Parallel bootstrap-based on-policy deep reinforcement learning for continuous flow control applications

The coupling of deep reinforcement learning to numerical flow control problems has recently received a considerable attention, leading to groundbreaking results and opening new perspectives for the domain. Due to the usually high computational cost of fluid dynamics solvers, the use of parallel environments during the learning process represents an essential ingredient to attain efficient control in a reasonable time. Yet, most of the deep reinforcement learning literature for flow control relies on on-policy algorithms, for which the massively parallel transition collection may break theoretical assumptions and lead to suboptimal control models. To overcome this issue, we propose a parallelism pattern relying on partial-trajectory buffers terminated by a return bootstrapping step, allowing a flexible use of parallel environments while preserving the on-policiness of the updates. This approach is illustrated on a CPU-intensive continuous flow control problem from the literature.

==> fig/ant_bs.dat <==
0.00000e+00 0.00000e+00 -1.47976e+01 1.09307e+00 -3.06883e+01 -1.47976e+01 1.09307e+00 -3.06883e+01
6.40000e+02 6.80000e+00 2.43851e+01 7.28300e+01 -2.40599e+01 -1.47976e+01 1.09307e+00 -3.06883e+01
1.28000e+03 9.60000e+00 3.24526e+01 7.31335e+01 -8.22831e+00 -1.47976e+01 1.09309e+00 -3.06883e+01
1.92000e+03 1.22000e+01 5.62407e+01 8.29924e+01 2.94890e+01 -1.47966e+01 1.09356e+00 -3.06868e+01
2.56000e+03 1.46000e+01 5.25218e+01 7.02972e+01 3.47464e+01 -1.47868e+01 1.09802e+00 -3.06717e+01
3.20000e+03 1.62000e+01 7.74859e+01 1.23710e+02 3.12618e+01 -1.47366e+01 1.12171e+00 -3.05949e+01
3.84000e+03 1.78000e+01 6.32017e+01 1.15779e+02 1.06249e+01 -1.45674e+01 1.20933e+00 -3.03441e+01
4.48000e+03 1.92000e+01 4.84015e+01 1.08084e+02 -1.12809e+01 -1.41417e+01 1.45352e+00 -2.97369e+01
5.12000e+03 2.40000e+01 2.77290e+01 9.24517e+01 -3.69937e+01 -1.32730e+01 1.99909e+00 -2.85451e+01
5.76000e+03 2.58000e+01 8.05531e+01 1.22447e+02 3.86588e+01 -1.17540e+01 3.03528e+00 -2.65432e+01
6.40000e+03 2.72000e+01 7.64249e+01 1.43333e+02 9.51724e+00 -9.39357e+00 4.78374e+00 -2.35709e+01
7.04000e+03 2.82000e+01 7.48977e+01 1.35058e+02 1.47378e+01 -6.06522e+00 7.46693e+00 -1.95974e+01
7.68000e+03 3.02000e+01 9.79058e+01 1.57144e+02 3.86674e+01 -1.75687e+00 1.12317e+01 -1.47454e+01
8.32000e+03 3.28000e+01 4.73694e+01 1.25603e+02 -3.08639e+01 3.40701e+00 1.60509e+01 -9.23686e+00
8.96000e+03 3.46000e+01 9.17891e+01 1.48013e+02 3.55655e+01 9.19332e+00 2.16816e+01 -3.29496e+00
9.60000e+03 3.66000e+01 5.33324e+01 1.10040e+02 -3.37505e+00 1.53229e+01 2.77399e+01 2.90588e+00
1.02400e+04 4.00000e+01 1.09103e+02 1.50300e+02 6.79067e+01 2.15378e+01 3.38554e+01 9.22020e+00
1.08800e+04 4.20000e+01 1.00769e+02 1.41480e+02 6.00567e+01 2.76484e+01 3.97965e+01 1.55004e+01
1.15200e+04 4.38000e+01 8.25131e+01 1.19812e+02 4.52138e+01 3.35487e+01 4.54984e+01 2.15989e+01
1.21600e+04 4.56000e+01 9.45274e+01 1.49225e+02 3.98297e+01 3.91999e+01 5.10070e+01 2.73929e+01
1.28000e+04 4.82000e+01 3.79167e+01 1.06259e+02 -3.04253e+01 4.46018e+01 5.64003e+01 3.28033e+01
1.34400e+04 5.12000e+01 6.65280e+01 1.23626e+02 9.42961e+00 4.97642e+01 6.17259e+01 3.78026e+01
1.40800e+04 5.24000e+01 1.48099e+02 2.02359e+02 9.38394e+01 5.46859e+01 6.69565e+01 4.24153e+01
1.47200e+04 5.40000e+01 7.61540e+01 1.33063e+02 1.92448e+01 5.93385e+01 7.19747e+01 4.67023e+01
1.53600e+04 5.70000e+01 1.30286e+02 1.95689e+02 6.48834e+01 6.36599e+01 7.65988e+01 5.07210e+01
1.60000e+04 5.76000e+01 1.45632e+02 1.95788e+02 9.54770e+01 6.75650e+01 8.06532e+01 5.44768e+01
1.66400e+04 6.10000e+01 8.96583e+01 1.87030e+02 -7.71299e+00 7.09857e+01 8.40679e+01 5.79035e+01
1.72800e+04 6.32000e+01 7.46817e+01 1.84117e+02 -3.47538e+01 7.39141e+01 8.69338e+01 6.08943e+01
1.79200e+04 6.74000e+01 7.08056e+01 1.34874e+02 6.73678e+00 7.64202e+01 8.94626e+01 6.33778e+01
1.85600e+04 6.86000e+01 1.16011e+02 1.63410e+02 6.86123e+01 7.86380e+01 9.18788e+01 6.53972e+01
1.92000e+04 7.08000e+01 1.25248e+02 1.90010e+02 6.04862e+01 8.07184e+01 9.43006e+01 6.71362e+01
1.98400e+04 7.18000e+01 7.58214e+01 1.62287e+02 -1.06446e+01 8.27675e+01 9.66589e+01 6.88761e+01
2.04800e+04 7.42000e+01 6.59592e+01 1.44801e+02 -1.28829e+01 8.48036e+01 9.87044e+01 7.09029e+01
2.11200e+04 7.64000e+01 1.21690e+02 1.89850e+02 5.35298e+01 8.67630e+01 1.00128e+02 7.33977e+01
2.17600e+04 7.86000e+01 8.98923e+01 1.40120e+02 3.96652e+01 8.85532e+01 1.00758e+02 7.63482e+01
2.24000e+04 8.12000e+01 1.30307e+02 2.02215e+02 5.83995e+01 9.01205e+01 1.00749e+02 7.94922e+01
2.30400e+04 8.40000e+01 1.75242e+02 2.58144e+02 9.23407e+01 9.14816e+01 1.00670e+02 8.22930e+01
2.36800e+04 8.50000e+01 1.77443e+02 2.49131e+02 1.05755e+02 9.27119e+01 1.01343e+02 8.40810e+01
2.43200e+04 8.80000e+01 1.25437e+02 2.10378e+02 4.04960e+01 9.39081e+01 1.03198e+02 8.46178e+01
2.49600e+04 9.02000e+01 1.63632e+02 2.30204e+02 9.70592e+01 9.51467e+01 1.05884e+02 8.44090e+01
2.56000e+04 9.08000e+01 1.82203e+02 2.08199e+02 1.56207e+02 9.64796e+01 1.08825e+02 8.41345e+01
2.62400e+04 9.20000e+01 1.30146e+02 2.14848e+02 4.54433e+01 9.79581e+01 1.11625e+02 8.42909e+01
2.68800e+04 9.44000e+01 1.07993e+02 1.68135e+02 4.78515e+01 9.96541e+01 1.14083e+02 8.52251e+01
2.75200e+04 9.84000e+01 7.30922e+01 1.45208e+02 9.76399e-01 1.01650e+02 1.16122e+02 8.71780e+01
2.81600e+04 9.96000e+01 2.28587e+02 2.81242e+02 1.75932e+02 1.04018e+02 1.17769e+02 9.02670e+01
2.88000e+04 1.01000e+02 1.33282e+02 2.11211e+02 5.53531e+01 1.06791e+02 1.19134e+02 9.44482e+01
2.94400e+04 1.02600e+02 1.22798e+02 2.18347e+02 2.72477e+01 1.09923e+02 1.20367e+02 9.94801e+01
3.00800e+04 1.05400e+02 1.21355e+02 1.76207e+02 6.65026e+01 1.13255e+02 1.21602e+02 1.04909e+02
3.07200e+04 1.07000e+02 2.00012e+02 2.46104e+02 1.53920e+02 1.16551e+02 1.23010e+02 1.10091e+02
3.13600e+04 1.08200e+02 1.91544e+02 2.64815e+02 1.18274e+02 1.19596e+02 1.24980e+02 1.14213e+02
3.20000e+04 1.10400e+02 1.75169e+02 2.77844e+02 7.24944e+01 1.22281e+02 1.27951e+02 1.16611e+02
3.26400e+04 1.13200e+02 7.69106e+01 1.50585e+02 3.23653e+00 1.24606e+02 1.31655e+02 1.17556e+02
3.32800e+04 1.14000e+02 1.82458e+02 2.23480e+02 1.41437e+02 1.26645e+02 1.35494e+02 1.17795e+02
3.39200e+04 1.15800e+02 1.54389e+02 2.25233e+02 8.35448e+01 1.28512e+02 1.39212e+02 1.17813e+02
3.45600e+04 1.16600e+02 1.80795e+02 2.44853e+02 1.16736e+02 1.30334e+02 1.42861e+02 1.17808e+02
3.52000e+04 1.18000e+02 1.39171e+02 2.25583e+02 5.27587e+01 1.32223e+02 1.46629e+02 1.17816e+02
3.58400e+04 1.19600e+02 1.61498e+02 2.40474e+02 8.25225e+01 1.34246e+02 1.50709e+02 1.17782e+02
3.64800e+04 1.21000e+02 1.15403e+02 1.73280e+02 5.75268e+01 1.36426e+02 1.55207e+02 1.17645e+02
3.71200e+04 1.22600e+02 1.40534e+02 2.11355e+02 6.97135e+01 1.38744e+02 1.60092e+02 1.17397e+02
3.77600e+04 1.24400e+02 2.06264e+02 3.01467e+02 1.11061e+02 1.41160e+02 1.65217e+02 1.17103e+02
3.84000e+04 1.25800e+02 1.28473e+02 2.03247e+02 5.36984e+01 1.43621e+02 1.70374e+02 1.16868e+02
3.90400e+04 1.28000e+02 9.31479e+01 1.53823e+02 3.24731e+01 1.46066e+02 1.75347e+02 1.16785e+02
3.96800e+04 1.30000e+02 1.18968e+02 1.90101e+02 4.78354e+01 1.48420e+02 1.79933e+02 1.16906e+02
4.03200e+04 1.32400e+02 1.61407e+02 2.61901e+02 6.09142e+01 1.50614e+02 1.83985e+02 1.17242e+02
4.09600e+04 1.33600e+02 1.61114e+02 2.03049e+02 1.19180e+02 1.52612e+02 1.87450e+02 1.17775e+02
4.16000e+04 1.34600e+02 2.00666e+02 2.26202e+02 1.75131e+02 1.54402e+02 1.90361e+02 1.18443e+02
4.22400e+04 1.36600e+02 1.42272e+02 2.44826e+02 3.97180e+01 1.55948e+02 1.92766e+02 1.19130e+02
4.28800e+04 1.38400e+02 9.51725e+01 1.69974e+02 2.03711e+01 1.57170e+02 1.94664e+02 1.19676e+02
4.35200e+04 1.39800e+02 1.24769e+02 2.09371e+02 4.01669e+01 1.57970e+02 1.96001e+02 1.19938e+02
4.41600e+04 1.42600e+02 1.42031e+02 2.32153e+02 5.19086e+01 1.58292e+02 1.96710e+02 1.19874e+02
4.48000e+04 1.44000e+02 1.67266e+02 2.47887e+02 8.66453e+01 1.58168e+02 1.96726e+02 1.19609e+02
4.54400e+04 1.45800e+02 1.94661e+02 2.84697e+02 1.04625e+02 1.57701e+02 1.95978e+02 1.19423e+02
4.60800e+04 1.47600e+02 1.16085e+02 2.27098e+02 5.07241e+00 1.57018e+02 1.94374e+02 1.19663e+02
4.67200e+04 1.49600e+02 1.79262e+02 2.81988e+02 7.65370e+01 1.56229e+02 1.91854e+02 1.20604e+02
4.73600e+04 1.51800e+02 1.64822e+02 2.62699e+02 6.69443e+01 1.55412e+02 1.88485e+02 1.22338e+02
4.80000e+04 1.52600e+02 1.55048e+02 2.34199e+02 7.58976e+01 1.54635e+02 1.84530e+02 1.24740e+02
4.86400e+04 1.54800e+02 9.31622e+01 1.67230e+02 1.90948e+01 1.53977e+02 1.80441e+02 1.27514e+02
4.92800e+04 1.57200e+02 1.65388e+02 2.34183e+02 9.65928e+01 1.53525e+02 1.76752e+02 1.30299e+02
4.99200e+04 1.59800e+02 1.33211e+02 2.16864e+02 4.95577e+01 1.53360e+02 1.73904e+02 1.32816e+02
5.05600e+04 1.62000e+02 1.48211e+02 2.51370e+02 4.50516e+01 1.53538e+02 1.72080e+02 1.34995e+02
5.12000e+04 1.64200e+02 7.93916e+01 1.51858e+02 6.92562e+00 1.54056e+02 1.71171e+02 1.36940e+02
5.18400e+04 1.66200e+02 1.82181e+02 2.70154e+02 9.42089e+01 1.54828e+02 1.70920e+02 1.38735e+02
5.24800e+04 1.68400e+02 1.84133e+02 2.86147e+02 8.21182e+01 1.55692e+02 1.71094e+02 1.40290e+02
5.31200e+04 1.69600e+02 2.64639e+02 3.22713e+02 2.06566e+02 1.56457e+02 1.71521e+02 1.41392e+02
5.37600e+04 1.70800e+02 1.52806e+02 2.40128e+02 6.54834e+01 1.56965e+02 1.72044e+02 1.41886e+02
5.44000e+04 1.73400e+02 1.90172e+02 2.72639e+02 1.07706e+02 1.57155e+02 1.72500e+02 1.41810e+02
5.50400e+04 1.74000e+02 2.15551e+02 3.01725e+02 1.29378e+02 1.57081e+02 1.72772e+02 1.41390e+02
5.56800e+04 1.76600e+02 1.21732e+02 1.74726e+02 6.87375e+01 1.56916e+02 1.72832e+02 1.40999e+02
5.63200e+04 1.78000e+02 1.51341e+02 2.14234e+02 8.84474e+01 1.56906e+02 1.72748e+02 1.41064e+02
5.69600e+04 1.80000e+02 2.02140e+02 2.63085e+02 1.41194e+02 1.57292e+02 1.72625e+02 1.41958e+02
5.76000e+04 1.81200e+02 2.57166e+02 3.04956e+02 2.09375e+02 1.58229e+02 1.72590e+02 1.43869e+02
5.82400e+04 1.83800e+02 1.63438e+02 2.83349e+02 4.35277e+01 1.59740e+02 1.72774e+02 1.46705e+02
5.88800e+04 1.85200e+02 1.33241e+02 2.31225e+02 3.52571e+01 1.61695e+02 1.73295e+02 1.50096e+02
5.95200e+04 1.86800e+02 1.92003e+02 2.68843e+02 1.15164e+02 1.63860e+02 1.74226e+02 1.53493e+02
6.01600e+04 1.89000e+02 8.86592e+01 1.39140e+02 3.81788e+01 1.65974e+02 1.75575e+02 1.56372e+02
6.08000e+04 1.91600e+02 2.23424e+02 3.30846e+02 1.16002e+02 1.67841e+02 1.77233e+02 1.58449e+02
6.14400e+04 1.92600e+02 2.27952e+02 3.22406e+02 1.33498e+02 1.69366e+02 1.78973e+02 1.59759e+02
6.20800e+04 1.94200e+02 2.20377e+02 3.29468e+02 1.11287e+02 1.70553e+02 1.80568e+02 1.60537e+02
6.27200e+04 1.95400e+02 1.53890e+02 2.84637e+02 2.31434e+01 1.71467e+02 1.81917e+02 1.61017e+02
6.33600e+04 1.96400e+02 1.60433e+02 2.52472e+02 6.83946e+01 1.72202e+02 1.83051e+02 1.61352e+02
6.40000e+04 1.97600e+02 2.47622e+02 3.43481e+02 1.51762e+02 1.72863e+02 1.84085e+02 1.61642e+02
6.46400e+04 1.99800e+02 1.62949e+02 2.63946e+02 6.19510e+01 1.73575e+02 1.85153e+02 1.61998e+02
6.52800e+04 2.01400e+02 2.83209e+02 3.47742e+02 2.18676e+02 1.74466e+02 1.86353e+02 1.62579e+02
6.59200e+04 2.02400e+02 2.02753e+02 3.29137e+02 7.63692e+01 1.75648e+02 1.87729e+02 1.63567e+02
6.65600e+04 2.05000e+02 1.93348e+02 3.02577e+02 8.41185e+01 1.77210e+02 1.89348e+02 1.65072e+02
6.72000e+04 2.07800e+02 2.23272e+02 3.27256e+02 1.19288e+02 1.79213e+02 1.91409e+02 1.67018e+02
6.78400e+04 2.09400e+02 2.10905e+02 3.33216e+02 8.85943e+01 1.81687e+02 1.94270e+02 1.69104e+02
6.84800e+04 2.12000e+02 2.51766e+02 3.37125e+02 1.66407e+02 1.84619e+02 1.98261e+02 1.70976e+02
6.91200e+04 2.13200e+02 3.21171e+02 3.59311e+02 2.83031e+02 1.87930e+02 2.03373e+02 1.72487e+02
6.97600e+04 2.14200e+02 3.19886e+02 3.47365e+02 2.92407e+02 1.91465e+02 2.09182e+02 1.73749e+02
7.04000e+04 2.15200e+02 2.33287e+02 2.97210e+02 1.69365e+02 1.95003e+02 2.15102e+02 1.74905e+02
7.10400e+04 2.16800e+02 2.17969e+02 3.11530e+02 1.24408e+02 1.98308e+02 2.20647e+02 1.75968e+02
7.16800e+04 2.17600e+02 2.32214e+02 3.28152e+02 1.36277e+02 2.01213e+02 2.25563e+02 1.76864e+02
7.23200e+04 2.19400e+02 1.71404e+02 2.76791e+02 6.60178e+01 2.03706e+02 2.29815e+02 1.77597e+02
7.29600e+04 2.21600e+02 1.44604e+02 2.55764e+02 3.34430e+01 2.05938e+02 2.33505e+02 1.78371e+02
7.36000e+04 2.23600e+02 2.07721e+02 3.27587e+02 8.78546e+01 2.08161e+02 2.36794e+02 1.79529e+02
7.42400e+04 2.24400e+02 2.26939e+02 3.55097e+02 9.87800e+01 2.10612e+02 2.39850e+02 1.81374e+02
7.48800e+04 2.27000e+02 2.52971e+02 3.76012e+02 1.29930e+02 2.13382e+02 2.42789e+02 1.83975e+02
7.55200e+04 2.27800e+02 2.71864e+02 3.72662e+02 1.71066e+02 2.16348e+02 2.45628e+02 1.87068e+02
7.61600e+04 2.29000e+02 2.18535e+02 3.45308e+02 9.17621e+01 2.19174e+02 2.48233e+02 1.90115e+02
7.68000e+04 2.31400e+02 1.96721e+02 3.11422e+02 8.20193e+01 2.21443e+02 2.50388e+02 1.92498e+02
7.74400e+04 2.32800e+02 2.02541e+02 3.11428e+02 9.36535e+01 2.22830e+02 2.51924e+02 1.93737e+02
7.80800e+04 2.35000e+02 2.72120e+02 3.87385e+02 1.56854e+02 2.23247e+02 2.52858e+02 1.93636e+02
7.87200e+04 2.35800e+02 2.58652e+02 3.49134e+02 1.68170e+02 2.22864e+02 2.53375e+02 1.92352e+02
7.93600e+04 2.37200e+02 2.42642e+02 3.38270e+02 1.47013e+02 2.22009e+02 2.53667e+02 1.90350e+02
8.00000e+04 2.39400e+02 2.03939e+02 3.11509e+02 9.63700e+01 2.21027e+02 2.53783e+02 1.88271e+02
8.06400e+04 2.41200e+02 1.79153e+02 2.65554e+02 9.27529e+01 2.20178e+02 2.53607e+02 1.86749e+02
8.12800e+04 2.42600e+02 2.49506e+02 3.06612e+02 1.92399e+02 2.19615e+02 2.52963e+02 1.86267e+02
8.19200e+04 2.44800e+02 2.55746e+02 3.48107e+02 1.63385e+02 2.19406e+02 2.51750e+02 1.87062e+02
8.25600e+04 2.46800e+02 2.00653e+02 3.25344e+02 7.59609e+01 2.19551e+02 2.50017e+02 1.89084e+02
8.32000e+04 2.47600e+02 2.87968e+02 3.30670e+02 2.45265e+02 2.19979e+02 2.48002e+02 1.91955e+02
8.38400e+04 2.48600e+02 2.06506e+02 3.49731e+02 6.32815e+01 2.20560e+02 2.46169e+02 1.94951e+02
8.44800e+04 2.50400e+02 2.42801e+02 3.48587e+02 1.37016e+02 2.21141e+02 2.45166e+02 1.97116e+02
8.51200e+04 2.51200e+02 2.16290e+02 3.19381e+02 1.13200e+02 2.21609e+02 2.45504e+02 1.97713e+02
8.57600e+04 2.52800e+02 3.46924e+02 4.15975e+02 2.77872e+02 2.21945e+02 2.47130e+02 1.96760e+02
8.64000e+04 2.53400e+02 2.30592e+02 3.66946e+02 9.42388e+01 2.22242e+02 2.49515e+02 1.94968e+02
8.70400e+04 2.54600e+02 2.73151e+02 3.84327e+02 1.61975e+02 2.22657e+02 2.52144e+02 1.93170e+02
8.76800e+04 2.55200e+02 2.59540e+02 3.57857e+02 1.61223e+02 2.23339e+02 2.54771e+02 1.91906e+02
8.83200e+04 2.57600e+02 2.59363e+02 3.17481e+02 2.01245e+02 2.24388e+02 2.57440e+02 1.91335e+02
8.89600e+04 2.58200e+02 2.79798e+02 3.41291e+02 2.18305e+02 2.25868e+02 2.60401e+02 1.91334e+02
8.96000e+04 2.59400e+02 2.61270e+02 3.93233e+02 1.29308e+02 2.27834e+02 2.63992e+02 1.91676e+02
9.02400e+04 2.60600e+02 2.84472e+02 4.07071e+02 1.61872e+02 2.30332e+02 2.68433e+02 1.92230e+02
9.08800e+04 2.61400e+02 2.76780e+02 3.27681e+02 2.25879e+02 2.33360e+02 2.73657e+02 1.93063e+02
9.15200e+04 2.63200e+02 2.20695e+02 3.21107e+02 1.20283e+02 2.36841e+02 2.79278e+02 1.94405e+02
9.21600e+04 2.64400e+02 2.81643e+02 3.57144e+02 2.06142e+02 2.40622e+02 2.84736e+02 1.96508e+02
9.28000e+04 2.66800e+02 1.87297e+02 2.62876e+02 1.11718e+02 2.44507e+02 2.89513e+02 1.99501e+02
9.34400e+04 2.68600e+02 2.36665e+02 3.69485e+02 1.03846e+02 2.48302e+02 2.93298e+02 2.03305e+02
9.40800e+04 2.70200e+02 2.61745e+02 3.98407e+02 1.25083e+02 2.51829e+02 2.96014e+02 2.07644e+02
9.47200e+04 2.71800e+02 1.99557e+02 3.09243e+02 8.98709e+01 2.54921e+02 2.97742e+02 2.12100e+02
9.53600e+04 2.73600e+02 3.27464e+02 4.33453e+02 2.21476e+02 2.57407e+02 2.98607e+02 2.16207e+02
9.60000e+04 2.74400e+02 2.67792e+02 4.04882e+02 1.30702e+02 2.59124e+02 2.98706e+02 2.19542e+02
9.66400e+04 2.75400e+02 2.72139e+02 3.89765e+02 1.54513e+02 2.59965e+02 2.98089e+02 2.21841e+02
9.72800e+04 2.76800e+02 2.39128e+02 3.56808e+02 1.21447e+02 2.59934e+02 2.96785e+02 2.23083e+02
9.79200e+04 2.78000e+02 3.63135e+02 4.17974e+02 3.08296e+02 2.59170e+02 2.94856e+02 2.23485e+02
9.85600e+04 2.79200e+02 3.02881e+02 4.23111e+02 1.82650e+02 2.57953e+02 2.92449e+02 2.23457e+02
9.92000e+04 2.80400e+02 2.94146e+02 4.28187e+02 1.60105e+02 2.56668e+02 2.89825e+02 2.23510e+02
9.98400e+04 2.81600e+02 3.52258e+02 3.74795e+02 3.29722e+02 2.55724e+02 2.87347e+02 2.24101e+02
1.00480e+05 2.82200e+02 3.23524e+02 3.81798e+02 2.65250e+02 2.55470e+02 2.85473e+02 2.25466e+02
1.01120e+05 2.83800e+02 3.60245e+02 4.14723e+02 3.05767e+02 2.56124e+02 2.84700e+02 2.27547e+02
1.01760e+05 2.84400e+02 3.51898e+02 4.02029e+02 3.01768e+02 2.57749e+02 2.85434e+02 2.30065e+02
1.02400e+05 2.86400e+02 1.93025e+02 3.37596e+02 4.84543e+01 2.60267e+02 2.87830e+02 2.32705e+02
1.03040e+05 2.87400e+02 2.56478e+02 3.60699e+02 1.52257e+02 2.63499e+02 2.91703e+02 2.35294e+02
1.03680e+05 2.89000e+02 3.20669e+02 4.90695e+02 1.50644e+02 2.67224e+02 2.96593e+02 2.37856e+02
1.04320e+05 2.89400e+02 3.71269e+02 4.83628e+02 2.58909e+02 2.71228e+02 3.01934e+02 2.40521e+02
1.04960e+05 2.91600e+02 3.26713e+02 4.21734e+02 2.31691e+02 2.75306e+02 3.07209e+02 2.43403e+02
1.05600e+05 2.92600e+02 2.48599e+02 3.81927e+02 1.15270e+02 2.79257e+02 3.12029e+02 2.46485e+02
1.06240e+05 2.94200e+02 2.70385e+02 3.61456e+02 1.79313e+02 2.82900e+02 3.16204e+02 2.49596e+02
1.06880e+05 2.95400e+02 2.34620e+02 3.56089e+02 1.13150e+02 2.86118e+02 3.19757e+02 2.52479e+02
1.07520e+05 2.96200e+02 3.67715e+02 3.90965e+02 3.44465e+02 2.88881e+02 3.22864e+02 2.54898e+02
1.08160e+05 2.97200e+02 2.70545e+02 3.66189e+02 1.74901e+02 2.91216e+02 3.25700e+02 2.56732e+02
1.08800e+05 2.98400e+02 2.95143e+02 3.52271e+02 2.38015e+02 2.93143e+02 3.28309e+02 2.57978e+02
1.09440e+05 2.99000e+02 2.80198e+02 3.54778e+02 2.05619e+02 2.94643e+02 3.30572e+02 2.58715e+02
1.10080e+05 3.00600e+02 3.45065e+02 4.24853e+02 2.65277e+02 2.95683e+02 3.32279e+02 2.59087e+02
1.10720e+05 3.01400e+02 2.40210e+02 3.44348e+02 1.36071e+02 2.96274e+02 3.33223e+02 2.59325e+02
1.11360e+05 3.02400e+02 3.18049e+02 3.64123e+02 2.71976e+02 2.96494e+02 3.33271e+02 2.59717e+02
1.12000e+05 3.04000e+02 2.23049e+02 3.65836e+02 8.02615e+01 2.96454e+02 3.32385e+02 2.60522e+02
1.12640e+05 3.05200e+02 2.89892e+02 4.48323e+02 1.31461e+02 2.96263e+02 3.30652e+02 2.61875e+02
1.13280e+05 3.06800e+02 3.18494e+02 4.75222e+02 1.61766e+02 2.96019e+02 3.28304e+02 2.63734e+02
1.13920e+05 3.07600e+02 3.49394e+02 5.04931e+02 1.93857e+02 2.95794e+02 3.25675e+02 2.65914e+02
1.14560e+05 3.08600e+02 2.51620e+02 4.16191e+02 8.70488e+01 2.95626e+02 3.23072e+02 2.68180e+02
1.15200e+05 3.10200e+02 2.89993e+02 4.11565e+02 1.68421e+02 2.95498e+02 3.20659e+02 2.70336e+02
1.15840e+05 3.11000e+02 2.97323e+02 4.46486e+02 1.48159e+02 2.95357e+02 3.18478e+02 2.72235e+02
1.16480e+05 3.12000e+02 3.62720e+02 4.60126e+02 2.65315e+02 2.95173e+02 3.16649e+02 2.73696e+02
1.17120e+05 3.13400e+02 2.82029e+02 3.57876e+02 2.06182e+02 2.94994e+02 3.15520e+02 2.74469e+02
1.17760e+05 3.14400e+02 2.36286e+02 3.14499e+02 1.58073e+02 2.94956e+02 3.15514e+02 2.74397e+02
1.18400e+05 3.16800e+02 2.98669e+02 4.05173e+02 1.92164e+02 2.95223e+02 3.16782e+02 2.73664e+02
1.19040e+05 3.17800e+02 2.61652e+02 4.05176e+02 1.18129e+02 2.95917e+02 3.19085e+02 2.72749e+02
1.19680e+05 3.19600e+02 3.86387e+02 4.41933e+02 3.30842e+02 2.97044e+02 3.21993e+02 2.72096e+02
1.20320e+05 3.20600e+02 2.97410e+02 4.30674e+02 1.64145e+02 2.98463e+02 3.25060e+02 2.71865e+02
1.20960e+05 3.21400e+02 3.54974e+02 4.15388e+02 2.94560e+02 2.99892e+02 3.27884e+02 2.71900e+02
1.21600e+05 3.22400e+02 4.04288e+02 4.96737e+02 3.11839e+02 3.00992e+02 3.30116e+02 2.71868e+02
1.22240e+05 3.22800e+02 3.86441e+02 5.11261e+02 2.61620e+02 3.01484e+02 3.31513e+02 2.71455e+02
1.22880e+05 3.24800e+02 3.47911e+02 4.98370e+02 1.97452e+02 3.01263e+02 3.32003e+02 2.70523e+02
1.23520e+05 3.26400e+02 3.64233e+02 5.02122e+02 2.26344e+02 3.00457e+02 3.31744e+02 2.69171e+02
1.24160e+05 3.28200e+02 3.44298e+02 4.81059e+02 2.07537e+02 2.99410e+02 3.31097e+02 2.67724e+02
1.24800e+05 3.28800e+02 3.70457e+02 4.35449e+02 3.05464e+02 2.98591e+02 3.30530e+02 2.66653e+02
1.25440e+05 3.30200e+02 2.71726e+02 4.01135e+02 1.42317e+02 2.98448e+02 3.30493e+02 2.66403e+02
1.26080e+05 3.31200e+02 4.03248e+02 4.37528e+02 3.68967e+02 2.99269e+02 3.31369e+02 2.67169e+02
1.26720e+05 3.33200e+02 2.31600e+02 4.41047e+02 2.21538e+01 3.01109e+02 3.33422e+02 2.68795e+02
1.27360e+05 3.35200e+02 2.89438e+02 4.91339e+02 8.75371e+01 3.03799e+02 3.36676e+02 2.70922e+02
1.28000e+05 3.36200e+02 2.48679e+02 3.54229e+02 1.43128e+02 3.07017e+02 3.40776e+02 2.73258e+02
1.28640e+05 3.37400e+02 3.02699e+02 4.39380e+02 1.66019e+02 3.10385e+02 3.45058e+02 2.75713e+02
1.29280e+05 3.38400e+02 3.84558e+02 4.21399e+02 3.47717e+02 3.13559e+02 3.48790e+02 2.78327e+02
1.29920e+05 3.39200e+02 3.54157e+02 4.19568e+02 2.88746e+02 3.16280e+02 3.51394e+02 2.81165e+02
1.30560e+05 3.40200e+02 3.25543e+02 4.18084e+02 2.33001e+02 3.18390e+02 3.52518e+02 2.84263e+02
1.31200e+05 3.41800e+02 3.28615e+02 4.82522e+02 1.74708e+02 3.19832e+02 3.52048e+02 2.87616e+02
1.31840e+05 3.42800e+02 3.26905e+02 4.23659e+02 2.30151e+02 3.20656e+02 3.50116e+02 2.91196e+02
1.32480e+05 3.44400e+02 2.85549e+02 4.41063e+02 1.30035e+02 3.21020e+02 3.47072e+02 2.94967e+02
1.33120e+05 3.45400e+02 4.13999e+02 5.14183e+02 3.13815e+02 3.21141e+02 3.43401e+02 2.98880e+02
1.33760e+05 3.47000e+02 2.63061e+02 4.69973e+02 5.61485e+01 3.21216e+02 3.39637e+02 3.02795e+02
1.34400e+05 3.48200e+02 3.12596e+02 4.41053e+02 1.84140e+02 3.21365e+02 3.36354e+02 3.06375e+02
1.35040e+05 3.49800e+02 2.81733e+02 3.98309e+02 1.65156e+02 3.21618e+02 3.34230e+02 3.09006e+02
1.35680e+05 3.51200e+02 3.48164e+02 4.35455e+02 2.60873e+02 3.21968e+02 3.33841e+02 3.10095e+02
1.36320e+05 3.51800e+02 3.65599e+02 4.26602e+02 3.04596e+02 3.22422e+02 3.35094e+02 3.09750e+02
1.36960e+05 3.53200e+02 4.03341e+02 5.12571e+02 2.94110e+02 3.22998e+02 3.37333e+02 3.08664e+02
1.37600e+05 3.54800e+02 3.15869e+02 4.55341e+02 1.76397e+02 3.23680e+02 3.40014e+02 3.07345e+02
1.38240e+05 3.55600e+02 4.15624e+02 4.57461e+02 3.73787e+02 3.24375e+02 3.42818e+02 3.05931e+02
1.38880e+05 3.57400e+02 3.45807e+02 4.40772e+02 2.50842e+02 3.24933e+02 3.45451e+02 3.04416e+02
1.39520e+05 3.57800e+02 3.63466e+02 5.21471e+02 2.05460e+02 3.25226e+02 3.47564e+02 3.02889e+02
1.40160e+05 3.58800e+02 4.08232e+02 4.99188e+02 3.17276e+02 3.25225e+02 3.48820e+02 3.01631e+02
1.40800e+05 3.60000e+02 3.84629e+02 4.35562e+02 3.33695e+02 3.25050e+02 3.49044e+02 3.01056e+02
1.41440e+05 3.60600e+02 3.68417e+02 4.73466e+02 2.63369e+02 3.24941e+02 3.48323e+02 3.01560e+02
1.42080e+05 3.62600e+02 1.90561e+02 2.53878e+02 1.27244e+02 3.25193e+02 3.47040e+02 3.03346e+02
1.42720e+05 3.63800e+02 4.41386e+02 5.08510e+02 3.74262e+02 3.26080e+02 3.45864e+02 3.06295e+02
1.43360e+05 3.64400e+02 3.24878e+02 5.07025e+02 1.42731e+02 3.27797e+02 3.45629e+02 3.09964e+02
1.44000e+05 3.65600e+02 3.03471e+02 4.51879e+02 1.55062e+02 3.30409e+02 3.47018e+02 3.13801e+02
1.44640e+05 3.66600e+02 2.95399e+02 3.80076e+02 2.10722e+02 3.33794e+02 3.50132e+02 3.17456e+02
1.45280e+05 3.68000e+02 3.10508e+02 4.69766e+02 1.51250e+02 3.37639e+02 3.54386e+02 3.20892e+02
1.45920e+05 3.68800e+02 3.41698e+02 5.24163e+02 1.59233e+02 3.41541e+02 3.58920e+02 3.24163e+02
1.46560e+05 3.69800e+02 3.42485e+02 4.41807e+02 2.43163e+02 3.45115e+02 3.63011e+02 3.27220e+02
1.47200e+05 3.70800e+02 4.31629e+02 5.40749e+02 3.22509e+02 3.48052e+02 3.66213e+02 3.29891e+02
1.47840e+05 3.71400e+02 4.24158e+02 5.10360e+02 3.37957e+02 3.50130e+02 3.68381e+02 3.31879e+02
1.48480e+05 3.72600e+02 4.08847e+02 4.60858e+02 3.56837e+02 3.51231e+02 3.69723e+02 3.32739e+02
1.49120e+05 3.73600e+02 3.42492e+02 4.71385e+02 2.13599e+02 3.51366e+02 3.70758e+02 3.31974e+02
1.49760e+05 3.75200e+02 4.57008e+02 5.36727e+02 3.77289e+02 3.50703e+02 3.72036e+02 3.29371e+02
1.50400e+05 3.75600e+02 3.63993e+02 5.45666e+02 1.82321e+02 3.49555e+02 3.73780e+02 3.25330e+02
1.51040e+05 3.77400e+02 1.71046e+02 3.29255e+02 1.28367e+01 3.48330e+02 3.75868e+02 3.20791e+02
1.51680e+05 3.79200e+02 3.13822e+02 4.40339e+02 1.87305e+02 3.47439e+02 3.78021e+02 3.16856e+02
1.52320e+05 3.80200e+02 3.86305e+02 5.12883e+02 2.59727e+02 3.47193e+02 3.79939e+02 3.14448e+02
1.52960e+05 3.80800e+02 3.91480e+02 4.79452e+02 3.03509e+02 3.47759e+02 3.81376e+02 3.14143e+02
1.53600e+05 3.82000e+02 2.97445e+02 4.81628e+02 1.13262e+02 3.49124e+02 3.82132e+02 3.16117e+02
1.54240e+05 3.83000e+02 4.18025e+02 5.24385e+02 3.11664e+02 3.51099e+02 3.82039e+02 3.20159e+02
1.54880e+05 3.83800e+02 3.01876e+02 4.72785e+02 1.30968e+02 3.53366e+02 3.81001e+02 3.25732e+02
1.55520e+05 3.85200e+02 4.13213e+02 5.30607e+02 2.95819e+02 3.55576e+02 3.79077e+02 3.32076e+02
1.56160e+05 3.86000e+02 3.87977e+02 5.36607e+02 2.39347e+02 3.57431e+02 3.76538e+02 3.38325e+02
1.56800e+05 3.87000e+02 3.56633e+02 4.87301e+02 2.25966e+02 3.58750e+02 3.73882e+02 3.43619e+02
1.57440e+05 3.88200e+02 3.88678e+02 5.44488e+02 2.32869e+02 3.59490e+02 3.71763e+02 3.47217e+02
1.58080e+05 3.89600e+02 3.48476e+02 4.78131e+02 2.18820e+02 3.59728e+02 3.70659e+02 3.48797e+02
1.58720e+05 3.90600e+02 3.30770e+02 4.55982e+02 2.05558e+02 3.59629e+02 3.70405e+02 3.48852e+02
1.59360e+05 3.91400e+02 4.16971e+02 4.83878e+02 3.50063e+02 3.59407e+02 3.70441e+02 3.48374e+02
1.60000e+05 3.92400e+02 3.65223e+02 4.96039e+02 2.34406e+02 3.59290e+02 3.70516e+02 3.48065e+02
1.60640e+05 3.93400e+02 3.86603e+02 5.21350e+02 2.51857e+02 3.59473e+02 3.70912e+02 3.48034e+02
1.61280e+05 3.95000e+02 3.15604e+02 4.48372e+02 1.82836e+02 3.60084e+02 3.72194e+02 3.47974e+02
1.61920e+05 3.95600e+02 4.04421e+02 5.20908e+02 2.87934e+02 3.61174e+02 3.74685e+02 3.47663e+02
1.62560e+05 3.96600e+02 3.85402e+02 5.66177e+02 2.04628e+02 3.62733e+02 3.78157e+02 3.47309e+02
1.63200e+05 3.98000e+02 3.58031e+02 4.09738e+02 3.06324e+02 3.64702e+02 3.82078e+02 3.47327e+02
1.63840e+05 3.98800e+02 4.35775e+02 5.11277e+02 3.60273e+02 3.66960e+02 3.85937e+02 3.47983e+02
1.64480e+05 3.99800e+02 3.86516e+02 5.32665e+02 2.40367e+02 3.69313e+02 3.89392e+02 3.49234e+02
1.65120e+05 4.01200e+02 3.91866e+02 4.91399e+02 2.92332e+02 3.71541e+02 3.92346e+02 3.50736e+02
1.65760e+05 4.01800e+02 3.90934e+02 5.02591e+02 2.79278e+02 3.73464e+02 3.94976e+02 3.51953e+02
1.66400e+05 4.03600e+02 3.45450e+02 5.37120e+02 1.53780e+02 3.74991e+02 3.97664e+02 3.52318e+02
1.67040e+05 4.04600e+02 3.73120e+02 5.53417e+02 1.92823e+02 3.76125e+02 4.00819e+02 3.51432e+02
1.67680e+05 4.06200e+02 4.13100e+02 5.62516e+02 2.63684e+02 3.76941e+02 4.04657e+02 3.49225e+02
1.68320e+05 4.07000e+02 3.61279e+02 4.65326e+02 2.57232e+02 3.77546e+02 4.09121e+02 3.45970e+02
1.68960e+05 4.08000e+02 3.22780e+02 5.13737e+02 1.31823e+02 3.78039e+02 4.13963e+02 3.42114e+02
1.69600e+05 4.09000e+02 3.94465e+02 5.04016e+02 2.84913e+02 3.78503e+02 4.18905e+02 3.38101e+02
1.70240e+05 4.10600e+02 3.97795e+02 5.30748e+02 2.64842e+02 3.79010e+02 4.23711e+02 3.34310e+02
1.70880e+05 4.11200e+02 4.43201e+02 5.19262e+02 3.67140e+02 3.79632e+02 4.28186e+02 3.31078e+02
1.71520e+05 4.12200e+02 4.53126e+02 6.10634e+02 2.95618e+02 3.80422e+02 4.32139e+02 3.28705e+02
1.72160e+05 4.13000e+02 4.47362e+02 6.01514e+02 2.93210e+02 3.81409e+02 4.35371e+02 3.27446e+02
1.72800e+05 4.14000e+02 3.34822e+02 5.28020e+02 1.41624e+02 3.82584e+02 4.37673e+02 3.27495e+02
1.73440e+05 4.15600e+02 3.52597e+02 5.14156e+02 1.91038e+02 3.83920e+02 4.38870e+02 3.28969e+02
1.74080e+05 4.16400e+02 3.84116e+02 5.28944e+02 2.39289e+02 3.85391e+02 4.38919e+02 3.31862e+02
1.74720e+05 4.17400e+02 3.57638e+02 5.31735e+02 1.83541e+02 3.87001e+02 4.38028e+02 3.35975e+02
1.75360e+05 4.18800e+02 4.40903e+02 5.73443e+02 3.08364e+02 3.88784e+02 4.36731e+02 3.40836e+02
1.76000e+05 4.19400e+02 4.18059e+02 5.61540e+02 2.74578e+02 3.90763e+02 4.35810e+02 3.45716e+02
1.76640e+05 4.20800e+02 3.32931e+02 4.10937e+02 2.54925e+02 3.92920e+02 4.36046e+02 3.49794e+02
1.77280e+05 4.21800e+02 2.98236e+02 4.24864e+02 1.71607e+02 3.95195e+02 4.37931e+02 3.52460e+02
1.77920e+05 4.22800e+02 3.43398e+02 4.09107e+02 2.77689e+02 3.97506e+02 4.41420e+02 3.53592e+02
1.78560e+05 4.24400e+02 3.49944e+02 5.22113e+02 1.77776e+02 3.99764e+02 4.45904e+02 3.53624e+02
1.79200e+05 4.25200e+02 3.68994e+02 5.21441e+02 2.16546e+02 4.01848e+02 4.50397e+02 3.53299e+02
1.79840e+05 4.26200e+02 4.06755e+02 5.55689e+02 2.57821e+02 4.03561e+02 4.53840e+02 3.53281e+02
1.80480e+05 4.26800e+02 4.50455e+02 5.35450e+02 3.65460e+02 4.04625e+02 4.55346e+02 3.53904e+02
1.81120e+05 4.28200e+02 4.73116e+02 5.37906e+02 4.08327e+02 4.04740e+02 4.54376e+02 3.55104e+02
1.81760e+05 4.28800e+02 3.06518e+02 4.64577e+02 1.48459e+02 4.03689e+02 4.50878e+02 3.56500e+02
1.82400e+05 4.30000e+02 3.99255e+02 5.03411e+02 2.95098e+02 4.01431e+02 4.45312e+02 3.57551e+02
1.83040e+05 4.31000e+02 4.21080e+02 5.14124e+02 3.28036e+02 3.98167e+02 4.38545e+02 3.57789e+02
1.83680e+05 4.31800e+02 4.87962e+02 5.40619e+02 4.35304e+02 3.94313e+02 4.31563e+02 3.57062e+02
1.84320e+05 4.32800e+02 3.56834e+02 4.92175e+02 2.21493e+02 3.90414e+02 4.25087e+02 3.55741e+02
1.84960e+05 4.34200e+02 3.83373e+02 4.84697e+02 2.82048e+02 3.86998e+02 4.19310e+02 3.54686e+02
1.85600e+05 4.35000e+02 4.70601e+02 5.26582e+02 4.14619e+02 3.84453e+02 4.14043e+02 3.54863e+02
1.86240e+05 4.36000e+02 3.73850e+02 5.21853e+02 2.25847e+02 3.82976e+02 4.09110e+02 3.56842e+02
1.86880e+05 4.37000e+02 3.96120e+02 4.98381e+02 2.93860e+02 3.82580e+02 4.04646e+02 3.60514e+02
1.87520e+05 4.37800e+02 4.29649e+02 6.07501e+02 2.51797e+02 3.83130e+02 4.01177e+02 3.65083e+02
1.88160e+05 4.38800e+02 4.62190e+02 6.78963e+02 2.45417e+02 3.84397e+02 3.99563e+02 3.69231e+02
1.88800e+05 4.39800e+02 5.50333e+02 6.49495e+02 4.51171e+02 3.86122e+02 4.00572e+02 3.71672e+02
1.89440e+05 4.40400e+02 4.14937e+02 5.58068e+02 2.71805e+02 3.88072e+02 4.03907e+02 3.72236e+02
1.90080e+05 4.41600e+02 4.88927e+02 5.43690e+02 4.34164e+02 3.90101e+02 4.08360e+02 3.71842e+02
1.90720e+05 4.42400e+02 4.58685e+02 4.96303e+02 4.21067e+02 3.92208e+02 4.12941e+02 3.71476e+02
1.91360e+05 4.43000e+02 4.75764e+02 5.33990e+02 4.17539e+02 3.94546e+02 4.17189e+02 3.71903e+02
1.92000e+05 4.44000e+02 4.62464e+02 5.18694e+02 4.06235e+02 3.97362e+02 4.21019e+02 3.73706e+02
1.92640e+05 4.44400e+02 4.79183e+02 5.19369e+02 4.38997e+02 4.00894e+02 4.24600e+02 3.77188e+02
1.93280e+05 4.45400e+02 5.10966e+02 5.56912e+02 4.65020e+02 4.05266e+02 4.28279e+02 3.82252e+02
1.93920e+05 4.45800e+02 4.77791e+02 6.14318e+02 3.41264e+02 4.10450e+02 4.32443e+02 3.88457e+02
1.94560e+05 4.46600e+02 5.41973e+02 6.11115e+02 4.72830e+02 4.16277e+02 4.37340e+02 3.95214e+02
1.95200e+05 4.47800e+02 3.66731e+02 4.64609e+02 2.68854e+02 4.22484e+02 4.42964e+02 4.02004e+02
1.95840e+05 4.48400e+02 4.05162e+02 5.21082e+02 2.89242e+02 4.28785e+02 4.49083e+02 4.08488e+02
1.96480e+05 4.49600e+02 3.85720e+02 5.22703e+02 2.48737e+02 4.34941e+02 4.55376e+02 4.14505e+02
1.97120e+05 4.50600e+02 4.36778e+02 5.49921e+02 3.23636e+02 4.40793e+02 4.61554e+02 4.20033e+02
1.97760e+05 4.51600e+02 5.15883e+02 5.67628e+02 4.64137e+02 4.46244e+02 4.67380e+02 4.25108e+02
1.98400e+05 4.52000e+02 4.48550e+02 5.81696e+02 3.15404e+02 4.51176e+02 4.72653e+02 4.29699e+02
1.99040e+05 4.53000e+02 4.95192e+02 6.16562e+02 3.73822e+02 4.55399e+02 4.77160e+02 4.33638e+02
1.99680e+05 4.53400e+02 5.37699e+02 6.40578e+02 4.34820e+02 4.58668e+02 4.80665e+02 4.36672e+02
2.00320e+05 4.54000e+02 5.45753e+02 6.47758e+02 4.43748e+02 4.60772e+02 4.82931e+02 4.38613e+02
2.00960e+05 4.55600e+02 5.00763e+02 5.49653e+02 4.51873e+02 4.61640e+02 4.83854e+02 4.39427e+02
2.01600e+05 4.55800e+02 4.88425e+02 5.29764e+02 4.47086e+02 4.61411e+02 4.83577e+02 4.39244e+02
2.02240e+05 4.56800e+02 5.40436e+02 6.65374e+02 4.15499e+02 4.60432e+02 4.82508e+02 4.38355e+02
2.02880e+05 4.58000e+02 4.71207e+02 5.95270e+02 3.47143e+02 4.59200e+02 4.81215e+02 4.37184e+02
2.03520e+05 4.58600e+02 5.16214e+02 6.21886e+02 4.10543e+02 4.58256e+02 4.80294e+02 4.36218e+02
2.04160e+05 4.59600e+02 5.48928e+02 6.95602e+02 4.02253e+02 4.58059e+02 4.80245e+02 4.35873e+02
2.04800e+05 4.60000e+02 4.81676e+02 6.07477e+02 3.55874e+02 4.58883e+02 4.81387e+02 4.36380e+02
2.05440e+05 4.61600e+02 4.91465e+02 6.10503e+02 3.72427e+02 4.60782e+02 4.83855e+02 4.37709e+02
2.06080e+05 4.62000e+02 5.29354e+02 5.89194e+02 4.69515e+02 4.63606e+02 4.87647e+02 4.39565e+02
2.06720e+05 4.63200e+02 4.58260e+02 5.18933e+02 3.97588e+02 4.67084e+02 4.92661e+02 4.41506e+02
2.07360e+05 4.63800e+02 4.49194e+02 5.23873e+02 3.74516e+02 4.70903e+02 4.98678e+02 4.43129e+02
2.08000e+05 4.64600e+02 4.79208e+02 5.14406e+02 4.44010e+02 4.74749e+02 5.05330e+02 4.44169e+02
2.08640e+05 4.65200e+02 3.53000e+02 5.28487e+02 1.77514e+02 4.78311e+02 5.12152e+02 4.44469e+02
2.09280e+05 4.66200e+02 4.20725e+02 5.35122e+02 3.06328e+02 4.81289e+02 5.18661e+02 4.43916e+02
2.09920e+05 4.67400e+02 5.73327e+02 6.32992e+02 5.13663e+02 4.83421e+02 5.24405e+02 4.42437e+02
2.10560e+05 4.67600e+02 5.47890e+02 6.24526e+02 4.71255e+02 4.84517e+02 5.28969e+02 4.40066e+02
2.11200e+05 4.68400e+02 4.16611e+02 5.23597e+02 3.09624e+02 4.84500e+02 5.31969e+02 4.37030e+02
2.11840e+05 4.69600e+02 4.80033e+02 6.18251e+02 3.41816e+02 4.83404e+02 5.33031e+02 4.33777e+02
2.12480e+05 4.70000e+02 5.50738e+02 6.42797e+02 4.58680e+02 4.81391e+02 5.31842e+02 4.30940e+02
2.13120e+05 4.70600e+02 5.17073e+02 5.61605e+02 4.72541e+02 4.78760e+02 5.28292e+02 4.29228e+02
2.13760e+05 4.71800e+02 5.02839e+02 5.90758e+02 4.14920e+02 4.75918e+02 5.22614e+02 4.29221e+02
2.14400e+05 4.72400e+02 4.86147e+02 5.25155e+02 4.47138e+02 4.73286e+02 5.15443e+02 4.31130e+02
2.15040e+05 4.73000e+02 4.94159e+02 5.34208e+02 4.54111e+02 4.71210e+02 5.07775e+02 4.34646e+02
2.15680e+05 4.73800e+02 4.90115e+02 5.75155e+02 4.05076e+02 4.69912e+02 5.00846e+02 4.38978e+02
2.16320e+05 4.74600e+02 5.51950e+02 6.60090e+02 4.43810e+02 4.69498e+02 4.95914e+02 4.43082e+02
2.16960e+05 4.75200e+02 5.10983e+02 6.23492e+02 3.98474e+02 4.69966e+02 4.93849e+02 4.46082e+02
2.17600e+05 4.76000e+02 6.29032e+02 7.63089e+02 4.94974e+02 4.71214e+02 4.94625e+02 4.47803e+02
2.18240e+05 4.76800e+02 5.53101e+02 6.12146e+02 4.94056e+02 4.73054e+02 4.97311e+02 4.48796e+02
2.18880e+05 4.77600e+02 4.40534e+02 6.10309e+02 2.70760e+02 4.75259e+02 5.00808e+02 4.49709e+02
2.19520e+05 4.78200e+02 5.73444e+02 6.69704e+02 4.77183e+02 4.77652e+02 5.04433e+02 4.50870e+02
2.20160e+05 4.79400e+02 6.19767e+02 6.68888e+02 5.70645e+02 4.80188e+02 5.08002e+02 4.52373e+02
2.20800e+05 4.80000e+02 5.73628e+02 6.88344e+02 4.58913e+02 4.82988e+02 5.11664e+02 4.54313e+02
2.21440e+05 4.80600e+02 5.63287e+02 6.08892e+02 5.17681e+02 4.86279e+02 5.15715e+02 4.56843e+02
2.22080e+05 4.81600e+02 5.25174e+02 7.13034e+02 3.37314e+02 4.90271e+02 5.20515e+02 4.60027e+02
2.22720e+05 4.82400e+02 5.37766e+02 8.00280e+02 2.75252e+02 4.95070e+02 5.26452e+02 4.63688e+02
2.23360e+05 4.83200e+02 5.43872e+02 6.23322e+02 4.64423e+02 5.00645e+02 5.33805e+02 4.67485e+02
2.24000e+05 4.83800e+02 3.94128e+02 5.55768e+02 2.32488e+02 5.06838e+02 5.42476e+02 4.71201e+02
2.24640e+05 4.85000e+02 6.07352e+02 7.16464e+02 4.98240e+02 5.13387e+02 5.51883e+02 4.74891e+02
2.25280e+05 4.85600e+02 6.43860e+02 7.47925e+02 5.39795e+02 5.19946e+02 5.61196e+02 4.78696e+02
2.25920e+05 4.86000e+02 6.04785e+02 7.37121e+02 4.72450e+02 5.26150e+02 5.69704e+02 4.82596e+02
2.26560e+05 4.87200e+02 4.99870e+02 6.04699e+02 3.95041e+02 5.31660e+02 5.77003e+02 4.86316e+02
2.27200e+05 4.88200e+02 4.65462e+02 5.24862e+02 4.06063e+02 5.36225e+02 5.83030e+02 4.89419e+02
2.27840e+05 4.88600e+02 4.89103e+02 5.61952e+02 4.16254e+02 5.39747e+02 5.88012e+02 4.91482e+02
2.28480e+05 4.90000e+02 5.08808e+02 6.30768e+02 3.86848e+02 5.42321e+02 5.92374e+02 4.92267e+02
2.29120e+05 4.90600e+02 5.14609e+02 5.96896e+02 4.32322e+02 5.44169e+02 5.96564e+02 4.91774e+02
2.29760e+05 4.91200e+02 4.68830e+02 6.04264e+02 3.33396e+02 5.45497e+02 6.00819e+02 4.90175e+02
2.30400e+05 4.92200e+02 4.84419e+02 6.23657e+02 3.45180e+02 5.46360e+02 6.05022e+02 4.87698e+02
2.31040e+05 4.92800e+02 5.97925e+02 6.44108e+02 5.51743e+02 5.46640e+02 6.08736e+02 4.84544e+02
2.31680e+05 4.93200e+02 5.59852e+02 6.27195e+02 4.92509e+02 5.46129e+02 6.11378e+02 4.80880e+02
2.32320e+05 4.94400e+02 5.04365e+02 6.72431e+02 3.36298e+02 5.44651e+02 6.12400e+02 4.76901e+02
2.32960e+05 4.96000e+02 5.30676e+02 6.88481e+02 3.72872e+02 5.42144e+02 6.11375e+02 4.72913e+02
2.33600e+05 4.96800e+02 6.34883e+02 7.19756e+02 5.50010e+02 5.38703e+02 6.08047e+02 4.69359e+02
2.34240e+05 4.97600e+02 6.19413e+02 7.09921e+02 5.28905e+02 5.34583e+02 6.02408e+02 4.66758e+02
2.34880e+05 4.98000e+02 5.52257e+02 6.02035e+02 5.02479e+02 5.30137e+02 5.94754e+02 4.65519e+02
2.35520e+05 4.99200e+02 3.24242e+02 4.94762e+02 1.53722e+02 5.25721e+02 5.85719e+02 4.65723e+02
2.36160e+05 5.00400e+02 6.13819e+02 7.08238e+02 5.19401e+02 5.21629e+02 5.76221e+02 4.67036e+02
2.36800e+05 5.00800e+02 6.01136e+02 7.56128e+02 4.46143e+02 5.18091e+02 5.67340e+02 4.68842e+02
2.37440e+05 5.01400e+02 5.91132e+02 7.53825e+02 4.28439e+02 5.15301e+02 5.60079e+02 4.70522e+02
2.38080e+05 5.02400e+02 5.54681e+02 7.03988e+02 4.05374e+02 5.13390e+02 5.55044e+02 4.71736e+02
2.38720e+05 5.02800e+02 6.51872e+02 7.08163e+02 5.95580e+02 5.12388e+02 5.52269e+02 4.72507e+02
2.39360e+05 5.04000e+02 5.37083e+02 7.77066e+02 2.97100e+02 5.12250e+02 5.51420e+02 4.73080e+02
2.40000e+05 5.04400e+02 5.21641e+02 7.47875e+02 2.95408e+02 5.12920e+02 5.52180e+02 4.73659e+02
2.40640e+05 5.05400e+02 5.12973e+02 6.75425e+02 3.50521e+02 5.14388e+02 5.54499e+02 4.74277e+02
2.41280e+05 5.06400e+02 5.81433e+02 6.93725e+02 4.69142e+02 5.16689e+02 5.58536e+02 4.74841e+02
2.41920e+05 5.07000e+02 5.51500e+02 7.23954e+02 3.79046e+02 5.19856e+02 5.64448e+02 4.75263e+02
2.42560e+05 5.07800e+02 6.83972e+02 7.57655e+02 6.10290e+02 5.23842e+02 5.72217e+02 4.75468e+02
2.43200e+05 5.08600e+02 6.04387e+02 6.70074e+02 5.38700e+02 5.28467e+02 5.81627e+02 4.75307e+02
2.43840e+05 5.08800e+02 5.91209e+02 6.48625e+02 5.33792e+02 5.33418e+02 5.92283e+02 4.74552e+02
2.44480e+05 5.09800e+02 5.78691e+02 7.18511e+02 4.38871e+02 5.38344e+02 6.03650e+02 4.73037e+02
2.45120e+05 5.10600e+02 4.50328e+02 6.14788e+02 2.85869e+02 5.42977e+02 6.15128e+02 4.70826e+02
2.45760e+05 5.11400e+02 4.93775e+02 5.93435e+02 3.94115e+02 5.47232e+02 6.26155e+02 4.68309e+02
2.46400e+05 5.13000e+02 4.88338e+02 6.94295e+02 2.82381e+02 5.51211e+02 6.36275e+02 4.66147e+02
2.47040e+05 5.13800e+02 5.23275e+02 6.43336e+02 4.03214e+02 5.55098e+02 6.45143e+02 4.65054e+02
2.47680e+05 5.14600e+02 4.55399e+02 6.65026e+02 2.45771e+02 5.59009e+02 6.52492e+02 4.65525e+02
2.48320e+05 5.15600e+02 4.81345e+02 5.90869e+02 3.71820e+02 5.62833e+02 6.58060e+02 4.67607e+02
2.48960e+05 5.16400e+02 5.57977e+02 6.12142e+02 5.03813e+02 5.66190e+02 6.61546e+02 4.70833e+02
2.49600e+05 5.16800e+02 4.70182e+02 6.51464e+02 2.88899e+02 5.68520e+02 6.62678e+02 4.74363e+02
2.50240e+05 5.18000e+02 6.20895e+02 7.29880e+02 5.11909e+02 5.69293e+02 6.61352e+02 4.77234e+02
2.50880e+05 5.18800e+02 4.45118e+02 7.52953e+02 1.37283e+02 5.68187e+02 6.57724e+02 4.78651e+02
2.51520e+05 5.19800e+02 6.38610e+02 7.65036e+02 5.12184e+02 5.65202e+02 6.52206e+02 4.78199e+02
2.52160e+05 5.20600e+02 5.26027e+02 7.08866e+02 3.43187e+02 5.60660e+02 6.45358e+02 4.75961e+02
2.52800e+05 5.21200e+02 5.34375e+02 7.24222e+02 3.44529e+02 5.55135e+02 6.37779e+02 4.72492e+02
2.53440e+05 5.22000e+02 5.48018e+02 7.18094e+02 3.77942e+02 5.49363e+02 6.30075e+02 4.68652e+02
2.54080e+05 5.22800e+02 6.38092e+02 7.29461e+02 5.46723e+02 5.44118e+02 6.22887e+02 4.65349e+02
2.54720e+05 5.23400e+02 5.22180e+02 7.30972e+02 3.13389e+02 5.40085e+02 6.16872e+02 4.63298e+02
2.55360e+05 5.24400e+02 5.39466e+02 7.15142e+02 3.63789e+02 5.37725e+02 6.12583e+02 4.62868e+02
2.56000e+05 5.25000e+02 5.67119e+02 6.43891e+02 4.90347e+02 5.37192e+02 6.10339e+02 4.64046e+02
2.56640e+05 5.26400e+02 5.32467e+02 7.44219e+02 3.20716e+02 5.38350e+02 6.10201e+02 4.66498e+02
2.57280e+05 5.27000e+02 6.38717e+02 7.22036e+02 5.55397e+02 5.40859e+02 6.12026e+02 4.69692e+02
2.57920e+05 5.27600e+02 5.13575e+02 7.15265e+02 3.11885e+02 5.44271e+02 6.15478e+02 4.73064e+02
2.58560e+05 5.28600e+02 5.54066e+02 7.33933e+02 3.74198e+02 5.48093e+02 6.19990e+02 4.76196e+02
2.59200e+05 5.29200e+02 6.22367e+02 7.59218e+02 4.85517e+02 5.51855e+02 6.24806e+02 4.78904e+02
2.59840e+05 5.30600e+02 6.59363e+02 8.07764e+02 5.10961e+02 5.55188e+02 6.29153e+02 4.81223e+02
2.60480e+05 5.30800e+02 6.90321e+02 8.17733e+02 5.62910e+02 5.57898e+02 6.32435e+02 4.83361e+02
2.61120e+05 5.32000e+02 5.28057e+02 6.68021e+02 3.88093e+02 5.59975e+02 6.34343e+02 4.85607e+02
2.61760e+05 5.32200e+02 5.75686e+02 6.79299e+02 4.72073e+02 5.61556e+02 6.34893e+02 4.88218e+02
2.62400e+05 5.33200e+02 6.04837e+02 7.18827e+02 4.90847e+02 5.62850e+02 6.34430e+02 4.91271e+02
2.63040e+05 5.33800e+02 7.34461e+02 8.37546e+02 6.31377e+02 5.64089e+02 6.33580e+02 4.94597e+02
2.63680e+05 5.34400e+02 6.85391e+02 8.27233e+02 5.43549e+02 5.65474e+02 6.33076e+02 4.97873e+02
2.64320e+05 5.35200e+02 6.26396e+02 7.17622e+02 5.35170e+02 5.67138e+02 6.33441e+02 5.00834e+02
2.64960e+05 5.36200e+02 6.66268e+02 7.69506e+02 5.63029e+02 5.69115e+02 6.34750e+02 5.03480e+02
2.65600e+05 5.36600e+02 6.53484e+02 7.79554e+02 5.27415e+02 5.71393e+02 6.36684e+02 5.06103e+02
2.66240e+05 5.37800e+02 6.67898e+02 6.99774e+02 6.36022e+02 5.73991e+02 6.38863e+02 5.09120e+02
2.66880e+05 5.38000e+02 6.70617e+02 7.01810e+02 6.39423e+02 5.76987e+02 6.41140e+02 5.12834e+02
2.67520e+05 5.39000e+02 6.16678e+02 7.73135e+02 4.60220e+02 5.80469e+02 6.43661e+02 5.17277e+02
2.68160e+05 5.40200e+02 4.83975e+02 7.61158e+02 2.06793e+02 5.84464e+02 6.46729e+02 5.22199e+02
2.68800e+05 5.40800e+02 5.58873e+02 6.29837e+02 4.87909e+02 5.88889e+02 6.50581e+02 5.27197e+02
2.69440e+05 5.41600e+02 6.34092e+02 7.20866e+02 5.47317e+02 5.93577e+02 6.55184e+02 5.31971e+02
2.70080e+05 5.42200e+02 6.76819e+02 7.78594e+02 5.75044e+02 5.98330e+02 6.60158e+02 5.36503e+02
2.70720e+05 5.42600e+02 7.32831e+02 7.98390e+02 6.67272e+02 6.02954e+02 6.64913e+02 5.40995e+02
2.71360e+05 5.43800e+02 6.44076e+02 7.88054e+02 5.00099e+02 6.07262e+02 6.68909e+02 5.45614e+02
2.72000e+05 5.44600e+02 6.58246e+02 8.03337e+02 5.13155e+02 6.11078e+02 6.71880e+02 5.50276e+02
2.72640e+05 5.45000e+02 6.16450e+02 7.68156e+02 4.64743e+02 6.14281e+02 6.73915e+02 5.54648e+02
2.73280e+05 5.45600e+02 5.35538e+02 6.30887e+02 4.40190e+02 6.16869e+02 6.75388e+02 5.58350e+02
2.73920e+05 5.46800e+02 7.28400e+02 8.19936e+02 6.36864e+02 6.18981e+02 6.76744e+02 5.61218e+02
2.74560e+05 5.47400e+02 5.89611e+02 7.99627e+02 3.79595e+02 6.20842e+02 6.78261e+02 5.63424e+02
2.75200e+05 5.48000e+02 6.21377e+02 7.34221e+02 5.08534e+02 6.22663e+02 6.79940e+02 5.65385e+02
2.75840e+05 5.48600e+02 6.96205e+02 8.14060e+02 5.78351e+02 6.24531e+02 6.81537e+02 5.67525e+02
2.76480e+05 5.49600e+02 6.17885e+02 7.70746e+02 4.65024e+02 6.26389e+02 6.82694e+02 5.70083e+02
2.77120e+05 5.50000e+02 6.49546e+02 8.09808e+02 4.89285e+02 6.28099e+02 6.83145e+02 5.73052e+02
2.77760e+05 5.51200e+02 6.71774e+02 7.31883e+02 6.11665e+02 6.29535e+02 6.82867e+02 5.76202e+02
2.78400e+05 5.51600e+02 6.94647e+02 8.02948e+02 5.86346e+02 6.30657e+02 6.82115e+02 5.79198e+02
2.79040e+05 5.52400e+02 7.25649e+02 8.81625e+02 5.69674e+02 6.31524e+02 6.81302e+02 5.81746e+02
2.79680e+05 5.53000e+02 6.92672e+02 8.35760e+02 5.49584e+02 6.32250e+02 6.80864e+02 5.83636e+02
2.80320e+05 5.53800e+02 5.27308e+02 6.64014e+02 3.90602e+02 6.32938e+02 6.81204e+02 5.84672e+02
2.80960e+05 5.55000e+02 6.33616e+02 7.65628e+02 5.01604e+02 6.33653e+02 6.82681e+02 5.84625e+02
2.81600e+05 5.55400e+02 7.27651e+02 8.17332e+02 6.37970e+02 6.34459e+02 6.85573e+02 5.83345e+02
2.82240e+05 5.56400e+02 6.76493e+02 8.13705e+02 5.39281e+02 6.35458e+02 6.89968e+02 5.80947e+02
2.82880e+05 5.57200e+02 6.74718e+02 8.03039e+02 5.46397e+02 6.36740e+02 6.95636e+02 5.77844e+02
2.83520e+05 5.58000e+02 6.81605e+02 8.09508e+02 5.53703e+02 6.38292e+02 7.01986e+02 5.74598e+02
2.84160e+05 5.58400e+02 6.49031e+02 7.28946e+02 5.69116e+02 6.39953e+02 7.08183e+02 5.71723e+02
2.84800e+05 5.59400e+02 5.57350e+02 8.12987e+02 3.01714e+02 6.41485e+02 7.13378e+02 5.69591e+02
2.85440e+05 5.60000e+02 6.00150e+02 7.52394e+02 4.47906e+02 6.42684e+02 7.16959e+02 5.68410e+02
2.86080e+05 5.60800e+02 5.31798e+02 6.80418e+02 3.83177e+02 6.43476e+02 7.18730e+02 5.68221e+02
2.86720e+05 5.61800e+02 6.35715e+02 7.78466e+02 4.92964e+02 6.43918e+02 7.18927e+02 5.68909e+02
2.87360e+05 5.62200e+02 7.26700e+02 7.95384e+02 6.58015e+02 6.44154e+02 7.18088e+02 5.70221e+02
2.88000e+05 5.63600e+02 7.29004e+02 7.95654e+02 6.62355e+02 6.44315e+02 7.16806e+02 5.71824e+02
2.88640e+05 5.64000e+02 7.36933e+02 8.14842e+02 6.59025e+02 6.44421e+02 7.15471e+02 5.73371e+02
2.89280e+05 5.64800e+02 5.67949e+02 7.39838e+02 3.96060e+02 6.44341e+02 7.14081e+02 5.74601e+02
2.89920e+05 5.65400e+02 5.44757e+02 8.09635e+02 2.79880e+02 6.43856e+02 7.12276e+02 5.75436e+02
2.90560e+05 5.66400e+02 5.82858e+02 8.53181e+02 3.12535e+02 6.42809e+02 7.09606e+02 5.76012e+02
2.91200e+05 5.67400e+02 7.48308e+02 7.99939e+02 6.96676e+02 6.41236e+02 7.05854e+02 5.76618e+02
2.91840e+05 5.68000e+02 6.61619e+02 8.56491e+02 4.66748e+02 6.39390e+02 7.01193e+02 5.77586e+02
2.92480e+05 5.68800e+02 6.82108e+02 8.99854e+02 4.64361e+02 6.37614e+02 6.96133e+02 5.79095e+02
2.93120e+05 5.69600e+02 7.21060e+02 8.37572e+02 6.04548e+02 6.36179e+02 6.91385e+02 5.80973e+02
2.93760e+05 5.70600e+02 5.36628e+02 8.31608e+02 2.41648e+02 6.35207e+02 6.87748e+02 5.82666e+02
2.94400e+05 5.71400e+02 5.85155e+02 8.05404e+02 3.64906e+02 6.34717e+02 6.86017e+02 5.83417e+02
2.95040e+05 5.72400e+02 5.93820e+02 7.74282e+02 4.13359e+02 6.34716e+02 6.86837e+02 5.82595e+02
2.95680e+05 5.73000e+02 6.46956e+02 7.46721e+02 5.47192e+02 6.35240e+02 6.90455e+02 5.80025e+02
2.96320e+05 5.73800e+02 6.91274e+02 7.74964e+02 6.07584e+02 6.36346e+02 6.96548e+02 5.76144e+02
2.96960e+05 5.74200e+02 7.66709e+02 9.45556e+02 5.87861e+02 6.38055e+02 7.04304e+02 5.71806e+02
2.97600e+05 5.75000e+02 5.82575e+02 7.04132e+02 4.61018e+02 6.40296e+02 7.12682e+02 5.67911e+02
2.98240e+05 5.76000e+02 6.46641e+02 7.51366e+02 5.41916e+02 6.42881e+02 7.20654e+02 5.65108e+02
2.98880e+05 5.76800e+02 7.17648e+02 8.17378e+02 6.17918e+02 6.45558e+02 7.27395e+02 5.63722e+02
2.99520e+05 5.77600e+02 6.85376e+02 8.44717e+02 5.26036e+02 6.48116e+02 7.32408e+02 5.63824e+02
3.00160e+05 5.78600e+02 4.27988e+02 6.79012e+02 1.76964e+02 6.50454e+02 7.35592e+02 5.65316e+02
3.00800e+05 5.79400e+02 8.31212e+02 9.30654e+02 7.31771e+02 6.52560e+02 7.37181e+02 5.67939e+02
3.01440e+05 5.80200e+02 5.37290e+02 8.12817e+02 2.61764e+02 6.54451e+02 7.37595e+02 5.71307e+02
3.02080e+05 5.81400e+02 7.17444e+02 7.94230e+02 6.40659e+02 6.56138e+02 7.37273e+02 5.75003e+02
3.02720e+05 5.82200e+02 6.98713e+02 8.19352e+02 5.78073e+02 6.57608e+02 7.36552e+02 5.78664e+02
3.03360e+05 5.82600e+02 6.75888e+02 7.88551e+02 5.63225e+02 6.58847e+02 7.35656e+02 5.82038e+02
3.04000e+05 5.83400e+02 5.73772e+02 6.18525e+02 5.29020e+02 6.59846e+02 7.34680e+02 5.85011e+02
3.04640e+05 5.84200e+02 6.97135e+02 8.26269e+02 5.68001e+02 6.60597e+02 7.33585e+02 5.87609e+02
3.05280e+05 5.84600e+02 7.60904e+02 8.69727e+02 6.52081e+02 6.61091e+02 7.32254e+02 5.89928e+02
3.05920e+05 5.85600e+02 6.17638e+02 9.03496e+02 3.31780e+02 6.61329e+02 7.30638e+02 5.92020e+02
3.06560e+05 5.86400e+02 7.40650e+02 8.63347e+02 6.17953e+02 6.61325e+02 7.28823e+02 5.93827e+02
3.07200e+05 5.87200e+02 8.32789e+02 9.53409e+02 7.12169e+02 6.61095e+02 7.26976e+02 5.95214e+02
3.07840e+05 5.88000e+02 6.40590e+02 7.72241e+02 5.08939e+02 6.60679e+02 7.25259e+02 5.96100e+02
3.08480e+05 5.88400e+02 5.72073e+02 7.89044e+02 3.55103e+02 6.60192e+02 7.23798e+02 5.96586e+02
3.09120e+05 5.89600e+02 6.90989e+02 8.61455e+02 5.20523e+02 6.59845e+02 7.22722e+02 5.96968e+02
3.09760e+05 5.90200e+02 7.64157e+02 8.65944e+02 6.62370e+02 6.59952e+02 7.22251e+02 5.97652e+02
3.10400e+05 5.90800e+02 6.17548e+02 8.00505e+02 4.34591e+02 6.60864e+02 7.22738e+02 5.98990e+02
3.11040e+05 5.92200e+02 7.47172e+02 8.83550e+02 6.10795e+02 6.62822e+02 7.24560e+02 6.01085e+02
3.11680e+05 5.92400e+02 7.50908e+02 8.81915e+02 6.19902e+02 6.65803e+02 7.27877e+02 6.03729e+02
3.12320e+05 5.93400e+02 7.08294e+02 8.64237e+02 5.52352e+02 6.69492e+02 7.32396e+02 6.06587e+02
3.12960e+05 5.94000e+02 7.23667e+02 8.74876e+02 5.72459e+02 6.73384e+02 7.37319e+02 6.09450e+02
3.13600e+05 5.94600e+02 6.70155e+02 8.48654e+02 4.91657e+02 6.76946e+02 7.41625e+02 6.12267e+02
3.14240e+05 5.95400e+02 6.67521e+02 7.99040e+02 5.36003e+02 6.79757e+02 7.44537e+02 6.14977e+02
3.14880e+05 5.95800e+02 6.99138e+02 8.33179e+02 5.65098e+02 6.81616e+02 7.45855e+02 6.17377e+02
3.15520e+05 5.96600e+02 5.63198e+02 7.57651e+02 3.68745e+02 6.82567e+02 7.45966e+02 6.19167e+02
3.16160e+05 5.97600e+02 7.85220e+02 9.72749e+02 5.97691e+02 6.82852e+02 7.45613e+02 6.20091e+02
3.16800e+05 5.98000e+02 6.92805e+02 7.98747e+02 5.86863e+02 6.82812e+02 7.45577e+02 6.20047e+02
3.17440e+05 5.98600e+02 7.23297e+02 8.47010e+02 5.99584e+02 6.82762e+02 7.46409e+02 6.19115e+02
3.18080e+05 5.99600e+02 6.59579e+02 7.68452e+02 5.50705e+02 6.82905e+02 7.48304e+02 6.17505e+02
3.18720e+05 6.00000e+02 5.57714e+02 7.34462e+02 3.80966e+02 6.83318e+02 7.51119e+02 6.15517e+02
3.19360e+05 6.01200e+02 6.35598e+02 8.83138e+02 3.88059e+02 6.84017e+02 7.54522e+02 6.13513e+02
3.20000e+05 6.01600e+02 5.69649e+02 8.22613e+02 3.16684e+02 6.85022e+02 7.58194e+02 6.11851e+02
3.20640e+05 6.02800e+02 8.31887e+02 9.04435e+02 7.59339e+02 6.86369e+02 7.61963e+02 6.10775e+02
3.21280e+05 6.03600e+02 4.48324e+02 5.89882e+02 3.06767e+02 6.88040e+02 7.65777e+02 6.10304e+02
3.21920e+05 6.04400e+02 6.21766e+02 7.72504e+02 4.71028e+02 6.89895e+02 7.69553e+02 6.10238e+02
3.22560e+05 6.05000e+02 8.11326e+02 9.54214e+02 6.68439e+02 6.91678e+02 7.73080e+02 6.10276e+02
3.23200e+05 6.05600e+02 7.40949e+02 9.43680e+02 5.38219e+02 6.93129e+02 7.76039e+02 6.10220e+02
3.23840e+05 6.06200e+02 6.47701e+02 8.13680e+02 4.81722e+02 6.94084e+02 7.78076e+02 6.10092e+02
3.24480e+05 6.07000e+02 7.65446e+02 9.09609e+02 6.21284e+02 6.94460e+02 7.78833e+02 6.10087e+02
3.25120e+05 6.07600e+02 7.26591e+02 8.70378e+02 5.82803e+02 6.94246e+02 7.78022e+02 6.10470e+02
3.25760e+05 6.08400e+02 6.88462e+02 8.14046e+02 5.62878e+02 6.93533e+02 7.75572e+02 6.11493e+02
3.26400e+05 6.09200e+02 7.40579e+02 8.52551e+02 6.28606e+02 6.92534e+02 7.71731e+02 6.13337e+02
3.27040e+05 6.09800e+02 7.57747e+02 8.59950e+02 6.55545e+02 6.91547e+02 7.67032e+02 6.16062e+02
3.27680e+05 6.10600e+02 6.18263e+02 8.71729e+02 3.64797e+02 6.90859e+02 7.62142e+02 6.19576e+02
3.28320e+05 6.11200e+02 7.28329e+02 8.15550e+02 6.41109e+02 6.90655e+02 7.57724e+02 6.23586e+02
3.28960e+05 6.12200e+02 7.85804e+02 9.70403e+02 6.01205e+02 6.90979e+02 7.54399e+02 6.27559e+02
3.29600e+05 6.12600e+02 8.18474e+02 9.62398e+02 6.74551e+02 6.91753e+02 7.52719e+02 6.30787e+02
3.30240e+05 6.13800e+02 8.00085e+02 9.79771e+02 6.20399e+02 6.92835e+02 7.53015e+02 6.32654e+02
3.30880e+05 6.14200e+02 5.86521e+02 8.92345e+02 2.80697e+02 6.94074e+02 7.55136e+02 6.33011e+02
3.31520e+05 6.15200e+02 7.50279e+02 8.51783e+02 6.48774e+02 6.95363e+02 7.58400e+02 6.32327e+02
3.32160e+05 6.16200e+02 6.88818e+02 8.50534e+02 5.27102e+02 6.96705e+02 7.61964e+02 6.31447e+02
3.32800e+05 6.16800e+02 7.09640e+02 8.41169e+02 5.78111e+02 6.98242e+02 7.65320e+02 6.31164e+02
3.33440e+05 6.18200e+02 7.40148e+02 8.49460e+02 6.30836e+02 7.00219e+02 7.68529e+02 6.31908e+02
3.34080e+05 6.18800e+02 8.57371e+02 9.89482e+02 7.25260e+02 7.02860e+02 7.72058e+02 6.33663e+02
3.34720e+05 6.19200e+02 8.56822e+02 1.01647e+03 6.97177e+02 7.06222e+02 7.76373e+02 6.36071e+02
3.35360e+05 6.20600e+02 5.56623e+02 8.60022e+02 2.53225e+02 7.10108e+02 7.81540e+02 6.38677e+02
3.36000e+05 6.21400e+02 7.30800e+02 8.87771e+02 5.73830e+02 7.14112e+02 7.87060e+02 6.41164e+02
3.36640e+05 6.22200e+02 7.39689e+02 9.86842e+02 4.92536e+02 7.17779e+02 7.92099e+02 6.43458e+02
3.37280e+05 6.23000e+02 7.63787e+02 9.95959e+02 5.31615e+02 7.20812e+02 7.96025e+02 6.45599e+02
3.37920e+05 6.23400e+02 7.25970e+02 8.48246e+02 6.03694e+02 7.23157e+02 7.98824e+02 6.47490e+02
3.38560e+05 6.24800e+02 8.33529e+02 9.55364e+02 7.11693e+02 7.24931e+02 8.01140e+02 6.48722e+02
3.39200e+05 6.25200e+02 7.33136e+02 8.87894e+02 5.78378e+02 7.26289e+02 8.03941e+02 6.48638e+02
3.39840e+05 6.26800e+02 5.99027e+02 7.46796e+02 4.51258e+02 7.27347e+02 8.08030e+02 6.46664e+02
3.40480e+05 6.27600e+02 7.24006e+02 8.68236e+02 5.79776e+02 7.28169e+02 8.13662e+02 6.42677e+02
3.41120e+05 6.28200e+02 7.66552e+02 9.16919e+02 6.16185e+02 7.28814e+02 8.20514e+02 6.37113e+02
3.41760e+05 6.29000e+02 7.94754e+02 9.16584e+02 6.72923e+02 7.29341e+02 8.27933e+02 6.30748e+02
3.42400e+05 6.29800e+02 6.93513e+02 8.64937e+02 5.22089e+02 7.29767e+02 8.35173e+02 6.24361e+02
3.43040e+05 6.31000e+02 7.13964e+02 8.17391e+02 6.10538e+02 7.29999e+02 8.41502e+02 6.18496e+02
3.43680e+05 6.31600e+02 7.33492e+02 9.02385e+02 5.64599e+02 7.29860e+02 8.46293e+02 6.13427e+02
3.44320e+05 6.32400e+02 7.00586e+02 1.04189e+03 3.59277e+02 7.29197e+02 8.49144e+02 6.09250e+02
3.44960e+05 6.33200e+02 7.98402e+02 9.55339e+02 6.41465e+02 7.27973e+02 8.49972e+02 6.05974e+02
3.45600e+05 6.34000e+02 5.76542e+02 8.60442e+02 2.92642e+02 7.26276e+02 8.48957e+02 6.03596e+02
3.46240e+05 6.34800e+02 6.84135e+02 8.70920e+02 4.97351e+02 7.24263e+02 8.46395e+02 6.02130e+02
3.46880e+05 6.35200e+02 9.01007e+02 1.05522e+03 7.46789e+02 7.22116e+02 8.42617e+02 6.01615e+02
3.47520e+05 6.36600e+02 8.03331e+02 9.04078e+02 7.02584e+02 7.20048e+02 8.38045e+02 6.02050e+02
3.48160e+05 6.37000e+02 7.74752e+02 8.89536e+02 6.59967e+02 7.18282e+02 8.33280e+02 6.03284e+02
3.48800e+05 6.37600e+02 7.72862e+02 9.55799e+02 5.89926e+02 7.17015e+02 8.29075e+02 6.04955e+02
3.49440e+05 6.38200e+02 8.26360e+02 9.88644e+02 6.64075e+02 7.16412e+02 8.26225e+02 6.06599e+02
3.50080e+05 6.39000e+02 7.66228e+02 9.70537e+02 5.61920e+02 7.16647e+02 8.25381e+02 6.07912e+02
3.50720e+05 6.40200e+02 7.59265e+02 9.84827e+02 5.33704e+02 7.17914e+02 8.26839e+02 6.08989e+02
3.51360e+05 6.40600e+02 7.67061e+02 9.96615e+02 5.37507e+02 7.20383e+02 8.30403e+02 6.10363e+02
3.52000e+05 6.41400e+02 9.38767e+02 1.04908e+03 8.28457e+02 7.24129e+02 8.35438e+02 6.12820e+02
3.52640e+05 6.42200e+02 7.22402e+02 8.93501e+02 5.51303e+02 7.29093e+02 8.41125e+02 6.17062e+02
3.53280e+05 6.42600e+02 8.32178e+02 9.79743e+02 6.84613e+02 7.35059e+02 8.46776e+02 6.23342e+02
3.53920e+05 6.43200e+02 8.53267e+02 9.96896e+02 7.09639e+02 7.41686e+02 8.52062e+02 6.31311e+02
3.54560e+05 6.44200e+02 7.92424e+02 1.07805e+03 5.06804e+02 7.48621e+02 8.57001e+02 6.40241e+02
3.55200e+05 6.44800e+02 8.33599e+02 9.95427e+02 6.71771e+02 7.55610e+02 8.61762e+02 6.49458e+02
3.55840e+05 6.45200e+02 8.37695e+02 9.92325e+02 6.83065e+02 7.62535e+02 8.66435e+02 6.58635e+02
3.56480e+05 6.46200e+02 5.71106e+02 8.70204e+02 2.72009e+02 7.69377e+02 8.70982e+02 6.67772e+02
3.57120e+05 6.47200e+02 7.58148e+02 9.85135e+02 5.31161e+02 7.76148e+02 8.75342e+02 6.76954e+02
3.57760e+05 6.47600e+02 7.92651e+02 9.12354e+02 6.72949e+02 7.82839e+02 8.79561e+02 6.86117e+02
3.58400e+05 6.48600e+02 7.51221e+02 9.47557e+02 5.54885e+02 7.89376e+02 8.83816e+02 6.94935e+02
3.59040e+05 6.49400e+02 7.80791e+02 8.72507e+02 6.89075e+02 7.95560e+02 8.88276e+02 7.02844e+02
3.59680e+05 6.50000e+02 8.56532e+02 9.97127e+02 7.15937e+02 8.01019e+02 8.92860e+02 7.09178e+02
3.60320e+05 6.50800e+02 7.83319e+02 1.03226e+03 5.34382e+02 8.05254e+02 8.97094e+02 7.13414e+02
3.60960e+05 6.51600e+02 8.50730e+02 1.04279e+03 6.58666e+02 8.07787e+02 9.00214e+02 7.15360e+02
3.61600e+05 6.52000e+02 7.22896e+02 9.60987e+02 4.84804e+02 8.08347e+02 9.01508e+02 7.15187e+02
3.62240e+05 6.53200e+02 9.00727e+02 9.89755e+02 8.11699e+02 8.06986e+02 9.00645e+02 7.13326e+02
3.62880e+05 6.53800e+02 9.01567e+02 1.05643e+03 7.46700e+02 8.04098e+02 8.97821e+02 7.10374e+02
3.63520e+05 6.54200e+02 8.99910e+02 1.05626e+03 7.43557e+02 8.00354e+02 8.93710e+02 7.06999e+02
3.64160e+05 6.55200e+02 8.52358e+02 9.05403e+02 7.99313e+02 7.96553e+02 8.89255e+02 7.03851e+02
3.64800e+05 6.56200e+02 9.09764e+02 1.04825e+03 7.71273e+02 7.93447e+02 8.85385e+02 7.01510e+02
3.65440e+05 6.56600e+02 9.02852e+02 1.04272e+03 7.62982e+02 7.91633e+02 8.82795e+02 7.00471e+02
3.66080e+05 6.57200e+02 8.39446e+02 1.01244e+03 6.66456e+02 7.91494e+02 8.81884e+02 7.01104e+02
3.66720e+05 6.57800e+02 7.99271e+02 9.99593e+02 5.98949e+02 7.93188e+02 8.82798e+02 7.03578e+02
3.67360e+05 6.59000e+02 8.50506e+02 1.02769e+03 6.73321e+02 7.96642e+02 8.85487e+02 7.07798e+02
3.68000e+05 6.59400e+02 8.62167e+02 1.03008e+03 6.94249e+02 8.01599e+02 8.89750e+02 7.13448e+02
3.68640e+05 6.60600e+02 8.32952e+02 1.05796e+03 6.07942e+02 8.07674e+02 8.95271e+02 7.20077e+02
3.69280e+05 6.62200e+02 6.94599e+02 9.79466e+02 4.09732e+02 8.14395e+02 9.01665e+02 7.27126e+02
3.69920e+05 6.62600e+02 6.90905e+02 8.84933e+02 4.96877e+02 8.21228e+02 9.08496e+02 7.33960e+02
3.70560e+05 6.63400e+02 7.94218e+02 1.11540e+03 4.73032e+02 8.27601e+02 9.15274e+02 7.39927e+02
3.71200e+05 6.64200e+02 9.11723e+02 1.09124e+03 7.32205e+02 8.32975e+02 9.21501e+02 7.44450e+02
3.71840e+05 6.65000e+02 9.08221e+02 1.07581e+03 7.40636e+02 8.36901e+02 9.26764e+02 7.47038e+02
3.72480e+05 6.65400e+02 9.44649e+02 1.08398e+03 8.05319e+02 8.39043e+02 9.30791e+02 7.47296e+02
3.73120e+05 6.66000e+02 7.75100e+02 9.25435e+02 6.24764e+02 8.39209e+02 9.33440e+02 7.44979e+02
3.73760e+05 6.67000e+02 9.60821e+02 1.12201e+03 7.99633e+02 8.37428e+02 9.34735e+02 7.40121e+02
3.74400e+05 6.67400e+02 9.33431e+02 1.10046e+03 7.66401e+02 8.34033e+02 9.34915e+02 7.33150e+02
3.75040e+05 6.68000e+02 8.82122e+02 9.35795e+02 8.28449e+02 8.29666e+02 9.34434e+02 7.24898e+02
3.75680e+05 6.68800e+02 8.19247e+02 9.41397e+02 6.97096e+02 8.25146e+02 9.33862e+02 7.16430e+02
3.76320e+05 6.69600e+02 5.56510e+02 8.68190e+02 2.44829e+02 8.21272e+02 9.33738e+02 7.08806e+02
3.76960e+05 6.70400e+02 7.99828e+02 9.79546e+02 6.20109e+02 8.18681e+02 9.34464e+02 7.02898e+02
3.77600e+05 6.70800e+02 7.67594e+02 9.62991e+02 5.72196e+02 8.17778e+02 9.36243e+02 6.99313e+02
3.78240e+05 6.72600e+02 6.29890e+02 9.48289e+02 3.11491e+02 8.18691e+02 9.38998e+02 6.98383e+02
3.78880e+05 6.73600e+02 9.24806e+02 1.08650e+03 7.63114e+02 8.21176e+02 9.42264e+02 7.00089e+02
3.79520e+05 6.74200e+02 9.13476e+02 1.06929e+03 7.57662e+02 8.24574e+02 9.45177e+02 7.03970e+02
3.80160e+05 6.74800e+02 7.16616e+02 9.45920e+02 4.87312e+02 8.27881e+02 9.46690e+02 7.09072e+02
3.80800e+05 6.75800e+02 7.82644e+02 9.48889e+02 6.16398e+02 8.29962e+02 9.45891e+02 7.14032e+02
3.81440e+05 6.76600e+02 7.22418e+02 9.58540e+02 4.86297e+02 8.29842e+02 9.42355e+02 7.17329e+02
3.82080e+05 6.77400e+02 7.79837e+02 1.02043e+03 5.39244e+02 8.27017e+02 9.36366e+02 7.17669e+02
3.82720e+05 6.78400e+02 8.23024e+02 1.00584e+03 6.40212e+02 8.21590e+02 9.28819e+02 7.14361e+02
3.83360e+05 6.79000e+02 8.55772e+02 9.74573e+02 7.36970e+02 8.14177e+02 9.20826e+02 7.07528e+02
3.84000e+05 6.79800e+02 8.32051e+02 9.02913e+02 7.61189e+02 8.05663e+02 9.13289e+02 6.98036e+02
3.84640e+05 6.80600e+02 6.75803e+02 1.02078e+03 3.30829e+02 7.96948e+02 9.06778e+02 6.87118e+02
3.85280e+05 6.81400e+02 7.40469e+02 9.17793e+02 5.63144e+02 7.88791e+02 9.01626e+02 6.75955e+02
3.85920e+05 6.81800e+02 7.76990e+02 9.89584e+02 5.64396e+02 7.81755e+02 8.98026e+02 6.65484e+02
3.86560e+05 6.82800e+02 7.24140e+02 9.92502e+02 4.55777e+02 7.76230e+02 8.96031e+02 6.56429e+02
3.87200e+05 6.83600e+02 8.23218e+02 1.13395e+03 5.12481e+02 7.72446e+02 8.95520e+02 6.49372e+02
3.87840e+05 6.84400e+02 8.56826e+02 1.07868e+03 6.34972e+02 7.70451e+02 8.96185e+02 6.44716e+02
3.88480e+05 6.85200e+02 7.51942e+02 1.03479e+03 4.69095e+02 7.70082e+02 8.97592e+02 6.42572e+02
3.89120e+05 6.85400e+02 6.67524e+02 8.82719e+02 4.52328e+02 7.70981e+02 8.99316e+02 6.42645e+02
3.89760e+05 6.86800e+02 7.96568e+02 9.10530e+02 6.82606e+02 7.72701e+02 9.01126e+02 6.44277e+02
3.90400e+05 6.87600e+02 8.49031e+02 9.90161e+02 7.07902e+02 7.74873e+02 9.03088e+02 6.46657e+02
3.91040e+05 6.88200e+02 7.91833e+02 1.07813e+03 5.05534e+02 7.77279e+02 9.05467e+02 6.49092e+02
3.91680e+05 6.88800e+02 7.90796e+02 1.07807e+03 5.03522e+02 7.79792e+02 9.08470e+02 6.51114e+02
3.92320e+05 6.89800e+02 7.09993e+02 9.96238e+02 4.23748e+02 7.82247e+02 9.12048e+02 6.52446e+02
3.92960e+05 6.90200e+02 7.73135e+02 1.16719e+03 3.79077e+02 7.84417e+02 9.15878e+02 6.52956e+02
3.93600e+05 6.91200e+02 9.34700e+02 1.05957e+03 8.09832e+02 7.86082e+02 9.19497e+02 6.52668e+02
3.94240e+05 6.92400e+02 7.89384e+02 9.87668e+02 5.91099e+02 7.87118e+02 9.22496e+02 6.51739e+02
3.94880e+05 6.92400e+02 7.89384e+02 9.87668e+02 5.91099e+02 7.87504e+02 9.24683e+02 6.50324e+02
3.95520e+05 6.93400e+02 9.14747e+02 1.04308e+03 7.86415e+02 7.87304e+02 9.26148e+02 6.48459e+02
3.96160e+05 6.93800e+02 9.17987e+02 1.07391e+03 7.62064e+02 7.86679e+02 9.27237e+02 6.46121e+02
3.96800e+05 6.94400e+02 8.98190e+02 1.07908e+03 7.17301e+02 7.85909e+02 9.28434e+02 6.43383e+02
3.97440e+05 6.95400e+02 9.43613e+02 1.11390e+03 7.73325e+02 7.85375e+02 9.30225e+02 6.40526e+02
3.98080e+05 6.95800e+02 8.95346e+02 1.08381e+03 7.06882e+02 7.85495e+02 9.32928e+02 6.38061e+02
3.98720e+05 6.96600e+02 9.78349e+02 1.17877e+03 7.77924e+02 7.86669e+02 9.36630e+02 6.36708e+02
3.99360e+05 6.97400e+02 8.95866e+02 1.13564e+03 6.56094e+02 7.89248e+02 9.41196e+02 6.37300e+02
4.00000e+05 6.98200e+02 1.00930e+03 1.20708e+03 8.11516e+02 7.93478e+02 9.46299e+02 6.40657e+02
4.00640e+05 6.98800e+02 1.01833e+03 1.19239e+03 8.44272e+02 7.99461e+02 9.51501e+02 6.47421e+02
4.01280e+05 6.99600e+02 1.03009e+03 1.20645e+03 8.53728e+02 8.07124e+02 9.56414e+02 6.57835e+02
4.01920e+05 7.00200e+02 9.35018e+02 1.15282e+03 7.17213e+02 8.16195e+02 9.60851e+02 6.71539e+02
4.02560e+05 7.00600e+02 9.26750e+02 1.13734e+03 7.16166e+02 8.26264e+02 9.65040e+02 6.87488e+02
4.03200e+05 7.01400e+02 7.02026e+02 9.76056e+02 4.27997e+02 8.36901e+02 9.69680e+02 7.04122e+02
4.03840e+05 7.02200e+02 8.31266e+02 1.00853e+03 6.54005e+02 8.47800e+02 9.75817e+02 7.19783e+02
4.04480e+05 7.02800e+02 9.12542e+02 1.08450e+03 7.40581e+02 8.58817e+02 9.84441e+02 7.33193e+02
4.05120e+05 7.03400e+02 7.39894e+02 1.10821e+03 3.71580e+02 8.69865e+02 9.96005e+02 7.43726e+02
4.05760e+05 7.04400e+02 9.09176e+02 1.08989e+03 7.28458e+02 8.80673e+02 1.00997e+03 7.51373e+02
4.06400e+05 7.05200e+02 9.57183e+02 1.16717e+03 7.47195e+02 8.90597e+02 1.02471e+03 7.56488e+02
4.07040e+05 7.05600e+02 1.01826e+03 1.26480e+03 7.71722e+02 8.98719e+02 1.03794e+03 7.59503e+02
4.07680e+05 7.06400e+02 8.60659e+02 1.17844e+03 5.42879e+02 9.04155e+02 1.04753e+03 7.60778e+02
4.08320e+05 7.07400e+02 9.39222e+02 1.12041e+03 7.58036e+02 9.06416e+02 1.05222e+03 7.60609e+02
4.08960e+05 7.08000e+02 1.04440e+03 1.20577e+03 8.83026e+02 9.05633e+02 1.05194e+03 7.59329e+02
4.09600e+05 7.08600e+02 1.02705e+03 1.18982e+03 8.64276e+02 9.02574e+02 1.04775e+03 7.57399e+02
4.10240e+05 7.10000e+02 9.13164e+02 1.09460e+03 7.31729e+02 8.98430e+02 1.04146e+03 7.55397e+02
4.10880e+05 7.10000e+02 9.13164e+02 1.09460e+03 7.31729e+02 8.94502e+02 1.03510e+03 7.53901e+02
4.11520e+05 7.11000e+02 9.19614e+02 1.16981e+03 6.69418e+02 8.91898e+02 1.03041e+03 7.53382e+02
4.12160e+05 7.11400e+02 8.26142e+02 1.08932e+03 5.62967e+02 8.91319e+02 1.02849e+03 7.54143e+02
4.12800e+05 7.12400e+02 9.44436e+02 1.14876e+03 7.40110e+02 8.93007e+02 1.02972e+03 7.56298e+02
4.13440e+05 7.13400e+02 1.01773e+03 1.18855e+03 8.46904e+02 8.96758e+02 1.03377e+03 7.59744e+02
4.14080e+05 7.13800e+02 9.02929e+02 1.08666e+03 7.19196e+02 9.02035e+02 1.03993e+03 7.64141e+02
4.14720e+05 7.15200e+02 8.22490e+02 1.14306e+03 5.01920e+02 9.08086e+02 1.04726e+03 7.68907e+02
4.15360e+05 7.16000e+02 9.70587e+02 1.14259e+03 7.98581e+02 9.14108e+02 1.05493e+03 7.73282e+02
4.16000e+05 7.16200e+02 9.61103e+02 1.12062e+03 8.01584e+02 9.19409e+02 1.06232e+03 7.76498e+02
4.16640e+05 7.17200e+02 9.89524e+02 1.20464e+03 7.74406e+02 9.23520e+02 1.06907e+03 7.77966e+02
4.17280e+05 7.18000e+02 8.97374e+02 1.09604e+03 6.98704e+02 9.26211e+02 1.07506e+03 7.77361e+02
4.17920e+05 7.18400e+02 6.91745e+02 1.07642e+03 3.07070e+02 9.27436e+02 1.08023e+03 7.74647e+02
4.18560e+05 7.19800e+02 8.92628e+02 1.18434e+03 6.00917e+02 9.27313e+02 1.08454e+03 7.70087e+02
4.19200e+05 7.20000e+02 1.01117e+03 1.23406e+03 7.88280e+02 9.26136e+02 1.08799e+03 7.64279e+02
4.19840e+05 7.20800e+02 1.03094e+03 1.23262e+03 8.29261e+02 9.24348e+02 1.09062e+03 7.58074e+02
4.20480e+05 7.21600e+02 9.64714e+02 1.20009e+03 7.29335e+02 9.22327e+02 1.09233e+03 7.52329e+02
4.21120e+05 7.22200e+02 9.39450e+02 1.13849e+03 7.40415e+02 9.20234e+02 1.09284e+03 7.47625e+02
4.21760e+05 7.23000e+02 9.38243e+02 1.15802e+03 7.18461e+02 9.17975e+02 1.09180e+03 7.44152e+02
4.22400e+05 7.24000e+02 9.04415e+02 1.13922e+03 6.69605e+02 9.15417e+02 1.08902e+03 7.41813e+02
4.23040e+05 7.24400e+02 8.85408e+02 1.25182e+03 5.18998e+02 9.12580e+02 1.08479e+03 7.40372e+02
4.23680e+05 7.25200e+02 9.97491e+02 1.19230e+03 8.02680e+02 9.09708e+02 1.07988e+03 7.39536e+02
4.24320e+05 7.26200e+02 9.03425e+02 1.12069e+03 6.86160e+02 9.07154e+02 1.07533e+03 7.38973e+02
4.24960e+05 7.26600e+02 8.21433e+02 1.11905e+03 5.23812e+02 9.05218e+02 1.07207e+03 7.38370e+02
4.25600e+05 7.27400e+02 7.41654e+02 1.05529e+03 4.28019e+02 9.04061e+02 1.07056e+03 7.37566e+02
4.26240e+05 7.28000e+02 7.95458e+02 1.16717e+03 4.23748e+02 9.03705e+02 1.07079e+03 7.36620e+02
4.26880e+05 7.28600e+02 7.67509e+02 1.02711e+03 5.07906e+02 9.04104e+02 1.07246e+03 7.35744e+02
4.27520e+05 7.29600e+02 1.04070e+03 1.25100e+03 8.30402e+02 9.05157e+02 1.07518e+03 7.35134e+02
4.28160e+05 7.29600e+02 1.04070e+03 1.25100e+03 8.30402e+02 9.06630e+02 1.07846e+03 7.34799e+02
4.28800e+05 7.30600e+02 9.25219e+02 1.15732e+03 6.93122e+02 9.08111e+02 1.08168e+03 7.34546e+02
4.29440e+05 7.31800e+02 9.97336e+02 1.18224e+03 8.12428e+02 9.09050e+02 1.08399e+03 7.34105e+02
4.30080e+05 7.31800e+02 9.97336e+02 1.18224e+03 8.12428e+02 9.08939e+02 1.08460e+03 7.33274e+02
4.30720e+05 7.33000e+02 1.00836e+03 1.18776e+03 8.28962e+02 9.07568e+02 1.08317e+03 7.31966e+02
4.31360e+05 7.33800e+02 1.04036e+03 1.24751e+03 8.33204e+02 9.05153e+02 1.08009e+03 7.30210e+02
4.32000e+05 7.34200e+02 1.02995e+03 1.24600e+03 8.13914e+02 9.02292e+02 1.07643e+03 7.28151e+02
4.32640e+05 7.35400e+02 8.65787e+02 1.32651e+03 4.05065e+02 8.99757e+02 1.07345e+03 7.26068e+02
4.33280e+05 7.36000e+02 9.50751e+02 1.24355e+03 6.57948e+02 8.98275e+02 1.07220e+03 7.24351e+02
4.33920e+05 7.37200e+02 9.27032e+02 1.14640e+03 7.07664e+02 8.98370e+02 1.07331e+03 7.23427e+02
4.34560e+05 7.38000e+02 1.04828e+03 1.22545e+03 8.71122e+02 9.00304e+02 1.07699e+03 7.23622e+02
4.35200e+05 7.39000e+02 7.71133e+02 1.24952e+03 2.92750e+02 9.04044e+02 1.08307e+03 7.25019e+02
4.35840e+05 7.40000e+02 9.14916e+02 1.20912e+03 6.20713e+02 9.09301e+02 1.09126e+03 7.27344e+02
4.36480e+05 7.40800e+02 7.96046e+02 1.14604e+03 4.46047e+02 9.15563e+02 1.10109e+03 7.30037e+02
4.37120e+05 7.41600e+02 8.18843e+02 1.11514e+03 5.22544e+02 9.22224e+02 1.11198e+03 7.32470e+02
4.37760e+05 7.42200e+02 8.29837e+02 1.10521e+03 5.54467e+02 9.28683e+02 1.12316e+03 7.34202e+02
4.38400e+05 7.42800e+02 1.04288e+03 1.27440e+03 8.11370e+02 9.34402e+02 1.13373e+03 7.35072e+02
4.39040e+05 7.43600e+02 1.02663e+03 1.20101e+03 8.52243e+02 9.38877e+02 1.14264e+03 7.35116e+02
4.39680e+05 7.44200e+02 8.74011e+02 1.24644e+03 5.01586e+02 9.41652e+02 1.14893e+03 7.34375e+02
4.40320e+05 7.45000e+02 9.09857e+02 1.07698e+03 7.42730e+02 9.42357e+02 1.15197e+03 7.32745e+02
4.40960e+05 7.46200e+02 7.95151e+02 1.02343e+03 5.66869e+02 9.40884e+02 1.15176e+03 7.30005e+02
4.41600e+05 7.46400e+02 9.14061e+02 1.21134e+03 6.16786e+02 9.37540e+02 1.14907e+03 7.26007e+02
4.42240e+05 7.47400e+02 1.03608e+03 1.26782e+03 8.04334e+02 9.33067e+02 1.14522e+03 7.20913e+02
4.42880e+05 7.48000e+02 1.03931e+03 1.24730e+03 8.31315e+02 9.28464e+02 1.14155e+03 7.15379e+02
4.43520e+05 7.48400e+02 1.02519e+03 1.23870e+03 8.11671e+02 9.24661e+02 1.13880e+03 7.10522e+02
4.44160e+05 7.49600e+02 8.15329e+02 1.15980e+03 4.70853e+02 9.22237e+02 1.13688e+03 7.07594e+02
4.44800e+05 7.50600e+02 1.13602e+03 1.36531e+03 9.06741e+02 9.21348e+02 1.13520e+03 7.07497e+02
4.45440e+05 7.51000e+02 9.37848e+02 1.29448e+03 5.81220e+02 9.21876e+02 1.13327e+03 7.10481e+02
4.46080e+05 7.52200e+02 8.72023e+02 1.16174e+03 5.82307e+02 9.23612e+02 1.13106e+03 7.16167e+02
4.46720e+05 7.53000e+02 9.78346e+02 1.32315e+03 6.33541e+02 9.26376e+02 1.12897e+03 7.23783e+02
4.47360e+05 7.53600e+02 9.94505e+02 1.30474e+03 6.84269e+02 9.30042e+02 1.12762e+03 7.32466e+02
4.48000e+05 7.54400e+02 1.03011e+03 1.26504e+03 7.95177e+02 9.34507e+02 1.12750e+03 7.41516e+02
4.48640e+05 7.55000e+02 9.12784e+02 1.32769e+03 4.97875e+02 9.39599e+02 1.12875e+03 7.50449e+02
4.49280e+05 7.56000e+02 1.21518e+03 1.42347e+03 1.00688e+03 9.44989e+02 1.13108e+03 7.58897e+02
4.49920e+05 7.56600e+02 8.85088e+02 1.35960e+03 4.10577e+02 9.50219e+02 1.13397e+03 7.66472e+02
4.50560e+05 7.57000e+02 8.89520e+02 1.36893e+03 4.10107e+02 9.54835e+02 1.13692e+03 7.72755e+02
4.51200e+05 7.57800e+02 9.99779e+02 1.28852e+03 7.11034e+02 9.58575e+02 1.13973e+03 7.77416e+02
4.51840e+05 7.58600e+02 8.57167e+02 1.28344e+03 4.30897e+02 9.61504e+02 1.14256e+03 7.80444e+02
4.52480e+05 7.59200e+02 7.58806e+02 1.12068e+03 3.96929e+02 9.64006e+02 1.14571e+03 7.82301e+02
4.53120e+05 7.60200e+02 8.59574e+02 1.17925e+03 5.39895e+02 9.66590e+02 1.14939e+03 7.83790e+02
4.53760e+05 7.61000e+02 8.41501e+02 1.14893e+03 5.34070e+02 9.69626e+02 1.15356e+03 7.85691e+02
4.54400e+05 7.61600e+02 9.60803e+02 1.19550e+03 7.26107e+02 9.73139e+02 1.15796e+03 7.88320e+02
4.55040e+05 7.62200e+02 9.69328e+02 1.18134e+03 7.57316e+02 9.76714e+02 1.16222e+03 7.91208e+02
4.55680e+05 7.63400e+02 8.51198e+02 1.18469e+03 5.17702e+02 9.79561e+02 1.16604e+03 7.93083e+02
4.56320e+05 7.64000e+02 8.95743e+02 1.16916e+03 6.22324e+02 9.80735e+02 1.16916e+03 7.92306e+02
4.56960e+05 7.64600e+02 9.72989e+02 1.30658e+03 6.39403e+02 9.79465e+02 1.17136e+03 7.87568e+02
4.57600e+05 7.65200e+02 8.50885e+02 1.15150e+03 5.50266e+02 9.75445e+02 1.17238e+03 7.78508e+02
4.58240e+05 7.66600e+02 1.13690e+03 1.36215e+03 9.11654e+02 9.68935e+02 1.17208e+03 7.65787e+02
4.58880e+05 7.67000e+02 1.14666e+03 1.38014e+03 9.13165e+02 9.60654e+02 1.17056e+03 7.50751e+02
4.59520e+05 7.67800e+02 1.06714e+03 1.33311e+03 8.01185e+02 9.51566e+02 1.16818e+03 7.34955e+02
4.60160e+05 7.68800e+02 1.09389e+03 1.33324e+03 8.54541e+02 9.42677e+02 1.16553e+03 7.19823e+02
4.60800e+05 7.69400e+02 1.04824e+03 1.33724e+03 7.59247e+02 9.34898e+02 1.16323e+03 7.06563e+02
4.61440e+05 7.70200e+02 1.08111e+03 1.34027e+03 8.21936e+02 9.29027e+02 1.16181e+03 6.96244e+02
4.62080e+05 7.70800e+02 8.92013e+02 1.32752e+03 4.56507e+02 9.25724e+02 1.16157e+03 6.89875e+02
4.62720e+05 7.71800e+02 1.05084e+03 1.34507e+03 7.56612e+02 9.25483e+02 1.16267e+03 6.88296e+02
4.63360e+05 7.72600e+02 9.33626e+02 1.22888e+03 6.38373e+02 9.28537e+02 1.16512e+03 6.91954e+02
4.64000e+05 7.73400e+02 9.17313e+02 1.22740e+03 6.07228e+02 9.34813e+02 1.16894e+03 7.00690e+02
4.64640e+05 7.74200e+02 1.06848e+03 1.35245e+03 7.84503e+02 9.43902e+02 1.17412e+03 7.13683e+02
4.65280e+05 7.75000e+02 1.06426e+03 1.39208e+03 7.36447e+02 9.55112e+02 1.18068e+03 7.29542e+02
4.65920e+05 7.76000e+02 1.04340e+03 1.37494e+03 7.11858e+02 9.67522e+02 1.18849e+03 7.46557e+02
4.66560e+05 7.76600e+02 1.01828e+03 1.37310e+03 6.63459e+02 9.80081e+02 1.19718e+03 7.62978e+02
4.67200e+05 7.77400e+02 1.04287e+03 1.33955e+03 7.46195e+02 9.91755e+02 1.20615e+03 7.77361e+02
4.67840e+05 7.78400e+02 1.00360e+03 1.27015e+03 7.37055e+02 1.00171e+03 1.21465e+03 7.88758e+02
4.68480e+05 7.79200e+02 1.03723e+03 1.34665e+03 7.27802e+02 1.00945e+03 1.22217e+03 7.96724e+02
4.69120e+05 7.79800e+02 1.09848e+03 1.29297e+03 9.03984e+02 1.01489e+03 1.22858e+03 8.01208e+02
4.69760e+05 7.80800e+02 8.22616e+02 1.24840e+03 3.96834e+02 1.01827e+03 1.23411e+03 8.02431e+02
4.70400e+05 7.81800e+02 1.18289e+03 1.42979e+03 9.35979e+02 1.02005e+03 1.23925e+03 8.00857e+02
4.71040e+05 7.82200e+02 1.23114e+03 1.44743e+03 1.01485e+03 1.02076e+03 1.24435e+03 7.97172e+02
4.71680e+05 7.82800e+02 1.15613e+03 1.42160e+03 8.90661e+02 1.02093e+03 1.24958e+03 7.92279e+02
4.72320e+05 7.83600e+02 8.27232e+02 1.17548e+03 4.78981e+02 1.02096e+03 1.25473e+03 7.87197e+02
4.72960e+05 7.84600e+02 1.11731e+03 1.35835e+03 8.76264e+02 1.02117e+03 1.25942e+03 7.82920e+02
4.73600e+05 7.85200e+02 9.96430e+02 1.25771e+03 7.35150e+02 1.02180e+03 1.26323e+03 7.80356e+02
4.74240e+05 7.85600e+02 9.52252e+02 1.21660e+03 6.87901e+02 1.02312e+03 1.26600e+03 7.80251e+02
4.74880e+05 7.86600e+02 1.02670e+03 1.34909e+03 7.04322e+02 1.02541e+03 1.26776e+03 7.83072e+02
4.75520e+05 7.87400e+02 9.59487e+02 1.43115e+03 4.87822e+02 1.02878e+03 1.26873e+03 7.88821e+02
4.76160e+05 7.87600e+02 9.56917e+02 1.42749e+03 4.86342e+02 1.03307e+03 1.26913e+03 7.97018e+02
4.76800e+05 7.89000e+02 9.33090e+02 1.24379e+03 6.22391e+02 1.03790e+03 1.26898e+03 8.06825e+02
4.77440e+05 7.89600e+02 8.69637e+02 1.24526e+03 4.94014e+02 1.04268e+03 1.26809e+03 8.17277e+02
4.78080e+05 7.90200e+02 8.87779e+02 1.32715e+03 4.48410e+02 1.04676e+03 1.26604e+03 8.27482e+02
4.78720e+05 7.91000e+02 5.87018e+02 1.01214e+03 1.61894e+02 1.04954e+03 1.26243e+03 8.36660e+02
4.79360e+05 7.92200e+02 8.47988e+02 1.26192e+03 4.34056e+02 1.05054e+03 1.25714e+03 8.43941e+02
4.80000e+05 7.93400e+02 1.04808e+03 1.32068e+03 7.75484e+02 1.04938e+03 1.25064e+03 8.48120e+02
4.80640e+05 7.93800e+02 9.42514e+02 1.24132e+03 6.43707e+02 1.04579e+03 1.24394e+03 8.47641e+02
4.81280e+05 7.94600e+02 1.04444e+03 1.45826e+03 6.30612e+02 1.03963e+03 1.23829e+03 8.40963e+02
4.81920e+05 7.95000e+02 1.04205e+03 1.44994e+03 6.34164e+02 1.03087e+03 1.23453e+03 8.27208e+02
4.82560e+05 7.96200e+02 1.19739e+03 1.42412e+03 9.70653e+02 1.01969e+03 1.23267e+03 8.06705e+02
4.83200e+05 7.96800e+02 1.20756e+03 1.41276e+03 1.00235e+03 1.00656e+03 1.23212e+03 7.81005e+02
4.83840e+05 7.97600e+02 1.23924e+03 1.45703e+03 1.02145e+03 9.92363e+02 1.23224e+03 7.52483e+02
4.84480e+05 7.98600e+02 8.86495e+02 1.31944e+03 4.53546e+02 9.78260e+02 1.23275e+03 7.23769e+02
4.85120e+05 7.99200e+02 7.26069e+02 1.21635e+03 2.35789e+02 9.65551e+02 1.23376e+03 6.97341e+02
4.85760e+05 7.99800e+02 9.08453e+02 1.31251e+03 5.04396e+02 9.55506e+02 1.23562e+03 6.75389e+02
4.86400e+05 8.00400e+02 1.12375e+03 1.35475e+03 8.92763e+02 9.49244e+02 1.23869e+03 6.59802e+02
4.87040e+05 8.01400e+02 1.00442e+03 1.39054e+03 6.18290e+02 9.47539e+02 1.24303e+03 6.52047e+02
4.87680e+05 8.01800e+02 1.02492e+03 1.42594e+03 6.23899e+02 9.50552e+02 1.24829e+03 6.52820e+02
4.88320e+05 8.02600e+02 1.19295e+03 1.51770e+03 8.68203e+02 9.57589e+02 1.25348e+03 6.61698e+02
4.88960e+05 8.03400e+02 1.26026e+03 1.48562e+03 1.03490e+03 9.67247e+02 1.25734e+03 6.77158e+02
4.89600e+05 8.04000e+02 1.07851e+03 1.38879e+03 7.68234e+02 9.77853e+02 1.25878e+03 6.96930e+02
4.90240e+05 8.04800e+02 1.12695e+03 1.47185e+03 7.82042e+02 9.87986e+02 1.25752e+03 7.18448e+02
4.90880e+05 8.05400e+02 1.05072e+03 1.45315e+03 6.48285e+02 9.96773e+02 1.25432e+03 7.39231e+02
4.91520e+05 8.06200e+02 9.40326e+02 1.26379e+03 6.16861e+02 1.00403e+03 1.25083e+03 7.57236e+02
4.92160e+05 8.06800e+02 1.08183e+03 1.30522e+03 8.58440e+02 1.01018e+03 1.24916e+03 7.71193e+02
4.92800e+05 8.07600e+02 1.18937e+03 1.46634e+03 9.12403e+02 1.01592e+03 1.25089e+03 7.80938e+02
4.93440e+05 8.08200e+02 1.06905e+03 1.47079e+03 6.67309e+02 1.02194e+03 1.25641e+03 7.87472e+02
4.94080e+05 8.09000e+02 1.05757e+03 1.38633e+03 7.28813e+02 1.02861e+03 1.26463e+03 7.92597e+02
4.94720e+05 8.09600e+02 8.94732e+02 1.27053e+03 5.18931e+02 1.03589e+03 1.27363e+03 7.98140e+02
4.95360e+05 8.10400e+02 9.71964e+02 1.29724e+03 6.46689e+02 1.04341e+03 1.28165e+03 8.05158e+02
4.96000e+05 8.11400e+02 8.55108e+02 1.23634e+03 4.73875e+02 1.05072e+03 1.28786e+03 8.13586e+02
4.96640e+05 8.12200e+02 6.31489e+02 1.15708e+03 1.05902e+02 1.05744e+03 1.29247e+03 8.22413e+02
4.97280e+05 8.12800e+02 9.59839e+02 1.39265e+03 5.27031e+02 1.06322e+03 1.29622e+03 8.30214e+02
4.97920e+05 8.13600e+02 1.00625e+03 1.46170e+03 5.50799e+02 1.06771e+03 1.29973e+03 8.35702e+02
4.98560e+05 8.14400e+02 1.11907e+03 1.41269e+03 8.25451e+02 1.07050e+03 1.30293e+03 8.38065e+02
4.99200e+05 8.14800e+02 1.00228e+03 1.35383e+03 6.50729e+02 1.07105e+03 1.30511e+03 8.37002e+02
4.99840e+05 8.15600e+02 1.10803e+03 1.46753e+03 7.48533e+02 1.06889e+03 1.30517e+03 8.32622e+02
5.00480e+05 8.16200e+02 1.01804e+03 1.37996e+03 6.56126e+02 1.06374e+03 1.30220e+03 8.25286e+02
5.01120e+05 8.17200e+02 1.24872e+03 1.46587e+03 1.03157e+03 1.05578e+03 1.29592e+03 8.15629e+02
5.01760e+05 8.17600e+02 1.17859e+03 1.46699e+03 8.90195e+02 1.04569e+03 1.28673e+03 8.04645e+02
5.02400e+05 8.18400e+02 8.98658e+02 1.24439e+03 5.52927e+02 1.03460e+03 1.27543e+03 7.93762e+02
5.03040e+05 8.19400e+02 9.67297e+02 1.47747e+03 4.57126e+02 1.02380e+03 1.26299e+03 7.84602e+02
5.03680e+05 8.20000e+02 9.43548e+02 1.44617e+03 4.40923e+02 1.01452e+03 1.25041e+03 7.78643e+02
5.04320e+05 8.20600e+02 9.13367e+02 1.36256e+03 4.64173e+02 1.00776e+03 1.23865e+03 7.76866e+02
5.04960e+05 8.21400e+02 1.00477e+03 1.30625e+03 7.03298e+02 1.00407e+03 1.22866e+03 7.79473e+02
5.05600e+05 8.22200e+02 1.03789e+03 1.37431e+03 7.01463e+02 1.00348e+03 1.22126e+03 7.85705e+02
5.06240e+05 8.22600e+02 1.13935e+03 1.45232e+03 8.26376e+02 1.00551e+03 1.21706e+03 7.93956e+02
5.06880e+05 8.23400e+02 1.20572e+03 1.40151e+03 1.00993e+03 1.00922e+03 1.21628e+03 8.02150e+02
5.07520e+05 8.24200e+02 1.17203e+03 1.51273e+03 8.31336e+02 1.01352e+03 1.21871e+03 8.08332e+02
5.08160e+05 8.24600e+02 1.22511e+03 1.44457e+03 1.00565e+03 1.01747e+03 1.22377e+03 8.11176e+02
5.08800e+05 8.25200e+02 1.28642e+03 1.51174e+03 1.06109e+03 1.02053e+03 1.23072e+03 8.10331e+02
5.09440e+05 8.26200e+02 1.08024e+03 1.51100e+03 6.49469e+02 1.02267e+03 1.23887e+03 8.06469e+02
5.10080e+05 8.26400e+02 9.91663e+02 1.41986e+03 5.63468e+02 1.02440e+03 1.24779e+03 8.01017e+02
5.10720e+05 8.27400e+02 8.69890e+02 1.36588e+03 3.73898e+02 1.02655e+03 1.25733e+03 7.95756e+02
5.11360e+05 8.28000e+02 1.06980e+03 1.55171e+03 5.87886e+02 1.03004e+03 1.26759e+03 7.92482e+02
5.12000e+05 8.28600e+02 1.12315e+03 1.49005e+03 7.56242e+02 1.03567e+03 1.27859e+03 7.92737e+02
5.12640e+05 8.29400e+02 1.14670e+03 1.48653e+03 8.06862e+02 1.04378e+03 1.29012e+03 7.97446e+02
5.13280e+05 8.29800e+02 1.15035e+03 1.49454e+03 8.06165e+02 1.05403e+03 1.30164e+03 8.06429e+02
5.13920e+05 8.30600e+02 1.13102e+03 1.60358e+03 6.58456e+02 1.06534e+03 1.31249e+03 8.18192e+02
5.14560e+05 8.31600e+02 1.26335e+03 1.47328e+03 1.05342e+03 1.07627e+03 1.32221e+03 8.30319e+02
5.15200e+05 8.32000e+02 1.21538e+03 1.46479e+03 9.65963e+02 1.08547e+03 1.33057e+03 8.40373e+02
5.15840e+05 8.32600e+02 1.07446e+03 1.25649e+03 8.92437e+02 1.09217e+03 1.33754e+03 8.46810e+02
5.16480e+05 8.33400e+02 1.22585e+03 1.48933e+03 9.62372e+02 1.09627e+03 1.34319e+03 8.49340e+02
5.17120e+05 8.34000e+02 1.11627e+03 1.51005e+03 7.22500e+02 1.09821e+03 1.34770e+03 8.48726e+02
5.17760e+05 8.34600e+02 8.39699e+02 1.31121e+03 3.68188e+02 1.09883e+03 1.35131e+03 8.46353e+02
5.18400e+05 8.35400e+02 1.21634e+03 1.49333e+03 9.39338e+02 1.09908e+03 1.35426e+03 8.43903e+02
5.19040e+05 8.36200e+02 1.28011e+03 1.47355e+03 1.08667e+03 1.09981e+03 1.35662e+03 8.43004e+02
5.19680e+05 8.36600e+02 1.21316e+03 1.50939e+03 9.16933e+02 1.10163e+03 1.35843e+03 8.44826e+02
5.20320e+05 8.37200e+02 1.13895e+03 1.50531e+03 7.72591e+02 1.10476e+03 1.35981e+03 8.49700e+02
5.20960e+05 8.38600e+02 1.04006e+03 1.57066e+03 5.09468e+02 1.10900e+03 1.36105e+03 8.56962e+02
5.21600e+05 8.39000e+02 1.29892e+03 1.49237e+03 1.10547e+03 1.11391e+03 1.36255e+03 8.65260e+02
5.22240e+05 8.40400e+02 1.22342e+03 1.56055e+03 8.86283e+02 1.11899e+03 1.36485e+03 8.73121e+02
5.22880e+05 8.40800e+02 1.31529e+03 1.66512e+03 9.65463e+02 1.12391e+03 1.36834e+03 8.79489e+02
5.23520e+05 8.41600e+02 1.34696e+03 1.53387e+03 1.16005e+03 1.12853e+03 1.37307e+03 8.83993e+02
5.24160e+05 8.42400e+02 1.34438e+03 1.51372e+03 1.17503e+03 1.13281e+03 1.37869e+03 8.86931e+02
5.24800e+05 8.43000e+02 1.37796e+03 1.54306e+03 1.21285e+03 1.13679e+03 1.38465e+03 8.88928e+02
5.25440e+05 8.43600e+02 1.32019e+03 1.59225e+03 1.04813e+03 1.14058e+03 1.39048e+03 8.90672e+02
5.26080e+05 8.44800e+02 1.22701e+03 1.57584e+03 8.78194e+02 1.14447e+03 1.39609e+03 8.92844e+02
5.26720e+05 8.45600e+02 8.66702e+02 1.34488e+03 3.88526e+02 1.14892e+03 1.40159e+03 8.96253e+02
5.27360e+05 8.46400e+02 8.85286e+02 1.39417e+03 3.76404e+02 1.15456e+03 1.40722e+03 9.01895e+02
5.28000e+05 8.47000e+02 1.24893e+03 1.59859e+03 8.99261e+02 1.16192e+03 1.41314e+03 9.10707e+02
5.28640e+05 8.47800e+02 1.27467e+03 1.63798e+03 9.11370e+02 1.17128e+03 1.41944e+03 9.23119e+02
5.29280e+05 8.48400e+02 1.28172e+03 1.70874e+03 8.54701e+02 1.18232e+03 1.42586e+03 9.38773e+02
5.29920e+05 8.49000e+02 1.09346e+03 1.57419e+03 6.12732e+02 1.19405e+03 1.43152e+03 9.56573e+02
5.30560e+05 8.50000e+02 6.86029e+02 1.24562e+03 1.26440e+02 1.20499e+03 1.43496e+03 9.75012e+02
5.31200e+05 8.50800e+02 1.11605e+03 1.40482e+03 8.27267e+02 1.21365e+03 1.43486e+03 9.92434e+02
5.31840e+05 8.51200e+02 1.05118e+03 1.36604e+03 7.36329e+02 1.21908e+03 1.43092e+03 1.00724e+03
5.32480e+05 8.52600e+02 1.27765e+03 1.52862e+03 1.02667e+03 1.22107e+03 1.42415e+03 1.01800e+03
5.33120e+05 8.52800e+02 1.18111e+03 1.53837e+03 8.23847e+02 1.21992e+03 1.41628e+03 1.02356e+03
5.33760e+05 8.53600e+02 1.26287e+03 1.65696e+03 8.68781e+02 1.21595e+03 1.40869e+03 1.02322e+03
5.34400e+05 8.54400e+02 1.23136e+03 1.70629e+03 7.56426e+02 1.20930e+03 1.40167e+03 1.01693e+03
5.35040e+05 8.55000e+02 1.40606e+03 1.67080e+03 1.14132e+03 1.19999e+03 1.39455e+03 1.00543e+03
5.35680e+05 8.55600e+02 1.22879e+03 1.53717e+03 9.20411e+02 1.18828e+03 1.38650e+03 9.90065e+02
5.36320e+05 8.56200e+02 1.26068e+03 1.54344e+03 9.77934e+02 1.17496e+03 1.37744e+03 9.72470e+02
5.36960e+05 8.57000e+02 1.12207e+03 1.69455e+03 5.49592e+02 1.16129e+03 1.36815e+03 9.54428e+02
5.37600e+05 8.58000e+02 1.19553e+03 1.49690e+03 8.94156e+02 1.14887e+03 1.35999e+03 9.37754e+02
5.38240e+05 8.58600e+02 1.06738e+03 1.67282e+03 4.61950e+02 1.13926e+03 1.35443e+03 9.24103e+02
5.38880e+05 8.59400e+02 1.31067e+03 1.51125e+03 1.11008e+03 1.13369e+03 1.35271e+03 9.14681e+02
5.39520e+05 8.60200e+02 1.09388e+03 1.47380e+03 7.13958e+02 1.13283e+03 1.35560e+03 9.10047e+02
5.40160e+05 8.60800e+02 1.18368e+03 1.53387e+03 8.33496e+02 1.13666e+03 1.36312e+03 9.10209e+02
5.40800e+05 8.61400e+02 1.08441e+03 1.48813e+03 6.80689e+02 1.14450e+03 1.37431e+03 9.14691e+02
5.41440e+05 8.62200e+02 1.23291e+03 1.65598e+03 8.09848e+02 1.15502e+03 1.38742e+03 9.22625e+02
5.42080e+05 8.62800e+02 1.02017e+03 1.65313e+03 3.87213e+02 1.16658e+03 1.40034e+03 9.32811e+02
5.42720e+05 8.63400e+02 1.14250e+03 1.72129e+03 5.63708e+02 1.17752e+03 1.41124e+03 9.43798e+02
5.43360e+05 8.64000e+02 1.41475e+03 1.51749e+03 1.31202e+03 1.18664e+03 1.41918e+03 9.54106e+02
5.44000e+05 8.64800e+02 1.20171e+03 1.62719e+03 7.76223e+02 1.19333e+03 1.42415e+03 9.62502e+02
5.44640e+05 8.65800e+02 1.13431e+03 1.55839e+03 7.10242e+02 1.19754e+03 1.42684e+03 9.68246e+02
5.45280e+05 8.66400e+02 1.36942e+03 1.74548e+03 9.93362e+02 1.19965e+03 1.42802e+03 9.71288e+02
5.45920e+05 8.67000e+02 1.43928e+03 1.65284e+03 1.22571e+03 1.20025e+03 1.42823e+03 9.72276e+02
5.46560e+05 8.67800e+02 1.25189e+03 1.67824e+03 8.25546e+02 1.20010e+03 1.42791e+03 9.72287e+02
5.47200e+05 8.68200e+02 1.16246e+03 1.57464e+03 7.50293e+02 1.19996e+03 1.42764e+03 9.72284e+02
5.47840e+05 8.69000e+02 1.10803e+03 1.61656e+03 5.99499e+02 1.20049e+03 1.42818e+03 9.72802e+02
5.48480e+05 8.69800e+02 1.13230e+03 1.61337e+03 6.51227e+02 1.20215e+03 1.43019e+03 9.74113e+02
5.49120e+05 8.70200e+02 1.42065e+03 1.64381e+03 1.19749e+03 1.20524e+03 1.43398e+03 9.76501e+02
5.49760e+05 8.71200e+02 1.31600e+03 1.65641e+03 9.75588e+02 1.20983e+03 1.43947e+03 9.80191e+02
5.50400e+05 8.71600e+02 1.17689e+03 1.65947e+03 6.94301e+02 1.21572e+03 1.44633e+03 9.85120e+02
5.51040e+05 8.72800e+02 9.35329e+02 1.39950e+03 4.71161e+02 1.22244e+03 1.45397e+03 9.90899e+02
5.51680e+05 8.73800e+02 1.17350e+03 1.61405e+03 7.32945e+02 1.22933e+03 1.46156e+03 9.97090e+02
5.52320e+05 8.74600e+02 1.00151e+03 1.56320e+03 4.39820e+02 1.23585e+03 1.46831e+03 1.00338e+03
5.52960e+05 8.75200e+02 1.16886e+03 1.74877e+03 5.88948e+02 1.24164e+03 1.47381e+03 1.00947e+03
5.53600e+05 8.76200e+02 1.18331e+03 1.69650e+03 6.70128e+02 1.24642e+03 1.47796e+03 1.01488e+03
5.54240e+05 8.77400e+02 1.31785e+03 1.68643e+03 9.49257e+02 1.24979e+03 1.48077e+03 1.01880e+03
5.54880e+05 8.77800e+02 1.34467e+03 1.71908e+03 9.70264e+02 1.25117e+03 1.48206e+03 1.02027e+03
5.55520e+05 8.79200e+02 1.32325e+03 1.71678e+03 9.29716e+02 1.24994e+03 1.48151e+03 1.01836e+03
5.56160e+05 8.79400e+02 1.49454e+03 1.70177e+03 1.28730e+03 1.24563e+03 1.47884e+03 1.01242e+03
5.56800e+05 8.81000e+02 1.49212e+03 1.67138e+03 1.31286e+03 1.23814e+03 1.47396e+03 1.00231e+03
5.57440e+05 8.81600e+02 1.47123e+03 1.66154e+03 1.28091e+03 1.22788e+03 1.46727e+03 9.88489e+02
5.58080e+05 8.82000e+02 1.25914e+03 1.71768e+03 8.00599e+02 1.21589e+03 1.45967e+03 9.72107e+02
5.58720e+05 8.82800e+02 1.05752e+03 1.57679e+03 5.38238e+02 1.20369e+03 1.45237e+03 9.55006e+02
5.59360e+05 8.83600e+02 8.79254e+02 1.52276e+03 2.35752e+02 1.19307e+03 1.44655e+03 9.39586e+02
5.60000e+05 8.84200e+02 8.43662e+02 1.39182e+03 2.95501e+02 1.18578e+03 1.44316e+03 9.28406e+02
5.60640e+05 8.85000e+02 9.15401e+02 1.52897e+03 3.01832e+02 1.18315e+03 1.44281e+03 9.23484e+02
5.61280e+05 8.85800e+02 1.04424e+03 1.70951e+03 3.78967e+02 1.18571e+03 1.44575e+03 9.25659e+02
5.61920e+05 8.86800e+02 1.19118e+03 1.65307e+03 7.29291e+02 1.19299e+03 1.45175e+03 9.34229e+02
5.62560e+05 8.87800e+02 1.18814e+03 1.58109e+03 7.95176e+02 1.20353e+03 1.46001e+03 9.47045e+02
5.63200e+05 8.88400e+02 1.09740e+03 1.58305e+03 6.11749e+02 1.21505e+03 1.46922e+03 9.60873e+02
5.63840e+05 8.89000e+02 1.24777e+03 1.66833e+03 8.27205e+02 1.22495e+03 1.47791e+03 9.71980e+02
5.64480e+05 8.89800e+02 1.42152e+03 1.62996e+03 1.21308e+03 1.23098e+03 1.48498e+03 9.76974e+02
5.65120e+05 8.90400e+02 1.26709e+03 1.78476e+03 7.49426e+02 1.23183e+03 1.48999e+03 9.73665e+02
5.65760e+05 8.91200e+02 1.46324e+03 1.65679e+03 1.26969e+03 1.22735e+03 1.49295e+03 9.61744e+02
5.66400e+05 8.91600e+02 1.27258e+03 1.60582e+03 9.39346e+02 1.21846e+03 1.49395e+03 9.42974e+02
5.67040e+05 8.92800e+02 1.24139e+03 1.84909e+03 6.33697e+02 1.20689e+03 1.49300e+03 9.20790e+02
5.67680e+05 8.94000e+02 1.22518e+03 1.77667e+03 6.73686e+02 1.19472e+03 1.49014e+03 8.99300e+02
5.68320e+05 8.94600e+02 1.22533e+03 1.72993e+03 7.20734e+02 1.18400e+03 1.48579e+03 8.82199e+02
5.68960e+05 8.95600e+02 1.39395e+03 1.78282e+03 1.00508e+03 1.17636e+03 1.48077e+03 8.71954e+02
5.69600e+05 8.96600e+02 1.37307e+03 1.83400e+03 9.12130e+02 1.17285e+03 1.47619e+03 8.69515e+02
5.70240e+05 8.97000e+02 1.39537e+03 1.86968e+03 9.21063e+02 1.17380e+03 1.47324e+03 8.74369e+02
5.70880e+05 8.98000e+02 1.34838e+03 1.79591e+03 9.00841e+02 1.17893e+03 1.47291e+03 8.84952e+02
5.71520e+05 8.99000e+02 9.39410e+02 1.44538e+03 4.33439e+02 1.18750e+03 1.47574e+03 8.99264e+02
5.72160e+05 9.00000e+02 1.14742e+03 1.67106e+03 6.23785e+02 1.19862e+03 1.48183e+03 9.15404e+02
5.72800e+05 9.00600e+02 9.38356e+02 1.52280e+03 3.53912e+02 1.21137e+03 1.49092e+03 9.31824e+02
5.73440e+05 9.01600e+02 1.12302e+03 1.67230e+03 5.73747e+02 1.22500e+03 1.50260e+03 9.47404e+02
5.74080e+05 9.02200e+02 1.16860e+03 1.69893e+03 6.38267e+02 1.23883e+03 1.51627e+03 9.61381e+02
5.74720e+05 9.03000e+02 1.47287e+03 1.69067e+03 1.25507e+03 1.25209e+03 1.53095e+03 9.73234e+02
5.75360e+05 9.03400e+02 1.40285e+03 1.74031e+03 1.06539e+03 1.26387e+03 1.54508e+03 9.82662e+02
5.76000e+05 9.04400e+02 1.18861e+03 1.54344e+03 8.33772e+02 1.27316e+03 1.55672e+03 9.89590e+02
5.76640e+05 9.05400e+02 1.07302e+03 1.52693e+03 6.19108e+02 1.27911e+03 1.56401e+03 9.94204e+02
5.77280e+05 9.05600e+02 1.21653e+03 1.69194e+03 7.41118e+02 1.28144e+03 1.56601e+03 9.96862e+02
5.77920e+05 9.06400e+02 1.27880e+03 1.70707e+03 8.50533e+02 1.28060e+03 1.56310e+03 9.98097e+02
5.78560e+05 9.07200e+02 1.23556e+03 1.60023e+03 8.70893e+02 1.27768e+03 1.55674e+03 9.98617e+02
5.79200e+05 9.07600e+02 1.32121e+03 1.63224e+03 1.01018e+03 1.27395e+03 1.54873e+03 9.99160e+02
5.79840e+05 9.08400e+02 1.09603e+03 1.73288e+03 4.59182e+02 1.27038e+03 1.54061e+03 1.00015e+03
5.80480e+05 9.09000e+02 9.79887e+02 1.76991e+03 1.89868e+02 1.26742e+03 1.53339e+03 1.00146e+03
5.81120e+05 9.09600e+02 1.38606e+03 1.89917e+03 8.72947e+02 1.26510e+03 1.52759e+03 1.00260e+03
5.81760e+05 9.11200e+02 1.35363e+03 1.85696e+03 8.50311e+02 1.26327e+03 1.52342e+03 1.00312e+03
5.82400e+05 9.11400e+02 1.37693e+03 1.89125e+03 8.62605e+02 1.26186e+03 1.52078e+03 1.00293e+03
5.83040e+05 9.12200e+02 1.32773e+03 1.74839e+03 9.07063e+02 1.26079e+03 1.51939e+03 1.00220e+03
5.83680e+05 9.13600e+02 1.40633e+03 1.71336e+03 1.09931e+03 1.26003e+03 1.51893e+03 1.00112e+03
5.84320e+05 9.13800e+02 1.49422e+03 1.75855e+03 1.22989e+03 1.25951e+03 1.51936e+03 9.99665e+02
5.84960e+05 9.14800e+02 1.42164e+03 1.68343e+03 1.15984e+03 1.25930e+03 1.52104e+03 9.97552e+02
5.85600e+05 9.15600e+02 1.22640e+03 1.80110e+03 6.51707e+02 1.25952e+03 1.52462e+03 9.94420e+02
5.86240e+05 9.16200e+02 1.48746e+03 1.74995e+03 1.22496e+03 1.26040e+03 1.53072e+03 9.90083e+02
5.86880e+05 9.17200e+02 1.44701e+03 1.95655e+03 9.37464e+02 1.26220e+03 1.53968e+03 9.84715e+02
5.87520e+05 9.18000e+02 1.10413e+03 1.59218e+03 6.16082e+02 1.26511e+03 1.55135e+03 9.78876e+02
5.88160e+05 9.18800e+02 1.34779e+03 1.67322e+03 1.02236e+03 1.26935e+03 1.56516e+03 9.73547e+02
5.88800e+05 9.19400e+02 1.46523e+03 1.63373e+03 1.29673e+03 1.27508e+03 1.58014e+03 9.70024e+02
5.89440e+05 9.20000e+02 1.47160e+03 1.70112e+03 1.24208e+03 1.28244e+03 1.59526e+03 9.69616e+02
5.90080e+05 9.20800e+02 1.05399e+03 1.67711e+03 4.30873e+02 1.29137e+03 1.60965e+03 9.73088e+02
5.90720e+05 9.21600e+02 9.41560e+02 1.63621e+03 2.46910e+02 1.30149e+03 1.62277e+03 9.80202e+02
5.91360e+05 9.22200e+02 1.40178e+03 1.81771e+03 9.85857e+02 1.31204e+03 1.63431e+03 9.89771e+02
5.92000e+05 9.23000e+02 1.46822e+03 1.75123e+03 1.18521e+03 1.32213e+03 1.64403e+03 1.00022e+03
5.92640e+05 9.23600e+02 1.26456e+03 1.75188e+03 7.77230e+02 1.33086e+03 1.65154e+03 1.01019e+03
5.93280e+05 9.24600e+02 1.43843e+03 1.87367e+03 1.00320e+03 1.33749e+03 1.65624e+03 1.01874e+03
5.93920e+05 9.25200e+02 1.19796e+03 1.84437e+03 5.51557e+02 1.34147e+03 1.65750e+03 1.02545e+03
5.94560e+05 9.25800e+02 9.35370e+02 1.57344e+03 2.97302e+02 1.34265e+03 1.65506e+03 1.03024e+03
5.95200e+05 9.26600e+02 1.40602e+03 1.74582e+03 1.06623e+03 1.34132e+03 1.64929e+03 1.03335e+03
5.95840e+05 9.27200e+02 1.31037e+03 1.63629e+03 9.84442e+02 1.33815e+03 1.64116e+03 1.03513e+03
5.96480e+05 9.27800e+02 1.31831e+03 1.89680e+03 7.39829e+02 1.33390e+03 1.63197e+03 1.03584e+03
5.97120e+05 9.28600e+02 9.08955e+02 1.60692e+03 2.10985e+02 1.32915e+03 1.62296e+03 1.03533e+03
5.97760e+05 9.29200e+02 1.28502e+03 1.82485e+03 7.45186e+02 1.32404e+03 1.61512e+03 1.03296e+03
5.98400e+05 9.29800e+02 1.22525e+03 1.73793e+03 7.12584e+02 1.31838e+03 1.60880e+03 1.02796e+03
5.99040e+05 9.30800e+02 1.19934e+03 1.67515e+03 7.23526e+02 1.31183e+03 1.60359e+03 1.02006e+03
5.99680e+05 9.31400e+02 1.53293e+03 1.81881e+03 1.24705e+03 1.30401e+03 1.59841e+03 1.00961e+03
6.00320e+05 9.32000e+02 1.26353e+03 1.80062e+03 7.26433e+02 1.29465e+03 1.59213e+03 9.97165e+02
6.00960e+05 9.32800e+02 1.57062e+03 1.80185e+03 1.33938e+03 1.28368e+03 1.58422e+03 9.83135e+02
6.01600e+05 9.33600e+02 1.49174e+03 1.72644e+03 1.25704e+03 1.27142e+03 1.57499e+03 9.67863e+02
6.02240e+05 9.34200e+02 1.58393e+03 1.81992e+03 1.34793e+03 1.25869e+03 1.56526e+03 9.52121e+02
6.02880e+05 9.35200e+02 1.44127e+03 1.91200e+03 9.70534e+02 1.24668e+03 1.55597e+03 9.37393e+02
6.03520e+05 9.35800e+02 1.19885e+03 1.84208e+03 5.55614e+02 1.23676e+03 1.54773e+03 9.25784e+02
6.04160e+05 9.36400e+02 1.18400e+03 1.81200e+03 5.55999e+02 1.23019e+03 1.54082e+03 9.19551e+02
6.04800e+05 9.37400e+02 1.49978e+03 1.70572e+03 1.29384e+03 1.22796e+03 1.53543e+03 9.20499e+02
6.05440e+05 9.38200e+02 9.57551e+02 1.53400e+03 3.81103e+02 1.23069e+03 1.53194e+03 9.29431e+02
6.06080e+05 9.39200e+02 1.27113e+03 1.79225e+03 7.50022e+02 1.23837e+03 1.53090e+03 9.45841e+02
6.06720e+05 9.39600e+02 1.27626e+03 1.80151e+03 7.51017e+02 1.25029e+03 1.53269e+03 9.67887e+02
6.07360e+05 9.40400e+02 1.54115e+03 1.81490e+03 1.26740e+03 1.26498e+03 1.53731e+03 9.92645e+02
6.08000e+05 9.41400e+02 1.39733e+03 1.89438e+03 9.00280e+02 1.28051e+03 1.54448e+03 1.01653e+03
6.08640e+05 9.41800e+02 1.40665e+03 1.84735e+03 9.65940e+02 1.29481e+03 1.55368e+03 1.03595e+03
6.09280e+05 9.43600e+02 1.23992e+03 1.68235e+03 7.97487e+02 1.30616e+03 1.56412e+03 1.04821e+03
6.09920e+05 9.44200e+02 1.24157e+03 1.61908e+03 8.64068e+02 1.31358e+03 1.57476e+03 1.05239e+03
6.10560e+05 9.45000e+02 1.35644e+03 1.83639e+03 8.76494e+02 1.31707e+03 1.58453e+03 1.04962e+03
6.11200e+05 9.45600e+02 1.37656e+03 1.86215e+03 8.90977e+02 1.31758e+03 1.59271e+03 1.04245e+03
6.11840e+05 9.46600e+02 1.16988e+03 1.74146e+03 5.98297e+02 1.31638e+03 1.59899e+03 1.03378e+03
6.12480e+05 9.47200e+02 1.15354e+03 1.86966e+03 4.37424e+02 1.31465e+03 1.60346e+03 1.02584e+03
6.13120e+05 9.48200e+02 1.42331e+03 1.98020e+03 8.66406e+02 1.31304e+03 1.60649e+03 1.01960e+03
6.13760e+05 9.49000e+02 1.46830e+03 1.83175e+03 1.10485e+03 1.31181e+03 1.60866e+03 1.01497e+03
6.14400e+05 9.49800e+02 1.37024e+03 2.00514e+03 7.35342e+02 1.31095e+03 1.61053e+03 1.01136e+03
6.15040e+05 9.50600e+02 1.34548e+03 2.02053e+03 6.70421e+02 1.31040e+03 1.61239e+03 1.00840e+03
6.15680e+05 9.52200e+02 1.57964e+03 1.76177e+03 1.39752e+03 1.31022e+03 1.61416e+03 1.00629e+03
6.16320e+05 9.52800e+02 1.37878e+03 1.97795e+03 7.79611e+02 1.31068e+03 1.61566e+03 1.00569e+03
6.16960e+05 9.53800e+02 1.54653e+03 2.01015e+03 1.08290e+03 1.31221e+03 1.61705e+03 1.00737e+03
6.17600e+05 9.54800e+02 1.41591e+03 1.84710e+03 9.84726e+02 1.31537e+03 1.61898e+03 1.01177e+03
6.18240e+05 9.55600e+02 1.31359e+03 1.87276e+03 7.54411e+02 1.32063e+03 1.62246e+03 1.01880e+03
6.18880e+05 9.56400e+02 1.42643e+03 1.75596e+03 1.09689e+03 1.32826e+03 1.62846e+03 1.02807e+03
6.19520e+05 9.57600e+02 1.66242e+03 1.81552e+03 1.50932e+03 1.33828e+03 1.63748e+03 1.03908e+03
6.20160e+05 9.57800e+02 1.66819e+03 1.82728e+03 1.50911e+03 1.35040e+03 1.64952e+03 1.05128e+03
6.20800e+05 9.58800e+02 1.41183e+03 1.89306e+03 9.30596e+02 1.36405e+03 1.66414e+03 1.06396e+03
6.21440e+05 9.59600e+02 1.48324e+03 1.82382e+03 1.14267e+03 1.37838e+03 1.68058e+03 1.07617e+03
6.22080e+05 9.60400e+02 1.48778e+03 1.67809e+03 1.29747e+03 1.39247e+03 1.69786e+03 1.08708e+03
6.22720e+05 9.61000e+02 1.58593e+03 1.80867e+03 1.36318e+03 1.40559e+03 1.71488e+03 1.09631e+03
6.23360e+05 9.61800e+02 1.47535e+03 1.92972e+03 1.02098e+03 1.41741e+03 1.73072e+03 1.10410e+03
6.24000e+05 9.62600e+02 1.60757e+03 1.83382e+03 1.38131e+03 1.42793e+03 1.74476e+03 1.11111e+03
6.24640e+05 9.63200e+02 1.54997e+03 1.75554e+03 1.34440e+03 1.43741e+03 1.75668e+03 1.11814e+03
6.25280e+05 9.63800e+02 1.60282e+03 1.80845e+03 1.39718e+03 1.44613e+03 1.76633e+03 1.12593e+03
6.25920e+05 9.64800e+02 1.01553e+03 1.61335e+03 4.17722e+02 1.45432e+03 1.77368e+03 1.13497e+03
6.26560e+05 9.65400e+02 1.19887e+03 1.74185e+03 6.55888e+02 1.46210e+03 1.77887e+03 1.14534e+03
6.27200e+05 9.66400e+02 1.29310e+03 1.87070e+03 7.15490e+02 1.46950e+03 1.78223e+03 1.15678e+03
6.27840e+05 9.67600e+02 1.68538e+03 1.88771e+03 1.48305e+03 1.47649e+03 1.78412e+03 1.16885e+03
6.28480e+05 9.68000e+02 1.63702e+03 1.81088e+03 1.46316e+03 1.48282e+03 1.78462e+03 1.18102e+03
6.29120e+05 9.68800e+02 1.64064e+03 1.80349e+03 1.47780e+03 1.48788e+03 1.78320e+03 1.19257e+03
6.29760e+05 9.69400e+02 1.64682e+03 1.81874e+03 1.47491e+03 1.49060e+03 1.77879e+03 1.20242e+03
6.30400e+05 9.69800e+02 1.60457e+03 1.95858e+03 1.25057e+03 1.48981e+03 1.77041e+03 1.20921e+03
6.31040e+05 9.70600e+02 1.61303e+03 1.99158e+03 1.23448e+03 1.48488e+03 1.75792e+03 1.21184e+03
6.31680e+05 9.71600e+02 1.58996e+03 1.95065e+03 1.22927e+03 1.47626e+03 1.74246e+03 1.21005e+03
6.32320e+05 9.72200e+02 1.28547e+03 1.98601e+03 5.84928e+02 1.46554e+03 1.72626e+03 1.20483e+03
6.32960e+05 9.73200e+02 1.21662e+03 1.95037e+03 4.82863e+02 1.45504e+03 1.71189e+03 1.19819e+03
6.33600e+05 9.73400e+02 8.94355e+02 1.61608e+03 1.72631e+02 1.44709e+03 1.70160e+03 1.19258e+03
6.34240e+05 9.74200e+02 9.90450e+02 1.69366e+03 2.87238e+02 1.44338e+03 1.69679e+03 1.18997e+03
6.34880e+05 9.75200e+02 1.28058e+03 1.85597e+03 7.05183e+02 1.44453e+03 1.69792e+03 1.19113e+03
6.35520e+05 9.76400e+02 1.40554e+03 1.89019e+03 9.20890e+02 1.44984e+03 1.70459e+03 1.19509e+03
6.36160e+05 9.77000e+02 1.43999e+03 1.93456e+03 9.45411e+02 1.45738e+03 1.71556e+03 1.19920e+03
6.36800e+05 9.78200e+02 1.05520e+03 1.81260e+03 2.97799e+02 1.46435e+03 1.72884e+03 1.19986e+03
6.37440e+05 9.78600e+02 9.55246e+02 1.74667e+03 1.63818e+02 1.46775e+03 1.74178e+03 1.19372e+03
6.38080e+05 9.79600e+02 1.40324e+03 1.97580e+03 8.30681e+02 1.46530e+03 1.75156e+03 1.17905e+03
6.38720e+05 9.81200e+02 1.33556e+03 1.83035e+03 8.40768e+02 1.45610e+03 1.75595e+03 1.15625e+03
6.39360e+05 9.81600e+02 1.44938e+03 1.75655e+03 1.14222e+03 1.44072e+03 1.75417e+03 1.12727e+03
6.40000e+05 9.82600e+02 1.50220e+03 2.02092e+03 9.83490e+02 1.42082e+03 1.74715e+03 1.09449e+03
6.40640e+05 9.83000e+02 1.64805e+03 1.99605e+03 1.30005e+03 1.39841e+03 1.73696e+03 1.05986e+03
6.41280e+05 9.83600e+02 1.29179e+03 1.95262e+03 6.30956e+02 1.37538e+03 1.72599e+03 1.02478e+03
6.41920e+05 9.85000e+02 1.16335e+03 1.79501e+03 5.31687e+02 1.35337e+03 1.71630e+03 9.90443e+02
6.42560e+05 9.85200e+02 1.10665e+03 1.68445e+03 5.28843e+02 1.33374e+03 1.70927e+03 9.58224e+02
6.43200e+05 9.86200e+02 1.41305e+03 1.78676e+03 1.03933e+03 1.31770e+03 1.70560e+03 9.29801e+02
6.43840e+05 9.87000e+02 1.51842e+03 1.79658e+03 1.24025e+03 1.30612e+03 1.70540e+03 9.06846e+02
6.44480e+05 9.88200e+02 1.33799e+03 1.93371e+03 7.42276e+02 1.29936e+03 1.70825e+03 8.90468e+02
6.45120e+05 9.88800e+02 1.49415e+03 2.11088e+03 8.77425e+02 1.29698e+03 1.71321e+03 8.80760e+02
6.45760e+05 9.89400e+02 1.61243e+03 1.86845e+03 1.35641e+03 1.29792e+03 1.71898e+03 8.76863e+02
6.46400e+05 9.90000e+02 1.50377e+03 1.89064e+03 1.11691e+03 1.30086e+03 1.72419e+03 8.77530e+02
6.47040e+05 9.91000e+02 1.70655e+03 1.87925e+03 1.53385e+03 1.30471e+03 1.72774e+03 8.81677e+02
6.47680e+05 9.91600e+02 1.56878e+03 1.84951e+03 1.28805e+03 1.30894e+03 1.72924e+03 8.88648e+02
6.48320e+05 9.92800e+02 1.41486e+03 2.01834e+03 8.11369e+02 1.31362e+03 1.72894e+03 8.98303e+02
6.48960e+05 9.93400e+02 1.46716e+03 1.97979e+03 9.54526e+02 1.31929e+03 1.72755e+03 9.11020e+02
6.49600e+05 9.94400e+02 1.65235e+03 1.86137e+03 1.44333e+03 1.32675e+03 1.72596e+03 9.27528e+02
6.50240e+05 9.95000e+02 1.67339e+03 1.87386e+03 1.47291e+03 1.33680e+03 1.72510e+03 9.48506e+02
6.50880e+05 9.95600e+02 1.37510e+03 2.03544e+03 7.14764e+02 1.34994e+03 1.72582e+03 9.74055e+02
6.51520e+05 9.96400e+02 1.00700e+03 1.73317e+03 2.80831e+02 1.36602e+03 1.72874e+03 1.00330e+03
6.52160e+05 9.97400e+02 1.31170e+03 1.85948e+03 7.63916e+02 1.38430e+03 1.73409e+03 1.03450e+03
6.52800e+05 9.98200e+02 1.39798e+03 1.92871e+03 8.67253e+02 1.40357e+03 1.74166e+03 1.06549e+03
6.53440e+05 9.98600e+02 1.09740e+03 1.83380e+03 3.60992e+02 1.42253e+03 1.75082e+03 1.09425e+03
6.54080e+05 9.99800e+02 1.61679e+03 1.82197e+03 1.41160e+03 1.43988e+03 1.76081e+03 1.11895e+03
6.54720e+05 1.00020e+03 1.61642e+03 1.80552e+03 1.42733e+03 1.45432e+03 1.77078e+03 1.13785e+03
6.55360e+05 1.00080e+03 1.51570e+03 1.93125e+03 1.10016e+03 1.46464e+03 1.77995e+03 1.14933e+03
6.56000e+05 1.00160e+03 1.48776e+03 2.12361e+03 8.51902e+02 1.46986e+03 1.78742e+03 1.15230e+03
6.56640e+05 1.00200e+03 1.70323e+03 1.90594e+03 1.50053e+03 1.46943e+03 1.79212e+03 1.14675e+03
6.57280e+05 1.00280e+03 1.56815e+03 1.90349e+03 1.23280e+03 1.46354e+03 1.79296e+03 1.13413e+03
6.57920e+05 1.00340e+03 1.16162e+03 1.91228e+03 4.10970e+02 1.45325e+03 1.78944e+03 1.11707e+03
6.58560e+05 1.00480e+03 1.12872e+03 1.94597e+03 3.11470e+02 1.44034e+03 1.78212e+03 1.09855e+03
6.59200e+05 1.00540e+03 1.13381e+03 1.94851e+03 3.19101e+02 1.42693e+03 1.77265e+03 1.08121e+03
6.59840e+05 1.00620e+03 1.50257e+03 2.09926e+03 9.05868e+02 1.41509e+03 1.76320e+03 1.06698e+03
6.60480e+05 1.00680e+03 1.39428e+03 2.06964e+03 7.18914e+02 1.40635e+03 1.75586e+03 1.05684e+03
6.61120e+05 1.00780e+03 1.41273e+03 2.14975e+03 6.75711e+02 1.40126e+03 1.75214e+03 1.05039e+03
6.61760e+05 1.00820e+03 1.27353e+03 1.95169e+03 5.95369e+02 1.39930e+03 1.75275e+03 1.04584e+03
6.62400e+05 1.00920e+03 1.13848e+03 1.58972e+03 6.87237e+02 1.39899e+03 1.75762e+03 1.04037e+03
6.63040e+05 1.01040e+03 1.41159e+03 1.91192e+03 9.11254e+02 1.39856e+03 1.76597e+03 1.03115e+03
6.63680e+05 1.01140e+03 1.12529e+03 1.86904e+03 3.81538e+02 1.39648e+03 1.77646e+03 1.01651e+03
6.64320e+05 1.01200e+03 1.64634e+03 1.90464e+03 1.38803e+03 1.39193e+03 1.78719e+03 9.96666e+02
6.64960e+05 1.01280e+03 1.45401e+03 2.01749e+03 8.90525e+02 1.38474e+03 1.79589e+03 9.73590e+02
6.65600e+05 1.01360e+03 1.34779e+03 1.99187e+03 7.03718e+02 1.37517e+03 1.80031e+03 9.50034e+02
6.66240e+05 1.01460e+03 1.47577e+03 2.03753e+03 9.14008e+02 1.36369e+03 1.79898e+03 9.28400e+02
6.66880e+05 1.01500e+03 1.49411e+03 1.96581e+03 1.02240e+03 1.35095e+03 1.79184e+03 9.10063e+02
6.67520e+05 1.01600e+03 1.67584e+03 1.87678e+03 1.47490e+03 1.33791e+03 1.78041e+03 8.95402e+02
6.68160e+05 1.01660e+03 1.14221e+03 1.95029e+03 3.34128e+02 1.32580e+03 1.76734e+03 8.84268e+02
6.68800e+05 1.01840e+03 1.74642e+03 1.98005e+03 1.51279e+03 1.31595e+03 1.75536e+03 8.76537e+02
6.69440e+05 1.01920e+03 1.58101e+03 1.81526e+03 1.34676e+03 1.30948e+03 1.74626e+03 8.72692e+02
6.70080e+05 1.01980e+03 1.56895e+03 1.76649e+03 1.37141e+03 1.30718e+03 1.74040e+03 8.73952e+02
6.70720e+05 1.02120e+03 1.59033e+03 1.94505e+03 1.23562e+03 1.30952e+03 1.73720e+03 8.81841e+02
6.71360e+05 1.02160e+03 1.73260e+03 1.93889e+03 1.52631e+03 1.31665e+03 1.73594e+03 8.97359e+02
6.72000e+05 1.02240e+03 1.43696e+03 2.10946e+03 7.64459e+02 1.32838e+03 1.73637e+03 9.20397e+02
6.72640e+05 1.02300e+03 1.59968e+03 1.84597e+03 1.35338e+03 1.34416e+03 1.73871e+03 9.49606e+02
6.73280e+05 1.02360e+03 1.34545e+03 1.92703e+03 7.63865e+02 1.36301e+03 1.74330e+03 9.82719e+02
6.73920e+05 1.02480e+03 1.25076e+03 1.92714e+03 5.74384e+02 1.38372e+03 1.75027e+03 1.01716e+03
6.74560e+05 1.02560e+03 1.09423e+03 1.75263e+03 4.35819e+02 1.40492e+03 1.75915e+03 1.05070e+03
6.75200e+05 1.02640e+03 8.42489e+02 1.42790e+03 2.57083e+02 1.42537e+03 1.76883e+03 1.08191e+03
6.75840e+05 1.02700e+03 1.35045e+03 1.58884e+03 1.11206e+03 1.44397e+03 1.77785e+03 1.11008e+03
6.76480e+05 1.02800e+03 1.59099e+03 1.87425e+03 1.30773e+03 1.45976e+03 1.78480e+03 1.13472e+03
6.77120e+05 1.02840e+03 1.56608e+03 2.13244e+03 9.99713e+02 1.47176e+03 1.78873e+03 1.15479e+03
6.77760e+05 1.02960e+03 1.53945e+03 1.87466e+03 1.20424e+03 1.47881e+03 1.78911e+03 1.16851e+03
6.78400e+05 1.03040e+03 1.68892e+03 1.96154e+03 1.41631e+03 1.47973e+03 1.78570e+03 1.17375e+03
6.79040e+05 1.03080e+03 1.69826e+03 1.98797e+03 1.40855e+03 1.47383e+03 1.77841e+03 1.16926e+03
6.79680e+05 1.03180e+03 1.71086e+03 1.85700e+03 1.56472e+03 1.46153e+03 1.76733e+03 1.15574e+03
6.80320e+05 1.03240e+03 1.42511e+03 2.02763e+03 8.22582e+02 1.44457e+03 1.75279e+03 1.13634e+03
6.80960e+05 1.03280e+03 1.47801e+03 2.11498e+03 8.41032e+02 1.42580e+03 1.73564e+03 1.11595e+03
6.81600e+05 1.03360e+03 1.41616e+03 2.15948e+03 6.72844e+02 1.40858e+03 1.71731e+03 1.09985e+03
6.82240e+05 1.03420e+03 1.47915e+03 2.03441e+03 9.23891e+02 1.39606e+03 1.69977e+03 1.09235e+03
6.82880e+05 1.03500e+03 1.40858e+03 2.07722e+03 7.39945e+02 1.39052e+03 1.68517e+03 1.09586e+03
6.83520e+05 1.03580e+03 1.21577e+03 1.81351e+03 6.18018e+02 1.39291e+03 1.67534e+03 1.11048e+03
6.84160e+05 1.03620e+03 1.42933e+03 1.90071e+03 9.57959e+02 1.40267e+03 1.67145e+03 1.13389e+03
6.84800e+05 1.03720e+03 1.66908e+03 1.89099e+03 1.44718e+03 1.41794e+03 1.67414e+03 1.16175e+03
6.85440e+05 1.03780e+03 1.75387e+03 1.94977e+03 1.55797e+03 1.43603e+03 1.68354e+03 1.18852e+03
6.86080e+05 1.03840e+03 1.73261e+03 1.93516e+03 1.53007e+03 1.45403e+03 1.69916e+03 1.20891e+03
6.86720e+05 1.03940e+03 1.33956e+03 2.03809e+03 6.41018e+02 1.46945e+03 1.71942e+03 1.21948e+03
6.87360e+05 1.04000e+03 1.37939e+03 2.08952e+03 6.69259e+02 1.48065e+03 1.74176e+03 1.21954e+03
6.88000e+05 1.04060e+03 1.71101e+03 1.92570e+03 1.49633e+03 1.48725e+03 1.76347e+03 1.21102e+03
6.88640e+05 1.04160e+03 1.75963e+03 2.00511e+03 1.51415e+03 1.48996e+03 1.78241e+03 1.19752e+03
6.89280e+05 1.04180e+03 1.60796e+03 1.98344e+03 1.23247e+03 1.49018e+03 1.79725e+03 1.18311e+03
6.89920e+05 1.04300e+03 1.57883e+03 1.92877e+03 1.22890e+03 1.48932e+03 1.80721e+03 1.17143e+03
6.90560e+05 1.04360e+03 1.23302e+03 1.89438e+03 5.71651e+02 1.48849e+03 1.81187e+03 1.16511e+03
6.91200e+05 1.04440e+03 1.33615e+03 2.03694e+03 6.35351e+02 1.48847e+03 1.81130e+03 1.16564e+03
6.91840e+05 1.04520e+03 1.39806e+03 1.67010e+03 1.12602e+03 1.48984e+03 1.80646e+03 1.17323e+03
6.92480e+05 1.04600e+03 7.95645e+02 1.33200e+03 2.59294e+02 1.49299e+03 1.79918e+03 1.18680e+03
6.93120e+05 1.04680e+03 1.20700e+03 1.95944e+03 4.54546e+02 1.49793e+03 1.79170e+03 1.20416e+03
6.93760e+05 1.04760e+03 1.01309e+03 1.61784e+03 4.08333e+02 1.50414e+03 1.78586e+03 1.22242e+03
6.94400e+05 1.04860e+03 1.39971e+03 1.78361e+03 1.01581e+03 1.51060e+03 1.78243e+03 1.23878e+03
6.95040e+05 1.04920e+03 1.41120e+03 2.07395e+03 7.48458e+02 1.51595e+03 1.78096e+03 1.25094e+03
6.95680e+05 1.05020e+03 1.77345e+03 1.99444e+03 1.55247e+03 1.51870e+03 1.78006e+03 1.25734e+03
6.96320e+05 1.05060e+03 1.45730e+03 2.07075e+03 8.43844e+02 1.51756e+03 1.77785e+03 1.25727e+03
6.96960e+05 1.05160e+03 1.44538e+03 2.04235e+03 8.48404e+02 1.51167e+03 1.77246e+03 1.25087e+03
6.97600e+05 1.05220e+03 1.15327e+03 1.85597e+03 4.50574e+02 1.50081e+03 1.76251e+03 1.23911e+03
6.98240e+05 1.05280e+03 1.22730e+03 1.97095e+03 4.83644e+02 1.48567e+03 1.74780e+03 1.22354e+03
6.98880e+05 1.05380e+03 1.29768e+03 2.11993e+03 4.75424e+02 1.46783e+03 1.72965e+03 1.20600e+03
6.99520e+05 1.05460e+03 1.09365e+03 2.04694e+03 1.40364e+02 1.44946e+03 1.71053e+03 1.18840e+03
7.00160e+05 1.05520e+03 1.47067e+03 2.24806e+03 6.93276e+02 1.43276e+03 1.69325e+03 1.17228e+03
7.00800e+05 1.05620e+03 1.61094e+03 2.06740e+03 1.15448e+03 1.41928e+03 1.68015e+03 1.15842e+03
7.01440e+05 1.05660e+03 1.69407e+03 2.15818e+03 1.22996e+03 1.40956e+03 1.67264e+03 1.14649e+03
7.02080e+05 1.05740e+03 1.28092e+03 2.05067e+03 5.11171e+02 1.40312e+03 1.67117e+03 1.13508e+03
7.02720e+05 1.05800e+03 1.43906e+03 2.19111e+03 6.87005e+02 1.39891e+03 1.67559e+03 1.12223e+03
7.03360e+05 1.05880e+03 7.76397e+02 1.50287e+03 4.99266e+01 1.39593e+03 1.68556e+03 1.10629e+03
7.04000e+05 1.05960e+03 1.48455e+03 2.11038e+03 8.58718e+02 1.39378e+03 1.70071e+03 1.08684e+03
7.04640e+05 1.06060e+03 1.42994e+03 2.01177e+03 8.48103e+02 1.39268e+03 1.72035e+03 1.06501e+03
7.05280e+05 1.06080e+03 1.50648e+03 1.94673e+03 1.06623e+03 1.39306e+03 1.74327e+03 1.04285e+03
7.05920e+05 1.06180e+03 1.42549e+03 2.13416e+03 7.16820e+02 1.39497e+03 1.76770e+03 1.02223e+03
7.06560e+05 1.06220e+03 1.39410e+03 2.09902e+03 6.89172e+02 1.39777e+03 1.79145e+03 1.00410e+03
7.07200e+05 1.06300e+03 1.55605e+03 2.00398e+03 1.10812e+03 1.40048e+03 1.81233e+03 9.88627e+02
7.07840e+05 1.06420e+03 1.53180e+03 2.20185e+03 8.61743e+02 1.40221e+03 1.82861e+03 9.75812e+02
7.08480e+05 1.06440e+03 1.64077e+03 2.09936e+03 1.18218e+03 1.40265e+03 1.83918e+03 9.66127e+02
7.09120e+05 1.06580e+03 1.77743e+03 2.02114e+03 1.53372e+03 1.40210e+03 1.84354e+03 9.60662e+02
7.09760e+05 1.06680e+03 1.45079e+03 2.23999e+03 6.61587e+02 1.40124e+03 1.84177e+03 9.60714e+02
7.10400e+05 1.06720e+03 1.29871e+03 2.15647e+03 4.40959e+02 1.40087e+03 1.83482e+03 9.66927e+02
7.11040e+05 1.06820e+03 1.54361e+03 1.90381e+03 1.18340e+03 1.40171e+03 1.82478e+03 9.78640e+02
7.11680e+05 1.06920e+03 1.25782e+03 2.00241e+03 5.13234e+02 1.40435e+03 1.81480e+03 9.93897e+02
7.12320e+05 1.06940e+03 1.24534e+03 1.98677e+03 5.03919e+02 1.40922e+03 1.80825e+03 1.01019e+03
7.12960e+05 1.07060e+03 1.60437e+03 2.09308e+03 1.11566e+03 1.41646e+03 1.80745e+03 1.02547e+03
7.13600e+05 1.07100e+03 1.34329e+03 2.12145e+03 5.65127e+02 1.42576e+03 1.81262e+03 1.03889e+03
7.14240e+05 1.07160e+03 1.29756e+03 2.06437e+03 5.30742e+02 1.43632e+03 1.82187e+03 1.05077e+03
7.14880e+05 1.07260e+03 1.76103e+03 2.08678e+03 1.43528e+03 1.44698e+03 1.83215e+03 1.06182e+03
7.15520e+05 1.07280e+03 1.76695e+03 2.09617e+03 1.43774e+03 1.45644e+03 1.84058e+03 1.07229e+03
7.16160e+05 1.07380e+03 1.57137e+03 2.04578e+03 1.09696e+03 1.46361e+03 1.84552e+03 1.08170e+03
7.16800e+05 1.07460e+03 1.63072e+03 2.01530e+03 1.24613e+03 1.46792e+03 1.84689e+03 1.08894e+03
7.17440e+05 1.07540e+03 1.58748e+03 1.92844e+03 1.24652e+03 1.46942e+03 1.84591e+03 1.09293e+03
7.18080e+05 1.07600e+03 1.54619e+03 2.07074e+03 1.02164e+03 1.46883e+03 1.84437e+03 1.09330e+03
7.18720e+05 1.07740e+03 1.58163e+03 1.98913e+03 1.17414e+03 1.46737e+03 1.84378e+03 1.09096e+03
7.19360e+05 1.07800e+03 1.43567e+03 2.05149e+03 8.19852e+02 1.46647e+03 1.84479e+03 1.08814e+03
7.20000e+05 1.07920e+03 1.65266e+03 2.19317e+03 1.11216e+03 1.46738e+03 1.84713e+03 1.08763e+03
7.20640e+05 1.07960e+03 1.50885e+03 2.09510e+03 9.22602e+02 1.47094e+03 1.84998e+03 1.09191e+03
7.21280e+05 1.08060e+03 1.62437e+03 2.08657e+03 1.16217e+03 1.47738e+03 1.85249e+03 1.10228e+03
7.21920e+05 1.08120e+03 1.36634e+03 1.95318e+03 7.79508e+02 1.48631e+03 1.85409e+03 1.11853e+03
7.22560e+05 1.08200e+03 1.60839e+03 1.95738e+03 1.25940e+03 1.49688e+03 1.85469e+03 1.13907e+03
7.23200e+05 1.08280e+03 1.26932e+03 2.02020e+03 5.18430e+02 1.50806e+03 1.85475e+03 1.16138e+03
7.23840e+05 1.08380e+03 1.78601e+03 2.07084e+03 1.50118e+03 1.51885e+03 1.85515e+03 1.18256e+03
7.24480e+05 1.08460e+03 1.40133e+03 2.04936e+03 7.53303e+02 1.52847e+03 1.85703e+03 1.19990e+03
7.25120e+05 1.08500e+03 1.66111e+03 2.24352e+03 1.07869e+03 1.53635e+03 1.86127e+03 1.21143e+03
7.25760e+05 1.08600e+03 1.23779e+03 1.94864e+03 5.26942e+02 1.54224e+03 1.86827e+03 1.21621e+03
7.26400e+05 1.08680e+03 1.16835e+03 2.09517e+03 2.41521e+02 1.54617e+03 1.87779e+03 1.21455e+03
7.27040e+05 1.08760e+03 1.79886e+03 2.06604e+03 1.53168e+03 1.54851e+03 1.88908e+03 1.20794e+03
7.27680e+05 1.08820e+03 1.51291e+03 1.99117e+03 1.03466e+03 1.54986e+03 1.90118e+03 1.19855e+03
7.28320e+05 1.08900e+03 1.11162e+03 1.85173e+03 3.71508e+02 1.55091e+03 1.91314e+03 1.18867e+03
7.28960e+05 1.08980e+03 1.07526e+03 1.73109e+03 4.19420e+02 1.55212e+03 1.92404e+03 1.18019e+03
7.29600e+05 1.09080e+03 1.63640e+03 2.04152e+03 1.23129e+03 1.55365e+03 1.93291e+03 1.17438e+03
7.30240e+05 1.09120e+03 1.88024e+03 2.10409e+03 1.65639e+03 1.55536e+03 1.93881e+03 1.17191e+03
7.30880e+05 1.09200e+03 1.84964e+03 2.08658e+03 1.61270e+03 1.55673e+03 1.94075e+03 1.17270e+03
7.31520e+05 1.09300e+03 1.23956e+03 2.04762e+03 4.31492e+02 1.55671e+03 1.93778e+03 1.17563e+03
7.32160e+05 1.09340e+03 1.52752e+03 2.25636e+03 7.98670e+02 1.55393e+03 1.92929e+03 1.17858e+03
7.32800e+05 1.09440e+03 1.44392e+03 2.04209e+03 8.45747e+02 1.54733e+03 1.91547e+03 1.17920e+03
7.33440e+05 1.09480e+03 1.59321e+03 2.10676e+03 1.07965e+03 1.53686e+03 1.89764e+03 1.17608e+03
7.34080e+05 1.09580e+03 1.82581e+03 2.00806e+03 1.64357e+03 1.52378e+03 1.87808e+03 1.16947e+03
7.34720e+05 1.09660e+03 1.42712e+03 2.09927e+03 7.54970e+02 1.51025e+03 1.85941e+03 1.16108e+03
7.35360e+05 1.09720e+03 1.03252e+03 1.62940e+03 4.35633e+02 1.49852e+03 1.84383e+03 1.15321e+03
7.36000e+05 1.09820e+03 1.40206e+03 1.67818e+03 1.12593e+03 1.49031e+03 1.83272e+03 1.14790e+03
7.36640e+05 1.09900e+03 1.29931e+03 1.73687e+03 8.61752e+02 1.48648e+03 1.82664e+03 1.14633e+03
7.37280e+05 1.10040e+03 1.39803e+03 2.05149e+03 7.44573e+02 1.48713e+03 1.82554e+03 1.14872e+03
7.37920e+05 1.10120e+03 1.48103e+03 2.07233e+03 8.89727e+02 1.49160e+03 1.82864e+03 1.15456e+03
7.38560e+05 1.10180e+03 1.73271e+03 1.95686e+03 1.50855e+03 1.49856e+03 1.83407e+03 1.16304e+03
7.39200e+05 1.10220e+03 1.65269e+03 2.05643e+03 1.24894e+03 1.50617e+03 1.83881e+03 1.17352e+03
7.39840e+05 1.10320e+03 9.01122e+02 1.86264e+03 -6.04011e+01 1.51241e+03 1.83933e+03 1.18550e+03
7.40480e+05 1.10420e+03 9.58796e+02 1.70786e+03 2.09730e+02 1.51561e+03 1.83291e+03 1.19832e+03
7.41120e+05 1.10480e+03 1.55681e+03 2.05861e+03 1.05502e+03 1.51487e+03 1.81876e+03 1.21098e+03
7.41760e+05 1.10580e+03 1.02361e+03 1.79819e+03 2.49041e+02 1.51028e+03 1.79834e+03 1.22221e+03
7.42400e+05 1.10680e+03 1.18687e+03 1.80976e+03 5.63980e+02 1.50266e+03 1.77483e+03 1.23048e+03
7.43040e+05 1.10740e+03 1.24009e+03 1.99336e+03 4.86810e+02 1.49291e+03 1.75171e+03 1.23411e+03
7.43680e+05 1.10800e+03 1.51842e+03 2.24378e+03 7.93049e+02 1.48154e+03 1.73152e+03 1.23155e+03
7.44320e+05 1.10900e+03 1.50970e+03 2.04879e+03 9.70616e+02 1.46855e+03 1.71554e+03 1.22155e+03
7.44960e+05 1.10960e+03 1.23797e+03 1.97906e+03 4.96875e+02 1.45367e+03 1.70438e+03 1.20295e+03
7.45600e+05 1.11040e+03 1.21482e+03 2.00663e+03 4.23012e+02 1.43669e+03 1.69835e+03 1.17503e+03
7.46240e+05 1.11080e+03 1.38716e+03 2.22514e+03 5.49184e+02 1.41782e+03 1.69702e+03 1.13861e+03
7.46880e+05 1.11180e+03 1.67659e+03 2.09459e+03 1.25859e+03 1.39790e+03 1.69874e+03 1.09707e+03
7.47520e+05 1.11240e+03 1.29407e+03 2.03996e+03 5.48183e+02 1.37834e+03 1.70113e+03 1.05555e+03
7.48160e+05 1.11300e+03 1.57251e+03 1.97782e+03 1.16720e+03 1.36064e+03 1.70210e+03 1.01919e+03
7.48800e+05 1.11400e+03 1.21651e+03 1.62408e+03 8.08948e+02 1.34606e+03 1.70067e+03 9.91453e+02
7.49440e+05 1.11480e+03 1.13219e+03 1.97092e+03 2.93456e+02 1.33546e+03 1.69712e+03 9.73794e+02
7.50080e+05 1.11560e+03 1.28929e+03 2.07278e+03 5.05807e+02 1.32943e+03 1.69276e+03 9.66102e+02
7.50720e+05 1.11620e+03 9.06948e+02 1.89451e+03 -8.06178e+01 1.32833e+03 1.68928e+03 9.67383e+02
7.51360e+05 1.11660e+03 1.28124e+03 2.17296e+03 3.89513e+02 1.33210e+03 1.68798e+03 9.76219e+02
7.52000e+05 1.11760e+03 1.70855e+03 2.33695e+03 1.08015e+03 1.33999e+03 1.68900e+03 9.90983e+02
7.52640e+05 1.11800e+03 1.75851e+03 2.03534e+03 1.48168e+03 1.35052e+03 1.69099e+03 1.01004e+03
7.53280e+05 1.11880e+03 1.86340e+03 2.09564e+03 1.63116e+03 1.36160e+03 1.69155e+03 1.03166e+03
7.53920e+05 1.11980e+03 1.88602e+03 2.06791e+03 1.70413e+03 1.37113e+03 1.68850e+03 1.05375e+03
7.54560e+05 1.12040e+03 1.67283e+03 2.10344e+03 1.24223e+03 1.37758e+03 1.68157e+03 1.07359e+03
7.55200e+05 1.12100e+03 1.66903e+03 2.11210e+03 1.22596e+03 1.38073e+03 1.67328e+03 1.08817e+03
7.55840e+05 1.12180e+03 1.50522e+03 1.99971e+03 1.01074e+03 1.38180e+03 1.66840e+03 1.09521e+03
7.56480e+05 1.12280e+03 1.51179e+03 1.95350e+03 1.07008e+03 1.38319e+03 1.67175e+03 1.09462e+03
7.57120e+05 1.12340e+03 1.65150e+03 2.11680e+03 1.18621e+03 1.38764e+03 1.68602e+03 1.08926e+03
7.57760e+05 1.12420e+03 1.75413e+03 2.15236e+03 1.35590e+03 1.39739e+03 1.71082e+03 1.08396e+03
7.58400e+05 1.12500e+03 7.57217e+02 1.49974e+03 1.46919e+01 1.41344e+03 1.74337e+03 1.08351e+03
7.59040e+05 1.12560e+03 1.23853e+03 1.93509e+03 5.41970e+02 1.43522e+03 1.77945e+03 1.09100e+03
7.59680e+05 1.12660e+03 1.45420e+03 1.80008e+03 1.10832e+03 1.46082e+03 1.81445e+03 1.10719e+03
7.60320e+05 1.12780e+03 1.14706e+03 1.55485e+03 7.39261e+02 1.48755e+03 1.84442e+03 1.13067e+03
7.60960e+05 1.12840e+03 1.31216e+03 1.83562e+03 7.88704e+02 1.51250e+03 1.86674e+03 1.15827e+03
7.61600e+05 1.12900e+03 1.74839e+03 2.06295e+03 1.43382e+03 1.53292e+03 1.88014e+03 1.18570e+03
7.62240e+05 1.13000e+03 1.56315e+03 1.89359e+03 1.23270e+03 1.54646e+03 1.88419e+03 1.20874e+03
7.62880e+05 1.13100e+03 1.66289e+03 2.14427e+03 1.18151e+03 1.55159e+03 1.87890e+03 1.22428e+03
7.63520e+05 1.13180e+03 1.75406e+03 2.15704e+03 1.35107e+03 1.54784e+03 1.86466e+03 1.23103e+03
7.64160e+05 1.13320e+03 1.59290e+03 2.20076e+03 9.85029e+02 1.53604e+03 1.84237e+03 1.22970e+03
7.64800e+05 1.13340e+03 1.52714e+03 2.11666e+03 9.37617e+02 1.51818e+03 1.81369e+03 1.22266e+03
7.65440e+05 1.13440e+03 1.76845e+03 1.99313e+03 1.54378e+03 1.49715e+03 1.78119e+03 1.21312e+03
7.66080e+05 1.13500e+03 1.26238e+03 2.14749e+03 3.77255e+02 1.47616e+03 1.74826e+03 1.20407e+03
7.66720e+05 1.13580e+03 1.22436e+03 2.04541e+03 4.03310e+02 1.45815e+03 1.71873e+03 1.19756e+03
7.67360e+05 1.13700e+03 1.55624e+03 2.29997e+03 8.12510e+02 1.44528e+03 1.69607e+03 1.19448e+03
7.68000e+05 1.13760e+03 1.81649e+03 2.04159e+03 1.59139e+03 1.43873e+03 1.68267e+03 1.19480e+03
7.68640e+05 1.13840e+03 1.50978e+03 2.23883e+03 7.80728e+02 1.43858e+03 1.67953e+03 1.19764e+03
7.69280e+05 1.13920e+03 1.21298e+03 2.18695e+03 2.39007e+02 1.44378e+03 1.68617e+03 1.20139e+03
7.69920e+05 1.13980e+03 1.08533e+03 2.02830e+03 1.42355e+02 1.45242e+03 1.70094e+03 1.20389e+03
7.70560e+05 1.14060e+03 1.85779e+03 2.13259e+03 1.58300e+03 1.46228e+03 1.72157e+03 1.20300e+03
7.71200e+05 1.14100e+03 1.32911e+03 1.97969e+03 6.78528e+02 1.47161e+03 1.74589e+03 1.19733e+03
7.71840e+05 1.14200e+03 1.04996e+03 1.77716e+03 3.22753e+02 1.47950e+03 1.77225e+03 1.18675e+03
7.72480e+05 1.14300e+03 1.38081e+03 2.17689e+03 5.84737e+02 1.48575e+03 1.79930e+03 1.17220e+03
7.73120e+05 1.14360e+03 1.38062e+03 2.18276e+03 5.78487e+02 1.49054e+03 1.82573e+03 1.15535e+03
7.73760e+05 1.14420e+03 1.72981e+03 1.95881e+03 1.50080e+03 1.49403e+03 1.84998e+03 1.13809e+03
7.74400e+05 1.14560e+03 1.82717e+03 2.04065e+03 1.61369e+03 1.49618e+03 1.87022e+03 1.12214e+03
7.75040e+05 1.14580e+03 1.82575e+03 2.03708e+03 1.61443e+03 1.49661e+03 1.88446e+03 1.10877e+03
7.75680e+05 1.14660e+03 1.38851e+03 2.23373e+03 5.43296e+02 1.49485e+03 1.89119e+03 1.09850e+03
7.76320e+05 1.14780e+03 1.44831e+03 2.31037e+03 5.86261e+02 1.49065e+03 1.89021e+03 1.09109e+03
7.76960e+05 1.14780e+03 1.44831e+03 2.31037e+03 5.86261e+02 1.48448e+03 1.88316e+03 1.08580e+03
7.77600e+05 1.14920e+03 1.30701e+03 2.08231e+03 5.31710e+02 1.47759e+03 1.87313e+03 1.08205e+03
7.78240e+05 1.15000e+03 1.50154e+03 2.22214e+03 7.80935e+02 1.47167e+03 1.86326e+03 1.08008e+03
7.78880e+05 1.15100e+03 1.07451e+03 1.92011e+03 2.28900e+02 1.46820e+03 1.85519e+03 1.08122e+03
7.79520e+05 1.15180e+03 1.43025e+03 2.18619e+03 6.74309e+02 1.46792e+03 1.84880e+03 1.08703e+03
7.80160e+05 1.15260e+03 1.43234e+03 1.92708e+03 9.37587e+02 1.47064e+03 1.84326e+03 1.09802e+03
7.80800e+05 1.15320e+03 1.02904e+03 2.07502e+03 -1.69517e+01 1.47554e+03 1.83820e+03 1.11288e+03
7.81440e+05 1.15400e+03 8.51636e+02 1.87153e+03 -1.68258e+02 1.48144e+03 1.83379e+03 1.12910e+03
7.82080e+05 1.15520e+03 8.90361e+02 1.72071e+03 6.00118e+01 1.48710e+03 1.83008e+03 1.14413e+03
7.82720e+05 1.15560e+03 1.46178e+03 2.16744e+03 7.56120e+02 1.49141e+03 1.82662e+03 1.15620e+03
7.83360e+05 1.15620e+03 1.52549e+03 2.14090e+03 9.10068e+02 1.49343e+03 1.82286e+03 1.16401e+03
7.84000e+05 1.15740e+03 1.61369e+03 2.09887e+03 1.12851e+03 1.49232e+03 1.81875e+03 1.16588e+03
7.84640e+05 1.15820e+03 1.44032e+03 1.90120e+03 9.79432e+02 1.48716e+03 1.81469e+03 1.15962e+03
7.85280e+05 1.15900e+03 1.79122e+03 2.03855e+03 1.54388e+03 1.47712e+03 1.81087e+03 1.14338e+03
7.85920e+05 1.15960e+03 1.61734e+03 2.04961e+03 1.18506e+03 1.46197e+03 1.80702e+03 1.11692e+03
7.86560e+05 1.16020e+03 1.74841e+03 2.23666e+03 1.26015e+03 1.44248e+03 1.80276e+03 1.08219e+03
7.87200e+05 1.16100e+03 1.91743e+03 2.19276e+03 1.64210e+03 1.42062e+03 1.79820e+03 1.04304e+03
7.87840e+05 1.16140e+03 1.69493e+03 2.37809e+03 1.01177e+03 1.39921e+03 1.79411e+03 1.00430e+03
7.88480e+05 1.16240e+03 1.56776e+03 2.38044e+03 7.55081e+02 1.38135e+03 1.79169e+03 9.71013e+02
7.89120e+05 1.16320e+03 9.83995e+02 1.62479e+03 3.43197e+02 1.36985e+03 1.79219e+03 9.47516e+02
7.89760e+05 1.16360e+03 1.41432e+03 2.13258e+03 6.96060e+02 1.36679e+03 1.79663e+03 9.36954e+02
7.90400e+05 1.16460e+03 1.89079e+03 2.13250e+03 1.64908e+03 1.37326e+03 1.80570e+03 9.40823e+02
7.91040e+05 1.16540e+03 1.44296e+03 2.34036e+03 5.45568e+02 1.38923e+03 1.81980e+03 9.58670e+02
7.91680e+05 1.16600e+03 1.62826e+03 2.12778e+03 1.12874e+03 1.41340e+03 1.83880e+03 9.87990e+02
7.92320e+05 1.16700e+03 1.32964e+03 1.92330e+03 7.35984e+02 1.44324e+03 1.86188e+03 1.02460e+03
7.92960e+05 1.16800e+03 1.61818e+03 2.27631e+03 9.60054e+02 1.47544e+03 1.88745e+03 1.06343e+03
7.93600e+05 1.16900e+03 9.34301e+02 1.84745e+03 2.11492e+01 1.50656e+03 1.91360e+03 1.09952e+03
7.94240e+05 1.17000e+03 1.11383e+03 1.84895e+03 3.78702e+02 1.53363e+03 1.93840e+03 1.12886e+03
7.94880e+05 1.17120e+03 1.11259e+03 2.05152e+03 1.73655e+02 1.55452e+03 1.96009e+03 1.14895e+03
7.95520e+05 1.17180e+03 1.19268e+03 1.99071e+03 3.94658e+02 1.56805e+03 1.97723e+03 1.15887e+03
7.96160e+05 1.17260e+03 1.37081e+03 2.07986e+03 6.61755e+02 1.57375e+03 1.98866e+03 1.15884e+03
7.96800e+05 1.17320e+03 1.21726e+03 2.03777e+03 3.96745e+02 1.57151e+03 1.99341e+03 1.14962e+03
7.97440e+05 1.17380e+03 1.29486e+03 2.22397e+03 3.65754e+02 1.56136e+03 1.99037e+03 1.13236e+03
7.98080e+05 1.17480e+03 1.14449e+03 1.84844e+03 4.40536e+02 1.54358e+03 1.97846e+03 1.10869e+03
7.98720e+05 1.17560e+03 1.31776e+03 2.09595e+03 5.39566e+02 1.51900e+03 1.95728e+03 1.08072e+03
7.99360e+05 1.17640e+03 1.89698e+03 2.19096e+03 1.60300e+03 1.48920e+03 1.92774e+03 1.05065e+03
8.00000e+05 1.17700e+03 1.45963e+03 2.35532e+03 5.63943e+02 1.45639e+03 1.89230e+03 1.02047e+03
8.00640e+05 1.17760e+03 1.16274e+03 2.10257e+03 2.22914e+02 1.42308e+03 1.85456e+03 9.91598e+02
8.01280e+05 1.17880e+03 1.48492e+03 2.29528e+03 6.74561e+02 1.39169e+03 1.81854e+03 9.64847e+02
8.01920e+05 1.17920e+03 1.21801e+03 2.18518e+03 2.50841e+02 1.36447e+03 1.78816e+03 9.40774e+02
8.02560e+05 1.17980e+03 1.03242e+03 1.88024e+03 1.84595e+02 1.34336e+03 1.76659e+03 9.20141e+02
8.03200e+05 1.18080e+03 7.38638e+02 1.51691e+03 -3.96295e+01 1.32989e+03 1.75566e+03 9.04113e+02
8.03840e+05 1.18180e+03 1.54220e+03 2.42163e+03 6.62764e+02 1.32475e+03 1.75551e+03 8.93989e+02
8.04480e+05 1.18260e+03 1.59737e+03 2.01691e+03 1.17784e+03 1.32756e+03 1.76457e+03 8.90545e+02
8.05120e+05 1.18360e+03 1.22039e+03 1.85340e+03 5.87392e+02 1.33675e+03 1.78007e+03 8.93437e+02
8.05760e+05 1.18440e+03 1.87612e+03 2.16601e+03 1.58623e+03 1.34971e+03 1.79838e+03 9.01037e+02
8.06400e+05 1.18500e+03 1.57415e+03 2.29453e+03 8.53762e+02 1.36326e+03 1.81555e+03 9.10962e+02
8.07040e+05 1.18560e+03 1.47279e+03 2.15947e+03 7.86114e+02 1.37454e+03 1.82806e+03 9.21019e+02
8.07680e+05 1.18640e+03 1.64043e+03 2.33341e+03 9.47439e+02 1.38170e+03 1.83341e+03 9.29995e+02
8.08320e+05 1.18720e+03 1.33366e+03 1.96077e+03 7.06541e+02 1.38433e+03 1.83069e+03 9.37972e+02
8.08960e+05 1.18800e+03 1.24359e+03 1.59005e+03 8.97134e+02 1.38346e+03 1.82090e+03 9.46033e+02
8.09600e+05 1.18900e+03 1.29589e+03 2.18541e+03 4.06373e+02 1.38113e+03 1.80670e+03 9.55555e+02
8.10240e+05 1.18980e+03 1.17772e+03 2.39408e+03 -3.86368e+01 1.37957e+03 1.79178e+03 9.67348e+02
8.10880e+05 1.19040e+03 1.03292e+03 1.95878e+03 1.07066e+02 1.38041e+03 1.77969e+03 9.81140e+02
8.11520e+05 1.19120e+03 1.22452e+03 2.15696e+03 2.92086e+02 1.38420e+03 1.77277e+03 9.95633e+02
8.12160e+05 1.19160e+03 1.09849e+03 2.11207e+03 8.49097e+01 1.39021e+03 1.77147e+03 1.00895e+03
8.12800e+05 1.19240e+03 1.01832e+03 1.97287e+03 6.37683e+01 1.39678e+03 1.77450e+03 1.01906e+03
8.13440e+05 1.19340e+03 1.90302e+03 2.12732e+03 1.67871e+03 1.40182e+03 1.77962e+03 1.02402e+03
8.14080e+05 1.19380e+03 1.28634e+03 2.27966e+03 2.93014e+02 1.40338e+03 1.78445e+03 1.02231e+03
8.14720e+05 1.19500e+03 1.21614e+03 2.15732e+03 2.74959e+02 1.40020e+03 1.78705e+03 1.01335e+03
8.15360e+05 1.19580e+03 1.78215e+03 2.22938e+03 1.33491e+03 1.39204e+03 1.78628e+03 9.97788e+02
8.16000e+05 1.19620e+03 1.76298e+03 2.21238e+03 1.31358e+03 1.37980e+03 1.78186e+03 9.77750e+02
8.16640e+05 1.19720e+03 1.35370e+03 2.14762e+03 5.59777e+02 1.36540e+03 1.77441e+03 9.56397e+02
8.17280e+05 1.19800e+03 1.01281e+03 2.08350e+03 -5.78870e+01 1.35122e+03 1.76546e+03 9.36978e+02
8.17920e+05 1.19880e+03 1.09881e+03 1.95970e+03 2.37919e+02 1.33947e+03 1.75712e+03 9.21811e+02
8.18560e+05 1.19960e+03 1.42589e+03 2.17400e+03 6.77786e+02 1.33182e+03 1.75179e+03 9.11855e+02
8.19200e+05 1.20040e+03 1.12496e+03 1.87400e+03 3.75926e+02 1.32928e+03 1.75158e+03 9.06985e+02
8.19840e+05 1.20160e+03 1.63853e+03 2.32088e+03 9.56184e+02 1.33203e+03 1.75762e+03 9.06439e+02
8.20480e+05 1.20200e+03 1.14664e+03 2.13569e+03 1.57604e+02 1.33929e+03 1.76970e+03 9.08883e+02
8.21120e+05 1.20300e+03 5.07210e+02 1.43616e+03 -4.21737e+02 1.34948e+03 1.78656e+03 9.12393e+02
8.21760e+05 1.20380e+03 8.62575e+02 1.84787e+03 -1.22724e+02 1.36050e+03 1.80613e+03 9.14868e+02
8.22400e+05 1.20480e+03 1.32822e+03 2.12052e+03 5.35928e+02 1.37030e+03 1.82574e+03 9.14855e+02
8.23040e+05 1.20560e+03 1.23790e+03 2.05780e+03 4.17990e+02 1.37726e+03 1.84263e+03 9.11895e+02
8.23680e+05 1.20660e+03 1.32112e+03 1.97632e+03 6.65916e+02 1.38023e+03 1.85456e+03 9.05907e+02
8.24320e+05 1.20740e+03 1.50672e+03 2.31119e+03 7.02253e+02 1.37832e+03 1.86017e+03 8.96463e+02
8.24960e+05 1.20820e+03 1.86849e+03 2.13629e+03 1.60070e+03 1.37096e+03 1.85912e+03 8.82801e+02
8.25600e+05 1.20860e+03 1.81874e+03 2.09907e+03 1.53841e+03 1.35818e+03 1.85185e+03 8.64510e+02
8.26240e+05 1.20960e+03 1.55997e+03 2.15674e+03 9.63207e+02 1.34084e+03 1.83947e+03 8.42200e+02
8.26880e+05 1.21100e+03 1.44105e+03 2.09593e+03 7.86175e+02 1.32084e+03 1.82387e+03 8.17812e+02
8.27520e+05 1.21160e+03 1.66678e+03 2.31836e+03 1.01519e+03 1.30109e+03 1.80771e+03 7.94477e+02
8.28160e+05 1.21220e+03 1.83331e+03 2.16683e+03 1.49980e+03 1.28516e+03 1.79423e+03 7.76096e+02
8.28800e+05 1.21300e+03 1.24374e+03 2.00039e+03 4.87088e+02 1.27652e+03 1.78645e+03 7.66577e+02
8.29440e+05 1.21360e+03 1.11554e+03 1.84973e+03 3.81358e+02 1.27762e+03 1.78631e+03 7.68936e+02
8.30080e+05 1.21460e+03 9.73628e+02 1.87330e+03 7.39519e+01 1.28931e+03 1.79407e+03 7.84541e+02
8.30720e+05 1.21540e+03 1.05514e+03 1.84842e+03 2.61856e+02 1.31060e+03 1.80835e+03 8.12840e+02
8.31360e+05 1.21640e+03 1.35901e+03 1.94141e+03 7.76607e+02 1.33905e+03 1.82666e+03 8.51440e+02
8.32000e+05 1.21720e+03 8.58771e+02 1.50872e+03 2.08821e+02 1.37120e+03 1.84599e+03 8.96417e+02
8.32640e+05 1.21820e+03 1.82057e+03 2.24076e+03 1.40038e+03 1.40298e+03 1.86326e+03 9.42703e+02
8.33280e+05 1.21880e+03 1.28859e+03 2.06766e+03 5.09513e+02 1.43021e+03 1.87569e+03 9.84718e+02
8.33920e+05 1.21980e+03 1.47062e+03 2.04706e+03 8.94167e+02 1.44925e+03 1.88122e+03 1.01727e+03
8.34560e+05 1.22040e+03 1.74685e+03 2.27782e+03 1.21588e+03 1.45775e+03 1.87878e+03 1.03672e+03
8.35200e+05 1.22100e+03 1.42429e+03 2.34334e+03 5.05244e+02 1.45521e+03 1.86854e+03 1.04188e+03
8.35840e+05 1.22200e+03 1.11826e+03 1.86991e+03 3.66609e+02 1.44305e+03 1.85182e+03 1.03429e+03
8.36480e+05 1.22300e+03 1.74628e+03 2.04355e+03 1.44901e+03 1.42423e+03 1.83088e+03 1.01758e+03
8.37120e+05 1.22380e+03 1.79752e+03 2.12856e+03 1.46648e+03 1.40244e+03 1.80863e+03 9.96257e+02
8.37760e+05 1.22420e+03 1.78459e+03 2.12920e+03 1.43998e+03 1.38125e+03 1.78801e+03 9.74479e+02
8.38400e+05 1.22500e+03 1.15544e+03 2.08391e+03 2.26976e+02 1.36340e+03 1.77153e+03 9.55261e+02
8.39040e+05 1.22620e+03 1.19743e+03 2.06866e+03 3.26204e+02 1.35061e+03 1.76072e+03 9.40498e+02
8.39680e+05 1.22680e+03 1.43664e+03 2.35056e+03 5.22727e+02 1.34378e+03 1.75609e+03 9.31471e+02
8.40320e+05 1.22760e+03 1.39059e+03 2.28675e+03 4.94430e+02 1.34326e+03 1.75737e+03 9.29146e+02
8.40960e+05 1.22820e+03 1.51543e+03 2.37362e+03 6.57240e+02 1.34888e+03 1.76387e+03 9.33883e+02
8.41600e+05 1.22900e+03 1.59318e+03 2.50631e+03 6.80045e+02 1.35964e+03 1.77448e+03 9.44805e+02
8.42240e+05 1.22980e+03 1.41719e+03 1.96082e+03 8.73571e+02 1.37365e+03 1.78771e+03 9.59594e+02
8.42880e+05 1.23040e+03 1.68967e+03 2.15662e+03 1.22271e+03 1.38843e+03 1.80183e+03 9.75030e+02
8.43520e+05 1.23100e+03 1.70358e+03 2.05818e+03 1.34899e+03 1.40169e+03 1.81549e+03 9.87898e+02
8.44160e+05 1.23260e+03 1.47746e+03 2.34446e+03 6.10464e+02 1.41196e+03 1.82812e+03 9.95788e+02
8.44800e+05 1.23280e+03 1.48107e+03 2.35125e+03 6.10889e+02 1.41886e+03 1.84009e+03 9.97632e+02
8.45440e+05 1.23360e+03 1.47492e+03 1.97441e+03 9.75437e+02 1.42312e+03 1.85212e+03 9.94121e+02
8.46080e+05 1.23480e+03 1.03829e+03 1.78724e+03 2.89337e+02 1.42613e+03 1.86457e+03 9.87699e+02
8.46720e+05 1.23560e+03 1.65090e+03 2.28992e+03 1.01187e+03 1.42949e+03 1.87715e+03 9.81840e+02
8.47360e+05 1.23620e+03 1.90586e+03 2.25719e+03 1.55453e+03 1.43443e+03 1.88907e+03 9.79793e+02
8.48000e+05 1.23700e+03 1.56714e+03 2.40647e+03 7.27813e+02 1.44151e+03 1.89946e+03 9.83554e+02
8.48640e+05 1.23840e+03 1.32539e+03 1.91494e+03 7.35839e+02 1.45052e+03 1.90744e+03 9.93603e+02
8.49280e+05 1.23920e+03 1.13741e+03 2.01415e+03 2.60676e+02 1.46069e+03 1.91214e+03 1.00924e+03
8.49920e+05 1.24060e+03 1.57481e+03 2.26141e+03 8.88213e+02 1.47111e+03 1.91301e+03 1.02921e+03
8.50560e+05 1.24100e+03 1.44333e+03 2.24186e+03 6.44810e+02 1.48117e+03 1.91028e+03 1.05206e+03
8.51200e+05 1.24220e+03 1.79361e+03 2.13117e+03 1.45605e+03 1.49069e+03 1.90525e+03 1.07613e+03
8.51840e+05 1.24260e+03 1.60711e+03 2.11222e+03 1.10201e+03 1.49966e+03 1.89990e+03 1.09942e+03
8.52480e+05 1.24380e+03 1.76684e+03 2.13548e+03 1.39820e+03 1.50796e+03 1.89615e+03 1.11978e+03
8.53120e+05 1.24460e+03 1.20855e+03 2.03321e+03 3.83893e+02 1.51526e+03 1.89513e+03 1.13539e+03
8.53760e+05 1.24520e+03 1.54370e+03 2.30072e+03 7.86670e+02 1.52107e+03 1.89675e+03 1.14539e+03
8.54400e+05 1.24600e+03 1.10901e+03 2.04145e+03 1.76569e+02 1.52503e+03 1.89995e+03 1.15011e+03
8.55040e+05 1.24660e+03 1.30208e+03 2.08213e+03 5.22033e+02 1.52722e+03 1.90331e+03 1.15113e+03
8.55680e+05 1.24720e+03 1.07555e+03 1.53931e+03 6.11795e+02 1.52820e+03 1.90559e+03 1.15080e+03
8.56320e+05 1.24800e+03 1.80058e+03 2.11058e+03 1.49059e+03 1.52875e+03 1.90617e+03 1.15133e+03
8.56960e+05 1.24880e+03 1.64164e+03 2.05855e+03 1.22472e+03 1.52948e+03 1.90503e+03 1.15392e+03
8.57600e+05 1.24960e+03 1.69035e+03 2.11077e+03 1.26992e+03 1.53030e+03 1.90232e+03 1.15829e+03
8.58240e+05 1.25040e+03 1.35732e+03 2.03852e+03 6.76115e+02 1.53036e+03 1.89790e+03 1.16281e+03
8.58880e+05 1.25120e+03 1.47129e+03 2.37059e+03 5.71989e+02 1.52830e+03 1.89128e+03 1.16533e+03
8.59520e+05 1.25220e+03 1.86580e+03 2.24497e+03 1.48663e+03 1.52310e+03 1.88216e+03 1.16404e+03
8.60160e+05 1.25240e+03 1.87906e+03 2.24054e+03 1.51758e+03 1.51465e+03 1.87094e+03 1.15836e+03
8.60800e+05 1.25360e+03 9.14328e+02 1.29379e+03 5.34866e+02 1.50400e+03 1.85865e+03 1.14935e+03
8.61440e+05 1.25400e+03 1.45738e+03 1.89649e+03 1.01827e+03 1.49298e+03 1.84644e+03 1.13952e+03
8.62080e+05 1.25500e+03 1.35681e+03 2.29170e+03 4.21921e+02 1.48352e+03 1.83493e+03 1.13211e+03
8.62720e+05 1.25540e+03 1.78817e+03 2.24971e+03 1.32664e+03 1.47713e+03 1.82409e+03 1.13017e+03
8.63360e+05 1.25600e+03 1.71309e+03 2.41993e+03 1.00625e+03 1.47442e+03 1.81342e+03 1.13542e+03
8.64000e+05 1.25740e+03 1.59210e+03 1.75697e+03 1.42723e+03 1.47483e+03 1.80214e+03 1.14752e+03
8.64640e+05 1.25820e+03 1.23626e+03 1.86986e+03 6.02667e+02 1.47670e+03 1.78940e+03 1.16399e+03
8.65280e+05 1.25920e+03 1.47311e+03 2.10304e+03 8.43183e+02 1.47792e+03 1.77460e+03 1.18123e+03
8.65920e+05 1.25980e+03 1.43271e+03 2.10793e+03 7.57494e+02 1.47685e+03 1.75804e+03 1.19566e+03
8.66560e+05 1.26060e+03 1.38204e+03 2.03499e+03 7.29080e+02 1.47292e+03 1.74118e+03 1.20466e+03
8.67200e+05 1.26160e+03 1.76583e+03 2.14426e+03 1.38741e+03 1.46668e+03 1.72615e+03 1.20721e+03
8.67840e+05 1.26280e+03 1.23263e+03 2.22393e+03 2.41325e+02 1.45938e+03 1.71462e+03 1.20413e+03
8.68480e+05 1.26360e+03 1.53710e+03 2.47974e+03 5.94458e+02 1.45247e+03 1.70710e+03 1.19784e+03
8.69120e+05 1.26480e+03 1.31805e+03 2.00208e+03 6.34028e+02 1.44714e+03 1.70308e+03 1.19119e+03
8.69760e+05 1.26500e+03 1.21232e+03 1.98252e+03 4.42118e+02 1.44412e+03 1.70207e+03 1.18618e+03
8.70400e+05 1.26580e+03 7.84817e+02 1.62102e+03 -5.13876e+01 1.44374e+03 1.70442e+03 1.18306e+03
8.71040e+05 1.26660e+03 1.52620e+03 2.13495e+03 9.17459e+02 1.44596e+03 1.71147e+03 1.18045e+03
8.71680e+05 1.26720e+03 1.30505e+03 2.06588e+03 5.44214e+02 1.45044e+03 1.72457e+03 1.17631e+03
8.72320e+05 1.26820e+03 1.42459e+03 2.10275e+03 7.46425e+02 1.45635e+03 1.74348e+03 1.16922e+03
8.72960e+05 1.26900e+03 1.08436e+03 2.08538e+03 8.33382e+01 1.46231e+03 1.76573e+03 1.15889e+03
8.73600e+05 1.26960e+03 1.62053e+03 2.02603e+03 1.21503e+03 1.46640e+03 1.78748e+03 1.14532e+03
8.74240e+05 1.27000e+03 1.60994e+03 2.04241e+03 1.17748e+03 1.46670e+03 1.80526e+03 1.12814e+03
8.74880e+05 1.27120e+03 1.47756e+03 2.40554e+03 5.49579e+02 1.46187e+03 1.81720e+03 1.10654e+03
8.75520e+05 1.27200e+03 1.41634e+03 2.22879e+03 6.03895e+02 1.45152e+03 1.82314e+03 1.07990e+03
8.76160e+05 1.27260e+03 1.63899e+03 2.04846e+03 1.22951e+03 1.43630e+03 1.82418e+03 1.04843e+03
8.76800e+05 1.27340e+03 1.63818e+03 2.32854e+03 9.47822e+02 1.41764e+03 1.82216e+03 1.01313e+03
8.77440e+05 1.27420e+03 1.65487e+03 2.05447e+03 1.25526e+03 1.39743e+03 1.81948e+03 9.75387e+02
8.78080e+05 1.27520e+03 1.66357e+03 2.04080e+03 1.28634e+03 1.37764e+03 1.81873e+03 9.36549e+02
8.78720e+05 1.27600e+03 1.61712e+03 2.41188e+03 8.22366e+02 1.35995e+03 1.82179e+03 8.98112e+02
8.79360e+05 1.27720e+03 1.69888e+03 2.15454e+03 1.24322e+03 1.34572e+03 1.82920e+03 8.62232e+02
8.80000e+05 1.27800e+03 1.72427e+03 2.20679e+03 1.24175e+03 1.33595e+03 1.84013e+03 8.31769e+02
8.80640e+05 1.27880e+03 1.29462e+03 2.31276e+03 2.76491e+02 1.33142e+03 1.85308e+03 8.09769e+02
8.81280e+05 1.27960e+03 9.58123e+02 1.85782e+03 5.84227e+01 1.33264e+03 1.86665e+03 7.98621e+02
8.81920e+05 1.28020e+03 1.10666e+03 1.84859e+03 3.64728e+02 1.33971e+03 1.88002e+03 7.99400e+02
8.82560e+05 1.28120e+03 1.09251e+03 2.10353e+03 8.15010e+01 1.35223e+03 1.89292e+03 8.11542e+02
8.83200e+05 1.28220e+03 1.84550e+03 2.18159e+03 1.50941e+03 1.36914e+03 1.90540e+03 8.32878e+02
8.83840e+05 1.28300e+03 1.95262e+03 2.40048e+03 1.50477e+03 1.38853e+03 1.91736e+03 8.59700e+02
8.84480e+05 1.28400e+03 1.04367e+03 1.99017e+03 9.71709e+01 1.40764e+03 1.92812e+03 8.87152e+02
8.85120e+05 1.28460e+03 1.45299e+03 2.19989e+03 7.06087e+02 1.42316e+03 1.93617e+03 9.10146e+02
8.85760e+05 1.28520e+03 1.69577e+03 2.04731e+03 1.34423e+03 1.43219e+03 1.93962e+03 9.24763e+02
8.86400e+05 1.28620e+03 1.49404e+03 2.39405e+03 5.94032e+02 1.43329e+03 1.93714e+03 9.29452e+02
8.87040e+05 1.28660e+03 1.25342e+03 2.25106e+03 2.55770e+02 1.42705e+03 1.92872e+03 9.25376e+02
8.87680e+05 1.28740e+03 1.33632e+03 2.00218e+03 6.70455e+02 1.41568e+03 1.91560e+03 9.15767e+02
8.88320e+05 1.28860e+03 1.08219e+03 2.25204e+03 -8.76605e+01 1.40218e+03 1.89959e+03 9.04771e+02
8.88960e+05 1.28880e+03 1.47742e+03 2.45298e+03 5.01867e+02 1.38943e+03 1.88267e+03 8.96203e+02
8.89600e+05 1.28980e+03 1.20152e+03 1.96960e+03 4.33447e+02 1.37967e+03 1.86690e+03 8.92429e+02
8.90240e+05 1.29060e+03 1.40173e+03 2.26375e+03 5.39704e+02 1.37410e+03 1.85454e+03 8.93667e+02
8.90880e+05 1.29100e+03 1.37734e+03 2.21016e+03 5.44529e+02 1.37290e+03 1.84772e+03 8.98073e+02
8.91520e+05 1.29180e+03 1.28017e+03 2.04394e+03 5.16408e+02 1.37529e+03 1.84782e+03 9.02765e+02
8.92160e+05 1.29260e+03 1.57680e+03 2.00633e+03 1.14727e+03 1.38002e+03 1.85474e+03 9.05293e+02
8.92800e+05 1.29360e+03 1.34272e+03 2.49898e+03 1.86459e+02 1.38577e+03 1.86680e+03 9.04745e+02
8.93440e+05 1.29440e+03 1.52575e+03 2.56695e+03 4.84549e+02 1.39153e+03 1.88135e+03 9.01718e+02
8.94080e+05 1.29480e+03 1.76731e+03 2.32201e+03 1.21262e+03 1.39658e+03 1.89565e+03 8.97519e+02
8.94720e+05 1.29600e+03 1.61100e+03 2.26560e+03 9.56395e+02 1.40037e+03 1.90741e+03 8.93330e+02
8.95360e+05 1.29620e+03 1.63702e+03 2.24234e+03 1.03170e+03 1.40239e+03 1.91511e+03 8.89663e+02
8.96000e+05 1.29800e+03 1.71972e+03 2.36968e+03 1.06976e+03 1.40226e+03 1.91828e+03 8.86246e+02
8.96640e+05 1.29900e+03 1.22881e+03 1.79101e+03 6.66612e+02 1.40003e+03 1.91763e+03 8.82438e+02
8.97280e+05 1.29960e+03 1.51167e+03 1.88407e+03 1.13926e+03 1.39640e+03 1.91488e+03 8.77928e+02
8.97920e+05 1.30040e+03 1.44096e+03 1.72523e+03 1.15668e+03 1.39277e+03 1.91234e+03 8.73202e+02
8.98560e+05 1.30160e+03 1.62542e+03 1.98618e+03 1.26467e+03 1.39086e+03 1.91234e+03 8.69379e+02
8.99200e+05 1.30220e+03 1.84700e+03 2.25128e+03 1.44271e+03 1.39219e+03 1.91664e+03 8.67737e+02
8.99840e+05 1.30280e+03 1.64127e+03 2.51119e+03 7.71351e+02 1.39752e+03 1.92572e+03 8.69320e+02
9.00480e+05 1.30400e+03 1.26857e+03 2.02922e+03 5.07915e+02 1.40669e+03 1.93844e+03 8.74934e+02
9.01120e+05 1.30420e+03 1.51878e+03 2.35046e+03 6.87097e+02 1.41880e+03 1.95234e+03 8.85263e+02
9.01760e+05 1.30540e+03 1.28237e+03 2.21331e+03 3.51434e+02 1.43272e+03 1.96457e+03 9.00877e+02
9.02400e+05 1.30580e+03 1.64415e+03 2.13108e+03 1.15723e+03 1.44746e+03 1.97300e+03 9.21919e+02
9.03040e+05 1.30660e+03 1.79192e+03 2.31361e+03 1.27022e+03 1.46222e+03 1.97678e+03 9.47660e+02
9.03680e+05 1.30760e+03 1.35018e+03 2.05213e+03 6.48239e+02 1.47623e+03 1.97614e+03 9.76325e+02
9.04320e+05 1.30820e+03 1.02185e+03 1.82318e+03 2.20522e+02 1.48852e+03 1.97171e+03 1.00533e+03
9.04960e+05 1.30920e+03 1.54594e+03 1.99522e+03 1.09666e+03 1.49807e+03 1.96413e+03 1.03200e+03
9.05600e+05 1.31020e+03 1.22791e+03 2.16023e+03 2.95584e+02 1.50419e+03 1.95411e+03 1.05427e+03
9.06240e+05 1.31080e+03 1.17893e+03 1.91205e+03 4.45805e+02 1.50691e+03 1.94291e+03 1.07091e+03
9.06880e+05 1.31160e+03 1.36999e+03 1.95579e+03 7.84193e+02 1.50687e+03 1.93249e+03 1.08126e+03
9.07520e+05 1.31240e+03 1.18973e+03 2.12693e+03 2.52524e+02 1.50494e+03 1.92495e+03 1.08492e+03
9.08160e+05 1.31280e+03 9.28442e+02 1.92494e+03 -6.80524e+01 1.50184e+03 1.92157e+03 1.08211e+03
9.08800e+05 1.31360e+03 1.79591e+03 2.07943e+03 1.51239e+03 1.49800e+03 1.92214e+03 1.07385e+03
9.09440e+05 1.31420e+03 1.87564e+03 2.21073e+03 1.54055e+03 1.49355e+03 1.92514e+03 1.06195e+03
9.10080e+05 1.31480e+03 1.82969e+03 2.20029e+03 1.45910e+03 1.48836e+03 1.92836e+03 1.04835e+03
9.10720e+05 1.31560e+03 1.83804e+03 2.43728e+03 1.23879e+03 1.48209e+03 1.92938e+03 1.03481e+03
9.11360e+05 1.31660e+03 1.41371e+03 2.06367e+03 7.63740e+02 1.47445e+03 1.92601e+03 1.02288e+03
9.12000e+05 1.31760e+03 1.45662e+03 2.20216e+03 7.11081e+02 1.46555e+03 1.91695e+03 1.01414e+03
9.12640e+05 1.31820e+03 1.57093e+03 2.24621e+03 8.95652e+02 1.45640e+03 1.90271e+03 1.01010e+03
9.13280e+05 1.31900e+03 1.81422e+03 2.21066e+03 1.41778e+03 1.44895e+03 1.88598e+03 1.01192e+03
9.13920e+05 1.31980e+03 1.76163e+03 2.29170e+03 1.23155e+03 1.44551e+03 1.87100e+03 1.02001e+03
9.14560e+05 1.32060e+03 1.63823e+03 2.11313e+03 1.16333e+03 1.44796e+03 1.86210e+03 1.03382e+03
9.15200e+05 1.32160e+03 1.19015e+03 1.90495e+03 4.75342e+02 1.45700e+03 1.86213e+03 1.05188e+03
9.15840e+05 1.32240e+03 1.16264e+03 1.93620e+03 3.89076e+02 1.47199e+03 1.87168e+03 1.07231e+03
9.16480e+05 1.32340e+03 1.04083e+03 1.47724e+03 6.04415e+02 1.49134e+03 1.88941e+03 1.09326e+03
9.17120e+05 1.32400e+03 1.80550e+03 2.33032e+03 1.28067e+03 1.51312e+03 1.91300e+03 1.11323e+03
9.17760e+05 1.32500e+03 1.44552e+03 1.72604e+03 1.16499e+03 1.53545e+03 1.93984e+03 1.13105e+03
9.18400e+05 1.32580e+03 1.41192e+03 2.07411e+03 7.49733e+02 1.55649e+03 1.96720e+03 1.14578e+03
9.19040e+05 1.32660e+03 1.89817e+03 2.44183e+03 1.35450e+03 1.57436e+03 1.99219e+03 1.15653e+03
9.19680e+05 1.32720e+03 1.00588e+03 1.79183e+03 2.19935e+02 1.58738e+03 2.01218e+03 1.16259e+03
9.20320e+05 1.32840e+03 1.72560e+03 2.43479e+03 1.01640e+03 1.59453e+03 2.02539e+03 1.16367e+03
9.20960e+05 1.32880e+03 1.35795e+03 2.06461e+03 6.51300e+02 1.59588e+03 2.03143e+03 1.16032e+03
9.21600e+05 1.32980e+03 1.52872e+03 2.00591e+03 1.05152e+03 1.59257e+03 2.03120e+03 1.15393e+03
9.22240e+05 1.33100e+03 1.35467e+03 2.28760e+03 4.21740e+02 1.58638e+03 2.02641e+03 1.14635e+03
9.22880e+05 1.33160e+03 1.61078e+03 2.34446e+03 8.77092e+02 1.57904e+03 2.01887e+03 1.13921e+03
9.23520e+05 1.33260e+03 1.46977e+03 1.98996e+03 9.49577e+02 1.57169e+03 2.01010e+03 1.13327e+03
9.24160e+05 1.33320e+03 1.51216e+03 2.24433e+03 7.79998e+02 1.56478e+03 2.00129e+03 1.12827e+03
9.24800e+05 1.33400e+03 1.46176e+03 2.47130e+03 4.52215e+02 1.55822e+03 1.99330e+03 1.12315e+03
9.25440e+05 1.33520e+03 1.75906e+03 2.37918e+03 1.13895e+03 1.55176e+03 1.98671e+03 1.11682e+03
9.26080e+05 1.33600e+03 1.84136e+03 2.12422e+03 1.55849e+03 1.54527e+03 1.98176e+03 1.10877e+03
9.26720e+05 1.33660e+03 1.76892e+03 2.19281e+03 1.34503e+03 1.53880e+03 1.97829e+03 1.09931e+03
9.27360e+05 1.33760e+03 1.35665e+03 2.19632e+03 5.16968e+02 1.53251e+03 1.97588e+03 1.08914e+03
9.28000e+05 1.33820e+03 1.49667e+03 1.98400e+03 1.00934e+03 1.52649e+03 1.97416e+03 1.07883e+03
9.28640e+05 1.33920e+03 1.00011e+03 1.72354e+03 2.76683e+02 1.52097e+03 1.97313e+03 1.06882e+03
9.29280e+05 1.33960e+03 1.61968e+03 2.57929e+03 6.60073e+02 1.51647e+03 1.97325e+03 1.05969e+03
9.29920e+05 1.34060e+03 1.90829e+03 2.32903e+03 1.48756e+03 1.51383e+03 1.97526e+03 1.05241e+03
9.30560e+05 1.34160e+03 1.64805e+03 2.22590e+03 1.07021e+03 1.51389e+03 1.97963e+03 1.04815e+03
9.31200e+05 1.34220e+03 1.68787e+03 2.06714e+03 1.30860e+03 1.51690e+03 1.98588e+03 1.04792e+03
9.31840e+05 1.34300e+03 1.45961e+03 2.31724e+03 6.01975e+02 1.52222e+03 1.99227e+03 1.05217e+03
9.32480e+05 1.34380e+03 1.58227e+03 2.15757e+03 1.00696e+03 1.52856e+03 1.99657e+03 1.06055e+03
9.33120e+05 1.34460e+03 1.82218e+03 2.23203e+03 1.41232e+03 1.53468e+03 1.99724e+03 1.07212e+03
9.33760e+05 1.34520e+03 1.19795e+03 2.06759e+03 3.28316e+02 1.53984e+03 1.99390e+03 1.08578e+03
9.34400e+05 1.34600e+03 7.06458e+02 1.36831e+03 4.46052e+01 1.54384e+03 1.98681e+03 1.10088e+03
9.35040e+05 1.34720e+03 1.54582e+03 2.26331e+03 8.28324e+02 1.54674e+03 1.97611e+03 1.11736e+03
9.35680e+05 1.34800e+03 1.37197e+03 2.19068e+03 5.53255e+02 1.54861e+03 1.96182e+03 1.13541e+03
9.36320e+05 1.34940e+03 1.61837e+03 2.14961e+03 1.08712e+03 1.54949e+03 1.94427e+03 1.15471e+03
9.36960e+05 1.35020e+03 1.56634e+03 2.42717e+03 7.05504e+02 1.54906e+03 1.92422e+03 1.17390e+03
9.37600e+05 1.35060e+03 1.79752e+03 2.21591e+03 1.37914e+03 1.54674e+03 1.90259e+03 1.19089e+03
9.38240e+05 1.35160e+03 8.42624e+02 1.87138e+03 -1.86134e+02 1.54193e+03 1.88022e+03 1.20364e+03
9.38880e+05 1.35260e+03 1.06049e+03 1.88575e+03 2.35233e+02 1.53448e+03 1.85791e+03 1.21105e+03
9.39520e+05 1.35320e+03 1.60424e+03 2.52959e+03 6.78882e+02 1.52492e+03 1.83682e+03 1.21303e+03
9.40160e+05 1.35400e+03 1.56748e+03 2.45104e+03 6.83920e+02 1.51426e+03 1.81835e+03 1.21017e+03
9.40800e+05 1.35440e+03 1.92391e+03 2.24657e+03 1.60125e+03 1.50336e+03 1.80358e+03 1.20314e+03
9.41440e+05 1.35560e+03 1.80349e+03 2.27709e+03 1.32988e+03 1.49251e+03 1.79255e+03 1.19248e+03
9.42080e+05 1.35640e+03 1.29111e+03 1.99218e+03 5.90044e+02 1.48148e+03 1.78430e+03 1.17866e+03
9.42720e+05 1.35700e+03 1.40213e+03 2.08983e+03 7.14430e+02 1.47012e+03 1.77794e+03 1.16230e+03
9.43360e+05 1.35740e+03 1.83306e+03 2.27273e+03 1.39339e+03 1.45891e+03 1.77346e+03 1.14436e+03
9.44000e+05 1.35820e+03 1.75445e+03 2.05365e+03 1.45525e+03 1.44911e+03 1.77198e+03 1.12623e+03
9.44640e+05 1.35960e+03 1.74505e+03 2.05436e+03 1.43573e+03 1.44230e+03 1.77487e+03 1.10974e+03
9.45280e+05 1.36000e+03 1.32349e+03 1.94297e+03 7.03999e+02 1.43980e+03 1.78289e+03 1.09670e+03
9.45920e+05 1.36140e+03 1.69049e+03 2.08596e+03 1.29501e+03 1.44221e+03 1.79575e+03 1.08867e+03
9.46560e+05 1.36200e+03 1.40090e+03 2.16481e+03 6.36984e+02 1.44955e+03 1.81239e+03 1.08671e+03
9.47200e+05 1.36300e+03 1.29162e+03 2.09402e+03 4.89228e+02 1.46142e+03 1.83137e+03 1.09146e+03
9.47840e+05 1.36400e+03 1.54374e+03 2.23243e+03 8.55056e+02 1.47712e+03 1.85121e+03 1.10303e+03
9.48480e+05 1.36440e+03 1.74243e+03 2.35918e+03 1.12568e+03 1.49566e+03 1.87046e+03 1.12086e+03
9.49120e+05 1.36500e+03 1.51375e+03 2.10491e+03 9.22585e+02 1.51554e+03 1.88764e+03 1.14344e+03
9.49760e+05 1.36640e+03 1.68238e+03 2.09199e+03 1.27276e+03 1.53473e+03 1.90136e+03 1.16811e+03
9.50400e+05 1.36680e+03 1.32423e+03 1.90580e+03 7.42653e+02 1.55092e+03 1.91054e+03 1.19129e+03
9.51040e+05 1.36800e+03 9.26536e+02 1.82736e+03 2.57154e+01 1.56209e+03 1.91489e+03 1.20929e+03
9.51680e+05 1.36840e+03 1.06719e+03 1.92199e+03 2.12387e+02 1.56719e+03 1.91504e+03 1.21934e+03
9.52320e+05 1.36940e+03 1.56598e+03 1.98092e+03 1.15104e+03 1.56643e+03 1.91240e+03 1.22046e+03
9.52960e+05 1.37040e+03 1.84564e+03 2.22678e+03 1.46451e+03 1.56101e+03 1.90843e+03 1.21360e+03
9.53600e+05 1.37060e+03 1.56331e+03 2.32655e+03 8.00063e+02 1.55244e+03 1.90404e+03 1.20085e+03
9.54240e+05 1.37200e+03 1.76420e+03 2.09177e+03 1.43663e+03 1.54171e+03 1.89929e+03 1.18413e+03
9.54880e+05 1.37260e+03 1.50319e+03 2.35343e+03 6.52952e+02 1.52916e+03 1.89364e+03 1.16467e+03
9.55520e+05 1.37320e+03 1.60681e+03 2.42552e+03 7.88105e+02 1.51487e+03 1.88647e+03 1.14326e+03
9.56160e+05 1.37460e+03 1.39741e+03 2.34278e+03 4.52050e+02 1.49926e+03 1.87762e+03 1.12090e+03
9.56800e+05 1.37500e+03 1.13931e+03 1.95119e+03 3.27430e+02 1.48339e+03 1.86766e+03 1.09913e+03
9.57440e+05 1.37600e+03 1.59834e+03 2.02216e+03 1.17453e+03 1.46888e+03 1.85795e+03 1.07981e+03
9.58080e+05 1.37660e+03 1.59275e+03 1.96459e+03 1.22092e+03 1.45752e+03 1.85045e+03 1.06458e+03
9.58720e+05 1.37700e+03 1.61248e+03 2.22510e+03 9.99866e+02 1.45076e+03 1.84725e+03 1.05427e+03
9.59360e+05 1.37800e+03 1.06664e+03 2.23681e+03 -1.03531e+02 1.44923e+03 1.85003e+03 1.04843e+03
9.60000e+05 1.37860e+03 1.13331e+03 2.20413e+03 6.24977e+01 1.45248e+03 1.85944e+03 1.04551e+03
9.60640e+05 1.37920e+03 1.73096e+03 2.39567e+03 1.06626e+03 1.45924e+03 1.87488e+03 1.04359e+03
9.61280e+05 1.38020e+03 1.32201e+03 2.23976e+03 4.04263e+02 1.46793e+03 1.89472e+03 1.04114e+03
9.61920e+05 1.38120e+03 1.18283e+03 2.13094e+03 2.34726e+02 1.47700e+03 1.91682e+03 1.03719e+03
9.62560e+05 1.38260e+03 1.96767e+03 2.35029e+03 1.58505e+03 1.48506e+03 1.93919e+03 1.03092e+03
9.63200e+05 1.38340e+03 1.32053e+03 2.09953e+03 5.41526e+02 1.49098e+03 1.96066e+03 1.02129e+03
9.63840e+05 1.38400e+03 1.00752e+03 2.02886e+03 -1.38181e+01 1.49409e+03 1.98096e+03 1.00722e+03
9.64480e+05 1.38460e+03 1.14084e+03 2.09414e+03 1.87529e+02 1.49424e+03 2.00038e+03 9.88108e+02
9.65120e+05 1.38520e+03 1.92169e+03 2.35287e+03 1.49051e+03 1.49188e+03 2.01937e+03 9.64387e+02
9.65760e+05 1.38640e+03 1.53212e+03 2.53032e+03 5.33919e+02 1.48794e+03 2.03808e+03 9.37797e+02
9.66400e+05 1.38680e+03 1.96153e+03 2.47732e+03 1.44573e+03 1.48356e+03 2.05598e+03 9.11129e+02
9.67040e+05 1.38740e+03 1.71856e+03 2.34838e+03 1.08875e+03 1.47960e+03 2.07157e+03 8.87618e+02
9.67680e+05 1.38820e+03 1.82412e+03 2.17262e+03 1.47561e+03 1.47644e+03 2.08266e+03 8.70229e+02
9.68320e+05 1.38960e+03 1.25842e+03 2.23249e+03 2.84355e+02 1.47421e+03 2.08741e+03 8.61004e+02
9.68960e+05 1.39040e+03 1.30169e+03 1.96450e+03 6.38885e+02 1.47310e+03 2.08554e+03 8.60657e+02
9.69600e+05 1.39140e+03 1.50140e+03 1.96076e+03 1.04203e+03 1.47363e+03 2.07858e+03 8.68679e+02
9.70240e+05 1.39200e+03 1.37459e+03 2.01229e+03 7.36897e+02 1.47668e+03 2.06934e+03 8.84028e+02
9.70880e+05 1.39300e+03 1.43654e+03 2.12433e+03 7.48764e+02 1.48313e+03 2.06061e+03 9.05661e+02
9.71520e+05 1.39400e+03 8.76141e+02 1.74568e+03 6.60573e+00 1.49334e+03 2.05402e+03 9.32654e+02
9.72160e+05 1.39480e+03 1.14334e+03 2.00061e+03 2.86070e+02 1.50663e+03 2.04944e+03 9.63833e+02
9.72800e+05 1.39520e+03 1.48513e+03 2.06282e+03 9.07452e+02 1.52135e+03 2.04528e+03 9.97432e+02
9.73440e+05 1.39620e+03 1.68387e+03 2.48210e+03 8.85635e+02 1.53525e+03 2.03946e+03 1.03105e+03
9.74080e+05 1.39720e+03 1.34280e+03 2.37604e+03 3.09561e+02 1.54603e+03 2.03039e+03 1.06167e+03
9.74720e+05 1.39800e+03 1.60418e+03 2.14337e+03 1.06499e+03 1.55174e+03 2.01765e+03 1.08583e+03
9.75360e+05 1.39900e+03 1.48676e+03 2.34574e+03 6.27772e+02 1.55112e+03 2.00207e+03 1.10017e+03
9.76000e+05 1.39980e+03 1.42514e+03 2.36186e+03 4.88420e+02 1.54397e+03 1.98538e+03 1.10256e+03
9.76640e+05 1.40040e+03 1.92194e+03 2.25073e+03 1.59315e+03 1.53133e+03 1.96954e+03 1.09312e+03
9.77280e+05 1.40120e+03 1.49524e+03 2.08725e+03 9.03227e+02 1.51532e+03 1.95613e+03 1.07452e+03
9.77920e+05 1.40200e+03 1.91658e+03 2.30907e+03 1.52409e+03 1.49866e+03 1.94606e+03 1.05126e+03
9.78560e+05 1.40260e+03 1.67635e+03 2.39973e+03 9.52974e+02 1.48395e+03 1.93949e+03 1.02841e+03
9.79200e+05 1.40340e+03 1.60102e+03 2.37985e+03 8.22186e+02 1.47323e+03 1.93618e+03 1.01029e+03
9.79840e+05 1.40440e+03 2.00767e+03 2.47912e+03 1.53623e+03 1.46773e+03 1.93574e+03 9.99712e+02
9.80480e+05 1.40480e+03 1.97746e+03 2.39198e+03 1.56294e+03 1.46782e+03 1.93787e+03 9.97765e+02
9.81120e+05 1.40560e+03 1.88006e+03 2.34340e+03 1.41673e+03 1.47324e+03 1.94229e+03 1.00419e+03
9.81760e+05 1.40640e+03 1.92199e+03 2.34851e+03 1.49546e+03 1.48334e+03 1.94840e+03 1.01828e+03
9.82400e+05 1.40740e+03 1.63364e+03 2.35705e+03 9.10239e+02 1.49723e+03 1.95496e+03 1.03950e+03
9.83040e+05 1.40840e+03 1.35934e+03 2.03647e+03 6.82205e+02 1.51409e+03 1.96059e+03 1.06760e+03
9.83680e+05 1.40900e+03 1.29759e+03 2.29793e+03 2.97242e+02 1.53332e+03 1.96453e+03 1.10211e+03
9.84320e+05 1.40980e+03 1.25530e+03 2.23987e+03 2.70724e+02 1.55453e+03 1.96734e+03 1.14173e+03
9.84960e+05 1.41060e+03 1.91062e+03 2.30941e+03 1.51182e+03 1.57738e+03 1.97079e+03 1.18396e+03
9.85600e+05 1.41160e+03 1.95809e+03 2.37825e+03 1.53794e+03 1.60109e+03 1.97700e+03 1.22518e+03
9.86240e+05 1.41220e+03 1.56232e+03 2.17758e+03 9.47072e+02 1.62417e+03 1.98712e+03 1.26122e+03
9.86880e+05 1.41280e+03 1.51894e+03 2.08594e+03 9.51941e+02 1.64435e+03 2.00044e+03 1.28826e+03
9.87520e+05 1.41360e+03 1.80932e+03 2.31331e+03 1.30534e+03 1.65923e+03 2.01480e+03 1.30367e+03
9.88160e+05 1.41440e+03 1.52719e+03 2.31534e+03 7.39047e+02 1.66726e+03 2.02792e+03 1.30660e+03
9.88800e+05 1.41540e+03 1.67387e+03 2.44673e+03 9.01006e+02 1.66843e+03 2.03872e+03 1.29814e+03
9.89440e+05 1.41620e+03 1.70842e+03 2.39842e+03 1.01842e+03 1.66427e+03 2.04737e+03 1.28118e+03
9.90080e+05 1.41660e+03 1.31115e+03 1.90253e+03 7.19773e+02 1.65715e+03 2.05463e+03 1.25967e+03
9.90720e+05 1.41800e+03 1.68269e+03 2.07568e+03 1.28971e+03 1.64940e+03 2.06111e+03 1.23768e+03
9.91360e+05 1.41840e+03 1.92326e+03 2.25551e+03 1.59101e+03 1.64263e+03 2.06701e+03 1.21825e+03
9.92000e+05 1.41940e+03 1.68539e+03 2.49943e+03 8.71355e+02 1.63746e+03 2.07224e+03 1.20267e+03
9.92640e+05 1.42040e+03 1.89384e+03 2.41321e+03 1.37447e+03 1.63363e+03 2.07658e+03 1.19067e+03
9.93280e+05 1.42120e+03 1.57616e+03 2.45985e+03 6.92469e+02 1.63037e+03 2.07963e+03 1.18112e+03
9.93920e+05 1.42240e+03 1.02101e+03 1.84543e+03 1.96583e+02 1.62695e+03 2.08102e+03 1.17287e+03
9.94560e+05 1.42320e+03 7.30222e+02 1.59730e+03 -1.36859e+02 1.62305e+03 2.08085e+03 1.16526e+03
9.95200e+05 1.42360e+03 9.56715e+02 1.82433e+03 8.91023e+01 1.61902e+03 2.07987e+03 1.15817e+03
9.95840e+05 1.42480e+03 1.67528e+03 2.43537e+03 9.15190e+02 1.61557e+03 2.07930e+03 1.15185e+03
9.96480e+05 1.42560e+03 1.82952e+03 2.45509e+03 1.20395e+03 1.61326e+03 2.08020e+03 1.14631e+03
9.97120e+05 1.42620e+03 1.90059e+03 2.35547e+03 1.44571e+03 1.61175e+03 2.08267e+03 1.14084e+03
9.97760e+05 1.42740e+03 1.82822e+03 2.15862e+03 1.49781e+03 1.60957e+03 2.08541e+03 1.13374e+03
9.98400e+05 1.42820e+03 1.87537e+03 2.42123e+03 1.32951e+03 1.60450e+03 2.08612e+03 1.12289e+03
9.99040e+05 1.42880e+03 1.67686e+03 2.38938e+03 9.64334e+02 1.59477e+03 2.08281e+03 1.10674e+03
9.99680e+05 1.43000e+03 1.33607e+03 2.25053e+03 4.21605e+02 1.58010e+03 2.07494e+03 1.08527e+03


==> fig/ant_no_bs.dat <==
0.00000e+00 0.00000e+00 -1.06929e+01 9.20353e+00 -3.05894e+01 -1.06929e+01 9.20353e+00 -3.05894e+01
6.40000e+02 5.60000e+00 2.31904e+01 4.63759e+01 4.90547e-03 -1.06929e+01 9.20353e+00 -3.05894e+01
1.28000e+03 1.04000e+01 1.93778e+01 5.26006e+01 -1.38450e+01 -1.06929e+01 9.20353e+00 -3.05894e+01
1.92000e+03 1.32000e+01 2.81741e+01 9.22967e+01 -3.59485e+01 -1.06919e+01 9.20353e+00 -3.05874e+01
2.56000e+03 1.68000e+01 3.60421e+01 7.50941e+01 -3.00990e+00 -1.06822e+01 9.20454e+00 -3.05689e+01
3.20000e+03 1.90000e+01 7.34141e+01 1.12154e+02 3.46748e+01 -1.06345e+01 9.21089e+00 -3.04798e+01
3.84000e+03 2.16000e+01 3.70881e+01 8.56454e+01 -1.14693e+01 -1.04834e+01 9.23173e+00 -3.01986e+01
4.48000e+03 2.32000e+01 6.69602e+01 1.00998e+02 3.29218e+01 -1.01254e+01 9.27383e+00 -2.95246e+01
5.12000e+03 2.76000e+01 1.80651e+01 5.73859e+01 -2.12556e+01 -9.43072e+00 9.33940e+00 -2.82008e+01
5.76000e+03 3.06000e+01 9.99192e+01 1.39000e+02 6.08386e+01 -8.25869e+00 9.45182e+00 -2.59692e+01
6.40000e+03 3.26000e+01 6.80578e+01 1.30522e+02 5.59345e+00 -6.47556e+00 9.69639e+00 -2.26475e+01
7.04000e+03 3.50000e+01 7.46364e+01 1.17398e+02 3.18752e+01 -3.97986e+00 1.02372e+01 -1.81969e+01
7.68000e+03 3.74000e+01 1.15163e+02 1.39206e+02 9.11190e+01 -7.28804e-01 1.12977e+01 -1.27553e+01
8.32000e+03 3.80000e+01 1.01595e+02 1.49582e+02 5.36067e+01 3.25383e+00 1.31298e+01 -6.62210e+00
8.96000e+03 3.98000e+01 3.96809e+01 8.21081e+01 -2.74625e+00 7.89177e+00 1.59805e+01 -1.96946e-01
9.60000e+03 4.30000e+01 9.14079e+01 1.42510e+02 4.03053e+01 1.30780e+01 2.00271e+01 6.12883e+00
1.02400e+04 4.52000e+01 6.42712e+01 1.40672e+02 -1.21296e+01 1.86963e+01 2.52516e+01 1.21410e+01
1.08800e+04 4.78000e+01 2.80379e+01 8.82412e+01 -3.21654e+01 2.46381e+01 3.13701e+01 1.79060e+01
1.15200e+04 5.12000e+01 9.62262e+01 1.24456e+02 6.79964e+01 3.07965e+01 3.79755e+01 2.36175e+01
1.21600e+04 5.14000e+01 1.02340e+02 1.25721e+02 7.89597e+01 3.70398e+01 4.47012e+01 2.93784e+01
1.28000e+04 5.44000e+01 6.24291e+01 1.52479e+02 -2.76205e+01 4.31872e+01 5.12476e+01 3.51268e+01
1.34400e+04 5.60000e+01 1.16102e+02 1.93655e+02 3.85492e+01 4.90114e+01 5.73620e+01 4.06609e+01
1.40800e+04 5.96000e+01 7.03510e+01 1.42264e+02 -1.56191e+00 5.42730e+01 6.28363e+01 4.57098e+01
1.47200e+04 6.32000e+01 1.48095e+02 1.92841e+02 1.03349e+02 5.87792e+01 6.75348e+01 5.00236e+01
1.53600e+04 6.42000e+01 8.05580e+01 1.47695e+02 1.34208e+01 6.24361e+01 7.14185e+01 5.34537e+01
1.60000e+04 6.58000e+01 1.41303e+02 2.02900e+02 7.97055e+01 6.52664e+01 7.45150e+01 5.60179e+01
1.66400e+04 6.76000e+01 3.82273e+01 9.22402e+01 -1.57856e+01 6.73899e+01 7.68608e+01 5.79190e+01
1.72800e+04 7.06000e+01 9.73083e+01 1.90250e+02 4.36623e+00 6.89902e+01 7.84945e+01 5.94859e+01
1.79200e+04 7.24000e+01 1.14706e+02 1.60858e+02 6.85541e+01 7.02912e+01 7.95083e+01 6.10742e+01
1.85600e+04 7.50000e+01 8.55202e+01 1.86751e+02 -1.57110e+01 7.15391e+01 8.00987e+01 6.29794e+01
1.92000e+04 7.70000e+01 1.19648e+02 1.98422e+02 4.08736e+01 7.29703e+01 8.05742e+01 6.53664e+01
1.98400e+04 7.92000e+01 2.33500e+01 7.02599e+01 -2.35598e+01 7.47662e+01 8.13389e+01 6.81936e+01
2.04800e+04 8.16000e+01 8.00717e+01 1.49490e+02 1.06530e+01 7.70135e+01 8.29016e+01 7.11255e+01
2.11200e+04 8.48000e+01 1.30378e+02 2.06422e+02 5.43344e+01 7.96932e+01 8.57746e+01 7.36117e+01
2.17600e+04 8.62000e+01 1.07316e+02 1.91176e+02 2.34565e+01 8.26990e+01 8.99808e+01 7.54172e+01
2.24000e+04 8.78000e+01 1.35572e+02 2.21300e+02 4.98442e+01 8.58675e+01 9.49028e+01 7.68322e+01
2.30400e+04 8.94000e+01 1.10895e+02 2.00722e+02 2.10671e+01 8.90048e+01 9.97841e+01 7.82256e+01
2.36800e+04 9.12000e+01 1.31574e+02 2.20832e+02 4.23158e+01 9.19223e+01 1.04043e+02 7.98012e+01
2.43200e+04 9.24000e+01 1.27176e+02 2.11854e+02 4.24978e+01 9.44744e+01 1.07375e+02 8.15741e+01
2.49600e+04 9.46000e+01 9.28975e+01 1.87541e+02 -1.74626e+00 9.65895e+01 1.09777e+02 8.34022e+01
2.56000e+04 9.80000e+01 7.89553e+01 1.37271e+02 2.06392e+01 9.82763e+01 1.11491e+02 8.50615e+01
2.62400e+04 1.00600e+02 1.72570e+02 2.69389e+02 7.57508e+01 9.96171e+01 1.12903e+02 8.63308e+01
2.68800e+04 1.02400e+02 1.24686e+02 1.96527e+02 5.28444e+01 1.00745e+02 1.14452e+02 8.70375e+01
2.75200e+04 1.05400e+02 2.14576e+02 2.89152e+02 1.39999e+02 1.01800e+02 1.16542e+02 8.70582e+01
2.81600e+04 1.05800e+02 2.19397e+02 2.69004e+02 1.69791e+02 1.02882e+02 1.19420e+02 8.63447e+01
2.88000e+04 1.07400e+02 1.51472e+02 1.82178e+02 1.20767e+02 1.04039e+02 1.23087e+02 8.49911e+01
2.94400e+04 1.08800e+02 1.07779e+02 1.65069e+02 5.04882e+01 1.05295e+02 1.27324e+02 8.32651e+01
3.00800e+04 1.10800e+02 1.53125e+02 2.22262e+02 8.39882e+01 1.06704e+02 1.31828e+02 8.15802e+01
3.07200e+04 1.13800e+02 1.67461e+02 2.44237e+02 9.06850e+01 1.08398e+02 1.36353e+02 8.04426e+01
3.13600e+04 1.15400e+02 1.28901e+02 2.26562e+02 3.12401e+01 1.10569e+02 1.40769e+02 8.03680e+01
3.20000e+04 1.17400e+02 1.48367e+02 2.14162e+02 8.25724e+01 1.13390e+02 1.45018e+02 8.17612e+01
3.26400e+04 1.19200e+02 8.81827e+01 1.61512e+02 1.48534e+01 1.16911e+02 1.49032e+02 8.47904e+01
3.32800e+04 1.21400e+02 1.89490e+02 2.26718e+02 1.52262e+02 1.21009e+02 1.52689e+02 8.93283e+01
3.39200e+04 1.23400e+02 1.47062e+02 2.52408e+02 4.17148e+01 1.25398e+02 1.55803e+02 9.49919e+01
3.45600e+04 1.25600e+02 1.56749e+02 2.50243e+02 6.32554e+01 1.29715e+02 1.58182e+02 1.01249e+02
3.52000e+04 1.27200e+02 1.34660e+02 2.22486e+02 4.68334e+01 1.33611e+02 1.59698e+02 1.07525e+02
3.58400e+04 1.29400e+02 1.63116e+02 2.25941e+02 1.00292e+02 1.36823e+02 1.60386e+02 1.13260e+02
3.64800e+04 1.30400e+02 1.43034e+02 2.01463e+02 8.46050e+01 1.39231e+02 1.60530e+02 1.17932e+02
3.71200e+04 1.32200e+02 1.38859e+02 2.03455e+02 7.42618e+01 1.40874e+02 1.60695e+02 1.21053e+02
3.77600e+04 1.35000e+02 1.15525e+02 1.76784e+02 5.42659e+01 1.41928e+02 1.61539e+02 1.22317e+02
3.84000e+04 1.36000e+02 1.50331e+02 2.29765e+02 7.08970e+01 1.42628e+02 1.63384e+02 1.21872e+02
3.90400e+04 1.37400e+02 1.89063e+02 2.46397e+02 1.31730e+02 1.43174e+02 1.66024e+02 1.20324e+02
3.96800e+04 1.38600e+02 1.92938e+02 2.39864e+02 1.46012e+02 1.43665e+02 1.68963e+02 1.18367e+02
4.03200e+04 1.40200e+02 2.09416e+02 2.85148e+02 1.33685e+02 1.44067e+02 1.71683e+02 1.16450e+02
4.09600e+04 1.41800e+02 1.06226e+02 1.81600e+02 3.08526e+01 1.44251e+02 1.73776e+02 1.14727e+02
4.16000e+04 1.43800e+02 1.18428e+02 2.01725e+02 3.51310e+01 1.44086e+02 1.75023e+02 1.13149e+02
4.22400e+04 1.46000e+02 1.60217e+02 2.63443e+02 5.69906e+01 1.43528e+02 1.75450e+02 1.11605e+02
4.28800e+04 1.47200e+02 2.01160e+02 2.96381e+02 1.05938e+02 1.42679e+02 1.75300e+02 1.10057e+02
4.35200e+04 1.48800e+02 1.74198e+02 2.36320e+02 1.12076e+02 1.41748e+02 1.74880e+02 1.08616e+02
4.41600e+04 1.49400e+02 1.67981e+02 2.31640e+02 1.04322e+02 1.40958e+02 1.74376e+02 1.07541e+02
4.48000e+04 1.50800e+02 1.71934e+02 2.37226e+02 1.06643e+02 1.40455e+02 1.73774e+02 1.07136e+02
4.54400e+04 1.51400e+02 1.99772e+02 2.14287e+02 1.85256e+02 1.40301e+02 1.72962e+02 1.07639e+02
4.60800e+04 1.54000e+02 8.34120e+01 1.73834e+02 -7.01004e+00 1.40529e+02 1.71904e+02 1.09154e+02
4.67200e+04 1.56400e+02 1.60420e+02 2.99980e+02 2.08593e+01 1.41188e+02 1.70733e+02 1.11644e+02
4.73600e+04 1.58000e+02 1.63299e+02 2.67670e+02 5.89272e+01 1.42342e+02 1.69720e+02 1.14964e+02
4.80000e+04 1.59200e+02 1.07075e+02 2.37467e+02 -2.33179e+01 1.44035e+02 1.69164e+02 1.18906e+02
4.86400e+04 1.61200e+02 1.83222e+02 2.60803e+02 1.05641e+02 1.46233e+02 1.69255e+02 1.23211e+02
4.92800e+04 1.62400e+02 2.38661e+02 2.79423e+02 1.97899e+02 1.48809e+02 1.70031e+02 1.27587e+02
4.99200e+04 1.63000e+02 1.86361e+02 2.85240e+02 8.74817e+01 1.51574e+02 1.71407e+02 1.31740e+02
5.05600e+04 1.65200e+02 5.62173e+01 7.73523e+01 3.50823e+01 1.54357e+02 1.73268e+02 1.35445e+02
5.12000e+04 1.67800e+02 1.55114e+02 2.70821e+02 3.94072e+01 1.57066e+02 1.75547e+02 1.38584e+02
5.18400e+04 1.69000e+02 2.21046e+02 3.17119e+02 1.24974e+02 1.59710e+02 1.78300e+02 1.41120e+02
5.24800e+04 1.71200e+02 1.74457e+02 2.36823e+02 1.12091e+02 1.62365e+02 1.81656e+02 1.43074e+02
5.31200e+04 1.72800e+02 1.53816e+02 2.51136e+02 5.64958e+01 1.65086e+02 1.85603e+02 1.44568e+02
5.37600e+04 1.75000e+02 2.38638e+02 2.94252e+02 1.83024e+02 1.67829e+02 1.89822e+02 1.45837e+02
5.44000e+04 1.75800e+02 2.25153e+02 2.77976e+02 1.72330e+02 1.70455e+02 1.93770e+02 1.47139e+02
5.50400e+04 1.78600e+02 1.83830e+02 3.04771e+02 6.28882e+01 1.72785e+02 1.96954e+02 1.48615e+02
5.56800e+04 1.80600e+02 1.78399e+02 2.89790e+02 6.70080e+01 1.74668e+02 1.99137e+02 1.50199e+02
5.63200e+04 1.83200e+02 1.68929e+02 2.82672e+02 5.51853e+01 1.76019e+02 2.00384e+02 1.51653e+02
5.69600e+04 1.84600e+02 2.04020e+02 3.07152e+02 1.00888e+02 1.76828e+02 2.00972e+02 1.52684e+02
5.76000e+04 1.86600e+02 1.54653e+02 2.65952e+02 4.33544e+01 1.77159e+02 2.01241e+02 1.53078e+02
5.82400e+04 1.88000e+02 1.74107e+02 2.57052e+02 9.11620e+01 1.77113e+02 2.01482e+02 1.52744e+02
5.88800e+04 1.90400e+02 1.65305e+02 2.43329e+02 8.72807e+01 1.76791e+02 2.01872e+02 1.51710e+02
5.95200e+04 1.91600e+02 1.93305e+02 2.49148e+02 1.37463e+02 1.76284e+02 2.02478e+02 1.50090e+02
6.01600e+04 1.92600e+02 1.89328e+02 2.63069e+02 1.15588e+02 1.75676e+02 2.03302e+02 1.48050e+02
6.08000e+04 1.94600e+02 1.71806e+02 2.73730e+02 6.98819e+01 1.75067e+02 2.04361e+02 1.45772e+02
6.14400e+04 1.97600e+02 1.09493e+02 1.94674e+02 2.43117e+01 1.74568e+02 2.05662e+02 1.43474e+02
6.20800e+04 2.00200e+02 2.14622e+02 2.92409e+02 1.36835e+02 1.74286e+02 2.07115e+02 1.41457e+02
6.27200e+04 2.01200e+02 1.70550e+02 3.03964e+02 3.71358e+01 1.74305e+02 2.08491e+02 1.40118e+02
6.33600e+04 2.02400e+02 2.56129e+02 3.48066e+02 1.64193e+02 1.74664e+02 2.09466e+02 1.39861e+02
6.40000e+04 2.04000e+02 1.82791e+02 2.66430e+02 9.91533e+01 1.75333e+02 2.09717e+02 1.40949e+02
6.46400e+04 2.06200e+02 2.03661e+02 3.21036e+02 8.62847e+01 1.76202e+02 2.09035e+02 1.43368e+02
6.52800e+04 2.07800e+02 2.64500e+02 3.27016e+02 2.01983e+02 1.77119e+02 2.07461e+02 1.46778e+02
6.59200e+04 2.09600e+02 2.20425e+02 3.18717e+02 1.22132e+02 1.77976e+02 2.05382e+02 1.50571e+02
6.65600e+04 2.11000e+02 1.81615e+02 2.79900e+02 8.33298e+01 1.78771e+02 2.03477e+02 1.54065e+02
6.72000e+04 2.13400e+02 2.08749e+02 2.97609e+02 1.19889e+02 1.79609e+02 2.02450e+02 1.56768e+02
6.78400e+04 2.15600e+02 1.98101e+02 3.31429e+02 6.47741e+01 1.80646e+02 2.02693e+02 1.58599e+02
6.84800e+04 2.17600e+02 2.57800e+02 3.28177e+02 1.87424e+02 1.82019e+02 2.04137e+02 1.59901e+02
6.91200e+04 2.19400e+02 1.52392e+02 2.35482e+02 6.93023e+01 1.83793e+02 2.06408e+02 1.61179e+02
6.97600e+04 2.20400e+02 2.30727e+02 3.15604e+02 1.45849e+02 1.85935e+02 2.09023e+02 1.62847e+02
7.04000e+04 2.22200e+02 1.19399e+02 2.37941e+02 8.57851e-01 1.88307e+02 2.11492e+02 1.65123e+02
7.10400e+04 2.24400e+02 2.06055e+02 2.95153e+02 1.16957e+02 1.90714e+02 2.13412e+02 1.68016e+02
7.16800e+04 2.25400e+02 2.16755e+02 3.35750e+02 9.77591e+01 1.92962e+02 2.14577e+02 1.71347e+02
7.23200e+04 2.26000e+02 2.40121e+02 3.70042e+02 1.10200e+02 1.94908e+02 2.15045e+02 1.74771e+02
7.29600e+04 2.28200e+02 1.84747e+02 3.31904e+02 3.75904e+01 1.96468e+02 2.15114e+02 1.77822e+02
7.36000e+04 2.30000e+02 2.37761e+02 3.47644e+02 1.27877e+02 1.97606e+02 2.15178e+02 1.80034e+02
7.42400e+04 2.31000e+02 2.24073e+02 3.34198e+02 1.13947e+02 1.98315e+02 2.15521e+02 1.81110e+02
7.48800e+04 2.32800e+02 2.08116e+02 2.99495e+02 1.16736e+02 1.98639e+02 2.16200e+02 1.81078e+02
7.55200e+04 2.34400e+02 1.46867e+02 2.57496e+02 3.62376e+01 1.98682e+02 2.17153e+02 1.80212e+02
7.61600e+04 2.36200e+02 2.33371e+02 3.26155e+02 1.40587e+02 1.98616e+02 2.18463e+02 1.78770e+02
7.68000e+04 2.38400e+02 1.95495e+02 2.82947e+02 1.08043e+02 1.98658e+02 2.20510e+02 1.76807e+02
7.74400e+04 2.40400e+02 3.23570e+02 4.01825e+02 2.45316e+02 1.99016e+02 2.23739e+02 1.74293e+02
7.80800e+04 2.41200e+02 2.60898e+02 3.71661e+02 1.50136e+02 1.99820e+02 2.28224e+02 1.71416e+02
7.87200e+04 2.43600e+02 2.62464e+02 3.60741e+02 1.64187e+02 2.01079e+02 2.33504e+02 1.68654e+02
7.93600e+04 2.44200e+02 2.92916e+02 4.09403e+02 1.76429e+02 2.02682e+02 2.38833e+02 1.66530e+02
8.00000e+04 2.46000e+02 1.95560e+02 3.00923e+02 9.01979e+01 2.04472e+02 2.43563e+02 1.65381e+02
8.06400e+04 2.47200e+02 1.54738e+02 2.55776e+02 5.36990e+01 2.06343e+02 2.47392e+02 1.65294e+02
8.12800e+04 2.48600e+02 2.88259e+02 3.55827e+02 2.20690e+02 2.08293e+02 2.50372e+02 1.66213e+02
8.19200e+04 2.50200e+02 2.08604e+02 3.47096e+02 7.01127e+01 2.10419e+02 2.52765e+02 1.68072e+02
8.25600e+04 2.51800e+02 1.39838e+02 2.86789e+02 -7.11286e+00 2.12862e+02 2.54846e+02 1.70878e+02
8.32000e+04 2.53600e+02 1.70575e+02 2.90162e+02 5.09885e+01 2.15720e+02 2.56774e+02 1.74667e+02
8.38400e+04 2.55000e+02 2.57431e+02 3.42250e+02 1.72613e+02 2.18981e+02 2.58562e+02 1.79400e+02
8.44800e+04 2.57200e+02 1.70125e+02 2.91705e+02 4.85439e+01 2.22509e+02 2.60126e+02 1.84893e+02
8.51200e+04 2.59200e+02 2.53116e+02 3.66092e+02 1.40139e+02 2.26060e+02 2.61346e+02 1.90774e+02
8.57600e+04 2.59800e+02 3.34921e+02 3.59191e+02 3.10650e+02 2.29306e+02 2.62135e+02 1.96478e+02
8.64000e+04 2.62000e+02 1.54196e+02 2.78552e+02 2.98397e+01 2.31885e+02 2.62483e+02 2.01286e+02
8.70400e+04 2.63800e+02 2.59280e+02 3.54414e+02 1.64146e+02 2.33480e+02 2.62467e+02 2.04493e+02
8.76800e+04 2.66000e+02 1.06198e+02 2.28749e+02 -1.63527e+01 2.33921e+02 2.62157e+02 2.05686e+02
8.83200e+04 2.67600e+02 2.28720e+02 3.48547e+02 1.08892e+02 2.33268e+02 2.61545e+02 2.04991e+02
8.89600e+04 2.69400e+02 2.92816e+02 3.27125e+02 2.58508e+02 2.31807e+02 2.60577e+02 2.03038e+02
8.96000e+04 2.70400e+02 2.82782e+02 3.24204e+02 2.41360e+02 2.29955e+02 2.59243e+02 2.00667e+02
9.02400e+04 2.71400e+02 2.01599e+02 3.10426e+02 9.27720e+01 2.28105e+02 2.57621e+02 1.98589e+02
9.08800e+04 2.73000e+02 2.70400e+02 3.79548e+02 1.61253e+02 2.26511e+02 2.55839e+02 1.97183e+02
9.15200e+04 2.73600e+02 3.25132e+02 3.92018e+02 2.58245e+02 2.25263e+02 2.54043e+02 1.96483e+02
9.21600e+04 2.75200e+02 2.24777e+02 3.14169e+02 1.35386e+02 2.24358e+02 2.52363e+02 1.96352e+02
9.28000e+04 2.76600e+02 2.20616e+02 3.28293e+02 1.12939e+02 2.23774e+02 2.50851e+02 1.96698e+02
9.34400e+04 2.78800e+02 3.32810e+02 4.54217e+02 2.11402e+02 2.23534e+02 2.49466e+02 1.97602e+02
9.40800e+04 2.79400e+02 2.97722e+02 4.75055e+02 1.20389e+02 2.23716e+02 2.48146e+02 1.99286e+02
9.47200e+04 2.81600e+02 2.24949e+02 3.56275e+02 9.36223e+01 2.24429e+02 2.46906e+02 2.01952e+02
9.53600e+04 2.82600e+02 3.06054e+02 4.01830e+02 2.10277e+02 2.25735e+02 2.45845e+02 2.05625e+02
9.60000e+04 2.84200e+02 2.83816e+02 3.70344e+02 1.97288e+02 2.27608e+02 2.45083e+02 2.10132e+02
9.66400e+04 2.84800e+02 3.23663e+02 3.69828e+02 2.77499e+02 2.29957e+02 2.44701e+02 2.15214e+02
9.72800e+04 2.86800e+02 2.80971e+02 3.40899e+02 2.21043e+02 2.32682e+02 2.44755e+02 2.20608e+02
9.79200e+04 2.87000e+02 2.88961e+02 3.51641e+02 2.26281e+02 2.35703e+02 2.45357e+02 2.26049e+02
9.85600e+04 2.88200e+02 2.92974e+02 3.26093e+02 2.59854e+02 2.38966e+02 2.46737e+02 2.31195e+02
9.92000e+04 2.89200e+02 1.98884e+02 2.91040e+02 1.06728e+02 2.42418e+02 2.49247e+02 2.35589e+02
9.98400e+04 2.90200e+02 2.56290e+02 3.63606e+02 1.48974e+02 2.45984e+02 2.53121e+02 2.38847e+02
1.00480e+05 2.91200e+02 1.57595e+02 2.67228e+02 4.79611e+01 2.49558e+02 2.58081e+02 2.41034e+02
1.01120e+05 2.93400e+02 2.23503e+02 3.22192e+02 1.24814e+02 2.53008e+02 2.63479e+02 2.42538e+02
1.01760e+05 2.94600e+02 2.86078e+02 3.98548e+02 1.73609e+02 2.56189e+02 2.68678e+02 2.43700e+02
1.02400e+05 2.96400e+02 3.78199e+02 4.32845e+02 3.23553e+02 2.58943e+02 2.73201e+02 2.44685e+02
1.03040e+05 2.97400e+02 2.43652e+02 3.34503e+02 1.52801e+02 2.61114e+02 2.76752e+02 2.45475e+02
1.03680e+05 2.99000e+02 2.40170e+02 2.93573e+02 1.86767e+02 2.62551e+02 2.79183e+02 2.45919e+02
1.04320e+05 3.01600e+02 2.35155e+02 3.51517e+02 1.18793e+02 2.63141e+02 2.80447e+02 2.45835e+02
1.04960e+05 3.02400e+02 2.92062e+02 4.22737e+02 1.61387e+02 2.62867e+02 2.80619e+02 2.45114e+02
1.05600e+05 3.03800e+02 2.76673e+02 3.68428e+02 1.84917e+02 2.61853e+02 2.79928e+02 2.43778e+02
1.06240e+05 3.04600e+02 2.38439e+02 2.89859e+02 1.87019e+02 2.60342e+02 2.78697e+02 2.41986e+02
1.06880e+05 3.06000e+02 2.66517e+02 3.68241e+02 1.64793e+02 2.58605e+02 2.77208e+02 2.40003e+02
1.07520e+05 3.06800e+02 2.80532e+02 3.78000e+02 1.83064e+02 2.56890e+02 2.75653e+02 2.38126e+02
1.08160e+05 3.07600e+02 2.84551e+02 3.79637e+02 1.89466e+02 2.55402e+02 2.74185e+02 2.36619e+02
1.08800e+05 3.09200e+02 2.36467e+02 3.39320e+02 1.33614e+02 2.54324e+02 2.72981e+02 2.35668e+02
1.09440e+05 3.10800e+02 3.07559e+02 4.45383e+02 1.69735e+02 2.53808e+02 2.72245e+02 2.35371e+02
1.10080e+05 3.11600e+02 3.73107e+02 4.05557e+02 3.40657e+02 2.53952e+02 2.72189e+02 2.35716e+02
1.10720e+05 3.12400e+02 3.56303e+02 3.92031e+02 3.20575e+02 2.54789e+02 2.73012e+02 2.36566e+02
1.11360e+05 3.14200e+02 2.07478e+02 3.67146e+02 4.78094e+01 2.56264e+02 2.74833e+02 2.37694e+02
1.12000e+05 3.16000e+02 2.63068e+02 4.17756e+02 1.08379e+02 2.58253e+02 2.77596e+02 2.38909e+02
1.12640e+05 3.17800e+02 2.83334e+02 4.10045e+02 1.56624e+02 2.60634e+02 2.81023e+02 2.40244e+02
1.13280e+05 3.19200e+02 1.58028e+02 2.79666e+02 3.63895e+01 2.63353e+02 2.84718e+02 2.41989e+02
1.13920e+05 3.21200e+02 3.44112e+02 4.28954e+02 2.59269e+02 2.66411e+02 2.88303e+02 2.44518e+02
1.14560e+05 3.22000e+02 2.50912e+02 3.32987e+02 1.68838e+02 2.69774e+02 2.91517e+02 2.48032e+02
1.15200e+05 3.23800e+02 3.43885e+02 4.12766e+02 2.75004e+02 2.73295e+02 2.94196e+02 2.52393e+02
1.15840e+05 3.24200e+02 2.70201e+02 4.15883e+02 1.24519e+02 2.76680e+02 2.96253e+02 2.57107e+02
1.16480e+05 3.26800e+02 2.54961e+02 4.04186e+02 1.05735e+02 2.79550e+02 2.97735e+02 2.61365e+02
1.17120e+05 3.28200e+02 3.62978e+02 4.28007e+02 2.97949e+02 2.81562e+02 2.98964e+02 2.64160e+02
1.17760e+05 3.29200e+02 2.44713e+02 3.45530e+02 1.43897e+02 2.82526e+02 3.00447e+02 2.64606e+02
1.18400e+05 3.32600e+02 2.05200e+02 2.96498e+02 1.13901e+02 2.82468e+02 3.02470e+02 2.62466e+02
1.19040e+05 3.33800e+02 3.44018e+02 4.01725e+02 2.86312e+02 2.81590e+02 3.04891e+02 2.58289e+02
1.19680e+05 3.35000e+02 3.19459e+02 4.60304e+02 1.78614e+02 2.80190e+02 3.07404e+02 2.52976e+02
1.20320e+05 3.37000e+02 2.66251e+02 4.18702e+02 1.13800e+02 2.78570e+02 3.09743e+02 2.47398e+02
1.20960e+05 3.38400e+02 2.66761e+02 3.60426e+02 1.73096e+02 2.76941e+02 3.11638e+02 2.42245e+02
1.21600e+05 3.39800e+02 2.94124e+02 3.86991e+02 2.01256e+02 2.75395e+02 3.12792e+02 2.37998e+02
1.22240e+05 3.40800e+02 2.30743e+02 3.47571e+02 1.13915e+02 2.73946e+02 3.12933e+02 2.34959e+02
1.22880e+05 3.42000e+02 2.54176e+02 3.57920e+02 1.50431e+02 2.72591e+02 3.11861e+02 2.33320e+02
1.23520e+05 3.43400e+02 2.40173e+02 3.40165e+02 1.40180e+02 2.71343e+02 3.09480e+02 2.33205e+02
1.24160e+05 3.44400e+02 2.09551e+02 3.23433e+02 9.56703e+01 2.70224e+02 3.05821e+02 2.34628e+02
1.24800e+05 3.46600e+02 3.55716e+02 4.95254e+02 2.16177e+02 2.69241e+02 3.01079e+02 2.37403e+02
1.25440e+05 3.47800e+02 4.47701e+02 5.10063e+02 3.85340e+02 2.68365e+02 2.95658e+02 2.41072e+02
1.26080e+05 3.48800e+02 3.64900e+02 4.75378e+02 2.54422e+02 2.67534e+02 2.90167e+02 2.44901e+02
1.26720e+05 3.50200e+02 3.04091e+02 4.06740e+02 2.01443e+02 2.66674e+02 2.85364e+02 2.47983e+02
1.27360e+05 3.51200e+02 2.52829e+02 3.64622e+02 1.41035e+02 2.65737e+02 2.81950e+02 2.49524e+02
1.28000e+05 3.53000e+02 3.61670e+02 4.71533e+02 2.51807e+02 2.64781e+02 2.80197e+02 2.49365e+02
1.28640e+05 3.54200e+02 3.30865e+02 4.74366e+02 1.87363e+02 2.64028e+02 2.79841e+02 2.48215e+02
1.29280e+05 3.55600e+02 3.62984e+02 3.94484e+02 3.31484e+02 2.63836e+02 2.80603e+02 2.47070e+02
1.29920e+05 3.56400e+02 3.85731e+02 4.73729e+02 2.97732e+02 2.64572e+02 2.82512e+02 2.46632e+02
1.30560e+05 3.57800e+02 2.57909e+02 4.12134e+02 1.03685e+02 2.66470e+02 2.85765e+02 2.47174e+02
1.31200e+05 3.59200e+02 2.70984e+02 3.90389e+02 1.51580e+02 2.69565e+02 2.90521e+02 2.48609e+02
1.31840e+05 3.60800e+02 3.72340e+02 4.41101e+02 3.03580e+02 2.73720e+02 2.96797e+02 2.50644e+02
1.32480e+05 3.61400e+02 4.07941e+02 4.56450e+02 3.59432e+02 2.78698e+02 3.04443e+02 2.52952e+02
1.33120e+05 3.61800e+02 3.77479e+02 4.28023e+02 3.26934e+02 2.84218e+02 3.13153e+02 2.55284e+02
1.33760e+05 3.63400e+02 1.61272e+02 2.59407e+02 6.31366e+01 2.89966e+02 3.22447e+02 2.57485e+02
1.34400e+05 3.65600e+02 2.80274e+02 4.24450e+02 1.36098e+02 2.95597e+02 3.31691e+02 2.59504e+02
1.35040e+05 3.66400e+02 3.00864e+02 3.75880e+02 2.25849e+02 3.00808e+02 3.40207e+02 2.61410e+02
1.35680e+05 3.68000e+02 2.63931e+02 3.74651e+02 1.53211e+02 3.05407e+02 3.47434e+02 2.63380e+02
1.36320e+05 3.69400e+02 3.63686e+02 4.04309e+02 3.23063e+02 3.09312e+02 3.53026e+02 2.65597e+02
1.36960e+05 3.70400e+02 3.34532e+02 4.90309e+02 1.78754e+02 3.12473e+02 3.56852e+02 2.68095e+02
1.37600e+05 3.71600e+02 4.23847e+02 5.23988e+02 3.23705e+02 3.14806e+02 3.58954e+02 2.70658e+02
1.38240e+05 3.72200e+02 2.73055e+02 3.92979e+02 1.53131e+02 3.16187e+02 3.59492e+02 2.72882e+02
1.38880e+05 3.73000e+02 4.03941e+02 4.24494e+02 3.83388e+02 3.16519e+02 3.58703e+02 2.74334e+02
1.39520e+05 3.74000e+02 2.82769e+02 4.53698e+02 1.11839e+02 3.15831e+02 3.56943e+02 2.74719e+02
1.40160e+05 3.75000e+02 3.97642e+02 5.31182e+02 2.64103e+02 3.14358e+02 3.54731e+02 2.73986e+02
1.40800e+05 3.76200e+02 2.90142e+02 4.97190e+02 8.30941e+01 3.12549e+02 3.52694e+02 2.72405e+02
1.41440e+05 3.77600e+02 2.33998e+02 3.33297e+02 1.34699e+02 3.10979e+02 3.51418e+02 2.70540e+02
1.42080e+05 3.79000e+02 2.71410e+02 3.86147e+02 1.56673e+02 3.10216e+02 3.51331e+02 2.69101e+02
1.42720e+05 3.80800e+02 2.96885e+02 4.26236e+02 1.67534e+02 3.10675e+02 3.52645e+02 2.68705e+02
1.43360e+05 3.81800e+02 3.94547e+02 4.70158e+02 3.18937e+02 3.12529e+02 3.55352e+02 2.69707e+02
1.44000e+05 3.83200e+02 3.24360e+02 4.76168e+02 1.72552e+02 3.15666e+02 3.59218e+02 2.72115e+02
1.44640e+05 3.84400e+02 3.11040e+02 4.48099e+02 1.73980e+02 3.19699e+02 3.63841e+02 2.75556e+02
1.45280e+05 3.86600e+02 3.37794e+02 4.57002e+02 2.18586e+02 3.24037e+02 3.68732e+02 2.79343e+02
1.45920e+05 3.87000e+02 4.13286e+02 4.91697e+02 3.34874e+02 3.28036e+02 3.73406e+02 2.82666e+02
1.46560e+05 3.88400e+02 3.99014e+02 4.68035e+02 3.29993e+02 3.31159e+02 3.77473e+02 2.84844e+02
1.47200e+05 3.89000e+02 3.61817e+02 4.65581e+02 2.58053e+02 3.33093e+02 3.80694e+02 2.85491e+02
1.47840e+05 3.90000e+02 3.59284e+02 4.17344e+02 3.01224e+02 3.33774e+02 3.83008e+02 2.84540e+02
1.48480e+05 3.91600e+02 2.54534e+02 3.86609e+02 1.22459e+02 3.33383e+02 3.84518e+02 2.82248e+02
1.49120e+05 3.93000e+02 3.33055e+02 4.06005e+02 2.60105e+02 3.32300e+02 3.85426e+02 2.79175e+02
1.49760e+05 3.93600e+02 3.48688e+02 4.76110e+02 2.21266e+02 3.31024e+02 3.85946e+02 2.76103e+02
1.50400e+05 3.95400e+02 2.93036e+02 4.86725e+02 9.93462e+01 3.30032e+02 3.86218e+02 2.73845e+02
1.51040e+05 3.97600e+02 3.40754e+02 5.12745e+02 1.68763e+02 3.29631e+02 3.86273e+02 2.72988e+02
1.51680e+05 3.98400e+02 3.90735e+02 5.59094e+02 2.22377e+02 3.29874e+02 3.86026e+02 2.73723e+02
1.52320e+05 4.00600e+02 2.71036e+02 3.75654e+02 1.66419e+02 3.30583e+02 3.85319e+02 2.75848e+02
1.52960e+05 4.01200e+02 3.53019e+02 4.43878e+02 2.62160e+02 3.31452e+02 3.84030e+02 2.78874e+02
1.53600e+05 4.02600e+02 2.66848e+02 3.91511e+02 1.42186e+02 3.32177e+02 3.82200e+02 2.82155e+02
1.54240e+05 4.04200e+02 2.72070e+02 4.12648e+02 1.31492e+02 3.32575e+02 3.80124e+02 2.85026e+02
1.54880e+05 4.05200e+02 4.20191e+02 4.63636e+02 3.76746e+02 3.32612e+02 3.78296e+02 2.86929e+02
1.55520e+05 4.06800e+02 3.06464e+02 4.86243e+02 1.26686e+02 3.32370e+02 3.77238e+02 2.87502e+02
1.56160e+05 4.07600e+02 3.60434e+02 5.00817e+02 2.20050e+02 3.31946e+02 3.77291e+02 2.86602e+02
1.56800e+05 4.09000e+02 2.92412e+02 4.20407e+02 1.64416e+02 3.31381e+02 3.78494e+02 2.84268e+02
1.57440e+05 4.11400e+02 3.55962e+02 4.97064e+02 2.14859e+02 3.30649e+02 3.80585e+02 2.80714e+02
1.58080e+05 4.12000e+02 4.23004e+02 4.90542e+02 3.55465e+02 3.29721e+02 3.83094e+02 2.76349e+02
1.58720e+05 4.13400e+02 2.73435e+02 4.43225e+02 1.03645e+02 3.28611e+02 3.85475e+02 2.71748e+02
1.59360e+05 4.15200e+02 2.69298e+02 4.57299e+02 8.12970e+01 3.27376e+02 3.87246e+02 2.67506e+02
1.60000e+05 4.16400e+02 3.42585e+02 5.01261e+02 1.83910e+02 3.26102e+02 3.88123e+02 2.64081e+02
1.60640e+05 4.18000e+02 3.08952e+02 4.65656e+02 1.52248e+02 3.24911e+02 3.88092e+02 2.61729e+02
1.61280e+05 4.18800e+02 3.67598e+02 4.43319e+02 2.91878e+02 3.23971e+02 3.87412e+02 2.60530e+02
1.61920e+05 4.19200e+02 3.65943e+02 4.39372e+02 2.92513e+02 3.23463e+02 3.86489e+02 2.60437e+02
1.62560e+05 4.20800e+02 3.41146e+02 5.15102e+02 1.67190e+02 3.23537e+02 3.85738e+02 2.61337e+02
1.63200e+05 4.21800e+02 4.01745e+02 4.89900e+02 3.13590e+02 3.24275e+02 3.85497e+02 2.63052e+02
1.63840e+05 4.22800e+02 4.26897e+02 4.98762e+02 3.55032e+02 3.25678e+02 3.86024e+02 2.65332e+02
1.64480e+05 4.24000e+02 2.79341e+02 4.50151e+02 1.08531e+02 3.27685e+02 3.87504e+02 2.67866e+02
1.65120e+05 4.25400e+02 3.23301e+02 4.91632e+02 1.54969e+02 3.30191e+02 3.90039e+02 2.70342e+02
1.65760e+05 4.26800e+02 4.51104e+02 5.26613e+02 3.75594e+02 3.33081e+02 3.93625e+02 2.72537e+02
1.66400e+05 4.27000e+02 4.67232e+02 5.41859e+02 3.92605e+02 3.36255e+02 3.98129e+02 2.74381e+02
1.67040e+05 4.28200e+02 3.70169e+02 5.02394e+02 2.37944e+02 3.39615e+02 4.03268e+02 2.75962e+02
1.67680e+05 4.29000e+02 4.10891e+02 5.17389e+02 3.04393e+02 3.43018e+02 4.08600e+02 2.77436e+02
1.68320e+05 4.29600e+02 3.96126e+02 5.37943e+02 2.54308e+02 3.46285e+02 4.13631e+02 2.78939e+02
1.68960e+05 4.31400e+02 4.03975e+02 5.27252e+02 2.80698e+02 3.49278e+02 4.17976e+02 2.80580e+02
1.69600e+05 4.32400e+02 4.10548e+02 5.86725e+02 2.34372e+02 3.51993e+02 4.21501e+02 2.82485e+02
1.70240e+05 4.33000e+02 4.49568e+02 5.67774e+02 3.31362e+02 3.54560e+02 4.24340e+02 2.84780e+02
1.70880e+05 4.34200e+02 2.89610e+02 4.35134e+02 1.44085e+02 3.57170e+02 4.26811e+02 2.87530e+02
1.71520e+05 4.35800e+02 3.72885e+02 4.97417e+02 2.48352e+02 3.59970e+02 4.29266e+02 2.90674e+02
1.72160e+05 4.37000e+02 3.27230e+02 4.60128e+02 1.94331e+02 3.62999e+02 4.31969e+02 2.94030e+02
1.72800e+05 4.38400e+02 3.00228e+02 4.60137e+02 1.40319e+02 3.66203e+02 4.35061e+02 2.97344e+02
1.73440e+05 4.39400e+02 4.02360e+02 5.24595e+02 2.80125e+02 3.69445e+02 4.38580e+02 3.00309e+02
1.74080e+05 4.40200e+02 3.48215e+02 5.24150e+02 1.72280e+02 3.72522e+02 4.42491e+02 3.02554e+02
1.74720e+05 4.41200e+02 3.62954e+02 5.28555e+02 1.97353e+02 3.75172e+02 4.46676e+02 3.03668e+02
1.75360e+05 4.42400e+02 3.33799e+02 4.98492e+02 1.69106e+02 3.77107e+02 4.50913e+02 3.03302e+02
1.76000e+05 4.44000e+02 3.93210e+02 5.89307e+02 1.97113e+02 3.78087e+02 4.54877e+02 3.01298e+02
1.76640e+05 4.45000e+02 4.42562e+02 5.64610e+02 3.20514e+02 3.77992e+02 4.58199e+02 2.97786e+02
1.77280e+05 4.46200e+02 3.50841e+02 4.21606e+02 2.80076e+02 3.76849e+02 4.60567e+02 2.93131e+02
1.77920e+05 4.47400e+02 3.60329e+02 5.06870e+02 2.13789e+02 3.74810e+02 4.61826e+02 2.87795e+02
1.78560e+05 4.48200e+02 4.31746e+02 5.73652e+02 2.89841e+02 3.72143e+02 4.62032e+02 2.82254e+02
1.79200e+05 4.49000e+02 4.00263e+02 5.55752e+02 2.44774e+02 3.69227e+02 4.61421e+02 2.77033e+02
1.79840e+05 4.50600e+02 3.69991e+02 5.27358e+02 2.12624e+02 3.66506e+02 4.60269e+02 2.72742e+02
1.80480e+05 4.51400e+02 3.97475e+02 5.31645e+02 2.63306e+02 3.64386e+02 4.58776e+02 2.69996e+02
1.81120e+05 4.52000e+02 4.17074e+02 4.74040e+02 3.60108e+02 3.63152e+02 4.57054e+02 2.69249e+02
1.81760e+05 4.53200e+02 3.04689e+02 4.49356e+02 1.60022e+02 3.62929e+02 4.55237e+02 2.70621e+02
1.82400e+05 4.54000e+02 4.74466e+02 5.46490e+02 4.02442e+02 3.63696e+02 4.53557e+02 2.73836e+02
1.83040e+05 4.54400e+02 4.27699e+02 5.89515e+02 2.65883e+02 3.65313e+02 4.52313e+02 2.78314e+02
1.83680e+05 4.55600e+02 3.01511e+02 4.34111e+02 1.68910e+02 3.67565e+02 4.51755e+02 2.83376e+02
1.84320e+05 4.56600e+02 4.77218e+02 5.91751e+02 3.62686e+02 3.70203e+02 4.51993e+02 2.88413e+02
1.84960e+05 4.57400e+02 4.08760e+02 4.92908e+02 3.24611e+02 3.72983e+02 4.53004e+02 2.92962e+02
1.85600e+05 4.58600e+02 5.09923e+02 6.19257e+02 4.00589e+02 3.75716e+02 4.54708e+02 2.96724e+02
1.86240e+05 4.59600e+02 4.15196e+02 6.05332e+02 2.25059e+02 3.78296e+02 4.57043e+02 2.99549e+02
1.86880e+05 4.60600e+02 3.55369e+02 5.25662e+02 1.85077e+02 3.80715e+02 4.59967e+02 3.01463e+02
1.87520e+05 4.61800e+02 3.94678e+02 5.51225e+02 2.38132e+02 3.83050e+02 4.63419e+02 3.02682e+02
1.88160e+05 4.63000e+02 5.06531e+02 5.90528e+02 4.22534e+02 3.85443e+02 4.67298e+02 3.03587e+02
1.88800e+05 4.63600e+02 4.63785e+02 5.16096e+02 4.11473e+02 3.88055e+02 4.71494e+02 3.04615e+02
1.89440e+05 4.65000e+02 4.86590e+02 5.98689e+02 3.74491e+02 3.90999e+02 4.75925e+02 3.06072e+02
1.90080e+05 4.65600e+02 4.58933e+02 5.88580e+02 3.29286e+02 3.94269e+02 4.80524e+02 3.08014e+02
1.90720e+05 4.66400e+02 2.76505e+02 3.93693e+02 1.59317e+02 3.97725e+02 4.85174e+02 3.10276e+02
1.91360e+05 4.67600e+02 3.71714e+02 4.54622e+02 2.88805e+02 4.01150e+02 4.89647e+02 3.12654e+02
1.92000e+05 4.68600e+02 3.15729e+02 4.67402e+02 1.64055e+02 4.04363e+02 4.93637e+02 3.15089e+02
1.92640e+05 4.69400e+02 3.72275e+02 4.48800e+02 2.95749e+02 4.07287e+02 4.96875e+02 3.17699e+02
1.93280e+05 4.70200e+02 4.48459e+02 5.49728e+02 3.47190e+02 4.09929e+02 4.99206e+02 3.20653e+02
1.93920e+05 4.71000e+02 4.78927e+02 5.76266e+02 3.81587e+02 4.12272e+02 5.00541e+02 3.24003e+02
1.94560e+05 4.71600e+02 4.82927e+02 6.46710e+02 3.19144e+02 4.14188e+02 5.00790e+02 3.27585e+02
1.95200e+05 4.73000e+02 4.60796e+02 6.60357e+02 2.61235e+02 4.15447e+02 4.99882e+02 3.31011e+02
1.95840e+05 4.73600e+02 5.34321e+02 6.49398e+02 4.19245e+02 4.15823e+02 4.97866e+02 3.33779e+02
1.96480e+05 4.75000e+02 4.82698e+02 5.59387e+02 4.06008e+02 4.15245e+02 4.95009e+02 3.35480e+02
1.97120e+05 4.75400e+02 4.09252e+02 5.46338e+02 2.72166e+02 4.13893e+02 4.91817e+02 3.35968e+02
1.97760e+05 4.76400e+02 3.37954e+02 4.61283e+02 2.14626e+02 4.12192e+02 4.88974e+02 3.35411e+02
1.98400e+05 4.77800e+02 4.77167e+02 6.90518e+02 2.63817e+02 4.10712e+02 4.87210e+02 3.34213e+02
1.99040e+05 4.79800e+02 4.57461e+02 5.60796e+02 3.54126e+02 4.10024e+02 4.87158e+02 3.32890e+02
1.99680e+05 4.80000e+02 4.83724e+02 5.96446e+02 3.71002e+02 4.10557e+02 4.89154e+02 3.31960e+02
2.00320e+05 4.81600e+02 3.96710e+02 5.31322e+02 2.62099e+02 4.12475e+02 4.93097e+02 3.31853e+02
2.00960e+05 4.82800e+02 4.58259e+02 5.76078e+02 3.40441e+02 4.15649e+02 4.98481e+02 3.32818e+02
2.01600e+05 4.83600e+02 4.09293e+02 5.17055e+02 3.01531e+02 4.19733e+02 5.04622e+02 3.34843e+02
2.02240e+05 4.84800e+02 4.23195e+02 5.92296e+02 2.54095e+02 4.24278e+02 5.10890e+02 3.37666e+02
2.02880e+05 4.85600e+02 3.93596e+02 5.46238e+02 2.40953e+02 4.28851e+02 5.16800e+02 3.40901e+02
2.03520e+05 4.86800e+02 4.86389e+02 5.73551e+02 3.99227e+02 4.33087e+02 5.21956e+02 3.44219e+02
2.04160e+05 4.87200e+02 4.37251e+02 5.21624e+02 3.52878e+02 4.36717e+02 5.25981e+02 3.47453e+02
2.04800e+05 4.88200e+02 4.59942e+02 5.52665e+02 3.67219e+02 4.39550e+02 5.28535e+02 3.50566e+02
2.05440e+05 4.89200e+02 3.97395e+02 5.71713e+02 2.23077e+02 4.41466e+02 5.29376e+02 3.53556e+02
2.06080e+05 4.90400e+02 4.56117e+02 5.27780e+02 3.84453e+02 4.42426e+02 5.28403e+02 3.56448e+02
2.06720e+05 4.91800e+02 4.10786e+02 5.36249e+02 2.85323e+02 4.42499e+02 5.25655e+02 3.59342e+02
2.07360e+05 4.92800e+02 4.64680e+02 5.78519e+02 3.50841e+02 4.41861e+02 5.21327e+02 3.62394e+02
2.08000e+05 4.93600e+02 3.78785e+02 5.05589e+02 2.51981e+02 4.40743e+02 5.15778e+02 3.65708e+02
2.08640e+05 4.94800e+02 4.53554e+02 6.07877e+02 2.99232e+02 4.39363e+02 5.09475e+02 3.69252e+02
2.09280e+05 4.95600e+02 4.49357e+02 6.05820e+02 2.92894e+02 4.37880e+02 5.02900e+02 3.72859e+02
2.09920e+05 4.96800e+02 4.85490e+02 6.09521e+02 3.61458e+02 4.36368e+02 4.96481e+02 3.76256e+02
2.10560e+05 4.97400e+02 4.90658e+02 5.68116e+02 4.13200e+02 4.34854e+02 4.90575e+02 3.79133e+02
2.11200e+05 4.98800e+02 3.82828e+02 5.81509e+02 1.84148e+02 4.33351e+02 4.85443e+02 3.81259e+02
2.11840e+05 4.99800e+02 4.18157e+02 5.57658e+02 2.78655e+02 4.31908e+02 4.81227e+02 3.82589e+02
2.12480e+05 5.01000e+02 4.06357e+02 5.70619e+02 2.42094e+02 4.30633e+02 4.77957e+02 3.83309e+02
2.13120e+05 5.02000e+02 3.90318e+02 5.16819e+02 2.63817e+02 4.29682e+02 4.75626e+02 3.83738e+02
2.13760e+05 5.03600e+02 5.18790e+02 6.33287e+02 4.04292e+02 4.29203e+02 4.74255e+02 3.84150e+02
2.14400e+05 5.04000e+02 5.39057e+02 6.70884e+02 4.07229e+02 4.29254e+02 4.73890e+02 3.84619e+02
2.15040e+05 5.05200e+02 3.41323e+02 4.25308e+02 2.57337e+02 4.29754e+02 4.74548e+02 3.84960e+02
2.15680e+05 5.05800e+02 4.13647e+02 4.69258e+02 3.58037e+02 4.30483e+02 4.76161e+02 3.84804e+02
2.16320e+05 5.06800e+02 4.29433e+02 6.27532e+02 2.31333e+02 4.31176e+02 4.78594e+02 3.83758e+02
2.16960e+05 5.08000e+02 4.10642e+02 5.66941e+02 2.54343e+02 4.31649e+02 4.81688e+02 3.81610e+02
2.17600e+05 5.09400e+02 4.73698e+02 5.38525e+02 4.08870e+02 4.31875e+02 4.85237e+02 3.78513e+02
2.18240e+05 5.10000e+02 5.02681e+02 5.51728e+02 4.53634e+02 4.31965e+02 4.88916e+02 3.75015e+02
2.18880e+05 5.11400e+02 5.15189e+02 6.48166e+02 3.82213e+02 4.32087e+02 4.92283e+02 3.71892e+02
2.19520e+05 5.12400e+02 4.69153e+02 5.74858e+02 3.63448e+02 4.32383e+02 4.94910e+02 3.69856e+02
2.20160e+05 5.12800e+02 4.85540e+02 6.41598e+02 3.29482e+02 4.32919e+02 4.96526e+02 3.69312e+02
2.20800e+05 5.13800e+02 4.59708e+02 5.62172e+02 3.57244e+02 4.33701e+02 4.97104e+02 3.70299e+02
2.21440e+05 5.14600e+02 4.43350e+02 6.40209e+02 2.46492e+02 4.34744e+02 4.96877e+02 3.72611e+02
2.22080e+05 5.15600e+02 6.04272e+02 6.80797e+02 5.27748e+02 4.36116e+02 4.96271e+02 3.75961e+02
2.22720e+05 5.17400e+02 5.06030e+02 5.80672e+02 4.31389e+02 4.37930e+02 4.95785e+02 3.80075e+02
2.23360e+05 5.17400e+02 5.06030e+02 5.80672e+02 4.31389e+02 4.40274e+02 4.95849e+02 3.84698e+02
2.24000e+05 5.19000e+02 5.25384e+02 5.83455e+02 4.67313e+02 4.43141e+02 4.96689e+02 3.89594e+02
2.24640e+05 5.19400e+02 4.46095e+02 6.61187e+02 2.31003e+02 4.46432e+02 4.98262e+02 3.94602e+02
2.25280e+05 5.20800e+02 4.97449e+02 6.69341e+02 3.25557e+02 4.50002e+02 5.00319e+02 3.99684e+02
2.25920e+05 5.22000e+02 4.96666e+02 7.14202e+02 2.79131e+02 4.53713e+02 5.02549e+02 4.04877e+02
2.26560e+05 5.23000e+02 6.17845e+02 7.04073e+02 5.31617e+02 4.57457e+02 5.04734e+02 4.10179e+02
2.27200e+05 5.24200e+02 4.91057e+02 6.42589e+02 3.39525e+02 4.61143e+02 5.06817e+02 4.15469e+02
2.27840e+05 5.24400e+02 4.76121e+02 6.22625e+02 3.29617e+02 4.64690e+02 5.08868e+02 4.20512e+02
2.28480e+05 5.25400e+02 5.22486e+02 6.13750e+02 4.31221e+02 4.68012e+02 5.10969e+02 4.25056e+02
2.29120e+05 5.26200e+02 3.96514e+02 6.13704e+02 1.79323e+02 4.71058e+02 5.13122e+02 4.28993e+02
2.29760e+05 5.27200e+02 4.44955e+02 6.27190e+02 2.62719e+02 4.73838e+02 5.15280e+02 4.32397e+02
2.30400e+05 5.28200e+02 4.89438e+02 5.54224e+02 4.24652e+02 4.76435e+02 5.17547e+02 4.35322e+02
2.31040e+05 5.29000e+02 4.31084e+02 5.54891e+02 3.07276e+02 4.78952e+02 5.20323e+02 4.37582e+02
2.31680e+05 5.30200e+02 3.67886e+02 5.77870e+02 1.57901e+02 4.81461e+02 5.24172e+02 4.38751e+02
2.32320e+05 5.30800e+02 4.91609e+02 6.75372e+02 3.07847e+02 4.83927e+02 5.29424e+02 4.38429e+02
2.32960e+05 5.31800e+02 5.59486e+02 6.35148e+02 4.83823e+02 4.86181e+02 5.35871e+02 4.36491e+02
2.33600e+05 5.32400e+02 4.24717e+02 5.71852e+02 2.77582e+02 4.87963e+02 5.42809e+02 4.33116e+02
2.34240e+05 5.33400e+02 4.42521e+02 5.91228e+02 2.93814e+02 4.88994e+02 5.49362e+02 4.28626e+02
2.34880e+05 5.34000e+02 5.63136e+02 6.26233e+02 5.00040e+02 4.89081e+02 5.54813e+02 4.23349e+02
2.35520e+05 5.34600e+02 5.97123e+02 6.25221e+02 5.69026e+02 4.88204e+02 5.58809e+02 4.17599e+02
2.36160e+05 5.35400e+02 4.38258e+02 5.77420e+02 2.99096e+02 4.86549e+02 5.61385e+02 4.11714e+02
2.36800e+05 5.36400e+02 5.17560e+02 6.63130e+02 3.71990e+02 4.84461e+02 5.62850e+02 4.06073e+02
2.37440e+05 5.37400e+02 3.81436e+02 5.53749e+02 2.09122e+02 4.82349e+02 5.63608e+02 4.01091e+02
2.38080e+05 5.38000e+02 4.83702e+02 6.70854e+02 2.96550e+02 4.80624e+02 5.64007e+02 3.97241e+02
2.38720e+05 5.39000e+02 6.18629e+02 6.26977e+02 6.10280e+02 4.79652e+02 5.64266e+02 3.95039e+02
2.39360e+05 5.39400e+02 5.76143e+02 6.62381e+02 4.89905e+02 4.79699e+02 5.64476e+02 3.94922e+02
2.40000e+05 5.40400e+02 4.95591e+02 6.39435e+02 3.51746e+02 4.80858e+02 5.64660e+02 3.97056e+02
2.40640e+05 5.40600e+02 5.25891e+02 6.25493e+02 4.26290e+02 4.83008e+02 5.64861e+02 4.01155e+02
2.41280e+05 5.41800e+02 5.11675e+02 7.10962e+02 3.12389e+02 4.85846e+02 5.65197e+02 4.06496e+02
2.41920e+05 5.42800e+02 5.52687e+02 5.96170e+02 5.09205e+02 4.89024e+02 5.65870e+02 4.12178e+02
2.42560e+05 5.43400e+02 4.72574e+02 6.33153e+02 3.11995e+02 4.92269e+02 5.67079e+02 4.17459e+02
2.43200e+05 5.44400e+02 4.14554e+02 5.30363e+02 2.98745e+02 4.95445e+02 5.68936e+02 4.21954e+02
2.43840e+05 5.45200e+02 4.22521e+02 5.18160e+02 3.26882e+02 4.98521e+02 5.71439e+02 4.25603e+02
2.44480e+05 5.46400e+02 5.33792e+02 5.85696e+02 4.81889e+02 5.01526e+02 5.74511e+02 4.28541e+02
2.45120e+05 5.47000e+02 6.23057e+02 7.16029e+02 5.30085e+02 5.04491e+02 5.78010e+02 4.30972e+02
2.45760e+05 5.47600e+02 5.32631e+02 7.03194e+02 3.62068e+02 5.07366e+02 5.81666e+02 4.33066e+02
2.46400e+05 5.48800e+02 5.31952e+02 6.21308e+02 4.42596e+02 5.09954e+02 5.85012e+02 4.34896e+02
2.47040e+05 5.49400e+02 4.28952e+02 5.70905e+02 2.86998e+02 5.11942e+02 5.87443e+02 4.36441e+02
2.47680e+05 5.50400e+02 4.98841e+02 6.20528e+02 3.77154e+02 5.13047e+02 5.88439e+02 4.37655e+02
2.48320e+05 5.51400e+02 4.93372e+02 5.79505e+02 4.07239e+02 5.13188e+02 5.87817e+02 4.38559e+02
2.48960e+05 5.52000e+02 5.61094e+02 6.62229e+02 4.59958e+02 5.12553e+02 5.85815e+02 4.39291e+02
2.49600e+05 5.52800e+02 5.41189e+02 6.71639e+02 4.10738e+02 5.11509e+02 5.82933e+02 4.40086e+02
2.50240e+05 5.53200e+02 4.52082e+02 6.79712e+02 2.24452e+02 5.10417e+02 5.79662e+02 4.41173e+02
2.50880e+05 5.54400e+02 5.28283e+02 6.81548e+02 3.75018e+02 5.09477e+02 5.76299e+02 4.42655e+02
2.51520e+05 5.55200e+02 5.16239e+02 6.44547e+02 3.87930e+02 5.08705e+02 5.72956e+02 4.44455e+02
2.52160e+05 5.56000e+02 5.54243e+02 7.39245e+02 3.69240e+02 5.08038e+02 5.69709e+02 4.46368e+02
2.52800e+05 5.57200e+02 4.89916e+02 5.96173e+02 3.83658e+02 5.07448e+02 5.66723e+02 4.48172e+02
2.53440e+05 5.58200e+02 5.22780e+02 5.98679e+02 4.46882e+02 5.06983e+02 5.64267e+02 4.49700e+02
2.54080e+05 5.59200e+02 5.92135e+02 7.14445e+02 4.69825e+02 5.06736e+02 5.62638e+02 4.50834e+02
2.54720e+05 5.59800e+02 6.12343e+02 7.30408e+02 4.94278e+02 5.06769e+02 5.62099e+02 4.51439e+02
2.55360e+05 5.60600e+02 6.19482e+02 6.86537e+02 5.52427e+02 5.07078e+02 5.62799e+02 4.51357e+02
2.56000e+05 5.61400e+02 5.46669e+02 6.65640e+02 4.27698e+02 5.07591e+02 5.64710e+02 4.50472e+02
2.56640e+05 5.62400e+02 5.06418e+02 6.17628e+02 3.95208e+02 5.08214e+02 5.67607e+02 4.48821e+02
2.57280e+05 5.63600e+02 4.32853e+02 6.73666e+02 1.92039e+02 5.08920e+02 5.71186e+02 4.46655e+02
2.57920e+05 5.64200e+02 5.67097e+02 6.83574e+02 4.50620e+02 5.09805e+02 5.75192e+02 4.44418e+02
2.58560e+05 5.65400e+02 5.95377e+02 7.39010e+02 4.51745e+02 5.11061e+02 5.79428e+02 4.42694e+02
2.59200e+05 5.66000e+02 5.77724e+02 6.99969e+02 4.55479e+02 5.12871e+02 5.83652e+02 4.42090e+02
2.59840e+05 5.66800e+02 5.08241e+02 6.55396e+02 3.61086e+02 5.15290e+02 5.87526e+02 4.43054e+02
2.60480e+05 5.67800e+02 4.79333e+02 7.27301e+02 2.31365e+02 5.18204e+02 5.90713e+02 4.45695e+02
2.61120e+05 5.69200e+02 5.25415e+02 6.46538e+02 4.04293e+02 5.21390e+02 5.93074e+02 4.49705e+02
2.61760e+05 5.70200e+02 4.40856e+02 6.75111e+02 2.06602e+02 5.24618e+02 5.94791e+02 4.54445e+02
2.62400e+05 5.71200e+02 3.73094e+02 5.61490e+02 1.84699e+02 5.27725e+02 5.96304e+02 4.59145e+02
2.63040e+05 5.72400e+02 5.24241e+02 7.40722e+02 3.07760e+02 5.30609e+02 5.98098e+02 4.63120e+02
2.63680e+05 5.73800e+02 5.83254e+02 7.85699e+02 3.80809e+02 5.33182e+02 6.00465e+02 4.65898e+02
2.64320e+05 5.74400e+02 5.99644e+02 6.74528e+02 5.24760e+02 5.35309e+02 6.03388e+02 4.67230e+02
2.64960e+05 5.75800e+02 5.59313e+02 6.47023e+02 4.71603e+02 5.36775e+02 6.06558e+02 4.66992e+02
2.65600e+05 5.75800e+02 5.59313e+02 6.47023e+02 4.71603e+02 5.37324e+02 6.09543e+02 4.65105e+02
2.66240e+05 5.76800e+02 6.63156e+02 7.25219e+02 6.01094e+02 5.36770e+02 6.11971e+02 4.61570e+02
2.66880e+05 5.77600e+02 5.03202e+02 7.07935e+02 2.98469e+02 5.35106e+02 6.13585e+02 4.56627e+02
2.67520e+05 5.78000e+02 6.21997e+02 7.73061e+02 4.70933e+02 5.32546e+02 6.14215e+02 4.50877e+02
2.68160e+05 5.79000e+02 4.75037e+02 5.90653e+02 3.59420e+02 5.29506e+02 6.13775e+02 4.45237e+02
2.68800e+05 5.79600e+02 6.40125e+02 7.36410e+02 5.43840e+02 5.26546e+02 6.12328e+02 4.40764e+02
2.69440e+05 5.80400e+02 5.60530e+02 7.59517e+02 3.61543e+02 5.24300e+02 6.10152e+02 4.38448e+02
2.70080e+05 5.81400e+02 4.44992e+02 5.13191e+02 3.76793e+02 5.23361e+02 6.07729e+02 4.38993e+02
2.70720e+05 5.82400e+02 4.21635e+02 6.27909e+02 2.15361e+02 5.24135e+02 6.05614e+02 4.42655e+02
2.71360e+05 5.83000e+02 6.41160e+02 7.39742e+02 5.42578e+02 5.26745e+02 6.04278e+02 4.49211e+02
2.72000e+05 5.83600e+02 5.13386e+02 7.04573e+02 3.22198e+02 5.31016e+02 6.03966e+02 4.58067e+02
2.72640e+05 5.84600e+02 5.38361e+02 6.49721e+02 4.27000e+02 5.36528e+02 6.04627e+02 4.68429e+02
2.73280e+05 5.85000e+02 6.79089e+02 7.78940e+02 5.79239e+02 5.42674e+02 6.05893e+02 4.79455e+02
2.73920e+05 5.86000e+02 4.86166e+02 7.18565e+02 2.53768e+02 5.48781e+02 6.07210e+02 4.90351e+02
2.74560e+05 5.87400e+02 4.08558e+02 5.99717e+02 2.17400e+02 5.54244e+02 6.08045e+02 5.00443e+02
2.75200e+05 5.88600e+02 6.41147e+02 7.30074e+02 5.52219e+02 5.58649e+02 6.08066e+02 5.09233e+02
2.75840e+05 5.88800e+02 6.58926e+02 7.58831e+02 5.59021e+02 5.61827e+02 6.07246e+02 5.16408e+02
2.76480e+05 5.89600e+02 5.86749e+02 7.14818e+02 4.58680e+02 5.63821e+02 6.05846e+02 5.21796e+02
2.77120e+05 5.90800e+02 4.11832e+02 5.93695e+02 2.29970e+02 5.64768e+02 6.04263e+02 5.25273e+02
2.77760e+05 5.91800e+02 5.55881e+02 7.41141e+02 3.70620e+02 5.64801e+02 6.02886e+02 5.26715e+02
2.78400e+05 5.92600e+02 5.13363e+02 7.58142e+02 2.68583e+02 5.64055e+02 6.02083e+02 5.26027e+02
2.79040e+05 5.93600e+02 5.78686e+02 6.96229e+02 4.61142e+02 5.62736e+02 6.02222e+02 5.23249e+02
2.79680e+05 5.94400e+02 5.57130e+02 5.93981e+02 5.20279e+02 5.61125e+02 6.03551e+02 5.18699e+02
2.80320e+05 5.95200e+02 6.07961e+02 6.75321e+02 5.40601e+02 5.59506e+02 6.05995e+02 5.13018e+02
2.80960e+05 5.96000e+02 6.54013e+02 7.24189e+02 5.83836e+02 5.58081e+02 6.09094e+02 5.07068e+02
2.81600e+05 5.96600e+02 5.34724e+02 7.12684e+02 3.56765e+02 5.56939e+02 6.12145e+02 5.01734e+02
2.82240e+05 5.98400e+02 5.85516e+02 6.65070e+02 5.05961e+02 5.56076e+02 6.14420e+02 4.97732e+02
2.82880e+05 5.99400e+02 5.91177e+02 7.30886e+02 4.51467e+02 5.55445e+02 6.15400e+02 4.95490e+02
2.83520e+05 6.00600e+02 6.27063e+02 7.16447e+02 5.37679e+02 5.55027e+02 6.14926e+02 4.95128e+02
2.84160e+05 6.01400e+02 4.89012e+02 6.61858e+02 3.16166e+02 5.54844e+02 6.13198e+02 4.96490e+02
2.84800e+05 6.02200e+02 5.73904e+02 7.63143e+02 3.84664e+02 5.54935e+02 6.10666e+02 4.99204e+02
2.85440e+05 6.03200e+02 6.24339e+02 7.17029e+02 5.31648e+02 5.55311e+02 6.07827e+02 5.02795e+02
2.86080e+05 6.03600e+02 4.96454e+02 6.99990e+02 2.92917e+02 5.55935e+02 6.05045e+02 5.06826e+02
2.86720e+05 6.04600e+02 5.86901e+02 6.87572e+02 4.86230e+02 5.56744e+02 6.02496e+02 5.10991e+02
2.87360e+05 6.05800e+02 4.57466e+02 6.54550e+02 2.60382e+02 5.57667e+02 6.00239e+02 5.15096e+02
2.88000e+05 6.06200e+02 4.71416e+02 6.34180e+02 3.08652e+02 5.58660e+02 5.98347e+02 5.18973e+02
2.88640e+05 6.08000e+02 4.82412e+02 6.67635e+02 2.97188e+02 5.59709e+02 5.97048e+02 5.22370e+02
2.89280e+05 6.08600e+02 5.35326e+02 7.20741e+02 3.49910e+02 5.60820e+02 5.96801e+02 5.24840e+02
2.89920e+05 6.09800e+02 6.01864e+02 7.11091e+02 4.92637e+02 5.61974e+02 5.98156e+02 5.25791e+02
2.90560e+05 6.10400e+02 6.36965e+02 7.56557e+02 5.17373e+02 5.63054e+02 6.01299e+02 5.24809e+02
2.91200e+05 6.11000e+02 5.98018e+02 7.47756e+02 4.48281e+02 5.63811e+02 6.05667e+02 5.21954e+02
2.91840e+05 6.12200e+02 7.16960e+02 7.69156e+02 6.64764e+02 5.63904e+02 6.10112e+02 5.17697e+02
2.92480e+05 6.12600e+02 5.19637e+02 7.27195e+02 3.12080e+02 5.63043e+02 6.13425e+02 5.12662e+02
2.93120e+05 6.14200e+02 7.12591e+02 7.49675e+02 6.75506e+02 5.61150e+02 6.14790e+02 5.07509e+02
2.93760e+05 6.14800e+02 7.08273e+02 7.39499e+02 6.77047e+02 5.58466e+02 6.14003e+02 5.02928e+02
2.94400e+05 6.15600e+02 5.94250e+02 7.67700e+02 4.20799e+02 5.55544e+02 6.11465e+02 4.99622e+02
2.95040e+05 6.16800e+02 6.62842e+02 7.28218e+02 5.97465e+02 5.53111e+02 6.08020e+02 4.98202e+02
2.95680e+05 6.17200e+02 6.22753e+02 6.62410e+02 5.83096e+02 5.51861e+02 6.04710e+02 4.99012e+02
2.96320e+05 6.18200e+02 6.13139e+02 7.58489e+02 4.67790e+02 5.52280e+02 6.02518e+02 5.02042e+02
2.96960e+05 6.19200e+02 6.60879e+02 7.24544e+02 5.97215e+02 5.54558e+02 6.02148e+02 5.06969e+02
2.97600e+05 6.19600e+02 6.40862e+02 7.55701e+02 5.26023e+02 5.58587e+02 6.03880e+02 5.13294e+02
2.98240e+05 6.20600e+02 6.59836e+02 7.80316e+02 5.39357e+02 5.64021e+02 6.07544e+02 5.20499e+02
2.98880e+05 6.21200e+02 5.95450e+02 7.26268e+02 4.64633e+02 5.70381e+02 6.12601e+02 5.28161e+02
2.99520e+05 6.21800e+02 6.70892e+02 7.57379e+02 5.84404e+02 5.77172e+02 6.18340e+02 5.36004e+02
3.00160e+05 6.22600e+02 6.17417e+02 7.81171e+02 4.53663e+02 5.83980e+02 6.24096e+02 5.43865e+02
3.00800e+05 6.23400e+02 6.58794e+02 8.07038e+02 5.10551e+02 5.90523e+02 6.29448e+02 5.51597e+02
3.01440e+05 6.24600e+02 5.50107e+02 5.97572e+02 5.02643e+02 5.96640e+02 6.34294e+02 5.58986e+02
3.02080e+05 6.25400e+02 5.37669e+02 6.73796e+02 4.01543e+02 6.02271e+02 6.38802e+02 5.65740e+02
3.02720e+05 6.27000e+02 5.74501e+02 6.81819e+02 4.67182e+02 6.07415e+02 6.43276e+02 5.71553e+02
3.03360e+05 6.27400e+02 6.63607e+02 8.12985e+02 5.14230e+02 6.12080e+02 6.47962e+02 5.76197e+02
3.04000e+05 6.28400e+02 7.87328e+02 8.61018e+02 7.13638e+02 6.16207e+02 6.52851e+02 5.79562e+02
3.04640e+05 6.29200e+02 7.09357e+02 8.48832e+02 5.69883e+02 6.19597e+02 6.57605e+02 5.81590e+02
3.05280e+05 6.30000e+02 5.67074e+02 7.74755e+02 3.59393e+02 6.21932e+02 6.61696e+02 5.82168e+02
3.05920e+05 6.31000e+02 5.20685e+02 7.64420e+02 2.76949e+02 6.22897e+02 6.64672e+02 5.81121e+02
3.06560e+05 6.32200e+02 6.88498e+02 7.34040e+02 6.42956e+02 6.22391e+02 6.66355e+02 5.78427e+02
3.07200e+05 6.32600e+02 6.86929e+02 7.32258e+02 6.41599e+02 6.20676e+02 6.66881e+02 5.74470e+02
3.07840e+05 6.33600e+02 5.35327e+02 6.88051e+02 3.82602e+02 6.18317e+02 6.66583e+02 5.70052e+02
3.08480e+05 6.34600e+02 5.16117e+02 6.98426e+02 3.33808e+02 6.15961e+02 6.65860e+02 5.66063e+02
3.09120e+05 6.35200e+02 6.37817e+02 7.54725e+02 5.20910e+02 6.14098e+02 6.65131e+02 5.63065e+02
3.09760e+05 6.36000e+02 6.69999e+02 8.09803e+02 5.30195e+02 6.12953e+02 6.64825e+02 5.61080e+02
3.10400e+05 6.36800e+02 6.26904e+02 7.07090e+02 5.46718e+02 6.12486e+02 6.65327e+02 5.59645e+02
3.11040e+05 6.37400e+02 6.44160e+02 6.96625e+02 5.91695e+02 6.12435e+02 6.66842e+02 5.58029e+02
3.11680e+05 6.38400e+02 4.91476e+02 7.38834e+02 2.44118e+02 6.12409e+02 6.69298e+02 5.55520e+02
3.12320e+05 6.39400e+02 6.09482e+02 7.33002e+02 4.85962e+02 6.12037e+02 6.72388e+02 5.51687e+02
3.12960e+05 6.40000e+02 5.77582e+02 7.61370e+02 3.93794e+02 6.11112e+02 6.75693e+02 5.46530e+02
3.13600e+05 6.41000e+02 5.46064e+02 7.24219e+02 3.67909e+02 6.09661e+02 6.78830e+02 5.40493e+02
3.14240e+05 6.41600e+02 5.48383e+02 7.83514e+02 3.13252e+02 6.07921e+02 6.81535e+02 5.34307e+02
3.14880e+05 6.42600e+02 6.20395e+02 6.79812e+02 5.60978e+02 6.06214e+02 6.83695e+02 5.28734e+02
3.15520e+05 6.43200e+02 6.09777e+02 7.03468e+02 5.16087e+02 6.04797e+02 6.85323e+02 5.24271e+02
3.16160e+05 6.44200e+02 5.07703e+02 6.15533e+02 3.99873e+02 6.03734e+02 6.86489e+02 5.20978e+02
3.16800e+05 6.45200e+02 6.09151e+02 7.51683e+02 4.66619e+02 6.02877e+02 6.87240e+02 5.18514e+02
3.17440e+05 6.46200e+02 6.97945e+02 8.12856e+02 5.83033e+02 6.01960e+02 6.87519e+02 5.16401e+02
3.18080e+05 6.46800e+02 6.75752e+02 7.96502e+02 5.55002e+02 6.00722e+02 6.87115e+02 5.14328e+02
3.18720e+05 6.47800e+02 7.07006e+02 7.87537e+02 6.26474e+02 5.99004e+02 6.85713e+02 5.12295e+02
3.19360e+05 6.48400e+02 6.48080e+02 9.13014e+02 3.83146e+02 5.96764e+02 6.83016e+02 5.10513e+02
3.20000e+05 6.50200e+02 6.82757e+02 7.87391e+02 5.78123e+02 5.94081e+02 6.78902e+02 5.09260e+02
3.20640e+05 6.50800e+02 6.35130e+02 7.66236e+02 5.04025e+02 5.91164e+02 6.73498e+02 5.08830e+02
3.21280e+05 6.51400e+02 5.88842e+02 6.84089e+02 4.93595e+02 5.88367e+02 6.67198e+02 5.09536e+02
3.21920e+05 6.52000e+02 6.73038e+02 7.34768e+02 6.11309e+02 5.86154e+02 6.60639e+02 5.11668e+02
3.22560e+05 6.53400e+02 7.32041e+02 7.95307e+02 6.68776e+02 5.84985e+02 6.54596e+02 5.15374e+02
3.23200e+05 6.54200e+02 7.18263e+02 8.26321e+02 6.10204e+02 5.85177e+02 6.49801e+02 5.20552e+02
3.23840e+05 6.55200e+02 5.59040e+02 6.80092e+02 4.37989e+02 5.86803e+02 6.46778e+02 5.26828e+02
3.24480e+05 6.55800e+02 6.16054e+02 7.12198e+02 5.19911e+02 5.89706e+02 6.45747e+02 5.33666e+02
3.25120e+05 6.56600e+02 6.28147e+02 9.13890e+02 3.42403e+02 5.93591e+02 6.46631e+02 5.40551e+02
3.25760e+05 6.57400e+02 7.02924e+02 8.18239e+02 5.87609e+02 5.98144e+02 6.49154e+02 5.47135e+02
3.26400e+05 6.58000e+02 5.48767e+02 8.10569e+02 2.86965e+02 6.03087e+02 6.52925e+02 5.53249e+02
3.27040e+05 6.59200e+02 5.65240e+02 7.76304e+02 3.54176e+02 6.08161e+02 6.57488e+02 5.58835e+02
3.27680e+05 6.60200e+02 6.99630e+02 7.66536e+02 6.32724e+02 6.13136e+02 6.62370e+02 5.63902e+02
3.28320e+05 6.60800e+02 6.60864e+02 7.58009e+02 5.63719e+02 6.17856e+02 6.67197e+02 5.68515e+02
3.28960e+05 6.62200e+02 6.01439e+02 7.22899e+02 4.79980e+02 6.22268e+02 6.71762e+02 5.72774e+02
3.29600e+05 6.63000e+02 7.48621e+02 8.02273e+02 6.94969e+02 6.26374e+02 6.75961e+02 5.76787e+02
3.30240e+05 6.63400e+02 6.53908e+02 7.28305e+02 5.79511e+02 6.30147e+02 6.79674e+02 5.80621e+02
3.30880e+05 6.64200e+02 5.30038e+02 6.71295e+02 3.88780e+02 6.33490e+02 6.82759e+02 5.84222e+02
3.31520e+05 6.65400e+02 5.20214e+02 8.16615e+02 2.23813e+02 6.36248e+02 6.85143e+02 5.87352e+02
3.32160e+05 6.66200e+02 7.21896e+02 8.41437e+02 6.02356e+02 6.38281e+02 6.86904e+02 5.89658e+02
3.32800e+05 6.67000e+02 6.60410e+02 7.28074e+02 5.92746e+02 6.39553e+02 6.88243e+02 5.90863e+02
3.33440e+05 6.67400e+02 6.33717e+02 8.42600e+02 4.24834e+02 6.40129e+02 6.89333e+02 5.90924e+02
3.34080e+05 6.68800e+02 6.98075e+02 7.68682e+02 6.27468e+02 6.40122e+02 6.90180e+02 5.90065e+02
3.34720e+05 6.69600e+02 5.03919e+02 7.78958e+02 2.28880e+02 6.39664e+02 6.90615e+02 5.88713e+02
3.35360e+05 6.70400e+02 6.64165e+02 8.27986e+02 5.00344e+02 6.38918e+02 6.90427e+02 5.87410e+02
3.36000e+05 6.71800e+02 6.34159e+02 8.50136e+02 4.18182e+02 6.38099e+02 6.89512e+02 5.86686e+02
3.36640e+05 6.72800e+02 6.94783e+02 8.10386e+02 5.79180e+02 6.37444e+02 6.87942e+02 5.86945e+02
3.37280e+05 6.73400e+02 6.79576e+02 8.00187e+02 5.58965e+02 6.37153e+02 6.85921e+02 5.88385e+02
3.37920e+05 6.74600e+02 6.16213e+02 7.05287e+02 5.27139e+02 6.37337e+02 6.83683e+02 5.90991e+02
3.38560e+05 6.75600e+02 4.78152e+02 6.75814e+02 2.80490e+02 6.38003e+02 6.81388e+02 5.94619e+02
3.39200e+05 6.76200e+02 6.50540e+02 7.92260e+02 5.08820e+02 6.39082e+02 6.79059e+02 5.99104e+02
3.39840e+05 6.77400e+02 6.38012e+02 7.81189e+02 4.94835e+02 6.40456e+02 6.76642e+02 6.04269e+02
3.40480e+05 6.78200e+02 6.75894e+02 8.49830e+02 5.01958e+02 6.41970e+02 6.74178e+02 6.09762e+02
3.41120e+05 6.79000e+02 6.20058e+02 9.07750e+02 3.32366e+02 6.43407e+02 6.71968e+02 6.14846e+02
3.41760e+05 6.80000e+02 7.02619e+02 8.20571e+02 5.84667e+02 6.44490e+02 6.70561e+02 6.18419e+02
3.42400e+05 6.80800e+02 6.13515e+02 7.52962e+02 4.74068e+02 6.44925e+02 6.70339e+02 6.19511e+02
3.43040e+05 6.81200e+02 6.17906e+02 8.19275e+02 4.16536e+02 6.44494e+02 6.70966e+02 6.18021e+02
3.43680e+05 6.82200e+02 6.80665e+02 8.33436e+02 5.27895e+02 6.43140e+02 6.71517e+02 6.14764e+02
3.44320e+05 6.83200e+02 5.63041e+02 8.40326e+02 2.85755e+02 6.41028e+02 6.71222e+02 6.10834e+02
3.44960e+05 6.84200e+02 7.89823e+02 8.75259e+02 7.04387e+02 6.38518e+02 6.69993e+02 6.07042e+02
3.45600e+05 6.85000e+02 7.50872e+02 8.81097e+02 6.20647e+02 6.36057e+02 6.68516e+02 6.03597e+02
3.46240e+05 6.85400e+02 7.33145e+02 8.64532e+02 6.01758e+02 6.34051e+02 6.68017e+02 6.00085e+02
3.46880e+05 6.86800e+02 6.21584e+02 7.43474e+02 4.99694e+02 6.32781e+02 6.69686e+02 5.95876e+02
3.47520e+05 6.87600e+02 6.64838e+02 8.28720e+02 5.00955e+02 6.32412e+02 6.74094e+02 5.90731e+02
3.48160e+05 6.88200e+02 7.51449e+02 8.18375e+02 6.84523e+02 6.33067e+02 6.81103e+02 5.85030e+02
3.48800e+05 6.89000e+02 6.10179e+02 7.46184e+02 4.74174e+02 6.34868e+02 6.90192e+02 5.79543e+02
3.49440e+05 6.90000e+02 6.57956e+02 8.68080e+02 4.47832e+02 6.37884e+02 7.00677e+02 5.75091e+02
3.50080e+05 6.90800e+02 7.26231e+02 8.73118e+02 5.79343e+02 6.42031e+02 7.11776e+02 5.72286e+02
3.50720e+05 6.91600e+02 6.40304e+02 7.33493e+02 5.47116e+02 6.47039e+02 7.22699e+02 5.71378e+02
3.51360e+05 6.92600e+02 5.80228e+02 8.41283e+02 3.19172e+02 6.52482e+02 7.32754e+02 5.72211e+02
3.52000e+05 6.93400e+02 7.13346e+02 8.28347e+02 5.98345e+02 6.57854e+02 7.41440e+02 5.74268e+02
3.52640e+05 6.94200e+02 7.54138e+02 8.39800e+02 6.68476e+02 6.62640e+02 7.48486e+02 5.76793e+02
3.53280e+05 6.94800e+02 7.25721e+02 8.70232e+02 5.81211e+02 6.66408e+02 7.53829e+02 5.78988e+02
3.53920e+05 6.95600e+02 5.80007e+02 8.67809e+02 2.92206e+02 6.68888e+02 7.57547e+02 5.80229e+02
3.54560e+05 6.96400e+02 5.45472e+02 7.87225e+02 3.03718e+02 6.70015e+02 7.59779e+02 5.80251e+02
3.55200e+05 6.97200e+02 7.12405e+02 8.34756e+02 5.90055e+02 6.69962e+02 7.60692e+02 5.79233e+02
3.55840e+05 6.98200e+02 7.41920e+02 8.73181e+02 6.10659e+02 6.69113e+02 7.60493e+02 5.77733e+02
3.56480e+05 6.98800e+02 6.37267e+02 6.77272e+02 5.97262e+02 6.67975e+02 7.59487e+02 5.76463e+02
3.57120e+05 7.00000e+02 6.88780e+02 7.86838e+02 5.90722e+02 6.67039e+02 7.58086e+02 5.75992e+02
3.57760e+05 7.00600e+02 7.04676e+02 8.06206e+02 6.03146e+02 6.66636e+02 7.56751e+02 5.76521e+02
3.58400e+05 7.01200e+02 7.17595e+02 8.16337e+02 6.18852e+02 6.66878e+02 7.55908e+02 5.77848e+02
3.59040e+05 7.01800e+02 6.99315e+02 7.95132e+02 6.03498e+02 6.67677e+02 7.55858e+02 5.79496e+02
3.59680e+05 7.02600e+02 5.61353e+02 8.43481e+02 2.79224e+02 6.68811e+02 7.56676e+02 5.80946e+02
3.60320e+05 7.03600e+02 4.68853e+02 7.52344e+02 1.85361e+02 6.70020e+02 7.58155e+02 5.81884e+02
3.60960e+05 7.05000e+02 6.80384e+02 8.44536e+02 5.16233e+02 6.71104e+02 7.59853e+02 5.82354e+02
3.61600e+05 7.05600e+02 5.04510e+02 6.73611e+02 3.35410e+02 6.71988e+02 7.61234e+02 5.82741e+02
3.62240e+05 7.06800e+02 5.86762e+02 7.84454e+02 3.89069e+02 6.72691e+02 7.61859e+02 5.83523e+02
3.62880e+05 7.08000e+02 5.02786e+02 7.11599e+02 2.93973e+02 6.73211e+02 7.61506e+02 5.84916e+02
3.63520e+05 7.08600e+02 7.28432e+02 8.84377e+02 5.72488e+02 6.73421e+02 7.60199e+02 5.86642e+02
3.64160e+05 7.09200e+02 6.22404e+02 8.82211e+02 3.62596e+02 6.73050e+02 7.58109e+02 5.87991e+02
3.64800e+05 7.10200e+02 5.85812e+02 7.76935e+02 3.94689e+02 6.71763e+02 7.55397e+02 5.88130e+02
3.65440e+05 7.11200e+02 7.69743e+02 8.78893e+02 6.60593e+02 6.69262e+02 7.52062e+02 5.86462e+02
3.66080e+05 7.11800e+02 6.60057e+02 8.37222e+02 4.82892e+02 6.65400e+02 7.48002e+02 5.82799e+02
3.66720e+05 7.12600e+02 6.55309e+02 7.92687e+02 5.17931e+02 6.60271e+02 7.43252e+02 5.77289e+02
3.67360e+05 7.13200e+02 7.45466e+02 8.54713e+02 6.36218e+02 6.54218e+02 7.38194e+02 5.70242e+02
3.68000e+05 7.13800e+02 6.97804e+02 8.09397e+02 5.86211e+02 6.47795e+02 7.33536e+02 5.62053e+02
3.68640e+05 7.14800e+02 8.29699e+02 9.38005e+02 7.21394e+02 6.41671e+02 7.30033e+02 5.53309e+02
3.69280e+05 7.15000e+02 7.93351e+02 9.18200e+02 6.68502e+02 6.36531e+02 7.28129e+02 5.44933e+02
3.69920e+05 7.16200e+02 6.80259e+02 7.19156e+02 6.41362e+02 6.32971e+02 7.27774e+02 5.38168e+02
3.70560e+05 7.16800e+02 6.46026e+02 8.32364e+02 4.59688e+02 6.31429e+02 7.28507e+02 5.34352e+02
3.71200e+05 7.18000e+02 6.41212e+02 8.17782e+02 4.64643e+02 6.32166e+02 7.29724e+02 5.34609e+02
3.71840e+05 7.18600e+02 7.43855e+02 8.31739e+02 6.55970e+02 6.35257e+02 7.30917e+02 5.39597e+02
3.72480e+05 7.19400e+02 7.15763e+02 7.69953e+02 6.61572e+02 6.40548e+02 7.31766e+02 5.49331e+02
3.73120e+05 7.20200e+02 6.62548e+02 9.05718e+02 4.19378e+02 6.47605e+02 7.32107e+02 5.63103e+02
3.73760e+05 7.21400e+02 5.87018e+02 8.69849e+02 3.04187e+02 6.55701e+02 7.31877e+02 5.79526e+02
3.74400e+05 7.22400e+02 8.03584e+02 8.66166e+02 7.41002e+02 6.63926e+02 7.31123e+02 5.96730e+02
3.75040e+05 7.23000e+02 7.52383e+02 8.48997e+02 6.55768e+02 6.71370e+02 7.30038e+02 6.12702e+02
3.75680e+05 7.23600e+02 7.85837e+02 8.35632e+02 7.36042e+02 6.77306e+02 7.28914e+02 6.25698e+02
3.76320e+05 7.24400e+02 7.43275e+02 8.04769e+02 6.81780e+02 6.81314e+02 7.27993e+02 6.34635e+02
3.76960e+05 7.25000e+02 5.29061e+02 7.79122e+02 2.79000e+02 6.83351e+02 7.27374e+02 6.39328e+02
3.77600e+05 7.26200e+02 7.66151e+02 8.61108e+02 6.71194e+02 6.83768e+02 7.27152e+02 6.40384e+02
3.78240e+05 7.27200e+02 5.62236e+02 7.40957e+02 3.83515e+02 6.83249e+02 7.27642e+02 6.38856e+02
3.78880e+05 7.28600e+02 6.36095e+02 8.45114e+02 4.27077e+02 6.82635e+02 7.29251e+02 6.36019e+02
3.79520e+05 7.29800e+02 6.28979e+02 8.42385e+02 4.15573e+02 6.82675e+02 7.32101e+02 6.33250e+02
3.80160e+05 7.30400e+02 7.15916e+02 8.23911e+02 6.07921e+02 6.83797e+02 7.35843e+02 6.31752e+02
3.80800e+05 7.31400e+02 6.33272e+02 8.00165e+02 4.66378e+02 6.85991e+02 7.39811e+02 6.32170e+02
3.81440e+05 7.32400e+02 5.70655e+02 6.82654e+02 4.58656e+02 6.88837e+02 7.43296e+02 6.34377e+02
3.82080e+05 7.33000e+02 7.24234e+02 8.69445e+02 5.79023e+02 6.91657e+02 7.45761e+02 6.37554e+02
3.82720e+05 7.33800e+02 6.71564e+02 8.26895e+02 5.16233e+02 6.93732e+02 7.46971e+02 6.40492e+02
3.83360e+05 7.34200e+02 7.21090e+02 8.91107e+02 5.51072e+02 6.94483e+02 7.46989e+02 6.41976e+02
3.84000e+05 7.35000e+02 7.09036e+02 8.69701e+02 5.48371e+02 6.93588e+02 7.45995e+02 6.41181e+02
3.84640e+05 7.36000e+02 5.24796e+02 7.83490e+02 2.66102e+02 6.91039e+02 7.44057e+02 6.38021e+02
3.85280e+05 7.37000e+02 7.05854e+02 8.52009e+02 5.59699e+02 6.87154e+02 7.41100e+02 6.33209e+02
3.85920e+05 7.37400e+02 5.02591e+02 7.07741e+02 2.97442e+02 6.82520e+02 7.37049e+02 6.27992e+02
3.86560e+05 7.38600e+02 7.66513e+02 8.21465e+02 7.11562e+02 6.77848e+02 7.31932e+02 6.23764e+02
3.87200e+05 7.39800e+02 7.03212e+02 8.78769e+02 5.27654e+02 6.73795e+02 7.25877e+02 6.21714e+02
3.87840e+05 7.40000e+02 7.48181e+02 8.51783e+02 6.44579e+02 6.70823e+02 7.19084e+02 6.22562e+02
3.88480e+05 7.41600e+02 4.92811e+02 7.44981e+02 2.40640e+02 6.69120e+02 7.11843e+02 6.26397e+02
3.89120e+05 7.42200e+02 6.71378e+02 8.24330e+02 5.18427e+02 6.68634e+02 7.04558e+02 6.32711e+02
3.89760e+05 7.43800e+02 6.19677e+02 8.59655e+02 3.79700e+02 6.69175e+02 6.97838e+02 6.40512e+02
3.90400e+05 7.45000e+02 6.96103e+02 9.03026e+02 4.89180e+02 6.70515e+02 6.92747e+02 6.48283e+02
3.91040e+05 7.45800e+02 7.57607e+02 8.20420e+02 6.94794e+02 6.72413e+02 6.91033e+02 6.53794e+02
3.91680e+05 7.46400e+02 6.11694e+02 8.27981e+02 3.95407e+02 6.74579e+02 6.93942e+02 6.55216e+02
3.92320e+05 7.47800e+02 6.57692e+02 7.09853e+02 6.05530e+02 6.76655e+02 6.99858e+02 6.53451e+02
3.92960e+05 7.49000e+02 6.29668e+02 8.26176e+02 4.33160e+02 6.78264e+02 7.06031e+02 6.50497e+02
3.93600e+05 7.49400e+02 7.56888e+02 8.66536e+02 6.47241e+02 6.79126e+02 7.10705e+02 6.47546e+02
3.94240e+05 7.50000e+02 8.10517e+02 9.31918e+02 6.89117e+02 6.79136e+02 7.13140e+02 6.45132e+02
3.94880e+05 7.51400e+02 6.42735e+02 9.50659e+02 3.34811e+02 6.78370e+02 7.13380e+02 6.43360e+02
3.95520e+05 7.51800e+02 8.06316e+02 8.94305e+02 7.18328e+02 6.77005e+02 7.12078e+02 6.41932e+02
3.96160e+05 7.53000e+02 6.64919e+02 8.12280e+02 5.17559e+02 6.75259e+02 7.10225e+02 6.40293e+02
3.96800e+05 7.54000e+02 6.84931e+02 8.27736e+02 5.42125e+02 6.73397e+02 7.08797e+02 6.37997e+02
3.97440e+05 7.55200e+02 5.21299e+02 8.02199e+02 2.40398e+02 6.71775e+02 7.08524e+02 6.35026e+02
3.98080e+05 7.56000e+02 7.04560e+02 9.50882e+02 4.58238e+02 6.70827e+02 7.09900e+02 6.31755e+02
3.98720e+05 7.56800e+02 7.28085e+02 8.07622e+02 6.48548e+02 6.70961e+02 7.13217e+02 6.28705e+02
3.99360e+05 7.57200e+02 5.64218e+02 7.55194e+02 3.73242e+02 6.72397e+02 7.18424e+02 6.26371e+02
4.00000e+05 7.58400e+02 7.02998e+02 9.23843e+02 4.82153e+02 6.75051e+02 7.24961e+02 6.25141e+02
4.00640e+05 7.59200e+02 4.71986e+02 7.11803e+02 2.32169e+02 6.78550e+02 7.31828e+02 6.25271e+02
4.01280e+05 7.60400e+02 6.50037e+02 8.44865e+02 4.55208e+02 6.82374e+02 7.37857e+02 6.26892e+02
4.01920e+05 7.61200e+02 6.86540e+02 7.98227e+02 5.74853e+02 6.86028e+02 7.42037e+02 6.30018e+02
4.02560e+05 7.61600e+02 7.72452e+02 8.54701e+02 6.90204e+02 6.89123e+02 7.43747e+02 6.34499e+02
4.03200e+05 7.62600e+02 6.70413e+02 9.21117e+02 4.19709e+02 6.91382e+02 7.42873e+02 6.39891e+02
4.03840e+05 7.63600e+02 8.47429e+02 9.79133e+02 7.15724e+02 6.92598e+02 7.39823e+02 6.45374e+02
4.04480e+05 7.64200e+02 7.00363e+02 8.39509e+02 5.61217e+02 6.92646e+02 7.35465e+02 6.49827e+02
4.05120e+05 7.65200e+02 5.52263e+02 8.26486e+02 2.78039e+02 6.91542e+02 7.30937e+02 6.52147e+02
4.05760e+05 7.65800e+02 7.53275e+02 8.99068e+02 6.07483e+02 6.89514e+02 7.27358e+02 6.51671e+02
4.06400e+05 7.66400e+02 6.46549e+02 8.67844e+02 4.25254e+02 6.87015e+02 7.25554e+02 6.48477e+02
4.07040e+05 7.68200e+02 5.35362e+02 8.32164e+02 2.38560e+02 6.84645e+02 7.26008e+02 6.43282e+02
4.07680e+05 7.69400e+02 6.92566e+02 8.15528e+02 5.69605e+02 6.82992e+02 7.28921e+02 6.37063e+02
4.08320e+05 7.70200e+02 8.62556e+02 9.81088e+02 7.44024e+02 6.82454e+02 7.34198e+02 6.30711e+02
4.08960e+05 7.71200e+02 7.79806e+02 1.06911e+03 4.90499e+02 6.83112e+02 7.41384e+02 6.24839e+02
4.09600e+05 7.72200e+02 5.35569e+02 6.90891e+02 3.80246e+02 6.84662e+02 7.49657e+02 6.19667e+02
4.10240e+05 7.73000e+02 5.09028e+02 7.49085e+02 2.68971e+02 6.86503e+02 7.57985e+02 6.15021e+02
4.10880e+05 7.73600e+02 6.88564e+02 7.70812e+02 6.06317e+02 6.87971e+02 7.65421e+02 6.10521e+02
4.11520e+05 7.74600e+02 6.79032e+02 7.64563e+02 5.93501e+02 6.88623e+02 7.71425e+02 6.05821e+02
4.12160e+05 7.75200e+02 5.42123e+02 7.60770e+02 3.23477e+02 6.88351e+02 7.75965e+02 6.00737e+02
4.12800e+05 7.75800e+02 5.69669e+02 7.19966e+02 4.19373e+02 6.87271e+02 7.79299e+02 5.95244e+02
4.13440e+05 7.76800e+02 5.77575e+02 7.44834e+02 4.10317e+02 6.85556e+02 7.81654e+02 5.89459e+02
4.14080e+05 7.77600e+02 5.84197e+02 8.17836e+02 3.50558e+02 6.83345e+02 7.83030e+02 5.83659e+02
4.14720e+05 7.78600e+02 7.76672e+02 8.91838e+02 6.61506e+02 6.80732e+02 7.83185e+02 5.78278e+02
4.15360e+05 7.79400e+02 9.02993e+02 9.70469e+02 8.35516e+02 6.77766e+02 7.81717e+02 5.73815e+02
4.16000e+05 7.80000e+02 7.97873e+02 9.77113e+02 6.18633e+02 6.74428e+02 7.78185e+02 5.70670e+02
4.16640e+05 7.80800e+02 7.55758e+02 8.93268e+02 6.18248e+02 6.70657e+02 7.72306e+02 5.69007e+02
4.17280e+05 7.81800e+02 5.93204e+02 8.53925e+02 3.32484e+02 6.66463e+02 7.64208e+02 5.68718e+02
4.17920e+05 7.82600e+02 7.83971e+02 9.32165e+02 6.35777e+02 6.62098e+02 7.54656e+02 5.69540e+02
4.18560e+05 7.83200e+02 7.45732e+02 8.91598e+02 5.99866e+02 6.58144e+02 7.45016e+02 5.71271e+02
4.19200e+05 7.84000e+02 6.34219e+02 8.92185e+02 3.76253e+02 6.55404e+02 7.36851e+02 5.73956e+02
4.19840e+05 7.85000e+02 8.12122e+02 8.97204e+02 7.27041e+02 6.54639e+02 7.31346e+02 5.77931e+02
4.20480e+05 7.85400e+02 8.20596e+02 9.13119e+02 7.28074e+02 6.56302e+02 7.28951e+02 5.83653e+02
4.21120e+05 7.86000e+02 7.54214e+02 8.67023e+02 6.41406e+02 6.60416e+02 7.29423e+02 5.91410e+02
4.21760e+05 7.87600e+02 6.92548e+02 8.79024e+02 5.06072e+02 6.66612e+02 7.32083e+02 6.01140e+02
4.22400e+05 7.87800e+02 5.75368e+02 8.71608e+02 2.79128e+02 6.74274e+02 7.36153e+02 6.12394e+02
4.23040e+05 7.88800e+02 7.53791e+02 9.42664e+02 5.64917e+02 6.82743e+02 7.41062e+02 6.24425e+02
4.23680e+05 7.89800e+02 7.33063e+02 9.05841e+02 5.60285e+02 6.91451e+02 7.46639e+02 6.36262e+02
4.24320e+05 7.90600e+02 6.74144e+02 8.84392e+02 4.63896e+02 6.99925e+02 7.53063e+02 6.46787e+02
4.24960e+05 7.91000e+02 7.54182e+02 9.78610e+02 5.29755e+02 7.07731e+02 7.60532e+02 6.54930e+02
4.25600e+05 7.92200e+02 4.57182e+02 7.21046e+02 1.93319e+02 7.14458e+02 7.68817e+02 6.60098e+02
4.26240e+05 7.92800e+02 7.20366e+02 9.03565e+02 5.37166e+02 7.19779e+02 7.77126e+02 6.62432e+02
4.26880e+05 7.94000e+02 7.59790e+02 9.41232e+02 5.78347e+02 7.23545e+02 7.84478e+02 6.62611e+02
4.27520e+05 7.94800e+02 7.62493e+02 9.33116e+02 5.91870e+02 7.25802e+02 7.90174e+02 6.61430e+02
4.28160e+05 7.96000e+02 6.77699e+02 8.46276e+02 5.09121e+02 7.26734e+02 7.93955e+02 6.59513e+02
4.28800e+05 7.96600e+02 8.18740e+02 9.58408e+02 6.79071e+02 7.26553e+02 7.95886e+02 6.57219e+02
4.29440e+05 7.97200e+02 8.77720e+02 1.03674e+03 7.18703e+02 7.25434e+02 7.96152e+02 6.54715e+02
4.30080e+05 7.98200e+02 6.83117e+02 9.88529e+02 3.77705e+02 7.23528e+02 7.94955e+02 6.52102e+02
4.30720e+05 7.99000e+02 6.93361e+02 9.29793e+02 4.56930e+02 7.21020e+02 7.92552e+02 6.49488e+02
4.31360e+05 7.99600e+02 7.92524e+02 8.46183e+02 7.38864e+02 7.18195e+02 7.89362e+02 6.47029e+02
4.32000e+05 8.01000e+02 8.82144e+02 9.98778e+02 7.65510e+02 7.15485e+02 7.86016e+02 6.44954e+02
4.32640e+05 8.01400e+02 7.00645e+02 9.46541e+02 4.54749e+02 7.13426e+02 7.83304e+02 6.43548e+02
4.33280e+05 8.02200e+02 8.52154e+02 9.35332e+02 7.68976e+02 7.12517e+02 7.82032e+02 6.43001e+02
4.33920e+05 8.03600e+02 6.36086e+02 8.93515e+02 3.78657e+02 7.13069e+02 7.82919e+02 6.43219e+02
4.34560e+05 8.04200e+02 7.09283e+02 8.35180e+02 5.83386e+02 7.15160e+02 7.86513e+02 6.43807e+02
4.35200e+05 8.05400e+02 6.54008e+02 8.25522e+02 4.82494e+02 7.18682e+02 7.93026e+02 6.44339e+02
4.35840e+05 8.06600e+02 7.56487e+02 1.09267e+03 4.20301e+02 7.23414e+02 8.02082e+02 6.44746e+02
4.36480e+05 8.07200e+02 8.38562e+02 9.97040e+02 6.80085e+02 7.29024e+02 8.12612e+02 6.45436e+02
4.37120e+05 8.08400e+02 6.57827e+02 8.57326e+02 4.58329e+02 7.35033e+02 8.23068e+02 6.46997e+02
4.37760e+05 8.09600e+02 7.31557e+02 8.23543e+02 6.39570e+02 7.40815e+02 8.31904e+02 6.49725e+02
4.38400e+05 8.10400e+02 7.76479e+02 8.41535e+02 7.11423e+02 7.45687e+02 8.38081e+02 6.53293e+02
4.39040e+05 8.10800e+02 6.78894e+02 9.03994e+02 4.53793e+02 7.49059e+02 8.41363e+02 6.56755e+02
4.39680e+05 8.11800e+02 5.96052e+02 8.80871e+02 3.11233e+02 7.50536e+02 8.42205e+02 6.58867e+02
4.40320e+05 8.13000e+02 5.99978e+02 8.79777e+02 3.20180e+02 7.49957e+02 8.41336e+02 6.58578e+02
4.40960e+05 8.14000e+02 7.04567e+02 8.20528e+02 5.88606e+02 7.47411e+02 8.39349e+02 6.55473e+02
4.41600e+05 8.14600e+02 6.54007e+02 7.17721e+02 5.90293e+02 7.43249e+02 8.36547e+02 6.49951e+02
4.42240e+05 8.15600e+02 7.18258e+02 8.38830e+02 5.97686e+02 7.38030e+02 8.33032e+02 6.43029e+02
4.42880e+05 8.16000e+02 7.17630e+02 8.39777e+02 5.95484e+02 7.32391e+02 8.28843e+02 6.35938e+02
4.43520e+05 8.17200e+02 6.85097e+02 8.22126e+02 5.48068e+02 7.26888e+02 8.24025e+02 6.29751e+02
4.44160e+05 8.17600e+02 6.80044e+02 7.89258e+02 5.70831e+02 7.21886e+02 8.18604e+02 6.25168e+02
4.44800e+05 8.18600e+02 6.36152e+02 7.25287e+02 5.47016e+02 7.17515e+02 8.12581e+02 6.22449e+02
4.45440e+05 8.19400e+02 8.02488e+02 8.86607e+02 7.18368e+02 7.13726e+02 8.05996e+02 6.21455e+02
4.46080e+05 8.20200e+02 7.77914e+02 8.73641e+02 6.82188e+02 7.10379e+02 7.98997e+02 6.21760e+02
4.46720e+05 8.20800e+02 7.76304e+02 9.14880e+02 6.37728e+02 7.07322e+02 7.91845e+02 6.22800e+02
4.47360e+05 8.21600e+02 7.39392e+02 8.96478e+02 5.82305e+02 7.04436e+02 7.84838e+02 6.24034e+02
4.48000e+05 8.23000e+02 6.86972e+02 8.08289e+02 5.65656e+02 7.01678e+02 7.78245e+02 6.25112e+02
4.48640e+05 8.23200e+02 7.49685e+02 8.09101e+02 6.90270e+02 6.99124e+02 7.72272e+02 6.25976e+02
4.49280e+05 8.24400e+02 7.91542e+02 9.46671e+02 6.36412e+02 6.96965e+02 7.67052e+02 6.26879e+02
4.49920e+05 8.25000e+02 7.02404e+02 9.54359e+02 4.50448e+02 6.95446e+02 7.62610e+02 6.28281e+02
4.50560e+05 8.26000e+02 7.90479e+02 8.93955e+02 6.87003e+02 6.94743e+02 7.58871e+02 6.30615e+02
4.51200e+05 8.27000e+02 9.12592e+02 1.00788e+03 8.17301e+02 6.94884e+02 7.55698e+02 6.34069e+02
4.51840e+05 8.27600e+02 8.42988e+02 9.79741e+02 7.06235e+02 6.95748e+02 7.52962e+02 6.38534e+02
4.52480e+05 8.28400e+02 6.67518e+02 7.46773e+02 5.88262e+02 6.97161e+02 7.50642e+02 6.43680e+02
4.53120e+05 8.29800e+02 6.44879e+02 7.33806e+02 5.55953e+02 6.98994e+02 7.48903e+02 6.49085e+02
4.53760e+05 8.30000e+02 6.96001e+02 7.71996e+02 6.20005e+02 7.01242e+02 7.48113e+02 6.54370e+02
4.54400e+05 8.31200e+02 6.92453e+02 8.19530e+02 5.65377e+02 7.04010e+02 7.48759e+02 6.59262e+02
4.55040e+05 8.32200e+02 6.62622e+02 9.16798e+02 4.08446e+02 7.07408e+02 7.51211e+02 6.63606e+02
4.55680e+05 8.32800e+02 6.34317e+02 9.52404e+02 3.16229e+02 7.11368e+02 7.55387e+02 6.67349e+02
4.56320e+05 8.34000e+02 6.71743e+02 8.29839e+02 5.13646e+02 7.15529e+02 7.60551e+02 6.70507e+02
4.56960e+05 8.34400e+02 5.70331e+02 6.86652e+02 4.54011e+02 7.19268e+02 7.65462e+02 6.73075e+02
4.57600e+05 8.35600e+02 5.38975e+02 7.36341e+02 3.41609e+02 7.21878e+02 7.68813e+02 6.74942e+02
4.58240e+05 8.36600e+02 6.49020e+02 8.02294e+02 4.95746e+02 7.22780e+02 7.69730e+02 6.75830e+02
4.58880e+05 8.37200e+02 6.23091e+02 7.69468e+02 4.76713e+02 7.21693e+02 7.68104e+02 6.75281e+02
4.59520e+05 8.38600e+02 6.63781e+02 9.24493e+02 4.03069e+02 7.18638e+02 7.64552e+02 6.72723e+02
4.60160e+05 8.39400e+02 7.11099e+02 8.23613e+02 5.98585e+02 7.13831e+02 7.60034e+02 6.67628e+02
4.60800e+05 8.40200e+02 7.75625e+02 8.97059e+02 6.54192e+02 7.07546e+02 7.55380e+02 6.59712e+02
4.61440e+05 8.41000e+02 6.28349e+02 8.33953e+02 4.22746e+02 7.00042e+02 7.51027e+02 6.49057e+02
4.62080e+05 8.42000e+02 7.85753e+02 9.17501e+02 6.54005e+02 6.91583e+02 7.47086e+02 6.36080e+02
4.62720e+05 8.43000e+02 6.43520e+02 7.93659e+02 4.93381e+02 6.82522e+02 7.43551e+02 6.21494e+02
4.63360e+05 8.44200e+02 7.67099e+02 1.03486e+03 4.99341e+02 6.73386e+02 7.40480e+02 6.06293e+02
4.64000e+05 8.44800e+02 7.12961e+02 9.75875e+02 4.50048e+02 6.64881e+02 7.38074e+02 5.91688e+02
4.64640e+05 8.45800e+02 6.84683e+02 8.39951e+02 5.29414e+02 6.57774e+02 7.36612e+02 5.78935e+02
4.65280e+05 8.46600e+02 6.19924e+02 8.32877e+02 4.06971e+02 6.52711e+02 7.36302e+02 5.69120e+02
4.65920e+05 8.47800e+02 6.51422e+02 8.90570e+02 4.12274e+02 6.50072e+02 7.37117e+02 5.63026e+02
4.66560e+05 8.48400e+02 7.00880e+02 7.98685e+02 6.03076e+02 6.49923e+02 7.38751e+02 5.61094e+02
4.67200e+05 8.50400e+02 7.75446e+02 9.37153e+02 6.13738e+02 6.52043e+02 7.40733e+02 5.63352e+02
4.67840e+05 8.50600e+02 7.96504e+02 9.38319e+02 6.54688e+02 6.55968e+02 7.42626e+02 5.69310e+02
4.68480e+05 8.51400e+02 7.56912e+02 1.00859e+03 5.05231e+02 6.61061e+02 7.44202e+02 5.77920e+02
4.69120e+05 8.52800e+02 7.44724e+02 9.19685e+02 5.69763e+02 6.66609e+02 7.45502e+02 5.87716e+02
4.69760e+05 8.53200e+02 7.53385e+02 9.34145e+02 5.72625e+02 6.71957e+02 7.46740e+02 5.97173e+02
4.70400e+05 8.54200e+02 7.22748e+02 1.10323e+03 3.42265e+02 6.76653e+02 7.48116e+02 6.05190e+02
4.71040e+05 8.55000e+02 8.47372e+02 1.06977e+03 6.24973e+02 6.80558e+02 7.49670e+02 6.11447e+02
4.71680e+05 8.56000e+02 8.37072e+02 9.59437e+02 7.14708e+02 6.83846e+02 7.51358e+02 6.16334e+02
4.72320e+05 8.56600e+02 8.61994e+02 9.35361e+02 7.88626e+02 6.86897e+02 7.53374e+02 6.20419e+02
4.72960e+05 8.57200e+02 7.82795e+02 9.54142e+02 6.11448e+02 6.90146e+02 7.56438e+02 6.23854e+02
4.73600e+05 8.58200e+02 6.24298e+02 9.58702e+02 2.89894e+02 6.93961e+02 7.61607e+02 6.26315e+02
4.74240e+05 8.58800e+02 7.79522e+02 9.10528e+02 6.48516e+02 6.98564e+02 7.69541e+02 6.27587e+02
4.74880e+05 8.59600e+02 7.58052e+02 8.15886e+02 7.00219e+02 7.04024e+02 7.79930e+02 6.28118e+02
4.75520e+05 8.60200e+02 8.05799e+02 9.36626e+02 6.74971e+02 7.10269e+02 7.91717e+02 6.28822e+02
4.76160e+05 8.61400e+02 6.20583e+02 9.10799e+02 3.30366e+02 7.17110e+02 8.03764e+02 6.30455e+02
4.76800e+05 8.62600e+02 7.66536e+02 8.85531e+02 6.47541e+02 7.24246e+02 8.15274e+02 6.33219e+02
4.77440e+05 8.63000e+02 7.30342e+02 7.96236e+02 6.64449e+02 7.31310e+02 8.25802e+02 6.36818e+02
4.78080e+05 8.64200e+02 7.42218e+02 8.89314e+02 5.95123e+02 7.37932e+02 8.35083e+02 6.40781e+02
4.78720e+05 8.65000e+02 5.94538e+02 7.83483e+02 4.05593e+02 7.43811e+02 8.42872e+02 6.44750e+02
4.79360e+05 8.65400e+02 6.17886e+02 8.13613e+02 4.22159e+02 7.48737e+02 8.48879e+02 6.48595e+02
4.80000e+05 8.67000e+02 6.76725e+02 7.57896e+02 5.95555e+02 7.52583e+02 8.52816e+02 6.52349e+02
4.80640e+05 8.68000e+02 6.63368e+02 8.62465e+02 4.64272e+02 7.55285e+02 8.54465e+02 6.56105e+02
4.81280e+05 8.68800e+02 7.51874e+02 8.79608e+02 6.24140e+02 7.56812e+02 8.53710e+02 6.59914e+02
4.81920e+05 8.69800e+02 6.56887e+02 9.89189e+02 3.24586e+02 7.57091e+02 8.50507e+02 6.63674e+02
4.82560e+05 8.70600e+02 7.88692e+02 9.11156e+02 6.66228e+02 7.55979e+02 8.44860e+02 6.67097e+02
4.83200e+05 8.71600e+02 6.38250e+02 9.20856e+02 3.55644e+02 7.53319e+02 8.36859e+02 6.69778e+02
4.83840e+05 8.72600e+02 8.03245e+02 9.50923e+02 6.55566e+02 7.49051e+02 8.26847e+02 6.71255e+02
4.84480e+05 8.73200e+02 6.71865e+02 9.69008e+02 3.74722e+02 7.43312e+02 8.15621e+02 6.71004e+02
4.85120e+05 8.73800e+02 8.09073e+02 9.22384e+02 6.95762e+02 7.36464e+02 8.04475e+02 6.68452e+02
4.85760e+05 8.75000e+02 6.49495e+02 8.86898e+02 4.12093e+02 7.29064e+02 7.94883e+02 6.63244e+02
4.86400e+05 8.75400e+02 6.64040e+02 9.10884e+02 4.17197e+02 7.21805e+02 7.87898e+02 6.55712e+02
4.87040e+05 8.77200e+02 7.13468e+02 8.82206e+02 5.44729e+02 7.15429e+02 7.83823e+02 6.47034e+02
4.87680e+05 8.77800e+02 7.80696e+02 9.50773e+02 6.10620e+02 7.10601e+02 7.82483e+02 6.38720e+02
4.88320e+05 8.79000e+02 5.53064e+02 6.93648e+02 4.12480e+02 7.07785e+02 7.83647e+02 6.31923e+02
4.88960e+05 8.80000e+02 6.57022e+02 8.64868e+02 4.49176e+02 7.07120e+02 7.87080e+02 6.27159e+02
4.89600e+05 8.81400e+02 8.11670e+02 9.20358e+02 7.02982e+02 7.08383e+02 7.92306e+02 6.24460e+02
4.90240e+05 8.82000e+02 9.14117e+02 1.04001e+03 7.88222e+02 7.11047e+02 7.98486e+02 6.23609e+02
4.90880e+05 8.82800e+02 7.18937e+02 1.04057e+03 3.97306e+02 7.14400e+02 8.04547e+02 6.24252e+02
4.91520e+05 8.84600e+02 8.34149e+02 1.01324e+03 6.55056e+02 7.17677e+02 8.09423e+02 6.25930e+02
4.92160e+05 8.85200e+02 8.15404e+02 8.81104e+02 7.49704e+02 7.20229e+02 8.12263e+02 6.28196e+02
4.92800e+05 8.86000e+02 6.77353e+02 9.81520e+02 3.73186e+02 7.21705e+02 8.12616e+02 6.30794e+02
4.93440e+05 8.87000e+02 7.90496e+02 1.05264e+03 5.28349e+02 7.22144e+02 8.10568e+02 6.33719e+02
4.94080e+05 8.88600e+02 7.88666e+02 9.38987e+02 6.38346e+02 7.21908e+02 8.06768e+02 6.37049e+02
4.94720e+05 8.88800e+02 8.42168e+02 9.82726e+02 7.01610e+02 7.21520e+02 8.02294e+02 6.40746e+02
4.95360e+05 8.89800e+02 8.03445e+02 8.92106e+02 7.14785e+02 7.21492e+02 7.98402e+02 6.44583e+02
4.96000e+05 8.90400e+02 8.88958e+02 1.05310e+03 7.24818e+02 7.22224e+02 7.96251e+02 6.48197e+02
4.96640e+05 8.91000e+02 8.14262e+02 1.03674e+03 5.91782e+02 7.23932e+02 7.96602e+02 6.51263e+02
4.97280e+05 8.92000e+02 5.65673e+02 7.91980e+02 3.39366e+02 7.26633e+02 7.99506e+02 6.53759e+02
4.97920e+05 8.92800e+02 6.77562e+02 8.64806e+02 4.90317e+02 7.30175e+02 8.04252e+02 6.56099e+02
4.98560e+05 8.94200e+02 6.53772e+02 7.45749e+02 5.61794e+02 7.34327e+02 8.09750e+02 6.58904e+02
4.99200e+05 8.95800e+02 5.89636e+02 8.56313e+02 3.22959e+02 7.38847e+02 8.15100e+02 6.62595e+02
4.99840e+05 8.96400e+02 5.90713e+02 8.15472e+02 3.65953e+02 7.43487e+02 8.19892e+02 6.67083e+02
5.00480e+05 8.98200e+02 7.63241e+02 9.14056e+02 6.12426e+02 7.47915e+02 8.24068e+02 6.71762e+02
5.01120e+05 8.98800e+02 4.93974e+02 7.41816e+02 2.46131e+02 7.51664e+02 8.27561e+02 6.75767e+02
5.01760e+05 8.99800e+02 7.01067e+02 7.77024e+02 6.25111e+02 7.54151e+02 8.29979e+02 6.78323e+02
5.02400e+05 9.01000e+02 8.29991e+02 9.88458e+02 6.71524e+02 7.54779e+02 8.30622e+02 6.78936e+02
5.03040e+05 9.02000e+02 8.37056e+02 9.96677e+02 6.77434e+02 7.53096e+02 8.28784e+02 6.77408e+02
5.03680e+05 9.02600e+02 8.21150e+02 1.06246e+03 5.79841e+02 7.48950e+02 8.24102e+02 6.73797e+02
5.04320e+05 9.03400e+02 9.79706e+02 1.13386e+03 8.25547e+02 7.42576e+02 8.16748e+02 6.68403e+02
5.04960e+05 9.04400e+02 8.24912e+02 1.00717e+03 6.42649e+02 7.34575e+02 8.07390e+02 6.61760e+02
5.05600e+05 9.05400e+02 7.98193e+02 9.33891e+02 6.62496e+02 7.25829e+02 7.96977e+02 6.54681e+02
5.06240e+05 9.06200e+02 6.46055e+02 9.49785e+02 3.42325e+02 7.17392e+02 7.86474e+02 6.48310e+02
5.06880e+05 9.07400e+02 8.50873e+02 9.64447e+02 7.37299e+02 7.10394e+02 7.76713e+02 6.44076e+02
5.07520e+05 9.08200e+02 8.22906e+02 9.53149e+02 6.92663e+02 7.05900e+02 7.68403e+02 6.43398e+02
5.08160e+05 9.08800e+02 9.00406e+02 1.01039e+03 7.90417e+02 7.04681e+02 7.62200e+02 6.47162e+02
5.08800e+05 9.09800e+02 8.13552e+02 9.41479e+02 6.85625e+02 7.06974e+02 7.58775e+02 6.55173e+02
5.09440e+05 9.10400e+02 7.05377e+02 9.08850e+02 5.01903e+02 7.12376e+02 7.58860e+02 6.65893e+02
5.10080e+05 9.11200e+02 7.88406e+02 9.63221e+02 6.13590e+02 7.19974e+02 7.63185e+02 6.76763e+02
5.10720e+05 9.12000e+02 5.96521e+02 9.05353e+02 2.87689e+02 7.28676e+02 7.71935e+02 6.85417e+02
5.11360e+05 9.13200e+02 8.78270e+02 1.08776e+03 6.68778e+02 7.37555e+02 7.83991e+02 6.91120e+02
5.12000e+05 9.13800e+02 6.73350e+02 9.49569e+02 3.97132e+02 7.46032e+02 7.97328e+02 6.94735e+02
5.12640e+05 9.14800e+02 7.73061e+02 8.63177e+02 6.82945e+02 7.53832e+02 8.10147e+02 6.97517e+02
5.13280e+05 9.15600e+02 6.93746e+02 1.02046e+03 3.67030e+02 7.60833e+02 8.21391e+02 7.00275e+02
5.13920e+05 9.16600e+02 6.64202e+02 8.05918e+02 5.22485e+02 7.66921e+02 8.30727e+02 7.03115e+02
5.14560e+05 9.17800e+02 6.82353e+02 7.87799e+02 5.76908e+02 7.71944e+02 8.38424e+02 7.05463e+02
5.15200e+05 9.18600e+02 7.87974e+02 9.55473e+02 6.20476e+02 7.75739e+02 8.45132e+02 7.06346e+02
5.15840e+05 9.19600e+02 8.68830e+02 1.08233e+03 6.55332e+02 7.78200e+02 8.51459e+02 7.04941e+02
5.16480e+05 9.20400e+02 8.27032e+02 1.02718e+03 6.26880e+02 7.79301e+02 8.57489e+02 7.01113e+02
5.17120e+05 9.21200e+02 8.71604e+02 1.08831e+03 6.54896e+02 7.79061e+02 8.62613e+02 6.95510e+02
5.17760e+05 9.22200e+02 7.92773e+02 1.05481e+03 5.30733e+02 7.77526e+02 8.65898e+02 6.89153e+02
5.18400e+05 9.23400e+02 8.01743e+02 9.00562e+02 7.02924e+02 7.74826e+02 8.66703e+02 6.82949e+02
5.19040e+05 9.24200e+02 6.43719e+02 9.37968e+02 3.49470e+02 7.71273e+02 8.65124e+02 6.77421e+02
5.19680e+05 9.25600e+02 7.24306e+02 9.81278e+02 4.67333e+02 7.67366e+02 8.62049e+02 6.72682e+02
5.20320e+05 9.26400e+02 7.57583e+02 1.06760e+03 4.47568e+02 7.63686e+02 8.58857e+02 6.68516e+02
5.20960e+05 9.27400e+02 8.69070e+02 1.09078e+03 6.47361e+02 7.60740e+02 8.56917e+02 6.64563e+02
5.21600e+05 9.28000e+02 8.15171e+02 1.13752e+03 4.92819e+02 7.58806e+02 8.57054e+02 6.60557e+02
5.22240e+05 9.29000e+02 6.55539e+02 7.08167e+02 6.02912e+02 7.57843e+02 8.59198e+02 6.56488e+02
5.22880e+05 9.30000e+02 6.48067e+02 1.03663e+03 2.59508e+02 7.57519e+02 8.62450e+02 6.52588e+02
5.23520e+05 9.31000e+02 6.13960e+02 9.44869e+02 2.83052e+02 7.57358e+02 8.65569e+02 6.49147e+02
5.24160e+05 9.32200e+02 8.35788e+02 9.61901e+02 7.09676e+02 7.56961e+02 8.67581e+02 6.46341e+02
5.24800e+05 9.32400e+02 8.26674e+02 9.47027e+02 7.06320e+02 7.56142e+02 8.68122e+02 6.44162e+02
5.25440e+05 9.33800e+02 8.11945e+02 1.01589e+03 6.07997e+02 7.54941e+02 8.67385e+02 6.42497e+02
5.26080e+05 9.34400e+02 7.61675e+02 9.03969e+02 6.19382e+02 7.53533e+02 8.65744e+02 6.41323e+02
5.26720e+05 9.35400e+02 7.98716e+02 9.38056e+02 6.59377e+02 7.52114e+02 8.63383e+02 6.40846e+02
5.27360e+05 9.36200e+02 7.12039e+02 8.88638e+02 5.35440e+02 7.50841e+02 8.60202e+02 6.41480e+02
5.28000e+05 9.37600e+02 8.79146e+02 1.00640e+03 7.51890e+02 7.49807e+02 8.56034e+02 6.43581e+02
5.28640e+05 9.38800e+02 8.97875e+02 1.05710e+03 7.38651e+02 7.49042e+02 8.50934e+02 6.47151e+02
5.29280e+05 9.39600e+02 6.60137e+02 9.70324e+02 3.49950e+02 7.48511e+02 8.45242e+02 6.51780e+02
5.29920e+05 9.40400e+02 7.24878e+02 9.04858e+02 5.44897e+02 7.48131e+02 8.39398e+02 6.56864e+02
5.30560e+05 9.41600e+02 6.76385e+02 7.92424e+02 5.60347e+02 7.47823e+02 8.33756e+02 6.61891e+02
5.31200e+05 9.42600e+02 5.16097e+02 6.84929e+02 3.47265e+02 7.47593e+02 8.28597e+02 6.66588e+02
5.31840e+05 9.44200e+02 5.76876e+02 7.94919e+02 3.58833e+02 7.47558e+02 8.24298e+02 6.70817e+02
5.32480e+05 9.45200e+02 7.91030e+02 9.63111e+02 6.18949e+02 7.47873e+02 8.21397e+02 6.74349e+02
5.33120e+05 9.45800e+02 8.08996e+02 9.89433e+02 6.28559e+02 7.48554e+02 8.20393e+02 6.76715e+02
5.33760e+05 9.46400e+02 8.58837e+02 1.03486e+03 6.82813e+02 7.49294e+02 8.21309e+02 6.77278e+02
5.34400e+05 9.47200e+02 6.43040e+02 8.65953e+02 4.20127e+02 7.49418e+02 8.23377e+02 6.75459e+02
5.35040e+05 9.48200e+02 5.59691e+02 7.90318e+02 3.29064e+02 7.48101e+02 8.25236e+02 6.70966e+02
5.35680e+05 9.49000e+02 7.16450e+02 9.09630e+02 5.23269e+02 7.44760e+02 8.25621e+02 6.63899e+02
5.36320e+05 9.50000e+02 6.70014e+02 9.52090e+02 3.87937e+02 7.39386e+02 8.23961e+02 6.54812e+02
5.36960e+05 9.50800e+02 6.84664e+02 8.45436e+02 5.23893e+02 7.32573e+02 8.20407e+02 6.44740e+02
5.37600e+05 9.52400e+02 5.38458e+02 7.79446e+02 2.97470e+02 7.25244e+02 8.15409e+02 6.35078e+02
5.38240e+05 9.53000e+02 7.42021e+02 8.34081e+02 6.49961e+02 7.18270e+02 8.09328e+02 6.27212e+02
5.38880e+05 9.53800e+02 7.46942e+02 1.01152e+03 4.82364e+02 7.12208e+02 8.02381e+02 6.22034e+02
5.39520e+05 9.54800e+02 8.07728e+02 9.34943e+02 6.80512e+02 7.07207e+02 7.94870e+02 6.19543e+02
5.40160e+05 9.55200e+02 6.76366e+02 9.86751e+02 3.65981e+02 7.03080e+02 7.87383e+02 6.18776e+02
5.40800e+05 9.56400e+02 7.56728e+02 8.79895e+02 6.33560e+02 6.99484e+02 7.80767e+02 6.18202e+02
5.41440e+05 9.57200e+02 8.84534e+02 1.09341e+03 6.75657e+02 6.96146e+02 7.75796e+02 6.16497e+02
5.42080e+05 9.58000e+02 9.25571e+02 1.08630e+03 7.64839e+02 6.93042e+02 7.72716e+02 6.13369e+02
5.42720e+05 9.59000e+02 5.87995e+02 8.93536e+02 2.82453e+02 6.90441e+02 7.71050e+02 6.09832e+02
5.43360e+05 9.59400e+02 7.84761e+02 9.82880e+02 5.86643e+02 6.88805e+02 7.69907e+02 6.07703e+02
5.44000e+05 9.60200e+02 7.86200e+02 9.61836e+02 6.10563e+02 6.88624e+02 7.68552e+02 6.08696e+02
5.44640e+05 9.60800e+02 7.92503e+02 9.20790e+02 6.64216e+02 6.90282e+02 7.66870e+02 6.13694e+02
5.45280e+05 9.61400e+02 7.23106e+02 8.73066e+02 5.73146e+02 6.93949e+02 7.65492e+02 6.22406e+02
5.45920e+05 9.62400e+02 7.13744e+02 8.62413e+02 5.65075e+02 6.99511e+02 7.65605e+02 6.33416e+02
5.46560e+05 9.63000e+02 6.92058e+02 9.39522e+02 4.44595e+02 7.06570e+02 7.68441e+02 6.44699e+02
5.47200e+05 9.63800e+02 7.32505e+02 8.60475e+02 6.04534e+02 7.14556e+02 7.74509e+02 6.54603e+02
5.47840e+05 9.64600e+02 5.88596e+02 8.93587e+02 2.83606e+02 7.22853e+02 7.83059e+02 6.62648e+02
5.48480e+05 9.66000e+02 9.21581e+02 1.06654e+03 7.76617e+02 7.30901e+02 7.92518e+02 6.69283e+02
5.49120e+05 9.66200e+02 9.05502e+02 1.06983e+03 7.41176e+02 7.38212e+02 8.01500e+02 6.74924e+02
5.49760e+05 9.67400e+02 7.65746e+02 9.18276e+02 6.13217e+02 7.44369e+02 8.09341e+02 6.79396e+02
5.50400e+05 9.68200e+02 7.24823e+02 1.03606e+03 4.13591e+02 7.49031e+02 8.15921e+02 6.82141e+02
5.51040e+05 9.69000e+02 8.77401e+02 9.60919e+02 7.93883e+02 7.52010e+02 8.21196e+02 6.82824e+02
5.51680e+05 9.69800e+02 8.95868e+02 9.89010e+02 8.02726e+02 7.53372e+02 8.24981e+02 6.81763e+02
5.52320e+05 9.70600e+02 5.66910e+02 9.02578e+02 2.31243e+02 7.53475e+02 8.27063e+02 6.79887e+02
5.52960e+05 9.72000e+02 7.50083e+02 9.23429e+02 5.76736e+02 7.52877e+02 8.27386e+02 6.78368e+02
5.53600e+05 9.73000e+02 5.78886e+02 9.16552e+02 2.41220e+02 7.52218e+02 8.26186e+02 6.78250e+02
5.54240e+05 9.74400e+02 7.29098e+02 8.94216e+02 5.63980e+02 7.52098e+02 8.24036e+02 6.80159e+02
5.54880e+05 9.75400e+02 7.41308e+02 8.41458e+02 6.41159e+02 7.52960e+02 8.21842e+02 6.84078e+02
5.55520e+05 9.75800e+02 7.88504e+02 9.41005e+02 6.36004e+02 7.54953e+02 8.20675e+02 6.89232e+02
5.56160e+05 9.77000e+02 6.96977e+02 9.44559e+02 4.49395e+02 7.57830e+02 8.21326e+02 6.94334e+02
5.56800e+05 9.78400e+02 7.06453e+02 7.85734e+02 6.27173e+02 7.60955e+02 8.23716e+02 6.98194e+02
5.57440e+05 9.78800e+02 7.39134e+02 8.44891e+02 6.33378e+02 7.63478e+02 8.26751e+02 7.00204e+02
5.58080e+05 9.79600e+02 9.33899e+02 1.10068e+03 7.67118e+02 7.64593e+02 8.28940e+02 7.00246e+02
5.58720e+05 9.80800e+02 4.86989e+02 7.56778e+02 2.17201e+02 7.63760e+02 8.29189e+02 6.98331e+02
5.59360e+05 9.81200e+02 7.21871e+02 9.23725e+02 5.20017e+02 7.60805e+02 8.27142e+02 6.94468e+02
5.60000e+05 9.82200e+02 5.45657e+02 7.65220e+02 3.26094e+02 7.55938e+02 8.23073e+02 6.88803e+02
5.60640e+05 9.83000e+02 7.32353e+02 9.32526e+02 5.32179e+02 7.49733e+02 8.17672e+02 6.81795e+02
5.61280e+05 9.83800e+02 6.45202e+02 7.82756e+02 5.07649e+02 7.43021e+02 8.11824e+02 6.74218e+02
5.61920e+05 9.84600e+02 7.06324e+02 9.54549e+02 4.58099e+02 7.36676e+02 8.06352e+02 6.67000e+02
5.62560e+05 9.85800e+02 7.77516e+02 1.11100e+03 4.44029e+02 7.31381e+02 8.01746e+02 6.61015e+02
5.63200e+05 9.86400e+02 6.92873e+02 9.77753e+02 4.07994e+02 7.27478e+02 7.98062e+02 6.56894e+02
5.63840e+05 9.88000e+02 7.10165e+02 7.94999e+02 6.25331e+02 7.24943e+02 7.95002e+02 6.54885e+02
5.64480e+05 9.88600e+02 7.94434e+02 8.97854e+02 6.91014e+02 7.23476e+02 7.92123e+02 6.54830e+02
5.65120e+05 9.89200e+02 7.22623e+02 8.78580e+02 5.66665e+02 7.22686e+02 7.89143e+02 6.56228e+02
5.65760e+05 9.90200e+02 7.19994e+02 7.87809e+02 6.52179e+02 7.22243e+02 7.86204e+02 6.58282e+02
5.66400e+05 9.91400e+02 6.92263e+02 8.65607e+02 5.18918e+02 7.21914e+02 7.83841e+02 6.59987e+02
5.67040e+05 9.92200e+02 7.33509e+02 8.55863e+02 6.11156e+02 7.21536e+02 7.82635e+02 6.60437e+02
5.67680e+05 9.93000e+02 6.68994e+02 8.72521e+02 4.65467e+02 7.21005e+02 7.82769e+02 6.59240e+02
5.68320e+05 9.93800e+02 8.47098e+02 9.54902e+02 7.39293e+02 7.20264e+02 7.83845e+02 6.56683e+02
5.68960e+05 9.94200e+02 7.39535e+02 8.64799e+02 6.14272e+02 7.19282e+02 7.85152e+02 6.53412e+02
5.69600e+05 9.95400e+02 6.81119e+02 8.95298e+02 4.66939e+02 7.18062e+02 7.86098e+02 6.50026e+02
5.70240e+05 9.96200e+02 8.37475e+02 9.80745e+02 6.94206e+02 7.16657e+02 7.86394e+02 6.46920e+02
5.70880e+05 9.96400e+02 8.42199e+02 9.81054e+02 7.03344e+02 7.15196e+02 7.85989e+02 6.44403e+02
5.71520e+05 9.98000e+02 6.27071e+02 8.89131e+02 3.65011e+02 7.13887e+02 7.84974e+02 6.42799e+02
5.72160e+05 9.98600e+02 7.68012e+02 9.26374e+02 6.09650e+02 7.12972e+02 7.83580e+02 6.42365e+02
5.72800e+05 9.99200e+02 8.19896e+02 9.55376e+02 6.84417e+02 7.12684e+02 7.82230e+02 6.43138e+02
5.73440e+05 1.00020e+03 6.52774e+02 9.97606e+02 3.07942e+02 7.13202e+02 7.81483e+02 6.44921e+02
5.74080e+05 1.00120e+03 7.14544e+02 9.27947e+02 5.01141e+02 7.14620e+02 7.81836e+02 6.47404e+02
5.74720e+05 1.00180e+03 7.73291e+02 8.15854e+02 7.30728e+02 7.16911e+02 7.83486e+02 6.50336e+02
5.75360e+05 1.00240e+03 7.51573e+02 7.96029e+02 7.07117e+02 7.19933e+02 7.86240e+02 6.53626e+02
5.76000e+05 1.00320e+03 6.44640e+02 8.81123e+02 4.08157e+02 7.23454e+02 7.89627e+02 6.57282e+02
5.76640e+05 1.00420e+03 7.26536e+02 9.25515e+02 5.27557e+02 7.27167e+02 7.93110e+02 6.61225e+02
5.77280e+05 1.00460e+03 7.70523e+02 9.14792e+02 6.26255e+02 7.30723e+02 7.96287e+02 6.65159e+02
5.77920e+05 1.00580e+03 6.67524e+02 7.11965e+02 6.23083e+02 7.33793e+02 7.98974e+02 6.68611e+02
5.78560e+05 1.00620e+03 6.54572e+02 7.64698e+02 5.44447e+02 7.36132e+02 8.01127e+02 6.71137e+02
5.79200e+05 1.00760e+03 6.13287e+02 7.86029e+02 4.40545e+02 7.37600e+02 8.02584e+02 6.72616e+02
5.79840e+05 1.00920e+03 6.28031e+02 7.62245e+02 4.93817e+02 7.38155e+02 8.02876e+02 6.73433e+02
5.80480e+05 1.01020e+03 8.09345e+02 1.01341e+03 6.05277e+02 7.37823e+02 8.01294e+02 6.74352e+02
5.81120e+05 1.01080e+03 9.71092e+02 1.13953e+03 8.02650e+02 7.36637e+02 7.97160e+02 6.76114e+02
5.81760e+05 1.01180e+03 7.80151e+02 1.07804e+03 4.82262e+02 7.34536e+02 7.90060e+02 6.79012e+02
5.82400e+05 1.01300e+03 4.98525e+02 6.76308e+02 3.20742e+02 7.31333e+02 7.79947e+02 6.82718e+02
5.83040e+05 1.01420e+03 8.81796e+02 9.46342e+02 8.17250e+02 7.26831e+02 7.67170e+02 6.86492e+02
5.83680e+05 1.01440e+03 8.39559e+02 9.55358e+02 7.23759e+02 7.21073e+02 7.52546e+02 6.89600e+02
5.84320e+05 1.01580e+03 6.95522e+02 7.89643e+02 6.01401e+02 7.14504e+02 7.37517e+02 6.91491e+02
5.84960e+05 1.01680e+03 7.45964e+02 8.41921e+02 6.50007e+02 7.07896e+02 7.24428e+02 6.91363e+02
5.85600e+05 1.01740e+03 6.84644e+02 9.65337e+02 4.03951e+02 7.02090e+02 7.16518e+02 6.87663e+02
5.86240e+05 1.01820e+03 8.51017e+02 1.06894e+03 6.33098e+02 6.97769e+02 7.14782e+02 6.80756e+02
5.86880e+05 1.01900e+03 7.77337e+02 1.12793e+03 4.26743e+02 6.95295e+02 7.16739e+02 6.73851e+02
5.87520e+05 1.01940e+03 8.24342e+02 1.05794e+03 5.90743e+02 6.94674e+02 7.20497e+02 6.68852e+02
5.88160e+05 1.02020e+03 8.35974e+02 9.46877e+02 7.25072e+02 6.95631e+02 7.25148e+02 6.66113e+02
5.88800e+05 1.02100e+03 7.31413e+02 9.46143e+02 5.16684e+02 6.97776e+02 7.30223e+02 6.65329e+02
5.89440e+05 1.02180e+03 8.32979e+02 9.54733e+02 7.11225e+02 7.00798e+02 7.35743e+02 6.65853e+02
5.90080e+05 1.02280e+03 7.51125e+02 1.00291e+03 4.99337e+02 7.04553e+02 7.42360e+02 6.66746e+02
5.90720e+05 1.02360e+03 8.51882e+02 1.03812e+03 6.65644e+02 7.09049e+02 7.51135e+02 6.66964e+02
5.91360e+05 1.02480e+03 8.63221e+02 1.02887e+03 6.97569e+02 7.14331e+02 7.62844e+02 6.65819e+02
5.92000e+05 1.02560e+03 7.99522e+02 8.82446e+02 7.16597e+02 7.20369e+02 7.77401e+02 6.63336e+02
5.92640e+05 1.02680e+03 4.69995e+02 7.30701e+02 2.09290e+02 7.27021e+02 7.93924e+02 6.60118e+02
5.93280e+05 1.02820e+03 6.00991e+02 8.15263e+02 3.86720e+02 7.34061e+02 8.11141e+02 6.56981e+02
5.93920e+05 1.02940e+03 7.56037e+02 8.59782e+02 6.52293e+02 7.41208e+02 8.27737e+02 6.54679e+02
5.94560e+05 1.03000e+03 8.44858e+02 9.02063e+02 7.87652e+02 7.48114e+02 8.42485e+02 6.53744e+02
5.95200e+05 1.03080e+03 7.49813e+02 1.01350e+03 4.86126e+02 7.54323e+02 8.54287e+02 6.54360e+02
5.95840e+05 1.03160e+03 9.32129e+02 1.10114e+03 7.63114e+02 7.59240e+02 8.62216e+02 6.56264e+02
5.96480e+05 1.03260e+03 7.60110e+02 1.03717e+03 4.83051e+02 7.62214e+02 8.65629e+02 6.58799e+02
5.97120e+05 1.03340e+03 7.56507e+02 8.65552e+02 6.47461e+02 7.62767e+02 8.64348e+02 6.61187e+02
5.97760e+05 1.03540e+03 7.16077e+02 1.11662e+03 3.15539e+02 7.60854e+02 8.58824e+02 6.62883e+02
5.98400e+05 1.03580e+03 1.01749e+03 1.14164e+03 8.93349e+02 7.56985e+02 8.50220e+02 6.63749e+02
5.99040e+05 1.03700e+03 9.28964e+02 1.10456e+03 7.53365e+02 7.52146e+02 8.40311e+02 6.63981e+02
5.99680e+05 1.03760e+03 7.95484e+02 9.82616e+02 6.08353e+02 7.47509e+02 8.31152e+02 6.63866e+02
6.00320e+05 1.03840e+03 8.15388e+02 9.70875e+02 6.59901e+02 7.44122e+02 8.24637e+02 6.63606e+02
6.00960e+05 1.03980e+03 7.07814e+02 1.01124e+03 4.04383e+02 7.42724e+02 8.22136e+02 6.63312e+02
6.01600e+05 1.04040e+03 8.68873e+02 1.02795e+03 7.09799e+02 7.43733e+02 8.24368e+02 6.63098e+02
6.02240e+05 1.04100e+03 8.75750e+02 1.04908e+03 7.02418e+02 7.47262e+02 8.31410e+02 6.63114e+02
6.02880e+05 1.04200e+03 6.84921e+02 9.76557e+02 3.93285e+02 7.53108e+02 8.42724e+02 6.63493e+02
6.03520e+05 1.04260e+03 8.47495e+02 9.82738e+02 7.12253e+02 7.60741e+02 8.57200e+02 6.64282e+02
6.04160e+05 1.04420e+03 5.19619e+02 8.62707e+02 1.76530e+02 7.69366e+02 8.73288e+02 6.65444e+02
6.04800e+05 1.04480e+03 6.78907e+02 7.81632e+02 5.76182e+02 7.78119e+02 8.89334e+02 6.66905e+02
6.05440e+05 1.04580e+03 7.15292e+02 9.47093e+02 4.83491e+02 7.86277e+02 9.03942e+02 6.68612e+02
6.06080e+05 1.04640e+03 7.97469e+02 9.12821e+02 6.82118e+02 7.93370e+02 9.16165e+02 6.70574e+02
6.06720e+05 1.04700e+03 7.31863e+02 9.31126e+02 5.32599e+02 7.99131e+02 9.25389e+02 6.72873e+02
6.07360e+05 1.04800e+03 6.06277e+02 7.20290e+02 4.92264e+02 8.03332e+02 9.31024e+02 6.75640e+02
6.08000e+05 1.04920e+03 7.67564e+02 8.44514e+02 6.90615e+02 8.05674e+02 9.32333e+02 6.79015e+02
6.08640e+05 1.05020e+03 6.54977e+02 8.87388e+02 4.22566e+02 8.05812e+02 9.28517e+02 6.83107e+02
6.09280e+05 1.05120e+03 5.81609e+02 8.87720e+02 2.75498e+02 8.03507e+02 9.19056e+02 6.87959e+02
6.09920e+05 1.05240e+03 5.91313e+02 8.19351e+02 3.63275e+02 7.98756e+02 9.04056e+02 6.93456e+02
6.10560e+05 1.05280e+03 8.16137e+02 1.00393e+03 6.28340e+02 7.91790e+02 8.84379e+02 6.99201e+02
6.11200e+05 1.05420e+03 6.49275e+02 8.01605e+02 4.96945e+02 7.83013e+02 8.61602e+02 7.04424e+02
6.11840e+05 1.05460e+03 7.48971e+02 9.09198e+02 5.88745e+02 7.72918e+02 8.37785e+02 7.08050e+02
6.12480e+05 1.05560e+03 7.77543e+02 9.00904e+02 6.54181e+02 7.62020e+02 8.15124e+02 7.08915e+02
6.13120e+05 1.05620e+03 7.61391e+02 8.62924e+02 6.59859e+02 7.50845e+02 7.95482e+02 7.06207e+02
6.13760e+05 1.05700e+03 7.61089e+02 8.42609e+02 6.79568e+02 7.39917e+02 7.79663e+02 7.00170e+02
6.14400e+05 1.05780e+03 7.58889e+02 8.65925e+02 6.51854e+02 7.29734e+02 7.67072e+02 6.92396e+02
6.15040e+05 1.05860e+03 8.61631e+02 9.63536e+02 7.59726e+02 7.20737e+02 7.56618e+02 6.84856e+02
6.15680e+05 1.05940e+03 7.04640e+02 1.00634e+03 4.02938e+02 7.13291e+02 7.47848e+02 6.78734e+02
6.16320e+05 1.06060e+03 6.60028e+02 9.40720e+02 3.79335e+02 7.07658e+02 7.41168e+02 6.74148e+02
6.16960e+05 1.06140e+03 6.93461e+02 1.01098e+03 3.75946e+02 7.03976e+02 7.37393e+02 6.70559e+02
6.17600e+05 1.06260e+03 8.34945e+02 1.03848e+03 6.31415e+02 7.02282e+02 7.37072e+02 6.67492e+02
6.18240e+05 1.06300e+03 8.37503e+02 1.01551e+03 6.59491e+02 7.02543e+02 7.39985e+02 6.65100e+02
6.18880e+05 1.06400e+03 6.91902e+02 1.02566e+03 3.58146e+02 7.04669e+02 7.45272e+02 6.64067e+02
6.19520e+05 1.06540e+03 5.86629e+02 9.48241e+02 2.25017e+02 7.08492e+02 7.51929e+02 6.65056e+02
6.20160e+05 1.06600e+03 6.85846e+02 1.03475e+03 3.36939e+02 7.13748e+02 7.59189e+02 6.68307e+02
6.20800e+05 1.06700e+03 8.38723e+02 9.91526e+02 6.85920e+02 7.20092e+02 7.66660e+02 6.73524e+02
6.21440e+05 1.06820e+03 7.29345e+02 9.76507e+02 4.82184e+02 7.27103e+02 7.74261e+02 6.79946e+02
6.22080e+05 1.06900e+03 7.22318e+02 9.84369e+02 4.60266e+02 7.34272e+02 7.82012e+02 6.86532e+02
6.22720e+05 1.07020e+03 7.20683e+02 1.06725e+03 3.74120e+02 7.41033e+02 7.89859e+02 6.92206e+02
6.23360e+05 1.07180e+03 5.48105e+02 7.63029e+02 3.33180e+02 7.46872e+02 7.97634e+02 6.96110e+02
6.24000e+05 1.07260e+03 6.66537e+02 8.00463e+02 5.32611e+02 7.51441e+02 8.05089e+02 6.97793e+02
6.24640e+05 1.07380e+03 6.74786e+02 9.71001e+02 3.78571e+02 7.54599e+02 8.11937e+02 6.97261e+02
6.25280e+05 1.07480e+03 7.38902e+02 9.15853e+02 5.61951e+02 7.56370e+02 8.17881e+02 6.94858e+02
6.25920e+05 1.07500e+03 6.95566e+02 8.39687e+02 5.51445e+02 7.56842e+02 8.22618e+02 6.91066e+02
6.26560e+05 1.07640e+03 5.93480e+02 7.85920e+02 4.01041e+02 7.56074e+02 8.25865e+02 6.86282e+02
6.27200e+05 1.07720e+03 6.01700e+02 7.79254e+02 4.24147e+02 7.54052e+02 8.27426e+02 6.80678e+02
6.27840e+05 1.07840e+03 7.55977e+02 9.24779e+02 5.87174e+02 7.50729e+02 8.27236e+02 6.74221e+02
6.28480e+05 1.07880e+03 6.05543e+02 9.33651e+02 2.77435e+02 7.46098e+02 8.25346e+02 6.66850e+02
6.29120e+05 1.07960e+03 7.42480e+02 9.38006e+02 5.46955e+02 7.40251e+02 8.21834e+02 6.58669e+02
6.29760e+05 1.08080e+03 7.12111e+02 9.92932e+02 4.31291e+02 7.33375e+02 8.16718e+02 6.50032e+02
6.30400e+05 1.08140e+03 7.18536e+02 8.40057e+02 5.97015e+02 7.25728e+02 8.09994e+02 6.41461e+02
6.31040e+05 1.08200e+03 7.84930e+02 9.32200e+02 6.37659e+02 7.17662e+02 8.01850e+02 6.33473e+02
6.31680e+05 1.08280e+03 5.62423e+02 9.38008e+02 1.86838e+02 7.09654e+02 7.92870e+02 6.26438e+02
6.32320e+05 1.08400e+03 7.08617e+02 9.24226e+02 4.93007e+02 7.02292e+02 7.84033e+02 6.20551e+02
6.32960e+05 1.08460e+03 6.58345e+02 7.33995e+02 5.82695e+02 6.96187e+02 7.76484e+02 6.15890e+02
6.33600e+05 1.08560e+03 7.27111e+02 8.40259e+02 6.13963e+02 6.91852e+02 7.71250e+02 6.12455e+02
6.34240e+05 1.08620e+03 7.12259e+02 8.25800e+02 5.98718e+02 6.89602e+02 7.69024e+02 6.10181e+02
6.34880e+05 1.08700e+03 6.99602e+02 8.67374e+02 5.31830e+02 6.89497e+02 7.70024e+02 6.08970e+02
6.35520e+05 1.08760e+03 5.96835e+02 6.95884e+02 4.97786e+02 6.91304e+02 7.73824e+02 6.08784e+02
6.36160e+05 1.08880e+03 7.90339e+02 9.72752e+02 6.07927e+02 6.94525e+02 7.79341e+02 6.09710e+02
6.36800e+05 1.08980e+03 7.42712e+02 9.90548e+02 4.94877e+02 6.98506e+02 7.85129e+02 6.11884e+02
6.37440e+05 1.09120e+03 8.10708e+02 9.95908e+02 6.25508e+02 7.02581e+02 7.89826e+02 6.15337e+02
6.38080e+05 1.09140e+03 8.87501e+02 1.02152e+03 7.53483e+02 7.06194e+02 7.92471e+02 6.19917e+02
6.38720e+05 1.09240e+03 8.53900e+02 9.55014e+02 7.52786e+02 7.08953e+02 7.92578e+02 6.25328e+02
6.39360e+05 1.09280e+03 7.45464e+02 8.66370e+02 6.24559e+02 7.10653e+02 7.90124e+02 6.31182e+02
6.40000e+05 1.09400e+03 7.53228e+02 1.01217e+03 4.94283e+02 7.11310e+02 7.85557e+02 6.37064e+02
6.40640e+05 1.09500e+03 7.03284e+02 9.52538e+02 4.54030e+02 7.11207e+02 7.79721e+02 6.42693e+02
6.41280e+05 1.09560e+03 7.70429e+02 8.91087e+02 6.49771e+02 7.10901e+02 7.73694e+02 6.48107e+02
6.41920e+05 1.09660e+03 7.06148e+02 9.50745e+02 4.61550e+02 7.11120e+02 7.68578e+02 6.53662e+02
6.42560e+05 1.09840e+03 6.16229e+02 8.73623e+02 3.58836e+02 7.12566e+02 7.65374e+02 6.59759e+02
6.43200e+05 1.09920e+03 8.29447e+02 1.03643e+03 6.22464e+02 7.15704e+02 7.64879e+02 6.66529e+02
6.43840e+05 1.10000e+03 8.62153e+02 9.60596e+02 7.63710e+02 7.20641e+02 7.67495e+02 6.73788e+02
6.44480e+05 1.10080e+03 7.28256e+02 9.60508e+02 4.96004e+02 7.27084e+02 7.72929e+02 6.81240e+02
6.45120e+05 1.10260e+03 8.65197e+02 9.88499e+02 7.41895e+02 7.34383e+02 7.80115e+02 6.88652e+02
6.45760e+05 1.10360e+03 7.55556e+02 8.83008e+02 6.28103e+02 7.41678e+02 7.87523e+02 6.95834e+02
6.46400e+05 1.10460e+03 6.90050e+02 9.61887e+02 4.18214e+02 7.48138e+02 7.93756e+02 7.02521e+02
6.47040e+05 1.10580e+03 6.42566e+02 8.86910e+02 3.98222e+02 7.53176e+02 7.98090e+02 7.08263e+02
6.47680e+05 1.10720e+03 8.05776e+02 9.59966e+02 6.51585e+02 7.56555e+02 8.00776e+02 7.12334e+02
6.48320e+05 1.10780e+03 8.69103e+02 1.01667e+03 7.21538e+02 7.58348e+02 8.02889e+02 7.13807e+02
6.48960e+05 1.10900e+03 5.31136e+02 8.57230e+02 2.05041e+02 7.58810e+02 8.05525e+02 7.12095e+02
6.49600e+05 1.11000e+03 7.15704e+02 8.41025e+02 5.90384e+02 7.58219e+02 8.08808e+02 7.07630e+02
6.50240e+05 1.11080e+03 6.56242e+02 8.23551e+02 4.88933e+02 7.56776e+02 8.11839e+02 7.01713e+02
6.50880e+05 1.11160e+03 7.58122e+02 9.23378e+02 5.92866e+02 7.54606e+02 8.13490e+02 6.95721e+02
6.51520e+05 1.11260e+03 7.27285e+02 1.00239e+03 4.52184e+02 7.51777e+02 8.12993e+02 6.90562e+02
6.52160e+05 1.11340e+03 7.77370e+02 8.71679e+02 6.83062e+02 7.48317e+02 8.10081e+02 6.86553e+02
6.52800e+05 1.11460e+03 5.91128e+02 8.04174e+02 3.78081e+02 7.44218e+02 8.04964e+02 6.83471e+02
6.53440e+05 1.11560e+03 7.26729e+02 1.02582e+03 4.27635e+02 7.39475e+02 7.98245e+02 6.80706e+02
6.54080e+05 1.11660e+03 6.51063e+02 9.00221e+02 4.01906e+02 7.34144e+02 7.90773e+02 6.77514e+02
6.54720e+05 1.11760e+03 4.36725e+02 6.32657e+02 2.40793e+02 7.28366e+02 7.83435e+02 6.73296e+02
6.55360e+05 1.11900e+03 4.95185e+02 8.06799e+02 1.83571e+02 7.22368e+02 7.76948e+02 6.67788e+02
6.56000e+05 1.12020e+03 5.46861e+02 8.23169e+02 2.70552e+02 7.16429e+02 7.71747e+02 6.61111e+02
6.56640e+05 1.12160e+03 7.55612e+02 9.10033e+02 6.01191e+02 7.10845e+02 7.67987e+02 6.53704e+02
6.57280e+05 1.12200e+03 7.40271e+02 9.16593e+02 5.63950e+02 7.05829e+02 7.65473e+02 6.46184e+02
6.57920e+05 1.12340e+03 7.08860e+02 9.57295e+02 4.60424e+02 7.01395e+02 7.63563e+02 6.39227e+02
6.58560e+05 1.12460e+03 7.59507e+02 8.53303e+02 6.65711e+02 6.97335e+02 7.61207e+02 6.33462e+02
6.59200e+05 1.12540e+03 7.84584e+02 8.84868e+02 6.84300e+02 6.93328e+02 7.57267e+02 6.29388e+02
6.59840e+05 1.12640e+03 6.37456e+02 9.37429e+02 3.37482e+02 6.89132e+02 7.50982e+02 6.27281e+02
6.60480e+05 1.12780e+03 7.79378e+02 8.58137e+02 7.00619e+02 6.84723e+02 7.42385e+02 6.27060e+02
6.61120e+05 1.12840e+03 7.44376e+02 9.02380e+02 5.86373e+02 6.80330e+02 7.32467e+02 6.28192e+02
6.61760e+05 1.12920e+03 7.29737e+02 9.10266e+02 5.49208e+02 6.76365e+02 7.22959e+02 6.29770e+02
6.62400e+05 1.13020e+03 5.52597e+02 8.11739e+02 2.93456e+02 6.73306e+02 7.15728e+02 6.30884e+02
6.63040e+05 1.13140e+03 8.57893e+02 1.01706e+03 6.98722e+02 6.71576e+02 7.11975e+02 6.31176e+02
6.63680e+05 1.13220e+03 7.19029e+02 1.08863e+03 3.49425e+02 6.71447e+02 7.11779e+02 6.31115e+02
6.64320e+05 1.13280e+03 6.65086e+02 8.31782e+02 4.98390e+02 6.72975e+02 7.14322e+02 6.31629e+02
6.64960e+05 1.13420e+03 6.99751e+02 9.70326e+02 4.29177e+02 6.75948e+02 7.18367e+02 6.33529e+02
6.65600e+05 1.13480e+03 8.06515e+02 1.02823e+03 5.84796e+02 6.79927e+02 7.22621e+02 6.37234e+02
6.66240e+05 1.13580e+03 8.45391e+02 1.00127e+03 6.89513e+02 6.84426e+02 7.26053e+02 6.42799e+02
6.66880e+05 1.13660e+03 8.56112e+02 9.99179e+02 7.13045e+02 6.89087e+02 7.28186e+02 6.49988e+02
6.67520e+05 1.13700e+03 8.56323e+02 9.63476e+02 7.49170e+02 6.93764e+02 7.29309e+02 6.58219e+02
6.68160e+05 1.13800e+03 6.81679e+02 9.07408e+02 4.55950e+02 6.98503e+02 7.30503e+02 6.66503e+02
6.68800e+05 1.13860e+03 8.25034e+02 1.07888e+03 5.71189e+02 7.03490e+02 7.33315e+02 6.73666e+02
6.69440e+05 1.13920e+03 7.22280e+02 9.25475e+02 5.19084e+02 7.08987e+02 7.38941e+02 6.79032e+02
6.70080e+05 1.14040e+03 6.15181e+02 7.38713e+02 4.91649e+02 7.15247e+02 7.47525e+02 6.82969e+02
6.70720e+05 1.14140e+03 4.46049e+02 5.83662e+02 3.08435e+02 7.22431e+02 7.58514e+02 6.86348e+02
6.71360e+05 1.14220e+03 5.08008e+02 7.86089e+02 2.29928e+02 7.30520e+02 7.71416e+02 6.89624e+02
6.72000e+05 1.14300e+03 5.89292e+02 7.96160e+02 3.82424e+02 7.39263e+02 7.85899e+02 6.92627e+02
6.72640e+05 1.14400e+03 6.94239e+02 7.88164e+02 6.00313e+02 7.48138e+02 8.01358e+02 6.94918e+02
6.73280e+05 1.14520e+03 7.82412e+02 1.07281e+03 4.92012e+02 7.56314e+02 8.16540e+02 6.96088e+02
6.73920e+05 1.14600e+03 6.67843e+02 1.09028e+03 2.45402e+02 7.62678e+02 8.29635e+02 6.95721e+02
6.74560e+05 1.14680e+03 6.70262e+02 9.01551e+02 4.38973e+02 7.66024e+02 8.38788e+02 6.93260e+02
6.75200e+05 1.14740e+03 8.50479e+02 1.06955e+03 6.31409e+02 7.65382e+02 8.42712e+02 6.88052e+02
6.75840e+05 1.14880e+03 4.97327e+02 7.20545e+02 2.74109e+02 7.60346e+02 8.41107e+02 6.79585e+02
6.76480e+05 1.14960e+03 8.21088e+02 1.03760e+03 6.04576e+02 7.51257e+02 8.34732e+02 6.67783e+02
6.77120e+05 1.15120e+03 7.23971e+02 1.03804e+03 4.09901e+02 7.39167e+02 8.25134e+02 6.53200e+02
6.77760e+05 1.15180e+03 6.75186e+02 8.60964e+02 4.89408e+02 7.25606e+02 8.14185e+02 6.37027e+02
6.78400e+05 1.15300e+03 5.50324e+02 7.28025e+02 3.72623e+02 7.12242e+02 8.03620e+02 6.20865e+02
6.79040e+05 1.15340e+03 6.40831e+02 8.08569e+02 4.73094e+02 7.00530e+02 7.94697e+02 6.06364e+02
6.79680e+05 1.15500e+03 7.89832e+02 1.08182e+03 4.97840e+02 6.91445e+02 7.87954e+02 5.94936e+02
6.80320e+05 1.15620e+03 7.69936e+02 8.89898e+02 6.49975e+02 6.85354e+02 7.83106e+02 5.87602e+02
6.80960e+05 1.15660e+03 6.73162e+02 8.40754e+02 5.05570e+02 6.82017e+02 7.79224e+02 5.84809e+02
6.81600e+05 1.15820e+03 9.22076e+02 1.07251e+03 7.71646e+02 6.80740e+02 7.75240e+02 5.86239e+02
6.82240e+05 1.15860e+03 8.07058e+02 1.15013e+03 4.63986e+02 6.80665e+02 7.70514e+02 5.90816e+02
6.82880e+05 1.15980e+03 5.25967e+02 7.06478e+02 3.45456e+02 6.81081e+02 7.65101e+02 5.97061e+02
6.83520e+05 1.16140e+03 6.53315e+02 8.29647e+02 4.76982e+02 6.81603e+02 7.59604e+02 6.03601e+02
6.84160e+05 1.16180e+03 7.52439e+02 1.06469e+03 4.40185e+02 6.82183e+02 7.54855e+02 6.09510e+02
6.84800e+05 1.16320e+03 6.45114e+02 9.58906e+02 3.31321e+02 6.83024e+02 7.51712e+02 6.14336e+02
6.85440e+05 1.16400e+03 8.73654e+02 1.07005e+03 6.77261e+02 6.84381e+02 7.50813e+02 6.17949e+02
6.86080e+05 1.16480e+03 8.15922e+02 1.02484e+03 6.07006e+02 6.86328e+02 7.52254e+02 6.20401e+02
6.86720e+05 1.16580e+03 7.29492e+02 9.75507e+02 4.83477e+02 6.88642e+02 7.55491e+02 6.21793e+02
6.87360e+05 1.16720e+03 6.32671e+02 9.96852e+02 2.68491e+02 6.90910e+02 7.59702e+02 6.22117e+02
6.88000e+05 1.16800e+03 7.68656e+02 1.03459e+03 5.02724e+02 6.92768e+02 7.64267e+02 6.21269e+02
6.88640e+05 1.16920e+03 7.45497e+02 9.10976e+02 5.80019e+02 6.94125e+02 7.68942e+02 6.19308e+02
6.89280e+05 1.17000e+03 6.74234e+02 1.03737e+03 3.11101e+02 6.95221e+02 7.73707e+02 6.16735e+02
6.89920e+05 1.17080e+03 8.35830e+02 9.84834e+02 6.86827e+02 6.96485e+02 7.78535e+02 6.14435e+02
6.90560e+05 1.17180e+03 8.84712e+02 1.07252e+03 6.96905e+02 6.98280e+02 7.83306e+02 6.13254e+02
6.91200e+05 1.17200e+03 8.98389e+02 1.07506e+03 7.21715e+02 7.00715e+02 7.87837e+02 6.13594e+02
6.91840e+05 1.17300e+03 7.37890e+02 9.26835e+02 5.48945e+02 7.03635e+02 7.91950e+02 6.15319e+02
6.92480e+05 1.17380e+03 7.33486e+02 9.67660e+02 4.99312e+02 7.06772e+02 7.95560e+02 6.17985e+02
6.93120e+05 1.17520e+03 8.59297e+02 1.05353e+03 6.65060e+02 7.09965e+02 7.98768e+02 6.21163e+02
6.93760e+05 1.17580e+03 8.39143e+02 9.41827e+02 7.36459e+02 7.13298e+02 8.01905e+02 6.24691e+02
6.94400e+05 1.17660e+03 8.18233e+02 1.09769e+03 5.38775e+02 7.17066e+02 8.05466e+02 6.28667e+02
6.95040e+05 1.17740e+03 9.12797e+02 1.05170e+03 7.73897e+02 7.21585e+02 8.09954e+02 6.33217e+02
6.95680e+05 1.17820e+03 6.39387e+02 9.56856e+02 3.21918e+02 7.26973e+02 8.15702e+02 6.38244e+02
6.96320e+05 1.17960e+03 8.37674e+02 1.09397e+03 5.81373e+02 7.33079e+02 8.22734e+02 6.43425e+02
6.96960e+05 1.18020e+03 8.12041e+02 1.04160e+03 5.82482e+02 7.39587e+02 8.30719e+02 6.48456e+02
6.97600e+05 1.18140e+03 5.36514e+02 7.88109e+02 2.84920e+02 7.46198e+02 8.39080e+02 6.53315e+02
6.98240e+05 1.18260e+03 9.14030e+02 1.10873e+03 7.19333e+02 7.52731e+02 8.47144e+02 6.58318e+02
6.98880e+05 1.18400e+03 7.70593e+02 1.08360e+03 4.57592e+02 7.59093e+02 8.54265e+02 6.63921e+02
6.99520e+05 1.18460e+03 8.02974e+02 1.02251e+03 5.83441e+02 7.65181e+02 8.59920e+02 6.70442e+02
7.00160e+05 1.18640e+03 7.99445e+02 9.63163e+02 6.35727e+02 7.70822e+02 8.63778e+02 6.77866e+02
7.00800e+05 1.18700e+03 7.53970e+02 1.05136e+03 4.56577e+02 7.75798e+02 8.65787e+02 6.85808e+02
7.01440e+05 1.18800e+03 8.82800e+02 9.85949e+02 7.79651e+02 7.79922e+02 8.66222e+02 6.93621e+02
7.02080e+05 1.18900e+03 8.36712e+02 1.02831e+03 6.45117e+02 7.83096e+02 8.65633e+02 7.00559e+02
7.02720e+05 1.18980e+03 9.17027e+02 1.00375e+03 8.30299e+02 7.85286e+02 8.64663e+02 7.05908e+02
7.03360e+05 1.19100e+03 7.44289e+02 9.01196e+02 5.87382e+02 7.86524e+02 8.63859e+02 7.09188e+02
7.04000e+05 1.19140e+03 7.90023e+02 1.00120e+03 5.78842e+02 7.86951e+02 8.63477e+02 7.10424e+02
7.04640e+05 1.19260e+03 7.42596e+02 8.96850e+02 5.88342e+02 7.86856e+02 8.63395e+02 7.10316e+02
7.05280e+05 1.19360e+03 7.66655e+02 9.00666e+02 6.32644e+02 7.86651e+02 8.63269e+02 7.10034e+02
7.05920e+05 1.19400e+03 6.09878e+02 8.00073e+02 4.19684e+02 7.86772e+02 8.62815e+02 7.10729e+02
7.06560e+05 1.19560e+03 6.73208e+02 8.96463e+02 4.49952e+02 7.87537e+02 8.61947e+02 7.13128e+02
7.07200e+05 1.19640e+03 7.22261e+02 9.67917e+02 4.76604e+02 7.89035e+02 8.60646e+02 7.17425e+02
7.07840e+05 1.19680e+03 7.36821e+02 9.86081e+02 4.87560e+02 7.91066e+02 8.58786e+02 7.23347e+02
7.08480e+05 1.19820e+03 4.46277e+02 6.64256e+02 2.28297e+02 7.93145e+02 8.56121e+02 7.30170e+02
7.09120e+05 1.19880e+03 8.76537e+02 1.08284e+03 6.70232e+02 7.94569e+02 8.52468e+02 7.36669e+02
7.09760e+05 1.20020e+03 5.17103e+02 7.98695e+02 2.35511e+02 7.94572e+02 8.47853e+02 7.41292e+02
7.10400e+05 1.20100e+03 6.29773e+02 9.38374e+02 3.21172e+02 7.92532e+02 8.42228e+02 7.42835e+02
7.11040e+05 1.20220e+03 5.98243e+02 8.60103e+02 3.36383e+02 7.88128e+02 8.34954e+02 7.41301e+02
7.11680e+05 1.20280e+03 7.46075e+02 9.48071e+02 5.44080e+02 7.81443e+02 8.24948e+02 7.37938e+02
7.12320e+05 1.20360e+03 5.91298e+02 9.24370e+02 2.58227e+02 7.72978e+02 8.11741e+02 7.34214e+02
7.12960e+05 1.20460e+03 6.75971e+02 9.08238e+02 4.43704e+02 7.63506e+02 7.96476e+02 7.30536e+02
7.13600e+05 1.20580e+03 5.69799e+02 8.96500e+02 2.43098e+02 7.53820e+02 7.82536e+02 7.25104e+02
7.14240e+05 1.20660e+03 6.95975e+02 9.56554e+02 4.35396e+02 7.44525e+02 7.74827e+02 7.14223e+02
7.14880e+05 1.20760e+03 6.40871e+02 8.34047e+02 4.47695e+02 7.35973e+02 7.74850e+02 6.97095e+02
7.15520e+05 1.20860e+03 7.80202e+02 9.13505e+02 6.46900e+02 7.28290e+02 7.79789e+02 6.76791e+02
7.16160e+05 1.21000e+03 6.72931e+02 9.86234e+02 3.59628e+02 7.21417e+02 7.86883e+02 6.55951e+02
7.16800e+05 1.21060e+03 8.65289e+02 1.05904e+03 6.71541e+02 7.15158e+02 7.94270e+02 6.36046e+02
7.17440e+05 1.21160e+03 6.94203e+02 9.46702e+02 4.41704e+02 7.09268e+02 8.00609e+02 6.17927e+02
7.18080e+05 1.21240e+03 8.79797e+02 1.06524e+03 6.94358e+02 7.03569e+02 8.05027e+02 6.02111e+02
7.18720e+05 1.21320e+03 7.30023e+02 8.15719e+02 6.44327e+02 6.98077e+02 8.07192e+02 5.88962e+02
7.19360e+05 1.21420e+03 7.70980e+02 9.53509e+02 5.88451e+02 6.93071e+02 8.07304e+02 5.78838e+02
7.20000e+05 1.21560e+03 8.44358e+02 1.02535e+03 6.63368e+02 6.89076e+02 8.06021e+02 5.72132e+02
7.20640e+05 1.21640e+03 9.42133e+02 1.05565e+03 8.28620e+02 6.86748e+02 8.04357e+02 5.69139e+02
7.21280e+05 1.21700e+03 7.63411e+02 9.99953e+02 5.26868e+02 6.86683e+02 8.03499e+02 5.69866e+02
7.21920e+05 1.21820e+03 6.05948e+02 8.55894e+02 3.56001e+02 6.89196e+02 8.04396e+02 5.73996e+02
7.22560e+05 1.21880e+03 8.46067e+02 9.47612e+02 7.44522e+02 6.94184e+02 8.07294e+02 5.81073e+02
7.23200e+05 1.21980e+03 6.50554e+02 9.97503e+02 3.03605e+02 7.01138e+02 8.11533e+02 5.90743e+02
7.23840e+05 1.22100e+03 8.71156e+02 1.07218e+03 6.70131e+02 7.09315e+02 8.15801e+02 6.02829e+02
7.24480e+05 1.22160e+03 9.77314e+02 1.07919e+03 8.75437e+02 7.17906e+02 8.18667e+02 6.17144e+02
7.25120e+05 1.22220e+03 9.11974e+02 1.09922e+03 7.24724e+02 7.26182e+02 8.19134e+02 6.33230e+02
7.25760e+05 1.22360e+03 5.86598e+02 9.46478e+02 2.26719e+02 7.33632e+02 8.17035e+02 6.50228e+02
7.26400e+05 1.22440e+03 7.10532e+02 9.23567e+02 4.97496e+02 7.40056e+02 8.13129e+02 6.66982e+02
7.27040e+05 1.22600e+03 5.87154e+02 7.77639e+02 3.96669e+02 7.45628e+02 8.08909e+02 6.82347e+02
7.27680e+05 1.22700e+03 8.11195e+02 1.00783e+03 6.14564e+02 7.50808e+02 8.06155e+02 6.95461e+02
7.28320e+05 1.22780e+03 8.63137e+02 1.00730e+03 7.18978e+02 7.56071e+02 8.06376e+02 7.05766e+02
7.28960e+05 1.22880e+03 9.28386e+02 1.07175e+03 7.85022e+02 7.61561e+02 8.10318e+02 7.12805e+02
7.29600e+05 1.22960e+03 7.41735e+02 9.11707e+02 5.71764e+02 7.66881e+02 8.17709e+02 7.16053e+02
7.30240e+05 1.23120e+03 8.34714e+02 9.72535e+02 6.96893e+02 7.71176e+02 8.27299e+02 7.15052e+02
7.30880e+05 1.23140e+03 7.29569e+02 1.01371e+03 4.45429e+02 7.73531e+02 8.37197e+02 7.09865e+02
7.31520e+05 1.23320e+03 8.94759e+02 9.92502e+02 7.97016e+02 7.73455e+02 8.45466e+02 7.01443e+02
7.32160e+05 1.23380e+03 8.54300e+02 1.11677e+03 5.91828e+02 7.71155e+02 8.50726e+02 6.91584e+02
7.32800e+05 1.23500e+03 8.35048e+02 1.04830e+03 6.21800e+02 7.67447e+02 8.52468e+02 6.82426e+02
7.33440e+05 1.23560e+03 8.38994e+02 1.02967e+03 6.48315e+02 7.63416e+02 8.51066e+02 6.75765e+02
7.34080e+05 1.23660e+03 9.30059e+02 1.07962e+03 7.80502e+02 7.60060e+02 8.47529e+02 6.72591e+02
7.34720e+05 1.23740e+03 7.48572e+02 1.06131e+03 4.35830e+02 7.58079e+02 8.43174e+02 6.72984e+02
7.35360e+05 1.23880e+03 8.29242e+02 1.10174e+03 5.56749e+02 7.57809e+02 8.39361e+02 6.76257e+02
7.36000e+05 1.23960e+03 8.67304e+02 1.06300e+03 6.71608e+02 7.59259e+02 8.37310e+02 6.81209e+02
7.36640e+05 1.24100e+03 7.88847e+02 9.99880e+02 5.77813e+02 7.62222e+02 8.37951e+02 6.86492e+02
7.37280e+05 1.24140e+03 7.11746e+02 8.58487e+02 5.65006e+02 7.66372e+02 8.41718e+02 6.91026e+02
7.37920e+05 1.24260e+03 6.80090e+02 7.83881e+02 5.76299e+02 7.71325e+02 8.48346e+02 6.94303e+02
7.38560e+05 1.24360e+03 5.96384e+02 9.25587e+02 2.67180e+02 7.76646e+02 8.56905e+02 6.96387e+02
7.39200e+05 1.24480e+03 7.30235e+02 9.71756e+02 4.88715e+02 7.81854e+02 8.66082e+02 6.97626e+02
7.39840e+05 1.24580e+03 6.07172e+02 8.28730e+02 3.85614e+02 7.86435e+02 8.74494e+02 6.98375e+02
7.40480e+05 1.24660e+03 7.03279e+02 9.92758e+02 4.13800e+02 7.89880e+02 8.80859e+02 6.98901e+02
7.41120e+05 1.24800e+03 5.90875e+02 9.16863e+02 2.64887e+02 7.91728e+02 8.84085e+02 6.99371e+02
7.41760e+05 1.24960e+03 6.14637e+02 9.79419e+02 2.49856e+02 7.91607e+02 8.83356e+02 6.99859e+02
7.42400e+05 1.25040e+03 9.08660e+02 1.09933e+03 7.17986e+02 7.89258e+02 8.78153e+02 7.00363e+02
7.43040e+05 1.25140e+03 6.47961e+02 1.01310e+03 2.82821e+02 7.84527e+02 8.68261e+02 7.00794e+02
7.43680e+05 1.25220e+03 8.24339e+02 1.12198e+03 5.26700e+02 7.77378e+02 8.53919e+02 7.00837e+02
7.44320e+05 1.25340e+03 6.61767e+02 8.72521e+02 4.51013e+02 7.67962e+02 8.36212e+02 6.99712e+02
7.44960e+05 1.25400e+03 7.41944e+02 1.00069e+03 4.83195e+02 7.56754e+02 8.17578e+02 6.95931e+02
7.45600e+05 1.25520e+03 6.08676e+02 8.99490e+02 3.17862e+02 7.44623e+02 8.01728e+02 6.87518e+02
7.46240e+05 1.25660e+03 6.40045e+02 7.87316e+02 4.92774e+02 7.32726e+02 7.91836e+02 6.73617e+02
7.46880e+05 1.25720e+03 9.25874e+02 1.11636e+03 7.35385e+02 7.22254e+02 7.88176e+02 6.56333e+02
7.47520e+05 1.25800e+03 8.94828e+02 1.10957e+03 6.80083e+02 7.14139e+02 7.88783e+02 6.39496e+02
7.48160e+05 1.25860e+03 7.85262e+02 8.40143e+02 7.30381e+02 7.08871e+02 7.91459e+02 6.26282e+02
7.48800e+05 1.25940e+03 7.48421e+02 9.06954e+02 5.89889e+02 7.06455e+02 7.94484e+02 6.18426e+02
7.49440e+05 1.26100e+03 8.67015e+02 1.06057e+03 6.73458e+02 7.06533e+02 7.96646e+02 6.16419e+02
7.50080e+05 1.26180e+03 5.74919e+02 9.50141e+02 1.99696e+02 7.08600e+02 7.97306e+02 6.19895e+02
7.50720e+05 1.26260e+03 7.09895e+02 8.17338e+02 6.02452e+02 7.12179e+02 7.96362e+02 6.27997e+02
7.51360e+05 1.26400e+03 8.69207e+02 1.18300e+03 5.55412e+02 7.16882e+02 7.94065e+02 6.39699e+02
7.52000e+05 1.26440e+03 7.00256e+02 9.69659e+02 4.30853e+02 7.22391e+02 7.90778e+02 6.54003e+02
7.52640e+05 1.26500e+03 7.20196e+02 8.74682e+02 5.65711e+02 7.28415e+02 7.86900e+02 6.69930e+02
7.53280e+05 1.26620e+03 7.80229e+02 9.31288e+02 6.29170e+02 7.34641e+02 7.82988e+02 6.86293e+02
7.53920e+05 1.26720e+03 6.99378e+02 9.57852e+02 4.40903e+02 7.40739e+02 7.79980e+02 7.01498e+02
7.54560e+05 1.26860e+03 7.58776e+02 9.24328e+02 5.93223e+02 7.46420e+02 7.79053e+02 7.13787e+02
7.55200e+05 1.26960e+03 8.66927e+02 1.05278e+03 6.81074e+02 7.51481e+02 7.80657e+02 7.22305e+02
7.55840e+05 1.27100e+03 7.20992e+02 1.00397e+03 4.38014e+02 7.55801e+02 7.83700e+02 7.27901e+02
7.56480e+05 1.27200e+03 5.51237e+02 8.88236e+02 2.14238e+02 7.59287e+02 7.86762e+02 7.31812e+02
7.57120e+05 1.27300e+03 8.37490e+02 9.13582e+02 7.61398e+02 7.61808e+02 7.89822e+02 7.33793e+02
7.57760e+05 1.27360e+03 7.86300e+02 9.37885e+02 6.34715e+02 7.63195e+02 7.94255e+02 7.32134e+02
7.58400e+05 1.27420e+03 7.20377e+02 8.64484e+02 5.76270e+02 7.63332e+02 8.01161e+02 7.25503e+02
7.59040e+05 1.27540e+03 6.60147e+02 8.88482e+02 4.31813e+02 7.62243e+02 8.10278e+02 7.14208e+02
7.59680e+05 1.27640e+03 7.19587e+02 1.02090e+03 4.18275e+02 7.60125e+02 8.20742e+02 6.99508e+02
7.60320e+05 1.27720e+03 6.86033e+02 9.89305e+02 3.82760e+02 7.57342e+02 8.31728e+02 6.82957e+02
7.60960e+05 1.27800e+03 8.09114e+02 1.03091e+03 5.87322e+02 7.54362e+02 8.42411e+02 6.66313e+02
7.61600e+05 1.27880e+03 8.28068e+02 1.04784e+03 6.08294e+02 7.51625e+02 8.51868e+02 6.51382e+02
7.62240e+05 1.27940e+03 8.52034e+02 1.09027e+03 6.13798e+02 7.49404e+02 8.59201e+02 6.39606e+02
7.62880e+05 1.28040e+03 6.03331e+02 7.96266e+02 4.10395e+02 7.47727e+02 8.63791e+02 6.31664e+02
7.63520e+05 1.28200e+03 6.05209e+02 8.33422e+02 3.76996e+02 7.46445e+02 8.65529e+02 6.27361e+02
7.64160e+05 1.28280e+03 6.80052e+02 1.00732e+03 3.52787e+02 7.45378e+02 8.64904e+02 6.25852e+02
7.64800e+05 1.28380e+03 8.17794e+02 1.07000e+03 5.65587e+02 7.44481e+02 8.62926e+02 6.26036e+02
7.65440e+05 1.28500e+03 8.29418e+02 1.13308e+03 5.25758e+02 7.43857e+02 8.60816e+02 6.26898e+02
7.66080e+05 1.28580e+03 8.83459e+02 1.09301e+03 6.73913e+02 7.43613e+02 8.59571e+02 6.27654e+02
7.66720e+05 1.28660e+03 7.90484e+02 9.57103e+02 6.23865e+02 7.43676e+02 8.59561e+02 6.27791e+02
7.67360e+05 1.28740e+03 8.37876e+02 1.02883e+03 6.46918e+02 7.43758e+02 8.60374e+02 6.27142e+02
7.68000e+05 1.28780e+03 7.86973e+02 1.04420e+03 5.29747e+02 7.43495e+02 8.61019e+02 6.25971e+02
7.68640e+05 1.28900e+03 6.41523e+02 8.63194e+02 4.19852e+02 7.42702e+02 8.60459e+02 6.24945e+02
7.69280e+05 1.29000e+03 8.79908e+02 1.12470e+03 6.35120e+02 7.41544e+02 8.58150e+02 6.24939e+02
7.69920e+05 1.29040e+03 7.55496e+02 1.14184e+03 3.69157e+02 7.40516e+02 8.54303e+02 6.26728e+02
7.70560e+05 1.29200e+03 6.12423e+02 8.86996e+02 3.37851e+02 7.40214e+02 8.49827e+02 6.30601e+02
7.71200e+05 1.29260e+03 6.88684e+02 9.28032e+02 4.49337e+02 7.41035e+02 8.46031e+02 6.36040e+02
7.71840e+05 1.29360e+03 5.96409e+02 1.00809e+03 1.84729e+02 7.42990e+02 8.44206e+02 6.41773e+02
7.72480e+05 1.29520e+03 8.81470e+02 1.08012e+03 6.82818e+02 7.45728e+02 8.45151e+02 6.46306e+02
7.73120e+05 1.29560e+03 7.16302e+02 1.08528e+03 3.47322e+02 7.48697e+02 8.48812e+02 6.48582e+02
7.73760e+05 1.29680e+03 5.40575e+02 6.88103e+02 3.93047e+02 7.51282e+02 8.54288e+02 6.48277e+02
7.74400e+05 1.29840e+03 6.81152e+02 8.04437e+02 5.57866e+02 7.52917e+02 8.60215e+02 6.45619e+02
7.75040e+05 1.29880e+03 6.56975e+02 7.69148e+02 5.44803e+02 7.53188e+02 8.65286e+02 6.41090e+02
7.75680e+05 1.29960e+03 7.82886e+02 1.02922e+03 5.36552e+02 7.51936e+02 8.68571e+02 6.35302e+02
7.76320e+05 1.30040e+03 6.73550e+02 9.65937e+02 3.81164e+02 7.49234e+02 8.69480e+02 6.28988e+02
7.76960e+05 1.30140e+03 8.21186e+02 1.06051e+03 5.81859e+02 7.45256e+02 8.67588e+02 6.22925e+02
7.77600e+05 1.30160e+03 8.33658e+02 1.06965e+03 5.97662e+02 7.40178e+02 8.62605e+02 6.17750e+02
7.78240e+05 1.30280e+03 6.08696e+02 8.75412e+02 3.41980e+02 7.34175e+02 8.54568e+02 6.13782e+02
7.78880e+05 1.30400e+03 6.59137e+02 8.26380e+02 4.91893e+02 7.27505e+02 8.44017e+02 6.10993e+02
7.79520e+05 1.30520e+03 7.55935e+02 1.04627e+03 4.65597e+02 7.20545e+02 8.31877e+02 6.09212e+02
7.80160e+05 1.30640e+03 7.67943e+02 1.15917e+03 3.76716e+02 7.13777e+02 8.19123e+02 6.08430e+02
7.80800e+05 1.30720e+03 6.97329e+02 1.03527e+03 3.59392e+02 7.07671e+02 8.06502e+02 6.08839e+02
7.81440e+05 1.30840e+03 5.94015e+02 8.28919e+02 3.59111e+02 7.02514e+02 7.94455e+02 6.10572e+02
7.82080e+05 1.30980e+03 7.23048e+02 1.04884e+03 3.97261e+02 6.98309e+02 7.83146e+02 6.13472e+02
7.82720e+05 1.31040e+03 8.41209e+02 1.08908e+03 5.93339e+02 6.94821e+02 7.72445e+02 6.17197e+02
7.83360e+05 1.31120e+03 8.19446e+02 1.12061e+03 5.18276e+02 6.91719e+02 7.61843e+02 6.21595e+02
7.84000e+05 1.31240e+03 7.93602e+02 1.11008e+03 4.77123e+02 6.88717e+02 7.50539e+02 6.26895e+02
7.84640e+05 1.31300e+03 8.20337e+02 1.02616e+03 6.14516e+02 6.85699e+02 7.37960e+02 6.33439e+02
7.85280e+05 1.31400e+03 5.62137e+02 8.35960e+02 2.88315e+02 6.82821e+02 7.24494e+02 6.41148e+02
7.85920e+05 1.31460e+03 8.02427e+02 1.17529e+03 4.29567e+02 6.80545e+02 7.12160e+02 6.48929e+02
7.86560e+05 1.31600e+03 8.74131e+02 1.05358e+03 6.94679e+02 6.79507e+02 7.04931e+02 6.54083e+02
7.87200e+05 1.31680e+03 7.70431e+02 1.07425e+03 4.66607e+02 6.80284e+02 7.06215e+02 6.54353e+02
7.87840e+05 1.31800e+03 7.07586e+02 8.34932e+02 5.80239e+02 6.83166e+02 7.13771e+02 6.52561e+02
7.88480e+05 1.31860e+03 6.55539e+02 8.82568e+02 4.28510e+02 6.88074e+02 7.23575e+02 6.52572e+02
7.89120e+05 1.32000e+03 7.91020e+02 1.03209e+03 5.49946e+02 6.94609e+02 7.33997e+02 6.55221e+02
7.89760e+05 1.32080e+03 8.38964e+02 1.03605e+03 6.41876e+02 7.02190e+02 7.45345e+02 6.59036e+02
7.90400e+05 1.32180e+03 8.66473e+02 1.06954e+03 6.63401e+02 7.10168e+02 7.58442e+02 6.61893e+02
7.91040e+05 1.32260e+03 8.83571e+02 1.05678e+03 7.10362e+02 7.17873e+02 7.72954e+02 6.62792e+02
7.91680e+05 1.32380e+03 6.49041e+02 9.84035e+02 3.14047e+02 7.24668e+02 7.86913e+02 6.62422e+02
7.92320e+05 1.32480e+03 5.27756e+02 9.07874e+02 1.47638e+02 7.30056e+02 7.97809e+02 6.62303e+02
7.92960e+05 1.32620e+03 6.78486e+02 1.01493e+03 3.42042e+02 7.33849e+02 8.03862e+02 6.63835e+02
7.93600e+05 1.32780e+03 6.51683e+02 7.67080e+02 5.36287e+02 7.36259e+02 8.04744e+02 6.67775e+02
7.94240e+05 1.32800e+03 6.06420e+02 6.69436e+02 5.43404e+02 7.37829e+02 8.01659e+02 6.74000e+02
7.94880e+05 1.32900e+03 7.22397e+02 8.40292e+02 6.04502e+02 7.39189e+02 7.96916e+02 6.81462e+02
7.95520e+05 1.33060e+03 8.32541e+02 1.14916e+03 5.15921e+02 7.40786e+02 7.93132e+02 6.88440e+02
7.96160e+05 1.33140e+03 9.43714e+02 1.14887e+03 7.38555e+02 7.42687e+02 7.92091e+02 6.93283e+02
7.96800e+05 1.33340e+03 4.98068e+02 9.75400e+02 2.07354e+01 7.44545e+02 7.93692e+02 6.95398e+02
7.97440e+05 1.33480e+03 7.87267e+02 1.13297e+03 4.41560e+02 7.45750e+02 7.96227e+02 6.95273e+02
7.98080e+05 1.33560e+03 1.01392e+03 1.17560e+03 8.52241e+02 7.45704e+02 7.97795e+02 6.93613e+02
7.98720e+05 1.33660e+03 6.03744e+02 9.41042e+02 2.66446e+02 7.44132e+02 7.97318e+02 6.90945e+02
7.99360e+05 1.33800e+03 8.89682e+02 1.10907e+03 6.70297e+02 7.41245e+02 7.94738e+02 6.87753e+02
8.00000e+05 1.33840e+03 8.39086e+02 1.11785e+03 5.60323e+02 7.37705e+02 7.90833e+02 6.84576e+02
8.00640e+05 1.33960e+03 7.89659e+02 9.10014e+02 6.69304e+02 7.34464e+02 7.86902e+02 6.82027e+02
8.01280e+05 1.34060e+03 7.64239e+02 8.50086e+02 6.78393e+02 7.32546e+02 7.84334e+02 6.80758e+02
8.01920e+05 1.34160e+03 6.48627e+02 1.00298e+03 2.94271e+02 7.32784e+02 7.84206e+02 6.81362e+02
8.02560e+05 1.34300e+03 7.27226e+02 1.10440e+03 3.50058e+02 7.35620e+02 7.86960e+02 6.84280e+02
8.03200e+05 1.34400e+03 7.37386e+02 1.03139e+03 4.43377e+02 7.41018e+02 7.92260e+02 6.89776e+02
8.03840e+05 1.34480e+03 6.87527e+02 9.76592e+02 3.98462e+02 7.48486e+02 7.99090e+02 6.97882e+02
8.04480e+05 1.34640e+03 7.74866e+02 1.19326e+03 3.56474e+02 7.57192e+02 8.06116e+02 7.08267e+02
8.05120e+05 1.34760e+03 8.23089e+02 1.06928e+03 5.76903e+02 7.66132e+02 8.12160e+02 7.20104e+02
8.05760e+05 1.34820e+03 9.04266e+02 1.06244e+03 7.46095e+02 7.74319e+02 8.16673e+02 7.31964e+02
8.06400e+05 1.34960e+03 6.18222e+02 9.13536e+02 3.22908e+02 7.80923e+02 8.20007e+02 7.41839e+02
8.07040e+05 1.35040e+03 7.04650e+02 1.03297e+03 3.76332e+02 7.85367e+02 8.23000e+02 7.47733e+02
8.07680e+05 1.35140e+03 6.72910e+02 7.54436e+02 5.91383e+02 7.87399e+02 8.25901e+02 7.48897e+02
8.08320e+05 1.35260e+03 2.44744e+02 4.25339e+02 6.41501e+01 7.87148e+02 8.27949e+02 7.46347e+02
8.08960e+05 1.35380e+03 9.52807e+02 1.15590e+03 7.49716e+02 7.85058e+02 8.28325e+02 7.41790e+02
8.09600e+05 1.35480e+03 8.89622e+02 1.07459e+03 7.04654e+02 7.81699e+02 8.27065e+02 7.36332e+02
8.10240e+05 1.35560e+03 8.07015e+02 1.03066e+03 5.83373e+02 7.77561e+02 8.25076e+02 7.30047e+02
8.10880e+05 1.35680e+03 6.26142e+02 8.75522e+02 3.76763e+02 7.72913e+02 8.23456e+02 7.22369e+02
8.11520e+05 1.35760e+03 7.24945e+02 1.09381e+03 3.56077e+02 7.67830e+02 8.22647e+02 7.13013e+02
8.12160e+05 1.35840e+03 5.88924e+02 8.99765e+02 2.78082e+02 7.62385e+02 8.22130e+02 7.02641e+02
8.12800e+05 1.36020e+03 6.28783e+02 8.63615e+02 3.93951e+02 7.56809e+02 8.20919e+02 6.92700e+02
8.13440e+05 1.36100e+03 7.61292e+02 1.04067e+03 4.81909e+02 7.51494e+02 8.18188e+02 6.84799e+02
8.14080e+05 1.36160e+03 8.49573e+02 1.11100e+03 5.88143e+02 7.46838e+02 8.13515e+02 6.80161e+02
8.14720e+05 1.36300e+03 5.65122e+02 8.09704e+02 3.20541e+02 7.43045e+02 8.06780e+02 6.79310e+02
8.15360e+05 1.36360e+03 9.45148e+02 1.13786e+03 7.52434e+02 7.39988e+02 7.98123e+02 6.81854e+02
8.16000e+05 1.36420e+03 8.03600e+02 1.02509e+03 5.82110e+02 7.37260e+02 7.88128e+02 6.86392e+02
8.16640e+05 1.36560e+03 8.60142e+02 1.03892e+03 6.81367e+02 7.34392e+02 7.78118e+02 6.90665e+02
8.17280e+05 1.36600e+03 7.25649e+02 8.31280e+02 6.20018e+02 7.31062e+02 7.70173e+02 6.91951e+02
8.17920e+05 1.36760e+03 7.39147e+02 9.15693e+02 5.62600e+02 7.27218e+02 7.66183e+02 6.88253e+02
8.18560e+05 1.36820e+03 8.24726e+02 9.77703e+02 6.71749e+02 7.23130e+02 7.66168e+02 6.80091e+02
8.19200e+05 1.36920e+03 7.08999e+02 9.47134e+02 4.70864e+02 7.19357e+02 7.68521e+02 6.70193e+02
8.19840e+05 1.37000e+03 4.53043e+02 7.29624e+02 1.76461e+02 7.16600e+02 7.71633e+02 6.61567e+02
8.20480e+05 1.37060e+03 6.14268e+02 8.41896e+02 3.86641e+02 7.15453e+02 7.74462e+02 6.56444e+02
8.21120e+05 1.37220e+03 6.68098e+02 8.38418e+02 4.97778e+02 7.16199e+02 7.76455e+02 6.55943e+02
8.21760e+05 1.37360e+03 9.26161e+02 1.17417e+03 6.78151e+02 7.18716e+02 7.77421e+02 6.60011e+02
8.22400e+05 1.37480e+03 9.17055e+02 1.07430e+03 7.59806e+02 7.22495e+02 7.77389e+02 6.67601e+02
8.23040e+05 1.37560e+03 9.16279e+02 1.15337e+03 6.79187e+02 7.26721e+02 7.76439e+02 6.77004e+02
8.23680e+05 1.37640e+03 9.32677e+02 1.09564e+03 7.69718e+02 7.30455e+02 7.74741e+02 6.86168e+02
8.24320e+05 1.37760e+03 6.22627e+02 8.53614e+02 3.91639e+02 7.32935e+02 7.73017e+02 6.92853e+02
8.24960e+05 1.37840e+03 6.77842e+02 1.01177e+03 3.43917e+02 7.33912e+02 7.73061e+02 6.94764e+02
8.25600e+05 1.37980e+03 6.44071e+02 9.86941e+02 3.01202e+02 7.33798e+02 7.76929e+02 6.90666e+02
8.26240e+05 1.38080e+03 5.32526e+02 8.15960e+02 2.49092e+02 7.33531e+02 7.85209e+02 6.81854e+02
8.26880e+05 1.38160e+03 7.10189e+02 8.64438e+02 5.55940e+02 7.34189e+02 7.97186e+02 6.71192e+02
8.27520e+05 1.38260e+03 6.96217e+02 9.18168e+02 4.74266e+02 7.36528e+02 8.11900e+02 6.61157e+02
8.28160e+05 1.38380e+03 5.88275e+02 8.30002e+02 3.46548e+02 7.40697e+02 8.28275e+02 6.53118e+02
8.28800e+05 1.38480e+03 6.15533e+02 7.60529e+02 4.70538e+02 7.46205e+02 8.44911e+02 6.47499e+02
8.29440e+05 1.38580e+03 7.64414e+02 9.69712e+02 5.59116e+02 7.52115e+02 8.60090e+02 6.44139e+02
8.30080e+05 1.38660e+03 6.55640e+02 9.11604e+02 3.99677e+02 7.57333e+02 8.72058e+02 6.42608e+02
8.30720e+05 1.38760e+03 8.19918e+02 1.06061e+03 5.79228e+02 7.60884e+02 8.79374e+02 6.42393e+02
8.31360e+05 1.38800e+03 8.16630e+02 1.08447e+03 5.48789e+02 7.62088e+02 8.81152e+02 6.43023e+02
8.32000e+05 1.38900e+03 6.70525e+02 8.43090e+02 4.97960e+02 7.60670e+02 8.77147e+02 6.44193e+02
8.32640e+05 1.39040e+03 5.07879e+02 8.99204e+02 1.16553e+02 7.56799e+02 8.67739e+02 6.45858e+02
8.33280e+05 1.39060e+03 3.54028e+02 7.39658e+02 -3.16014e+01 7.51062e+02 8.53864e+02 6.48261e+02
8.33920e+05 1.39280e+03 8.39323e+02 1.02489e+03 6.53758e+02 7.44370e+02 8.36878e+02 6.51862e+02
8.34560e+05 1.39320e+03 8.62954e+02 1.04164e+03 6.84265e+02 7.37743e+02 8.18337e+02 6.57148e+02
8.35200e+05 1.39460e+03 9.67837e+02 1.08684e+03 8.48838e+02 7.31997e+02 7.99835e+02 6.64159e+02
8.35840e+05 1.39520e+03 8.79494e+02 1.15500e+03 6.03991e+02 7.27433e+02 7.83155e+02 6.71711e+02
8.36480e+05 1.39640e+03 7.79237e+02 1.01377e+03 5.44707e+02 7.23760e+02 7.70786e+02 6.76734e+02
8.37120e+05 1.39720e+03 7.16964e+02 1.05453e+03 3.79395e+02 7.20361e+02 7.65395e+02 6.75326e+02
8.37760e+05 1.39860e+03 7.25819e+02 8.98499e+02 5.53139e+02 7.16763e+02 7.66718e+02 6.66807e+02
8.38400e+05 1.39920e+03 7.86150e+02 9.70913e+02 6.01387e+02 7.13003e+02 7.71371e+02 6.54636e+02
8.39040e+05 1.40000e+03 8.81460e+02 1.13276e+03 6.30159e+02 7.09657e+02 7.76737e+02 6.42577e+02
8.39680e+05 1.40140e+03 4.74894e+02 7.47951e+02 2.01837e+02 7.07565e+02 7.82023e+02 6.33107e+02
8.40320e+05 1.40260e+03 6.40112e+02 8.93276e+02 3.86948e+02 7.07439e+02 7.87300e+02 6.27578e+02
8.40960e+05 1.40360e+03 6.47010e+02 9.44503e+02 3.49517e+02 7.09595e+02 7.92707e+02 6.26483e+02
8.41600e+05 1.40420e+03 8.42572e+02 1.06464e+03 6.20508e+02 7.13905e+02 7.98119e+02 6.29692e+02
8.42240e+05 1.40500e+03 8.64248e+02 1.14828e+03 5.80221e+02 7.19878e+02 8.03145e+02 6.36610e+02
8.42880e+05 1.40620e+03 6.16625e+02 9.68651e+02 2.64599e+02 7.26738e+02 8.07317e+02 6.46160e+02
8.43520e+05 1.40780e+03 7.43144e+02 1.04447e+03 4.41814e+02 7.33532e+02 8.10332e+02 6.56731e+02
8.44160e+05 1.40860e+03 6.87196e+02 1.07300e+03 3.01397e+02 7.39343e+02 8.12253e+02 6.66432e+02
8.44800e+05 1.41000e+03 8.93750e+02 1.05886e+03 7.28639e+02 7.43587e+02 8.13513e+02 6.73662e+02
8.45440e+05 1.41080e+03 8.70935e+02 9.75181e+02 7.66688e+02 7.46191e+02 8.14737e+02 6.77646e+02
8.46080e+05 1.41120e+03 7.44042e+02 9.59551e+02 5.28533e+02 7.47513e+02 8.16510e+02 6.78516e+02
8.46720e+05 1.41240e+03 6.52160e+02 8.34679e+02 4.69641e+02 7.48094e+02 8.19204e+02 6.76985e+02
8.47360e+05 1.41340e+03 6.46974e+02 9.61181e+02 3.32767e+02 7.48418e+02 8.22902e+02 6.73934e+02
8.48000e+05 1.41500e+03 6.47540e+02 9.63332e+02 3.31747e+02 7.48799e+02 8.27433e+02 6.70164e+02
8.48640e+05 1.41560e+03 5.82327e+02 9.56766e+02 2.07887e+02 7.49388e+02 8.32439e+02 6.66337e+02
8.49280e+05 1.41740e+03 6.20103e+02 1.03488e+03 2.05322e+02 7.50177e+02 8.37367e+02 6.62988e+02
8.49920e+05 1.41880e+03 4.48303e+02 6.66606e+02 2.30000e+02 7.50952e+02 8.41402e+02 6.60502e+02
8.50560e+05 1.41980e+03 6.06658e+02 8.86737e+02 3.26579e+02 7.51288e+02 8.43541e+02 6.59035e+02
8.51200e+05 1.42040e+03 6.60935e+02 8.93182e+02 4.28688e+02 7.50632e+02 8.42950e+02 6.58315e+02
8.51840e+05 1.42120e+03 6.99650e+02 8.48387e+02 5.50913e+02 7.48461e+02 8.39340e+02 6.57583e+02
8.52480e+05 1.42240e+03 5.56928e+02 9.58448e+02 1.55408e+02 7.44421e+02 8.32957e+02 6.55886e+02
8.53120e+05 1.42340e+03 7.43441e+02 9.24855e+02 5.62026e+02 7.38394e+02 8.24191e+02 6.52597e+02
8.53760e+05 1.42440e+03 5.90621e+02 1.00162e+03 1.79626e+02 7.30496e+02 8.13347e+02 6.47646e+02
8.54400e+05 1.42520e+03 6.13517e+02 1.08850e+03 1.38530e+02 7.21046e+02 8.00861e+02 6.41230e+02
8.55040e+05 1.42660e+03 9.14114e+02 1.03604e+03 7.92186e+02 7.10509e+02 7.87671e+02 6.33347e+02
8.55680e+05 1.42740e+03 7.39225e+02 9.94342e+02 4.84108e+02 6.99446e+02 7.75250e+02 6.23642e+02
8.56320e+05 1.42820e+03 6.10524e+02 8.27765e+02 3.93283e+02 6.88437e+02 7.65158e+02 6.11716e+02
8.56960e+05 1.42920e+03 6.26605e+02 8.61302e+02 3.91908e+02 6.78006e+02 7.58463e+02 5.97550e+02
8.57600e+05 1.43000e+03 7.26133e+02 1.08257e+03 3.69700e+02 6.68610e+02 7.55552e+02 5.81667e+02
8.58240e+05 1.43040e+03 6.10203e+02 9.25028e+02 2.95378e+02 6.60673e+02 7.56279e+02 5.65068e+02
8.58880e+05 1.43120e+03 9.09403e+02 1.14654e+03 6.72266e+02 6.54591e+02 7.60088e+02 5.49095e+02
8.59520e+05 1.43240e+03 6.51973e+02 8.71371e+02 4.32574e+02 6.50653e+02 7.66093e+02 5.35212e+02
8.60160e+05 1.43320e+03 6.90898e+02 8.52227e+02 5.29569e+02 6.48969e+02 7.73272e+02 5.24666e+02
8.60800e+05 1.43420e+03 5.30218e+02 8.06591e+02 2.53845e+02 6.49454e+02 7.80749e+02 5.18159e+02
8.61440e+05 1.43460e+03 7.69087e+02 1.06579e+03 4.72385e+02 6.51911e+02 7.88033e+02 5.15788e+02
8.62080e+05 1.43560e+03 5.63037e+02 7.83999e+02 3.42075e+02 6.56139e+02 7.95032e+02 5.17245e+02
8.62720e+05 1.43680e+03 7.72606e+02 9.48552e+02 5.96661e+02 6.61948e+02 8.01848e+02 5.22048e+02
8.63360e+05 1.43720e+03 6.61179e+02 8.47538e+02 4.74821e+02 6.69052e+02 8.08505e+02 5.29600e+02
8.64000e+05 1.43840e+03 7.71107e+02 1.08237e+03 4.59846e+02 6.76983e+02 8.14781e+02 5.39186e+02
8.64640e+05 1.43940e+03 4.57414e+02 7.75467e+02 1.39360e+02 6.85140e+02 8.20271e+02 5.50008e+02
8.65280e+05 1.44120e+03 9.27596e+02 1.08074e+03 7.74451e+02 6.92929e+02 8.24542e+02 5.61317e+02
8.65920e+05 1.44240e+03 7.68582e+02 1.10226e+03 4.34901e+02 6.99911e+02 8.27233e+02 5.72589e+02
8.66560e+05 1.44340e+03 5.22208e+02 7.74191e+02 2.70225e+02 7.05835e+02 8.28034e+02 5.83636e+02
8.67200e+05 1.44500e+03 7.09392e+02 1.03422e+03 3.84562e+02 7.10596e+02 8.26647e+02 5.94545e+02
8.67840e+05 1.44540e+03 7.62090e+02 9.78348e+02 5.45833e+02 7.14203e+02 8.22880e+02 6.05526e+02
8.68480e+05 1.44680e+03 7.90524e+02 1.03756e+03 5.43489e+02 7.16789e+02 8.16890e+02 6.16689e+02
8.69120e+05 1.44780e+03 9.28715e+02 1.17833e+03 6.79101e+02 7.18541e+02 8.09378e+02 6.27704e+02
8.69760e+05 1.44840e+03 7.78488e+02 1.14483e+03 4.12144e+02 7.19555e+02 8.01562e+02 6.37547e+02
8.70400e+05 1.44940e+03 9.14220e+02 1.10484e+03 7.23603e+02 7.19759e+02 7.94836e+02 6.44681e+02
8.71040e+05 1.45000e+03 8.35939e+02 1.01100e+03 6.60876e+02 7.19012e+02 7.90183e+02 6.47840e+02
8.71680e+05 1.45100e+03 5.89626e+02 7.66585e+02 4.12666e+02 7.17321e+02 7.87756e+02 6.46886e+02
8.72320e+05 1.45180e+03 4.78061e+02 7.60500e+02 1.95623e+02 7.15035e+02 7.87112e+02 6.42958e+02
8.72960e+05 1.45280e+03 5.56173e+02 8.80792e+02 2.31554e+02 7.12868e+02 7.87776e+02 6.37961e+02
8.73600e+05 1.45420e+03 6.28788e+02 9.20500e+02 3.37075e+02 7.11718e+02 7.89520e+02 6.33916e+02
8.74240e+05 1.45500e+03 7.57133e+02 9.89311e+02 5.24955e+02 7.12312e+02 7.92370e+02 6.32254e+02
8.74880e+05 1.45600e+03 6.07968e+02 9.77230e+02 2.38707e+02 7.14831e+02 7.96491e+02 6.33171e+02
8.75520e+05 1.45660e+03 7.49717e+02 1.01824e+03 4.81193e+02 7.18718e+02 8.01889e+02 6.35547e+02
8.76160e+05 1.45720e+03 9.21930e+02 1.15819e+03 6.85669e+02 7.22784e+02 8.07906e+02 6.37661e+02
8.76800e+05 1.45840e+03 7.15044e+02 9.58683e+02 4.71405e+02 7.25591e+02 8.12976e+02 6.38205e+02
8.77440e+05 1.45920e+03 7.22472e+02 8.63799e+02 5.81145e+02 7.25916e+02 8.15150e+02 6.36681e+02
8.78080e+05 1.46020e+03 8.02815e+02 9.40632e+02 6.64998e+02 7.23127e+02 8.13138e+02 6.33116e+02
8.78720e+05 1.46060e+03 7.77828e+02 1.07540e+03 4.80256e+02 7.17390e+02 8.07141e+02 6.27639e+02
8.79360e+05 1.46140e+03 8.03622e+02 1.07367e+03 5.33573e+02 7.09646e+02 7.98943e+02 6.20348e+02
8.80000e+05 1.46280e+03 5.78391e+02 7.80831e+02 3.75951e+02 7.01317e+02 7.91096e+02 6.11538e+02
8.80640e+05 1.46360e+03 7.99097e+02 9.92121e+02 6.06074e+02 6.93908e+02 7.85732e+02 6.02084e+02
8.81280e+05 1.46460e+03 9.23377e+02 1.04390e+03 8.02858e+02 6.88653e+02 7.83781e+02 5.93526e+02
8.81920e+05 1.46600e+03 5.07361e+02 9.00271e+02 1.14450e+02 6.86328e+02 7.85038e+02 5.87618e+02
8.82560e+05 1.46780e+03 7.13488e+02 1.09575e+03 3.31228e+02 6.87154e+02 7.88659e+02 5.85649e+02
8.83200e+05 1.46880e+03 6.61816e+02 9.01235e+02 4.22397e+02 6.90825e+02 7.93599e+02 5.88051e+02
8.83840e+05 1.46940e+03 6.20310e+02 8.80709e+02 3.59912e+02 6.96654e+02 7.98862e+02 5.94446e+02
8.84480e+05 1.47040e+03 6.59489e+02 9.50399e+02 3.68579e+02 7.03742e+02 8.03594e+02 6.03891e+02
8.85120e+05 1.47120e+03 6.24292e+02 9.79596e+02 2.68987e+02 7.11101e+02 8.07163e+02 6.15039e+02
8.85760e+05 1.47280e+03 7.06393e+02 1.05026e+03 3.62525e+02 7.17767e+02 8.09273e+02 6.26260e+02
8.86400e+05 1.47360e+03 8.42424e+02 9.95304e+02 6.89545e+02 7.22928e+02 8.10057e+02 6.35799e+02
8.87040e+05 1.47460e+03 4.14423e+02 6.73430e+02 1.55415e+02 7.26046e+02 8.10037e+02 6.42055e+02
8.87680e+05 1.47580e+03 6.26454e+02 9.37973e+02 3.14936e+02 7.26946e+02 8.09866e+02 6.44026e+02
8.88320e+05 1.47640e+03 8.23763e+02 1.09078e+03 5.56745e+02 7.25879e+02 8.10008e+02 6.41750e+02
8.88960e+05 1.47720e+03 7.62260e+02 1.02352e+03 5.00999e+02 7.23481e+02 8.10541e+02 6.36421e+02
8.89600e+05 1.47820e+03 6.32169e+02 9.98201e+02 2.66138e+02 7.20565e+02 8.11178e+02 6.29951e+02
8.90240e+05 1.47900e+03 6.60630e+02 1.07066e+03 2.50605e+02 7.17818e+02 8.11378e+02 6.24258e+02
8.90880e+05 1.48100e+03 9.12702e+02 1.05994e+03 7.65467e+02 7.15624e+02 8.10518e+02 6.20730e+02
8.91520e+05 1.48140e+03 8.91744e+02 1.02862e+03 7.54863e+02 7.14095e+02 8.08176e+02 6.20014e+02
8.92160e+05 1.48300e+03 6.17736e+02 9.48939e+02 2.86533e+02 7.13191e+02 8.04462e+02 6.21921e+02
8.92800e+05 1.48380e+03 4.24016e+02 8.17700e+02 3.03324e+01 7.12810e+02 8.00189e+02 6.25430e+02
8.93440e+05 1.48500e+03 6.15240e+02 8.59515e+02 3.70964e+02 7.12834e+02 7.96544e+02 6.29125e+02
8.94080e+05 1.48720e+03 6.82653e+02 9.29487e+02 4.35819e+02 7.13181e+02 7.94281e+02 6.32081e+02
8.94720e+05 1.48760e+03 5.87992e+02 8.35092e+02 3.40892e+02 7.13776e+02 7.93159e+02 6.34393e+02
8.95360e+05 1.48880e+03 8.40897e+02 9.92461e+02 6.89333e+02 7.14417e+02 7.92225e+02 6.36608e+02
8.96000e+05 1.48940e+03 8.10545e+02 9.76824e+02 6.44266e+02 7.14622e+02 7.90554e+02 6.38691e+02
8.96640e+05 1.49000e+03 8.14845e+02 1.02404e+03 6.05653e+02 7.13656e+02 7.87696e+02 6.39617e+02
8.97280e+05 1.49120e+03 6.98060e+02 9.86885e+02 4.09236e+02 7.10780e+02 7.83747e+02 6.37813e+02
8.97920e+05 1.49160e+03 6.31788e+02 9.14751e+02 3.48826e+02 7.05624e+02 7.79217e+02 6.32031e+02
8.98560e+05 1.49320e+03 6.35753e+02 9.15899e+02 3.55607e+02 6.98480e+02 7.74731e+02 6.22228e+02
8.99200e+05 1.49460e+03 6.84346e+02 9.45815e+02 4.22878e+02 6.90301e+02 7.70653e+02 6.09949e+02
8.99840e+05 1.49460e+03 6.84346e+02 9.45815e+02 4.22878e+02 6.82427e+02 7.66985e+02 5.97869e+02
9.00480e+05 1.49620e+03 6.51327e+02 9.21837e+02 3.80816e+02 6.76118e+02 7.63618e+02 5.88618e+02
9.01120e+05 1.49700e+03 6.81783e+02 1.04258e+03 3.20988e+02 6.72158e+02 7.60710e+02 5.83607e+02
9.01760e+05 1.49760e+03 7.09627e+02 1.01697e+03 4.02284e+02 6.70683e+02 7.58889e+02 5.82476e+02
9.02400e+05 1.49860e+03 6.85847e+02 1.04084e+03 3.30851e+02 6.71258e+02 7.59030e+02 5.83487e+02
9.03040e+05 1.49960e+03 5.44769e+02 8.40726e+02 2.48811e+02 6.73125e+02 7.61587e+02 5.84663e+02
9.03680e+05 1.50080e+03 7.21867e+02 9.35484e+02 5.08251e+02 6.75470e+02 7.66127e+02 5.84813e+02
9.04320e+05 1.50200e+03 4.60029e+02 7.79189e+02 1.40868e+02 6.77650e+02 7.71652e+02 5.83647e+02
9.04960e+05 1.50280e+03 6.80810e+02 9.73741e+02 3.87878e+02 6.79316e+02 7.77398e+02 5.81233e+02
9.05600e+05 1.50380e+03 6.94358e+02 9.84845e+02 4.03872e+02 6.80423e+02 7.83220e+02 5.77625e+02
9.06240e+05 1.50440e+03 5.38210e+02 8.52173e+02 2.24247e+02 6.81139e+02 7.89320e+02 5.72959e+02
9.06880e+05 1.50540e+03 7.20029e+02 1.03319e+03 4.06870e+02 6.81725e+02 7.95712e+02 5.67738e+02
9.07520e+05 1.50640e+03 4.85482e+02 8.07936e+02 1.63028e+02 6.82429e+02 8.01902e+02 5.62956e+02
9.08160e+05 1.50740e+03 6.05903e+02 1.00116e+03 2.10648e+02 6.83434e+02 8.06935e+02 5.59933e+02
9.08800e+05 1.50840e+03 5.76324e+02 9.21116e+02 2.31533e+02 6.84816e+02 8.09645e+02 5.59987e+02
9.09440e+05 1.50920e+03 5.93849e+02 9.13684e+02 2.74014e+02 6.86503e+02 8.08959e+02 5.64047e+02
9.10080e+05 1.51120e+03 7.21374e+02 1.09269e+03 3.50062e+02 6.88222e+02 8.04277e+02 5.72167e+02
9.10720e+05 1.51180e+03 6.26234e+02 8.80768e+02 3.71700e+02 6.89502e+02 7.95859e+02 5.83146e+02
9.11360e+05 1.51260e+03 6.47293e+02 7.94182e+02 5.00403e+02 6.89765e+02 7.84997e+02 5.94534e+02
9.12000e+05 1.51380e+03 4.99541e+02 9.04885e+02 9.41957e+01 6.88505e+02 7.73690e+02 6.03321e+02
9.12640e+05 1.51460e+03 5.80458e+02 9.48526e+02 2.12390e+02 6.85458e+02 7.63742e+02 6.07175e+02
9.13280e+05 1.51680e+03 7.31141e+02 9.90463e+02 4.71819e+02 6.80698e+02 7.55773e+02 6.05622e+02
9.13920e+05 1.51720e+03 5.54732e+02 9.22485e+02 1.86979e+02 6.74602e+02 7.49240e+02 5.99964e+02
9.14560e+05 1.51960e+03 8.55122e+02 9.88315e+02 7.21929e+02 6.67706e+02 7.43490e+02 5.91921e+02
9.15200e+05 1.52020e+03 8.01442e+02 1.02776e+03 5.75119e+02 6.60496e+02 7.38300e+02 5.82693e+02
9.15840e+05 1.52100e+03 9.22199e+02 1.02975e+03 8.14652e+02 6.53299e+02 7.33300e+02 5.73299e+02
9.16480e+05 1.52180e+03 8.02218e+02 9.38050e+02 6.66387e+02 6.46293e+02 7.27410e+02 5.65176e+02
9.17120e+05 1.52260e+03 6.25835e+02 9.03652e+02 3.48018e+02 6.39640e+02 7.19302e+02 5.59977e+02
9.17760e+05 1.52400e+03 6.97597e+02 9.26961e+02 4.68232e+02 6.33664e+02 7.08595e+02 5.58734e+02
9.18400e+05 1.52480e+03 5.27128e+02 8.67032e+02 1.87223e+02 6.28963e+02 6.96771e+02 5.61156e+02
9.19040e+05 1.52580e+03 8.51973e+02 1.10358e+03 6.00360e+02 6.26351e+02 6.87223e+02 5.65478e+02
9.19680e+05 1.52700e+03 5.38856e+02 7.54813e+02 3.22898e+02 6.26613e+02 6.83942e+02 5.69284e+02
9.20320e+05 1.52780e+03 5.81362e+02 7.72398e+02 3.90325e+02 6.30190e+02 6.88724e+02 5.71656e+02
9.20960e+05 1.52920e+03 6.24629e+02 8.49100e+02 4.00158e+02 6.36983e+02 6.99580e+02 5.74386e+02
9.21600e+05 1.53040e+03 8.70137e+02 1.02409e+03 7.16185e+02 6.46363e+02 7.12701e+02 5.80024e+02
9.22240e+05 1.53060e+03 9.27000e+02 1.03876e+03 8.15238e+02 6.57335e+02 7.24868e+02 5.89802e+02
9.22880e+05 1.53180e+03 6.19741e+02 7.88622e+02 4.50860e+02 6.68710e+02 7.34312e+02 6.03108e+02
9.23520e+05 1.53280e+03 9.60301e+02 1.16791e+03 7.52695e+02 6.79275e+02 7.40831e+02 6.17719e+02
9.24160e+05 1.53360e+03 8.06095e+02 1.06637e+03 5.45822e+02 6.88026e+02 7.45537e+02 6.30515e+02
9.24800e+05 1.53420e+03 8.01283e+02 1.11651e+03 4.86055e+02 6.94443e+02 7.50094e+02 6.38793e+02
9.25440e+05 1.53520e+03 5.17980e+02 8.35338e+02 2.00622e+02 6.98633e+02 7.55567e+02 6.41700e+02
9.26080e+05 1.53700e+03 5.94598e+02 7.76918e+02 4.12279e+02 7.01265e+02 7.61962e+02 6.40567e+02
9.26720e+05 1.53900e+03 5.63098e+02 7.82658e+02 3.43538e+02 7.03341e+02 7.68829e+02 6.37853e+02
9.27360e+05 1.53980e+03 7.90625e+02 8.83131e+02 6.98119e+02 7.05883e+02 7.75732e+02 6.36035e+02
9.28000e+05 1.54100e+03 6.93150e+02 8.99812e+02 4.86488e+02 7.09595e+02 7.82230e+02 6.36959e+02
9.28640e+05 1.54180e+03 4.98751e+02 7.84129e+02 2.13372e+02 7.14607e+02 7.87844e+02 6.41371e+02
9.29280e+05 1.54280e+03 7.54509e+02 1.01786e+03 4.91156e+02 7.20435e+02 7.92166e+02 6.48704e+02
9.29920e+05 1.54400e+03 6.31553e+02 8.91094e+02 3.72013e+02 7.26172e+02 7.94979e+02 6.57364e+02
9.30560e+05 1.54420e+03 7.38538e+02 9.36647e+02 5.40428e+02 7.30851e+02 7.96277e+02 6.65426e+02
9.31200e+05 1.54580e+03 6.03606e+02 7.94864e+02 4.12348e+02 7.33760e+02 7.96137e+02 6.71384e+02
9.31840e+05 1.54700e+03 5.71185e+02 8.70395e+02 2.71975e+02 7.34600e+02 7.94637e+02 6.74564e+02
9.32480e+05 1.54820e+03 9.01057e+02 1.02433e+03 7.77785e+02 7.33485e+02 7.91956e+02 6.75014e+02
9.33120e+05 1.54920e+03 8.19337e+02 9.48478e+02 6.90197e+02 7.30800e+02 7.88487e+02 6.73113e+02
9.33760e+05 1.54980e+03 7.49943e+02 1.09079e+03 4.09093e+02 7.27014e+02 7.84751e+02 6.69277e+02
9.34400e+05 1.55060e+03 5.65613e+02 8.95428e+02 2.35798e+02 7.22513e+02 7.81173e+02 6.63853e+02
9.35040e+05 1.55200e+03 8.05767e+02 1.04262e+03 5.68910e+02 7.17589e+02 7.78027e+02 6.57151e+02
9.35680e+05 1.55280e+03 8.62037e+02 1.01301e+03 7.11065e+02 7.12568e+02 7.75628e+02 6.49508e+02
9.36320e+05 1.55420e+03 4.87349e+02 6.86831e+02 2.87867e+02 7.07915e+02 7.74566e+02 6.41264e+02
9.36960e+05 1.55500e+03 8.71057e+02 1.01103e+03 7.31088e+02 7.04189e+02 7.75740e+02 6.32639e+02
9.37600e+05 1.55640e+03 8.04351e+02 1.07779e+03 5.30910e+02 7.01876e+02 7.80078e+02 6.23674e+02
9.38240e+05 1.55700e+03 8.98214e+02 1.04033e+03 7.56096e+02 7.01239e+02 7.88116e+02 6.14361e+02
9.38880e+05 1.55780e+03 6.70034e+02 1.01001e+03 3.30055e+02 7.02234e+02 7.99617e+02 6.04852e+02
9.39520e+05 1.55900e+03 5.22169e+02 8.25664e+02 2.18673e+02 7.04574e+02 8.13501e+02 5.95647e+02
9.40160e+05 1.55960e+03 7.12181e+02 9.56383e+02 4.67980e+02 7.07894e+02 8.28110e+02 5.87678e+02
9.40800e+05 1.56080e+03 7.35015e+02 9.94077e+02 4.75953e+02 7.11946e+02 8.41678e+02 5.82215e+02
9.41440e+05 1.56200e+03 7.59547e+02 9.32610e+02 5.86485e+02 7.16631e+02 8.52800e+02 5.80463e+02
9.42080e+05 1.56240e+03 6.25851e+02 8.57031e+02 3.94671e+02 7.21853e+02 8.60712e+02 5.82994e+02
9.42720e+05 1.56400e+03 7.95991e+02 9.54546e+02 6.37436e+02 7.27341e+02 8.65263e+02 5.89419e+02
9.43360e+05 1.56420e+03 8.08057e+02 9.58219e+02 6.57895e+02 7.32631e+02 8.66685e+02 5.98576e+02
9.44000e+05 1.56540e+03 6.51861e+02 9.66105e+02 3.37618e+02 7.37202e+02 8.65404e+02 6.09000e+02
9.44640e+05 1.56700e+03 7.81868e+02 1.11320e+03 4.50538e+02 7.40632e+02 8.61937e+02 6.19326e+02
9.45280e+05 1.56760e+03 8.45134e+02 1.27100e+03 4.19263e+02 7.42695e+02 8.56895e+02 6.28496e+02
9.45920e+05 1.56840e+03 9.39116e+02 1.18687e+03 6.91358e+02 7.43406e+02 8.50976e+02 6.35837e+02
9.46560e+05 1.56960e+03 7.00701e+02 9.69801e+02 4.31601e+02 7.42986e+02 8.44865e+02 6.41107e+02
9.47200e+05 1.57040e+03 8.41487e+02 1.04124e+03 6.41734e+02 7.41804e+02 8.39074e+02 6.44533e+02
9.47840e+05 1.57140e+03 9.95348e+02 1.16047e+03 8.30229e+02 7.40326e+02 8.33886e+02 6.46766e+02
9.48480e+05 1.57180e+03 7.41146e+02 1.12462e+03 3.57676e+02 7.39089e+02 8.29485e+02 6.48692e+02
9.49120e+05 1.57260e+03 6.25565e+02 8.53476e+02 3.97653e+02 7.38626e+02 8.26180e+02 6.51072e+02
9.49760e+05 1.57440e+03 7.11536e+02 1.08183e+03 3.41245e+02 7.39366e+02 8.24504e+02 6.54228e+02
9.50400e+05 1.57440e+03 7.11536e+02 1.08183e+03 3.41245e+02 7.41583e+02 8.25124e+02 6.58042e+02
9.51040e+05 1.57580e+03 9.05683e+02 1.10778e+03 7.03587e+02 7.45395e+02 8.28551e+02 6.62239e+02
9.51680e+05 1.57700e+03 7.46024e+02 9.76173e+02 5.15875e+02 7.50680e+02 8.34728e+02 6.66632e+02
9.52320e+05 1.57800e+03 5.36910e+02 7.08404e+02 3.65417e+02 7.56955e+02 8.42745e+02 6.71165e+02
9.52960e+05 1.57940e+03 5.78273e+02 9.82609e+02 1.73937e+02 7.63391e+02 8.50990e+02 6.75792e+02
9.53600e+05 1.57980e+03 6.50935e+02 1.04371e+03 2.58166e+02 7.69073e+02 8.57838e+02 6.80308e+02
9.54240e+05 1.58120e+03 7.37037e+02 9.93241e+02 4.80834e+02 7.73331e+02 8.62503e+02 6.84159e+02
9.54880e+05 1.58160e+03 7.26153e+02 9.80934e+02 4.71371e+02 7.75883e+02 8.65334e+02 6.86431e+02
9.55520e+05 1.58300e+03 4.55435e+02 8.67028e+02 4.38417e+01 7.76724e+02 8.67298e+02 6.86150e+02
9.56160e+05 1.58440e+03 7.82191e+02 1.21122e+03 3.53159e+02 7.75922e+02 8.69129e+02 6.82715e+02
9.56800e+05 1.58560e+03 7.87935e+02 1.01021e+03 5.65658e+02 7.73499e+02 8.70850e+02 6.76148e+02
9.57440e+05 1.58620e+03 7.00953e+02 1.07686e+03 3.25051e+02 7.69447e+02 8.71897e+02 6.66998e+02
9.58080e+05 1.58700e+03 6.05704e+02 9.92475e+02 2.18933e+02 7.63793e+02 8.71507e+02 6.56079e+02
9.58720e+05 1.58780e+03 8.10828e+02 1.07673e+03 5.44932e+02 7.56651e+02 8.68977e+02 6.44325e+02
9.59360e+05 1.58860e+03 5.47465e+02 9.57318e+02 1.37613e+02 7.48291e+02 8.63719e+02 6.32863e+02
9.60000e+05 1.58960e+03 5.55744e+02 1.04403e+03 6.74569e+01 7.39176e+02 8.55282e+02 6.23071e+02
9.60640e+05 1.59060e+03 7.64669e+02 1.03573e+03 4.93608e+02 7.29952e+02 8.43508e+02 6.16396e+02
9.61280e+05 1.59160e+03 8.28619e+02 1.14481e+03 5.12433e+02 7.21350e+02 8.28914e+02 6.13786e+02
9.61920e+05 1.59240e+03 5.60148e+02 7.19753e+02 4.00543e+02 7.13983e+02 8.13201e+02 6.14765e+02
9.62560e+05 1.59340e+03 8.35949e+02 1.00334e+03 6.68554e+02 7.08125e+02 7.99556e+02 6.16694e+02
9.63200e+05 1.59460e+03 6.96599e+02 1.03881e+03 3.54384e+02 7.03673e+02 7.91742e+02 6.15605e+02
9.63840e+05 1.59500e+03 8.40229e+02 9.77612e+02 7.02846e+02 7.00312e+02 7.91338e+02 6.09285e+02
9.64480e+05 1.59680e+03 7.87207e+02 1.10358e+03 4.70834e+02 6.97772e+02 7.96172e+02 5.99372e+02
9.65120e+05 1.59800e+03 7.09791e+02 1.07252e+03 3.47061e+02 6.95982e+02 8.02604e+02 5.89360e+02
9.65760e+05 1.59900e+03 6.27820e+02 6.90627e+02 5.65013e+02 6.95092e+02 8.08150e+02 5.82034e+02
9.66400e+05 1.60020e+03 6.82301e+02 7.48339e+02 6.16263e+02 6.95396e+02 8.11994e+02 5.78797e+02
9.67040e+05 1.60100e+03 7.89419e+02 9.59315e+02 6.19523e+02 6.97190e+02 8.14374e+02 5.80007e+02
9.67680e+05 1.60220e+03 5.19192e+02 7.89471e+02 2.48914e+02 7.00601e+02 8.15835e+02 5.85366e+02
9.68320e+05 1.60320e+03 6.21073e+02 9.83586e+02 2.58560e+02 7.05435e+02 8.16776e+02 5.94094e+02
9.68960e+05 1.60400e+03 5.95289e+02 9.76426e+02 2.14151e+02 7.11139e+02 8.17301e+02 6.04978e+02
9.69600e+05 1.60480e+03 6.93542e+02 1.13848e+03 2.48604e+02 7.16920e+02 8.17229e+02 6.16611e+02
9.70240e+05 1.60600e+03 8.48500e+02 1.03241e+03 6.64588e+02 7.21955e+02 8.16126e+02 6.27784e+02
9.70880e+05 1.60660e+03 6.40296e+02 1.00029e+03 2.80302e+02 7.25565e+02 8.13434e+02 6.37696e+02
9.71520e+05 1.60760e+03 8.08167e+02 1.04878e+03 5.67553e+02 7.27291e+02 8.08703e+02 6.45880e+02
9.72160e+05 1.60920e+03 5.75648e+02 8.66483e+02 2.84813e+02 7.26930e+02 8.01869e+02 6.51991e+02
9.72800e+05 1.61000e+03 4.18309e+02 7.38871e+02 9.77471e+01 7.24593e+02 7.93661e+02 6.55526e+02
9.73440e+05 1.61100e+03 5.29672e+02 8.51320e+02 2.08023e+02 7.20763e+02 7.86073e+02 6.55453e+02
9.74080e+05 1.61180e+03 8.50456e+02 1.09929e+03 6.01626e+02 7.16235e+02 7.82126e+02 6.50344e+02
9.74720e+05 1.61260e+03 7.76557e+02 1.19703e+03 3.56080e+02 7.11890e+02 7.83884e+02 6.39896e+02
9.75360e+05 1.61440e+03 8.69212e+02 1.18132e+03 5.57101e+02 7.08335e+02 7.90541e+02 6.26129e+02
9.76000e+05 1.61480e+03 7.69789e+02 1.00176e+03 5.37823e+02 7.05608e+02 7.99188e+02 6.12028e+02
9.76640e+05 1.61660e+03 8.92051e+02 1.12626e+03 6.57841e+02 7.03197e+02 8.06666e+02 5.99729e+02
9.77280e+05 1.61720e+03 8.66452e+02 1.13015e+03 6.02756e+02 7.00431e+02 8.10778e+02 5.90084e+02
9.77920e+05 1.61840e+03 6.04560e+02 9.50215e+02 2.58905e+02 6.96977e+02 8.10872e+02 5.83082e+02
9.78560e+05 1.62000e+03 6.61693e+02 9.82054e+02 3.41332e+02 6.93122e+02 8.07836e+02 5.78408e+02
9.79200e+05 1.62080e+03 9.56468e+02 1.09153e+03 8.21407e+02 6.89698e+02 8.03531e+02 5.75865e+02
9.79840e+05 1.62160e+03 6.72836e+02 1.10986e+03 2.35813e+02 6.87764e+02 7.99994e+02 5.75535e+02
9.80480e+05 1.62280e+03 8.99284e+02 1.12812e+03 6.70450e+02 6.88216e+02 7.98750e+02 5.77682e+02
9.81120e+05 1.62380e+03 7.09078e+02 9.43609e+02 4.74547e+02 6.91480e+02 8.00401e+02 5.82559e+02
9.81760e+05 1.62560e+03 7.49079e+02 1.04475e+03 4.53410e+02 6.97446e+02 8.04562e+02 5.90331e+02
9.82400e+05 1.62640e+03 6.32063e+02 9.31990e+02 3.32137e+02 7.05645e+02 8.10175e+02 6.01115e+02
9.83040e+05 1.62740e+03 4.30261e+02 7.44342e+02 1.16180e+02 7.15488e+02 8.16002e+02 6.14975e+02
9.83680e+05 1.62880e+03 6.55032e+02 8.86668e+02 4.23396e+02 7.26428e+02 8.21079e+02 6.31777e+02
9.84320e+05 1.62980e+03 5.50976e+02 8.29733e+02 2.72219e+02 7.37945e+02 8.24954e+02 6.50935e+02
9.84960e+05 1.63040e+03 6.07778e+02 1.01576e+03 1.99798e+02 7.49429e+02 8.27737e+02 6.71120e+02
9.85600e+05 1.63160e+03 5.85071e+02 8.69584e+02 3.00558e+02 7.60031e+02 8.29956e+02 6.90105e+02
9.86240e+05 1.63220e+03 4.72245e+02 7.20887e+02 2.23603e+02 7.68631e+02 8.32244e+02 7.05018e+02
9.86880e+05 1.63440e+03 7.73738e+02 9.98348e+02 5.49127e+02 7.74007e+02 8.34761e+02 7.13252e+02
9.87520e+05 1.63520e+03 7.73673e+02 9.57061e+02 5.90285e+02 7.75153e+02 8.36796e+02 7.13509e+02
9.88160e+05 1.63680e+03 8.30900e+02 9.60253e+02 7.01547e+02 7.71573e+02 8.37342e+02 7.05803e+02
9.88800e+05 1.63740e+03 7.27156e+02 9.94317e+02 4.59996e+02 7.63403e+02 8.35961e+02 6.90845e+02
9.89440e+05 1.63820e+03 6.65686e+02 9.97615e+02 3.33756e+02 7.51379e+02 8.32700e+02 6.70058e+02
9.90080e+05 1.63980e+03 6.06601e+02 8.86339e+02 3.26863e+02 7.36740e+02 8.27614e+02 6.45867e+02
9.90720e+05 1.64020e+03 7.47759e+02 9.53134e+02 5.42385e+02 7.21087e+02 8.20744e+02 6.21430e+02
9.91360e+05 1.64160e+03 6.17476e+02 9.00428e+02 3.34525e+02 7.06126e+02 8.12344e+02 5.99908e+02
9.92000e+05 1.64240e+03 7.33623e+02 1.18661e+03 2.80640e+02 6.93338e+02 8.02914e+02 5.83762e+02
9.92640e+05 1.64320e+03 9.67540e+02 1.14130e+03 7.93776e+02 6.83662e+02 7.92950e+02 5.74375e+02
9.93280e+05 1.64480e+03 6.20990e+02 9.61474e+02 2.80506e+02 6.77355e+02 7.82739e+02 5.71972e+02
9.93920e+05 1.64560e+03 6.26209e+02 9.70093e+02 2.82326e+02 6.74081e+02 7.72479e+02 5.75684e+02
9.94560e+05 1.64660e+03 7.47096e+02 1.01440e+03 4.79790e+02 6.73209e+02 7.62733e+02 5.83685e+02
9.95200e+05 1.64740e+03 7.06514e+02 9.91464e+02 4.21565e+02 6.74170e+02 7.54933e+02 5.93406e+02
9.95840e+05 1.64800e+03 9.73238e+02 1.13412e+03 8.12353e+02 6.76652e+02 7.51299e+02 6.02005e+02
9.96480e+05 1.64920e+03 6.66214e+02 1.08129e+03 2.51143e+02 6.80533e+02 7.53499e+02 6.07567e+02
9.97120e+05 1.65060e+03 8.97364e+02 1.10810e+03 6.86628e+02 6.85693e+02 7.61005e+02 6.10381e+02
9.97760e+05 1.65140e+03 9.19975e+02 1.09325e+03 7.46704e+02 6.91907e+02 7.71513e+02 6.12301e+02
9.98400e+05 1.65300e+03 7.12505e+02 1.10051e+03 3.24503e+02 6.98885e+02 7.82836e+02 6.14934e+02
9.99040e+05 1.65420e+03 6.65977e+02 9.83112e+02 3.48842e+02 7.06380e+02 7.93787e+02 6.18973e+02
9.99680e+05 1.65520e+03 7.18970e+02 9.53906e+02 4.84035e+02 7.14242e+02 8.03833e+02 6.24651e+02


==> fig/bipedalwalker_bs.dat <==
0.00000e+00 0.00000e+00 -1.01745e+02 -9.87742e+01 -1.04715e+02 -1.01745e+02 -9.87742e+01 -1.04715e+02
6.40000e+02 6.80000e+00 -9.97935e+01 -7.90016e+01 -1.20586e+02 -1.01745e+02 -9.87742e+01 -1.04715e+02
1.28000e+03 9.40000e+00 -6.83042e+01 -5.20079e+01 -8.46006e+01 -1.01745e+02 -9.87742e+01 -1.04715e+02
1.92000e+03 1.04000e+01 -6.16812e+01 -5.85034e+01 -6.48589e+01 -1.01745e+02 -9.87743e+01 -1.04715e+02
2.56000e+03 1.14000e+01 -6.30518e+01 -5.81566e+01 -6.79469e+01 -1.01745e+02 -9.87742e+01 -1.04715e+02
3.20000e+03 1.14000e+01 -6.30518e+01 -5.81566e+01 -6.79469e+01 -1.01738e+02 -9.87664e+01 -1.04710e+02
3.84000e+03 1.18000e+01 -5.96796e+01 -5.48549e+01 -6.45043e+01 -1.01700e+02 -9.87199e+01 -1.04681e+02
4.48000e+03 1.28000e+01 -5.92132e+01 -5.44691e+01 -6.39573e+01 -1.01568e+02 -9.85600e+01 -1.04577e+02
5.12000e+03 1.38000e+01 -6.80969e+01 -5.23079e+01 -8.38858e+01 -1.01239e+02 -9.81677e+01 -1.04309e+02
5.76000e+03 1.62000e+01 -7.68803e+01 -5.34032e+01 -1.00357e+02 -1.00582e+02 -9.74002e+01 -1.03763e+02
6.40000e+03 1.82000e+01 -5.95970e+01 -5.70021e+01 -6.21920e+01 -9.94763e+01 -9.61331e+01 -1.02819e+02
7.04000e+03 1.86000e+01 -6.79352e+01 -5.24413e+01 -8.34291e+01 -9.78422e+01 -9.43022e+01 -1.01382e+02
7.68000e+03 2.12000e+01 -7.59949e+01 -5.40376e+01 -9.79522e+01 -9.56663e+01 -9.19281e+01 -9.94045e+01
8.32000e+03 2.28000e+01 -5.87450e+01 -5.31215e+01 -6.43685e+01 -9.30125e+01 -8.91142e+01 -9.69107e+01
8.96000e+03 2.32000e+01 -6.01664e+01 -5.47289e+01 -6.56039e+01 -9.00108e+01 -8.60253e+01 -9.39964e+01
9.60000e+03 2.38000e+01 -6.20136e+01 -5.83600e+01 -6.56672e+01 -8.68310e+01 -8.28553e+01 -9.08068e+01
1.02400e+04 2.42000e+01 -6.40482e+01 -6.03964e+01 -6.77000e+01 -8.36501e+01 -7.97936e+01 -8.75066e+01
1.08800e+04 2.48000e+01 -6.35366e+01 -5.95586e+01 -6.75145e+01 -8.06229e+01 -7.69954e+01 -8.42504e+01
1.15200e+04 2.64000e+01 -5.99133e+01 -5.70824e+01 -6.27442e+01 -7.78615e+01 -7.45607e+01 -8.11624e+01
1.21600e+04 2.72000e+01 -6.04052e+01 -5.74659e+01 -6.33445e+01 -7.54264e+01 -7.25231e+01 -7.83298e+01
1.28000e+04 2.78000e+01 -6.14412e+01 -5.68229e+01 -6.60595e+01 -7.33319e+01 -7.08521e+01 -7.58117e+01
1.34400e+04 2.84000e+01 -6.17190e+01 -5.73849e+01 -6.60532e+01 -7.15608e+01 -6.94645e+01 -7.36571e+01
1.40800e+04 2.92000e+01 -6.18541e+01 -5.75094e+01 -6.61988e+01 -7.00810e+01 -6.82430e+01 -7.19190e+01
1.47200e+04 3.04000e+01 -7.23127e+01 -4.79993e+01 -9.66261e+01 -6.88564e+01 -6.70825e+01 -7.06303e+01
1.53600e+04 3.16000e+01 -6.89774e+01 -5.35743e+01 -8.43805e+01 -6.78508e+01 -6.59572e+01 -6.97444e+01
1.60000e+04 3.32000e+01 -6.18366e+01 -5.74597e+01 -6.62136e+01 -6.70301e+01 -6.49163e+01 -6.91440e+01
1.66400e+04 3.40000e+01 -7.08354e+01 -4.99350e+01 -9.17357e+01 -6.63634e+01 -6.40133e+01 -6.87134e+01
1.72800e+04 3.44000e+01 -5.94337e+01 -5.70755e+01 -6.17919e+01 -6.58253e+01 -6.32761e+01 -6.83745e+01
1.79200e+04 3.56000e+01 -5.96771e+01 -4.73947e+01 -7.19596e+01 -6.53990e+01 -6.27136e+01 -6.80845e+01
1.85600e+04 3.62000e+01 -7.11544e+01 -4.70118e+01 -9.52970e+01 -6.50758e+01 -6.23261e+01 -6.78255e+01
1.92000e+04 3.70000e+01 -6.17888e+01 -5.00305e+01 -7.35472e+01 -6.48505e+01 -6.21076e+01 -6.75935e+01
1.98400e+04 3.74000e+01 -5.72175e+01 -5.35877e+01 -6.08473e+01 -6.47132e+01 -6.20380e+01 -6.73883e+01
2.04800e+04 3.80000e+01 -5.74104e+01 -5.34484e+01 -6.13725e+01 -6.46429e+01 -6.20729e+01 -6.72129e+01
2.11200e+04 3.92000e+01 -6.59698e+01 -6.12787e+01 -7.06608e+01 -6.46088e+01 -6.21406e+01 -6.70770e+01
2.17600e+04 3.92000e+01 -6.59698e+01 -6.12787e+01 -7.06608e+01 -6.45772e+01 -6.21562e+01 -6.69982e+01
2.24000e+04 4.10000e+01 -7.19905e+01 -5.60519e+01 -8.79292e+01 -6.45193e+01 -6.20482e+01 -6.69904e+01
2.30400e+04 4.24000e+01 -6.08389e+01 -5.78708e+01 -6.38069e+01 -6.44157e+01 -6.17829e+01 -6.70486e+01
2.36800e+04 4.24000e+01 -6.08389e+01 -5.78708e+01 -6.38069e+01 -6.42595e+01 -6.13704e+01 -6.71485e+01
2.43200e+04 4.34000e+01 -7.08634e+01 -4.78785e+01 -9.38484e+01 -6.40585e+01 -6.08588e+01 -6.72583e+01
2.49600e+04 4.42000e+01 -5.78136e+01 -4.95315e+01 -6.60957e+01 -6.38372e+01 -6.03224e+01 -6.73520e+01
2.56000e+04 4.48000e+01 -8.20996e+01 -5.50899e+01 -1.09109e+02 -6.36313e+01 -5.98425e+01 -6.74200e+01
2.62400e+04 4.72000e+01 -5.98999e+01 -5.57244e+01 -6.40753e+01 -6.34762e+01 -5.94829e+01 -6.74695e+01
2.68800e+04 4.72000e+01 -5.98999e+01 -5.57244e+01 -6.40753e+01 -6.33931e+01 -5.92672e+01 -6.75189e+01
2.75200e+04 4.76000e+01 -6.67610e+01 -5.06012e+01 -8.29208e+01 -6.33808e+01 -5.91731e+01 -6.75885e+01
2.81600e+04 5.06000e+01 -6.15933e+01 -5.28176e+01 -7.03691e+01 -6.34188e+01 -5.91486e+01 -6.76890e+01
2.88000e+04 5.06000e+01 -6.15933e+01 -5.28176e+01 -7.03691e+01 -6.34774e+01 -5.91437e+01 -6.78111e+01
2.94400e+04 5.10000e+01 -6.02237e+01 -5.02904e+01 -7.01570e+01 -6.35297e+01 -5.91361e+01 -6.79233e+01
3.00800e+04 5.20000e+01 -5.71788e+01 -5.05900e+01 -6.37677e+01 -6.35593e+01 -5.91328e+01 -6.79857e+01
3.07200e+04 5.22000e+01 -5.70424e+01 -5.03328e+01 -6.37520e+01 -6.35646e+01 -5.91537e+01 -6.79755e+01
3.13600e+04 5.36000e+01 -7.83201e+01 -4.90326e+01 -1.07608e+02 -6.35561e+01 -5.92095e+01 -6.79027e+01
3.20000e+04 5.40000e+01 -5.77442e+01 -5.19486e+01 -6.35398e+01 -6.35480e+01 -5.92910e+01 -6.78051e+01
3.26400e+04 5.44000e+01 -5.71555e+01 -5.06378e+01 -6.36732e+01 -6.35475e+01 -5.93688e+01 -6.77261e+01
3.32800e+04 5.50000e+01 -5.51327e+01 -4.84475e+01 -6.18179e+01 -6.35484e+01 -5.94016e+01 -6.76952e+01
3.39200e+04 5.52000e+01 -6.88877e+01 -4.40153e+01 -9.37602e+01 -6.35328e+01 -5.93467e+01 -6.77189e+01
3.45600e+04 5.62000e+01 -5.15593e+01 -4.74684e+01 -5.56502e+01 -6.34775e+01 -5.91731e+01 -6.77819e+01
3.52000e+04 5.70000e+01 -7.43869e+01 -2.94246e+01 -1.19349e+02 -6.33613e+01 -5.88699e+01 -6.78527e+01
3.58400e+04 5.76000e+01 -5.69900e+01 -5.38939e+01 -6.00862e+01 -6.31698e+01 -5.84493e+01 -6.78902e+01
3.64800e+04 5.82000e+01 -5.58229e+01 -5.28424e+01 -5.88035e+01 -6.28997e+01 -5.79451e+01 -6.78542e+01
3.71200e+04 5.82000e+01 -5.58229e+01 -5.28424e+01 -5.88035e+01 -6.25624e+01 -5.74043e+01 -6.77205e+01
3.77600e+04 5.94000e+01 -5.35678e+01 -4.93406e+01 -5.77950e+01 -6.21885e+01 -5.68709e+01 -6.75061e+01
3.84000e+04 6.02000e+01 -5.36196e+01 -4.93851e+01 -5.78541e+01 -6.18268e+01 -5.63686e+01 -6.72850e+01
3.90400e+04 6.08000e+01 -5.33130e+01 -5.04009e+01 -5.62252e+01 -6.15320e+01 -5.58898e+01 -6.71742e+01
3.96800e+04 6.24000e+01 -5.18671e+01 -4.79254e+01 -5.58088e+01 -6.13447e+01 -5.54000e+01 -6.72893e+01
4.03200e+04 6.32000e+01 -5.36031e+01 -4.75947e+01 -5.96115e+01 -6.12749e+01 -5.48608e+01 -6.76890e+01
4.09600e+04 6.40000e+01 -5.29669e+01 -4.70594e+01 -5.88743e+01 -6.12990e+01 -5.42634e+01 -6.83346e+01
4.16000e+04 6.46000e+01 -6.52453e+01 -4.28846e+01 -8.76060e+01 -6.13689e+01 -5.36446e+01 -6.90933e+01
4.22400e+04 6.54000e+01 -5.10412e+01 -4.92110e+01 -5.28715e+01 -6.14301e+01 -5.30751e+01 -6.97851e+01
4.28800e+04 6.58000e+01 -5.15321e+01 -5.02893e+01 -5.27749e+01 -6.14368e+01 -5.26306e+01 -7.02431e+01
4.35200e+04 6.64000e+01 -5.40741e+01 -5.04075e+01 -5.77407e+01 -6.13607e+01 -5.23666e+01 -7.03547e+01
4.41600e+04 6.70000e+01 -5.92367e+01 -5.39882e+01 -6.44852e+01 -6.11913e+01 -5.23044e+01 -7.00783e+01
4.48000e+04 6.70000e+01 -5.92367e+01 -5.39882e+01 -6.44852e+01 -6.09325e+01 -5.24279e+01 -6.94371e+01
4.54400e+04 6.78000e+01 -5.28084e+01 -4.52645e+01 -6.03523e+01 -6.05955e+01 -5.26905e+01 -6.85005e+01
4.60800e+04 6.80000e+01 -5.27282e+01 -4.51861e+01 -6.02704e+01 -6.01940e+01 -5.30255e+01 -6.73625e+01
4.67200e+04 6.86000e+01 -5.38186e+01 -4.68705e+01 -6.07667e+01 -5.97432e+01 -5.33620e+01 -6.61243e+01
4.73600e+04 6.94000e+01 -5.23473e+01 -4.55131e+01 -5.91814e+01 -5.92613e+01 -5.36388e+01 -6.48839e+01
4.80000e+04 6.94000e+01 -5.23473e+01 -4.55131e+01 -5.91814e+01 -5.87702e+01 -5.38152e+01 -6.37252e+01
4.86400e+04 7.08000e+01 -6.10577e+01 -4.94689e+01 -7.26465e+01 -5.82911e+01 -5.38788e+01 -6.27035e+01
4.92800e+04 7.14000e+01 -6.09657e+01 -4.98887e+01 -7.20427e+01 -5.78403e+01 -5.38467e+01 -6.18339e+01
4.99200e+04 7.16000e+01 -6.01903e+01 -5.06060e+01 -6.97747e+01 -5.74258e+01 -5.37546e+01 -6.10971e+01
5.05600e+04 7.22000e+01 -5.86348e+01 -4.83502e+01 -6.89194e+01 -5.70500e+01 -5.36358e+01 -6.04642e+01
5.12000e+04 7.26000e+01 -5.93067e+01 -4.92241e+01 -6.93894e+01 -5.67157e+01 -5.35067e+01 -5.99247e+01
5.18400e+04 7.34000e+01 -5.29526e+01 -4.86527e+01 -5.72524e+01 -5.64338e+01 -5.33718e+01 -5.94957e+01
5.24800e+04 7.40000e+01 -5.34620e+01 -4.95208e+01 -5.74031e+01 -5.62245e+01 -5.32397e+01 -5.92092e+01
5.31200e+04 7.46000e+01 -5.83391e+01 -4.59043e+01 -7.07739e+01 -5.61113e+01 -5.31297e+01 -5.90929e+01
5.37600e+04 7.60000e+01 -5.74666e+01 -4.42882e+01 -7.06450e+01 -5.61116e+01 -5.30588e+01 -5.91645e+01
5.44000e+04 7.66000e+01 -5.91044e+01 -4.62521e+01 -7.19567e+01 -5.62274e+01 -5.30222e+01 -5.94327e+01
5.50400e+04 7.74000e+01 -5.78345e+01 -4.19225e+01 -7.37464e+01 -5.64412e+01 -5.29910e+01 -5.98914e+01
5.56800e+04 7.78000e+01 -5.62157e+01 -4.00167e+01 -7.24146e+01 -5.67202e+01 -5.29312e+01 -6.05091e+01
5.63200e+04 7.78000e+01 -5.62157e+01 -4.00167e+01 -7.24146e+01 -5.70269e+01 -5.28241e+01 -6.12297e+01
5.69600e+04 7.88000e+01 -5.71617e+01 -4.26209e+01 -7.17024e+01 -5.73311e+01 -5.26696e+01 -6.19927e+01
5.76000e+04 7.90000e+01 -5.86612e+01 -4.47603e+01 -7.25621e+01 -5.76151e+01 -5.24737e+01 -6.27564e+01
5.82400e+04 7.98000e+01 -4.97558e+01 -4.44472e+01 -5.50644e+01 -5.78720e+01 -5.22364e+01 -6.35075e+01
5.88800e+04 8.08000e+01 -5.88430e+01 -3.79985e+01 -7.96875e+01 -5.80997e+01 -5.19463e+01 -6.42530e+01
5.95200e+04 8.12000e+01 -4.98466e+01 -4.43238e+01 -5.53693e+01 -5.82959e+01 -5.15861e+01 -6.50056e+01
6.01600e+04 8.20000e+01 -6.84165e+01 -4.46193e+01 -9.22137e+01 -5.84564e+01 -5.11423e+01 -6.57705e+01
6.08000e+04 8.28000e+01 -5.81810e+01 -4.51499e+01 -7.12122e+01 -5.85762e+01 -5.06137e+01 -6.65386e+01
6.14400e+04 8.32000e+01 -6.18557e+01 -4.16847e+01 -8.20267e+01 -5.86496e+01 -5.00211e+01 -6.72782e+01
6.20800e+04 8.42000e+01 -5.73682e+01 -4.20883e+01 -7.26482e+01 -5.86699e+01 -4.94078e+01 -6.79319e+01
6.27200e+04 8.44000e+01 -5.97277e+01 -4.40738e+01 -7.53815e+01 -5.86295e+01 -4.88328e+01 -6.84262e+01
6.33600e+04 8.52000e+01 -6.20389e+01 -4.80756e+01 -7.60022e+01 -5.85261e+01 -4.83532e+01 -6.86990e+01
6.40000e+04 8.56000e+01 -5.80074e+01 -4.32163e+01 -7.27984e+01 -5.83679e+01 -4.80059e+01 -6.87298e+01
6.46400e+04 8.58000e+01 -5.59679e+01 -3.91538e+01 -7.27820e+01 -5.81750e+01 -4.77962e+01 -6.85538e+01
6.52800e+04 8.68000e+01 -5.63486e+01 -4.21364e+01 -7.05608e+01 -5.79764e+01 -4.76986e+01 -6.82542e+01
6.59200e+04 8.72000e+01 -5.47456e+01 -4.05426e+01 -6.89487e+01 -5.78034e+01 -4.76690e+01 -6.79378e+01
6.65600e+04 8.78000e+01 -5.48241e+01 -4.16763e+01 -6.79719e+01 -5.76835e+01 -4.76613e+01 -6.77058e+01
6.72000e+04 8.86000e+01 -5.59611e+01 -4.28550e+01 -6.90672e+01 -5.76342e+01 -4.76393e+01 -6.76291e+01
6.78400e+04 8.88000e+01 -5.61332e+01 -4.32745e+01 -6.89919e+01 -5.76583e+01 -4.75799e+01 -6.77368e+01
6.84800e+04 8.96000e+01 -5.41200e+01 -3.70654e+01 -7.11746e+01 -5.77431e+01 -4.74695e+01 -6.80166e+01
6.91200e+04 9.00000e+01 -5.30218e+01 -3.60424e+01 -7.00011e+01 -5.78627e+01 -4.72996e+01 -6.84258e+01
6.97600e+04 9.04000e+01 -5.36496e+01 -3.56276e+01 -7.16717e+01 -5.79860e+01 -4.70660e+01 -6.89059e+01
7.04000e+04 9.10000e+01 -7.18270e+01 -3.91343e+01 -1.04520e+02 -5.80844e+01 -4.67717e+01 -6.93970e+01
7.10400e+04 9.14000e+01 -5.38401e+01 -3.48478e+01 -7.28324e+01 -5.81401e+01 -4.64295e+01 -6.98506e+01
7.16800e+04 9.16000e+01 -5.15422e+01 -3.64384e+01 -6.66460e+01 -5.81470e+01 -4.60578e+01 -7.02362e+01
7.23200e+04 9.20000e+01 -5.27463e+01 -3.68011e+01 -6.86915e+01 -5.81092e+01 -4.56744e+01 -7.05439e+01
7.29600e+04 9.28000e+01 -5.66699e+01 -4.08022e+01 -7.25376e+01 -5.80397e+01 -4.52962e+01 -7.07832e+01
7.36000e+04 9.36000e+01 -5.59850e+01 -4.12097e+01 -7.07603e+01 -5.79611e+01 -4.49423e+01 -7.09798e+01
7.42400e+04 9.40000e+01 -5.47680e+01 -3.81200e+01 -7.14160e+01 -5.78981e+01 -4.46305e+01 -7.11657e+01
7.48800e+04 9.42000e+01 -5.31025e+01 -3.89839e+01 -6.72211e+01 -5.78666e+01 -4.43671e+01 -7.13660e+01
7.55200e+04 9.50000e+01 -5.32223e+01 -3.91120e+01 -6.73325e+01 -5.78668e+01 -4.41437e+01 -7.15899e+01
7.61600e+04 9.56000e+01 -7.13610e+01 -3.49336e+01 -1.07788e+02 -5.78855e+01 -4.39430e+01 -7.18279e+01
7.68000e+04 9.60000e+01 -5.47446e+01 -4.27748e+01 -6.67145e+01 -5.79032e+01 -4.37490e+01 -7.20574e+01
7.74400e+04 9.64000e+01 -5.27598e+01 -3.95005e+01 -6.60191e+01 -5.79013e+01 -4.35533e+01 -7.22494e+01
7.80800e+04 9.68000e+01 -5.27231e+01 -3.78967e+01 -6.75495e+01 -5.78672e+01 -4.33560e+01 -7.23784e+01
7.87200e+04 9.74000e+01 -5.32411e+01 -3.84570e+01 -6.80252e+01 -5.77991e+01 -4.31652e+01 -7.24330e+01
7.93600e+04 9.78000e+01 -5.35649e+01 -3.86898e+01 -6.84400e+01 -5.77082e+01 -4.29954e+01 -7.24209e+01
8.00000e+04 9.80000e+01 -5.34452e+01 -3.85496e+01 -6.83408e+01 -5.76124e+01 -4.28625e+01 -7.23623e+01
8.06400e+04 9.86000e+01 -5.33829e+01 -3.92525e+01 -6.75133e+01 -5.75266e+01 -4.27753e+01 -7.22778e+01
8.12800e+04 9.90000e+01 -5.09989e+01 -3.98527e+01 -6.21451e+01 -5.74537e+01 -4.27290e+01 -7.21785e+01
8.19200e+04 9.96000e+01 -5.00645e+01 -3.91089e+01 -6.10201e+01 -5.73838e+01 -4.27046e+01 -7.20629e+01
8.25600e+04 1.00000e+02 -4.98561e+01 -4.12525e+01 -5.84598e+01 -5.72982e+01 -4.26766e+01 -7.19198e+01
8.32000e+04 1.00200e+02 -4.91738e+01 -4.03077e+01 -5.80400e+01 -5.71767e+01 -4.26221e+01 -7.17313e+01
8.38400e+04 1.01400e+02 -5.14983e+01 -4.01632e+01 -6.28334e+01 -5.70032e+01 -4.25273e+01 -7.14791e+01
8.44800e+04 1.01800e+02 -6.44439e+01 -3.77449e+01 -9.11428e+01 -5.67682e+01 -4.23882e+01 -7.11481e+01
8.51200e+04 1.02200e+02 -4.87408e+01 -3.95795e+01 -5.79022e+01 -5.64693e+01 -4.22092e+01 -7.07293e+01
8.57600e+04 1.02800e+02 -4.65716e+01 -3.64957e+01 -5.66476e+01 -5.61104e+01 -4.20012e+01 -7.02197e+01
8.64000e+04 1.03000e+02 -4.48044e+01 -3.44222e+01 -5.51866e+01 -5.57023e+01 -4.17818e+01 -6.96227e+01
8.70400e+04 1.03600e+02 -4.52035e+01 -3.27726e+01 -5.76344e+01 -5.52620e+01 -4.15753e+01 -6.89487e+01
8.76800e+04 1.03800e+02 -4.56950e+01 -3.25962e+01 -5.87939e+01 -5.48110e+01 -4.14070e+01 -6.82150e+01
8.83200e+04 1.04400e+02 -4.47722e+01 -3.20669e+01 -5.74775e+01 -5.43673e+01 -4.12939e+01 -6.74406e+01
8.89600e+04 1.05000e+02 -4.47729e+01 -3.32683e+01 -5.62776e+01 -5.39390e+01 -4.12360e+01 -6.66419e+01
8.96000e+04 1.05200e+02 -4.72041e+01 -3.56998e+01 -5.87085e+01 -5.35207e+01 -4.12124e+01 -6.58290e+01
9.02400e+04 1.05800e+02 -4.53411e+01 -3.73509e+01 -5.33312e+01 -5.30970e+01 -4.11854e+01 -6.50085e+01
9.08800e+04 1.06000e+02 -4.61382e+01 -3.70948e+01 -5.51815e+01 -5.26490e+01 -4.11103e+01 -6.41876e+01
9.15200e+04 1.06600e+02 -4.57268e+01 -3.55118e+01 -5.59417e+01 -5.21627e+01 -4.09474e+01 -6.33780e+01
9.21600e+04 1.07400e+02 -4.37848e+01 -3.09657e+01 -5.66040e+01 -5.16336e+01 -4.06722e+01 -6.25949e+01
9.28000e+04 1.07600e+02 -4.47928e+01 -3.22000e+01 -5.73855e+01 -5.10673e+01 -4.02816e+01 -6.18530e+01
9.34400e+04 1.08200e+02 -4.57347e+01 -3.30409e+01 -5.84286e+01 -5.04781e+01 -3.97953e+01 -6.11609e+01
9.40800e+04 1.08400e+02 -4.54775e+01 -3.30164e+01 -5.79387e+01 -4.98844e+01 -3.92498e+01 -6.05190e+01
9.47200e+04 1.09000e+02 -4.47837e+01 -3.16804e+01 -5.78871e+01 -4.93053e+01 -3.86887e+01 -5.99220e+01
9.53600e+04 1.09600e+02 -4.33538e+01 -2.94013e+01 -5.73062e+01 -4.87571e+01 -3.81499e+01 -5.93643e+01
9.60000e+04 1.09600e+02 -4.33538e+01 -2.94013e+01 -5.73062e+01 -4.82513e+01 -3.76574e+01 -5.88452e+01
9.66400e+04 1.10800e+02 -5.44594e+01 -2.73794e+01 -8.15394e+01 -4.77968e+01 -3.72218e+01 -5.83718e+01
9.72800e+04 1.11400e+02 -3.99511e+01 -3.10144e+01 -4.88878e+01 -4.74030e+01 -3.68466e+01 -5.79593e+01
9.79200e+04 1.11800e+02 -4.08086e+01 -2.35226e+01 -5.80946e+01 -4.70805e+01 -3.65324e+01 -5.76285e+01
9.85600e+04 1.12400e+02 -4.23381e+01 -2.34471e+01 -6.12291e+01 -4.68361e+01 -3.62735e+01 -5.73988e+01
9.92000e+04 1.12400e+02 -4.23381e+01 -2.34471e+01 -6.12291e+01 -4.66666e+01 -3.60532e+01 -5.72800e+01
9.98400e+04 1.13000e+02 -4.46214e+01 -2.55120e+01 -6.37309e+01 -4.65550e+01 -3.58467e+01 -5.72634e+01
1.00480e+05 1.13400e+02 -4.48683e+01 -2.47090e+01 -6.50276e+01 -4.64721e+01 -3.56290e+01 -5.73152e+01
1.01120e+05 1.13800e+02 -4.02721e+01 -2.28288e+01 -5.77154e+01 -4.63822e+01 -3.53828e+01 -5.73815e+01
1.01760e+05 1.14400e+02 -3.88550e+01 -2.33316e+01 -5.43783e+01 -4.62520e+01 -3.50986e+01 -5.74054e+01
1.02400e+05 1.14400e+02 -3.88550e+01 -2.33316e+01 -5.43783e+01 -4.60604e+01 -3.47687e+01 -5.73521e+01
1.03040e+05 1.15200e+02 -4.10712e+01 -2.93067e+01 -5.28357e+01 -4.58032e+01 -3.43806e+01 -5.72259e+01
1.03680e+05 1.15600e+02 -3.76105e+01 -2.57245e+01 -4.94965e+01 -4.54932e+01 -3.39146e+01 -5.70718e+01
1.04320e+05 1.15800e+02 -3.70082e+01 -2.45703e+01 -4.94461e+01 -4.51520e+01 -3.33490e+01 -5.69549e+01
1.04960e+05 1.16600e+02 -3.86019e+01 -2.07495e+01 -5.64542e+01 -4.48005e+01 -3.26717e+01 -5.69293e+01
1.05600e+05 1.16600e+02 -3.86019e+01 -2.07495e+01 -5.64542e+01 -4.44513e+01 -3.18905e+01 -5.70122e+01
1.06240e+05 1.17200e+02 -3.90867e+01 -1.87283e+01 -5.94451e+01 -4.41063e+01 -3.10359e+01 -5.71767e+01
1.06880e+05 1.18600e+02 -5.44389e+01 -1.87286e+01 -9.01491e+01 -4.37583e+01 -3.01539e+01 -5.73628e+01
1.07520e+05 1.19000e+02 -3.99855e+01 -2.07301e+01 -5.92409e+01 -4.33964e+01 -2.92919e+01 -5.75009e+01
1.08160e+05 1.19600e+02 -3.43052e+01 -1.87627e+01 -4.98477e+01 -4.30113e+01 -2.84859e+01 -5.75367e+01
1.08800e+05 1.19800e+02 -3.49520e+01 -1.93360e+01 -5.05679e+01 -4.26022e+01 -2.77539e+01 -5.74506e+01
1.09440e+05 1.20400e+02 -3.49858e+01 -2.25204e+01 -4.74512e+01 -4.21815e+01 -2.70986e+01 -5.72644e+01
1.10080e+05 1.20600e+02 -3.60871e+01 -2.27255e+01 -4.94487e+01 -4.17736e+01 -2.65146e+01 -5.70325e+01
1.10720e+05 1.21200e+02 -3.42753e+01 -1.93912e+01 -4.91593e+01 -4.14053e+01 -2.59933e+01 -5.68172e+01
1.11360e+05 1.21800e+02 -3.38699e+01 -1.85308e+01 -4.92090e+01 -4.10923e+01 -2.55223e+01 -5.66622e+01
1.12000e+05 1.22200e+02 -3.34733e+01 -1.81793e+01 -4.87674e+01 -4.08313e+01 -2.50865e+01 -5.65761e+01
1.12640e+05 1.22800e+02 -3.25400e+01 -1.29666e+01 -5.21133e+01 -4.06016e+01 -2.46712e+01 -5.65321e+01
1.13280e+05 1.23000e+02 -3.14006e+01 -1.24814e+01 -5.03197e+01 -4.03741e+01 -2.42674e+01 -5.64809e+01
1.13920e+05 1.24000e+02 -2.95097e+01 -8.63307e+00 -5.03864e+01 -4.01218e+01 -2.38740e+01 -5.63696e+01
1.14560e+05 1.24800e+02 -3.00829e+01 -9.97604e+00 -5.01898e+01 -3.98271e+01 -2.34944e+01 -5.61597e+01
1.15200e+05 1.24800e+02 -3.00829e+01 -9.97604e+00 -5.01898e+01 -3.94838e+01 -2.31304e+01 -5.58372e+01
1.15840e+05 1.25800e+02 -3.07149e+01 -1.17168e+01 -4.97130e+01 -3.90948e+01 -2.27759e+01 -5.54138e+01
1.16480e+05 1.26000e+02 -3.10924e+01 -1.18514e+01 -5.03333e+01 -3.86683e+01 -2.24143e+01 -5.49223e+01
1.17120e+05 1.26400e+02 -2.58143e+01 1.78937e+00 -5.34180e+01 -3.82133e+01 -2.20209e+01 -5.44058e+01
1.17760e+05 1.27000e+02 -2.52274e+01 2.89708e+00 -5.33520e+01 -3.77367e+01 -2.15678e+01 -5.39056e+01
1.18400e+05 1.27000e+02 -2.52274e+01 2.89708e+00 -5.33520e+01 -3.72424e+01 -2.10323e+01 -5.34525e+01
1.19040e+05 1.27800e+02 -2.39156e+01 -1.97614e+00 -4.58550e+01 -3.67322e+01 -2.04023e+01 -5.30620e+01
1.19680e+05 1.28000e+02 -2.32479e+01 -1.77672e+00 -4.47191e+01 -3.62070e+01 -1.96778e+01 -5.27362e+01
1.20320e+05 1.28400e+02 -2.26197e+01 -9.72781e-01 -4.42665e+01 -3.56661e+01 -1.88637e+01 -5.24685e+01
1.20960e+05 1.29400e+02 -2.28001e+01 -9.78136e-01 -4.46221e+01 -3.51056e+01 -1.79618e+01 -5.22494e+01
1.21600e+05 1.29400e+02 -2.28001e+01 -9.78136e-01 -4.46221e+01 -3.45179e+01 -1.69664e+01 -5.20695e+01
1.22240e+05 1.30200e+02 -2.18956e+01 6.09124e+00 -4.98824e+01 -3.38934e+01 -1.58695e+01 -5.19173e+01
1.22880e+05 1.30400e+02 -2.24798e+01 5.98986e+00 -5.09494e+01 -3.32236e+01 -1.46696e+01 -5.17777e+01
1.23520e+05 1.30800e+02 -1.75524e+01 1.66255e+01 -5.17303e+01 -3.25050e+01 -1.33794e+01 -5.16307e+01
1.24160e+05 1.31400e+02 -1.42140e+01 1.69741e+01 -4.54021e+01 -3.17410e+01 -1.20268e+01 -5.14552e+01
1.24800e+05 1.31400e+02 -1.42140e+01 1.69741e+01 -4.54021e+01 -3.09411e+01 -1.06500e+01 -5.12322e+01
1.25440e+05 1.32200e+02 -9.22123e+00 1.93176e+01 -3.77601e+01 -3.01190e+01 -9.28636e+00 -5.09515e+01
1.26080e+05 1.32400e+02 -9.84289e+00 1.91692e+01 -3.88550e+01 -2.92884e+01 -7.95977e+00 -5.06170e+01
1.26720e+05 1.32800e+02 -1.12632e+01 1.75279e+01 -4.00542e+01 -2.84591e+01 -6.67136e+00 -5.02469e+01
1.27360e+05 1.33400e+02 -1.39130e+01 1.80109e+01 -4.58368e+01 -2.76319e+01 -5.39688e+00 -4.98669e+01
1.28000e+05 1.33400e+02 -1.39130e+01 1.80109e+01 -4.58368e+01 -2.67954e+01 -4.09361e+00 -4.94972e+01
1.28640e+05 1.34200e+02 -8.19540e+00 2.33644e+01 -3.97552e+01 -2.59283e+01 -2.71480e+00 -4.91418e+01
1.29280e+05 1.34400e+02 -6.77328e+00 2.34060e+01 -3.69526e+01 -2.50048e+01 -1.22519e+00 -4.87844e+01
1.29920e+05 1.34800e+02 -7.64452e+00 2.52107e+01 -4.04997e+01 -2.40050e+01 3.87630e-01 -4.83977e+01
1.30560e+05 1.35400e+02 -8.57282e+00 2.40169e+01 -4.11625e+01 -2.29239e+01 2.10990e+00 -4.79576e+01
1.31200e+05 1.35400e+02 -8.57282e+00 2.40169e+01 -4.11625e+01 -2.17743e+01 3.90644e+00 -4.74550e+01
1.31840e+05 1.36400e+02 -7.01617e-01 3.90689e+01 -4.04721e+01 -2.05821e+01 5.73068e+00 -4.68949e+01
1.32480e+05 1.36600e+02 -8.85437e-01 3.90268e+01 -4.07977e+01 -1.93773e+01 7.53606e+00 -4.62907e+01
1.33120e+05 1.37000e+02 -4.56792e+00 2.91893e+01 -3.83252e+01 -1.81864e+01 9.28537e+00 -4.56581e+01
1.33760e+05 1.37600e+02 -1.40550e+00 3.27308e+01 -3.55418e+01 -1.70290e+01 1.09559e+01 -4.50139e+01
1.34400e+05 1.37600e+02 -1.40550e+00 3.27308e+01 -3.55418e+01 -1.59166e+01 1.25429e+01 -4.43761e+01
1.35040e+05 1.38400e+02 1.26909e+00 3.80020e+01 -3.54638e+01 -1.48508e+01 1.40611e+01 -4.37627e+01
1.35680e+05 1.38600e+02 5.74928e-01 3.78416e+01 -3.66918e+01 -1.38239e+01 1.55400e+01 -4.31877e+01
1.36320e+05 1.39000e+02 -3.09975e+01 8.78974e+00 -7.07847e+01 -1.28220e+01 1.70136e+01 -4.26575e+01
1.36960e+05 1.39800e+02 -2.19942e+01 1.01238e+01 -5.41123e+01 -1.18308e+01 1.85080e+01 -4.21696e+01
1.37600e+05 1.39800e+02 -2.19942e+01 1.01238e+01 -5.41123e+01 -1.08400e+01 2.00350e+01 -4.17149e+01
1.38240e+05 1.40600e+02 5.17707e+00 4.62449e+01 -3.58908e+01 -9.84658e+00 2.15877e+01 -4.12808e+01
1.38880e+05 1.40800e+02 7.81209e+00 4.71516e+01 -3.15274e+01 -8.86106e+00 2.31277e+01 -4.08498e+01
1.39520e+05 1.41200e+02 1.41058e+00 3.09723e+01 -2.81511e+01 -7.91793e+00 2.45586e+01 -4.03944e+01
1.40160e+05 1.41800e+02 -1.23258e+01 3.89668e+01 -6.36184e+01 -7.07813e+00 2.57176e+01 -3.98739e+01
1.40800e+05 1.42000e+02 1.47068e+00 2.99094e+01 -2.69681e+01 -6.41088e+00 2.64232e+01 -3.92450e+01
1.41440e+05 1.42800e+02 7.07084e+00 4.11774e+01 -2.70357e+01 -5.95990e+00 2.65652e+01 -3.84850e+01
1.42080e+05 1.43200e+02 3.24822e+00 4.20757e+01 -3.55793e+01 -5.71802e+00 2.61749e+01 -3.76109e+01
1.42720e+05 1.43400e+02 5.08480e+00 4.40594e+01 -3.38898e+01 -5.62854e+00 2.54243e+01 -3.66814e+01
1.43360e+05 1.44000e+02 7.00812e+00 5.16256e+01 -3.76094e+01 -5.61141e+00 2.45533e+01 -3.57761e+01
1.44000e+05 1.44200e+02 5.79144e+00 5.20752e+01 -4.04923e+01 -5.59562e+00 2.37713e+01 -3.49625e+01
1.44640e+05 1.44800e+02 1.04287e+01 5.93187e+01 -3.84613e+01 -5.53696e+00 2.31992e+01 -3.42731e+01
1.45280e+05 1.45200e+02 1.75640e+01 5.82509e+01 -2.31229e+01 -5.41532e+00 2.28769e+01 -3.37075e+01
1.45920e+05 1.45400e+02 2.05715e+01 6.17624e+01 -2.06195e+01 -5.22079e+00 2.28082e+01 -3.32498e+01
1.46560e+05 1.46000e+02 1.87227e+01 5.56737e+01 -1.82282e+01 -4.94159e+00 2.30033e+01 -3.28865e+01
1.47200e+05 1.46200e+02 6.55381e+00 6.33959e+01 -5.02882e+01 -4.55938e+00 2.34962e+01 -3.26150e+01
1.47840e+05 1.46800e+02 2.69289e+00 5.69776e+01 -5.15918e+01 -4.05047e+00 2.43384e+01 -3.24394e+01
1.48480e+05 1.47200e+02 -6.31378e+00 6.33411e+01 -7.59687e+01 -3.38805e+00 2.55799e+01 -3.23560e+01
1.49120e+05 1.47400e+02 -2.15888e+00 6.92793e+01 -7.35971e+01 -2.54776e+00 2.72478e+01 -3.23433e+01
1.49760e+05 1.48200e+02 1.29028e+01 5.43181e+01 -2.85125e+01 -1.51879e+00 2.93310e+01 -3.23686e+01
1.50400e+05 1.48200e+02 1.29028e+01 5.43181e+01 -2.85125e+01 -3.18450e-01 3.17749e+01 -3.24118e+01
1.51040e+05 1.48800e+02 1.49912e+01 5.97960e+01 -2.98136e+01 9.96700e-01 3.44856e+01 -3.24922e+01
1.51680e+05 1.49200e+02 1.78436e+01 5.84343e+01 -2.27472e+01 2.33245e+00 3.73437e+01 -3.26788e+01
1.52320e+05 1.49400e+02 1.88352e+01 5.97645e+01 -2.20941e+01 3.57644e+00 4.02228e+01 -3.30699e+01
1.52960e+05 1.50200e+02 1.92054e+01 5.31176e+01 -1.47069e+01 4.63038e+00 4.30075e+01 -3.37467e+01
1.53600e+05 1.50200e+02 1.92054e+01 5.31176e+01 -1.47069e+01 5.44096e+00 4.56055e+01 -3.47236e+01
1.54240e+05 1.50800e+02 1.69838e+01 4.64537e+01 -1.24862e+01 6.01432e+00 4.79522e+01 -3.59236e+01
1.54880e+05 1.51200e+02 1.82878e+01 4.51239e+01 -8.54820e+00 6.41078e+00 5.00089e+01 -3.71874e+01
1.55520e+05 1.51400e+02 2.58574e+01 5.91294e+01 -7.41458e+00 6.72370e+00 5.17568e+01 -3.83094e+01
1.56160e+05 1.52200e+02 3.45549e+01 7.43146e+01 -5.20482e+00 7.05252e+00 5.31900e+01 -3.90849e+01
1.56800e+05 1.52200e+02 3.45549e+01 7.43146e+01 -5.20482e+00 7.47876e+00 5.43087e+01 -3.93512e+01
1.57440e+05 1.52800e+02 3.21920e+01 6.97181e+01 -5.33424e+00 8.05172e+00 5.51156e+01 -3.90121e+01
1.58080e+05 1.53200e+02 3.29686e+01 6.90341e+01 -3.09689e+00 8.78644e+00 5.56175e+01 -3.80446e+01
1.58720e+05 1.53400e+02 3.09521e+01 6.59309e+01 -4.02670e+00 9.67515e+00 5.58384e+01 -3.64881e+01
1.59360e+05 1.54200e+02 3.32588e+01 6.58480e+01 6.69735e-01 1.07044e+01 5.58371e+01 -3.44282e+01
1.60000e+05 1.54200e+02 3.32588e+01 6.58480e+01 6.69735e-01 1.18673e+01 5.57136e+01 -3.19791e+01
1.60640e+05 1.55000e+02 3.65744e+01 7.35599e+01 -4.11048e-01 1.31644e+01 5.55962e+01 -2.92674e+01
1.61280e+05 1.55400e+02 3.62172e+01 7.37132e+01 -1.27880e+00 1.45965e+01 5.56122e+01 -2.64193e+01
1.61920e+05 1.55400e+02 3.62172e+01 7.37132e+01 -1.27880e+00 1.61534e+01 5.58568e+01 -2.35500e+01
1.62560e+05 1.56400e+02 4.20994e+01 8.00847e+01 4.11411e+00 1.78085e+01 5.63716e+01 -2.07545e+01
1.63200e+05 1.56400e+02 4.20994e+01 8.00847e+01 4.11411e+00 1.95185e+01 5.71398e+01 -1.81028e+01
1.63840e+05 1.57000e+02 4.11992e+01 7.82857e+01 4.11264e+00 2.12314e+01 5.81023e+01 -1.56396e+01
1.64480e+05 1.57600e+02 4.01341e+01 7.80968e+01 2.17149e+00 2.28978e+01 5.91842e+01 -1.33886e+01
1.65120e+05 1.57600e+02 4.01341e+01 7.80968e+01 2.17149e+00 2.44832e+01 6.03235e+01 -1.13572e+01
1.65760e+05 1.58800e+02 4.29468e+01 7.98928e+01 6.00086e+00 2.59737e+01 6.14885e+01 -9.54118e+00
1.66400e+05 1.58800e+02 4.29468e+01 7.98928e+01 6.00086e+00 2.73743e+01 6.26772e+01 -7.92861e+00
1.67040e+05 1.59400e+02 4.95448e+01 8.72736e+01 1.18159e+01 2.86995e+01 6.39028e+01 -6.50384e+00
1.67680e+05 1.59800e+02 4.90117e+01 8.73680e+01 1.06554e+01 2.99611e+01 6.51738e+01 -5.25155e+00
1.68320e+05 1.59800e+02 4.90117e+01 8.73680e+01 1.06554e+01 3.11615e+01 6.64805e+01 -4.15757e+00
1.68960e+05 1.60800e+02 5.53055e+01 9.44869e+01 1.61242e+01 3.22943e+01 6.77948e+01 -3.20617e+00
1.69600e+05 1.60800e+02 5.53055e+01 9.44869e+01 1.61242e+01 3.33535e+01 6.90825e+01 -2.37561e+00
1.70240e+05 1.61400e+02 5.19197e+01 9.10749e+01 1.27645e+01 3.43422e+01 7.03191e+01 -1.63463e+00
1.70880e+05 1.61800e+02 5.34703e+01 9.11775e+01 1.57631e+01 3.52790e+01 7.15010e+01 -9.42978e-01
1.71520e+05 1.61800e+02 5.34703e+01 9.11775e+01 1.57631e+01 3.61964e+01 7.26478e+01 -2.55008e-01
1.72160e+05 1.63000e+02 5.24149e+01 8.30679e+01 2.17618e+01 3.71357e+01 7.37960e+01 4.75432e-01
1.72800e+05 1.63000e+02 5.24149e+01 8.30679e+01 2.17618e+01 3.81377e+01 7.49867e+01 1.28865e+00
1.73440e+05 1.63400e+02 5.21560e+01 8.27162e+01 2.15959e+01 3.92316e+01 7.62508e+01 2.21247e+00
1.74080e+05 1.64200e+02 5.91484e+01 9.51306e+01 2.31663e+01 4.04270e+01 7.75962e+01 3.25773e+00
1.74720e+05 1.64200e+02 5.91484e+01 9.51306e+01 2.31663e+01 4.17077e+01 7.89956e+01 4.41981e+00
1.75360e+05 1.65200e+02 6.41689e+01 1.05282e+02 2.30558e+01 4.30358e+01 8.03882e+01 5.68346e+00
1.76000e+05 1.65200e+02 6.41689e+01 1.05282e+02 2.30558e+01 4.43597e+01 8.16909e+01 7.02850e+00
1.76640e+05 1.65600e+02 6.68353e+01 1.07445e+02 2.62254e+01 4.56279e+01 8.28226e+01 8.43314e+00
1.77280e+05 1.66200e+02 6.44867e+01 1.02778e+02 2.61956e+01 4.68037e+01 8.37329e+01 9.87445e+00
1.77920e+05 1.66200e+02 6.44867e+01 1.02778e+02 2.61956e+01 4.78752e+01 8.44220e+01 1.13284e+01
1.78560e+05 1.67200e+02 7.10321e+01 1.08365e+02 3.36990e+01 4.88579e+01 8.49451e+01 1.27707e+01
1.79200e+05 1.67200e+02 7.10321e+01 1.08365e+02 3.36990e+01 4.97894e+01 8.53998e+01 1.41790e+01
1.79840e+05 1.67800e+02 6.98147e+01 1.07333e+02 3.22968e+01 5.07160e+01 8.58972e+01 1.55348e+01
1.80480e+05 1.68800e+02 6.36618e+01 9.97801e+01 2.75436e+01 5.16808e+01 8.65388e+01 1.68229e+01
1.81120e+05 1.68800e+02 6.36618e+01 9.97801e+01 2.75436e+01 5.27133e+01 8.73921e+01 1.80345e+01
1.81760e+05 1.69600e+02 7.18843e+01 1.01405e+02 4.23636e+01 5.38262e+01 8.84826e+01 1.91698e+01
1.82400e+05 1.69800e+02 7.03513e+01 9.75017e+01 4.32009e+01 5.50125e+01 8.97825e+01 2.02426e+01
1.83040e+05 1.70200e+02 6.70409e+01 9.29701e+01 4.11117e+01 5.62412e+01 9.12048e+01 2.12776e+01
1.83680e+05 1.70800e+02 7.28133e+01 1.04805e+02 4.08220e+01 5.74597e+01 9.26162e+01 2.23032e+01
1.84320e+05 1.70800e+02 7.28133e+01 1.04805e+02 4.08220e+01 5.86078e+01 9.38748e+01 2.33408e+01
1.84960e+05 1.71600e+02 7.12273e+01 1.08084e+02 3.43708e+01 5.96382e+01 9.48748e+01 2.44016e+01
1.85600e+05 1.71800e+02 6.91189e+01 1.02493e+02 3.57448e+01 6.05316e+01 9.55731e+01 2.54901e+01
1.86240e+05 1.72200e+02 7.40567e+01 1.06455e+02 4.16587e+01 6.13003e+01 9.59913e+01 2.66093e+01
1.86880e+05 1.72800e+02 7.33815e+01 9.94351e+01 4.73279e+01 6.19805e+01 9.61965e+01 2.77645e+01
1.87520e+05 1.72800e+02 7.33815e+01 9.94351e+01 4.73279e+01 6.26189e+01 9.62772e+01 2.89605e+01
1.88160e+05 1.73800e+02 7.67245e+01 1.05928e+02 4.75209e+01 6.32580e+01 9.63200e+01 3.01959e+01
1.88800e+05 1.74000e+02 7.87181e+01 1.10606e+02 4.68298e+01 6.39259e+01 9.63950e+01 3.14568e+01
1.89440e+05 1.74400e+02 7.73911e+01 1.07698e+02 4.70843e+01 6.46321e+01 9.65472e+01 3.27170e+01
1.90080e+05 1.75000e+02 7.95059e+01 1.07418e+02 5.15935e+01 6.53717e+01 9.67986e+01 3.39447e+01
1.90720e+05 1.75000e+02 7.95059e+01 1.07418e+02 5.15935e+01 6.61299e+01 9.71472e+01 3.51126e+01
1.91360e+05 1.76000e+02 8.51129e+01 1.14328e+02 5.58981e+01 6.68913e+01 9.75785e+01 3.62040e+01
1.92000e+05 1.76200e+02 8.93277e+01 1.24292e+02 5.43631e+01 6.76459e+01 9.80740e+01 3.72178e+01
1.92640e+05 1.76600e+02 8.55512e+01 1.21472e+02 4.96305e+01 6.83939e+01 9.86205e+01 3.81673e+01
1.93280e+05 1.77600e+02 8.79042e+01 1.19099e+02 5.67090e+01 6.91446e+01 9.92122e+01 3.90770e+01
1.93920e+05 1.77600e+02 8.79042e+01 1.19099e+02 5.67090e+01 6.99142e+01 9.98529e+01 3.99754e+01
1.94560e+05 1.78200e+02 8.43742e+01 1.16537e+02 5.22117e+01 7.07221e+01 1.00556e+02 4.08883e+01
1.95200e+05 1.79400e+02 4.88574e+01 1.33398e+02 -3.56829e+01 7.15878e+01 1.01343e+02 4.18327e+01
1.95840e+05 1.80600e+02 8.83894e+01 1.22994e+02 5.37847e+01 7.25262e+01 1.02242e+02 4.28109e+01
1.96480e+05 1.81000e+02 9.20160e+01 1.22134e+02 6.18983e+01 7.35402e+01 1.03268e+02 4.38122e+01
1.97120e+05 1.81400e+02 5.64831e+01 1.41170e+02 -2.82036e+01 7.46124e+01 1.04413e+02 4.48120e+01
1.97760e+05 1.82200e+02 9.98888e+01 1.29140e+02 7.06372e+01 7.56947e+01 1.05626e+02 4.57637e+01
1.98400e+05 1.82400e+02 1.01930e+02 1.34590e+02 6.92702e+01 7.67099e+01 1.06824e+02 4.65963e+01
1.99040e+05 1.83600e+02 6.11813e+01 1.53234e+02 -3.08716e+01 7.75773e+01 1.07924e+02 4.72302e+01
1.99680e+05 1.85200e+02 7.04111e+01 1.39773e+02 1.04907e+00 7.82474e+01 1.08887e+02 4.76073e+01
2.00320e+05 1.85200e+02 7.04111e+01 1.39773e+02 1.04907e+00 7.87274e+01 1.09734e+02 4.77210e+01
2.00960e+05 1.86200e+02 1.04350e+02 1.32560e+02 7.61409e+01 7.90823e+01 1.10535e+02 4.76294e+01
2.01600e+05 1.86600e+02 1.04956e+02 1.34269e+02 7.56420e+01 7.94075e+01 1.11380e+02 4.74349e+01
2.02240e+05 1.87000e+02 1.07031e+02 1.36309e+02 7.77531e+01 7.97804e+01 1.12337e+02 4.72241e+01
2.02880e+05 1.87600e+02 1.04745e+02 1.34318e+02 7.51730e+01 8.02233e+01 1.13438e+02 4.70083e+01
2.03520e+05 1.87600e+02 1.04745e+02 1.34318e+02 7.51730e+01 8.07034e+01 1.14690e+02 4.67169e+01
2.04160e+05 1.88800e+02 1.03629e+02 1.31376e+02 7.58809e+01 8.11691e+01 1.16075e+02 4.62630e+01
2.04800e+05 1.89000e+02 1.04344e+02 1.33457e+02 7.52312e+01 8.15980e+01 1.17566e+02 4.56296e+01
2.05440e+05 1.89200e+02 1.02695e+02 1.32644e+02 7.27466e+01 8.20215e+01 1.19119e+02 4.49240e+01
2.06080e+05 1.90200e+02 9.69721e+01 1.25675e+02 6.82686e+01 8.25186e+01 1.20675e+02 4.43619e+01
2.06720e+05 1.90200e+02 9.69721e+01 1.25675e+02 6.82686e+01 8.31825e+01 1.22169e+02 4.41958e+01
2.07360e+05 1.91400e+02 9.87891e+01 1.26083e+02 7.14955e+01 8.40841e+01 1.23539e+02 4.46293e+01
2.08000e+05 1.91600e+02 1.00062e+02 1.29672e+02 7.04530e+01 8.52496e+01 1.24745e+02 4.57543e+01
2.08640e+05 1.91600e+02 1.00062e+02 1.29672e+02 7.04530e+01 8.66527e+01 1.25772e+02 4.75332e+01
2.09280e+05 1.93000e+02 1.04803e+02 1.35519e+02 7.40869e+01 8.82222e+01 1.26628e+02 4.98165e+01
2.09920e+05 1.93000e+02 1.04803e+02 1.35519e+02 7.40869e+01 8.98539e+01 1.27322e+02 5.23863e+01
2.10560e+05 1.93600e+02 1.06780e+02 1.38069e+02 7.54908e+01 9.14341e+01 1.27860e+02 5.50078e+01
2.11200e+05 1.94000e+02 1.16849e+02 1.50962e+02 8.27374e+01 9.28619e+01 1.28250e+02 5.74740e+01
2.11840e+05 1.94000e+02 1.16849e+02 1.50962e+02 8.27374e+01 9.40684e+01 1.28504e+02 5.96332e+01
2.12480e+05 1.95000e+02 1.04227e+02 1.36095e+02 7.23585e+01 9.50277e+01 1.28650e+02 6.14051e+01
2.13120e+05 1.95000e+02 1.04227e+02 1.36095e+02 7.23585e+01 9.57597e+01 1.28732e+02 6.27871e+01
2.13760e+05 1.95600e+02 1.07090e+02 1.37146e+02 7.70349e+01 9.63280e+01 1.28809e+02 6.38469e+01
2.14400e+05 1.96400e+02 1.15005e+02 1.44369e+02 8.56409e+01 9.68266e+01 1.28954e+02 6.46988e+01
2.15040e+05 1.96400e+02 1.15005e+02 1.44369e+02 8.56409e+01 9.73577e+01 1.29247e+02 6.54686e+01
2.15680e+05 1.97400e+02 9.25860e+01 1.57346e+02 2.78257e+01 9.80024e+01 1.29745e+02 6.62595e+01
2.16320e+05 1.97600e+02 9.41900e+01 1.60958e+02 2.74218e+01 9.87978e+01 1.30462e+02 6.71340e+01
2.16960e+05 1.98400e+02 3.18595e+01 1.58554e+02 -9.48345e+01 9.97316e+01 1.31346e+02 6.81170e+01
2.17600e+05 1.99000e+02 1.15048e+02 1.50439e+02 7.96570e+01 1.00752e+02 1.32299e+02 6.92059e+01
2.18240e+05 1.99000e+02 1.15048e+02 1.50439e+02 7.96570e+01 1.01789e+02 1.33211e+02 7.03681e+01
2.18880e+05 1.99800e+02 9.99218e+01 1.50189e+02 4.96543e+01 1.02764e+02 1.34006e+02 7.15214e+01
2.19520e+05 2.00000e+02 1.04074e+02 1.61008e+02 4.71403e+01 1.03597e+02 1.34670e+02 7.25245e+01
2.20160e+05 2.00600e+02 9.10484e+01 1.77001e+02 5.09599e+00 1.04224e+02 1.35242e+02 7.32054e+01
2.20800e+05 2.01800e+02 3.39362e+01 1.15129e+02 -4.72566e+01 1.04610e+02 1.35803e+02 7.34182e+01
2.21440e+05 2.02200e+02 6.50472e+01 1.24944e+02 5.15000e+00 1.04769e+02 1.36441e+02 7.30972e+01
2.22080e+05 2.03200e+02 1.17907e+02 1.51733e+02 8.40805e+01 1.04747e+02 1.37220e+02 7.22736e+01
2.22720e+05 2.03600e+02 1.23919e+02 1.54252e+02 9.35869e+01 1.04590e+02 1.38140e+02 7.10397e+01
2.23360e+05 2.04000e+02 1.20049e+02 1.52341e+02 8.77565e+01 1.04296e+02 1.39113e+02 6.94788e+01
2.24000e+05 2.04400e+02 6.81661e+01 1.38525e+02 -2.19249e+00 1.03790e+02 1.39957e+02 6.76229e+01
2.24640e+05 2.05000e+02 1.25528e+02 1.67830e+02 8.32257e+01 1.02956e+02 1.40425e+02 6.54857e+01
2.25280e+05 2.05400e+02 1.29043e+02 1.71074e+02 8.70110e+01 1.01716e+02 1.40288e+02 6.31437e+01
2.25920e+05 2.06200e+02 1.28396e+02 1.70899e+02 8.58924e+01 1.00104e+02 1.39418e+02 6.07911e+01
2.26560e+05 2.06600e+02 8.69851e+01 1.93639e+02 -1.96689e+01 9.82800e+01 1.37837e+02 5.87227e+01
2.27200e+05 2.07000e+02 1.24020e+02 1.66730e+02 8.13107e+01 9.64877e+01 1.35717e+02 5.72580e+01
2.27840e+05 2.07600e+02 1.03468e+02 1.31976e+02 7.49605e+01 9.49976e+01 1.33341e+02 5.66547e+01
2.28480e+05 2.08400e+02 1.09150e+02 1.37409e+02 8.08915e+01 9.40501e+01 1.31049e+02 5.70508e+01
2.29120e+05 2.09200e+02 9.96070e+01 1.57471e+02 4.17433e+01 9.38135e+01 1.29180e+02 5.84474e+01
2.29760e+05 2.09400e+02 9.74246e+01 1.54027e+02 4.08227e+01 9.43574e+01 1.27997e+02 6.07174e+01
2.30400e+05 2.10000e+02 9.63275e+01 1.50117e+02 4.25378e+01 9.56341e+01 1.27632e+02 6.36361e+01
2.31040e+05 2.10200e+02 9.52309e+01 1.49323e+02 4.11389e+01 9.74782e+01 1.28033e+02 6.69230e+01
2.31680e+05 2.10800e+02 9.66664e+01 1.47960e+02 4.53726e+01 9.96330e+01 1.28982e+02 7.02841e+01
2.32320e+05 2.11200e+02 1.03106e+02 1.63763e+02 4.24482e+01 1.01804e+02 1.30151e+02 7.34572e+01
2.32960e+05 2.11600e+02 1.30830e+02 1.71787e+02 8.98730e+01 1.03720e+02 1.31188e+02 7.62514e+01
2.33600e+05 2.12000e+02 1.29990e+02 1.73647e+02 8.63332e+01 1.05181e+02 1.31803e+02 7.85593e+01
2.34240e+05 2.12200e+02 1.27459e+02 1.74275e+02 8.06434e+01 1.06085e+02 1.31848e+02 8.03215e+01
2.34880e+05 2.13200e+02 9.44331e+01 1.72162e+02 1.67040e+01 1.06424e+02 1.31390e+02 8.14593e+01
2.35520e+05 2.13800e+02 5.23014e+01 1.15283e+02 -1.06801e+01 1.06280e+02 1.30732e+02 8.18289e+01
2.36160e+05 2.14600e+02 3.79969e+01 1.26968e+02 -5.09736e+01 1.05806e+02 1.30345e+02 8.12674e+01
2.36800e+05 2.15200e+02 8.08700e+01 1.86712e+02 -2.49718e+01 1.05201e+02 1.30656e+02 7.97446e+01
2.37440e+05 2.15600e+02 7.40040e+01 1.73365e+02 -2.53571e+01 1.04653e+02 1.31825e+02 7.74818e+01
2.38080e+05 2.16600e+02 8.01016e+01 1.61912e+02 -1.70837e+00 1.04277e+02 1.33687e+02 7.48661e+01
2.38720e+05 2.17400e+02 8.52875e+01 1.84285e+02 -1.37101e+01 1.04052e+02 1.35872e+02 7.22327e+01
2.39360e+05 2.17600e+02 1.04037e+02 1.68329e+02 3.97441e+01 1.03840e+02 1.37960e+02 6.97209e+01
2.40000e+05 2.18400e+02 1.37744e+02 1.75725e+02 9.97633e+01 1.03441e+02 1.39624e+02 6.72585e+01
2.40640e+05 2.18600e+02 1.38805e+02 1.75727e+02 1.01883e+02 1.02676e+02 1.40722e+02 6.46290e+01
2.41280e+05 2.19200e+02 1.38618e+02 1.77366e+02 9.98702e+01 1.01449e+02 1.41321e+02 6.15767e+01
2.41920e+05 2.19600e+02 9.50957e+01 1.87945e+02 2.24621e+00 9.97847e+01 1.41638e+02 5.79311e+01
2.42560e+05 2.19800e+02 1.33315e+02 1.75069e+02 9.15621e+01 9.78328e+01 1.41946e+02 5.37192e+01
2.43200e+05 2.20600e+02 1.26866e+02 1.58344e+02 9.53891e+01 9.58510e+01 1.42477e+02 4.92250e+01
2.43840e+05 2.21000e+02 9.09014e+01 1.70194e+02 1.16093e+01 9.41588e+01 1.43368e+02 4.49495e+01
2.44480e+05 2.21800e+02 9.43023e+01 1.70787e+02 1.78179e+01 9.30659e+01 1.44658e+02 4.14737e+01
2.45120e+05 2.22200e+02 9.59868e+01 1.72332e+02 1.96414e+01 9.27971e+01 1.46302e+02 3.92919e+01
2.45760e+05 2.22400e+02 1.34777e+02 1.69870e+02 9.96843e+01 9.34439e+01 1.48196e+02 3.86920e+01
2.46400e+05 2.23000e+02 1.36720e+02 1.63952e+02 1.09488e+02 9.49472e+01 1.50200e+02 3.96948e+01
2.47040e+05 2.23200e+02 1.36950e+02 1.63814e+02 1.10085e+02 9.71090e+01 1.52171e+02 4.20471e+01
2.47680e+05 2.24000e+02 1.03299e+02 1.82534e+02 2.40636e+01 9.96363e+01 1.53997e+02 4.52758e+01
2.48320e+05 2.24400e+02 1.10330e+02 1.77216e+02 4.34435e+01 1.02211e+02 1.55606e+02 4.88156e+01
2.48960e+05 2.24400e+02 1.10330e+02 1.77216e+02 4.34435e+01 1.04570e+02 1.56959e+02 5.21820e+01
2.49600e+05 2.25200e+02 1.36474e+02 1.71951e+02 1.00998e+02 1.06572e+02 1.58040e+02 5.51029e+01
2.50240e+05 2.25400e+02 1.38784e+02 1.71701e+02 1.05867e+02 1.08191e+02 1.58851e+02 5.75311e+01
2.50880e+05 2.26000e+02 1.34775e+02 1.67905e+02 1.01644e+02 1.09486e+02 1.59424e+02 5.95472e+01
2.51520e+05 2.26400e+02 1.38371e+02 1.75550e+02 1.01192e+02 1.10532e+02 1.59823e+02 6.12401e+01
2.52160e+05 2.26400e+02 1.38371e+02 1.75550e+02 1.01192e+02 1.11394e+02 1.60143e+02 6.26451e+01
2.52800e+05 2.27200e+02 1.36296e+02 1.71909e+02 1.00682e+02 1.12127e+02 1.60485e+02 6.37693e+01
2.53440e+05 2.27400e+02 1.40893e+02 1.71445e+02 1.10340e+02 1.12792e+02 1.60924e+02 6.46597e+01
2.54080e+05 2.28000e+02 8.97634e+01 1.72355e+02 7.17132e+00 1.13469e+02 1.61484e+02 6.54541e+01
2.54720e+05 2.28600e+02 7.98087e+01 1.55148e+02 4.46899e+00 1.14255e+02 1.62131e+02 6.63793e+01
2.55360e+05 2.28800e+02 1.21233e+02 1.49933e+02 9.25329e+01 1.15241e+02 1.62787e+02 6.76947e+01
2.56000e+05 2.29400e+02 1.48758e+02 1.81505e+02 1.16011e+02 1.16487e+02 1.63362e+02 6.96130e+01
2.56640e+05 2.29800e+02 1.48893e+02 1.82765e+02 1.15021e+02 1.18001e+02 1.63770e+02 7.22316e+01
2.57280e+05 2.30400e+02 1.49751e+02 1.88307e+02 1.11195e+02 1.19711e+02 1.63922e+02 7.54996e+01
2.57920e+05 2.30600e+02 1.51364e+02 1.88324e+02 1.14403e+02 1.21475e+02 1.63703e+02 7.92469e+01
2.58560e+05 2.30800e+02 1.46111e+02 1.84544e+02 1.07678e+02 1.23124e+02 1.62992e+02 8.32560e+01
2.59200e+05 2.31400e+02 1.43588e+02 1.76866e+02 1.10310e+02 1.24531e+02 1.61731e+02 8.73309e+01
2.59840e+05 2.32000e+02 1.00606e+02 1.96853e+02 4.35890e+00 1.25659e+02 1.59995e+02 9.13228e+01
2.60480e+05 2.32800e+02 1.04451e+02 2.00421e+02 8.48041e+00 1.26568e+02 1.58017e+02 9.51196e+01
2.61120e+05 2.33200e+02 1.48834e+02 1.81909e+02 1.15760e+02 1.27387e+02 1.56143e+02 9.86306e+01
2.61760e+05 2.33200e+02 1.48834e+02 1.81909e+02 1.15760e+02 1.28251e+02 1.54728e+02 1.01774e+02
2.62400e+05 2.34000e+02 1.49610e+02 1.83913e+02 1.15306e+02 1.29248e+02 1.54034e+02 1.04461e+02
2.63040e+05 2.34400e+02 1.51906e+02 1.84241e+02 1.19571e+02 1.30377e+02 1.54170e+02 1.06584e+02
2.63680e+05 2.35000e+02 1.56304e+02 1.84932e+02 1.27675e+02 1.31558e+02 1.55083e+02 1.08033e+02
2.64320e+05 2.35400e+02 1.28141e+02 1.91358e+02 6.49245e+01 1.32675e+02 1.56615e+02 1.08734e+02
2.64960e+05 2.35400e+02 1.28141e+02 1.91358e+02 6.49245e+01 1.33641e+02 1.58586e+02 1.08695e+02
2.65600e+05 2.36200e+02 1.09424e+02 2.09302e+02 9.54662e+00 1.34428e+02 1.60831e+02 1.08026e+02
2.66240e+05 2.36600e+02 1.53909e+02 1.80023e+02 1.27795e+02 1.35074e+02 1.63204e+02 1.06944e+02
2.66880e+05 2.37400e+02 1.06586e+02 1.75214e+02 3.79575e+01 1.35645e+02 1.65570e+02 1.05719e+02
2.67520e+05 2.38000e+02 1.53775e+02 1.84346e+02 1.23204e+02 1.36191e+02 1.67808e+02 1.04574e+02
2.68160e+05 2.38000e+02 1.53775e+02 1.84346e+02 1.23204e+02 1.36717e+02 1.69817e+02 1.03616e+02
2.68800e+05 2.38600e+02 1.54912e+02 1.84926e+02 1.24898e+02 1.37180e+02 1.71521e+02 1.02839e+02
2.69440e+05 2.39400e+02 1.50513e+02 1.76386e+02 1.24641e+02 1.37516e+02 1.72832e+02 1.02200e+02
2.70080e+05 2.39800e+02 1.44044e+02 1.73132e+02 1.14956e+02 1.37668e+02 1.73638e+02 1.01699e+02
2.70720e+05 2.40400e+02 1.01818e+02 2.11924e+02 -8.28672e+00 1.37611e+02 1.73814e+02 1.01408e+02
2.71360e+05 2.40800e+02 1.48478e+02 1.85715e+02 1.11242e+02 1.37369e+02 1.73296e+02 1.01441e+02
2.72000e+05 2.41200e+02 1.17142e+02 2.06665e+02 2.76195e+01 1.37023e+02 1.72140e+02 1.01905e+02
2.72640e+05 2.42200e+02 1.60453e+02 1.94798e+02 1.26107e+02 1.36685e+02 1.70525e+02 1.02846e+02
2.73280e+05 2.42400e+02 1.56064e+02 1.91443e+02 1.20686e+02 1.36471e+02 1.68720e+02 1.04221e+02
2.73920e+05 2.43000e+02 9.26750e+01 1.57105e+02 2.82454e+01 1.36454e+02 1.67006e+02 1.05903e+02
2.74560e+05 2.43200e+02 9.02424e+01 1.52614e+02 2.78705e+01 1.36656e+02 1.65610e+02 1.07703e+02
2.75200e+05 2.43800e+02 1.47295e+02 1.84253e+02 1.10338e+02 1.37037e+02 1.64664e+02 1.09411e+02
2.75840e+05 2.44200e+02 1.48136e+02 1.85989e+02 1.10283e+02 1.37526e+02 1.64216e+02 1.10835e+02
2.76480e+05 2.44400e+02 1.51547e+02 1.88618e+02 1.14475e+02 1.38038e+02 1.64244e+02 1.11831e+02
2.77120e+05 2.45000e+02 1.56582e+02 1.91142e+02 1.22023e+02 1.38481e+02 1.64636e+02 1.12325e+02
2.77760e+05 2.45200e+02 1.57153e+02 1.91285e+02 1.23020e+02 1.38749e+02 1.65161e+02 1.12338e+02
2.78400e+05 2.45800e+02 6.73398e+01 1.95613e+02 -6.09329e+01 1.38751e+02 1.65521e+02 1.11981e+02
2.79040e+05 2.46800e+02 1.54494e+02 1.94156e+02 1.14831e+02 1.38450e+02 1.65485e+02 1.11416e+02
2.79680e+05 2.46800e+02 1.54494e+02 1.94156e+02 1.14831e+02 1.37900e+02 1.65009e+02 1.10791e+02
2.80320e+05 2.47400e+02 5.44846e+01 1.47755e+02 -3.87863e+01 1.37231e+02 1.64265e+02 1.10196e+02
2.80960e+05 2.48200e+02 1.52825e+02 1.85865e+02 1.19785e+02 1.36597e+02 1.63537e+02 1.09657e+02
2.81600e+05 2.48200e+02 1.52825e+02 1.85865e+02 1.19785e+02 1.36113e+02 1.63099e+02 1.09128e+02
2.82240e+05 2.49000e+02 1.62080e+02 1.93256e+02 1.30903e+02 1.35820e+02 1.63107e+02 1.08532e+02
2.82880e+05 2.49200e+02 1.60006e+02 1.87588e+02 1.32424e+02 1.35685e+02 1.63551e+02 1.07820e+02
2.83520e+05 2.49400e+02 1.17414e+02 2.09148e+02 2.56788e+01 1.35633e+02 1.64250e+02 1.07016e+02
2.84160e+05 2.51200e+02 1.66435e+02 1.98950e+02 1.33919e+02 1.35584e+02 1.64930e+02 1.06239e+02
2.84800e+05 2.51200e+02 1.66435e+02 1.98950e+02 1.33919e+02 1.35503e+02 1.65337e+02 1.05670e+02
2.85440e+05 2.51800e+02 1.07688e+02 2.28969e+02 -1.35931e+01 1.35424e+02 1.65354e+02 1.05493e+02
2.86080e+05 2.52600e+02 1.23258e+02 2.05191e+02 4.13241e+01 1.35426e+02 1.65031e+02 1.05820e+02
2.86720e+05 2.52800e+02 1.62875e+02 1.89999e+02 1.35750e+02 1.35590e+02 1.64537e+02 1.06643e+02
2.87360e+05 2.53800e+02 1.65582e+02 1.92704e+02 1.38461e+02 1.35966e+02 1.64093e+02 1.07838e+02
2.88000e+05 2.53800e+02 1.65582e+02 1.92704e+02 1.38461e+02 1.36552e+02 1.63889e+02 1.09215e+02
2.88640e+05 2.54200e+02 1.67160e+02 1.93909e+02 1.40411e+02 1.37302e+02 1.64019e+02 1.10585e+02
2.89280e+05 2.54800e+02 1.64398e+02 1.93987e+02 1.34809e+02 1.38136e+02 1.64470e+02 1.11801e+02
2.89920e+05 2.55000e+02 1.60065e+02 1.89756e+02 1.30373e+02 1.38969e+02 1.65173e+02 1.12766e+02
2.90560e+05 2.56200e+02 1.62274e+02 1.96926e+02 1.27621e+02 1.39758e+02 1.66093e+02 1.13423e+02
2.91200e+05 2.56200e+02 1.62274e+02 1.96926e+02 1.27621e+02 1.40515e+02 1.67267e+02 1.13762e+02
2.91840e+05 2.56600e+02 1.32743e+02 2.09855e+02 5.56319e+01 1.41308e+02 1.68756e+02 1.13860e+02
2.92480e+05 2.57400e+02 1.61776e+02 1.88989e+02 1.34563e+02 1.42226e+02 1.70561e+02 1.13891e+02
2.93120e+05 2.57400e+02 1.61776e+02 1.88989e+02 1.34563e+02 1.43334e+02 1.72600e+02 1.14068e+02
2.93760e+05 2.58400e+02 1.18168e+02 2.28243e+02 8.09322e+00 1.44637e+02 1.74729e+02 1.14545e+02
2.94400e+05 2.58600e+02 1.71055e+02 1.94436e+02 1.47674e+02 1.46073e+02 1.76805e+02 1.15340e+02
2.95040e+05 2.58800e+02 1.67503e+02 1.95173e+02 1.39834e+02 1.47525e+02 1.78719e+02 1.16332e+02
2.95680e+05 2.59800e+02 1.70914e+02 2.05016e+02 1.36812e+02 1.48869e+02 1.80403e+02 1.17336e+02
2.96320e+05 2.59800e+02 1.70914e+02 2.05016e+02 1.36812e+02 1.50016e+02 1.81831e+02 1.18201e+02
2.96960e+05 2.60600e+02 1.65995e+02 2.02123e+02 1.29867e+02 1.50939e+02 1.83005e+02 1.18873e+02
2.97600e+05 2.60800e+02 1.65477e+02 2.01503e+02 1.29451e+02 1.51676e+02 1.83956e+02 1.19397e+02
2.98240e+05 2.61000e+02 1.69954e+02 2.01927e+02 1.37982e+02 1.52315e+02 1.84741e+02 1.19889e+02
2.98880e+05 2.62000e+02 1.71600e+02 1.99218e+02 1.43983e+02 1.52955e+02 1.85431e+02 1.20479e+02
2.99520e+05 2.62000e+02 1.71600e+02 1.99218e+02 1.43983e+02 1.53686e+02 1.86101e+02 1.21272e+02
3.00160e+05 2.62600e+02 1.71449e+02 1.88390e+02 1.54509e+02 1.54563e+02 1.86807e+02 1.22318e+02
3.00800e+05 2.63000e+02 1.35905e+02 2.11319e+02 6.04903e+01 1.55596e+02 1.87588e+02 1.23604e+02
3.01440e+05 2.63400e+02 1.43078e+02 2.08716e+02 7.74394e+01 1.56761e+02 1.88459e+02 1.25063e+02
3.02080e+05 2.64200e+02 1.46912e+02 2.16935e+02 7.68883e+01 1.58005e+02 1.89416e+02 1.26594e+02
3.02720e+05 2.64400e+02 1.73371e+02 2.00499e+02 1.46242e+02 1.59267e+02 1.90439e+02 1.28095e+02
3.03360e+05 2.64800e+02 1.72861e+02 2.00321e+02 1.45402e+02 1.60473e+02 1.91473e+02 1.29473e+02
3.04000e+05 2.65200e+02 1.71757e+02 2.02855e+02 1.40659e+02 1.61529e+02 1.92415e+02 1.30644e+02
3.04640e+05 2.65800e+02 1.66116e+02 2.00581e+02 1.31651e+02 1.62318e+02 1.93105e+02 1.31531e+02
3.05280e+05 2.66400e+02 1.30176e+02 2.18321e+02 4.20303e+01 1.62723e+02 1.93386e+02 1.32059e+02
3.05920e+05 2.67000e+02 1.16633e+02 2.36505e+02 -3.23892e+00 1.62677e+02 1.93182e+02 1.32172e+02
3.06560e+05 2.67600e+02 1.67241e+02 1.97199e+02 1.37282e+02 1.62207e+02 1.92554e+02 1.31860e+02
3.07200e+05 2.67800e+02 1.66804e+02 1.95985e+02 1.37623e+02 1.61426e+02 1.91676e+02 1.31177e+02
3.07840e+05 2.68400e+02 1.31279e+02 2.31089e+02 3.14684e+01 1.60497e+02 1.90758e+02 1.30237e+02
3.08480e+05 2.69000e+02 1.73922e+02 2.01343e+02 1.46502e+02 1.59564e+02 1.89958e+02 1.29171e+02
3.09120e+05 2.69200e+02 1.70807e+02 1.99099e+02 1.42515e+02 1.58716e+02 1.89341e+02 1.28090e+02
3.09760e+05 2.70000e+02 1.79955e+02 2.07921e+02 1.51990e+02 1.57989e+02 1.88918e+02 1.27060e+02
3.10400e+05 2.70200e+02 1.78573e+02 2.04245e+02 1.52900e+02 1.57391e+02 1.88695e+02 1.26087e+02
3.11040e+05 2.70600e+02 1.79438e+02 2.05703e+02 1.53173e+02 1.56919e+02 1.88709e+02 1.25128e+02
3.11680e+05 2.71200e+02 1.74443e+02 2.04592e+02 1.44294e+02 1.56578e+02 1.89010e+02 1.24146e+02
3.12320e+05 2.71400e+02 1.72488e+02 2.04418e+02 1.40557e+02 1.56393e+02 1.89624e+02 1.23162e+02
3.12960e+05 2.72000e+02 1.75351e+02 2.05709e+02 1.44994e+02 1.56401e+02 1.90517e+02 1.22285e+02
3.13600e+05 2.72200e+02 1.75991e+02 2.07519e+02 1.44463e+02 1.56647e+02 1.91598e+02 1.21696e+02
3.14240e+05 2.72600e+02 1.25090e+02 2.39467e+02 1.07123e+01 1.57172e+02 1.92754e+02 1.21590e+02
3.14880e+05 2.73600e+02 1.78933e+02 2.09144e+02 1.48721e+02 1.57995e+02 1.93887e+02 1.22102e+02
3.15520e+05 2.73800e+02 1.77361e+02 2.08666e+02 1.46056e+02 1.59104e+02 1.94938e+02 1.23270e+02
3.16160e+05 2.74400e+02 1.44284e+02 2.18492e+02 7.00760e+01 1.60454e+02 1.95883e+02 1.25025e+02
3.16800e+05 2.74600e+02 1.39155e+02 2.07459e+02 7.08515e+01 1.61971e+02 1.96726e+02 1.27216e+02
3.17440e+05 2.75000e+02 1.79549e+02 1.99333e+02 1.59766e+02 1.63562e+02 1.97475e+02 1.29649e+02
3.18080e+05 2.75800e+02 1.38966e+02 2.46566e+02 3.13674e+01 1.65128e+02 1.98141e+02 1.32115e+02
3.18720e+05 2.76400e+02 1.52819e+02 2.14997e+02 9.06403e+01 1.66582e+02 1.98731e+02 1.34434e+02
3.19360e+05 2.76400e+02 1.52819e+02 2.14997e+02 9.06403e+01 1.67845e+02 1.99231e+02 1.36458e+02
3.20000e+05 2.77000e+02 1.37823e+02 2.17551e+02 5.80951e+01 1.68839e+02 1.99600e+02 1.38079e+02
3.20640e+05 2.77400e+02 1.39834e+02 2.20192e+02 5.94769e+01 1.69492e+02 1.99788e+02 1.39196e+02
3.21280e+05 2.78000e+02 1.88205e+02 2.20809e+02 1.55601e+02 1.69732e+02 1.99751e+02 1.39714e+02
3.21920e+05 2.78400e+02 1.92032e+02 2.21885e+02 1.62178e+02 1.69513e+02 1.99464e+02 1.39562e+02
3.22560e+05 2.78800e+02 1.91576e+02 2.21162e+02 1.61989e+02 1.68820e+02 1.98922e+02 1.38719e+02
3.23200e+05 2.79200e+02 1.95363e+02 2.22130e+02 1.68596e+02 1.67689e+02 1.98156e+02 1.37221e+02
3.23840e+05 2.79600e+02 1.86910e+02 2.22561e+02 1.51259e+02 1.66212e+02 1.97258e+02 1.35166e+02
3.24480e+05 2.80200e+02 1.43267e+02 2.04369e+02 8.21653e+01 1.64552e+02 1.96378e+02 1.32726e+02
3.25120e+05 2.80800e+02 1.48206e+02 2.09727e+02 8.66850e+01 1.62931e+02 1.95696e+02 1.30166e+02
3.25760e+05 2.81200e+02 1.38013e+02 2.20820e+02 5.52053e+01 1.61596e+02 1.95361e+02 1.27830e+02
3.26400e+05 2.81800e+02 1.41133e+02 2.13619e+02 6.86476e+01 1.60768e+02 1.95434e+02 1.26102e+02
3.27040e+05 2.82400e+02 1.91302e+02 2.19735e+02 1.62870e+02 1.60587e+02 1.95845e+02 1.25329e+02
3.27680e+05 2.82800e+02 1.90398e+02 2.17619e+02 1.63177e+02 1.61052e+02 1.96341e+02 1.25763e+02
3.28320e+05 2.83400e+02 1.31309e+02 2.22260e+02 4.03572e+01 1.62006e+02 1.96493e+02 1.27519e+02
3.28960e+05 2.83800e+02 1.59186e+02 2.17002e+02 1.01370e+02 1.63174e+02 1.95768e+02 1.30580e+02
3.29600e+05 2.84000e+02 1.59099e+02 2.16894e+02 1.01304e+02 1.64248e+02 1.93698e+02 1.34798e+02
3.30240e+05 2.84400e+02 1.61043e+02 2.19282e+02 1.02805e+02 1.64997e+02 1.90081e+02 1.39913e+02
3.30880e+05 2.85000e+02 1.92716e+02 2.14861e+02 1.70571e+02 1.65333e+02 1.85098e+02 1.45568e+02
3.31520e+05 2.85600e+02 1.86500e+02 2.16111e+02 1.56889e+02 1.65300e+02 1.79288e+02 1.51313e+02
3.32160e+05 2.86000e+02 9.32890e+01 1.82683e+02 3.89493e+00 1.65017e+02 1.73491e+02 1.56544e+02
3.32800e+05 2.86400e+02 9.07853e+01 1.74157e+02 7.41414e+00 1.64616e+02 1.69242e+02 1.59990e+02
3.33440e+05 2.87200e+02 6.16727e+01 1.52281e+02 -2.89359e+01 1.64213e+02 1.69103e+02 1.59322e+02
3.34080e+05 2.87800e+02 1.15352e+02 1.86904e+02 4.37994e+01 1.63907e+02 1.70857e+02 1.56957e+02
3.34720e+05 2.88400e+02 8.23292e+01 1.94623e+02 -2.99648e+01 1.63753e+02 1.71983e+02 1.55522e+02
3.35360e+05 2.88800e+02 1.40958e+02 2.23508e+02 5.84083e+01 1.63713e+02 1.72037e+02 1.55388e+02
3.36000e+05 2.89400e+02 1.34943e+02 2.21968e+02 4.79186e+01 1.63608e+02 1.71041e+02 1.56174e+02
3.36640e+05 2.90000e+02 8.73179e+01 1.87279e+02 -1.26434e+01 1.63130e+02 1.69249e+02 1.57010e+02
3.37280e+05 2.90600e+02 1.51055e+02 2.38193e+02 6.39173e+01 1.61936e+02 1.67368e+02 1.56504e+02
3.37920e+05 2.91200e+02 1.92500e+02 2.20198e+02 1.64801e+02 1.59779e+02 1.66235e+02 1.53323e+02
3.38560e+05 2.91400e+02 1.57300e+02 2.08297e+02 1.06304e+02 1.56610e+02 1.65567e+02 1.47652e+02
3.39200e+05 2.92000e+02 1.71369e+02 2.30482e+02 1.12255e+02 1.52596e+02 1.64843e+02 1.40349e+02
3.39840e+05 2.92400e+02 1.72004e+02 2.56575e+02 8.74337e+01 1.48083e+02 1.64108e+02 1.32058e+02
3.40480e+05 2.92800e+02 1.67283e+02 2.49643e+02 8.49220e+01 1.43518e+02 1.63665e+02 1.23371e+02
3.41120e+05 2.93200e+02 2.00975e+02 2.13352e+02 1.88597e+02 1.39377e+02 1.63740e+02 1.15014e+02
3.41760e+05 2.93400e+02 1.69935e+02 2.20633e+02 1.19237e+02 1.36095e+02 1.64376e+02 1.07814e+02
3.42400e+05 2.94200e+02 1.64855e+02 2.18672e+02 1.11039e+02 1.33991e+02 1.65469e+02 1.02513e+02
3.43040e+05 2.94400e+02 1.57016e+02 2.25179e+02 8.88539e+01 1.33228e+02 1.66844e+02 9.96120e+01
3.43680e+05 2.95000e+02 1.43237e+02 2.30300e+02 5.61730e+01 1.33811e+02 1.68332e+02 9.92908e+01
3.44320e+05 2.95600e+02 1.77177e+02 2.10724e+02 1.43629e+02 1.35613e+02 1.69839e+02 1.01387e+02
3.44960e+05 2.95600e+02 1.77177e+02 2.10724e+02 1.43629e+02 1.38404e+02 1.71396e+02 1.05413e+02
3.45600e+05 2.96400e+02 1.05827e+02 1.74700e+02 3.69535e+01 1.41888e+02 1.73155e+02 1.10620e+02
3.46240e+05 2.97000e+02 1.21869e+02 1.98439e+02 4.52987e+01 1.45725e+02 1.75327e+02 1.16124e+02
3.46880e+05 2.97400e+02 1.52573e+02 2.30859e+02 7.42862e+01 1.49580e+02 1.78068e+02 1.21092e+02
3.47520e+05 2.97800e+02 1.62303e+02 2.25963e+02 9.86434e+01 1.53156e+02 1.81377e+02 1.24935e+02
3.48160e+05 2.98200e+02 1.44474e+02 2.38159e+02 5.07881e+01 1.56221e+02 1.85051e+02 1.27392e+02
3.48800e+05 2.99000e+02 2.01131e+02 2.14169e+02 1.88094e+02 1.58596e+02 1.88739e+02 1.28453e+02
3.49440e+05 2.99000e+02 2.01131e+02 2.14169e+02 1.88094e+02 1.60138e+02 1.92044e+02 1.28231e+02
3.50080e+05 3.00000e+02 2.09177e+02 2.27935e+02 1.90419e+02 1.60764e+02 1.94649e+02 1.26879e+02
3.50720e+05 3.00200e+02 1.72527e+02 2.56575e+02 8.84791e+01 1.60490e+02 1.96394e+02 1.24587e+02
3.51360e+05 3.00200e+02 1.72527e+02 2.56575e+02 8.84791e+01 1.59464e+02 1.97300e+02 1.21627e+02
3.52000e+05 3.01200e+02 1.62116e+02 2.52569e+02 7.16630e+01 1.57968e+02 1.97542e+02 1.18394e+02
3.52640e+05 3.01400e+02 2.05656e+02 2.25929e+02 1.85382e+02 1.56381e+02 1.97379e+02 1.15382e+02
3.53280e+05 3.02200e+02 1.23489e+02 2.29033e+02 1.79452e+01 1.55093e+02 1.97061e+02 1.13125e+02
3.53920e+05 3.02200e+02 1.23489e+02 2.29033e+02 1.79452e+01 1.54416e+02 1.96733e+02 1.12100e+02
3.54560e+05 3.02800e+02 1.95733e+02 2.20497e+02 1.70968e+02 1.54519e+02 1.96385e+02 1.12653e+02
3.55200e+05 3.03400e+02 1.96022e+02 2.12992e+02 1.79053e+02 1.55415e+02 1.95901e+02 1.14929e+02
3.55840e+05 3.03800e+02 1.75034e+02 2.36358e+02 1.13709e+02 1.56983e+02 1.95144e+02 1.18822e+02
3.56480e+05 3.04400e+02 1.74556e+02 2.36760e+02 1.12352e+02 1.58999e+02 1.94051e+02 1.23948e+02
3.57120e+05 3.05000e+02 2.05369e+02 2.25901e+02 1.84838e+02 1.61184e+02 1.92701e+02 1.29668e+02
3.57760e+05 3.05400e+02 1.66850e+02 2.45296e+02 8.84040e+01 1.63266e+02 1.91354e+02 1.35179e+02
3.58400e+05 3.06000e+02 2.02550e+02 2.22702e+02 1.82399e+02 1.65041e+02 1.90416e+02 1.39666e+02
3.59040e+05 3.06400e+02 2.00685e+02 2.17666e+02 1.83704e+02 1.66403e+02 1.90286e+02 1.42520e+02
3.59680e+05 3.06600e+02 2.02024e+02 2.17398e+02 1.86651e+02 1.67329e+02 1.91078e+02 1.43580e+02
3.60320e+05 3.07400e+02 1.28404e+02 2.32060e+02 2.47479e+01 1.67850e+02 1.92513e+02 1.43186e+02
3.60960e+05 3.08200e+02 1.68208e+02 2.59480e+02 7.69363e+01 1.68028e+02 1.94121e+02 1.41936e+02
3.61600e+05 3.08600e+02 2.08138e+02 2.23297e+02 1.92979e+02 1.67965e+02 1.95489e+02 1.40441e+02
3.62240e+05 3.08800e+02 2.05563e+02 2.20212e+02 1.90915e+02 1.67800e+02 1.96388e+02 1.39212e+02
3.62880e+05 3.09400e+02 1.44428e+02 2.73667e+02 1.51895e+01 1.67683e+02 1.96774e+02 1.38592e+02
3.63520e+05 3.10200e+02 1.98144e+02 2.15800e+02 1.80488e+02 1.67727e+02 1.96763e+02 1.38692e+02
3.64160e+05 3.10600e+02 1.73600e+02 2.28544e+02 1.18655e+02 1.67987e+02 1.96590e+02 1.39383e+02
3.64800e+05 3.10800e+02 1.75846e+02 2.33021e+02 1.18671e+02 1.68469e+02 1.96554e+02 1.40384e+02
3.65440e+05 3.11400e+02 1.82289e+02 2.62353e+02 1.02225e+02 1.69165e+02 1.96938e+02 1.41391e+02
3.66080e+05 3.11600e+02 1.80460e+02 2.60006e+02 1.00914e+02 1.70049e+02 1.97915e+02 1.42183e+02
3.66720e+05 3.12600e+02 2.07454e+02 2.29713e+02 1.85196e+02 1.71078e+02 1.99480e+02 1.42676e+02
3.67360e+05 3.13000e+02 2.08357e+02 2.30309e+02 1.86404e+02 1.72189e+02 2.01486e+02 1.42891e+02
3.68000e+05 3.13200e+02 2.09353e+02 2.32072e+02 1.86633e+02 1.73302e+02 2.03747e+02 1.42858e+02
3.68640e+05 3.13800e+02 2.18537e+02 2.29696e+02 2.07378e+02 1.74337e+02 2.06121e+02 1.42552e+02
3.69280e+05 3.14000e+02 2.17747e+02 2.29815e+02 2.05679e+02 1.75224e+02 2.08539e+02 1.41909e+02
3.69920e+05 3.14800e+02 2.12703e+02 2.37416e+02 1.87990e+02 1.75937e+02 2.10989e+02 1.40886e+02
3.70560e+05 3.15200e+02 1.19110e+02 2.41821e+02 -3.59983e+00 1.76516e+02 2.13481e+02 1.39550e+02
3.71200e+05 3.15800e+02 1.65492e+02 2.54926e+02 7.60584e+01 1.77069e+02 2.16009e+02 1.38129e+02
3.71840e+05 3.16400e+02 1.10027e+02 2.43485e+02 -2.34303e+01 1.77751e+02 2.18515e+02 1.36988e+02
3.72480e+05 3.17000e+02 2.11752e+02 2.27949e+02 1.95554e+02 1.78713e+02 2.20880e+02 1.36546e+02
3.73120e+05 3.17400e+02 1.80411e+02 2.41405e+02 1.19416e+02 1.80030e+02 2.22926e+02 1.37133e+02
3.73760e+05 3.18000e+02 1.91865e+02 2.57737e+02 1.25992e+02 1.81649e+02 2.24443e+02 1.38856e+02
3.74400e+05 3.18600e+02 2.23377e+02 2.36480e+02 2.10273e+02 1.83380e+02 2.25227e+02 1.41534e+02
3.75040e+05 3.18800e+02 2.25191e+02 2.40137e+02 2.10245e+02 1.84950e+02 2.25162e+02 1.44738e+02
3.75680e+05 3.19400e+02 1.91988e+02 2.42410e+02 1.41566e+02 1.86101e+02 2.24275e+02 1.47926e+02
3.76320e+05 3.19800e+02 1.93687e+02 2.46419e+02 1.40954e+02 1.86670e+02 2.22732e+02 1.50608e+02
3.76960e+05 3.20200e+02 1.43804e+02 2.62804e+02 2.48044e+01 1.86633e+02 2.20789e+02 1.52477e+02
3.77600e+05 3.20800e+02 1.30732e+02 2.56669e+02 4.79530e+00 1.86103e+02 2.18737e+02 1.53468e+02
3.78240e+05 3.21600e+02 1.61432e+02 2.73246e+02 4.96193e+01 1.85301e+02 2.16853e+02 1.53749e+02
3.78880e+05 3.22200e+02 1.97449e+02 2.45792e+02 1.49106e+02 1.84493e+02 2.15360e+02 1.53626e+02
3.79520e+05 3.22400e+02 1.98415e+02 2.47574e+02 1.49255e+02 1.83904e+02 2.14394e+02 1.53414e+02
3.80160e+05 3.22600e+02 2.00895e+02 2.51928e+02 1.49861e+02 1.83648e+02 2.13985e+02 1.53311e+02
3.80800e+05 3.23200e+02 1.88659e+02 2.65101e+02 1.12216e+02 1.83694e+02 2.14077e+02 1.53310e+02
3.81440e+05 3.23600e+02 1.87836e+02 2.64540e+02 1.11133e+02 1.83893e+02 2.14570e+02 1.53217e+02
3.82080e+05 3.24200e+02 1.75507e+02 2.69469e+02 8.15460e+01 1.84066e+02 2.15373e+02 1.52759e+02
3.82720e+05 3.24400e+02 1.67509e+02 2.55585e+02 7.94332e+01 1.84083e+02 2.16396e+02 1.51770e+02
3.83360e+05 3.25000e+02 2.14487e+02 2.34968e+02 1.94006e+02 1.83919e+02 2.17531e+02 1.50308e+02
3.84000e+05 3.25200e+02 2.17982e+02 2.32340e+02 2.03625e+02 1.83648e+02 2.18642e+02 1.48653e+02
3.84640e+05 3.25800e+02 1.67201e+02 2.44257e+02 9.01444e+01 1.83396e+02 2.19604e+02 1.47188e+02
3.85280e+05 3.26200e+02 1.67495e+02 2.45125e+02 8.98658e+01 1.83292e+02 2.20353e+02 1.46232e+02
3.85920e+05 3.26600e+02 2.06908e+02 2.60992e+02 1.52824e+02 1.83431e+02 2.20922e+02 1.45940e+02
3.86560e+05 3.27000e+02 2.25168e+02 2.52043e+02 1.98292e+02 1.83867e+02 2.21429e+02 1.46304e+02
3.87200e+05 3.27200e+02 2.25906e+02 2.51842e+02 1.99971e+02 1.84618e+02 2.22010e+02 1.47225e+02
3.87840e+05 3.28200e+02 1.82182e+02 2.61310e+02 1.03055e+02 1.85656e+02 2.22736e+02 1.48577e+02
3.88480e+05 3.28600e+02 1.89981e+02 2.72050e+02 1.07911e+02 1.86901e+02 2.23567e+02 1.50236e+02
3.89120e+05 3.29000e+02 2.29092e+02 2.44482e+02 2.13702e+02 1.88242e+02 2.24376e+02 1.52109e+02
3.89760e+05 3.29400e+02 2.29159e+02 2.42732e+02 2.15586e+02 1.89579e+02 2.25026e+02 1.54132e+02
3.90400e+05 3.29800e+02 2.28666e+02 2.42085e+02 2.15247e+02 1.90843e+02 2.25437e+02 1.56250e+02
3.91040e+05 3.30400e+02 2.31864e+02 2.52251e+02 2.11476e+02 1.91999e+02 2.25608e+02 1.58390e+02
3.91680e+05 3.30800e+02 1.97888e+02 2.81957e+02 1.13819e+02 1.93038e+02 2.25603e+02 1.60473e+02
3.92320e+05 3.31200e+02 1.93637e+02 2.74192e+02 1.13083e+02 1.93996e+02 2.25547e+02 1.62444e+02
3.92960e+05 3.31800e+02 2.18993e+02 2.35574e+02 2.02411e+02 1.94956e+02 2.25596e+02 1.64315e+02
3.93600e+05 3.32000e+02 2.19037e+02 2.35649e+02 2.02426e+02 1.96031e+02 2.25881e+02 1.66182e+02
3.94240e+05 3.32400e+02 1.63994e+02 2.92526e+02 3.54627e+01 1.97333e+02 2.26460e+02 1.68206e+02
3.94880e+05 3.33000e+02 1.89600e+02 2.85051e+02 9.41482e+01 1.98920e+02 2.27297e+02 1.70543e+02
3.95520e+05 3.33600e+02 2.28334e+02 2.49274e+02 2.07394e+02 2.00770e+02 2.28287e+02 1.73253e+02
3.96160e+05 3.34000e+02 1.84888e+02 2.69883e+02 9.98923e+01 2.02777e+02 2.29306e+02 1.76249e+02
3.96800e+05 3.34200e+02 1.88123e+02 2.74624e+02 1.01622e+02 2.04792e+02 2.30290e+02 1.79295e+02
3.97440e+05 3.34800e+02 2.26123e+02 2.47024e+02 2.05222e+02 2.06651e+02 2.31262e+02 1.82040e+02
3.98080e+05 3.35000e+02 2.29246e+02 2.48962e+02 2.09531e+02 2.08208e+02 2.32327e+02 1.84089e+02
3.98720e+05 3.35800e+02 2.02125e+02 2.82904e+02 1.21346e+02 2.09361e+02 2.33596e+02 1.85126e+02
3.99360e+05 3.36200e+02 2.06624e+02 2.89310e+02 1.23938e+02 2.10058e+02 2.35079e+02 1.85037e+02
4.00000e+05 3.36600e+02 2.38222e+02 2.59241e+02 2.17204e+02 2.10305e+02 2.36632e+02 1.83977e+02
4.00640e+05 3.37000e+02 2.36689e+02 2.50107e+02 2.23271e+02 2.10169e+02 2.38038e+02 1.82300e+02
4.01280e+05 3.37400e+02 2.29419e+02 2.43342e+02 2.15497e+02 2.09774e+02 2.39147e+02 1.80401e+02
4.01920e+05 3.38200e+02 2.33335e+02 2.59831e+02 2.06839e+02 2.09265e+02 2.39966e+02 1.78563e+02
4.02560e+05 3.38200e+02 2.33335e+02 2.59831e+02 2.06839e+02 2.08774e+02 2.40635e+02 1.76913e+02
4.03200e+05 3.38800e+02 2.42257e+02 2.59855e+02 2.24659e+02 2.08403e+02 2.41326e+02 1.75481e+02
4.03840e+05 3.39200e+02 2.40382e+02 2.54994e+02 2.25770e+02 2.08228e+02 2.42132e+02 1.74324e+02
4.04480e+05 3.39600e+02 1.80979e+02 3.03858e+02 5.81003e+01 2.08304e+02 2.43033e+02 1.73576e+02
4.05120e+05 3.40600e+02 2.33929e+02 2.52667e+02 2.15191e+02 2.08678e+02 2.43946e+02 1.73409e+02
4.05760e+05 3.40600e+02 2.33929e+02 2.52667e+02 2.15191e+02 2.09384e+02 2.44788e+02 1.73980e+02
4.06400e+05 3.41200e+02 2.32927e+02 2.54396e+02 2.11457e+02 2.10441e+02 2.45519e+02 1.75364e+02
4.07040e+05 3.41600e+02 2.35911e+02 2.57871e+02 2.13951e+02 2.11834e+02 2.46130e+02 1.77537e+02
4.07680e+05 3.41600e+02 2.35911e+02 2.57871e+02 2.13951e+02 2.13495e+02 2.46628e+02 1.80362e+02
4.08320e+05 3.42600e+02 2.34169e+02 2.59265e+02 2.09074e+02 2.15318e+02 2.47023e+02 1.83613e+02
4.08960e+05 3.42600e+02 2.34169e+02 2.59265e+02 2.09074e+02 2.17185e+02 2.47353e+02 1.87017e+02
4.09600e+05 3.43400e+02 2.39147e+02 2.57125e+02 2.21169e+02 2.18998e+02 2.47689e+02 1.90306e+02
4.10240e+05 3.43600e+02 2.40100e+02 2.58153e+02 2.22046e+02 2.20697e+02 2.48109e+02 1.93284e+02
4.10880e+05 3.43600e+02 2.40100e+02 2.58153e+02 2.22046e+02 2.22260e+02 2.48664e+02 1.95856e+02
4.11520e+05 3.44600e+02 2.47748e+02 2.66811e+02 2.28686e+02 2.23694e+02 2.49349e+02 1.98039e+02
4.12160e+05 3.44600e+02 2.47748e+02 2.66811e+02 2.28686e+02 2.25017e+02 2.50102e+02 1.99932e+02
4.12800e+05 3.45400e+02 2.03903e+02 2.88769e+02 1.19038e+02 2.26251e+02 2.50839e+02 2.01663e+02
4.13440e+05 3.45600e+02 2.01750e+02 2.85232e+02 1.18267e+02 2.27420e+02 2.51497e+02 2.03343e+02
4.14080e+05 3.45800e+02 2.37939e+02 2.55964e+02 2.19914e+02 2.28546e+02 2.52054e+02 2.05038e+02
4.14720e+05 3.46600e+02 2.45958e+02 2.68043e+02 2.23873e+02 2.29653e+02 2.52542e+02 2.06764e+02
4.15360e+05 3.46800e+02 2.51448e+02 2.68969e+02 2.33927e+02 2.30755e+02 2.53021e+02 2.08488e+02
4.16000e+05 3.47400e+02 1.86806e+02 3.25897e+02 4.77146e+01 2.31831e+02 2.53541e+02 2.10121e+02
4.16640e+05 3.47800e+02 2.41381e+02 2.57772e+02 2.24990e+02 2.32821e+02 2.54109e+02 2.11532e+02
4.17280e+05 3.48000e+02 1.89469e+02 2.92289e+02 8.66480e+01 2.33646e+02 2.54704e+02 2.12589e+02
4.17920e+05 3.49200e+02 2.50048e+02 2.67878e+02 2.32218e+02 2.34250e+02 2.55311e+02 2.13189e+02
4.18560e+05 3.49200e+02 2.50048e+02 2.67878e+02 2.32218e+02 2.34624e+02 2.55959e+02 2.13289e+02
4.19200e+05 3.50000e+02 2.36272e+02 2.60274e+02 2.12270e+02 2.34803e+02 2.56683e+02 2.12923e+02
4.19840e+05 3.50400e+02 2.43670e+02 2.67562e+02 2.19777e+02 2.34834e+02 2.57473e+02 2.12195e+02
4.20480e+05 3.50400e+02 2.43670e+02 2.67562e+02 2.19777e+02 2.34745e+02 2.58251e+02 2.11239e+02
4.21120e+05 3.51400e+02 1.97564e+02 3.12902e+02 8.22252e+01 2.34549e+02 2.58923e+02 2.10175e+02
4.21760e+05 3.51800e+02 2.50353e+02 2.74293e+02 2.26414e+02 2.34265e+02 2.59421e+02 2.09108e+02
4.22400e+05 3.52200e+02 2.49519e+02 2.74669e+02 2.24369e+02 2.33932e+02 2.59716e+02 2.08148e+02
4.23040e+05 3.52600e+02 2.22343e+02 2.96105e+02 1.48581e+02 2.33610e+02 2.59813e+02 2.07406e+02
4.23680e+05 3.53200e+02 2.24914e+02 2.99108e+02 1.50720e+02 2.33346e+02 2.59719e+02 2.06973e+02
4.24320e+05 3.53800e+02 2.01594e+02 3.19648e+02 8.35396e+01 2.33150e+02 2.59421e+02 2.06879e+02
4.24960e+05 3.54200e+02 2.56615e+02 2.74952e+02 2.38277e+02 2.32995e+02 2.58928e+02 2.07061e+02
4.25600e+05 3.54600e+02 2.58998e+02 2.75520e+02 2.42475e+02 2.32833e+02 2.58333e+02 2.07333e+02
4.26240e+05 3.55000e+02 2.51562e+02 2.64014e+02 2.39109e+02 2.32617e+02 2.57842e+02 2.07392e+02
4.26880e+05 3.55400e+02 2.51676e+02 2.62465e+02 2.40886e+02 2.32303e+02 2.57705e+02 2.06900e+02
4.27520e+05 3.55800e+02 2.27978e+02 2.86405e+02 1.69552e+02 2.31876e+02 2.58072e+02 2.05680e+02
4.28160e+05 3.56200e+02 1.85667e+02 2.72648e+02 9.86855e+01 2.31375e+02 2.58902e+02 2.03848e+02
4.28800e+05 3.56800e+02 2.41639e+02 2.61043e+02 2.22234e+02 2.30899e+02 2.60021e+02 2.01778e+02
4.29440e+05 3.57000e+02 2.45441e+02 2.71082e+02 2.19800e+02 2.30588e+02 2.61237e+02 1.99939e+02
4.30080e+05 3.57400e+02 2.52639e+02 2.78205e+02 2.27074e+02 2.30560e+02 2.62409e+02 1.98712e+02
4.30720e+05 3.58000e+02 2.14047e+02 3.11074e+02 1.17020e+02 2.30855e+02 2.63446e+02 1.98263e+02
4.31360e+05 3.58400e+02 2.52584e+02 2.75265e+02 2.29904e+02 2.31391e+02 2.64290e+02 1.98493e+02
4.32000e+05 3.58800e+02 2.51943e+02 2.75024e+02 2.28863e+02 2.32007e+02 2.64921e+02 1.99094e+02
4.32640e+05 3.59000e+02 2.52158e+02 2.75561e+02 2.28754e+02 2.32531e+02 2.65369e+02 1.99693e+02
4.33280e+05 3.59600e+02 2.56168e+02 2.75527e+02 2.36809e+02 2.32844e+02 2.65704e+02 1.99985e+02
4.33920e+05 3.60000e+02 2.04030e+02 2.88079e+02 1.19981e+02 2.32908e+02 2.66007e+02 1.99808e+02
4.34560e+05 3.60400e+02 2.01931e+02 2.85486e+02 1.18377e+02 2.32762e+02 2.66364e+02 1.99160e+02
4.35200e+05 3.61000e+02 2.58256e+02 2.81924e+02 2.34589e+02 2.32510e+02 2.66848e+02 1.98173e+02
4.35840e+05 3.61000e+02 2.58256e+02 2.81924e+02 2.34589e+02 2.32292e+02 2.67506e+02 1.97077e+02
4.36480e+05 3.62000e+02 2.26761e+02 3.02692e+02 1.50831e+02 2.32241e+02 2.68315e+02 1.96166e+02
4.37120e+05 3.62200e+02 2.24891e+02 3.00271e+02 1.49511e+02 2.32435e+02 2.69125e+02 1.95744e+02
4.37760e+05 3.62800e+02 2.60124e+02 2.80271e+02 2.39977e+02 2.32868e+02 2.69677e+02 1.96059e+02
4.38400e+05 3.63200e+02 2.53757e+02 2.72311e+02 2.35203e+02 2.33468e+02 2.69708e+02 1.97228e+02
4.39040e+05 3.63200e+02 2.53757e+02 2.72311e+02 2.35203e+02 2.34130e+02 2.69104e+02 1.99156e+02
4.39680e+05 3.64200e+02 2.53667e+02 2.73897e+02 2.33438e+02 2.34744e+02 2.67984e+02 2.01504e+02
4.40320e+05 3.64400e+02 2.59475e+02 2.75646e+02 2.43304e+02 2.35226e+02 2.66678e+02 2.03775e+02
4.40960e+05 3.64800e+02 2.60600e+02 2.74503e+02 2.46697e+02 2.35540e+02 2.65586e+02 2.05494e+02
4.41600e+05 3.65400e+02 2.58065e+02 2.71995e+02 2.44134e+02 2.35710e+02 2.65010e+02 2.06410e+02
4.42240e+05 3.65600e+02 2.57867e+02 2.71563e+02 2.44171e+02 2.35814e+02 2.65048e+02 2.06579e+02
4.42880e+05 3.66400e+02 2.63403e+02 2.82794e+02 2.44012e+02 2.35957e+02 2.65608e+02 2.06305e+02
4.43520e+05 3.66600e+02 2.64189e+02 2.83749e+02 2.44629e+02 2.36249e+02 2.66495e+02 2.06003e+02
4.44160e+05 3.67000e+02 2.16141e+02 3.29927e+02 1.02354e+02 2.36782e+02 2.67506e+02 2.06057e+02
4.44800e+05 3.68000e+02 2.23260e+02 3.13216e+02 1.33304e+02 2.37609e+02 2.68484e+02 2.06734e+02
4.45440e+05 3.68200e+02 2.22650e+02 3.12262e+02 1.33038e+02 2.38743e+02 2.69338e+02 2.08149e+02
4.46080e+05 3.68800e+02 2.61153e+02 2.80402e+02 2.41903e+02 2.40150e+02 2.70033e+02 2.10267e+02
4.46720e+05 3.69000e+02 2.64251e+02 2.79659e+02 2.48842e+02 2.41754e+02 2.70590e+02 2.12918e+02
4.47360e+05 3.69400e+02 2.68281e+02 2.82623e+02 2.53939e+02 2.43429e+02 2.71060e+02 2.15798e+02
4.48000e+05 3.70000e+02 2.66339e+02 2.82492e+02 2.50186e+02 2.45000e+02 2.71489e+02 2.18512e+02
4.48640e+05 3.70200e+02 2.66203e+02 2.82300e+02 2.50106e+02 2.46282e+02 2.71894e+02 2.20671e+02
4.49280e+05 3.70800e+02 2.13922e+02 3.25838e+02 1.02006e+02 2.47144e+02 2.72270e+02 2.22019e+02
4.49920e+05 3.71400e+02 2.69318e+02 2.87444e+02 2.51192e+02 2.47563e+02 2.72621e+02 2.22505e+02
4.50560e+05 3.71400e+02 2.69318e+02 2.87444e+02 2.51192e+02 2.47635e+02 2.72982e+02 2.22288e+02
4.51200e+05 3.72400e+02 1.97647e+02 3.41070e+02 5.42230e+01 2.47537e+02 2.73399e+02 2.21675e+02
4.51840e+05 3.72600e+02 2.24499e+02 3.14595e+02 1.34403e+02 2.47448e+02 2.73891e+02 2.21006e+02
4.52480e+05 3.73200e+02 2.67212e+02 2.84103e+02 2.50321e+02 2.47496e+02 2.74451e+02 2.20541e+02
4.53120e+05 3.73600e+02 2.72372e+02 2.86319e+02 2.58425e+02 2.47735e+02 2.75073e+02 2.20396e+02
4.53760e+05 3.73800e+02 2.71619e+02 2.84296e+02 2.58943e+02 2.48158e+02 2.75770e+02 2.20546e+02
4.54400e+05 3.74800e+02 2.72955e+02 2.83954e+02 2.61956e+02 2.48711e+02 2.76558e+02 2.20864e+02
4.55040e+05 3.74800e+02 2.72955e+02 2.83954e+02 2.61956e+02 2.49311e+02 2.77422e+02 2.21199e+02
4.55680e+05 3.75400e+02 1.74915e+02 2.87912e+02 6.19176e+01 2.49871e+02 2.78289e+02 2.21453e+02
4.56320e+05 3.76000e+02 2.18628e+02 3.04150e+02 1.33105e+02 2.50347e+02 2.79071e+02 2.21623e+02
4.56960e+05 3.76400e+02 2.70412e+02 2.88637e+02 2.52186e+02 2.50754e+02 2.79719e+02 2.21788e+02
4.57600e+05 3.76800e+02 2.70672e+02 2.88997e+02 2.52347e+02 2.51154e+02 2.80234e+02 2.22074e+02
4.58240e+05 3.77200e+02 2.18810e+02 3.36470e+02 1.01150e+02 2.51605e+02 2.80623e+02 2.22588e+02
4.58880e+05 3.78000e+02 2.17999e+02 3.35812e+02 1.00186e+02 2.52096e+02 2.80846e+02 2.23347e+02
4.59520e+05 3.78400e+02 2.68441e+02 2.84907e+02 2.51975e+02 2.52535e+02 2.80833e+02 2.24237e+02
4.60160e+05 3.78600e+02 2.68984e+02 2.86294e+02 2.51674e+02 2.52798e+02 2.80544e+02 2.25052e+02
4.60800e+05 3.79000e+02 2.66909e+02 2.84107e+02 2.49711e+02 2.52796e+02 2.80010e+02 2.25581e+02
4.61440e+05 3.79600e+02 2.71463e+02 2.83553e+02 2.59373e+02 2.52494e+02 2.79324e+02 2.25663e+02
4.62080e+05 3.80000e+02 2.66237e+02 2.86199e+02 2.46275e+02 2.51910e+02 2.78619e+02 2.25200e+02
4.62720e+05 3.80400e+02 2.62230e+02 2.83363e+02 2.41096e+02 2.51110e+02 2.78076e+02 2.24143e+02
4.63360e+05 3.80800e+02 2.34177e+02 2.76777e+02 1.91577e+02 2.50207e+02 2.77913e+02 2.22501e+02
4.64000e+05 3.81200e+02 2.41443e+02 2.86358e+02 1.96527e+02 2.49354e+02 2.78294e+02 2.20414e+02
4.64640e+05 3.82000e+02 2.73125e+02 2.84265e+02 2.61984e+02 2.48720e+02 2.79226e+02 2.18213e+02
4.65280e+05 3.82000e+02 2.73125e+02 2.84265e+02 2.61984e+02 2.48443e+02 2.80513e+02 2.16372e+02
4.65920e+05 3.82800e+02 2.70224e+02 2.83514e+02 2.56934e+02 2.48579e+02 2.81797e+02 2.15361e+02
4.66560e+05 3.83000e+02 2.70279e+02 2.83596e+02 2.56961e+02 2.49066e+02 2.82643e+02 2.15490e+02
4.67200e+05 3.83200e+02 2.69456e+02 2.82804e+02 2.56108e+02 2.49742e+02 2.82649e+02 2.16835e+02
4.67840e+05 3.84200e+02 2.71825e+02 2.87332e+02 2.56318e+02 2.50416e+02 2.81585e+02 2.19248e+02
4.68480e+05 3.84400e+02 2.72124e+02 2.87556e+02 2.56693e+02 2.50964e+02 2.79497e+02 2.22432e+02
4.69120e+05 3.85200e+02 2.70787e+02 2.85648e+02 2.55926e+02 2.51364e+02 2.76712e+02 2.26017e+02
4.69760e+05 3.85200e+02 2.70787e+02 2.85648e+02 2.55926e+02 2.51691e+02 2.73742e+02 2.29640e+02
4.70400e+05 3.85600e+02 2.69268e+02 2.84412e+02 2.54125e+02 2.52064e+02 2.71108e+02 2.33019e+02
4.71040e+05 3.86200e+02 2.69945e+02 2.85041e+02 2.54849e+02 2.52598e+02 2.69167e+02 2.36030e+02
4.71680e+05 3.86400e+02 2.69454e+02 2.84558e+02 2.54350e+02 2.53368e+02 2.68013e+02 2.38724e+02
4.72320e+05 3.87400e+02 1.99664e+02 3.45895e+02 5.34319e+01 2.54396e+02 2.67529e+02 2.41263e+02
4.72960e+05 3.87800e+02 2.74646e+02 2.87764e+02 2.61529e+02 2.55658e+02 2.67539e+02 2.43776e+02
4.73600e+05 3.88600e+02 2.21342e+02 3.40757e+02 1.01928e+02 2.57098e+02 2.67922e+02 2.46273e+02
4.74240e+05 3.88800e+02 2.17432e+02 3.35209e+02 9.96551e+01 2.58639e+02 2.68647e+02 2.48631e+02
4.74880e+05 3.89400e+02 2.74558e+02 2.87239e+02 2.61876e+02 2.60197e+02 2.69725e+02 2.50669e+02
4.75520e+05 3.90000e+02 2.73076e+02 2.85438e+02 2.60714e+02 2.61682e+02 2.71130e+02 2.52235e+02
4.76160e+05 3.90600e+02 1.92718e+02 2.99370e+02 8.60649e+01 2.63005e+02 2.72745e+02 2.53264e+02
4.76800e+05 3.90800e+02 1.94233e+02 3.02001e+02 8.64647e+01 2.64065e+02 2.74364e+02 2.53766e+02
4.77440e+05 3.91600e+02 2.25457e+02 3.21049e+02 1.29865e+02 2.64752e+02 2.75752e+02 2.53752e+02
4.78080e+05 3.92400e+02 1.98212e+02 3.53460e+02 4.29634e+01 2.64956e+02 2.76749e+02 2.53164e+02
4.78720e+05 3.93400e+02 2.73186e+02 2.90997e+02 2.55376e+02 2.64587e+02 2.77339e+02 2.51836e+02
4.79360e+05 3.93600e+02 2.71653e+02 2.89852e+02 2.53454e+02 2.63581e+02 2.77639e+02 2.49523e+02
4.80000e+05 3.94200e+02 2.64763e+02 2.86092e+02 2.43433e+02 2.61908e+02 2.77781e+02 2.46035e+02
4.80640e+05 3.95000e+02 2.69877e+02 2.85167e+02 2.54586e+02 2.59585e+02 2.77785e+02 2.41384e+02
4.81280e+05 3.95200e+02 2.66210e+02 2.81035e+02 2.51384e+02 2.56706e+02 2.77587e+02 2.35825e+02
4.81920e+05 3.95600e+02 2.68866e+02 2.85792e+02 2.51939e+02 2.53469e+02 2.77155e+02 2.29782e+02
4.82560e+05 3.96000e+02 2.33832e+02 3.06943e+02 1.60720e+02 2.50150e+02 2.76580e+02 2.23720e+02
4.83200e+05 3.96600e+02 1.77245e+02 3.11478e+02 4.30111e+01 2.47055e+02 2.76033e+02 2.18076e+02
4.83840e+05 3.97400e+02 2.47728e+02 3.03904e+02 1.91551e+02 2.44448e+02 2.75677e+02 2.13220e+02
4.84480e+05 3.97600e+02 2.48051e+02 3.04387e+02 1.91715e+02 2.42520e+02 2.75595e+02 2.09444e+02
4.85120e+05 3.98400e+02 1.49902e+02 3.09777e+02 -9.97231e+00 2.41351e+02 2.75787e+02 2.06916e+02
4.85760e+05 3.99000e+02 2.18223e+02 3.34201e+02 1.02244e+02 2.40900e+02 2.76201e+02 2.05599e+02
4.86400e+05 3.99400e+02 2.67573e+02 2.85132e+02 2.50014e+02 2.41004e+02 2.76784e+02 2.05223e+02
4.87040e+05 3.99800e+02 2.68498e+02 2.86054e+02 2.50943e+02 2.41426e+02 2.77510e+02 2.05341e+02
4.87680e+05 4.00000e+02 2.04474e+02 3.31687e+02 7.72612e+01 2.41906e+02 2.78390e+02 2.05422e+02
4.88320e+05 4.01000e+02 2.50210e+02 3.01097e+02 1.99323e+02 2.42213e+02 2.79460e+02 2.04966e+02
4.88960e+05 4.01000e+02 2.50210e+02 3.01097e+02 1.99323e+02 2.42185e+02 2.80728e+02 2.03642e+02
4.89600e+05 4.01800e+02 2.50843e+02 3.02704e+02 1.98981e+02 2.41763e+02 2.82094e+02 2.01432e+02
4.90240e+05 4.02000e+02 2.73149e+02 2.85157e+02 2.61141e+02 2.41004e+02 2.83349e+02 1.98658e+02
4.90880e+05 4.02400e+02 2.73117e+02 2.85865e+02 2.60370e+02 2.40049e+02 2.84246e+02 1.95853e+02
4.91520e+05 4.03000e+02 2.75429e+02 2.86765e+02 2.64093e+02 2.39093e+02 2.84611e+02 1.93576e+02
4.92160e+05 4.03000e+02 2.75429e+02 2.86765e+02 2.64093e+02 2.38329e+02 2.84409e+02 1.92250e+02
4.92800e+05 4.03800e+02 2.79130e+02 2.87200e+02 2.71061e+02 2.37920e+02 2.83735e+02 1.92106e+02
4.93440e+05 4.04000e+02 2.75421e+02 2.88449e+02 2.62393e+02 2.37985e+02 2.82761e+02 1.93209e+02
4.94080e+05 4.04800e+02 2.12165e+02 3.34374e+02 8.99557e+01 2.38595e+02 2.81678e+02 1.95512e+02
4.94720e+05 4.05200e+02 2.31180e+02 3.18233e+02 1.44127e+02 2.39779e+02 2.80657e+02 1.98902e+02
4.95360e+05 4.05800e+02 2.33160e+02 3.21257e+02 1.45063e+02 2.41523e+02 2.79826e+02 2.03221e+02
4.96000e+05 4.06000e+02 2.25555e+02 3.28734e+02 1.22376e+02 2.43769e+02 2.79268e+02 2.08271e+02
4.96640e+05 4.06400e+02 2.30786e+02 3.26206e+02 1.35367e+02 2.46408e+02 2.79016e+02 2.13801e+02
4.97280e+05 4.07200e+02 2.35183e+02 3.20344e+02 1.50022e+02 2.49264e+02 2.79054e+02 2.19474e+02
4.97920e+05 4.07400e+02 2.30041e+02 3.14005e+02 1.46076e+02 2.52091e+02 2.79312e+02 2.24870e+02
4.98560e+05 4.08200e+02 2.64732e+02 2.83214e+02 2.46250e+02 2.54596e+02 2.79683e+02 2.29510e+02
4.99200e+05 4.08200e+02 2.64732e+02 2.83214e+02 2.46250e+02 2.56496e+02 2.80101e+02 2.32892e+02
4.99840e+05 4.09000e+02 2.69696e+02 2.83869e+02 2.55522e+02 2.57576e+02 2.80688e+02 2.34464e+02
5.00480e+05 4.09200e+02 2.71772e+02 2.89056e+02 2.54488e+02 2.57738e+02 2.81799e+02 2.33678e+02
5.01120e+05 4.09800e+02 2.76080e+02 2.87869e+02 2.64291e+02 2.57032e+02 2.83780e+02 2.30284e+02
5.01760e+05 4.10400e+02 2.25845e+02 2.90747e+02 1.60943e+02 2.55648e+02 2.86615e+02 2.24680e+02
5.02400e+05 4.10400e+02 2.25845e+02 2.90747e+02 1.60943e+02 2.53882e+02 2.89912e+02 2.17853e+02
5.03040e+05 4.12000e+02 2.77262e+02 2.88650e+02 2.65874e+02 2.52078e+02 2.93138e+02 2.11018e+02
5.03680e+05 4.12000e+02 2.77262e+02 2.88650e+02 2.65874e+02 2.50546e+02 2.95814e+02 2.05277e+02
5.04320e+05 4.12800e+02 2.21205e+02 3.25442e+02 1.16969e+02 2.49488e+02 2.97605e+02 2.01371e+02
5.04960e+05 4.13200e+02 2.18243e+02 3.26068e+02 1.10417e+02 2.48950e+02 2.98331e+02 1.99569e+02
5.05600e+05 4.13600e+02 2.69662e+02 2.86801e+02 2.52523e+02 2.48821e+02 2.97943e+02 1.99699e+02
5.06240e+05 4.14400e+02 2.72308e+02 2.86042e+02 2.58575e+02 2.48906e+02 2.96507e+02 2.01304e+02
5.06880e+05 4.14400e+02 2.72308e+02 2.86042e+02 2.58575e+02 2.49011e+02 2.94224e+02 2.03799e+02
5.07520e+05 4.15400e+02 2.74853e+02 2.88246e+02 2.61460e+02 2.49000e+02 2.91442e+02 2.06559e+02
5.08160e+05 4.15400e+02 2.74853e+02 2.88246e+02 2.61460e+02 2.48790e+02 2.88603e+02 2.08977e+02
5.08800e+05 4.15800e+02 2.79315e+02 2.89363e+02 2.69267e+02 2.48344e+02 2.86111e+02 2.10577e+02
5.09440e+05 4.16400e+02 2.40533e+02 3.22727e+02 1.58339e+02 2.47678e+02 2.84206e+02 2.11151e+02
5.10080e+05 4.16600e+02 2.40242e+02 3.22298e+02 1.58186e+02 2.46881e+02 2.82930e+02 2.10833e+02
5.10720e+05 4.17400e+02 2.72130e+02 2.85908e+02 2.58353e+02 2.46111e+02 2.82198e+02 2.10023e+02
5.11360e+05 4.17600e+02 2.71891e+02 2.85564e+02 2.58218e+02 2.45564e+02 2.81872e+02 2.09256e+02
5.12000e+05 4.18400e+02 2.71143e+02 2.87043e+02 2.55243e+02 2.45416e+02 2.81792e+02 2.09039e+02
5.12640e+05 4.18600e+02 2.70076e+02 2.85698e+02 2.54454e+02 2.45759e+02 2.81786e+02 2.09732e+02
5.13280e+05 4.18600e+02 2.70076e+02 2.85698e+02 2.54454e+02 2.46587e+02 2.81695e+02 2.11478e+02
5.13920e+05 4.19400e+02 2.32127e+02 3.21262e+02 1.42992e+02 2.47813e+02 2.81439e+02 2.14188e+02
5.14560e+05 4.19600e+02 2.32909e+02 3.22408e+02 1.43411e+02 2.49324e+02 2.81064e+02 2.17584e+02
5.15200e+05 4.20600e+02 2.42718e+02 3.03495e+02 1.81941e+02 2.51008e+02 2.80732e+02 2.21283e+02
5.15840e+05 4.20800e+02 2.40794e+02 3.00633e+02 1.80954e+02 2.52778e+02 2.80642e+02 2.24913e+02
5.16480e+05 4.21400e+02 2.72278e+02 2.87491e+02 2.57064e+02 2.54554e+02 2.80917e+02 2.28191e+02
5.17120e+05 4.21800e+02 2.76742e+02 2.88877e+02 2.64607e+02 2.56240e+02 2.81525e+02 2.30955e+02
5.17760e+05 4.22200e+02 2.50817e+02 3.06110e+02 1.95523e+02 2.57707e+02 2.82284e+02 2.33130e+02
5.18400e+05 4.22800e+02 2.51459e+02 3.06488e+02 1.96430e+02 2.58812e+02 2.82970e+02 2.34654e+02
5.19040e+05 4.23400e+02 2.70792e+02 2.83309e+02 2.58275e+02 2.59445e+02 2.83459e+02 2.35431e+02
5.19680e+05 4.23600e+02 2.72096e+02 2.87074e+02 2.57119e+02 2.59583e+02 2.83809e+02 2.35356e+02
5.20320e+05 4.24000e+02 2.76471e+02 2.89103e+02 2.63840e+02 2.59300e+02 2.84183e+02 2.34417e+02
5.20960e+05 4.24600e+02 2.79139e+02 2.88032e+02 2.70246e+02 2.58739e+02 2.84697e+02 2.32780e+02
5.21600e+05 4.25000e+02 2.75534e+02 2.88839e+02 2.62228e+02 2.58055e+02 2.85341e+02 2.30770e+02
5.22240e+05 4.25600e+02 2.75693e+02 2.89437e+02 2.61949e+02 2.57390e+02 2.86014e+02 2.28766e+02
5.22880e+05 4.26000e+02 2.75618e+02 2.88217e+02 2.63018e+02 2.56858e+02 2.86605e+02 2.27112e+02
5.23520e+05 4.26400e+02 2.78125e+02 2.86664e+02 2.69587e+02 2.56553e+02 2.87027e+02 2.26079e+02
5.24160e+05 4.26800e+02 2.73201e+02 2.88305e+02 2.58096e+02 2.56548e+02 2.87236e+02 2.25860e+02
5.24800e+05 4.27400e+02 2.69201e+02 2.87178e+02 2.51224e+02 2.56891e+02 2.87229e+02 2.26553e+02
5.25440e+05 4.27800e+02 2.50557e+02 2.96590e+02 2.04525e+02 2.57585e+02 2.87031e+02 2.28139e+02
5.26080e+05 4.28000e+02 2.50641e+02 2.96722e+02 2.04560e+02 2.58597e+02 2.86691e+02 2.30502e+02
5.26720e+05 4.28600e+02 2.55034e+02 3.01797e+02 2.08272e+02 2.59856e+02 2.86263e+02 2.33450e+02
5.27360e+05 4.29200e+02 2.28772e+02 3.27622e+02 1.29922e+02 2.61278e+02 2.85802e+02 2.36755e+02
5.28000e+05 4.29800e+02 2.77686e+02 2.87600e+02 2.67772e+02 2.62763e+02 2.85365e+02 2.40161e+02
5.28640e+05 4.30200e+02 2.78643e+02 2.89694e+02 2.67591e+02 2.64194e+02 2.85006e+02 2.43382e+02
5.29280e+05 4.30400e+02 2.79710e+02 2.90327e+02 2.69093e+02 2.65422e+02 2.84767e+02 2.46076e+02
5.29920e+05 4.31600e+02 2.77986e+02 2.89005e+02 2.66968e+02 2.66283e+02 2.84692e+02 2.47875e+02
5.30560e+05 4.31800e+02 2.77596e+02 2.88662e+02 2.66531e+02 2.66630e+02 2.84811e+02 2.48450e+02
5.31200e+05 4.32200e+02 2.76024e+02 2.87376e+02 2.64671e+02 2.66386e+02 2.85137e+02 2.47636e+02
5.31840e+05 4.32800e+02 2.77134e+02 2.88407e+02 2.65861e+02 2.65584e+02 2.85660e+02 2.45507e+02
5.32480e+05 4.32800e+02 2.77134e+02 2.88407e+02 2.65861e+02 2.64348e+02 2.86340e+02 2.42356e+02
5.33120e+05 4.33600e+02 2.76349e+02 2.85000e+02 2.67698e+02 2.62861e+02 2.87104e+02 2.38619e+02
5.33760e+05 4.33800e+02 2.75574e+02 2.84850e+02 2.66298e+02 2.61324e+02 2.87853e+02 2.34795e+02
5.34400e+05 4.34400e+02 2.50037e+02 3.10691e+02 1.89384e+02 2.59931e+02 2.88487e+02 2.31375e+02
5.35040e+05 4.34800e+02 2.51628e+02 3.12800e+02 1.90455e+02 2.58856e+02 2.88926e+02 2.28786e+02
5.35680e+05 4.35400e+02 2.79076e+02 2.89709e+02 2.68442e+02 2.58232e+02 2.89116e+02 2.27348e+02
5.36320e+05 4.35800e+02 2.33480e+02 3.27727e+02 1.39234e+02 2.58132e+02 2.89030e+02 2.27234e+02
5.36960e+05 4.36000e+02 2.33210e+02 3.27269e+02 1.39152e+02 2.58557e+02 2.88665e+02 2.28449e+02
5.37600e+05 4.36800e+02 2.49859e+02 3.02175e+02 1.97544e+02 2.59427e+02 2.88026e+02 2.30828e+02
5.38240e+05 4.36800e+02 2.49859e+02 3.02175e+02 1.97544e+02 2.60595e+02 2.87138e+02 2.34052e+02
5.38880e+05 4.37800e+02 1.69381e+02 3.08265e+02 3.04973e+01 2.61871e+02 2.86068e+02 2.37674e+02
5.39520e+05 4.38400e+02 2.76906e+02 2.89057e+02 2.64755e+02 2.63062e+02 2.84981e+02 2.41143e+02
5.40160e+05 4.38800e+02 2.74548e+02 2.86844e+02 2.62251e+02 2.64003e+02 2.84113e+02 2.43894e+02
5.40800e+05 4.39200e+02 2.77172e+02 2.87417e+02 2.66927e+02 2.64571e+02 2.83631e+02 2.45512e+02
5.41440e+05 4.39600e+02 2.77911e+02 2.88660e+02 2.67162e+02 2.64679e+02 2.83467e+02 2.45891e+02
5.42080e+05 4.40000e+02 2.79666e+02 2.90254e+02 2.69078e+02 2.64263e+02 2.83326e+02 2.45200e+02
5.42720e+05 4.40600e+02 2.76977e+02 2.85591e+02 2.68363e+02 2.63306e+02 2.82889e+02 2.43723e+02
5.43360e+05 4.41000e+02 2.75795e+02 2.84474e+02 2.67116e+02 2.61875e+02 2.81999e+02 2.41752e+02
5.44000e+05 4.41400e+02 2.70037e+02 2.86436e+02 2.53639e+02 2.60148e+02 2.80731e+02 2.39564e+02
5.44640e+05 4.41600e+02 2.30561e+02 3.00823e+02 1.60299e+02 2.58386e+02 2.79335e+02 2.37437e+02
5.45280e+05 4.42200e+02 1.93395e+02 2.81022e+02 1.05769e+02 2.56883e+02 2.78112e+02 2.35653e+02
5.45920e+05 4.42800e+02 2.48136e+02 3.11875e+02 1.84397e+02 2.55891e+02 2.77297e+02 2.34485e+02
5.46560e+05 4.43200e+02 2.46925e+02 3.10216e+02 1.83635e+02 2.55562e+02 2.76974e+02 2.34151e+02
5.47200e+05 4.43800e+02 2.77709e+02 2.88542e+02 2.66877e+02 2.55904e+02 2.77042e+02 2.34766e+02
5.47840e+05 4.44200e+02 2.00012e+02 3.57462e+02 4.25622e+01 2.56761e+02 2.77207e+02 2.36314e+02
5.48480e+05 4.44600e+02 2.77242e+02 2.87919e+02 2.66565e+02 2.57845e+02 2.77053e+02 2.38637e+02
5.49120e+05 4.45200e+02 2.76671e+02 2.87173e+02 2.66168e+02 2.58821e+02 2.76183e+02 2.41459e+02
5.49760e+05 4.45600e+02 2.77744e+02 2.88742e+02 2.66747e+02 2.59411e+02 2.74403e+02 2.44418e+02
5.50400e+05 4.46200e+02 2.75959e+02 2.89994e+02 2.61924e+02 2.59479e+02 2.71906e+02 2.47052e+02
5.51040e+05 4.46600e+02 2.76042e+02 2.89244e+02 2.62841e+02 2.59063e+02 2.69419e+02 2.48706e+02
5.51680e+05 4.46800e+02 2.76250e+02 2.89387e+02 2.63113e+02 2.58342e+02 2.68058e+02 2.48626e+02
5.52320e+05 4.47400e+02 2.78513e+02 2.87769e+02 2.69258e+02 2.57576e+02 2.68344e+02 2.46808e+02
5.52960e+05 4.47600e+02 2.78995e+02 2.89194e+02 2.68796e+02 2.57022e+02 2.69696e+02 2.44348e+02
5.53600e+05 4.48400e+02 2.76593e+02 2.88855e+02 2.64331e+02 2.56878e+02 2.71416e+02 2.42340e+02
5.54240e+05 4.48600e+02 2.73925e+02 2.81618e+02 2.66233e+02 2.57248e+02 2.73143e+02 2.41353e+02
5.54880e+05 4.49000e+02 2.74037e+02 2.81741e+02 2.66333e+02 2.58140e+02 2.74749e+02 2.41531e+02
5.55520e+05 4.49600e+02 2.81080e+02 2.88425e+02 2.73736e+02 2.59488e+02 2.76219e+02 2.42757e+02
5.56160e+05 4.50000e+02 2.79349e+02 2.88952e+02 2.69746e+02 2.61177e+02 2.77578e+02 2.44776e+02
5.56800e+05 4.50400e+02 2.35815e+02 3.21073e+02 1.50558e+02 2.63073e+02 2.78856e+02 2.47289e+02
5.57440e+05 4.51000e+02 2.80834e+02 2.91842e+02 2.69827e+02 2.65043e+02 2.80067e+02 2.50019e+02
5.58080e+05 4.51400e+02 2.80362e+02 2.91036e+02 2.69689e+02 2.66970e+02 2.81199e+02 2.52741e+02
5.58720e+05 4.51800e+02 2.78966e+02 2.88479e+02 2.69453e+02 2.68763e+02 2.82227e+02 2.55299e+02
5.59360e+05 4.52600e+02 2.78520e+02 2.87338e+02 2.69702e+02 2.70347e+02 2.83128e+02 2.57566e+02
5.60000e+05 4.53000e+02 2.77906e+02 2.88230e+02 2.67582e+02 2.71651e+02 2.83901e+02 2.59401e+02
5.60640e+05 4.53400e+02 2.71813e+02 2.89300e+02 2.54326e+02 2.72612e+02 2.84564e+02 2.60660e+02
5.61280e+05 4.53600e+02 2.72771e+02 2.90099e+02 2.55443e+02 2.73192e+02 2.85148e+02 2.61236e+02
5.61920e+05 4.54000e+02 2.73292e+02 2.90370e+02 2.56213e+02 2.73394e+02 2.85698e+02 2.61090e+02
5.62560e+05 4.54600e+02 2.50887e+02 3.12043e+02 1.89731e+02 2.73264e+02 2.86250e+02 2.60278e+02
5.63200e+05 4.55000e+02 2.28106e+02 2.97675e+02 1.58537e+02 2.72890e+02 2.86815e+02 2.58964e+02
5.63840e+05 4.55800e+02 2.58262e+02 3.08664e+02 2.07859e+02 2.72380e+02 2.87350e+02 2.57409e+02
5.64480e+05 4.56400e+02 2.82230e+02 2.90642e+02 2.73818e+02 2.71843e+02 2.87772e+02 2.55913e+02
5.65120e+05 4.56800e+02 2.81035e+02 2.89709e+02 2.72360e+02 2.71358e+02 2.87973e+02 2.54742e+02
5.65760e+05 4.57400e+02 2.80419e+02 2.89668e+02 2.71170e+02 2.70942e+02 2.87841e+02 2.54043e+02
5.66400e+05 4.57800e+02 2.15375e+02 3.47843e+02 8.29079e+01 2.70539e+02 2.87272e+02 2.53806e+02
5.67040e+05 4.58600e+02 2.35868e+02 3.18997e+02 1.52739e+02 2.70042e+02 2.86224e+02 2.53861e+02
5.67680e+05 4.58600e+02 2.35868e+02 3.18997e+02 1.52739e+02 2.69355e+02 2.84796e+02 2.53913e+02
5.68320e+05 4.59200e+02 2.80366e+02 2.89437e+02 2.71294e+02 2.68450e+02 2.83285e+02 2.53616e+02
5.68960e+05 4.59600e+02 2.80322e+02 2.89248e+02 2.71396e+02 2.67386e+02 2.82099e+02 2.52673e+02
5.69600e+05 4.60200e+02 2.80601e+02 2.89635e+02 2.71568e+02 2.66264e+02 2.81500e+02 2.51027e+02
5.70240e+05 4.60800e+02 2.81224e+02 2.89870e+02 2.72577e+02 2.65171e+02 2.81396e+02 2.48945e+02
5.70880e+05 4.61200e+02 2.77740e+02 2.87867e+02 2.67613e+02 2.64155e+02 2.81443e+02 2.46867e+02
5.71520e+05 4.61800e+02 2.74864e+02 2.83202e+02 2.66526e+02 2.63241e+02 2.81355e+02 2.45128e+02
5.72160e+05 4.62000e+02 2.76094e+02 2.84443e+02 2.67746e+02 2.62457e+02 2.81092e+02 2.43822e+02
5.72800e+05 4.62800e+02 2.80096e+02 2.91192e+02 2.69000e+02 2.61850e+02 2.80861e+02 2.42839e+02
5.73440e+05 4.63000e+02 2.80554e+02 2.91628e+02 2.69481e+02 2.61487e+02 2.80944e+02 2.42031e+02
5.74080e+05 4.63600e+02 2.23301e+02 3.38520e+02 1.08082e+02 2.61435e+02 2.81493e+02 2.41377e+02
5.74720e+05 4.64200e+02 2.80143e+02 2.91030e+02 2.69255e+02 2.61736e+02 2.82450e+02 2.41022e+02
5.75360e+05 4.64400e+02 2.31261e+02 3.29598e+02 1.32924e+02 2.62396e+02 2.83609e+02 2.41183e+02
5.76000e+05 4.65400e+02 2.21974e+02 3.29744e+02 1.14204e+02 2.63378e+02 2.84740e+02 2.42016e+02
5.76640e+05 4.65400e+02 2.21974e+02 3.29744e+02 1.14204e+02 2.64603e+02 2.85689e+02 2.43517e+02
5.77280e+05 4.66000e+02 2.77942e+02 2.89469e+02 2.66415e+02 2.65950e+02 2.86397e+02 2.45502e+02
5.77920e+05 4.66400e+02 2.79940e+02 2.90199e+02 2.69682e+02 2.67263e+02 2.86877e+02 2.47649e+02
5.78560e+05 4.67000e+02 2.81383e+02 2.91986e+02 2.70781e+02 2.68366e+02 2.87156e+02 2.49576e+02
5.79200e+05 4.67400e+02 2.82431e+02 2.91943e+02 2.72919e+02 2.69082e+02 2.87248e+02 2.50917e+02
5.79840e+05 4.68000e+02 2.80580e+02 2.89489e+02 2.71670e+02 2.69284e+02 2.87178e+02 2.51390e+02
5.80480e+05 4.68200e+02 2.80372e+02 2.89322e+02 2.71422e+02 2.68940e+02 2.87000e+02 2.50881e+02
5.81120e+05 4.68600e+02 2.28609e+02 3.33811e+02 1.23408e+02 2.68141e+02 2.86787e+02 2.49495e+02
5.81760e+05 4.69400e+02 2.79489e+02 2.89519e+02 2.69458e+02 2.67083e+02 2.86595e+02 2.47571e+02
5.82400e+05 4.69400e+02 2.79489e+02 2.89519e+02 2.69458e+02 2.66018e+02 2.86439e+02 2.45598e+02
5.83040e+05 4.70400e+02 2.78895e+02 2.88485e+02 2.69305e+02 2.65179e+02 2.86298e+02 2.44060e+02
5.83680e+05 4.70600e+02 2.78297e+02 2.88400e+02 2.68194e+02 2.64712e+02 2.86119e+02 2.43304e+02
5.84320e+05 4.71600e+02 2.77704e+02 2.88234e+02 2.67175e+02 2.64635e+02 2.85828e+02 2.43441e+02
5.84960e+05 4.71800e+02 2.76939e+02 2.88211e+02 2.65668e+02 2.64857e+02 2.85378e+02 2.44336e+02
5.85600e+05 4.72400e+02 2.78435e+02 2.89513e+02 2.67357e+02 2.65233e+02 2.84823e+02 2.45642e+02
5.86240e+05 4.72800e+02 2.79775e+02 2.89964e+02 2.69587e+02 2.65630e+02 2.84357e+02 2.46903e+02
5.86880e+05 4.73200e+02 2.80760e+02 2.91345e+02 2.70175e+02 2.65972e+02 2.84231e+02 2.47714e+02
5.87520e+05 4.73600e+02 2.79127e+02 2.89417e+02 2.68838e+02 2.66250e+02 2.84574e+02 2.47926e+02
5.88160e+05 4.74200e+02 2.78923e+02 2.88146e+02 2.69699e+02 2.66501e+02 2.85287e+02 2.47714e+02
5.88800e+05 4.74600e+02 2.78873e+02 2.88030e+02 2.69717e+02 2.66787e+02 2.86136e+02 2.47438e+02
5.89440e+05 4.75000e+02 2.78785e+02 2.88371e+02 2.69198e+02 2.67173e+02 2.86907e+02 2.47440e+02
5.90080e+05 4.75600e+02 2.79855e+02 2.89973e+02 2.69736e+02 2.67702e+02 2.87485e+02 2.47920e+02
5.90720e+05 4.75600e+02 2.79855e+02 2.89973e+02 2.69736e+02 2.68393e+02 2.87854e+02 2.48932e+02
5.91360e+05 4.76400e+02 2.80992e+02 2.88638e+02 2.73345e+02 2.69236e+02 2.88057e+02 2.50416e+02
5.92000e+05 4.76800e+02 2.81187e+02 2.88866e+02 2.73508e+02 2.70201e+02 2.88154e+02 2.52247e+02
5.92640e+05 4.77600e+02 2.79934e+02 2.90360e+02 2.69508e+02 2.71240e+02 2.88199e+02 2.54281e+02
5.93280e+05 4.77600e+02 2.79934e+02 2.90360e+02 2.69508e+02 2.72302e+02 2.88223e+02 2.56381e+02
5.93920e+05 4.78600e+02 2.80022e+02 2.89291e+02 2.70752e+02 2.73332e+02 2.88234e+02 2.58430e+02
5.94560e+05 4.78600e+02 2.80022e+02 2.89291e+02 2.70752e+02 2.74271e+02 2.88207e+02 2.60335e+02
5.95200e+05 4.79400e+02 2.78557e+02 2.86197e+02 2.70917e+02 2.75053e+02 2.88091e+02 2.62015e+02
5.95840e+05 4.79600e+02 2.78276e+02 2.86197e+02 2.70356e+02 2.75625e+02 2.87854e+02 2.63396e+02
5.96480e+05 4.80200e+02 1.29439e+02 3.13072e+02 -5.41933e+01 2.75970e+02 2.87525e+02 2.64414e+02
5.97120e+05 4.81000e+02 2.78706e+02 2.87842e+02 2.69570e+02 2.76107e+02 2.87194e+02 2.65020e+02
5.97760e+05 4.81200e+02 2.78937e+02 2.88029e+02 2.69845e+02 2.76095e+02 2.86964e+02 2.65227e+02
5.98400e+05 4.81800e+02 2.79197e+02 2.88400e+02 2.69995e+02 2.76007e+02 2.86881e+02 2.65134e+02
5.99040e+05 4.82200e+02 2.80161e+02 2.88269e+02 2.72053e+02 2.75903e+02 2.86911e+02 2.64895e+02
5.99680e+05 4.82800e+02 2.81325e+02 2.89515e+02 2.73136e+02 2.75810e+02 2.86979e+02 2.64642e+02
6.00320e+05 4.83200e+02 2.80493e+02 2.89279e+02 2.71708e+02 2.75728e+02 2.87012e+02 2.64445e+02
6.00960e+05 4.83800e+02 2.76191e+02 2.82643e+02 2.69740e+02 2.75644e+02 2.86969e+02 2.64318e+02
6.01600e+05 4.84200e+02 2.76096e+02 2.82384e+02 2.69807e+02 2.75551e+02 2.86844e+02 2.64257e+02
6.02240e+05 4.84400e+02 2.75933e+02 2.82239e+02 2.69626e+02 2.75461e+02 2.86655e+02 2.64268e+02
6.02880e+05 4.84800e+02 2.77259e+02 2.83690e+02 2.70829e+02 2.75403e+02 2.86434e+02 2.64372e+02
6.03520e+05 4.85400e+02 2.41962e+02 3.18025e+02 1.65898e+02 2.75406e+02 2.86215e+02 2.64598e+02
6.04160e+05 4.86000e+02 2.79294e+02 2.87084e+02 2.71503e+02 2.75494e+02 2.86025e+02 2.64963e+02
6.04800e+05 4.86400e+02 2.80016e+02 2.87454e+02 2.72577e+02 2.75669e+02 2.85879e+02 2.65458e+02
6.05440e+05 4.86800e+02 2.08610e+02 3.49766e+02 6.74551e+01 2.75904e+02 2.85773e+02 2.66036e+02
6.06080e+05 4.88000e+02 2.09201e+02 3.42687e+02 7.57151e+01 2.76143e+02 2.85690e+02 2.66595e+02
6.06720e+05 4.88200e+02 2.77226e+02 2.85543e+02 2.68909e+02 2.76294e+02 2.85616e+02 2.66972e+02
6.07360e+05 4.89000e+02 2.81148e+02 2.90181e+02 2.72116e+02 2.76266e+02 2.85572e+02 2.66961e+02
6.08000e+05 4.89200e+02 2.80941e+02 2.89944e+02 2.71938e+02 2.75985e+02 2.85620e+02 2.66351e+02
6.08640e+05 4.89800e+02 2.79986e+02 2.90351e+02 2.69622e+02 2.75405e+02 2.85794e+02 2.65016e+02
6.09280e+05 4.90200e+02 2.78060e+02 2.90909e+02 2.65210e+02 2.74501e+02 2.86009e+02 2.62994e+02
6.09920e+05 4.91000e+02 2.50832e+02 3.05953e+02 1.95711e+02 2.73294e+02 2.86104e+02 2.60483e+02
6.10560e+05 4.91200e+02 2.52960e+02 3.08501e+02 1.97419e+02 2.71859e+02 2.85991e+02 2.57727e+02
6.11200e+05 4.91800e+02 2.52762e+02 3.08181e+02 1.97343e+02 2.70336e+02 2.85727e+02 2.54945e+02
6.11840e+05 4.92400e+02 2.79370e+02 2.89028e+02 2.69712e+02 2.68899e+02 2.85459e+02 2.52340e+02
6.12480e+05 4.93400e+02 2.80683e+02 2.89652e+02 2.71714e+02 2.67704e+02 2.85277e+02 2.50132e+02
6.13120e+05 4.93600e+02 2.80926e+02 2.89860e+02 2.71993e+02 2.66839e+02 2.85135e+02 2.48543e+02
6.13760e+05 4.94200e+02 2.27779e+02 3.36621e+02 1.18937e+02 2.66304e+02 2.84869e+02 2.47739e+02
6.14400e+05 4.94800e+02 2.78226e+02 2.87192e+02 2.69259e+02 2.66021e+02 2.84290e+02 2.47751e+02
6.15040e+05 4.95000e+02 1.99801e+02 3.57516e+02 4.20849e+01 2.65867e+02 2.83286e+02 2.48448e+02
6.15680e+05 4.96000e+02 2.80205e+02 2.89096e+02 2.71314e+02 2.65718e+02 2.81893e+02 2.49544e+02
6.16320e+05 4.96200e+02 2.58412e+02 3.09083e+02 2.07742e+02 2.65475e+02 2.80291e+02 2.50659e+02
6.16960e+05 4.97000e+02 1.87648e+02 3.19255e+02 5.60406e+01 2.65077e+02 2.78737e+02 2.51416e+02
6.17600e+05 4.97600e+02 2.78459e+02 2.87823e+02 2.69095e+02 2.64507e+02 2.77446e+02 2.51568e+02
6.18240e+05 4.98400e+02 2.16931e+02 3.44261e+02 8.96019e+01 2.63780e+02 2.76511e+02 2.51049e+02
6.18880e+05 4.99200e+02 2.56641e+02 3.10584e+02 2.02699e+02 2.62918e+02 2.75905e+02 2.49931e+02
6.19520e+05 4.99600e+02 2.54573e+02 3.07705e+02 2.01441e+02 2.61933e+02 2.75537e+02 2.48329e+02
6.20160e+05 5.00200e+02 2.52848e+02 3.05120e+02 2.00576e+02 2.60812e+02 2.75286e+02 2.46338e+02
6.20800e+05 5.00600e+02 2.79421e+02 2.86941e+02 2.71901e+02 2.59530e+02 2.75023e+02 2.44036e+02
6.21440e+05 5.01000e+02 2.79857e+02 2.86686e+02 2.73028e+02 2.58068e+02 2.74617e+02 2.41519e+02
6.22080e+05 5.01600e+02 2.42345e+02 3.19773e+02 1.64917e+02 2.56438e+02 2.73954e+02 2.38922e+02
6.22720e+05 5.02000e+02 2.43957e+02 3.22211e+02 1.65703e+02 2.54700e+02 2.73016e+02 2.36383e+02
6.23360e+05 5.02600e+02 2.47848e+02 3.15873e+02 1.79823e+02 2.52968e+02 2.71932e+02 2.34003e+02
6.24000e+05 5.03000e+02 2.48079e+02 3.16219e+02 1.79939e+02 2.51403e+02 2.70957e+02 2.31849e+02
6.24640e+05 5.03600e+02 2.10114e+02 3.55717e+02 6.45112e+01 2.50177e+02 2.70375e+02 2.29979e+02
6.25280e+05 5.04000e+02 2.81495e+02 2.89036e+02 2.73955e+02 2.49422e+02 2.70393e+02 2.28451e+02
6.25920e+05 5.04400e+02 2.05277e+02 3.54569e+02 5.59855e+01 2.49179e+02 2.71062e+02 2.27297e+02
6.26560e+05 5.05200e+02 2.47189e+02 3.14577e+02 1.79801e+02 2.49396e+02 2.72264e+02 2.26527e+02
6.27200e+05 5.05600e+02 2.47749e+02 3.15532e+02 1.79965e+02 2.49939e+02 2.73748e+02 2.26130e+02
6.27840e+05 5.06200e+02 2.78231e+02 2.86087e+02 2.70375e+02 2.50643e+02 2.75208e+02 2.26077e+02
6.28480e+05 5.06600e+02 2.78642e+02 2.86739e+02 2.70545e+02 2.51342e+02 2.76378e+02 2.26305e+02
6.29120e+05 5.07000e+02 2.16910e+02 3.49053e+02 8.47671e+01 2.51895e+02 2.77118e+02 2.26673e+02
6.29760e+05 5.07800e+02 2.78847e+02 2.87384e+02 2.70309e+02 2.52210e+02 2.77470e+02 2.26951e+02
6.30400e+05 5.07800e+02 2.78847e+02 2.87384e+02 2.70309e+02 2.52259e+02 2.77632e+02 2.26887e+02
6.31040e+05 5.08800e+02 2.48998e+02 3.13987e+02 1.84008e+02 2.52095e+02 2.77836e+02 2.26354e+02
6.31680e+05 5.08800e+02 2.48998e+02 3.13987e+02 1.84008e+02 2.51836e+02 2.78233e+02 2.25439e+02
6.32320e+05 5.09600e+02 2.75486e+02 2.89697e+02 2.61276e+02 2.51633e+02 2.78865e+02 2.24400e+02
6.32960e+05 5.09800e+02 2.75813e+02 2.90422e+02 2.61203e+02 2.51627e+02 2.79712e+02 2.23543e+02
6.33600e+05 5.10400e+02 2.75338e+02 2.89767e+02 2.60909e+02 2.51918e+02 2.80736e+02 2.23101e+02
6.34240e+05 5.10800e+02 2.80309e+02 2.89120e+02 2.71498e+02 2.52541e+02 2.81907e+02 2.23175e+02
6.34880e+05 5.11200e+02 2.81046e+02 2.89769e+02 2.72324e+02 2.53461e+02 2.83208e+02 2.23715e+02
6.35520e+05 5.11800e+02 2.79322e+02 2.88766e+02 2.69877e+02 2.54601e+02 2.84623e+02 2.24579e+02
6.36160e+05 5.12200e+02 2.78658e+02 2.88242e+02 2.69075e+02 2.55871e+02 2.86124e+02 2.25617e+02
6.36800e+05 5.12800e+02 2.80044e+02 2.89197e+02 2.70891e+02 2.57207e+02 2.87655e+02 2.26760e+02
6.37440e+05 5.13200e+02 2.81175e+02 2.89860e+02 2.72489e+02 2.58583e+02 2.89126e+02 2.28040e+02
6.38080e+05 5.13600e+02 2.80170e+02 2.88555e+02 2.71785e+02 2.60002e+02 2.90431e+02 2.29573e+02
6.38720e+05 5.14200e+02 2.77582e+02 2.86545e+02 2.68620e+02 2.61481e+02 2.91472e+02 2.31490e+02
6.39360e+05 5.14400e+02 2.77556e+02 2.86468e+02 2.68644e+02 2.63034e+02 2.92181e+02 2.33888e+02
6.40000e+05 5.15400e+02 2.19857e+02 3.43924e+02 9.57906e+01 2.64658e+02 2.92533e+02 2.36782e+02
6.40640e+05 5.15600e+02 2.79797e+02 2.87877e+02 2.71717e+02 2.66330e+02 2.92553e+02 2.40107e+02
6.41280e+05 5.16200e+02 2.81068e+02 2.89185e+02 2.72951e+02 2.68014e+02 2.92303e+02 2.43726e+02
6.41920e+05 5.16400e+02 2.81299e+02 2.89330e+02 2.73268e+02 2.69658e+02 2.91869e+02 2.47446e+02
6.42560e+05 5.17200e+02 2.50638e+02 3.11567e+02 1.89709e+02 2.71179e+02 2.91356e+02 2.51002e+02
6.43200e+05 5.17600e+02 2.50832e+02 3.11851e+02 1.89812e+02 2.72466e+02 2.90890e+02 2.54042e+02
6.43840e+05 5.18400e+02 2.49752e+02 3.16657e+02 1.82847e+02 2.73395e+02 2.90587e+02 2.56203e+02
6.44480e+05 5.18600e+02 2.48730e+02 3.15206e+02 1.82253e+02 2.73880e+02 2.90518e+02 2.57242e+02
6.45120e+05 5.19200e+02 2.55774e+02 3.09446e+02 2.02102e+02 2.73906e+02 2.90686e+02 2.57125e+02
6.45760e+05 5.19600e+02 2.56000e+02 3.09712e+02 2.02287e+02 2.73520e+02 2.91009e+02 2.56032e+02
6.46400e+05 5.20200e+02 2.80483e+02 2.88822e+02 2.72143e+02 2.72796e+02 2.91335e+02 2.54256e+02
6.47040e+05 5.20600e+02 2.78314e+02 2.87955e+02 2.68673e+02 2.71792e+02 2.91507e+02 2.52077e+02
6.47680e+05 5.21000e+02 2.79767e+02 2.90509e+02 2.69025e+02 2.70549e+02 2.91451e+02 2.49648e+02
6.48320e+05 5.21600e+02 2.80198e+02 2.92225e+02 2.68172e+02 2.69100e+02 2.91222e+02 2.46978e+02
6.48960e+05 5.22000e+02 1.96632e+02 3.52271e+02 4.09933e+01 2.67496e+02 2.90965e+02 2.44026e+02
6.49600e+05 5.22600e+02 2.33949e+02 3.17903e+02 1.49995e+02 2.65828e+02 2.90819e+02 2.40837e+02
6.50240e+05 5.23200e+02 2.35708e+02 3.23398e+02 1.48018e+02 2.64233e+02 2.90855e+02 2.37612e+02
6.50880e+05 5.23800e+02 2.80478e+02 2.88530e+02 2.72425e+02 2.62870e+02 2.91056e+02 2.34684e+02
6.51520e+05 5.24000e+02 2.79469e+02 2.85741e+02 2.73198e+02 2.61875e+02 2.91329e+02 2.32422e+02
6.52160e+05 5.24800e+02 2.76900e+02 2.86272e+02 2.67528e+02 2.61305e+02 2.91484e+02 2.31126e+02
6.52800e+05 5.25000e+02 2.76495e+02 2.86158e+02 2.66833e+02 2.61097e+02 2.91251e+02 2.30942e+02
6.53440e+05 5.25600e+02 2.77175e+02 2.88059e+02 2.66292e+02 2.61090e+02 2.90351e+02 2.31829e+02
6.54080e+05 5.26000e+02 2.28640e+02 3.30655e+02 1.26625e+02 2.61108e+02 2.88624e+02 2.33591e+02
6.54720e+05 5.26600e+02 2.11087e+02 3.54987e+02 6.71862e+01 2.61032e+02 2.86130e+02 2.35934e+02
6.55360e+05 5.27200e+02 2.21923e+02 3.49475e+02 9.43712e+01 2.60849e+02 2.83169e+02 2.38529e+02
6.56000e+05 5.28000e+02 2.81463e+02 2.91117e+02 2.71809e+02 2.60629e+02 2.80194e+02 2.41064e+02
6.56640e+05 5.28400e+02 2.80654e+02 2.91039e+02 2.70270e+02 2.60469e+02 2.77667e+02 2.43271e+02
6.57280e+05 5.29000e+02 2.79157e+02 2.89934e+02 2.68379e+02 2.60417e+02 2.75894e+02 2.44941e+02
6.57920e+05 5.29600e+02 2.79227e+02 2.89610e+02 2.68844e+02 2.60433e+02 2.74912e+02 2.45954e+02
6.58560e+05 5.30200e+02 2.79687e+02 2.90096e+02 2.69278e+02 2.60407e+02 2.74570e+02 2.46244e+02
6.59200e+05 5.30400e+02 2.80416e+02 2.90457e+02 2.70375e+02 2.60238e+02 2.74833e+02 2.45642e+02
6.59840e+05 5.31000e+02 2.81128e+02 2.91933e+02 2.70323e+02 2.59898e+02 2.75917e+02 2.43880e+02
6.60480e+05 5.31600e+02 2.79898e+02 2.92063e+02 2.67733e+02 2.59460e+02 2.77980e+02 2.40940e+02
6.61120e+05 5.32200e+02 2.80431e+02 2.92875e+02 2.67986e+02 2.59062e+02 2.80806e+02 2.37319e+02
6.61760e+05 5.32600e+02 2.81226e+02 2.92294e+02 2.70159e+02 2.58863e+02 2.83916e+02 2.33810e+02
6.62400e+05 5.33200e+02 2.77831e+02 2.86499e+02 2.69163e+02 2.58992e+02 2.86830e+02 2.31154e+02
6.63040e+05 5.33400e+02 2.78713e+02 2.87049e+02 2.70378e+02 2.59524e+02 2.89224e+02 2.29824e+02
6.63680e+05 5.34000e+02 2.77956e+02 2.89694e+02 2.66218e+02 2.60468e+02 2.90956e+02 2.29980e+02
6.64320e+05 5.34400e+02 2.79575e+02 2.91790e+02 2.67360e+02 2.61780e+02 2.92039e+02 2.31521e+02
6.64960e+05 5.34800e+02 2.81140e+02 2.92165e+02 2.70116e+02 2.63376e+02 2.92578e+02 2.34174e+02
6.65600e+05 5.35400e+02 2.79840e+02 2.90983e+02 2.68696e+02 2.65152e+02 2.92716e+02 2.37587e+02
6.66240e+05 5.35800e+02 2.80051e+02 2.91792e+02 2.68309e+02 2.67002e+02 2.92591e+02 2.41412e+02
6.66880e+05 5.36400e+02 2.78825e+02 2.91170e+02 2.66481e+02 2.68827e+02 2.92312e+02 2.45343e+02
6.67520e+05 5.36600e+02 2.77973e+02 2.90197e+02 2.65750e+02 2.70552e+02 2.91961e+02 2.49142e+02
6.68160e+05 5.37200e+02 2.49767e+02 3.16414e+02 1.83120e+02 2.72120e+02 2.91598e+02 2.52643e+02
6.68800e+05 5.37600e+02 2.52241e+02 3.19764e+02 1.84719e+02 2.73505e+02 2.91260e+02 2.55751e+02
6.69440e+05 5.38200e+02 2.15084e+02 3.59475e+02 7.06925e+01 2.74699e+02 2.90975e+02 2.58424e+02
6.70080e+05 5.38800e+02 2.81788e+02 2.94418e+02 2.69159e+02 2.75702e+02 2.90759e+02 2.60646e+02
6.70720e+05 5.39200e+02 2.80294e+02 2.92198e+02 2.68390e+02 2.76505e+02 2.90631e+02 2.62379e+02
6.71360e+05 5.39800e+02 1.87895e+02 3.09302e+02 6.64873e+01 2.77068e+02 2.90619e+02 2.63516e+02
6.72000e+05 5.40600e+02 2.14162e+02 3.37289e+02 9.10340e+01 2.77321e+02 2.90771e+02 2.63872e+02
6.72640e+05 5.41000e+02 2.74429e+02 2.88457e+02 2.60401e+02 2.77192e+02 2.91150e+02 2.63234e+02
6.73280e+05 5.41400e+02 2.76759e+02 2.88169e+02 2.65349e+02 2.76638e+02 2.91820e+02 2.61456e+02
6.73920e+05 5.42000e+02 2.81592e+02 2.90690e+02 2.72495e+02 2.75652e+02 2.92789e+02 2.58514e+02
6.74560e+05 5.42400e+02 2.81915e+02 2.92126e+02 2.71705e+02 2.74240e+02 2.93959e+02 2.54521e+02
6.75200e+05 5.43000e+02 2.79200e+02 2.90199e+02 2.68202e+02 2.72413e+02 2.95116e+02 2.49710e+02
6.75840e+05 5.43400e+02 2.77138e+02 2.87780e+02 2.66497e+02 2.70213e+02 2.96007e+02 2.44419e+02
6.76480e+05 5.44000e+02 2.02586e+02 3.65386e+02 3.97864e+01 2.67756e+02 2.96434e+02 2.39079e+02
6.77120e+05 5.44600e+02 2.80920e+02 2.91553e+02 2.70287e+02 2.65249e+02 2.96317e+02 2.34180e+02
6.77760e+05 5.44800e+02 2.80523e+02 2.91236e+02 2.69810e+02 2.62951e+02 2.95700e+02 2.30203e+02
6.78400e+05 5.45400e+02 2.79386e+02 2.89412e+02 2.69359e+02 2.61124e+02 2.94714e+02 2.27533e+02
6.79040e+05 5.46000e+02 2.80685e+02 2.91585e+02 2.69784e+02 2.59958e+02 2.93537e+02 2.26380e+02
6.79680e+05 5.46600e+02 2.82204e+02 2.94224e+02 2.70184e+02 2.59540e+02 2.92339e+02 2.26740e+02
6.80320e+05 5.47200e+02 2.81415e+02 2.92733e+02 2.70097e+02 2.59843e+02 2.91261e+02 2.28424e+02
6.80960e+05 5.47800e+02 2.77235e+02 2.87588e+02 2.66882e+02 2.60757e+02 2.90387e+02 2.31127e+02
6.81600e+05 5.48400e+02 2.77796e+02 2.87143e+02 2.68448e+02 2.62123e+02 2.89735e+02 2.34510e+02
6.82240e+05 5.48600e+02 2.79579e+02 2.88530e+02 2.70629e+02 2.63769e+02 2.89272e+02 2.38266e+02
6.82880e+05 5.49400e+02 2.82012e+02 2.91844e+02 2.72180e+02 2.65525e+02 2.88915e+02 2.42135e+02
6.83520e+05 5.49600e+02 2.31426e+02 3.33522e+02 1.29329e+02 2.67234e+02 2.88552e+02 2.45916e+02
6.84160e+05 5.50600e+02 2.80234e+02 2.89254e+02 2.71215e+02 2.68756e+02 2.88065e+02 2.49446e+02
6.84800e+05 5.50600e+02 2.80234e+02 2.89254e+02 2.71215e+02 2.69991e+02 2.87371e+02 2.52612e+02
6.85440e+05 5.51200e+02 2.79152e+02 2.89740e+02 2.68563e+02 2.70898e+02 2.86463e+02 2.55333e+02
6.86080e+05 5.51600e+02 2.36403e+02 3.29496e+02 1.43309e+02 2.71492e+02 2.85419e+02 2.57566e+02
6.86720e+05 5.52200e+02 2.78811e+02 2.88187e+02 2.69436e+02 2.71818e+02 2.84359e+02 2.59276e+02
6.87360e+05 5.52600e+02 2.80022e+02 2.87154e+02 2.72891e+02 2.71923e+02 2.83382e+02 2.60463e+02
6.88000e+05 5.53200e+02 2.78883e+02 2.86239e+02 2.71526e+02 2.71853e+02 2.82550e+02 2.61156e+02
6.88640e+05 5.53600e+02 2.79721e+02 2.90703e+02 2.68739e+02 2.71640e+02 2.81929e+02 2.61350e+02
6.89280e+05 5.53800e+02 2.79001e+02 2.89928e+02 2.68074e+02 2.71300e+02 2.81619e+02 2.60981e+02
6.89920e+05 5.54800e+02 2.78292e+02 2.89229e+02 2.67355e+02 2.70844e+02 2.81690e+02 2.59997e+02
6.90560e+05 5.55000e+02 2.78423e+02 2.89365e+02 2.67482e+02 2.70294e+02 2.82123e+02 2.58465e+02
6.91200e+05 5.56000e+02 2.81932e+02 2.90799e+02 2.73066e+02 2.69706e+02 2.82840e+02 2.56571e+02
6.91840e+05 5.56200e+02 2.81724e+02 2.90668e+02 2.72781e+02 2.69153e+02 2.83754e+02 2.54553e+02
6.92480e+05 5.56800e+02 2.82521e+02 2.91231e+02 2.73812e+02 2.68714e+02 2.84785e+02 2.52644e+02
6.93120e+05 5.57200e+02 2.83155e+02 2.92876e+02 2.73434e+02 2.68439e+02 2.85835e+02 2.51043e+02
6.93760e+05 5.57800e+02 2.80468e+02 2.90196e+02 2.70740e+02 2.68350e+02 2.86792e+02 2.49908e+02
6.94400e+05 5.58200e+02 2.79745e+02 2.85954e+02 2.73536e+02 2.68442e+02 2.87543e+02 2.49341e+02
6.95040e+05 5.58800e+02 2.79660e+02 2.85885e+02 2.73434e+02 2.68700e+02 2.88019e+02 2.49381e+02
6.95680e+05 5.59000e+02 2.82039e+02 2.92035e+02 2.72042e+02 2.69111e+02 2.88211e+02 2.50012e+02
6.96320e+05 5.59800e+02 2.80657e+02 2.91899e+02 2.69416e+02 2.69667e+02 2.88166e+02 2.51168e+02
6.96960e+05 5.60000e+02 2.80064e+02 2.90322e+02 2.69806e+02 2.70361e+02 2.87964e+02 2.52758e+02
6.97600e+05 5.60600e+02 2.77453e+02 2.89761e+02 2.65146e+02 2.71179e+02 2.87691e+02 2.54666e+02
6.98240e+05 5.61000e+02 2.76203e+02 2.88103e+02 2.64304e+02 2.72095e+02 2.87420e+02 2.56770e+02
6.98880e+05 5.61800e+02 2.00435e+02 3.67327e+02 3.35432e+01 2.73073e+02 2.87200e+02 2.58947e+02
6.99520e+05 5.62400e+02 2.40430e+02 3.30466e+02 1.50393e+02 2.74072e+02 2.87062e+02 2.61082e+02
7.00160e+05 5.63000e+02 2.80186e+02 2.89693e+02 2.70678e+02 2.75047e+02 2.87020e+02 2.63074e+02
7.00800e+05 5.63400e+02 2.79463e+02 2.88245e+02 2.70681e+02 2.75954e+02 2.87075e+02 2.64833e+02
7.01440e+05 5.63800e+02 2.80636e+02 2.89330e+02 2.71942e+02 2.76735e+02 2.87218e+02 2.66251e+02
7.02080e+05 5.64400e+02 2.77641e+02 2.92416e+02 2.62866e+02 2.77307e+02 2.87446e+02 2.67169e+02
7.02720e+05 5.65000e+02 2.38478e+02 3.16623e+02 1.60333e+02 2.77572e+02 2.87772e+02 2.67372e+02
7.03360e+05 5.65600e+02 2.39073e+02 3.28566e+02 1.49579e+02 2.77446e+02 2.88232e+02 2.66660e+02
7.04000e+05 5.66000e+02 2.38057e+02 3.26991e+02 1.49123e+02 2.76912e+02 2.88866e+02 2.64958e+02
7.04640e+05 5.66400e+02 2.76932e+02 2.85774e+02 2.68089e+02 2.76029e+02 2.89673e+02 2.62385e+02
7.05280e+05 5.67000e+02 2.78689e+02 2.90136e+02 2.67242e+02 2.74909e+02 2.90584e+02 2.59233e+02
7.05920e+05 5.67400e+02 2.81645e+02 2.90489e+02 2.72801e+02 2.73649e+02 2.91459e+02 2.55839e+02
7.06560e+05 5.68000e+02 2.82033e+02 2.90553e+02 2.73512e+02 2.72294e+02 2.92145e+02 2.52443e+02
7.07200e+05 5.68400e+02 2.21804e+02 3.48145e+02 9.54636e+01 2.70847e+02 2.92561e+02 2.49132e+02
7.07840e+05 5.69200e+02 2.43872e+02 3.29110e+02 1.58634e+02 2.69309e+02 2.92719e+02 2.45899e+02
7.08480e+05 5.69400e+02 2.43875e+02 3.29114e+02 1.58636e+02 2.67737e+02 2.92703e+02 2.42770e+02
7.09120e+05 5.70200e+02 2.77317e+02 2.92959e+02 2.61675e+02 2.66245e+02 2.92610e+02 2.39881e+02
7.09760e+05 5.70400e+02 2.77165e+02 2.92782e+02 2.61548e+02 2.64975e+02 2.92513e+02 2.37437e+02
7.10400e+05 5.71400e+02 2.81780e+02 2.91984e+02 2.71575e+02 2.64023e+02 2.92470e+02 2.35576e+02
7.11040e+05 5.71600e+02 2.81630e+02 2.91873e+02 2.71388e+02 2.63405e+02 2.92545e+02 2.34266e+02
7.11680e+05 5.72400e+02 2.79440e+02 2.91089e+02 2.67792e+02 2.63059e+02 2.92809e+02 2.33310e+02
7.12320e+05 5.72600e+02 2.79647e+02 2.91290e+02 2.68004e+02 2.62894e+02 2.93321e+02 2.32467e+02
7.12960e+05 5.73000e+02 2.81607e+02 2.94036e+02 2.69179e+02 2.62838e+02 2.94091e+02 2.31585e+02
7.13600e+05 5.73600e+02 2.83338e+02 2.95233e+02 2.71444e+02 2.62870e+02 2.95057e+02 2.30683e+02
7.14240e+05 5.74000e+02 2.14548e+02 3.46735e+02 8.23608e+01 2.63016e+02 2.96083e+02 2.29949e+02
7.14880e+05 5.74800e+02 2.81791e+02 2.91145e+02 2.72437e+02 2.63329e+02 2.96998e+02 2.29659e+02
7.15520e+05 5.75000e+02 2.81985e+02 2.91311e+02 2.72659e+02 2.63862e+02 2.97655e+02 2.30070e+02
7.16160e+05 5.75600e+02 2.83511e+02 2.93042e+02 2.73980e+02 2.64647e+02 2.97961e+02 2.31332e+02
7.16800e+05 5.76000e+02 2.81362e+02 2.93000e+02 2.69724e+02 2.65671e+02 2.97884e+02 2.33457e+02
7.17440e+05 5.76600e+02 2.80399e+02 2.91041e+02 2.69758e+02 2.66874e+02 2.97428e+02 2.36319e+02
7.18080e+05 5.77000e+02 2.38492e+02 3.31774e+02 1.45210e+02 2.68163e+02 2.96618e+02 2.39707e+02
7.18720e+05 5.77800e+02 2.79074e+02 2.87262e+02 2.70885e+02 2.69444e+02 2.95515e+02 2.43373e+02
7.19360e+05 5.78000e+02 2.78910e+02 2.87143e+02 2.70678e+02 2.70645e+02 2.94218e+02 2.47072e+02
7.20000e+05 5.78800e+02 2.77880e+02 2.85474e+02 2.70287e+02 2.71731e+02 2.92874e+02 2.50588e+02
7.20640e+05 5.79200e+02 2.77384e+02 2.85945e+02 2.68822e+02 2.72680e+02 2.91648e+02 2.53712e+02
7.21280e+05 5.79800e+02 1.97542e+02 3.57700e+02 3.73834e+01 2.73464e+02 2.90693e+02 2.56234e+02
7.21920e+05 5.80600e+02 2.82070e+02 2.93345e+02 2.70795e+02 2.74039e+02 2.90102e+02 2.57975e+02
7.22560e+05 5.81200e+02 2.23781e+02 3.39471e+02 1.08090e+02 2.74364e+02 2.89869e+02 2.58859e+02
7.23200e+05 5.81800e+02 2.51747e+02 3.18683e+02 1.84811e+02 2.74428e+02 2.89911e+02 2.58945e+02
7.23840e+05 5.82200e+02 2.51537e+02 3.18379e+02 1.84695e+02 2.74257e+02 2.90100e+02 2.58413e+02
7.24480e+05 5.82800e+02 2.81534e+02 2.90880e+02 2.72188e+02 2.73904e+02 2.90288e+02 2.57519e+02
7.25120e+05 5.83200e+02 2.79845e+02 2.89411e+02 2.70278e+02 2.73431e+02 2.90321e+02 2.56540e+02
7.25760e+05 5.83600e+02 2.80525e+02 2.90301e+02 2.70749e+02 2.72878e+02 2.90068e+02 2.55688e+02
7.26400e+05 5.84400e+02 2.79707e+02 2.90008e+02 2.69406e+02 2.72250e+02 2.89463e+02 2.55038e+02
7.27040e+05 5.84800e+02 2.79883e+02 2.90457e+02 2.69310e+02 2.71527e+02 2.88549e+02 2.54505e+02
7.27680e+05 5.85400e+02 2.17987e+02 3.54836e+02 8.11376e+01 2.70691e+02 2.87481e+02 2.53901e+02
7.28320e+05 5.86000e+02 2.82439e+02 2.90516e+02 2.74362e+02 2.69764e+02 2.86476e+02 2.53052e+02
7.28960e+05 5.86400e+02 2.82579e+02 2.90623e+02 2.74535e+02 2.68815e+02 2.85724e+02 2.51906e+02
7.29600e+05 5.87000e+02 2.81828e+02 2.88230e+02 2.75425e+02 2.67944e+02 2.85308e+02 2.50579e+02
7.30240e+05 5.87400e+02 2.81166e+02 2.87655e+02 2.74676e+02 2.67252e+02 2.85216e+02 2.49288e+02
7.30880e+05 5.87600e+02 2.80163e+02 2.88329e+02 2.71997e+02 2.66810e+02 2.85389e+02 2.48231e+02
7.31520e+05 5.88400e+02 2.82267e+02 2.91828e+02 2.72706e+02 2.66651e+02 2.85768e+02 2.47535e+02
7.32160e+05 5.88800e+02 2.03750e+02 3.68209e+02 3.92913e+01 2.66778e+02 2.86309e+02 2.47247e+02
7.32800e+05 5.89800e+02 2.57677e+02 3.07007e+02 2.08346e+02 2.67175e+02 2.86971e+02 2.47380e+02
7.33440e+05 5.90000e+02 2.57422e+02 3.06644e+02 2.08199e+02 2.67819e+02 2.87704e+02 2.47935e+02
7.34080e+05 5.90800e+02 2.82381e+02 2.91387e+02 2.73374e+02 2.68673e+02 2.88448e+02 2.48898e+02
7.34720e+05 5.91000e+02 2.82695e+02 2.91563e+02 2.73827e+02 2.69676e+02 2.89149e+02 2.50203e+02
7.35360e+05 5.91600e+02 2.83273e+02 2.92985e+02 2.73560e+02 2.70724e+02 2.89764e+02 2.51685e+02
7.36000e+05 5.92000e+02 2.84524e+02 2.92649e+02 2.76399e+02 2.71679e+02 2.90255e+02 2.53104e+02
7.36640e+05 5.92600e+02 2.84538e+02 2.92245e+02 2.76832e+02 2.72399e+02 2.90573e+02 2.54224e+02
7.37280e+05 5.93000e+02 2.81190e+02 2.94223e+02 2.68156e+02 2.72794e+02 2.90689e+02 2.54899e+02
7.37920e+05 5.93600e+02 2.78553e+02 2.90428e+02 2.66679e+02 2.72864e+02 2.90620e+02 2.55108e+02
7.38560e+05 5.94000e+02 2.40786e+02 3.28714e+02 1.52857e+02 2.72695e+02 2.90433e+02 2.54958e+02
7.39200e+05 5.94600e+02 2.43279e+02 3.32388e+02 1.54170e+02 2.72433e+02 2.90213e+02 2.54653e+02
7.39840e+05 5.95200e+02 2.81860e+02 2.91647e+02 2.72072e+02 2.72231e+02 2.90022e+02 2.54439e+02
7.40480e+05 5.95600e+02 2.80552e+02 2.89832e+02 2.71272e+02 2.72208e+02 2.89887e+02 2.54528e+02
7.41120e+05 5.96200e+02 2.79618e+02 2.90114e+02 2.69123e+02 2.72413e+02 2.89816e+02 2.55009e+02
7.41760e+05 5.96600e+02 2.81217e+02 2.92459e+02 2.69975e+02 2.72810e+02 2.89826e+02 2.55793e+02
7.42400e+05 5.97200e+02 2.03884e+02 3.70901e+02 3.68665e+01 2.73294e+02 2.89948e+02 2.56640e+02
7.43040e+05 5.98000e+02 2.84108e+02 2.93008e+02 2.75208e+02 2.73742e+02 2.90221e+02 2.57264e+02
7.43680e+05 5.98800e+02 2.55834e+02 3.12332e+02 1.99335e+02 2.74065e+02 2.90685e+02 2.57445e+02
7.44320e+05 5.99400e+02 2.57271e+02 3.14469e+02 2.00074e+02 2.74231e+02 2.91348e+02 2.57114e+02
7.44960e+05 5.99800e+02 2.85728e+02 2.94258e+02 2.77199e+02 2.74259e+02 2.92169e+02 2.56350e+02
7.45600e+05 6.00400e+02 2.39968e+02 3.36959e+02 1.42976e+02 2.74184e+02 2.93056e+02 2.55311e+02
7.46240e+05 6.01000e+02 2.39176e+02 3.35822e+02 1.42530e+02 2.74014e+02 2.93877e+02 2.54151e+02
7.46880e+05 6.01400e+02 2.81798e+02 2.92423e+02 2.71173e+02 2.73728e+02 2.94478e+02 2.52978e+02
7.47520e+05 6.02000e+02 2.55661e+02 3.04903e+02 2.06419e+02 2.73283e+02 2.94721e+02 2.51846e+02
7.48160e+05 6.02400e+02 2.56895e+02 3.06347e+02 2.07442e+02 2.72649e+02 2.94566e+02 2.50732e+02
7.48800e+05 6.03200e+02 2.81585e+02 2.89416e+02 2.73754e+02 2.71807e+02 2.94116e+02 2.49498e+02
7.49440e+05 6.03600e+02 2.82076e+02 2.89628e+02 2.74523e+02 2.70760e+02 2.93593e+02 2.47926e+02
7.50080e+05 6.04400e+02 2.61138e+02 3.10272e+02 2.12004e+02 2.69537e+02 2.93220e+02 2.45855e+02
7.50720e+05 6.04800e+02 2.10248e+02 3.05535e+02 1.14960e+02 2.68197e+02 2.93101e+02 2.43294e+02
7.51360e+05 6.05600e+02 2.79979e+02 2.91579e+02 2.68379e+02 2.66813e+02 2.93204e+02 2.40421e+02
7.52000e+05 6.05600e+02 2.79979e+02 2.91579e+02 2.68379e+02 2.65462e+02 2.93432e+02 2.37492e+02
7.52640e+05 6.06600e+02 2.23566e+02 3.36071e+02 1.11060e+02 2.64222e+02 2.93686e+02 2.34758e+02
7.53280e+05 6.07000e+02 2.78181e+02 2.85397e+02 2.70965e+02 2.63140e+02 2.93874e+02 2.32406e+02
7.53920e+05 6.07800e+02 2.80787e+02 2.89550e+02 2.72024e+02 2.62223e+02 2.93900e+02 2.30546e+02
7.54560e+05 6.07800e+02 2.80787e+02 2.89550e+02 2.72024e+02 2.61435e+02 2.93670e+02 2.29199e+02
7.55200e+05 6.09000e+02 2.26970e+02 3.43789e+02 1.10150e+02 2.60714e+02 2.93128e+02 2.28300e+02
7.55840e+05 6.09200e+02 2.81689e+02 2.91744e+02 2.71633e+02 2.59997e+02 2.92261e+02 2.27733e+02
7.56480e+05 6.10000e+02 2.84471e+02 2.94876e+02 2.74066e+02 2.59235e+02 2.91081e+02 2.27389e+02
7.57120e+05 6.10200e+02 2.85384e+02 2.94348e+02 2.76420e+02 2.58426e+02 2.89634e+02 2.27217e+02
7.57760e+05 6.11000e+02 2.54221e+02 3.11616e+02 1.96825e+02 2.57606e+02 2.88030e+02 2.27182e+02
7.58400e+05 6.11400e+02 1.99060e+02 3.07930e+02 9.01911e+01 2.56850e+02 2.86492e+02 2.27207e+02
7.59040e+05 6.12400e+02 2.83181e+02 2.90958e+02 2.75404e+02 2.56248e+02 2.85335e+02 2.27161e+02
7.59680e+05 6.12600e+02 2.82897e+02 2.91143e+02 2.74650e+02 2.55906e+02 2.84861e+02 2.26951e+02
7.60320e+05 6.13400e+02 2.80307e+02 2.88762e+02 2.71852e+02 2.55913e+02 2.85196e+02 2.26630e+02
7.60960e+05 6.13400e+02 2.80307e+02 2.88762e+02 2.71852e+02 2.56303e+02 2.86171e+02 2.26436e+02
7.61600e+05 6.14600e+02 2.37911e+02 3.24656e+02 1.51166e+02 2.57016e+02 2.87361e+02 2.26671e+02
7.62240e+05 6.14600e+02 2.37911e+02 3.24656e+02 1.51166e+02 2.57916e+02 2.88270e+02 2.27561e+02
7.62880e+05 6.15800e+02 2.81254e+02 2.89599e+02 2.72908e+02 2.58852e+02 2.88535e+02 2.29169e+02
7.63520e+05 6.15800e+02 2.81254e+02 2.89599e+02 2.72908e+02 2.59723e+02 2.88056e+02 2.31390e+02
7.64160e+05 6.16800e+02 2.81480e+02 2.89421e+02 2.73539e+02 2.60491e+02 2.86985e+02 2.33997e+02
7.64800e+05 6.16800e+02 2.81480e+02 2.89421e+02 2.73539e+02 2.61158e+02 2.85623e+02 2.36692e+02
7.65440e+05 6.17600e+02 2.34751e+02 3.32505e+02 1.36998e+02 2.61725e+02 2.84305e+02 2.39145e+02
7.66080e+05 6.18200e+02 2.25284e+02 3.43601e+02 1.06968e+02 2.62193e+02 2.83336e+02 2.41050e+02
7.66720e+05 6.18600e+02 2.82899e+02 2.91403e+02 2.74394e+02 2.62574e+02 2.82937e+02 2.42212e+02
7.67360e+05 6.19200e+02 2.82792e+02 2.90387e+02 2.75197e+02 2.62907e+02 2.83168e+02 2.42645e+02
7.68000e+05 6.20000e+02 2.80098e+02 2.88169e+02 2.72027e+02 2.63228e+02 2.83852e+02 2.42604e+02
7.68640e+05 6.20600e+02 2.79664e+02 2.86275e+02 2.73054e+02 2.63539e+02 2.84606e+02 2.42473e+02
7.69280e+05 6.21200e+02 2.80147e+02 2.87651e+02 2.72642e+02 2.63791e+02 2.85005e+02 2.42577e+02
7.69920e+05 6.21800e+02 2.81242e+02 2.90188e+02 2.72296e+02 2.63911e+02 2.84795e+02 2.43026e+02
7.70560e+05 6.22000e+02 2.82130e+02 2.91613e+02 2.72647e+02 2.63850e+02 2.84074e+02 2.43625e+02
7.71200e+05 6.22800e+02 2.81934e+02 2.89618e+02 2.74250e+02 2.63613e+02 2.83327e+02 2.43899e+02
7.71840e+05 6.23200e+02 2.05693e+02 3.60719e+02 5.06678e+01 2.63266e+02 2.83204e+02 2.43328e+02
7.72480e+05 6.24000e+02 2.82229e+02 2.91444e+02 2.73013e+02 2.62909e+02 2.84050e+02 2.41767e+02
7.73120e+05 6.24200e+02 2.82000e+02 2.91011e+02 2.72990e+02 2.62658e+02 2.85662e+02 2.39655e+02
7.73760e+05 6.25000e+02 2.81705e+02 2.90936e+02 2.72474e+02 2.62621e+02 2.87526e+02 2.37717e+02
7.74400e+05 6.25200e+02 2.80320e+02 2.88725e+02 2.71915e+02 2.62877e+02 2.89185e+02 2.36569e+02
7.75040e+05 6.25800e+02 2.26980e+02 3.38663e+02 1.15297e+02 2.63462e+02 2.90383e+02 2.36540e+02
7.75680e+05 6.26400e+02 2.40495e+02 3.24256e+02 1.56733e+02 2.64369e+02 2.91058e+02 2.37681e+02
7.76320e+05 6.26800e+02 2.36219e+02 3.17920e+02 1.54518e+02 2.65554e+02 2.91274e+02 2.39834e+02
7.76960e+05 6.27400e+02 2.78406e+02 2.87389e+02 2.69423e+02 2.66937e+02 2.91161e+02 2.42713e+02
7.77600e+05 6.28000e+02 2.82711e+02 2.91040e+02 2.74382e+02 2.68403e+02 2.90878e+02 2.45927e+02
7.78240e+05 6.28400e+02 2.34475e+02 3.35361e+02 1.33590e+02 2.69797e+02 2.90568e+02 2.49025e+02
7.78880e+05 6.29400e+02 2.84357e+02 2.92578e+02 2.76135e+02 2.70946e+02 2.90314e+02 2.51578e+02
7.79520e+05 6.29600e+02 2.84901e+02 2.92536e+02 2.77266e+02 2.71699e+02 2.90103e+02 2.53295e+02
7.80160e+05 6.30400e+02 2.02897e+02 3.06327e+02 9.94677e+01 2.71974e+02 2.89847e+02 2.54102e+02
7.80800e+05 6.31200e+02 2.82528e+02 2.90766e+02 2.74290e+02 2.71775e+02 2.89435e+02 2.54114e+02
7.81440e+05 6.31600e+02 2.82923e+02 2.91837e+02 2.74009e+02 2.71177e+02 2.88787e+02 2.53566e+02
7.82080e+05 6.32000e+02 2.80927e+02 2.91025e+02 2.70829e+02 2.70294e+02 2.87861e+02 2.52727e+02
7.82720e+05 6.32600e+02 2.80927e+02 2.90756e+02 2.71099e+02 2.69226e+02 2.86651e+02 2.51802e+02
7.83360e+05 6.33000e+02 2.83187e+02 2.91597e+02 2.74778e+02 2.68010e+02 2.85195e+02 2.50826e+02
7.84000e+05 6.33600e+02 2.82368e+02 2.89958e+02 2.74777e+02 2.66620e+02 2.83602e+02 2.49638e+02
7.84640e+05 6.34000e+02 2.82853e+02 2.90269e+02 2.75437e+02 2.65031e+02 2.82092e+02 2.47970e+02
7.85280e+05 6.34600e+02 2.38408e+02 3.26494e+02 1.50322e+02 2.63291e+02 2.80939e+02 2.45644e+02
7.85920e+05 6.35000e+02 2.38077e+02 3.26010e+02 1.50144e+02 2.61550e+02 2.80330e+02 2.42769e+02
7.86560e+05 6.35600e+02 2.07416e+02 2.98055e+02 1.16777e+02 2.60028e+02 2.80284e+02 2.39771e+02
7.87200e+05 6.36000e+02 2.06849e+02 2.97078e+02 1.16619e+02 2.58954e+02 2.80688e+02 2.37219e+02
7.87840e+05 6.36600e+02 2.81533e+02 2.89589e+02 2.73477e+02 2.58490e+02 2.81365e+02 2.35615e+02
7.88480e+05 6.37200e+02 2.21642e+02 3.44555e+02 9.87299e+01 2.58676e+02 2.82101e+02 2.35250e+02
7.89120e+05 6.38000e+02 2.31399e+02 3.39452e+02 1.23347e+02 2.59400e+02 2.82643e+02 2.36157e+02
7.89760e+05 6.38400e+02 2.84002e+02 2.90917e+02 2.77086e+02 2.60418e+02 2.82721e+02 2.38116e+02
7.90400e+05 6.39000e+02 2.83948e+02 2.91095e+02 2.76802e+02 2.61411e+02 2.82118e+02 2.40703e+02
7.91040e+05 6.39400e+02 2.82342e+02 2.90814e+02 2.73869e+02 2.62067e+02 2.80741e+02 2.43394e+02
7.91680e+05 6.40200e+02 2.81640e+02 2.90832e+02 2.72447e+02 2.62168e+02 2.78697e+02 2.45639e+02
7.92320e+05 6.40400e+02 2.28569e+02 3.39850e+02 1.17288e+02 2.61636e+02 2.76324e+02 2.46947e+02
7.92960e+05 6.41200e+02 2.23006e+02 3.31724e+02 1.14287e+02 2.60551e+02 2.74126e+02 2.46977e+02
7.93600e+05 6.41400e+02 2.74959e+02 2.86164e+02 2.63753e+02 2.59138e+02 2.72570e+02 2.45706e+02
7.94240e+05 6.42400e+02 2.81586e+02 2.91269e+02 2.71903e+02 2.57699e+02 2.71861e+02 2.43537e+02
7.94880e+05 6.42600e+02 2.38101e+02 3.32891e+02 1.43312e+02 2.56534e+02 2.71953e+02 2.41116e+02
7.95520e+05 6.43600e+02 2.80935e+02 2.90106e+02 2.71763e+02 2.55850e+02 2.72718e+02 2.38982e+02
7.96160e+05 6.43600e+02 2.80935e+02 2.90106e+02 2.71763e+02 2.55713e+02 2.74034e+02 2.37392e+02
7.96800e+05 6.44600e+02 2.80872e+02 2.91725e+02 2.70019e+02 2.56058e+02 2.75783e+02 2.36334e+02
7.97440e+05 6.44600e+02 2.80872e+02 2.91725e+02 2.70019e+02 2.56732e+02 2.77843e+02 2.35620e+02
7.98080e+05 6.45400e+02 2.80550e+02 2.91477e+02 2.69623e+02 2.57550e+02 2.80104e+02 2.34996e+02
7.98720e+05 6.45600e+02 2.82434e+02 2.90720e+02 2.74148e+02 2.58360e+02 2.82466e+02 2.34254e+02
7.99360e+05 6.46400e+02 2.83947e+02 2.92816e+02 2.75078e+02 2.59084e+02 2.84833e+02 2.33336e+02
8.00000e+05 6.46600e+02 2.83339e+02 2.93022e+02 2.73656e+02 2.59731e+02 2.87103e+02 2.32359e+02
8.00640e+05 6.47600e+02 2.80268e+02 2.88097e+02 2.72438e+02 2.60375e+02 2.89175e+02 2.31576e+02
8.01280e+05 6.47800e+02 2.79260e+02 2.88569e+02 2.69951e+02 2.61119e+02 2.90954e+02 2.31284e+02
8.01920e+05 6.48600e+02 2.78355e+02 2.88124e+02 2.68585e+02 2.62056e+02 2.92376e+02 2.31735e+02
8.02560e+05 6.49000e+02 2.57870e+02 2.99130e+02 2.16610e+02 2.63234e+02 2.93401e+02 2.33067e+02
8.03200e+05 6.49600e+02 2.61095e+02 3.03933e+02 2.18257e+02 2.64652e+02 2.94022e+02 2.35283e+02
8.03840e+05 6.49800e+02 2.83700e+02 2.90854e+02 2.76546e+02 2.66255e+02 2.94253e+02 2.38257e+02
8.04480e+05 6.50800e+02 2.79561e+02 2.86124e+02 2.72997e+02 2.67952e+02 2.94134e+02 2.41770e+02
8.05120e+05 6.51200e+02 2.78183e+02 2.83192e+02 2.73174e+02 2.69642e+02 2.93722e+02 2.45561e+02
8.05760e+05 6.51600e+02 2.36664e+02 3.24957e+02 1.48372e+02 2.71216e+02 2.93068e+02 2.49363e+02
8.06400e+05 6.52600e+02 2.14114e+02 3.48836e+02 7.93925e+01 2.72569e+02 2.92195e+02 2.52944e+02
8.07040e+05 6.53000e+02 2.82752e+02 2.89266e+02 2.76237e+02 2.73600e+02 2.91090e+02 2.56111e+02
8.07680e+05 6.53600e+02 2.81274e+02 2.89427e+02 2.73122e+02 2.74221e+02 2.89740e+02 2.58701e+02
8.08320e+05 6.54000e+02 2.80571e+02 2.88708e+02 2.72434e+02 2.74367e+02 2.88192e+02 2.60543e+02
8.08960e+05 6.54600e+02 2.80511e+02 2.87715e+02 2.73306e+02 2.74005e+02 2.86562e+02 2.61449e+02
8.09600e+05 6.55000e+02 2.81744e+02 2.88904e+02 2.74583e+02 2.73141e+02 2.84986e+02 2.61296e+02
8.10240e+05 6.55600e+02 2.39994e+02 3.24074e+02 1.55915e+02 2.71844e+02 2.83551e+02 2.60137e+02
8.10880e+05 6.56200e+02 2.39702e+02 3.23675e+02 1.55729e+02 2.70260e+02 2.82288e+02 2.58233e+02
8.11520e+05 6.56800e+02 2.81443e+02 2.88952e+02 2.73934e+02 2.68600e+02 2.81222e+02 2.55978e+02
8.12160e+05 6.57200e+02 2.82573e+02 2.88922e+02 2.76224e+02 2.67096e+02 2.80400e+02 2.53792e+02
8.12800e+05 6.58000e+02 2.13996e+02 3.46778e+02 8.12145e+01 2.65946e+02 2.79866e+02 2.52026e+02
8.13440e+05 6.58800e+02 2.78056e+02 2.87852e+02 2.68261e+02 2.65254e+02 2.79628e+02 2.50880e+02
8.14080e+05 6.59200e+02 2.79693e+02 2.88814e+02 2.70573e+02 2.65013e+02 2.79650e+02 2.50375e+02
8.14720e+05 6.59800e+02 2.82941e+02 2.90657e+02 2.75226e+02 2.65126e+02 2.79875e+02 2.50377e+02
8.15360e+05 6.60200e+02 2.83645e+02 2.92561e+02 2.74728e+02 2.65442e+02 2.80245e+02 2.50639e+02
8.16000e+05 6.60800e+02 2.82718e+02 2.91781e+02 2.73656e+02 2.65789e+02 2.80739e+02 2.50840e+02
8.16640e+05 6.61200e+02 2.82080e+02 2.90644e+02 2.73517e+02 2.66025e+02 2.81407e+02 2.50643e+02
8.17280e+05 6.61800e+02 2.82022e+02 2.90081e+02 2.73963e+02 2.66076e+02 2.82338e+02 2.49813e+02
8.17920e+05 6.62200e+02 2.80059e+02 2.87197e+02 2.72920e+02 2.65966e+02 2.83565e+02 2.48366e+02
8.18560e+05 6.62800e+02 2.78146e+02 2.86913e+02 2.69378e+02 2.65796e+02 2.84990e+02 2.46603e+02
8.19200e+05 6.63400e+02 2.52500e+02 2.99025e+02 2.05975e+02 2.65712e+02 2.86415e+02 2.45008e+02
8.19840e+05 6.64000e+02 2.54879e+02 3.02518e+02 2.07240e+02 2.65845e+02 2.87638e+02 2.44053e+02
8.20480e+05 6.64600e+02 2.37384e+02 3.31594e+02 1.43175e+02 2.66288e+02 2.88515e+02 2.44061e+02
8.21120e+05 6.65000e+02 2.37411e+02 3.31623e+02 1.43200e+02 2.67062e+02 2.88980e+02 2.45144e+02
8.21760e+05 6.65600e+02 2.83275e+02 2.91823e+02 2.74728e+02 2.68111e+02 2.89029e+02 2.47192e+02
8.22400e+05 6.66000e+02 2.81953e+02 2.91215e+02 2.72691e+02 2.69293e+02 2.88693e+02 2.49893e+02
8.23040e+05 6.66600e+02 2.81851e+02 2.88701e+02 2.75001e+02 2.70392e+02 2.88015e+02 2.52769e+02
8.23680e+05 6.67000e+02 2.83020e+02 2.88988e+02 2.77053e+02 2.71170e+02 2.87065e+02 2.55274e+02
8.24320e+05 6.67600e+02 2.30180e+02 3.39953e+02 1.20406e+02 2.71435e+02 2.85955e+02 2.56915e+02
8.24960e+05 6.68200e+02 2.82520e+02 2.90201e+02 2.74838e+02 2.71122e+02 2.84846e+02 2.57398e+02
8.25600e+05 6.68600e+02 2.83393e+02 2.91584e+02 2.75202e+02 2.70315e+02 2.83899e+02 2.56731e+02
8.26240e+05 6.69200e+02 2.81521e+02 2.90972e+02 2.72070e+02 2.69215e+02 2.83216e+02 2.55214e+02
8.26880e+05 6.69600e+02 2.23228e+02 3.32364e+02 1.14093e+02 2.68064e+02 2.82831e+02 2.53297e+02
8.27520e+05 6.71000e+02 2.80593e+02 2.88886e+02 2.72300e+02 2.67064e+02 2.82750e+02 2.51379e+02
8.28160e+05 6.71200e+02 2.81463e+02 2.90799e+02 2.72128e+02 2.66341e+02 2.82983e+02 2.49698e+02
8.28800e+05 6.72000e+02 2.81911e+02 2.89183e+02 2.74639e+02 2.65935e+02 2.83534e+02 2.48336e+02
8.29440e+05 6.72200e+02 2.81916e+02 2.89194e+02 2.74637e+02 2.65812e+02 2.84346e+02 2.47278e+02
8.30080e+05 6.72800e+02 2.81248e+02 2.88083e+02 2.74413e+02 2.65869e+02 2.85258e+02 2.46480e+02
8.30720e+05 6.73400e+02 2.46708e+02 3.18055e+02 1.75360e+02 2.65968e+02 2.86030e+02 2.45906e+02
8.31360e+05 6.74000e+02 2.82713e+02 2.91884e+02 2.73543e+02 2.65996e+02 2.86460e+02 2.45532e+02
8.32000e+05 6.74600e+02 2.82394e+02 2.92147e+02 2.72641e+02 2.65909e+02 2.86495e+02 2.45323e+02
8.32640e+05 6.75000e+02 2.54187e+02 3.10562e+02 1.97811e+02 2.65743e+02 2.86251e+02 2.45236e+02
8.33280e+05 6.75600e+02 2.50982e+02 3.05641e+02 1.96323e+02 2.65576e+02 2.85934e+02 2.45218e+02
8.33920e+05 6.76000e+02 2.77635e+02 2.83370e+02 2.71900e+02 2.65483e+02 2.85721e+02 2.45245e+02
8.34560e+05 6.76600e+02 2.19334e+02 3.44588e+02 9.40806e+01 2.65507e+02 2.85675e+02 2.45338e+02
8.35200e+05 6.77200e+02 2.20516e+02 3.48133e+02 9.28993e+01 2.65660e+02 2.85769e+02 2.45550e+02
8.35840e+05 6.78000e+02 2.26046e+02 2.87696e+02 1.64397e+02 2.65923e+02 2.85960e+02 2.45887e+02
8.36480e+05 6.78400e+02 1.71914e+02 2.71282e+02 7.25447e+01 2.66252e+02 2.86242e+02 2.46262e+02
8.37120e+05 6.79400e+02 2.34928e+02 3.35171e+02 1.34686e+02 2.66579e+02 2.86648e+02 2.46510e+02
8.37760e+05 6.80000e+02 2.83062e+02 2.91095e+02 2.75028e+02 2.66812e+02 2.87180e+02 2.46443e+02
8.38400e+05 6.80400e+02 2.82508e+02 2.90469e+02 2.74547e+02 2.66825e+02 2.87760e+02 2.45891e+02
8.39040e+05 6.80800e+02 2.25877e+02 3.34090e+02 1.17664e+02 2.66448e+02 2.88222e+02 2.44674e+02
8.39680e+05 6.82000e+02 2.51290e+02 3.12909e+02 1.89671e+02 2.65481e+02 2.88377e+02 2.42585e+02
8.40320e+05 6.82200e+02 2.10670e+02 2.95707e+02 1.25632e+02 2.63775e+02 2.88136e+02 2.39414e+02
8.40960e+05 6.83200e+02 2.83660e+02 2.89632e+02 2.77688e+02 2.61320e+02 2.87560e+02 2.35079e+02
8.41600e+05 6.83200e+02 2.83660e+02 2.89632e+02 2.77688e+02 2.58277e+02 2.86787e+02 2.29766e+02
8.42240e+05 6.84200e+02 2.81003e+02 2.88902e+02 2.73103e+02 2.54925e+02 2.85882e+02 2.23968e+02
8.42880e+05 6.84400e+02 2.81694e+02 2.89095e+02 2.74293e+02 2.51554e+02 2.84745e+02 2.18363e+02
8.43520e+05 6.85200e+02 2.81375e+02 2.87794e+02 2.74956e+02 2.48400e+02 2.83174e+02 2.13627e+02
8.44160e+05 6.85400e+02 2.81298e+02 2.87765e+02 2.74831e+02 2.45643e+02 2.80994e+02 2.10292e+02
8.44800e+05 6.86200e+02 1.92658e+02 3.01444e+02 8.38723e+01 2.43444e+02 2.78197e+02 2.08691e+02
8.45440e+05 6.87000e+02 2.38755e+02 3.23719e+02 1.53790e+02 2.41962e+02 2.74982e+02 2.08942e+02
8.46080e+05 6.87400e+02 1.94033e+02 3.00659e+02 8.74070e+01 2.41341e+02 2.71715e+02 2.10968e+02
8.46720e+05 6.88400e+02 2.33269e+02 3.21112e+02 1.45427e+02 2.41661e+02 2.68798e+02 2.14525e+02
8.47360e+05 6.89000e+02 2.79608e+02 2.88275e+02 2.70941e+02 2.42880e+02 2.66546e+02 2.19215e+02
8.48000e+05 6.89200e+02 2.81186e+02 2.89229e+02 2.73144e+02 2.44798e+02 2.65096e+02 2.24499e+02
8.48640e+05 6.90000e+02 2.82434e+02 2.89911e+02 2.74957e+02 2.47077e+02 2.64426e+02 2.29727e+02
8.49280e+05 6.90200e+02 2.81661e+02 2.89437e+02 2.73886e+02 2.49320e+02 2.64400e+02 2.34240e+02
8.49920e+05 6.91000e+02 1.66822e+02 3.06919e+02 2.67254e+01 2.51184e+02 2.64814e+02 2.37553e+02
8.50560e+05 6.91600e+02 2.80282e+02 2.89424e+02 2.71139e+02 2.52477e+02 2.65407e+02 2.39546e+02
8.51200e+05 6.92000e+02 2.80225e+02 2.88260e+02 2.72190e+02 2.53205e+02 2.65928e+02 2.40481e+02
8.51840e+05 6.92600e+02 2.81347e+02 2.88381e+02 2.74312e+02 2.53535e+02 2.66272e+02 2.40798e+02
8.52480e+05 6.93000e+02 2.78713e+02 2.86680e+02 2.70747e+02 2.53703e+02 2.66501e+02 2.40905e+02
8.53120e+05 6.93600e+02 2.79652e+02 2.88235e+02 2.71069e+02 2.53905e+02 2.66745e+02 2.41064e+02
8.53760e+05 6.94400e+02 2.82458e+02 2.89583e+02 2.75332e+02 2.54245e+02 2.67080e+02 2.41409e+02
8.54400e+05 6.94800e+02 2.80501e+02 2.87539e+02 2.73464e+02 2.54756e+02 2.67508e+02 2.42003e+02
8.55040e+05 6.95600e+02 2.35267e+02 3.32457e+02 1.38076e+02 2.55440e+02 2.68017e+02 2.42862e+02
8.55680e+05 6.95800e+02 2.36074e+02 3.33591e+02 1.38557e+02 2.56301e+02 2.68636e+02 2.43966e+02
8.56320e+05 6.96600e+02 2.81824e+02 2.89847e+02 2.73801e+02 2.57352e+02 2.69416e+02 2.45287e+02
8.56960e+05 6.96800e+02 2.82106e+02 2.89980e+02 2.74233e+02 2.58604e+02 2.70381e+02 2.46827e+02
8.57600e+05 6.97600e+02 2.80073e+02 2.89894e+02 2.70253e+02 2.60045e+02 2.71476e+02 2.48614e+02
8.58240e+05 6.97800e+02 2.80954e+02 2.90789e+02 2.71120e+02 2.61625e+02 2.72583e+02 2.50667e+02
8.58880e+05 6.98800e+02 2.80557e+02 2.85065e+02 2.76049e+02 2.63253e+02 2.73578e+02 2.52928e+02
8.59520e+05 6.98800e+02 2.80557e+02 2.85065e+02 2.76049e+02 2.64829e+02 2.74420e+02 2.55239e+02
8.60160e+05 7.00000e+02 2.83341e+02 2.89125e+02 2.77558e+02 2.66276e+02 2.75228e+02 2.57324e+02
8.60800e+05 7.00000e+02 2.83341e+02 2.89125e+02 2.77558e+02 2.67561e+02 2.76267e+02 2.58855e+02
8.61440e+05 7.01200e+02 2.83584e+02 2.88907e+02 2.78262e+02 2.68694e+02 2.77749e+02 2.59639e+02
8.62080e+05 7.01400e+02 2.83077e+02 2.88870e+02 2.77285e+02 2.69714e+02 2.79628e+02 2.59800e+02
8.62720e+05 7.02200e+02 2.80738e+02 2.85043e+02 2.76432e+02 2.70658e+02 2.81652e+02 2.59665e+02
8.63360e+05 7.02400e+02 2.80484e+02 2.85037e+02 2.75932e+02 2.71546e+02 2.83562e+02 2.59531e+02
8.64000e+05 7.03200e+02 2.83669e+02 2.91623e+02 2.75715e+02 2.72373e+02 2.85182e+02 2.59565e+02
8.64640e+05 7.03400e+02 2.84412e+02 2.91730e+02 2.77093e+02 2.73121e+02 2.86408e+02 2.59834e+02
8.65280e+05 7.04200e+02 2.81952e+02 2.87978e+02 2.75925e+02 2.73771e+02 2.87200e+02 2.60342e+02
8.65920e+05 7.04800e+02 2.20675e+02 3.38346e+02 1.03003e+02 2.74327e+02 2.87578e+02 2.61076e+02
8.66560e+05 7.05200e+02 2.81490e+02 2.88485e+02 2.74496e+02 2.74809e+02 2.87607e+02 2.62012e+02
8.67200e+05 7.05800e+02 2.81807e+02 2.88310e+02 2.75303e+02 2.75253e+02 2.87385e+02 2.63120e+02
8.67840e+05 7.06200e+02 2.80842e+02 2.86008e+02 2.75676e+02 2.75693e+02 2.87021e+02 2.64364e+02
8.68480e+05 7.06800e+02 2.81324e+02 2.86000e+02 2.76649e+02 2.76148e+02 2.86597e+02 2.65699e+02
8.69120e+05 7.07600e+02 2.80132e+02 2.87533e+02 2.72731e+02 2.76604e+02 2.86151e+02 2.67056e+02
8.69760e+05 7.08000e+02 2.79426e+02 2.86946e+02 2.71905e+02 2.77014e+02 2.85685e+02 2.68344e+02
8.70400e+05 7.08400e+02 2.78365e+02 2.84758e+02 2.71971e+02 2.77328e+02 2.85200e+02 2.69457e+02
8.71040e+05 7.09000e+02 2.80832e+02 2.84921e+02 2.76743e+02 2.77509e+02 2.84731e+02 2.70287e+02
8.71680e+05 7.09600e+02 2.82553e+02 2.88502e+02 2.76604e+02 2.77551e+02 2.84353e+02 2.70749e+02
8.72320e+05 7.10000e+02 2.40824e+02 3.29880e+02 1.51768e+02 2.77473e+02 2.84135e+02 2.70812e+02
8.72960e+05 7.10800e+02 2.80795e+02 2.85296e+02 2.76294e+02 2.77314e+02 2.84089e+02 2.70539e+02
8.73600e+05 7.11200e+02 2.78872e+02 2.83025e+02 2.74720e+02 2.77119e+02 2.84155e+02 2.70083e+02
8.74240e+05 7.11800e+02 2.78032e+02 2.81640e+02 2.74423e+02 2.76930e+02 2.84240e+02 2.69620e+02
8.74880e+05 7.12200e+02 2.50452e+02 3.03833e+02 1.97071e+02 2.76768e+02 2.84254e+02 2.69281e+02
8.75520e+05 7.13000e+02 2.26113e+02 2.92307e+02 1.59919e+02 2.76614e+02 2.84128e+02 2.69101e+02
8.76160e+05 7.13400e+02 2.56044e+02 3.10939e+02 2.01150e+02 2.76430e+02 2.83847e+02 2.69014e+02
8.76800e+05 7.14200e+02 2.82973e+02 2.89315e+02 2.76631e+02 2.76173e+02 2.83497e+02 2.68848e+02
8.77440e+05 7.14400e+02 2.82522e+02 2.88500e+02 2.76543e+02 2.75810e+02 2.83269e+02 2.68352e+02
8.78080e+05 7.15200e+02 2.82352e+02 2.88015e+02 2.76688e+02 2.75308e+02 2.83308e+02 2.67308e+02
8.78720e+05 7.15400e+02 2.81546e+02 2.86825e+02 2.76268e+02 2.74609e+02 2.83540e+02 2.65679e+02
8.79360e+05 7.16200e+02 2.80105e+02 2.84664e+02 2.75546e+02 2.73656e+02 2.83739e+02 2.63573e+02
8.80000e+05 7.16600e+02 2.80480e+02 2.86432e+02 2.74528e+02 2.72430e+02 2.83723e+02 2.61137e+02
8.80640e+05 7.17200e+02 2.80640e+02 2.86805e+02 2.74474e+02 2.70993e+02 2.83460e+02 2.58526e+02
8.81280e+05 7.17600e+02 2.81091e+02 2.86753e+02 2.75430e+02 2.69491e+02 2.83042e+02 2.55939e+02
8.81920e+05 7.18200e+02 2.06099e+02 3.53723e+02 5.84741e+01 2.68117e+02 2.82602e+02 2.53632e+02
8.82560e+05 7.19000e+02 2.78178e+02 2.85675e+02 2.70681e+02 2.67065e+02 2.82253e+02 2.51877e+02
8.83200e+05 7.19400e+02 2.79019e+02 2.87685e+02 2.70353e+02 2.66478e+02 2.82059e+02 2.50896e+02
8.83840e+05 7.20000e+02 1.62416e+02 3.14316e+02 1.05160e+01 2.66416e+02 2.82035e+02 2.50798e+02
8.84480e+05 7.21000e+02 1.73022e+02 3.14686e+02 3.13586e+01 2.66859e+02 2.82155e+02 2.51563e+02
8.85120e+05 7.21800e+02 2.82792e+02 2.89419e+02 2.76165e+02 2.67709e+02 2.82368e+02 2.53050e+02
8.85760e+05 7.22200e+02 2.82192e+02 2.88322e+02 2.76063e+02 2.68815e+02 2.82616e+02 2.55014e+02
8.86400e+05 7.22800e+02 2.81542e+02 2.88695e+02 2.74388e+02 2.69971e+02 2.82849e+02 2.57092e+02
8.87040e+05 7.23600e+02 2.82295e+02 2.90672e+02 2.73918e+02 2.70910e+02 2.83042e+02 2.58778e+02
8.87680e+05 7.24000e+02 2.82027e+02 2.90153e+02 2.73901e+02 2.71341e+02 2.83201e+02 2.59482e+02
8.88320e+05 7.24600e+02 2.80118e+02 2.86943e+02 2.73294e+02 2.71046e+02 2.83382e+02 2.58709e+02
8.88960e+05 7.25000e+02 2.81795e+02 2.87370e+02 2.76221e+02 2.69970e+02 2.83684e+02 2.56255e+02
8.89600e+05 7.25600e+02 2.51712e+02 3.07348e+02 1.96077e+02 2.68257e+02 2.84165e+02 2.52349e+02
8.90240e+05 7.26200e+02 2.14785e+02 3.48570e+02 8.10003e+01 2.66205e+02 2.84782e+02 2.47629e+02
8.90880e+05 7.27400e+02 2.82415e+02 2.88171e+02 2.76658e+02 2.64178e+02 2.85421e+02 2.42934e+02
8.91520e+05 7.27600e+02 2.82118e+02 2.87669e+02 2.76568e+02 2.62507e+02 2.85957e+02 2.39058e+02
8.92160e+05 7.28400e+02 2.79957e+02 2.86258e+02 2.73657e+02 2.61412e+02 2.86278e+02 2.36546e+02
8.92800e+05 7.28600e+02 2.35408e+02 3.21944e+02 1.48872e+02 2.60945e+02 2.86298e+02 2.35592e+02
8.93440e+05 7.29600e+02 2.29856e+02 3.40086e+02 1.19625e+02 2.60986e+02 2.85952e+02 2.36020e+02
8.94080e+05 7.29800e+02 2.25945e+02 3.43985e+02 1.07905e+02 2.61317e+02 2.85235e+02 2.37398e+02
8.94720e+05 7.30800e+02 2.37789e+02 3.29073e+02 1.46504e+02 2.61717e+02 2.84224e+02 2.39209e+02
8.95360e+05 7.31000e+02 2.37082e+02 3.28064e+02 1.46099e+02 2.62034e+02 2.83072e+02 2.40996e+02
8.96000e+05 7.31800e+02 2.27071e+02 3.28485e+02 1.25658e+02 2.62191e+02 2.81962e+02 2.42420e+02
8.96640e+05 7.32200e+02 2.48832e+02 3.08132e+02 1.89532e+02 2.62143e+02 2.81085e+02 2.43200e+02
8.97280e+05 7.33000e+02 2.81273e+02 2.87359e+02 2.75187e+02 2.61840e+02 2.80618e+02 2.43061e+02
8.97920e+05 7.33200e+02 2.81183e+02 2.87329e+02 2.75038e+02 2.61222e+02 2.80689e+02 2.41755e+02
8.98560e+05 7.34200e+02 2.81548e+02 2.89106e+02 2.73989e+02 2.60241e+02 2.81323e+02 2.39160e+02
8.99200e+05 7.34400e+02 2.81953e+02 2.89303e+02 2.74602e+02 2.58893e+02 2.82427e+02 2.35358e+02
8.99840e+05 7.35400e+02 2.24760e+02 3.33571e+02 1.15948e+02 2.57244e+02 2.83808e+02 2.30680e+02
9.00480e+05 7.35800e+02 2.81218e+02 2.89065e+02 2.73372e+02 2.55448e+02 2.85213e+02 2.25684e+02
9.01120e+05 7.36400e+02 2.81353e+02 2.89030e+02 2.73676e+02 2.53724e+02 2.86386e+02 2.21062e+02
9.01760e+05 7.37000e+02 2.82071e+02 2.89850e+02 2.74292e+02 2.52304e+02 2.87142e+02 2.17467e+02
9.02400e+05 7.37800e+02 2.80983e+02 2.89268e+02 2.72699e+02 2.51359e+02 2.87383e+02 2.15336e+02
9.03040e+05 7.38200e+02 2.78560e+02 2.88969e+02 2.68152e+02 2.50950e+02 2.87081e+02 2.14819e+02
9.03680e+05 7.38600e+02 2.77684e+02 2.87079e+02 2.68288e+02 2.51038e+02 2.86261e+02 2.15816e+02
9.04320e+05 7.39400e+02 2.52677e+02 3.14047e+02 1.91307e+02 2.51536e+02 2.85003e+02 2.18069e+02
9.04960e+05 7.40200e+02 2.13639e+02 3.46478e+02 8.07998e+01 2.52339e+02 2.83444e+02 2.21234e+02
9.05600e+05 7.40800e+02 2.34349e+02 3.30296e+02 1.38403e+02 2.53354e+02 2.81768e+02 2.24940e+02
9.06240e+05 7.41400e+02 2.77904e+02 2.87795e+02 2.68013e+02 2.54503e+02 2.80149e+02 2.28858e+02
9.06880e+05 7.41800e+02 2.78160e+02 2.87033e+02 2.69288e+02 2.55710e+02 2.78686e+02 2.32733e+02
9.07520e+05 7.42400e+02 2.77885e+02 2.87191e+02 2.68578e+02 2.56876e+02 2.77357e+02 2.36395e+02
9.08160e+05 7.42800e+02 2.79304e+02 2.89972e+02 2.68637e+02 2.57871e+02 2.76052e+02 2.39691e+02
9.08800e+05 7.43400e+02 2.79751e+02 2.89482e+02 2.70021e+02 2.58558e+02 2.74674e+02 2.42443e+02
9.09440e+05 7.44000e+02 2.81651e+02 2.89015e+02 2.74288e+02 2.58842e+02 2.73231e+02 2.44454e+02
9.10080e+05 7.44600e+02 1.79397e+02 3.11446e+02 4.73471e+01 2.58729e+02 2.71884e+02 2.45573e+02
9.10720e+05 7.45200e+02 2.20281e+02 2.84465e+02 1.56098e+02 2.58329e+02 2.70882e+02 2.45776e+02
9.11360e+05 7.45600e+02 2.50348e+02 3.01084e+02 1.99612e+02 2.57824e+02 2.70409e+02 2.45240e+02
9.12000e+05 7.46200e+02 2.79356e+02 2.85125e+02 2.73587e+02 2.57405e+02 2.70446e+02 2.44364e+02
9.12640e+05 7.47000e+02 2.80459e+02 2.85329e+02 2.75588e+02 2.57206e+02 2.70782e+02 2.43631e+02
9.13280e+05 7.47400e+02 2.35052e+02 3.18908e+02 1.51197e+02 2.57263e+02 2.71122e+02 2.43403e+02
9.13920e+05 7.48200e+02 2.80388e+02 2.88595e+02 2.72181e+02 2.57500e+02 2.71189e+02 2.43812e+02
9.14560e+05 7.48400e+02 2.81207e+02 2.88463e+02 2.73951e+02 2.57783e+02 2.70804e+02 2.44763e+02
9.15200e+05 7.49200e+02 2.79799e+02 2.87491e+02 2.72107e+02 2.57968e+02 2.69962e+02 2.45974e+02
9.15840e+05 7.49600e+02 2.78947e+02 2.87697e+02 2.70197e+02 2.57952e+02 2.68897e+02 2.47007e+02
9.16480e+05 7.50200e+02 2.79359e+02 2.88722e+02 2.69997e+02 2.57703e+02 2.68081e+02 2.47324e+02
9.17120e+05 7.50800e+02 2.00250e+02 3.54237e+02 4.62621e+01 2.57267e+02 2.67989e+02 2.46545e+02
9.17760e+05 7.51400e+02 2.81331e+02 2.87900e+02 2.74763e+02 2.56768e+02 2.68708e+02 2.44828e+02
9.18400e+05 7.52400e+02 2.35360e+02 3.30437e+02 1.40282e+02 2.56378e+02 2.69941e+02 2.42815e+02
9.19040e+05 7.52800e+02 2.29923e+02 3.35906e+02 1.23941e+02 2.56271e+02 2.71335e+02 2.41208e+02
9.19680e+05 7.53600e+02 2.79328e+02 2.84941e+02 2.73714e+02 2.56579e+02 2.72643e+02 2.40514e+02
9.20320e+05 7.53800e+02 2.79504e+02 2.85041e+02 2.73968e+02 2.57352e+02 2.73726e+02 2.40977e+02
9.20960e+05 7.54600e+02 2.80591e+02 2.83918e+02 2.77265e+02 2.58548e+02 2.74498e+02 2.42597e+02
9.21600e+05 7.54800e+02 2.80701e+02 2.83929e+02 2.77474e+02 2.60028e+02 2.74874e+02 2.45181e+02
9.22240e+05 7.55400e+02 2.81068e+02 2.86365e+02 2.75772e+02 2.61580e+02 2.74753e+02 2.48407e+02
9.22880e+05 7.56000e+02 2.80117e+02 2.86238e+02 2.73996e+02 2.62983e+02 2.74124e+02 2.51841e+02
9.23520e+05 7.56400e+02 2.79293e+02 2.83808e+02 2.74778e+02 2.64074e+02 2.73305e+02 2.54843e+02
9.24160e+05 7.57000e+02 2.79530e+02 2.83990e+02 2.75069e+02 2.64803e+02 2.73180e+02 2.56426e+02
9.24800e+05 7.57600e+02 2.80674e+02 2.86766e+02 2.74582e+02 2.65229e+02 2.74595e+02 2.55862e+02
9.25440e+05 7.58000e+02 2.81638e+02 2.86809e+02 2.76467e+02 2.65490e+02 2.77173e+02 2.53808e+02
9.26080e+05 7.58800e+02 2.80209e+02 2.86401e+02 2.74017e+02 2.65751e+02 2.80033e+02 2.51470e+02
9.26720e+05 7.59200e+02 2.79363e+02 2.86156e+02 2.72570e+02 2.66147e+02 2.82621e+02 2.49673e+02
9.27360e+05 7.59800e+02 2.77917e+02 2.82083e+02 2.73750e+02 2.66763e+02 2.84687e+02 2.48839e+02
9.28000e+05 7.60200e+02 2.80096e+02 2.83430e+02 2.76762e+02 2.67617e+02 2.86145e+02 2.49090e+02
9.28640e+05 7.61000e+02 2.12155e+02 3.56509e+02 6.78021e+01 2.68666e+02 2.86991e+02 2.50341e+02
9.29280e+05 7.61400e+02 2.81650e+02 2.88598e+02 2.74703e+02 2.69813e+02 2.87252e+02 2.52374e+02
9.29920e+05 7.62000e+02 2.80704e+02 2.87318e+02 2.74091e+02 2.70946e+02 2.86985e+02 2.54906e+02
9.30560e+05 7.62400e+02 2.81390e+02 2.87715e+02 2.75065e+02 2.71967e+02 2.86282e+02 2.57652e+02
9.31200e+05 7.63200e+02 2.83365e+02 2.89158e+02 2.77573e+02 2.72816e+02 2.85282e+02 2.60349e+02
9.31840e+05 7.63400e+02 2.82445e+02 2.88950e+02 2.75940e+02 2.73468e+02 2.84149e+02 2.62786e+02
9.32480e+05 7.64200e+02 2.81992e+02 2.87907e+02 2.76077e+02 2.73933e+02 2.83047e+02 2.64820e+02
9.33120e+05 7.64800e+02 2.82482e+02 2.89170e+02 2.75795e+02 2.74247e+02 2.82105e+02 2.66390e+02
9.33760e+05 7.65400e+02 2.53815e+02 3.09343e+02 1.98286e+02 2.74464e+02 2.81405e+02 2.67522e+02
9.34400e+05 7.66000e+02 2.16631e+02 2.90886e+02 1.42376e+02 2.74645e+02 2.80985e+02 2.68305e+02
9.35040e+05 7.66400e+02 2.42955e+02 3.09626e+02 1.76285e+02 2.74851e+02 2.80852e+02 2.68850e+02
9.35680e+05 7.67000e+02 2.80325e+02 2.87687e+02 2.72962e+02 2.75121e+02 2.80982e+02 2.69259e+02
9.36320e+05 7.67600e+02 2.81104e+02 2.87860e+02 2.74348e+02 2.75455e+02 2.81315e+02 2.69595e+02
9.36960e+05 7.68200e+02 2.80967e+02 2.87800e+02 2.74135e+02 2.75796e+02 2.81765e+02 2.69826e+02
9.37600e+05 7.68600e+02 2.80955e+02 2.88258e+02 2.73651e+02 2.76026e+02 2.82225e+02 2.69827e+02
9.38240e+05 7.69200e+02 2.81664e+02 2.88651e+02 2.74677e+02 2.76011e+02 2.82572e+02 2.69451e+02
9.38880e+05 7.69600e+02 2.81106e+02 2.86845e+02 2.75367e+02 2.75663e+02 2.82707e+02 2.68619e+02
9.39520e+05 7.70200e+02 2.27761e+02 3.34013e+02 1.21509e+02 2.74979e+02 2.82603e+02 2.67356e+02
9.40160e+05 7.70800e+02 2.80800e+02 2.88774e+02 2.72826e+02 2.74059e+02 2.82328e+02 2.65789e+02
9.40800e+05 7.71200e+02 2.82151e+02 2.89085e+02 2.75218e+02 2.73064e+02 2.81994e+02 2.64133e+02
9.41440e+05 7.71800e+02 2.83340e+02 2.90026e+02 2.76655e+02 2.72172e+02 2.81706e+02 2.62638e+02
9.42080e+05 7.72600e+02 2.81196e+02 2.86983e+02 2.75408e+02 2.71516e+02 2.81538e+02 2.61493e+02
9.42720e+05 7.72800e+02 2.80093e+02 2.86666e+02 2.73519e+02 2.71143e+02 2.81535e+02 2.60752e+02
9.43360e+05 7.73600e+02 2.23487e+02 3.42051e+02 1.04923e+02 2.71026e+02 2.81720e+02 2.60331e+02
9.44000e+05 7.74000e+02 2.81398e+02 2.89543e+02 2.73253e+02 2.71091e+02 2.82101e+02 2.60081e+02
9.44640e+05 7.74800e+02 2.82134e+02 2.91611e+02 2.72657e+02 2.71271e+02 2.82675e+02 2.59868e+02
9.45280e+05 7.75200e+02 2.82891e+02 2.91882e+02 2.73900e+02 2.71520e+02 2.83409e+02 2.59631e+02
9.45920e+05 7.75800e+02 2.82358e+02 2.88632e+02 2.76084e+02 2.71803e+02 2.84215e+02 2.59390e+02
9.46560e+05 7.76200e+02 2.45275e+02 3.21629e+02 1.68920e+02 2.72078e+02 2.84948e+02 2.59207e+02
9.47200e+05 7.77000e+02 2.30162e+02 3.32127e+02 1.28196e+02 2.72299e+02 2.85475e+02 2.59123e+02
9.47840e+05 7.77400e+02 2.80048e+02 2.87064e+02 2.73032e+02 2.72436e+02 2.85759e+02 2.59114e+02
9.48480e+05 7.77800e+02 2.79812e+02 2.86279e+02 2.73346e+02 2.72491e+02 2.85892e+02 2.59090e+02
9.49120e+05 7.78600e+02 2.79571e+02 2.86133e+02 2.73008e+02 2.72478e+02 2.86043e+02 2.58914e+02
9.49760e+05 7.78800e+02 2.80831e+02 2.89107e+02 2.72555e+02 2.72395e+02 2.86368e+02 2.58422e+02
9.50400e+05 7.79600e+02 2.78307e+02 2.89347e+02 2.67266e+02 2.72199e+02 2.86939e+02 2.57458e+02
9.51040e+05 7.80000e+02 2.77263e+02 2.87679e+02 2.66847e+02 2.71834e+02 2.87716e+02 2.55952e+02
9.51680e+05 7.80800e+02 2.34171e+02 3.33189e+02 1.35154e+02 2.71275e+02 2.88559e+02 2.53992e+02
9.52320e+05 7.81200e+02 2.81596e+02 2.89927e+02 2.73265e+02 2.70564e+02 2.89311e+02 2.51817e+02
9.52960e+05 7.81800e+02 2.80010e+02 2.86826e+02 2.73193e+02 2.69801e+02 2.89861e+02 2.49741e+02
9.53600e+05 7.82200e+02 2.79879e+02 2.86867e+02 2.72892e+02 2.69114e+02 2.90172e+02 2.48056e+02
9.54240e+05 7.82800e+02 2.80482e+02 2.88115e+02 2.72848e+02 2.68601e+02 2.90275e+02 2.46927e+02
9.54880e+05 7.83600e+02 2.81267e+02 2.86621e+02 2.75913e+02 2.68303e+02 2.90242e+02 2.46364e+02
9.55520e+05 7.83800e+02 2.82431e+02 2.89083e+02 2.75778e+02 2.68208e+02 2.90148e+02 2.46268e+02
9.56160e+05 7.84600e+02 2.81861e+02 2.88220e+02 2.75503e+02 2.68280e+02 2.90051e+02 2.46510e+02
9.56800e+05 7.84800e+02 2.82716e+02 2.90445e+02 2.74987e+02 2.68491e+02 2.89979e+02 2.47003e+02
9.57440e+05 7.85600e+02 2.82548e+02 2.90928e+02 2.74168e+02 2.68830e+02 2.89938e+02 2.47722e+02
9.58080e+05 7.85800e+02 2.81476e+02 2.88300e+02 2.74652e+02 2.69302e+02 2.89915e+02 2.48688e+02
9.58720e+05 7.86600e+02 2.82286e+02 2.88630e+02 2.75942e+02 2.69917e+02 2.89889e+02 2.49945e+02
9.59360e+05 7.87000e+02 2.82151e+02 2.89001e+02 2.75302e+02 2.70679e+02 2.89836e+02 2.51522e+02
9.60000e+05 7.87800e+02 2.27951e+02 3.35822e+02 1.20081e+02 2.71575e+02 2.89737e+02 2.53413e+02
9.60640e+05 7.88400e+02 2.80667e+02 2.90688e+02 2.70645e+02 2.72578e+02 2.89587e+02 2.55570e+02
9.61280e+05 7.88800e+02 2.80044e+02 2.89526e+02 2.70563e+02 2.73649e+02 2.89397e+02 2.57902e+02
9.61920e+05 7.89600e+02 2.80614e+02 2.88293e+02 2.72935e+02 2.74735e+02 2.89186e+02 2.60284e+02
9.62560e+05 7.90000e+02 2.80095e+02 2.87664e+02 2.72526e+02 2.75764e+02 2.88991e+02 2.62537e+02
9.63200e+05 7.90600e+02 2.82191e+02 2.89437e+02 2.74946e+02 2.76647e+02 2.88850e+02 2.64444e+02
9.63840e+05 7.91200e+02 2.81620e+02 2.89517e+02 2.73723e+02 2.77301e+02 2.88791e+02 2.65811e+02
9.64480e+05 7.91800e+02 2.80395e+02 2.86516e+02 2.74274e+02 2.77672e+02 2.88814e+02 2.66529e+02
9.65120e+05 7.92200e+02 2.80602e+02 2.86709e+02 2.74496e+02 2.77749e+02 2.88894e+02 2.66604e+02
9.65760e+05 7.93000e+02 2.82185e+02 2.89099e+02 2.75271e+02 2.77574e+02 2.88988e+02 2.66160e+02
9.66400e+05 7.93400e+02 2.80630e+02 2.85762e+02 2.75498e+02 2.77228e+02 2.89049e+02 2.65407e+02
9.67040e+05 7.94000e+02 2.79649e+02 2.85128e+02 2.74169e+02 2.76810e+02 2.89032e+02 2.64588e+02
9.67680e+05 7.94600e+02 2.80495e+02 2.87023e+02 2.73966e+02 2.76415e+02 2.88908e+02 2.63922e+02
9.68320e+05 7.95000e+02 2.80185e+02 2.87035e+02 2.73334e+02 2.76106e+02 2.88651e+02 2.63561e+02
9.68960e+05 7.95800e+02 2.81865e+02 2.89847e+02 2.73884e+02 2.75912e+02 2.88247e+02 2.63577e+02
9.69600e+05 7.96000e+02 2.82265e+02 2.89799e+02 2.74730e+02 2.75833e+02 2.87699e+02 2.63966e+02
9.70240e+05 7.97000e+02 2.80589e+02 2.88477e+02 2.72701e+02 2.75854e+02 2.87039e+02 2.64669e+02
9.70880e+05 7.97400e+02 2.80651e+02 2.87373e+02 2.73929e+02 2.75961e+02 2.86331e+02 2.65591e+02
9.71520e+05 7.98000e+02 2.83885e+02 2.89580e+02 2.78189e+02 2.76140e+02 2.85653e+02 2.66627e+02
9.72160e+05 7.98400e+02 2.83908e+02 2.90267e+02 2.77549e+02 2.76379e+02 2.85076e+02 2.67681e+02
9.72800e+05 7.99200e+02 2.80866e+02 2.88435e+02 2.73297e+02 2.76656e+02 2.84636e+02 2.68676e+02
9.73440e+05 7.99400e+02 2.80624e+02 2.87832e+02 2.73416e+02 2.76937e+02 2.84326e+02 2.69547e+02
9.74080e+05 8.00200e+02 2.81793e+02 2.88541e+02 2.75045e+02 2.77185e+02 2.84128e+02 2.70242e+02
9.74720e+05 8.00400e+02 2.80585e+02 2.85942e+02 2.75227e+02 2.77374e+02 2.84023e+02 2.70724e+02
9.75360e+05 8.01200e+02 2.78043e+02 2.85510e+02 2.70576e+02 2.77502e+02 2.84013e+02 2.70991e+02
9.76000e+05 8.01600e+02 2.79120e+02 2.88046e+02 2.70194e+02 2.77590e+02 2.84097e+02 2.71083e+02
9.76640e+05 8.02200e+02 2.22903e+02 3.41905e+02 1.03902e+02 2.77672e+02 2.84260e+02 2.71084e+02
9.77280e+05 8.03000e+02 2.36762e+02 3.29497e+02 1.44027e+02 2.77782e+02 2.84468e+02 2.71095e+02
9.77920e+05 8.03400e+02 2.83732e+02 2.90036e+02 2.77429e+02 2.77939e+02 2.84678e+02 2.71200e+02
9.78560e+05 8.04000e+02 2.81290e+02 2.87728e+02 2.74853e+02 2.78143e+02 2.84850e+02 2.71435e+02
9.79200e+05 8.04600e+02 2.81216e+02 2.88006e+02 2.74426e+02 2.78360e+02 2.84951e+02 2.71769e+02
9.79840e+05 8.05400e+02 2.80456e+02 2.90537e+02 2.70375e+02 2.78511e+02 2.84940e+02 2.72082e+02
9.80480e+05 8.06000e+02 2.31250e+02 3.30277e+02 1.32223e+02 2.78476e+02 2.84820e+02 2.72132e+02
9.81120e+05 8.06800e+02 2.81576e+02 2.87546e+02 2.75607e+02 2.78145e+02 2.84754e+02 2.71536e+02
9.81760e+05 8.07000e+02 2.82367e+02 2.89593e+02 2.75141e+02 2.77459e+02 2.85052e+02 2.69866e+02
9.82400e+05 8.07800e+02 2.36587e+02 3.23094e+02 1.50081e+02 2.76437e+02 2.85866e+02 2.67008e+02
9.83040e+05 8.08400e+02 2.79091e+02 2.86750e+02 2.71432e+02 2.75141e+02 2.87015e+02 2.63268e+02
9.83680e+05 8.08800e+02 2.80039e+02 2.87255e+02 2.72823e+02 2.73649e+02 2.88215e+02 2.59083e+02
9.84320e+05 8.09400e+02 2.81253e+02 2.88753e+02 2.73753e+02 2.72027e+02 2.89262e+02 2.54791e+02
9.84960e+05 8.10200e+02 2.79753e+02 2.85928e+02 2.73578e+02 2.70328e+02 2.90043e+02 2.50612e+02
9.85600e+05 8.10800e+02 2.80094e+02 2.86410e+02 2.73778e+02 2.68600e+02 2.90486e+02 2.46715e+02
9.86240e+05 8.11400e+02 2.80395e+02 2.87237e+02 2.73553e+02 2.66907e+02 2.90542e+02 2.43273e+02
9.86880e+05 8.12000e+02 2.78510e+02 2.85130e+02 2.71889e+02 2.65334e+02 2.90196e+02 2.40472e+02
9.87520e+05 8.12600e+02 2.79012e+02 2.84498e+02 2.73526e+02 2.63985e+02 2.89485e+02 2.38486e+02
9.88160e+05 8.13200e+02 2.79009e+02 2.84239e+02 2.73779e+02 2.62962e+02 2.88487e+02 2.37438e+02
9.88800e+05 8.13800e+02 2.80739e+02 2.87507e+02 2.73971e+02 2.62343e+02 2.87315e+02 2.37372e+02
9.89440e+05 8.14400e+02 2.81503e+02 2.87408e+02 2.75598e+02 2.62169e+02 2.86089e+02 2.38249e+02
9.90080e+05 8.14800e+02 2.81748e+02 2.87959e+02 2.75537e+02 2.62443e+02 2.84928e+02 2.39957e+02
9.90720e+05 8.15400e+02 2.81297e+02 2.87928e+02 2.74665e+02 2.63127e+02 2.83922e+02 2.42332e+02
9.91360e+05 8.15800e+02 2.81232e+02 2.88227e+02 2.74236e+02 2.64149e+02 2.83110e+02 2.45188e+02
9.92000e+05 8.16400e+02 2.80609e+02 2.90043e+02 2.71175e+02 2.65412e+02 2.82477e+02 2.48347e+02
9.92640e+05 8.17000e+02 2.80047e+02 2.88746e+02 2.71347e+02 2.66812e+02 2.81969e+02 2.51655e+02
9.93280e+05 8.17800e+02 2.80322e+02 2.86839e+02 2.73804e+02 2.68256e+02 2.81525e+02 2.54986e+02
9.93920e+05 8.18200e+02 2.81484e+02 2.89851e+02 2.73117e+02 2.69675e+02 2.81113e+02 2.58237e+02
9.94560e+05 8.18800e+02 2.53777e+02 3.13397e+02 1.94158e+02 2.71018e+02 2.80719e+02 2.61317e+02
9.95200e+05 8.19600e+02 1.53924e+02 3.17534e+02 -9.68704e+00 2.72244e+02 2.80326e+02 2.64161e+02
9.95840e+05 8.20200e+02 2.80912e+02 2.90118e+02 2.71705e+02 2.73306e+02 2.79890e+02 2.66721e+02
9.96480e+05 8.20600e+02 2.80757e+02 2.89980e+02 2.71534e+02 2.74160e+02 2.79373e+02 2.68947e+02
9.97120e+05 8.21200e+02 2.82873e+02 2.87661e+02 2.78086e+02 2.74762e+02 2.78787e+02 2.70737e+02
9.97760e+05 8.21800e+02 2.43511e+02 3.17663e+02 1.69358e+02 2.75055e+02 2.78233e+02 2.71877e+02
9.98400e+05 8.22600e+02 2.80112e+02 2.86738e+02 2.73485e+02 2.74977e+02 2.77935e+02 2.72019e+02
9.99040e+05 8.23000e+02 2.78710e+02 2.87183e+02 2.70236e+02 2.74487e+02 2.78040e+02 2.70934e+02
9.99680e+05 8.23800e+02 2.78115e+02 2.86853e+02 2.69378e+02 2.73604e+02 2.78377e+02 2.68831e+02


==> fig/bipedalwalker_no_bs.dat <==
0.00000e+00 0.00000e+00 -1.04322e+02 -9.92238e+01 -1.09420e+02 -1.04322e+02 -9.92238e+01 -1.09420e+02
6.40000e+02 5.60000e+00 -5.87951e+01 -5.51861e+01 -6.24040e+01 -1.04322e+02 -9.92238e+01 -1.09420e+02
1.28000e+03 5.60000e+00 -5.87951e+01 -5.51861e+01 -6.24040e+01 -1.04322e+02 -9.92238e+01 -1.09420e+02
1.92000e+03 5.80000e+00 -5.98106e+01 -5.76031e+01 -6.20181e+01 -1.04322e+02 -9.92240e+01 -1.09419e+02
2.56000e+03 6.80000e+00 -6.15596e+01 -5.62077e+01 -6.69115e+01 -1.04318e+02 -9.92237e+01 -1.09411e+02
3.20000e+03 6.80000e+00 -6.15596e+01 -5.62077e+01 -6.69115e+01 -1.04289e+02 -9.92141e+01 -1.09365e+02
3.84000e+03 8.40000e+00 -6.95920e+01 -5.06063e+01 -8.85777e+01 -1.04181e+02 -9.91623e+01 -1.09200e+02
4.48000e+03 9.00000e+00 -5.77173e+01 -5.64833e+01 -5.89512e+01 -1.03885e+02 -9.89940e+01 -1.08776e+02
5.12000e+03 9.00000e+00 -5.77173e+01 -5.64833e+01 -5.89512e+01 -1.03258e+02 -9.85981e+01 -1.07917e+02
5.76000e+03 1.12000e+01 -6.98457e+01 -5.46362e+01 -8.50551e+01 -1.02154e+02 -9.78519e+01 -1.06456e+02
6.40000e+03 1.16000e+01 -6.31656e+01 -5.90839e+01 -6.72473e+01 -1.00473e+02 -9.66570e+01 -1.04289e+02
7.04000e+03 1.22000e+01 -7.53216e+01 -4.86879e+01 -1.01955e+02 -9.81883e+01 -9.49653e+01 -1.01411e+02
7.68000e+03 1.62000e+01 -6.30322e+01 -5.78385e+01 -6.82258e+01 -9.53545e+01 -9.27901e+01 -9.79189e+01
8.32000e+03 1.62000e+01 -6.30322e+01 -5.78385e+01 -6.82258e+01 -9.20947e+01 -9.02011e+01 -9.39884e+01
8.96000e+03 1.66000e+01 -6.57294e+01 -6.08759e+01 -7.05828e+01 -8.85787e+01 -8.73087e+01 -8.98487e+01
9.60000e+03 1.76000e+01 -6.38586e+01 -5.94506e+01 -6.82667e+01 -8.49964e+01 -8.42350e+01 -8.57578e+01
1.02400e+04 1.82000e+01 -6.27838e+01 -5.74061e+01 -6.81614e+01 -8.15351e+01 -8.10428e+01 -8.20274e+01
1.08800e+04 1.94000e+01 -6.88715e+01 -5.26420e+01 -8.51010e+01 -7.83566e+01 -7.77769e+01 -7.89364e+01
1.15200e+04 2.00000e+01 -6.21237e+01 -5.70472e+01 -6.72002e+01 -7.55779e+01 -7.47429e+01 -7.64130e+01
1.21600e+04 2.02000e+01 -6.30077e+01 -5.87113e+01 -6.73041e+01 -7.32599e+01 -7.21152e+01 -7.44047e+01
1.28000e+04 2.22000e+01 -7.74919e+01 -6.00664e+01 -9.49174e+01 -7.14080e+01 -6.99096e+01 -7.29063e+01
1.34400e+04 2.44000e+01 -7.33130e+01 -4.90606e+01 -9.75654e+01 -6.99840e+01 -6.81085e+01 -7.18595e+01
1.40800e+04 2.58000e+01 -7.16533e+01 -4.93415e+01 -9.39651e+01 -6.89222e+01 -6.66885e+01 -7.11560e+01
1.47200e+04 2.74000e+01 -6.65610e+01 -4.48390e+01 -8.82831e+01 -6.81455e+01 -6.56139e+01 -7.06772e+01
1.53600e+04 2.86000e+01 -5.87533e+01 -5.29292e+01 -6.45774e+01 -6.75819e+01 -6.48334e+01 -7.03304e+01
1.60000e+04 2.90000e+01 -5.96142e+01 -5.42665e+01 -6.49619e+01 -6.71787e+01 -6.42923e+01 -7.00652e+01
1.66400e+04 2.96000e+01 -6.86891e+01 -4.84033e+01 -8.89750e+01 -6.69070e+01 -6.39497e+01 -6.98644e+01
1.72800e+04 3.02000e+01 -5.94006e+01 -5.65248e+01 -6.22764e+01 -6.67531e+01 -6.37825e+01 -6.97236e+01
1.79200e+04 3.06000e+01 -5.91789e+01 -5.56803e+01 -6.26774e+01 -6.67020e+01 -6.37694e+01 -6.96345e+01
1.85600e+04 3.18000e+01 -6.75823e+01 -4.94169e+01 -8.57476e+01 -6.67247e+01 -6.38706e+01 -6.95788e+01
1.92000e+04 3.30000e+01 -5.79935e+01 -5.41257e+01 -6.18612e+01 -6.67748e+01 -6.40187e+01 -6.95309e+01
1.98400e+04 3.34000e+01 -6.06984e+01 -5.41737e+01 -6.72231e+01 -6.67970e+01 -6.41252e+01 -6.94688e+01
2.04800e+04 3.40000e+01 -7.29933e+01 -4.84524e+01 -9.75342e+01 -6.67402e+01 -6.40987e+01 -6.93817e+01
2.11200e+04 3.62000e+01 -6.37680e+01 -5.65188e+01 -7.10173e+01 -6.65709e+01 -6.38729e+01 -6.92690e+01
2.17600e+04 3.64000e+01 -6.07783e+01 -5.28873e+01 -6.86693e+01 -6.62797e+01 -6.34300e+01 -6.91293e+01
2.24000e+04 3.76000e+01 -7.21344e+01 -4.84644e+01 -9.58044e+01 -6.58806e+01 -6.28071e+01 -6.89540e+01
2.30400e+04 3.84000e+01 -5.92507e+01 -5.56500e+01 -6.28515e+01 -6.54071e+01 -6.20787e+01 -6.87354e+01
2.36800e+04 3.84000e+01 -5.92507e+01 -5.56500e+01 -6.28515e+01 -6.49055e+01 -6.13319e+01 -6.84790e+01
2.43200e+04 3.94000e+01 -8.12895e+01 -5.29889e+01 -1.09590e+02 -6.44256e+01 -6.06459e+01 -6.82053e+01
2.49600e+04 4.06000e+01 -6.48587e+01 -5.70334e+01 -7.26841e+01 -6.40099e+01 -6.00759e+01 -6.79440e+01
2.56000e+04 4.12000e+01 -6.70575e+01 -6.02788e+01 -7.38362e+01 -6.36843e+01 -5.96438e+01 -6.77248e+01
2.62400e+04 4.22000e+01 -6.50293e+01 -6.05793e+01 -6.94792e+01 -6.34529e+01 -5.93367e+01 -6.75692e+01
2.68800e+04 4.24000e+01 -6.27281e+01 -5.54972e+01 -6.99591e+01 -6.33031e+01 -5.91183e+01 -6.74878e+01
2.75200e+04 4.38000e+01 -6.03147e+01 -5.37107e+01 -6.69187e+01 -6.32147e+01 -5.89472e+01 -6.74823e+01
2.81600e+04 4.50000e+01 -5.89406e+01 -5.58796e+01 -6.20015e+01 -6.31725e+01 -5.87953e+01 -6.75497e+01
2.88000e+04 4.50000e+01 -5.89406e+01 -5.58796e+01 -6.20015e+01 -6.31707e+01 -5.86559e+01 -6.76856e+01
2.94400e+04 4.56000e+01 -5.87313e+01 -5.48311e+01 -6.26315e+01 -6.32121e+01 -5.85415e+01 -6.78827e+01
3.00800e+04 4.68000e+01 -5.61054e+01 -5.09954e+01 -6.12154e+01 -6.33009e+01 -5.84738e+01 -6.81280e+01
3.07200e+04 4.72000e+01 -5.55440e+01 -5.07752e+01 -6.03127e+01 -6.34347e+01 -5.84692e+01 -6.84003e+01
3.13600e+04 4.80000e+01 -5.58726e+01 -5.18435e+01 -5.99017e+01 -6.35986e+01 -5.85282e+01 -6.86690e+01
3.20000e+04 4.84000e+01 -5.71748e+01 -5.15015e+01 -6.28480e+01 -6.37648e+01 -5.86333e+01 -6.88962e+01
3.26400e+04 4.94000e+01 -6.81539e+01 -4.22441e+01 -9.40637e+01 -6.38986e+01 -5.87555e+01 -6.90417e+01
3.32800e+04 5.04000e+01 -6.37470e+01 -4.38280e+01 -8.36660e+01 -6.39656e+01 -5.88615e+01 -6.90697e+01
3.39200e+04 5.22000e+01 -6.66138e+01 -4.82084e+01 -8.50192e+01 -6.39384e+01 -5.89201e+01 -6.89567e+01
3.45600e+04 5.34000e+01 -5.89567e+01 -5.63185e+01 -6.15950e+01 -6.38016e+01 -5.89063e+01 -6.86968e+01
3.52000e+04 5.34000e+01 -5.89567e+01 -5.63185e+01 -6.15950e+01 -6.35540e+01 -5.88016e+01 -6.83063e+01
3.58400e+04 5.50000e+01 -6.02203e+01 -5.72022e+01 -6.32384e+01 -6.32104e+01 -5.85949e+01 -6.78259e+01
3.64800e+04 5.56000e+01 -5.89075e+01 -5.34893e+01 -6.43258e+01 -6.28008e+01 -5.82847e+01 -6.73170e+01
3.71200e+04 5.60000e+01 -5.87865e+01 -5.26535e+01 -6.49195e+01 -6.23655e+01 -5.78842e+01 -6.68467e+01
3.77600e+04 5.70000e+01 -6.66811e+01 -4.93930e+01 -8.39692e+01 -6.19466e+01 -5.74258e+01 -6.64674e+01
3.84000e+04 5.72000e+01 -5.99467e+01 -5.43551e+01 -6.55382e+01 -6.15805e+01 -5.69582e+01 -6.62028e+01
3.90400e+04 5.76000e+01 -5.84264e+01 -5.40150e+01 -6.28379e+01 -6.12911e+01 -5.65361e+01 -6.60460e+01
3.96800e+04 5.94000e+01 -6.84092e+01 -4.35285e+01 -9.32899e+01 -6.10863e+01 -5.62052e+01 -6.59674e+01
4.03200e+04 6.02000e+01 -6.91875e+01 -4.48195e+01 -9.35554e+01 -6.09602e+01 -5.59927e+01 -6.59277e+01
4.09600e+04 6.06000e+01 -5.74758e+01 -5.41621e+01 -6.07895e+01 -6.08970e+01 -5.59022e+01 -6.58919e+01
4.16000e+04 6.18000e+01 -5.64644e+01 -5.04811e+01 -6.24477e+01 -6.08779e+01 -5.59176e+01 -6.58383e+01
4.22400e+04 6.28000e+01 -5.74269e+01 -5.09089e+01 -6.39448e+01 -6.08875e+01 -5.60108e+01 -6.57643e+01
4.28800e+04 6.30000e+01 -5.79414e+01 -5.16988e+01 -6.41841e+01 -6.09167e+01 -5.61497e+01 -6.56836e+01
4.35200e+04 6.34000e+01 -5.92150e+01 -5.59688e+01 -6.24612e+01 -6.09608e+01 -5.63022e+01 -6.56194e+01
4.41600e+04 6.44000e+01 -5.79866e+01 -5.36257e+01 -6.23475e+01 -6.10161e+01 -5.64384e+01 -6.55937e+01
4.48000e+04 6.54000e+01 -8.38953e+01 -4.98647e+01 -1.17926e+02 -6.10764e+01 -5.65352e+01 -6.56175e+01
4.54400e+04 6.66000e+01 -6.16148e+01 -5.57473e+01 -6.74823e+01 -6.11320e+01 -5.65810e+01 -6.56830e+01
4.60800e+04 6.68000e+01 -6.31330e+01 -5.99204e+01 -6.63455e+01 -6.11711e+01 -5.65772e+01 -6.57650e+01
4.67200e+04 6.80000e+01 -7.61460e+01 -4.95304e+01 -1.02762e+02 -6.11838e+01 -5.65361e+01 -6.58316e+01
4.73600e+04 7.02000e+01 -5.77071e+01 -5.12230e+01 -6.41911e+01 -6.11675e+01 -5.64760e+01 -6.58590e+01
4.80000e+04 7.02000e+01 -5.77071e+01 -5.12230e+01 -6.41911e+01 -6.11301e+01 -5.64164e+01 -6.58438e+01
4.86400e+04 7.14000e+01 -7.01675e+01 -4.25222e+01 -9.78128e+01 -6.10893e+01 -5.63759e+01 -6.58028e+01
4.92800e+04 7.28000e+01 -5.88579e+01 -4.92078e+01 -6.85081e+01 -6.10710e+01 -5.63765e+01 -6.57655e+01
4.99200e+04 7.28000e+01 -5.88579e+01 -4.92078e+01 -6.85081e+01 -6.11046e+01 -5.64458e+01 -6.57634e+01
5.05600e+04 7.38000e+01 -5.75480e+01 -4.93641e+01 -6.57319e+01 -6.12160e+01 -5.66060e+01 -6.58261e+01
5.12000e+04 7.42000e+01 -6.05613e+01 -5.17524e+01 -6.93702e+01 -6.14179e+01 -5.68534e+01 -6.59825e+01
5.18400e+04 7.42000e+01 -6.05613e+01 -5.17524e+01 -6.93702e+01 -6.17042e+01 -5.71485e+01 -6.62598e+01
5.24800e+04 7.52000e+01 -5.73540e+01 -4.96865e+01 -6.50216e+01 -6.20487e+01 -5.74285e+01 -6.66688e+01
5.31200e+04 7.52000e+01 -5.73540e+01 -4.96865e+01 -6.50216e+01 -6.24096e+01 -5.76325e+01 -6.71867e+01
5.37600e+04 7.66000e+01 -6.38761e+01 -4.57018e+01 -8.20504e+01 -6.27392e+01 -5.77185e+01 -6.77599e+01
5.44000e+04 7.78000e+01 -5.76301e+01 -5.09775e+01 -6.42827e+01 -6.29945e+01 -5.76635e+01 -6.83256e+01
5.50400e+04 7.78000e+01 -5.76301e+01 -5.09775e+01 -6.42827e+01 -6.31451e+01 -5.74576e+01 -6.88326e+01
5.56800e+04 7.90000e+01 -6.70310e+01 -4.31702e+01 -9.08918e+01 -6.31760e+01 -5.71054e+01 -6.92466e+01
5.63200e+04 7.92000e+01 -5.77547e+01 -4.81867e+01 -6.73227e+01 -6.30886e+01 -5.66285e+01 -6.95487e+01
5.69600e+04 7.98000e+01 -5.95526e+01 -5.22239e+01 -6.68813e+01 -6.28986e+01 -5.60652e+01 -6.97321e+01
5.76000e+04 8.04000e+01 -5.79369e+01 -5.20624e+01 -6.38114e+01 -6.26311e+01 -5.54610e+01 -6.98012e+01
5.82400e+04 8.04000e+01 -5.79369e+01 -5.20624e+01 -6.38114e+01 -6.23138e+01 -5.48577e+01 -6.97700e+01
5.88800e+04 8.10000e+01 -5.66421e+01 -4.92558e+01 -6.40285e+01 -6.19718e+01 -5.42845e+01 -6.96591e+01
5.95200e+04 8.18000e+01 -5.66755e+01 -4.93030e+01 -6.40479e+01 -6.16242e+01 -5.37563e+01 -6.94922e+01
6.01600e+04 8.26000e+01 -5.52802e+01 -4.52323e+01 -6.53281e+01 -6.12842e+01 -5.32764e+01 -6.92920e+01
6.08000e+04 8.32000e+01 -6.58765e+01 -3.83901e+01 -9.33629e+01 -6.09594e+01 -5.28433e+01 -6.90755e+01
6.14400e+04 8.34000e+01 -5.45884e+01 -4.53161e+01 -6.38607e+01 -6.06535e+01 -5.24552e+01 -6.88519e+01
6.20800e+04 8.40000e+01 -5.26505e+01 -4.28168e+01 -6.24842e+01 -6.03671e+01 -5.21119e+01 -6.86223e+01
6.27200e+04 8.46000e+01 -5.21928e+01 -4.27096e+01 -6.16761e+01 -6.00991e+01 -5.18136e+01 -6.83846e+01
6.33600e+04 8.52000e+01 -5.38379e+01 -4.47554e+01 -6.29204e+01 -5.98475e+01 -5.15574e+01 -6.81376e+01
6.40000e+04 8.56000e+01 -5.43664e+01 -4.47391e+01 -6.39937e+01 -5.96084e+01 -5.13335e+01 -6.78832e+01
6.46400e+04 8.60000e+01 -5.38510e+01 -4.44103e+01 -6.32918e+01 -5.93744e+01 -5.11230e+01 -6.76258e+01
6.52800e+04 8.70000e+01 -5.21438e+01 -3.94523e+01 -6.48352e+01 -5.91341e+01 -5.08986e+01 -6.73695e+01
6.59200e+04 8.76000e+01 -5.39947e+01 -3.94963e+01 -6.84931e+01 -5.88730e+01 -5.06300e+01 -6.71160e+01
6.65600e+04 8.80000e+01 -5.39811e+01 -3.97619e+01 -6.82003e+01 -5.85787e+01 -5.02927e+01 -6.68648e+01
6.72000e+04 8.88000e+01 -8.30990e+01 -4.92151e+01 -1.16983e+02 -5.82459e+01 -4.98771e+01 -6.66147e+01
6.78400e+04 8.96000e+01 -7.58841e+01 -4.49091e+01 -1.06859e+02 -5.78800e+01 -4.93947e+01 -6.63653e+01
6.84800e+04 9.02000e+01 -5.70218e+01 -4.73996e+01 -6.66440e+01 -5.74967e+01 -4.88747e+01 -6.61187e+01
6.91200e+04 9.08000e+01 -6.57583e+01 -4.42979e+01 -8.72186e+01 -5.71211e+01 -4.83611e+01 -6.58811e+01
6.97600e+04 9.14000e+01 -5.54749e+01 -4.48351e+01 -6.61146e+01 -5.67911e+01 -4.79234e+01 -6.56587e+01
7.04000e+04 9.16000e+01 -5.44279e+01 -4.23079e+01 -6.65479e+01 -5.65615e+01 -4.76719e+01 -6.54511e+01
7.10400e+04 9.30000e+01 -5.39915e+01 -4.26938e+01 -6.52891e+01 -5.64961e+01 -4.77411e+01 -6.52512e+01
7.16800e+04 9.36000e+01 -5.58776e+01 -4.44154e+01 -6.73398e+01 -5.66451e+01 -4.82315e+01 -6.50586e+01
7.23200e+04 9.36000e+01 -5.58776e+01 -4.44154e+01 -6.73398e+01 -5.70207e+01 -4.91419e+01 -6.48996e+01
7.29600e+04 9.48000e+01 -5.51641e+01 -4.15764e+01 -6.87517e+01 -5.75864e+01 -5.03363e+01 -6.48365e+01
7.36000e+04 9.50000e+01 -7.47938e+01 -4.46586e+01 -1.04929e+02 -5.82636e+01 -5.15766e+01 -6.49507e+01
7.42400e+04 9.54000e+01 -7.35858e+01 -4.33377e+01 -1.03834e+02 -5.89545e+01 -5.26202e+01 -6.52888e+01
7.48800e+04 9.64000e+01 -7.20660e+01 -4.63452e+01 -9.77867e+01 -5.95665e+01 -5.33314e+01 -6.58015e+01
7.55200e+04 9.64000e+01 -7.20660e+01 -4.63452e+01 -9.77867e+01 -6.00349e+01 -5.37149e+01 -6.63549e+01
7.61600e+04 9.84000e+01 -7.81578e+01 -4.31991e+01 -1.13116e+02 -6.03399e+01 -5.38529e+01 -6.68269e+01
7.68000e+04 9.84000e+01 -7.81578e+01 -4.31991e+01 -1.13116e+02 -6.05129e+01 -5.38440e+01 -6.71819e+01
7.74400e+04 9.86000e+01 -5.39756e+01 -3.47783e+01 -7.31729e+01 -6.06288e+01 -5.37980e+01 -6.74595e+01
7.80800e+04 9.94000e+01 -5.27318e+01 -3.60583e+01 -6.94053e+01 -6.07839e+01 -5.38407e+01 -6.77270e+01
7.87200e+04 9.94000e+01 -5.27318e+01 -3.60583e+01 -6.94053e+01 -6.10718e+01 -5.40754e+01 -6.80682e+01
7.93600e+04 1.00600e+02 -5.32138e+01 -3.34324e+01 -7.29952e+01 -6.15621e+01 -5.45053e+01 -6.86189e+01
8.00000e+04 1.00600e+02 -5.32138e+01 -3.34324e+01 -7.29952e+01 -6.22817e+01 -5.49754e+01 -6.95879e+01
8.06400e+04 1.01000e+02 -5.34873e+01 -3.41763e+01 -7.27982e+01 -6.31996e+01 -5.52381e+01 -7.11611e+01
8.12800e+04 1.01800e+02 -5.03931e+01 -3.28389e+01 -6.79474e+01 -6.42236e+01 -5.51517e+01 -7.32956e+01
8.19200e+04 1.01800e+02 -5.03931e+01 -3.28389e+01 -6.79474e+01 -6.52166e+01 -5.47864e+01 -7.56467e+01
8.25600e+04 1.03000e+02 -8.03323e+01 -4.86388e+01 -1.12026e+02 -6.60282e+01 -5.43294e+01 -7.77270e+01
8.32000e+04 1.03200e+02 -7.11373e+01 -4.21326e+01 -1.00142e+02 -6.65316e+01 -5.39577e+01 -7.91054e+01
8.38400e+04 1.03400e+02 -5.01825e+01 -3.58739e+01 -6.44912e+01 -6.66490e+01 -5.37753e+01 -7.95228e+01
8.44800e+04 1.04200e+02 -5.09499e+01 -3.54568e+01 -6.64429e+01 -6.63626e+01 -5.37945e+01 -7.89307e+01
8.51200e+04 1.04400e+02 -4.99785e+01 -3.27387e+01 -6.72183e+01 -6.57139e+01 -5.39378e+01 -7.74899e+01
8.57600e+04 1.05400e+02 -4.95329e+01 -3.30777e+01 -6.59882e+01 -6.47960e+01 -5.40598e+01 -7.55322e+01
8.64000e+04 1.05600e+02 -4.79107e+01 -3.15929e+01 -6.42285e+01 -6.37330e+01 -5.40033e+01 -7.34628e+01
8.70400e+04 1.05800e+02 -4.67987e+01 -2.84577e+01 -6.51397e+01 -6.26474e+01 -5.36835e+01 -7.16112e+01
8.76800e+04 1.07000e+02 -4.92766e+01 -2.83819e+01 -7.01714e+01 -6.16296e+01 -5.31418e+01 -7.01174e+01
8.83200e+04 1.07200e+02 -5.03360e+01 -3.12491e+01 -6.94230e+01 -6.07222e+01 -5.24988e+01 -6.89456e+01
8.89600e+04 1.07600e+02 -5.05559e+01 -3.17992e+01 -6.93127e+01 -5.99213e+01 -5.18501e+01 -6.79925e+01
8.96000e+04 1.08000e+02 -4.95766e+01 -3.24464e+01 -6.67068e+01 -5.91910e+01 -5.12084e+01 -6.71736e+01
9.02400e+04 1.08400e+02 -4.81900e+01 -2.84985e+01 -6.78815e+01 -5.84835e+01 -5.05164e+01 -6.64506e+01
9.08800e+04 1.09800e+02 -4.56917e+01 -2.65528e+01 -6.48306e+01 -5.77575e+01 -4.96862e+01 -6.58288e+01
9.15200e+04 1.09800e+02 -4.56917e+01 -2.65528e+01 -6.48306e+01 -5.69907e+01 -4.86374e+01 -6.53440e+01
9.21600e+04 1.10200e+02 -6.57328e+01 -4.15410e+01 -8.99247e+01 -5.61841e+01 -4.73310e+01 -6.50372e+01
9.28000e+04 1.11000e+02 -4.64517e+01 -2.78527e+01 -6.50508e+01 -5.53599e+01 -4.57931e+01 -6.49267e+01
9.34400e+04 1.11000e+02 -4.64517e+01 -2.78527e+01 -6.50508e+01 -5.45527e+01 -4.41110e+01 -6.49944e+01
9.40800e+04 1.12000e+02 -7.26545e+01 -4.29320e+01 -1.02377e+02 -5.37997e+01 -4.24068e+01 -6.51926e+01
9.47200e+04 1.13200e+02 -7.36993e+01 -4.27793e+01 -1.04619e+02 -5.31343e+01 -4.08125e+01 -6.54561e+01
9.53600e+04 1.13800e+02 -4.96897e+01 -3.33312e+01 -6.60482e+01 -5.25822e+01 -3.94496e+01 -6.57148e+01
9.60000e+04 1.14200e+02 -4.94320e+01 -3.31519e+01 -6.57121e+01 -5.21565e+01 -3.84073e+01 -6.59057e+01
9.66400e+04 1.14400e+02 -4.79635e+01 -3.36304e+01 -6.22967e+01 -5.18589e+01 -3.77285e+01 -6.59894e+01
9.72800e+04 1.15400e+02 -4.39626e+01 -2.35772e+01 -6.43480e+01 -5.16887e+01 -3.74189e+01 -6.59585e+01
9.79200e+04 1.15400e+02 -4.39626e+01 -2.35772e+01 -6.43480e+01 -5.16503e+01 -3.74620e+01 -6.58387e+01
9.85600e+04 1.15800e+02 -4.53096e+01 -2.36330e+01 -6.69861e+01 -5.17484e+01 -3.78164e+01 -6.56803e+01
9.92000e+04 1.17000e+02 -4.44485e+01 -2.17226e+01 -6.71743e+01 -5.19750e+01 -3.84068e+01 -6.55432e+01
9.98400e+04 1.17200e+02 -4.52734e+01 -2.15362e+01 -6.90105e+01 -5.23006e+01 -3.91248e+01 -6.54764e+01
1.00480e+05 1.18200e+02 -4.58972e+01 -2.46863e+01 -6.71081e+01 -5.26722e+01 -3.98452e+01 -6.54993e+01
1.01120e+05 1.18200e+02 -4.58972e+01 -2.46863e+01 -6.71081e+01 -5.30221e+01 -4.04515e+01 -6.55926e+01
1.01760e+05 1.18600e+02 -4.10377e+01 -2.49197e+01 -5.71558e+01 -5.32808e+01 -4.08557e+01 -6.57058e+01
1.02400e+05 1.19200e+02 -3.67946e+01 -1.79419e+01 -5.56473e+01 -5.33917e+01 -4.10028e+01 -6.57805e+01
1.03040e+05 1.19400e+02 -4.06190e+01 -1.76890e+01 -6.35489e+01 -5.33208e+01 -4.08609e+01 -6.57806e+01
1.03680e+05 1.20200e+02 -5.12042e+01 -1.31235e+01 -8.92849e+01 -5.30595e+01 -4.04093e+01 -6.57098e+01
1.04320e+05 1.20400e+02 -4.05204e+01 -1.49633e+01 -6.60775e+01 -5.26202e+01 -3.96381e+01 -6.56024e+01
1.04960e+05 1.20800e+02 -4.23582e+01 -1.74001e+01 -6.73163e+01 -5.20257e+01 -3.85586e+01 -6.54927e+01
1.05600e+05 1.21400e+02 -3.99260e+01 -1.49310e+01 -6.49210e+01 -5.13000e+01 -3.72101e+01 -6.53899e+01
1.06240e+05 1.21600e+02 -4.04769e+01 -1.47715e+01 -6.61823e+01 -5.04656e+01 -3.56544e+01 -6.52767e+01
1.06880e+05 1.22200e+02 -3.54151e+01 -5.99993e+00 -6.48304e+01 -4.95451e+01 -3.39614e+01 -6.51289e+01
1.07520e+05 1.22400e+02 -5.18196e+01 -2.61290e+00 -1.01026e+02 -4.85655e+01 -3.21956e+01 -6.49354e+01
1.08160e+05 1.23000e+02 -3.73181e+01 -1.08739e+01 -6.37623e+01 -4.75589e+01 -3.04105e+01 -6.47073e+01
1.08800e+05 1.23400e+02 -3.73361e+01 -1.17364e+01 -6.29357e+01 -4.65604e+01 -2.86480e+01 -6.44728e+01
1.09440e+05 1.24000e+02 -5.09763e+01 -1.03755e+01 -9.15770e+01 -4.56044e+01 -2.69384e+01 -6.42705e+01
1.10080e+05 1.25200e+02 -3.69587e+01 -8.66715e+00 -6.52503e+01 -4.47240e+01 -2.53016e+01 -6.41464e+01
1.10720e+05 1.25200e+02 -3.69587e+01 -8.66715e+00 -6.52503e+01 -4.39481e+01 -2.37471e+01 -6.41490e+01
1.11360e+05 1.25800e+02 -3.70535e+01 -1.01937e+01 -6.39134e+01 -4.32963e+01 -2.22771e+01 -6.43154e+01
1.12000e+05 1.26200e+02 -3.71370e+01 -1.04437e+01 -6.38302e+01 -4.27737e+01 -2.08899e+01 -6.46574e+01
1.12640e+05 1.26400e+02 -3.80896e+01 -1.00923e+01 -6.60869e+01 -4.23692e+01 -1.95834e+01 -6.51551e+01
1.13280e+05 1.27400e+02 -3.58104e+01 -2.71715e+00 -6.89036e+01 -4.20580e+01 -1.83571e+01 -6.57590e+01
1.13920e+05 1.27400e+02 -3.58104e+01 -2.71715e+00 -6.89036e+01 -4.18067e+01 -1.72140e+01 -6.63994e+01
1.14560e+05 1.28000e+02 -3.41723e+01 -2.09724e+00 -6.62473e+01 -4.15799e+01 -1.61612e+01 -6.69985e+01
1.15200e+05 1.28400e+02 -3.34159e+01 -1.55812e+00 -6.52737e+01 -4.13471e+01 -1.52076e+01 -6.74865e+01
1.15840e+05 1.28600e+02 -3.46030e+01 -1.42076e+00 -6.77852e+01 -4.10875e+01 -1.43581e+01 -6.78170e+01
1.16480e+05 1.29600e+02 -3.44373e+01 -8.67482e-01 -6.80071e+01 -4.07911e+01 -1.36059e+01 -6.79763e+01
1.17120e+05 1.29600e+02 -3.44373e+01 -8.67482e-01 -6.80071e+01 -4.04553e+01 -1.29288e+01 -6.79819e+01
1.17760e+05 1.30000e+02 -3.31661e+01 -2.25732e+00 -6.40748e+01 -4.00818e+01 -1.22920e+01 -6.78715e+01
1.18400e+05 1.30600e+02 -2.61958e+01 8.56452e+00 -6.09562e+01 -3.96731e+01 -1.16564e+01 -6.76898e+01
1.19040e+05 1.30800e+02 -2.61676e+01 8.56275e+00 -6.08979e+01 -3.92338e+01 -1.09893e+01 -6.74783e+01
1.19680e+05 1.31600e+02 -2.11946e+01 1.73667e+01 -5.97560e+01 -3.87704e+01 -1.02711e+01 -6.72697e+01
1.20320e+05 1.31600e+02 -2.11946e+01 1.73667e+01 -5.97560e+01 -3.82906e+01 -9.49647e+00 -6.70846e+01
1.20960e+05 1.32000e+02 -2.28397e+01 1.58884e+01 -6.15677e+01 -3.77981e+01 -8.66766e+00 -6.69286e+01
1.21600e+05 1.32600e+02 -2.39398e+01 1.00835e+01 -5.79630e+01 -3.72881e+01 -7.78441e+00 -6.67918e+01
1.22240e+05 1.32800e+02 -2.43422e+01 1.01808e+01 -5.88652e+01 -3.67439e+01 -6.83634e+00 -6.66515e+01
1.22880e+05 1.33600e+02 -1.78136e+01 2.17350e+01 -5.73622e+01 -3.61400e+01 -5.80113e+00 -6.64788e+01
1.23520e+05 1.33600e+02 -1.78136e+01 2.17350e+01 -5.73622e+01 -3.54483e+01 -4.65137e+00 -6.62452e+01
1.24160e+05 1.34000e+02 -1.86660e+01 1.87997e+01 -5.61317e+01 -3.46484e+01 -3.36674e+00 -6.59301e+01
1.24800e+05 1.34600e+02 -1.77266e+01 2.46087e+01 -6.00620e+01 -3.37356e+01 -1.94696e+00 -6.55242e+01
1.25440e+05 1.34800e+02 -1.72194e+01 2.45964e+01 -5.90352e+01 -3.27223e+01 -4.14472e-01 -6.50302e+01
1.26080e+05 1.35800e+02 -2.88043e+01 2.96681e+01 -8.72766e+01 -3.16329e+01 1.19364e+00 -6.44594e+01
1.26720e+05 1.36000e+02 -1.60939e+01 2.52789e+01 -5.74668e+01 -3.04953e+01 2.83906e+00 -6.38296e+01
1.27360e+05 1.36400e+02 -1.50823e+01 2.75375e+01 -5.77022e+01 -2.93346e+01 4.49304e+00 -6.31622e+01
1.28000e+05 1.37000e+02 -2.24923e+01 3.61333e+01 -8.11180e+01 -2.81715e+01 6.14019e+00 -6.24832e+01
1.28640e+05 1.37400e+02 -1.02115e+01 3.32419e+01 -5.36650e+01 -2.70246e+01 7.77593e+00 -6.18251e+01
1.29280e+05 1.38000e+02 -1.08540e+01 3.04742e+01 -5.21823e+01 -2.59128e+01 9.40014e+00 -6.12256e+01
1.29920e+05 1.38200e+02 -1.02782e+01 3.04997e+01 -5.10561e+01 -2.48543e+01 1.10112e+01 -6.07199e+01
1.30560e+05 1.38600e+02 -6.38102e+00 3.70157e+01 -4.97777e+01 -2.38626e+01 1.26063e+01 -6.03316e+01
1.31200e+05 1.39000e+02 -2.92904e+00 4.55802e+01 -5.14383e+01 -2.29413e+01 1.41843e+01 -6.00669e+01
1.31840e+05 1.39400e+02 -4.32354e+00 4.55841e+01 -5.42312e+01 -2.20817e+01 1.57478e+01 -5.99112e+01
1.32480e+05 1.40200e+02 -3.55577e+00 4.45200e+01 -5.16315e+01 -2.12642e+01 1.73006e+01 -5.98290e+01
1.33120e+05 1.40600e+02 -1.75479e+00 4.45611e+01 -4.80707e+01 -2.04616e+01 1.88454e+01 -5.97687e+01
1.33760e+05 1.41000e+02 -8.07280e-02 4.76662e+01 -4.78276e+01 -1.96436e+01 2.03843e+01 -5.96716e+01
1.34400e+05 1.41400e+02 3.46069e+00 5.26245e+01 -4.57031e+01 -1.87808e+01 2.19245e+01 -5.94861e+01
1.35040e+05 1.42200e+02 4.41532e-01 5.28132e+01 -5.19302e+01 -1.78497e+01 2.34805e+01 -5.91798e+01
1.35680e+05 1.43000e+02 6.30172e+00 6.27202e+01 -5.01168e+01 -1.68374e+01 2.50709e+01 -5.87457e+01
1.36320e+05 1.43000e+02 6.30172e+00 6.27202e+01 -5.01168e+01 -1.57430e+01 2.67114e+01 -5.81974e+01
1.36960e+05 1.43600e+02 1.23136e+01 6.83336e+01 -4.37064e+01 -1.45748e+01 2.84113e+01 -5.75609e+01
1.37600e+05 1.44000e+02 7.58568e+00 6.02801e+01 -4.51087e+01 -1.33473e+01 3.01727e+01 -5.68673e+01
1.38240e+05 1.44400e+02 4.43442e+00 6.06834e+01 -5.18146e+01 -1.20783e+01 3.19934e+01 -5.61501e+01
1.38880e+05 1.45000e+02 8.57730e+00 6.90321e+01 -5.18775e+01 -1.07847e+01 3.38714e+01 -5.54408e+01
1.39520e+05 1.45000e+02 8.57730e+00 6.90321e+01 -5.18775e+01 -9.47684e+00 3.58082e+01 -5.47619e+01
1.40160e+05 1.45600e+02 1.28843e+01 6.32524e+01 -3.74837e+01 -8.15682e+00 3.78074e+01 -5.41210e+01
1.40800e+05 1.46000e+02 2.03512e+01 7.69677e+01 -3.62653e+01 -6.82151e+00 3.98694e+01 -5.35124e+01
1.41440e+05 1.46400e+02 2.01427e+01 7.68287e+01 -3.65433e+01 -5.46849e+00 4.19879e+01 -5.29249e+01
1.42080e+05 1.47000e+02 2.32352e+01 8.32361e+01 -3.67657e+01 -4.10065e+00 4.41490e+01 -5.23503e+01
1.42720e+05 1.47000e+02 2.32352e+01 8.32361e+01 -3.67657e+01 -2.72472e+00 4.63342e+01 -5.17836e+01
1.43360e+05 1.47600e+02 1.85354e+01 7.23805e+01 -3.53097e+01 -1.34496e+00 4.85268e+01 -5.12167e+01
1.44000e+05 1.48000e+02 1.84759e+01 7.08956e+01 -3.39439e+01 4.33200e-02 5.07179e+01 -5.06313e+01
1.44640e+05 1.48600e+02 1.74389e+01 7.11629e+01 -3.62850e+01 1.45594e+00 5.29108e+01 -4.99990e+01
1.45280e+05 1.49200e+02 2.06609e+01 7.88853e+01 -3.75634e+01 2.91507e+00 5.51181e+01 -4.92879e+01
1.45920e+05 1.49200e+02 2.06609e+01 7.88853e+01 -3.75634e+01 4.43958e+00 5.73516e+01 -4.84725e+01
1.46560e+05 1.49800e+02 2.21462e+01 8.38586e+01 -3.95661e+01 6.03316e+00 5.96076e+01 -4.75413e+01
1.47200e+05 1.50400e+02 5.65296e+00 5.92571e+01 -4.79512e+01 7.67686e+00 6.18557e+01 -4.65019e+01
1.47840e+05 1.50800e+02 6.48916e+00 5.93449e+01 -4.63666e+01 9.32974e+00 6.40408e+01 -4.53813e+01
1.48480e+05 1.51400e+02 2.49541e+01 8.55542e+01 -3.56460e+01 1.09375e+01 6.60968e+01 -4.42218e+01
1.49120e+05 1.51400e+02 2.49541e+01 8.55542e+01 -3.56460e+01 1.24421e+01 6.79582e+01 -4.30739e+01
1.49760e+05 1.52000e+02 2.83960e+01 9.16725e+01 -3.48806e+01 1.37859e+01 6.95579e+01 -4.19862e+01
1.50400e+05 1.52400e+02 3.27714e+01 9.70643e+01 -3.15216e+01 1.49130e+01 7.08199e+01 -4.09938e+01
1.51040e+05 1.52800e+02 3.25308e+01 9.71258e+01 -3.20641e+01 1.57786e+01 7.16698e+01 -4.01127e+01
1.51680e+05 1.53400e+02 3.64352e+01 1.04802e+02 -3.19317e+01 1.63653e+01 7.20732e+01 -3.93427e+01
1.52320e+05 1.53400e+02 3.64352e+01 1.04802e+02 -3.19317e+01 1.66994e+01 7.20765e+01 -3.86777e+01
1.52960e+05 1.54000e+02 3.58118e+01 1.01090e+02 -2.94669e+01 1.68549e+01 7.18213e+01 -3.81115e+01
1.53600e+05 1.54400e+02 3.53338e+01 1.00925e+02 -3.02573e+01 1.69421e+01 7.15200e+01 -3.76357e+01
1.54240e+05 1.54800e+02 3.73271e+01 1.00957e+02 -2.63028e+01 1.70853e+01 7.14047e+01 -3.72341e+01
1.54880e+05 1.55400e+02 1.76125e+01 7.49504e+01 -3.97253e+01 1.73975e+01 7.16752e+01 -3.68801e+01
1.55520e+05 1.55400e+02 1.76125e+01 7.49504e+01 -3.97253e+01 1.79607e+01 7.24618e+01 -3.65404e+01
1.56160e+05 1.56000e+02 3.83279e+01 1.08688e+02 -3.20321e+01 1.88131e+01 7.38083e+01 -3.61820e+01
1.56800e+05 1.56400e+02 4.35116e+01 1.16634e+02 -2.96109e+01 1.99453e+01 7.56695e+01 -3.57789e+01
1.57440e+05 1.56800e+02 4.66680e+01 1.16204e+02 -2.28677e+01 2.12994e+01 7.79119e+01 -3.53131e+01
1.58080e+05 1.57400e+02 3.98447e+01 1.04217e+02 -2.45272e+01 2.27750e+01 8.03251e+01 -3.47752e+01
1.58720e+05 1.57400e+02 3.98447e+01 1.04217e+02 -2.45272e+01 2.42474e+01 8.26627e+01 -3.41679e+01
1.59360e+05 1.58000e+02 4.65094e+01 1.14118e+02 -2.10994e+01 2.56032e+01 8.47177e+01 -3.35113e+01
1.60000e+05 1.58600e+02 5.20553e+01 1.24766e+02 -2.06559e+01 2.67748e+01 8.63931e+01 -3.28434e+01
1.60640e+05 1.59000e+02 5.18184e+01 1.25090e+02 -2.14529e+01 2.77584e+01 8.77237e+01 -3.22070e+01
1.61280e+05 1.59600e+02 4.82852e+01 1.17459e+02 -2.08888e+01 2.86046e+01 8.88389e+01 -3.16297e+01
1.61920e+05 1.59600e+02 4.82852e+01 1.17459e+02 -2.08888e+01 2.93931e+01 8.98953e+01 -3.11091e+01
1.62560e+05 1.60400e+02 4.65772e+01 1.12866e+02 -1.97118e+01 3.02059e+01 9.10232e+01 -3.06115e+01
1.63200e+05 1.60800e+02 2.44203e+01 9.12635e+01 -4.24228e+01 3.11095e+01 9.23074e+01 -3.00884e+01
1.63840e+05 1.61200e+02 5.09362e+01 1.20728e+02 -1.88559e+01 3.21473e+01 9.37921e+01 -2.94975e+01
1.64480e+05 1.62000e+02 5.15802e+01 1.23693e+02 -2.05331e+01 3.33349e+01 9.54901e+01 -2.88203e+01
1.65120e+05 1.62000e+02 5.15802e+01 1.23693e+02 -2.05331e+01 3.46542e+01 9.73759e+01 -2.80675e+01
1.65760e+05 1.62800e+02 5.90535e+01 1.31466e+02 -1.33588e+01 3.60476e+01 9.93672e+01 -2.72720e+01
1.66400e+05 1.63200e+02 5.71805e+01 1.29423e+02 -1.50621e+01 3.74225e+01 1.01319e+02 -2.64739e+01
1.67040e+05 1.63600e+02 5.34642e+01 1.29738e+02 -2.28092e+01 3.86759e+01 1.03064e+02 -2.57118e+01
1.67680e+05 1.64000e+02 4.97401e+01 1.24358e+02 -2.48782e+01 3.97307e+01 1.04480e+02 -2.50185e+01
1.68320e+05 1.64200e+02 4.87666e+01 1.23277e+02 -2.57432e+01 4.05659e+01 1.05549e+02 -2.44172e+01
1.68960e+05 1.65000e+02 3.03556e+01 9.68686e+01 -3.61575e+01 4.12207e+01 1.06356e+02 -2.39142e+01
1.69600e+05 1.65200e+02 3.44683e+01 1.02991e+02 -3.40544e+01 4.17770e+01 1.07049e+02 -2.34945e+01
1.70240e+05 1.65600e+02 6.12927e+01 1.37836e+02 -1.52502e+01 4.23270e+01 1.07781e+02 -2.31272e+01
1.70880e+05 1.66200e+02 6.12080e+01 1.36192e+02 -1.37755e+01 4.29404e+01 1.08660e+02 -2.27795e+01
1.71520e+05 1.66400e+02 5.99626e+01 1.34747e+02 -1.48215e+01 4.36377e+01 1.09709e+02 -2.24339e+01
1.72160e+05 1.67200e+02 6.12133e+01 1.33040e+02 -1.06131e+01 4.43849e+01 1.10865e+02 -2.20949e+01
1.72800e+05 1.68000e+02 6.63145e+01 1.41321e+02 -8.69238e+00 4.51099e+01 1.12002e+02 -2.17823e+01
1.73440e+05 1.68600e+02 3.35830e+01 1.04715e+02 -3.75495e+01 4.57407e+01 1.12999e+02 -2.15171e+01
1.74080e+05 1.68800e+02 3.83434e+01 1.16613e+02 -3.99262e+01 4.62407e+01 1.13789e+02 -2.13078e+01
1.74720e+05 1.69400e+02 6.78687e+01 1.44113e+02 -8.37510e+00 4.66240e+01 1.14394e+02 -2.11462e+01
1.75360e+05 1.69800e+02 7.05017e+01 1.42663e+02 -1.65950e+00 4.69442e+01 1.14899e+02 -2.10103e+01
1.76000e+05 1.70200e+02 6.66461e+01 1.40699e+02 -7.40719e+00 4.72619e+01 1.15395e+02 -2.08710e+01
1.76640e+05 1.70600e+02 5.89351e+01 1.33171e+02 -1.53011e+01 4.76137e+01 1.15931e+02 -2.07032e+01
1.77280e+05 1.70800e+02 6.08321e+01 1.37586e+02 -1.59224e+01 4.79980e+01 1.16487e+02 -2.04906e+01
1.77920e+05 1.71400e+02 2.77827e+01 1.10995e+02 -5.54291e+01 4.83939e+01 1.17010e+02 -2.02218e+01
1.78560e+05 1.72200e+02 2.98322e+01 1.13599e+02 -5.39346e+01 4.87904e+01 1.17462e+02 -1.98816e+01
1.79200e+05 1.72800e+02 3.40211e+01 1.39665e+02 -7.16232e+01 4.92072e+01 1.17867e+02 -1.94525e+01
1.79840e+05 1.73000e+02 7.27153e+01 1.55415e+02 -9.98421e+00 4.96864e+01 1.18296e+02 -1.89234e+01
1.80480e+05 1.73400e+02 7.26667e+01 1.52379e+02 -7.04576e+00 5.02645e+01 1.18834e+02 -1.83052e+01
1.81120e+05 1.74000e+02 6.07940e+01 1.33960e+02 -1.23719e+01 5.09369e+01 1.19517e+02 -1.76431e+01
1.81760e+05 1.74400e+02 5.86372e+01 1.30385e+02 -1.31108e+01 5.16470e+01 1.20309e+02 -1.70154e+01
1.82400e+05 1.74800e+02 2.75584e+01 1.06634e+02 -5.15172e+01 5.23137e+01 1.21136e+02 -1.65086e+01
1.83040e+05 1.75400e+02 7.28187e+01 1.51232e+02 -5.59473e+00 5.28773e+01 1.21936e+02 -1.61808e+01
1.83680e+05 1.76800e+02 7.43734e+01 1.53354e+02 -4.60771e+00 5.33294e+01 1.22696e+02 -1.60370e+01
1.84320e+05 1.77200e+02 7.24744e+01 1.50175e+02 -5.22587e+00 5.37067e+01 1.23444e+02 -1.60306e+01
1.84960e+05 1.77600e+02 7.19833e+01 1.47880e+02 -3.91347e+00 5.40547e+01 1.24200e+02 -1.60905e+01
1.85600e+05 1.78000e+02 7.13015e+01 1.47043e+02 -4.44036e+00 5.43883e+01 1.24927e+02 -1.61510e+01
1.86240e+05 1.78400e+02 7.39433e+01 1.52160e+02 -4.27377e+00 5.46778e+01 1.25518e+02 -1.61621e+01
1.86880e+05 1.78800e+02 5.88658e+01 1.67090e+02 -4.93581e+01 5.48763e+01 1.25835e+02 -1.60827e+01
1.87520e+05 1.79200e+02 6.15550e+01 1.69369e+02 -4.62591e+01 5.49612e+01 1.25796e+02 -1.58739e+01
1.88160e+05 1.79800e+02 5.20960e+01 1.35376e+02 -3.11841e+01 5.49642e+01 1.25433e+02 -1.55042e+01
1.88800e+05 1.80200e+02 4.85741e+01 1.26297e+02 -2.91488e+01 5.49681e+01 1.24901e+02 -1.49650e+01
1.89440e+05 1.80800e+02 7.74249e+01 1.53983e+02 8.66379e-01 5.50736e+01 1.24438e+02 -1.42905e+01
1.90080e+05 1.81000e+02 7.71947e+01 1.53485e+02 9.04454e-01 5.53583e+01 1.24284e+02 -1.35675e+01
1.90720e+05 1.81600e+02 7.82968e+01 1.55311e+02 1.28292e+00 5.58469e+01 1.24615e+02 -1.29212e+01
1.91360e+05 1.81800e+02 7.87436e+01 1.55422e+02 2.06507e+00 5.65059e+01 1.25484e+02 -1.24724e+01
1.92000e+05 1.82200e+02 7.87348e+01 1.55006e+02 2.46367e+00 5.72641e+01 1.26816e+02 -1.22874e+01
1.92640e+05 1.83000e+02 3.72010e+01 1.25994e+02 -5.15916e+01 5.80513e+01 1.28451e+02 -1.23484e+01
1.93280e+05 1.83400e+02 2.50779e+01 1.11959e+02 -6.18035e+01 5.88314e+01 1.30222e+02 -1.25587e+01
1.93920e+05 1.84200e+02 7.97342e+01 1.56144e+02 3.32478e+00 5.96135e+01 1.32005e+02 -1.27776e+01
1.94560e+05 1.84400e+02 7.97717e+01 1.56152e+02 3.39155e+00 6.04358e+01 1.33735e+02 -1.28636e+01
1.95200e+05 1.85200e+02 8.70130e+01 1.69434e+02 4.59213e+00 6.13263e+01 1.35367e+02 -1.27140e+01
1.95840e+05 1.85600e+02 8.80396e+01 1.70528e+02 5.55100e+00 6.22667e+01 1.36822e+02 -1.22886e+01
1.96480e+05 1.85800e+02 8.30094e+01 1.62299e+02 3.71941e+00 6.31906e+01 1.37990e+02 -1.16087e+01
1.97120e+05 1.86600e+02 5.67383e+01 1.22659e+02 -9.18223e+00 6.40159e+01 1.38766e+02 -1.07337e+01
1.97760e+05 1.86800e+02 5.96187e+01 1.24267e+02 -5.02936e+00 6.46938e+01 1.39118e+02 -9.73019e+00
1.98400e+05 1.87400e+02 5.88136e+01 1.27769e+02 -1.01417e+01 6.52362e+01 1.39121e+02 -8.64916e+00
1.99040e+05 1.87800e+02 5.71675e+01 1.25178e+02 -1.08428e+01 6.57094e+01 1.38937e+02 -7.51778e+00
1.99680e+05 1.88200e+02 4.61888e+01 1.45345e+02 -5.29678e+01 6.61932e+01 1.38733e+02 -6.34668e+00
2.00320e+05 1.89000e+02 5.70011e+01 1.44588e+02 -3.05857e+01 6.67320e+01 1.38603e+02 -5.13911e+00
2.00960e+05 1.89800e+02 5.67647e+01 1.36961e+02 -2.34314e+01 6.73074e+01 1.38515e+02 -3.90019e+00
2.01600e+05 1.90000e+02 5.74596e+01 1.36858e+02 -2.19383e+01 6.78473e+01 1.38341e+02 -2.64616e+00
2.02240e+05 1.90600e+02 9.52900e+01 1.74007e+02 1.65727e+01 6.82561e+01 1.37928e+02 -1.41610e+00
2.02880e+05 1.90800e+02 9.55946e+01 1.74592e+02 1.65969e+01 6.84465e+01 1.37170e+02 -2.77093e-01
2.03520e+05 1.91400e+02 6.63834e+01 1.49943e+02 -1.71763e+01 6.83601e+01 1.36025e+02 6.95526e-01
2.04160e+05 1.91800e+02 3.07640e+01 1.01832e+02 -4.03043e+01 6.79808e+01 1.34507e+02 1.45427e+00
2.04800e+05 1.92200e+02 5.65322e+01 1.34074e+02 -2.10101e+01 6.73512e+01 1.32701e+02 2.00147e+00
2.05440e+05 1.92800e+02 8.86548e+01 1.64836e+02 1.24739e+01 6.65824e+01 1.30789e+02 2.37583e+00
2.06080e+05 1.92800e+02 8.86548e+01 1.64836e+02 1.24739e+01 6.58404e+01 1.29058e+02 2.62268e+00
2.06720e+05 1.93400e+02 6.87173e+01 1.46616e+02 -9.18128e+00 6.52942e+01 1.27811e+02 2.77796e+00
2.07360e+05 1.93800e+02 2.69513e+01 9.26398e+01 -3.87373e+01 6.50507e+01 1.27230e+02 2.87133e+00
2.08000e+05 1.94400e+02 8.89363e+01 1.71577e+02 6.29598e+00 6.51243e+01 1.27309e+02 2.93923e+00
2.08640e+05 1.94800e+02 9.28496e+01 1.77343e+02 8.35571e+00 6.54544e+01 1.27877e+02 3.03169e+00
2.09280e+05 1.95400e+02 9.34964e+01 1.77334e+02 9.65851e+00 6.59431e+01 1.28688e+02 3.19857e+00
2.09920e+05 1.95800e+02 9.24341e+01 1.71861e+02 1.30072e+01 6.64853e+01 1.29507e+02 3.46324e+00
2.10560e+05 1.96000e+02 9.44886e+01 1.72702e+02 1.62748e+01 6.69911e+01 1.30174e+02 3.80788e+00
2.11200e+05 1.96600e+02 1.00042e+02 1.82260e+02 1.78250e+01 6.74096e+01 1.30633e+02 4.18648e+00
2.11840e+05 1.97000e+02 1.04611e+02 1.87896e+02 2.13272e+01 6.77491e+01 1.30945e+02 4.55347e+00
2.12480e+05 1.97400e+02 1.00357e+02 1.79371e+02 2.13431e+01 6.80767e+01 1.31263e+02 4.89047e+00
2.13120e+05 1.97800e+02 1.03267e+02 1.83050e+02 2.34837e+01 6.84999e+01 1.31784e+02 5.21562e+00
2.13760e+05 1.98000e+02 1.04834e+02 1.83821e+02 2.58474e+01 6.91375e+01 1.32700e+02 5.57555e+00
2.14400e+05 1.98600e+02 1.10725e+02 1.92709e+02 2.87403e+01 7.00933e+01 1.34160e+02 6.02689e+00
2.15040e+05 1.99200e+02 1.11677e+02 1.94424e+02 2.89288e+01 7.14341e+01 1.36252e+02 6.61668e+00
2.15680e+05 1.99600e+02 4.68264e+01 1.46296e+02 -5.26429e+01 7.31817e+01 1.38993e+02 7.37041e+00
2.16320e+05 2.00200e+02 6.56374e+01 1.42471e+02 -1.11957e+01 7.53098e+01 1.42329e+02 8.29082e+00
2.16960e+05 2.00800e+02 4.89953e+01 1.48575e+02 -5.05841e+01 7.77533e+01 1.46141e+02 9.36578e+00
2.17600e+05 2.01600e+02 1.08812e+02 1.88777e+02 2.88483e+01 8.04148e+01 1.50254e+02 1.05759e+01
2.18240e+05 2.02000e+02 7.25982e+01 1.54923e+02 -9.72663e+00 8.31687e+01 1.54441e+02 1.18964e+01
2.18880e+05 2.02400e+02 6.85428e+01 1.45757e+02 -8.67132e+00 8.58577e+01 1.58422e+02 1.32937e+01
2.19520e+05 2.02800e+02 1.08847e+02 1.86916e+02 3.07789e+01 8.82998e+01 1.61874e+02 1.47255e+01
2.20160e+05 2.03000e+02 1.11945e+02 1.89241e+02 3.46487e+01 9.03198e+01 1.64495e+02 1.61450e+01
2.20800e+05 2.03600e+02 9.08154e+01 1.80161e+02 1.46948e+00 9.17940e+01 1.66086e+02 1.75024e+01
2.21440e+05 2.04000e+02 5.30917e+01 1.28584e+02 -2.24009e+01 9.26766e+01 1.66607e+02 1.87461e+01
2.22080e+05 2.04600e+02 1.15935e+02 1.98937e+02 3.29342e+01 9.30013e+01 1.66170e+02 1.98325e+01
2.22720e+05 2.04800e+02 1.16731e+02 1.98313e+02 3.51491e+01 9.28709e+01 1.64993e+02 2.07492e+01
2.23360e+05 2.05200e+02 7.11780e+01 1.86543e+02 -4.41869e+01 9.24301e+01 1.63338e+02 2.15223e+01
2.24000e+05 2.06200e+02 1.12373e+02 1.93420e+02 3.13258e+01 9.18255e+01 1.61452e+02 2.21991e+01
2.24640e+05 2.06400e+02 1.09773e+02 1.91300e+02 2.82468e+01 9.11717e+01 1.59525e+02 2.28185e+01
2.25280e+05 2.06800e+02 6.81744e+01 1.71259e+02 -3.49100e+01 9.05546e+01 1.57718e+02 2.33916e+01
2.25920e+05 2.07400e+02 1.14427e+02 1.92283e+02 3.65708e+01 9.00464e+01 1.56190e+02 2.39024e+01
2.26560e+05 2.07600e+02 1.18395e+02 1.95384e+02 4.14057e+01 8.97175e+01 1.55107e+02 2.43280e+01
2.27200e+05 2.08400e+02 1.22226e+02 2.05289e+02 3.91626e+01 8.96313e+01 1.54598e+02 2.46651e+01
2.27840e+05 2.08600e+02 1.21980e+02 2.05083e+02 3.88779e+01 8.98288e+01 1.54718e+02 2.49400e+01
2.28480e+05 2.08800e+02 1.25556e+02 2.11784e+02 3.93289e+01 9.03190e+01 1.55443e+02 2.51950e+01
2.29120e+05 2.09600e+02 9.70915e+01 1.81463e+02 1.27202e+01 9.10858e+01 1.56702e+02 2.54692e+01
2.29760e+05 2.09800e+02 9.80267e+01 1.82542e+02 1.35117e+01 9.21066e+01 1.58423e+02 2.57906e+01
2.30400e+05 2.10400e+02 1.27562e+02 2.08381e+02 4.67428e+01 9.33654e+01 1.60548e+02 2.61823e+01
2.31040e+05 2.10800e+02 1.28570e+02 2.08821e+02 4.83187e+01 9.48445e+01 1.63024e+02 2.66647e+01
2.31680e+05 2.11200e+02 8.49536e+01 1.73354e+02 -3.44706e+00 9.64988e+01 1.65748e+02 2.72496e+01
2.32320e+05 2.11800e+02 8.33695e+01 1.76458e+02 -9.71949e+00 9.82370e+01 1.68544e+02 2.79300e+01
2.32960e+05 2.12200e+02 8.36346e+01 1.73750e+02 -6.48050e+00 9.99419e+01 1.71201e+02 2.86827e+01
2.33600e+05 2.12800e+02 1.23260e+02 2.04208e+02 4.23118e+01 1.01516e+02 1.73550e+02 2.94815e+01
2.34240e+05 2.13200e+02 1.23678e+02 2.03724e+02 4.36320e+01 1.02905e+02 1.75501e+02 3.03101e+01
2.34880e+05 2.13400e+02 1.20213e+02 1.97316e+02 4.31095e+01 1.04093e+02 1.77011e+02 3.11750e+01
2.35520e+05 2.14200e+02 8.23438e+01 1.79247e+02 -1.45596e+01 1.05060e+02 1.78016e+02 3.21042e+01
2.36160e+05 2.14600e+02 9.53896e+01 1.77778e+02 1.30016e+01 1.05774e+02 1.78417e+02 3.31312e+01
2.36800e+05 2.15000e+02 9.32887e+01 1.73885e+02 1.26927e+01 1.06204e+02 1.78153e+02 3.42547e+01
2.37440e+05 2.15800e+02 1.27815e+02 2.06694e+02 4.89355e+01 1.06354e+02 1.77307e+02 3.54005e+01
2.38080e+05 2.16000e+02 1.31415e+02 2.12521e+02 5.03090e+01 1.06269e+02 1.76117e+02 3.64213e+01
2.38720e+05 2.16400e+02 8.29771e+01 1.99791e+02 -3.38365e+01 1.06014e+02 1.74886e+02 3.71413e+01
2.39360e+05 2.17000e+02 1.31153e+02 2.10944e+02 5.13626e+01 1.05640e+02 1.73864e+02 3.74161e+01
2.40000e+05 2.17600e+02 9.26838e+01 1.81969e+02 3.39811e+00 1.05174e+02 1.73177e+02 3.71710e+01
2.40640e+05 2.18400e+02 1.24320e+02 2.03597e+02 4.50424e+01 1.04636e+02 1.72852e+02 3.64205e+01
2.41280e+05 2.18400e+02 1.24320e+02 2.03597e+02 4.50424e+01 1.04071e+02 1.72861e+02 3.52802e+01
2.41920e+05 2.18600e+02 1.25455e+02 2.02529e+02 4.83820e+01 1.03558e+02 1.73143e+02 3.39732e+01
2.42560e+05 2.19400e+02 8.98949e+01 1.91671e+02 -1.18814e+01 1.03195e+02 1.73585e+02 3.28045e+01
2.43200e+05 2.19800e+02 1.32367e+02 2.11945e+02 5.27883e+01 1.03054e+02 1.74021e+02 3.20876e+01
2.43840e+05 2.20400e+02 1.26101e+02 2.02842e+02 4.93587e+01 1.03171e+02 1.74295e+02 3.20477e+01
2.44480e+05 2.20600e+02 1.28148e+02 2.06157e+02 5.01382e+01 1.03545e+02 1.74344e+02 3.27472e+01
2.45120e+05 2.21200e+02 1.29141e+02 2.05214e+02 5.30670e+01 1.04150e+02 1.74231e+02 3.40697e+01
2.45760e+05 2.21800e+02 1.27723e+02 2.03399e+02 5.20461e+01 1.04950e+02 1.74133e+02 3.57671e+01
2.46400e+05 2.22200e+02 1.28784e+02 2.01830e+02 5.57381e+01 1.05913e+02 1.74279e+02 3.75460e+01
2.47040e+05 2.22800e+02 1.37562e+02 2.15314e+02 5.98102e+01 1.07018e+02 1.74880e+02 3.91562e+01
2.47680e+05 2.23000e+02 1.37792e+02 2.15668e+02 5.99164e+01 1.08258e+02 1.76060e+02 4.04557e+01
2.48320e+05 2.23200e+02 1.35930e+02 2.17410e+02 5.44495e+01 1.09630e+02 1.77828e+02 4.14317e+01
2.48960e+05 2.23800e+02 1.04081e+02 1.86576e+02 2.15858e+01 1.11124e+02 1.80076e+02 4.21715e+01
2.49600e+05 2.24400e+02 1.05646e+02 1.88621e+02 2.26708e+01 1.12721e+02 1.82633e+02 4.28100e+01
2.50240e+05 2.25200e+02 1.17079e+02 1.94270e+02 3.98888e+01 1.14399e+02 1.85323e+02 4.34748e+01
2.50880e+05 2.25400e+02 1.16935e+02 1.93997e+02 3.98729e+01 1.16124e+02 1.88001e+02 4.42476e+01
2.51520e+05 2.26000e+02 5.94273e+01 1.72550e+02 -5.36956e+01 1.17848e+02 1.90550e+02 4.51455e+01
2.52160e+05 2.26600e+02 9.62922e+01 2.06579e+02 -1.39947e+01 1.19488e+02 1.92854e+02 4.61218e+01
2.52800e+05 2.27200e+02 1.41229e+02 2.20688e+02 6.17700e+01 1.20931e+02 1.94778e+02 4.70835e+01
2.53440e+05 2.27600e+02 1.38630e+02 2.16794e+02 6.04666e+01 1.22056e+02 1.96188e+02 4.79240e+01
2.54080e+05 2.28200e+02 1.46388e+02 2.28807e+02 6.39685e+01 1.22769e+02 1.96985e+02 4.85526e+01
2.54720e+05 2.28400e+02 1.46207e+02 2.28980e+02 6.34346e+01 1.23024e+02 1.97134e+02 4.89144e+01
2.55360e+05 2.28800e+02 1.47414e+02 2.30109e+02 6.47201e+01 1.22845e+02 1.96689e+02 4.90007e+01
2.56000e+05 2.29400e+02 8.63888e+01 2.13763e+02 -4.09856e+01 1.22330e+02 1.95806e+02 4.88543e+01
2.56640e+05 2.30000e+02 9.35602e+01 2.13831e+02 -2.67104e+01 1.21645e+02 1.94726e+02 4.85645e+01
2.57280e+05 2.30200e+02 9.21048e+01 2.11172e+02 -2.69621e+01 1.20992e+02 1.93733e+02 4.82516e+01
2.57920e+05 2.31000e+02 1.06864e+02 1.90174e+02 2.35541e+01 1.20567e+02 1.93096e+02 4.80389e+01
2.58560e+05 2.31400e+02 1.39289e+02 2.18547e+02 6.00301e+01 1.20506e+02 1.93007e+02 4.80056e+01
2.59200e+05 2.31800e+02 1.41341e+02 2.21960e+02 6.07222e+01 1.20836e+02 1.93540e+02 4.81319e+01
2.59840e+05 2.32600e+02 1.36321e+02 2.19778e+02 5.28643e+01 1.21458e+02 1.94640e+02 4.82758e+01
2.60480e+05 2.32800e+02 1.37072e+02 2.21099e+02 5.30448e+01 1.22181e+02 1.96152e+02 4.82102e+01
2.61120e+05 2.33200e+02 1.25237e+02 2.40923e+02 9.55131e+00 1.22793e+02 1.97867e+02 4.77191e+01
2.61760e+05 2.33800e+02 1.43052e+02 2.20026e+02 6.60776e+01 1.23143e+02 1.99587e+02 4.66990e+01
2.62400e+05 2.34000e+02 1.41933e+02 2.18076e+02 6.57903e+01 1.23194e+02 2.01179e+02 4.52086e+01
2.63040e+05 2.35200e+02 9.34233e+01 1.74000e+02 1.28467e+01 1.23024e+02 2.02595e+02 4.34524e+01
2.63680e+05 2.35400e+02 9.25435e+01 1.72005e+02 1.30819e+01 1.22784e+02 2.03855e+02 4.17137e+01
2.64320e+05 2.35800e+02 1.46056e+02 2.28223e+02 6.38881e+01 1.22648e+02 2.05016e+02 4.02810e+01
2.64960e+05 2.36200e+02 1.43702e+02 2.29124e+02 5.82802e+01 1.22756e+02 2.06130e+02 3.93813e+01
2.65600e+05 2.36400e+02 1.47341e+02 2.35106e+02 5.95755e+01 1.23166e+02 2.07200e+02 3.91325e+01
2.66240e+05 2.37200e+02 1.52703e+02 2.37816e+02 6.75901e+01 1.23832e+02 2.08145e+02 3.95191e+01
2.66880e+05 2.37400e+02 1.51206e+02 2.35352e+02 6.70606e+01 1.24611e+02 2.08813e+02 4.04084e+01
2.67520e+05 2.37800e+02 9.93816e+01 2.13633e+02 -1.48693e+01 1.25330e+02 2.09056e+02 4.16039e+01
2.68160e+05 2.38400e+02 1.28137e+02 2.12002e+02 4.42724e+01 1.25866e+02 2.08820e+02 4.29127e+01
2.68800e+05 2.38600e+02 1.28578e+02 2.12840e+02 4.43165e+01 1.26199e+02 2.08201e+02 4.41981e+01
2.69440e+05 2.39400e+02 1.48506e+02 2.32471e+02 6.45404e+01 1.26417e+02 2.07429e+02 4.54048e+01
2.70080e+05 2.39600e+02 1.45758e+02 2.28033e+02 6.34820e+01 1.26662e+02 2.06778e+02 4.65464e+01
2.70720e+05 2.39800e+02 1.45745e+02 2.28013e+02 6.34777e+01 1.27064e+02 2.06465e+02 4.76637e+01
2.71360e+05 2.40600e+02 1.12893e+02 1.99122e+02 2.66634e+01 1.27681e+02 2.06585e+02 4.87776e+01
2.72000e+05 2.40800e+02 1.10571e+02 1.94789e+02 2.63530e+01 1.28487e+02 2.07107e+02 4.98665e+01
2.72640e+05 2.41400e+02 8.78384e+01 1.94695e+02 -1.90179e+01 1.29403e+02 2.07928e+02 5.08787e+01
2.73280e+05 2.42000e+02 6.55274e+01 1.59640e+02 -2.85852e+01 1.30341e+02 2.08921e+02 5.17602e+01
2.73920e+05 2.42800e+02 1.55032e+02 2.36188e+02 7.38759e+01 1.31213e+02 2.09954e+02 5.24715e+01
2.74560e+05 2.43400e+02 1.55986e+02 2.37442e+02 7.45308e+01 1.31932e+02 2.10877e+02 5.29875e+01
2.75200e+05 2.43800e+02 1.56816e+02 2.35305e+02 7.83274e+01 1.32393e+02 2.11505e+02 5.32813e+01
2.75840e+05 2.44400e+02 1.13266e+02 2.02596e+02 2.39359e+01 1.32478e+02 2.11632e+02 5.33241e+01
2.76480e+05 2.45200e+02 1.29583e+02 2.46464e+02 1.27019e+01 1.32086e+02 2.11069e+02 5.31040e+01
2.77120e+05 2.45600e+02 1.51366e+02 2.33152e+02 6.95805e+01 1.31187e+02 2.09719e+02 5.26539e+01
2.77760e+05 2.45800e+02 1.54230e+02 2.36909e+02 7.15504e+01 1.29854e+02 2.07645e+02 5.20627e+01
2.78400e+05 2.46800e+02 1.07644e+02 2.09493e+02 5.79483e+00 1.28249e+02 2.05048e+02 5.14503e+01
2.79040e+05 2.47400e+02 1.57209e+02 2.38827e+02 7.55909e+01 1.26566e+02 2.02211e+02 5.09199e+01
2.79680e+05 2.47600e+02 9.69077e+01 2.22076e+02 -2.82605e+01 1.24977e+02 1.99439e+02 5.05159e+01
2.80320e+05 2.48200e+02 1.44144e+02 2.67162e+02 2.11270e+01 1.23619e+02 1.97017e+02 5.02204e+01
2.80960e+05 2.48600e+02 8.37966e+01 2.00252e+02 -3.26591e+01 1.22572e+02 1.95159e+02 4.99849e+01
2.81600e+05 2.49400e+02 1.07289e+02 2.20700e+02 -6.12241e+00 1.21872e+02 1.93964e+02 4.97789e+01
2.82240e+05 2.49800e+02 8.39366e+01 2.14993e+02 -4.71200e+01 1.21520e+02 1.93417e+02 4.96231e+01
2.82880e+05 2.50400e+02 1.30230e+02 2.45746e+02 1.47148e+01 1.21506e+02 1.93439e+02 4.95729e+01
2.83520e+05 2.51400e+02 1.35806e+02 2.55902e+02 1.57111e+01 1.21794e+02 1.93938e+02 4.96508e+01
2.84160e+05 2.51400e+02 1.35806e+02 2.55902e+02 1.57111e+01 1.22297e+02 1.94815e+02 4.97788e+01
2.84800e+05 2.52400e+02 1.06126e+02 2.15878e+02 -3.62565e+00 1.22856e+02 1.95954e+02 4.97585e+01
2.85440e+05 2.52800e+02 1.57134e+02 2.38024e+02 7.62438e+01 1.23271e+02 1.97230e+02 4.93123e+01
2.86080e+05 2.53000e+02 1.51149e+02 2.43902e+02 5.83961e+01 1.23359e+02 1.98549e+02 4.81677e+01
2.86720e+05 2.53600e+02 1.04604e+02 2.21443e+02 -1.22340e+01 1.23016e+02 1.99882e+02 4.61512e+01
2.87360e+05 2.54000e+02 1.13301e+02 2.27426e+02 -8.23896e-01 1.22261e+02 2.01258e+02 4.32649e+01
2.88000e+05 2.54600e+02 1.57607e+02 2.39449e+02 7.57654e+01 1.21219e+02 2.02719e+02 3.97194e+01
2.88640e+05 2.55000e+02 1.52316e+02 2.31288e+02 7.33434e+01 1.20089e+02 2.04274e+02 3.59033e+01
2.89280e+05 2.55200e+02 1.30900e+02 2.52111e+02 9.68962e+00 1.19085e+02 2.05883e+02 3.22877e+01
2.89920e+05 2.56000e+02 9.47901e+01 2.15473e+02 -2.58932e+01 1.18380e+02 2.07463e+02 2.92979e+01
2.90560e+05 2.56600e+02 1.46658e+02 2.17868e+02 7.54472e+01 1.18067e+02 2.08920e+02 2.72145e+01
2.91200e+05 2.56600e+02 1.46658e+02 2.17868e+02 7.54472e+01 1.18167e+02 2.10188e+02 2.61463e+01
2.91840e+05 2.57400e+02 1.51498e+02 2.28661e+02 7.43355e+01 1.18652e+02 2.11250e+02 2.60554e+01
2.92480e+05 2.57600e+02 1.58149e+02 2.37569e+02 7.87279e+01 1.19449e+02 2.12104e+02 2.67940e+01
2.93120e+05 2.58200e+02 1.57350e+02 2.36357e+02 7.83430e+01 1.20442e+02 2.12726e+02 2.81575e+01
2.93760e+05 2.58800e+02 1.58294e+02 2.39180e+02 7.74084e+01 1.21501e+02 2.13054e+02 2.99492e+01
2.94400e+05 2.58800e+02 1.58294e+02 2.39180e+02 7.74084e+01 1.22532e+02 2.13031e+02 3.20335e+01
2.95040e+05 2.59800e+02 1.59683e+02 2.35148e+02 8.42186e+01 1.23511e+02 2.12675e+02 3.43460e+01
2.95680e+05 2.60000e+02 1.60879e+02 2.37212e+02 8.45462e+01 1.24488e+02 2.12107e+02 3.68699e+01
2.96320e+05 2.60200e+02 1.57447e+02 2.32697e+02 8.21970e+01 1.25568e+02 2.11535e+02 3.95999e+01
2.96960e+05 2.61000e+02 1.23666e+02 2.21163e+02 2.61702e+01 1.26852e+02 2.11192e+02 4.25128e+01
2.97600e+05 2.61000e+02 1.23666e+02 2.21163e+02 2.61702e+01 1.28401e+02 2.11248e+02 4.55553e+01
2.98240e+05 2.62000e+02 1.20234e+02 2.09888e+02 3.05810e+01 1.30210e+02 2.11765e+02 4.86559e+01
2.98880e+05 2.62200e+02 1.19512e+02 2.08429e+02 3.05959e+01 1.32220e+02 2.12693e+02 5.17459e+01
2.99520e+05 2.62800e+02 1.41313e+02 2.24419e+02 5.82075e+01 1.34332e+02 2.13901e+02 5.47621e+01
3.00160e+05 2.63200e+02 1.36547e+02 2.23954e+02 4.91408e+01 1.36429e+02 2.15225e+02 5.76334e+01
3.00800e+05 2.63600e+02 1.52962e+02 2.33456e+02 7.24689e+01 1.38382e+02 2.16491e+02 6.02724e+01
3.01440e+05 2.64000e+02 1.52052e+02 2.27391e+02 7.67120e+01 1.40057e+02 2.17525e+02 6.25895e+01
3.02080e+05 2.64400e+02 1.51500e+02 2.26481e+02 7.65193e+01 1.41343e+02 2.18169e+02 6.45178e+01
3.02720e+05 2.65600e+02 1.57822e+02 2.35957e+02 7.96879e+01 1.42170e+02 2.18311e+02 6.60302e+01
3.03360e+05 2.65800e+02 1.37777e+02 2.55869e+02 1.96850e+01 1.42531e+02 2.17921e+02 6.71423e+01
3.04000e+05 2.66400e+02 1.66172e+02 2.34430e+02 9.79135e+01 1.42485e+02 2.17066e+02 6.79046e+01
3.04640e+05 2.66800e+02 1.63010e+02 2.30247e+02 9.57724e+01 1.42140e+02 2.15894e+02 6.83865e+01
3.05280e+05 2.67200e+02 1.63464e+02 2.37734e+02 8.91953e+01 1.41624e+02 2.14596e+02 6.86521e+01
3.05920e+05 2.67800e+02 1.30430e+02 2.09740e+02 5.11193e+01 1.41051e+02 2.13367e+02 6.87345e+01
3.06560e+05 2.67800e+02 1.30430e+02 2.09740e+02 5.11193e+01 1.40513e+02 2.12387e+02 6.86386e+01
3.07200e+05 2.68400e+02 1.38253e+02 2.19546e+02 5.69593e+01 1.40090e+02 2.11803e+02 6.83779e+01
3.07840e+05 2.69000e+02 9.10115e+01 1.93983e+02 -1.19603e+01 1.39863e+02 2.11711e+02 6.80149e+01
3.08480e+05 2.69800e+02 1.22812e+02 2.06872e+02 3.87530e+01 1.39901e+02 2.12136e+02 6.76663e+01
3.09120e+05 2.70000e+02 1.23053e+02 2.07351e+02 3.87561e+01 1.40237e+02 2.13010e+02 6.74648e+01
3.09760e+05 2.70400e+02 1.18017e+02 2.09591e+02 2.64425e+01 1.40833e+02 2.14163e+02 6.75030e+01
3.10400e+05 2.71600e+02 1.13284e+02 2.33364e+02 -6.79656e+00 1.41560e+02 2.15331e+02 6.77893e+01
3.11040e+05 2.71800e+02 1.70225e+02 2.40980e+02 9.94701e+01 1.42210e+02 2.16187e+02 6.82341e+01
3.11680e+05 2.72400e+02 1.25347e+02 2.19673e+02 3.10208e+01 1.42546e+02 2.16425e+02 6.86673e+01
3.12320e+05 2.73400e+02 1.64610e+02 2.36560e+02 9.26600e+01 1.42363e+02 2.15851e+02 6.88739e+01
3.12960e+05 2.73400e+02 1.64610e+02 2.36560e+02 9.26600e+01 1.41554e+02 2.14469e+02 6.86389e+01
3.13600e+05 2.74000e+02 1.70012e+02 2.33503e+02 1.06521e+02 1.40155e+02 2.12503e+02 6.78071e+01
3.14240e+05 2.74400e+02 1.73534e+02 2.38642e+02 1.08426e+02 1.38337e+02 2.10313e+02 6.63614e+01
3.14880e+05 2.74800e+02 1.18456e+02 2.40196e+02 -3.28305e+00 1.36364e+02 2.08235e+02 6.44931e+01
3.15520e+05 2.75600e+02 1.18541e+02 2.24550e+02 1.25330e+01 1.34524e+02 2.06446e+02 6.26022e+01
3.16160e+05 2.75800e+02 1.59193e+02 2.21070e+02 9.73159e+01 1.33082e+02 2.04965e+02 6.11989e+01
3.16800e+05 2.76200e+02 1.56813e+02 2.29512e+02 8.41146e+01 1.32249e+02 2.03759e+02 6.07384e+01
3.17440e+05 2.76800e+02 1.60420e+02 2.32636e+02 8.82038e+01 1.32154e+02 2.02831e+02 6.14769e+01
3.18080e+05 2.77000e+02 1.35991e+02 2.55485e+02 1.64966e+01 1.32820e+02 2.02235e+02 6.34051e+01
3.18720e+05 2.78000e+02 7.89219e+01 1.73632e+02 -1.57878e+01 1.34147e+02 2.02018e+02 6.62757e+01
3.19360e+05 2.78400e+02 9.32580e+01 1.89583e+02 -3.06742e+00 1.35944e+02 2.02194e+02 6.96952e+01
3.20000e+05 2.79200e+02 1.72308e+02 2.39256e+02 1.05360e+02 1.37988e+02 2.02747e+02 7.32300e+01
3.20640e+05 2.79200e+02 1.72308e+02 2.39256e+02 1.05360e+02 1.40076e+02 2.03662e+02 7.64901e+01
3.21280e+05 2.79600e+02 1.73656e+02 2.41295e+02 1.06016e+02 1.42045e+02 2.04909e+02 7.91815e+01
3.21920e+05 2.80400e+02 1.35691e+02 2.18197e+02 5.31842e+01 1.43751e+02 2.06366e+02 8.11366e+01
3.22560e+05 2.80800e+02 1.33751e+02 2.14563e+02 5.29386e+01 1.45053e+02 2.07785e+02 8.23205e+01
3.23200e+05 2.82000e+02 1.20228e+02 2.13572e+02 2.68849e+01 1.45839e+02 2.08864e+02 8.28149e+01
3.23840e+05 2.82000e+02 1.20228e+02 2.13572e+02 2.68849e+01 1.46083e+02 2.09379e+02 8.27865e+01
3.24480e+05 2.82800e+02 1.20133e+02 2.20604e+02 1.96629e+01 1.45856e+02 2.09262e+02 8.24500e+01
3.25120e+05 2.83600e+02 1.21826e+02 2.13943e+02 2.97089e+01 1.45308e+02 2.08588e+02 8.20278e+01
3.25760e+05 2.83800e+02 9.87012e+01 1.74319e+02 2.30837e+01 1.44604e+02 2.07498e+02 8.17108e+01
3.26400e+05 2.84600e+02 1.50275e+02 2.10957e+02 8.95926e+01 1.43873e+02 2.06116e+02 8.16300e+01
3.27040e+05 2.84600e+02 1.50275e+02 2.10957e+02 8.95926e+01 1.43170e+02 2.04498e+02 8.18411e+01
3.27680e+05 2.85200e+02 8.24587e+01 1.74233e+02 -9.31552e+00 1.42474e+02 2.02638e+02 8.23103e+01
3.28320e+05 2.86000e+02 1.63611e+02 2.22148e+02 1.05073e+02 1.41715e+02 2.00522e+02 8.29086e+01
3.28960e+05 2.86200e+02 1.66604e+02 2.27554e+02 1.05654e+02 1.40822e+02 1.98203e+02 8.34411e+01
3.29600e+05 2.86800e+02 1.67518e+02 2.29700e+02 1.05336e+02 1.39767e+02 1.95818e+02 8.37161e+01
3.30240e+05 2.87400e+02 9.81132e+01 1.95191e+02 1.03519e+00 1.38580e+02 1.93538e+02 8.36217e+01
3.30880e+05 2.88000e+02 8.37249e+01 2.04116e+02 -3.66658e+01 1.37330e+02 1.91486e+02 8.31741e+01
3.31520e+05 2.89000e+02 1.70326e+02 2.28739e+02 1.11913e+02 1.36106e+02 1.89690e+02 8.25216e+01
3.32160e+05 2.89200e+02 1.70032e+02 2.28191e+02 1.11873e+02 1.35004e+02 1.88107e+02 8.19002e+01
3.32800e+05 2.90000e+02 1.68311e+02 2.30319e+02 1.06303e+02 1.34109e+02 1.86670e+02 8.15476e+01
3.33440e+05 2.90000e+02 1.68311e+02 2.30319e+02 1.06303e+02 1.33459e+02 1.85315e+02 8.16034e+01
3.34080e+05 2.90200e+02 1.71578e+02 2.36569e+02 1.06586e+02 1.33036e+02 1.84028e+02 8.20448e+01
3.34720e+05 2.91400e+02 1.74504e+02 2.35095e+02 1.13913e+02 1.32803e+02 1.82905e+02 8.27013e+01
3.35360e+05 2.91600e+02 1.74273e+02 2.34631e+02 1.13915e+02 1.32756e+02 1.82167e+02 8.33445e+01
3.36000e+05 2.92200e+02 1.46788e+02 2.24475e+02 6.91007e+01 1.32954e+02 1.82092e+02 8.38162e+01
3.36640e+05 2.92400e+02 1.46830e+02 2.24538e+02 6.91217e+01 1.33501e+02 1.82876e+02 8.41257e+01
3.37280e+05 2.92600e+02 1.48333e+02 2.27785e+02 6.88818e+01 1.34502e+02 1.84553e+02 8.44515e+01
3.37920e+05 2.93400e+02 1.73310e+02 2.34327e+02 1.12294e+02 1.36020e+02 1.87000e+02 8.50409e+01
3.38560e+05 2.93800e+02 9.98441e+01 2.22938e+02 -2.32493e+01 1.38049e+02 1.90022e+02 8.60772e+01
3.39200e+05 2.94800e+02 6.90396e+01 1.92917e+02 -5.48377e+01 1.40506e+02 1.93424e+02 8.75888e+01
3.39840e+05 2.95200e+02 1.33523e+02 2.18102e+02 4.89433e+01 1.43241e+02 1.97041e+02 8.94419e+01
3.40480e+05 2.96000e+02 1.72655e+02 2.28907e+02 1.16403e+02 1.46070e+02 2.00728e+02 9.14129e+01
3.41120e+05 2.96600e+02 1.74454e+02 2.30941e+02 1.17966e+02 1.48812e+02 2.04336e+02 9.32881e+01
3.41760e+05 2.96600e+02 1.74454e+02 2.30941e+02 1.17966e+02 1.51304e+02 2.07690e+02 9.49179e+01
3.42400e+05 2.97200e+02 1.69561e+02 2.16852e+02 1.22270e+02 1.53405e+02 2.10597e+02 9.62133e+01
3.43040e+05 2.97600e+02 1.72547e+02 2.20970e+02 1.24124e+02 1.55004e+02 2.12881e+02 9.71274e+01
3.43680e+05 2.98200e+02 1.48341e+02 2.27687e+02 6.89949e+01 1.56049e+02 2.14439e+02 9.76597e+01
3.44320e+05 2.99000e+02 1.50515e+02 2.30987e+02 7.00422e+01 1.56574e+02 2.15273e+02 9.78749e+01
3.44960e+05 2.99200e+02 1.50935e+02 2.30800e+02 7.10704e+01 1.56705e+02 2.15494e+02 9.79161e+01
3.45600e+05 2.99400e+02 1.51836e+02 2.32743e+02 7.09291e+01 1.56627e+02 2.15272e+02 9.79815e+01
3.46240e+05 3.00200e+02 1.79406e+02 2.38251e+02 1.20561e+02 1.56521e+02 2.14775e+02 9.82673e+01
3.46880e+05 3.00600e+02 1.26191e+02 2.13568e+02 3.88142e+01 1.56510e+02 2.14134e+02 9.88857e+01
3.47520e+05 3.01400e+02 1.81935e+02 2.32662e+02 1.31208e+02 1.56627e+02 2.13445e+02 9.98092e+01
3.48160e+05 3.01600e+02 1.78163e+02 2.28069e+02 1.28256e+02 1.56830e+02 2.12779e+02 1.00881e+02
3.48800e+05 3.01600e+02 1.78163e+02 2.28069e+02 1.28256e+02 1.57038e+02 2.12192e+02 1.01883e+02
3.49440e+05 3.02600e+02 1.76186e+02 2.26414e+02 1.25959e+02 1.57169e+02 2.11708e+02 1.02630e+02
3.50080e+05 3.02600e+02 1.76186e+02 2.26414e+02 1.25959e+02 1.57172e+02 2.11306e+02 1.03038e+02
3.50720e+05 3.03400e+02 7.04871e+01 1.94901e+02 -5.39270e+01 1.57038e+02 2.10919e+02 1.03158e+02
3.51360e+05 3.04000e+02 1.42832e+02 2.05540e+02 8.01240e+01 1.56814e+02 2.10467e+02 1.03160e+02
3.52000e+05 3.04000e+02 1.42832e+02 2.05540e+02 8.01240e+01 1.56595e+02 2.09906e+02 1.03284e+02
3.52640e+05 3.05000e+02 1.80217e+02 2.29469e+02 1.30966e+02 1.56501e+02 2.09251e+02 1.03750e+02
3.53280e+05 3.05000e+02 1.80217e+02 2.29469e+02 1.30966e+02 1.56625e+02 2.08555e+02 1.04695e+02
3.53920e+05 3.05400e+02 1.79372e+02 2.27635e+02 1.31109e+02 1.56984e+02 2.07834e+02 1.06134e+02
3.54560e+05 3.06200e+02 1.45494e+02 2.26029e+02 6.49596e+01 1.57499e+02 2.07033e+02 1.07966e+02
3.55200e+05 3.06600e+02 1.21852e+02 2.43626e+02 7.73392e-02 1.58030e+02 2.06051e+02 1.10008e+02
3.55840e+05 3.07600e+02 1.04910e+02 2.31904e+02 -2.20843e+01 1.58443e+02 2.04850e+02 1.12036e+02
3.56480e+05 3.07800e+02 1.70746e+02 2.16085e+02 1.25407e+02 1.58672e+02 2.03502e+02 1.13842e+02
3.57120e+05 3.08400e+02 1.77102e+02 2.24459e+02 1.29746e+02 1.58729e+02 2.02178e+02 1.15280e+02
3.57760e+05 3.08800e+02 1.50968e+02 2.06023e+02 9.59132e+01 1.58668e+02 2.01035e+02 1.16301e+02
3.58400e+05 3.08800e+02 1.50968e+02 2.06023e+02 9.59132e+01 1.58549e+02 2.00123e+02 1.16975e+02
3.59040e+05 3.09800e+02 1.84546e+02 2.28654e+02 1.40438e+02 1.58416e+02 1.99388e+02 1.17445e+02
3.59680e+05 3.10000e+02 1.88968e+02 2.33093e+02 1.44842e+02 1.58303e+02 1.98773e+02 1.17834e+02
3.60320e+05 3.11000e+02 1.91026e+02 2.36282e+02 1.45770e+02 1.58237e+02 1.98289e+02 1.18186e+02
3.60960e+05 3.11200e+02 1.89037e+02 2.34162e+02 1.43912e+02 1.58238e+02 1.98002e+02 1.18474e+02
3.61600e+05 3.11200e+02 1.89037e+02 2.34162e+02 1.43912e+02 1.58316e+02 1.97955e+02 1.18678e+02
3.62240e+05 3.12000e+02 1.45559e+02 2.10132e+02 8.09861e+01 1.58491e+02 1.98136e+02 1.18846e+02
3.62880e+05 3.12200e+02 1.42111e+02 2.04754e+02 7.94666e+01 1.58804e+02 1.98518e+02 1.19089e+02
3.63520e+05 3.13200e+02 1.49251e+02 1.99374e+02 9.91283e+01 1.59324e+02 1.99112e+02 1.19535e+02
3.64160e+05 3.13400e+02 1.51159e+02 2.02238e+02 1.00080e+02 1.60125e+02 1.99975e+02 1.20275e+02
3.64800e+05 3.13800e+02 1.78751e+02 2.16928e+02 1.40575e+02 1.61243e+02 2.01147e+02 1.21338e+02
3.65440e+05 3.14400e+02 1.77204e+02 2.16749e+02 1.37658e+02 1.62634e+02 2.02582e+02 1.22686e+02
3.66080e+05 3.14800e+02 1.81135e+02 2.21758e+02 1.40511e+02 1.64164e+02 2.04109e+02 1.24218e+02
3.66720e+05 3.15400e+02 1.84008e+02 2.25585e+02 1.42431e+02 1.65632e+02 2.05461e+02 1.25804e+02
3.67360e+05 3.15600e+02 1.89619e+02 2.32309e+02 1.46928e+02 1.66827e+02 2.06345e+02 1.27310e+02
3.68000e+05 3.16200e+02 1.51287e+02 2.26966e+02 7.56083e+01 1.67577e+02 2.06527e+02 1.28627e+02
3.68640e+05 3.16600e+02 1.51744e+02 2.24043e+02 7.94460e+01 1.67787e+02 2.05891e+02 1.29684e+02
3.69280e+05 3.17000e+02 1.30354e+02 2.42025e+02 1.86838e+01 1.67465e+02 2.04476e+02 1.30454e+02
3.69920e+05 3.17800e+02 1.90429e+02 2.37191e+02 1.43666e+02 1.66726e+02 2.02488e+02 1.30964e+02
3.70560e+05 3.18000e+02 1.87594e+02 2.34350e+02 1.40838e+02 1.65768e+02 2.00256e+02 1.31279e+02
3.71200e+05 3.18600e+02 1.32087e+02 2.35958e+02 2.82149e+01 1.64811e+02 1.98147e+02 1.31474e+02
3.71840e+05 3.19600e+02 1.59908e+02 2.28134e+02 9.16822e+01 1.64033e+02 1.96457e+02 1.31609e+02
3.72480e+05 3.19800e+02 1.58238e+02 2.25771e+02 9.07055e+01 1.63533e+02 1.95348e+02 1.31718e+02
3.73120e+05 3.20600e+02 1.33663e+02 2.28517e+02 3.88094e+01 1.63337e+02 1.94861e+02 1.31813e+02
3.73760e+05 3.21000e+02 8.02196e+01 1.95457e+02 -3.50182e+01 1.63420e+02 1.94955e+02 1.31884e+02
3.74400e+05 3.21800e+02 7.77329e+01 1.59304e+02 -3.83768e+00 1.63710e+02 1.95534e+02 1.31886e+02
3.75040e+05 3.22400e+02 8.55119e+01 1.69926e+02 1.09772e+00 1.64096e+02 1.96471e+02 1.31722e+02
3.75680e+05 3.23000e+02 1.12791e+02 2.08202e+02 1.73789e+01 1.64435e+02 1.97632e+02 1.31237e+02
3.76320e+05 3.24200e+02 1.52729e+02 2.24923e+02 8.05355e+01 1.64547e+02 1.98892e+02 1.30202e+02
3.76960e+05 3.24400e+02 1.56766e+02 2.22162e+02 9.13694e+01 1.64222e+02 2.00114e+02 1.28329e+02
3.77600e+05 3.25000e+02 1.55549e+02 2.20317e+02 9.07808e+01 1.63216e+02 2.01114e+02 1.25318e+02
3.78240e+05 3.26000e+02 1.86854e+02 2.19070e+02 1.54639e+02 1.61311e+02 2.01673e+02 1.20950e+02
3.78880e+05 3.26200e+02 1.85503e+02 2.17585e+02 1.53422e+02 1.58394e+02 2.01594e+02 1.15195e+02
3.79520e+05 3.26800e+02 1.42393e+02 2.42783e+02 4.20033e+01 1.54535e+02 2.00772e+02 1.08297e+02
3.80160e+05 3.27400e+02 1.91916e+02 2.27003e+02 1.56828e+02 1.50015e+02 1.99236e+02 1.00794e+02
3.80800e+05 3.28000e+02 1.60947e+02 2.29121e+02 9.27723e+01 1.45291e+02 1.97145e+02 9.34375e+01
3.81440e+05 3.28400e+02 1.13446e+02 2.39959e+02 -1.30673e+01 1.40902e+02 1.94761e+02 8.70419e+01
3.82080e+05 3.29000e+02 1.86998e+02 2.29118e+02 1.44879e+02 1.37358e+02 1.92405e+02 8.23119e+01
3.82720e+05 3.29400e+02 1.89015e+02 2.32049e+02 1.45982e+02 1.35045e+02 1.90392e+02 7.96978e+01
3.83360e+05 3.30000e+02 1.95628e+02 2.33414e+02 1.57841e+02 1.34148e+02 1.88970e+02 7.93256e+01
3.84000e+05 3.30400e+02 1.94186e+02 2.30972e+02 1.57401e+02 1.34647e+02 1.88271e+02 8.10235e+01
3.84640e+05 3.30400e+02 1.94186e+02 2.30972e+02 1.57401e+02 1.36354e+02 1.88291e+02 8.44170e+01
3.85280e+05 3.31200e+02 1.58398e+02 2.30079e+02 8.67175e+01 1.38992e+02 1.88945e+02 8.90385e+01
3.85920e+05 3.32200e+02 1.98194e+02 2.40159e+02 1.56228e+02 1.42278e+02 1.90139e+02 9.44179e+01
3.86560e+05 3.32600e+02 1.97159e+02 2.43381e+02 1.50937e+02 1.45977e+02 1.91817e+02 1.00137e+02
3.87200e+05 3.33000e+02 1.91171e+02 2.32813e+02 1.49530e+02 1.49906e+02 1.93951e+02 1.05861e+02
3.87840e+05 3.33200e+02 1.92346e+02 2.34014e+02 1.50678e+02 1.53910e+02 1.96478e+02 1.11342e+02
3.88480e+05 3.33600e+02 1.42505e+02 2.42654e+02 4.23547e+01 1.57829e+02 1.99255e+02 1.16404e+02
3.89120e+05 3.34400e+02 1.62355e+02 2.15724e+02 1.08985e+02 1.61503e+02 2.02080e+02 1.20926e+02
3.89760e+05 3.34800e+02 1.63372e+02 2.15639e+02 1.11106e+02 1.64810e+02 2.04780e+02 1.24840e+02
3.90400e+05 3.35600e+02 1.42430e+02 2.36623e+02 4.82365e+01 1.67692e+02 2.07255e+02 1.28129e+02
3.91040e+05 3.36000e+02 1.87328e+02 2.30958e+02 1.43699e+02 1.70146e+02 2.09473e+02 1.30820e+02
3.91680e+05 3.36200e+02 1.90630e+02 2.28373e+02 1.52887e+02 1.72189e+02 2.11401e+02 1.32976e+02
3.92320e+05 3.36800e+02 1.23775e+02 2.54468e+02 -6.91850e+00 1.73815e+02 2.12944e+02 1.34687e+02
3.92960e+05 3.37600e+02 1.91673e+02 2.27849e+02 1.55497e+02 1.74991e+02 2.13929e+02 1.36053e+02
3.93600e+05 3.38000e+02 1.63105e+02 2.34134e+02 9.20754e+01 1.75663e+02 2.14165e+02 1.37160e+02
3.94240e+05 3.38200e+02 1.65791e+02 2.38553e+02 9.30281e+01 1.75800e+02 2.13534e+02 1.38067e+02
3.94880e+05 3.38800e+02 1.96500e+02 2.32548e+02 1.60453e+02 1.75432e+02 2.12072e+02 1.38793e+02
3.95520e+05 3.39000e+02 2.02416e+02 2.45862e+02 1.58970e+02 1.74646e+02 2.09980e+02 1.39313e+02
3.96160e+05 3.39800e+02 2.03361e+02 2.46331e+02 1.60391e+02 1.73573e+02 2.07553e+02 1.39594e+02
3.96800e+05 3.40200e+02 1.99307e+02 2.39487e+02 1.59128e+02 1.72357e+02 2.05081e+02 1.39633e+02
3.97440e+05 3.40400e+02 1.99375e+02 2.39562e+02 1.59188e+02 1.71141e+02 2.02805e+02 1.39477e+02
3.98080e+05 3.41000e+02 1.39854e+02 2.62660e+02 1.70476e+01 1.70064e+02 2.00920e+02 1.39207e+02
3.98720e+05 3.41400e+02 1.47804e+02 2.29282e+02 6.63265e+01 1.69261e+02 1.99610e+02 1.38912e+02
3.99360e+05 3.42200e+02 2.01051e+02 2.42524e+02 1.59577e+02 1.68863e+02 1.99062e+02 1.38664e+02
4.00000e+05 3.42600e+02 1.97276e+02 2.39143e+02 1.55410e+02 1.68978e+02 1.99430e+02 1.38526e+02
4.00640e+05 3.42800e+02 2.00207e+02 2.42753e+02 1.57660e+02 1.69661e+02 2.00761e+02 1.38562e+02
4.01280e+05 3.43600e+02 1.94536e+02 2.30063e+02 1.59009e+02 1.70884e+02 2.02928e+02 1.38841e+02
4.01920e+05 3.43800e+02 1.95727e+02 2.31026e+02 1.60428e+02 1.72527e+02 2.05624e+02 1.39431e+02
4.02560e+05 3.44600e+02 1.39590e+02 2.46178e+02 3.30015e+01 1.74403e+02 2.08443e+02 1.40363e+02
4.03200e+05 3.45400e+02 1.93928e+02 2.28743e+02 1.59114e+02 1.76313e+02 2.11013e+02 1.41613e+02
4.03840e+05 3.45400e+02 1.93928e+02 2.28743e+02 1.59114e+02 1.78096e+02 2.13096e+02 1.43095e+02
4.04480e+05 3.46200e+02 1.96518e+02 2.34555e+02 1.58480e+02 1.79654e+02 2.14618e+02 1.44689e+02
4.05120e+05 3.46800e+02 1.97670e+02 2.36040e+02 1.59300e+02 1.80939e+02 2.15611e+02 1.46267e+02
4.05760e+05 3.47200e+02 2.00490e+02 2.33611e+02 1.67370e+02 1.81923e+02 2.16125e+02 1.47720e+02
4.06400e+05 3.47600e+02 1.95836e+02 2.29729e+02 1.61942e+02 1.82578e+02 2.16183e+02 1.48972e+02
4.07040e+05 3.47800e+02 1.93320e+02 2.26183e+02 1.60458e+02 1.82885e+02 2.15798e+02 1.49973e+02
4.07680e+05 3.48600e+02 1.39591e+02 2.32786e+02 4.63969e+01 1.82859e+02 2.15036e+02 1.50683e+02
4.08320e+05 3.49400e+02 2.00950e+02 2.40835e+02 1.61064e+02 1.82554e+02 2.14059e+02 1.51050e+02
4.08960e+05 3.49600e+02 1.98753e+02 2.42180e+02 1.55326e+02 1.82072e+02 2.13108e+02 1.51036e+02
4.09600e+05 3.50200e+02 1.95263e+02 2.37731e+02 1.52795e+02 1.81540e+02 2.12410e+02 1.50671e+02
4.10240e+05 3.50400e+02 1.85255e+02 2.28108e+02 1.42402e+02 1.81066e+02 2.12039e+02 1.50092e+02
4.10880e+05 3.50800e+02 1.88231e+02 2.27080e+02 1.49383e+02 1.80704e+02 2.11873e+02 1.49535e+02
4.11520e+05 3.51400e+02 1.97274e+02 2.29333e+02 1.65215e+02 1.80459e+02 2.11673e+02 1.49245e+02
4.12160e+05 3.51600e+02 1.99962e+02 2.27591e+02 1.72332e+02 1.80323e+02 2.11256e+02 1.49390e+02
4.12800e+05 3.52200e+02 1.38489e+02 2.63986e+02 1.29914e+01 1.80297e+02 2.10601e+02 1.49992e+02
4.13440e+05 3.52600e+02 1.97760e+02 2.23329e+02 1.72190e+02 1.80403e+02 2.09865e+02 1.50942e+02
4.14080e+05 3.53000e+02 1.95588e+02 2.25003e+02 1.66173e+02 1.80668e+02 2.09291e+02 1.52045e+02
4.14720e+05 3.54000e+02 1.71267e+02 2.34638e+02 1.07895e+02 1.81110e+02 2.09106e+02 1.53115e+02
4.15360e+05 3.54200e+02 1.67329e+02 2.32799e+02 1.01858e+02 1.81734e+02 2.09430e+02 1.54039e+02
4.16000e+05 3.54600e+02 1.72236e+02 2.42058e+02 1.02415e+02 1.82529e+02 2.10254e+02 1.54805e+02
4.16640e+05 3.55000e+02 2.03206e+02 2.45333e+02 1.61079e+02 1.83466e+02 2.11471e+02 1.55462e+02
4.17280e+05 3.55400e+02 1.99628e+02 2.38810e+02 1.60447e+02 1.84494e+02 2.12923e+02 1.56064e+02
4.17920e+05 3.56000e+02 1.50367e+02 2.15635e+02 8.50982e+01 1.85527e+02 2.14445e+02 1.56609e+02
4.18560e+05 3.56400e+02 2.01887e+02 2.35594e+02 1.68181e+02 1.86456e+02 2.15899e+02 1.57013e+02
4.19200e+05 3.56600e+02 2.01980e+02 2.35663e+02 1.68297e+02 1.87179e+02 2.17218e+02 1.57139e+02
4.19840e+05 3.57000e+02 1.62002e+02 2.53114e+02 7.08899e+01 1.87636e+02 2.18406e+02 1.56867e+02
4.20480e+05 3.57800e+02 2.02346e+02 2.34533e+02 1.70159e+02 1.87818e+02 2.19463e+02 1.56172e+02
4.21120e+05 3.58000e+02 2.05030e+02 2.37817e+02 1.72243e+02 1.87743e+02 2.20306e+02 1.55180e+02
4.21760e+05 3.58600e+02 1.79882e+02 2.34156e+02 1.25609e+02 1.87444e+02 2.20766e+02 1.54122e+02
4.22400e+05 3.58800e+02 1.78564e+02 2.32379e+02 1.24748e+02 1.86951e+02 2.20686e+02 1.53217e+02
4.23040e+05 3.59000e+02 1.76359e+02 2.28734e+02 1.23983e+02 1.86305e+02 2.20034e+02 1.52576e+02
4.23680e+05 3.60400e+02 2.01664e+02 2.30131e+02 1.73198e+02 1.85568e+02 2.18939e+02 1.52198e+02
4.24320e+05 3.60600e+02 2.01804e+02 2.30297e+02 1.73312e+02 1.84831e+02 2.17633e+02 1.52030e+02
4.24960e+05 3.61000e+02 1.60194e+02 2.18344e+02 1.02044e+02 1.84198e+02 2.16375e+02 1.52020e+02
4.25600e+05 3.61400e+02 1.57394e+02 2.13347e+02 1.01442e+02 1.83742e+02 2.15381e+02 1.52104e+02
4.26240e+05 3.61800e+02 1.52700e+02 2.19507e+02 8.58925e+01 1.83487e+02 2.14791e+02 1.52183e+02
4.26880e+05 3.62400e+02 1.60900e+02 2.29542e+02 9.22579e+01 1.83395e+02 2.14662e+02 1.52129e+02
4.27520e+05 3.62800e+02 1.94692e+02 2.22478e+02 1.66907e+02 1.83403e+02 2.14959e+02 1.51846e+02
4.28160e+05 3.63000e+02 1.95095e+02 2.22374e+02 1.67815e+02 1.83432e+02 2.15526e+02 1.51338e+02
4.28800e+05 3.63600e+02 1.60030e+02 2.01200e+02 1.18860e+02 1.83402e+02 2.16062e+02 1.50741e+02
4.29440e+05 3.63800e+02 1.28821e+02 1.98961e+02 5.86815e+01 1.83227e+02 2.16165e+02 1.50290e+02
4.30080e+05 3.64800e+02 1.99605e+02 2.42046e+02 1.57164e+02 1.82853e+02 2.15464e+02 1.50241e+02
4.30720e+05 3.64800e+02 1.99605e+02 2.42046e+02 1.57164e+02 1.82274e+02 2.13783e+02 1.50766e+02
4.31360e+05 3.65000e+02 1.99357e+02 2.42097e+02 1.56617e+02 1.81547e+02 2.11202e+02 1.51891e+02
4.32000e+05 3.65800e+02 1.63313e+02 2.01073e+02 1.25553e+02 1.80741e+02 2.07989e+02 1.53493e+02
4.32640e+05 3.65800e+02 1.63313e+02 2.01073e+02 1.25553e+02 1.79902e+02 2.04459e+02 1.55344e+02
4.33280e+05 3.67000e+02 1.71255e+02 2.39244e+02 1.03266e+02 1.79043e+02 2.00900e+02 1.57186e+02
4.33920e+05 3.67000e+02 1.71255e+02 2.39244e+02 1.03266e+02 1.78180e+02 1.97567e+02 1.58792e+02
4.34560e+05 3.67600e+02 1.75209e+02 2.48304e+02 1.02113e+02 1.77345e+02 1.94678e+02 1.60012e+02
4.35200e+05 3.68200e+02 2.03430e+02 2.38019e+02 1.68841e+02 1.76587e+02 1.92392e+02 1.60781e+02
4.35840e+05 3.68200e+02 2.03430e+02 2.38019e+02 1.68841e+02 1.75946e+02 1.90764e+02 1.61128e+02
4.36480e+05 3.69200e+02 2.04830e+02 2.43220e+02 1.66441e+02 1.75443e+02 1.89700e+02 1.61185e+02
4.37120e+05 3.69200e+02 2.04830e+02 2.43220e+02 1.66441e+02 1.75075e+02 1.88991e+02 1.61159e+02
4.37760e+05 3.69600e+02 9.63415e+01 2.28725e+02 -3.60416e+01 1.74838e+02 1.88430e+02 1.61247e+02
4.38400e+05 3.70400e+02 1.68980e+02 2.58015e+02 7.99452e+01 1.74748e+02 1.87970e+02 1.61527e+02
4.39040e+05 3.70600e+02 2.00979e+02 2.29534e+02 1.72424e+02 1.74857e+02 1.87803e+02 1.61911e+02
4.39680e+05 3.71400e+02 1.15263e+02 2.33741e+02 -3.21427e+00 1.75242e+02 1.88301e+02 1.62182e+02
4.40320e+05 3.71800e+02 1.67394e+02 2.50408e+02 8.43803e+01 1.75971e+02 1.89792e+02 1.62150e+02
4.40960e+05 3.72200e+02 7.77504e+01 2.12095e+02 -5.65941e+01 1.77061e+02 1.92335e+02 1.61787e+02
4.41600e+05 3.73200e+02 1.47362e+02 2.69516e+02 2.52082e+01 1.78450e+02 1.95695e+02 1.61205e+02
4.42240e+05 3.73600e+02 2.00826e+02 2.30900e+02 1.70752e+02 1.80003e+02 1.99514e+02 1.60493e+02
4.42880e+05 3.74200e+02 9.56362e+01 2.19490e+02 -2.82179e+01 1.81534e+02 2.03439e+02 1.59630e+02
4.43520e+05 3.75000e+02 1.76468e+02 2.42638e+02 1.10297e+02 1.82833e+02 2.07140e+02 1.58525e+02
4.44160e+05 3.75200e+02 2.02219e+02 2.34764e+02 1.69674e+02 1.83709e+02 2.10304e+02 1.57114e+02
4.44800e+05 3.75600e+02 1.99551e+02 2.28583e+02 1.70518e+02 1.84049e+02 2.12690e+02 1.55408e+02
4.45440e+05 3.76000e+02 2.03395e+02 2.29693e+02 1.77097e+02 1.83841e+02 2.14181e+02 1.53500e+02
4.46080e+05 3.76400e+02 2.02541e+02 2.29160e+02 1.75921e+02 1.83161e+02 2.14798e+02 1.51525e+02
4.46720e+05 3.77000e+02 2.01526e+02 2.35743e+02 1.67309e+02 1.82153e+02 2.14680e+02 1.49626e+02
4.47360e+05 3.77200e+02 2.04205e+02 2.38603e+02 1.69808e+02 1.80993e+02 2.14061e+02 1.47924e+02
4.48000e+05 3.77600e+02 2.03517e+02 2.28053e+02 1.78981e+02 1.79876e+02 2.13233e+02 1.46519e+02
4.48640e+05 3.78200e+02 1.97813e+02 2.29052e+02 1.66574e+02 1.78999e+02 2.12490e+02 1.45509e+02
4.49280e+05 3.78800e+02 1.99735e+02 2.35317e+02 1.64153e+02 1.78535e+02 2.12063e+02 1.45007e+02
4.49920e+05 3.79200e+02 2.07409e+02 2.34620e+02 1.80198e+02 1.78608e+02 2.12084e+02 1.45131e+02
4.50560e+05 3.79400e+02 2.10410e+02 2.38372e+02 1.82449e+02 1.79266e+02 2.12574e+02 1.45958e+02
4.51200e+05 3.79800e+02 2.13938e+02 2.47141e+02 1.80734e+02 1.80480e+02 2.13468e+02 1.47491e+02
4.51840e+05 3.80400e+02 2.12655e+02 2.47713e+02 1.77597e+02 1.82149e+02 2.14656e+02 1.49642e+02
4.52480e+05 3.81000e+02 1.40744e+02 2.52697e+02 2.87910e+01 1.84129e+02 2.16021e+02 1.52236e+02
4.53120e+05 3.81600e+02 1.37615e+02 2.66817e+02 8.41259e+00 1.86264e+02 2.17468e+02 1.55061e+02
4.53760e+05 3.82000e+02 1.98902e+02 2.37489e+02 1.60315e+02 1.88428e+02 2.18946e+02 1.57910e+02
4.54400e+05 3.82400e+02 2.04344e+02 2.49325e+02 1.59363e+02 1.90530e+02 2.20444e+02 1.60616e+02
4.55040e+05 3.82800e+02 2.10206e+02 2.44408e+02 1.76003e+02 1.92516e+02 2.21951e+02 1.63081e+02
4.55680e+05 3.83200e+02 2.08497e+02 2.42002e+02 1.74992e+02 1.94339e+02 2.23410e+02 1.65267e+02
4.56320e+05 3.83600e+02 1.68555e+02 2.66498e+02 7.06126e+01 1.95949e+02 2.24719e+02 1.67180e+02
4.56960e+05 3.84000e+02 1.70911e+02 2.69658e+02 7.21654e+01 1.97299e+02 2.25769e+02 1.68829e+02
4.57600e+05 3.84600e+02 2.09404e+02 2.43026e+02 1.75781e+02 1.98358e+02 2.26513e+02 1.70204e+02
4.58240e+05 3.84800e+02 2.10572e+02 2.42993e+02 1.78150e+02 1.99136e+02 2.26993e+02 1.71280e+02
4.58880e+05 3.85600e+02 2.12684e+02 2.43286e+02 1.82082e+02 1.99674e+02 2.27333e+02 1.72015e+02
4.59520e+05 3.85800e+02 2.12524e+02 2.42858e+02 1.82190e+02 2.00017e+02 2.27685e+02 1.72348e+02
4.60160e+05 3.86600e+02 1.92310e+02 2.50760e+02 1.33860e+02 2.00199e+02 2.28190e+02 1.72208e+02
4.60800e+05 3.87400e+02 1.89766e+02 2.47196e+02 1.32336e+02 2.00246e+02 2.28941e+02 1.71552e+02
4.61440e+05 3.87600e+02 2.10160e+02 2.37622e+02 1.82698e+02 2.00192e+02 2.29975e+02 1.70409e+02
4.62080e+05 3.88200e+02 2.09911e+02 2.38792e+02 1.81031e+02 2.00080e+02 2.31269e+02 1.68891e+02
4.62720e+05 3.88600e+02 2.08254e+02 2.34631e+02 1.81878e+02 1.99949e+02 2.32738e+02 1.67159e+02
4.63360e+05 3.89000e+02 2.06777e+02 2.31938e+02 1.81616e+02 1.99813e+02 2.34258e+02 1.65369e+02
4.64000e+05 3.89600e+02 1.69364e+02 2.45263e+02 9.34644e+01 1.99659e+02 2.35690e+02 1.63628e+02
4.64640e+05 3.89800e+02 1.70478e+02 2.46734e+02 9.42228e+01 1.99461e+02 2.36924e+02 1.61998e+02
4.65280e+05 3.90400e+02 1.67606e+02 2.66025e+02 6.91866e+01 1.99208e+02 2.37895e+02 1.60521e+02
4.65920e+05 3.90800e+02 2.13097e+02 2.30631e+02 1.95562e+02 1.98914e+02 2.38574e+02 1.59254e+02
4.66560e+05 3.91400e+02 2.11677e+02 2.33546e+02 1.89809e+02 1.98608e+02 2.38939e+02 1.58277e+02
4.67200e+05 3.92000e+02 1.62302e+02 2.63869e+02 6.07346e+01 1.98299e+02 2.38928e+02 1.57670e+02
4.67840e+05 3.92200e+02 1.66786e+02 2.59808e+02 7.37634e+01 1.97951e+02 2.38435e+02 1.57467e+02
4.68480e+05 3.93000e+02 1.57961e+02 2.99596e+02 1.63259e+01 1.97501e+02 2.37375e+02 1.57628e+02
4.69120e+05 3.93400e+02 1.80549e+02 2.76979e+02 8.41190e+01 1.96895e+02 2.35768e+02 1.58022e+02
4.69760e+05 3.94000e+02 2.18824e+02 2.39712e+02 1.97936e+02 1.96120e+02 2.33805e+02 1.58435e+02
4.70400e+05 3.94400e+02 1.62184e+02 2.58334e+02 6.60333e+01 1.95200e+02 2.31797e+02 1.58603e+02
4.71040e+05 3.94800e+02 1.87280e+02 2.21167e+02 1.53394e+02 1.94171e+02 2.30076e+02 1.58266e+02
4.71680e+05 3.95400e+02 1.86175e+02 2.19524e+02 1.52827e+02 1.93061e+02 2.28894e+02 1.57229e+02
4.72320e+05 3.95400e+02 1.86175e+02 2.19524e+02 1.52827e+02 1.91904e+02 2.28338e+02 1.55470e+02
4.72960e+05 3.96200e+02 2.20839e+02 2.47885e+02 1.93793e+02 1.90753e+02 2.28288e+02 1.53218e+02
4.73600e+05 3.96600e+02 1.99367e+02 2.50802e+02 1.47932e+02 1.89682e+02 2.28434e+02 1.50931e+02
4.74240e+05 3.97000e+02 1.93719e+02 2.40311e+02 1.47127e+02 1.88767e+02 2.28374e+02 1.49160e+02
4.74880e+05 3.97600e+02 1.87572e+02 2.31660e+02 1.43484e+02 1.88064e+02 2.27761e+02 1.48368e+02
4.75520e+05 3.98200e+02 1.68471e+02 2.35581e+02 1.01360e+02 1.87610e+02 2.26415e+02 1.48805e+02
4.76160e+05 3.98600e+02 1.68295e+02 2.36400e+02 1.00190e+02 1.87425e+02 2.24409e+02 1.50441e+02
4.76800e+05 3.99400e+02 1.65260e+02 2.41863e+02 8.86571e+01 1.87508e+02 2.22037e+02 1.52978e+02
4.77440e+05 3.99800e+02 2.14032e+02 2.43683e+02 1.84382e+02 1.87814e+02 2.19693e+02 1.55935e+02
4.78080e+05 4.00000e+02 1.80325e+02 2.49985e+02 1.10665e+02 1.88243e+02 2.17670e+02 1.58817e+02
4.78720e+05 4.00600e+02 1.49780e+02 2.32422e+02 6.71372e+01 1.88652e+02 2.16029e+02 1.61275e+02
4.79360e+05 4.01600e+02 1.87615e+02 2.59650e+02 1.15579e+02 1.88883e+02 2.14607e+02 1.63159e+02
4.80000e+05 4.02000e+02 1.72059e+02 2.65719e+02 7.83990e+01 1.88808e+02 2.13149e+02 1.64467e+02
4.80640e+05 4.02400e+02 1.68444e+02 2.58316e+02 7.85730e+01 1.88364e+02 2.11435e+02 1.65293e+02
4.81280e+05 4.03400e+02 2.21026e+02 2.43091e+02 1.98960e+02 1.87549e+02 2.09317e+02 1.65781e+02
4.81920e+05 4.03600e+02 1.85674e+02 2.49953e+02 1.21395e+02 1.86413e+02 2.06734e+02 1.66091e+02
4.82560e+05 4.04000e+02 1.40231e+02 2.26155e+02 5.43078e+01 1.85041e+02 2.03747e+02 1.66335e+02
4.83200e+05 4.05000e+02 2.11510e+02 2.46718e+02 1.76302e+02 1.83546e+02 2.00573e+02 1.66518e+02
4.83840e+05 4.05000e+02 2.11510e+02 2.46718e+02 1.76302e+02 1.82059e+02 1.97594e+02 1.66524e+02
4.84480e+05 4.05600e+02 1.59124e+02 2.77275e+02 4.09725e+01 1.80717e+02 1.95253e+02 1.66181e+02
4.85120e+05 4.06200e+02 1.64164e+02 2.66342e+02 6.19869e+01 1.79635e+02 1.93845e+02 1.65425e+02
4.85760e+05 4.06600e+02 2.15397e+02 2.40671e+02 1.90124e+02 1.78869e+02 1.93339e+02 1.64398e+02
4.86400e+05 4.07600e+02 2.08361e+02 2.21238e+02 1.95484e+02 1.78419e+02 1.93432e+02 1.63406e+02
4.87040e+05 4.07800e+02 2.05957e+02 2.20196e+02 1.91717e+02 1.78244e+02 1.93754e+02 1.62733e+02
4.87680e+05 4.08200e+02 1.60453e+02 2.60049e+02 6.08574e+01 1.78289e+02 1.94073e+02 1.62504e+02
4.88320e+05 4.09800e+02 2.11686e+02 2.45574e+02 1.77798e+02 1.78504e+02 1.94367e+02 1.62640e+02
4.88960e+05 4.10200e+02 2.14994e+02 2.47730e+02 1.82258e+02 1.78860e+02 1.94796e+02 1.62924e+02
4.89600e+05 4.10600e+02 1.53191e+02 2.79776e+02 2.66064e+01 1.79349e+02 1.95590e+02 1.63109e+02
4.90240e+05 4.11600e+02 2.04644e+02 2.31845e+02 1.77443e+02 1.79955e+02 1.96886e+02 1.63024e+02
4.90880e+05 4.11600e+02 2.04644e+02 2.31845e+02 1.77443e+02 1.80619e+02 1.98610e+02 1.62629e+02
4.91520e+05 4.12400e+02 1.45587e+02 2.80996e+02 1.01793e+01 1.81249e+02 2.00512e+02 1.61987e+02
4.92160e+05 4.13200e+02 2.07827e+02 2.24949e+02 1.90706e+02 1.81762e+02 2.02341e+02 1.61183e+02
4.92800e+05 4.13400e+02 1.79406e+02 2.35127e+02 1.23685e+02 1.82134e+02 2.04001e+02 1.60268e+02
4.93440e+05 4.14000e+02 1.21653e+02 2.60633e+02 -1.73273e+01 1.82415e+02 2.05569e+02 1.59260e+02
4.94080e+05 4.14600e+02 2.10511e+02 2.40212e+02 1.80810e+02 1.82699e+02 2.07203e+02 1.58195e+02
4.94720e+05 4.15200e+02 1.28572e+02 2.34928e+02 2.22158e+01 1.83071e+02 2.09014e+02 1.57129e+02
4.95360e+05 4.15800e+02 1.37251e+02 2.18929e+02 5.55726e+01 1.83568e+02 2.10988e+02 1.56147e+02
4.96000e+05 4.16200e+02 1.67585e+02 2.60606e+02 7.45644e+01 1.84159e+02 2.12975e+02 1.55344e+02
4.96640e+05 4.16600e+02 1.66807e+02 2.63316e+02 7.02974e+01 1.84771e+02 2.14747e+02 1.54795e+02
4.97280e+05 4.17200e+02 2.04683e+02 2.29154e+02 1.80212e+02 1.85306e+02 2.16085e+02 1.54528e+02
4.97920e+05 4.17600e+02 2.07185e+02 2.34623e+02 1.79747e+02 1.85666e+02 2.16821e+02 1.54511e+02
4.98560e+05 4.17800e+02 2.05794e+02 2.34633e+02 1.76956e+02 1.85760e+02 2.16843e+02 1.54676e+02
4.99200e+05 4.18400e+02 1.42206e+02 2.45632e+02 3.87810e+01 1.85515e+02 2.16079e+02 1.54951e+02
4.99840e+05 4.18800e+02 2.08465e+02 2.39585e+02 1.77345e+02 1.84912e+02 2.14533e+02 1.55291e+02
5.00480e+05 4.19400e+02 1.76370e+02 2.38146e+02 1.14594e+02 1.84006e+02 2.12336e+02 1.55676e+02
5.01120e+05 4.19800e+02 9.46229e+01 2.08339e+02 -1.90936e+01 1.82933e+02 2.09795e+02 1.56071e+02
5.01760e+05 4.20400e+02 2.02897e+02 2.37897e+02 1.67897e+02 1.81890e+02 2.07353e+02 1.56427e+02
5.02400e+05 4.20600e+02 2.05141e+02 2.38148e+02 1.72135e+02 1.81071e+02 2.05439e+02 1.56703e+02
5.03040e+05 4.21200e+02 2.05999e+02 2.33170e+02 1.78828e+02 1.80619e+02 2.04303e+02 1.56935e+02
5.03680e+05 4.21800e+02 2.07503e+02 2.30707e+02 1.84299e+02 1.80586e+02 2.03918e+02 1.57254e+02
5.04320e+05 4.22000e+02 2.03785e+02 2.30558e+02 1.77012e+02 1.80930e+02 2.04032e+02 1.57827e+02
5.04960e+05 4.22600e+02 2.07118e+02 2.38606e+02 1.75630e+02 1.81548e+02 2.04338e+02 1.58758e+02
5.05600e+05 4.22800e+02 2.02205e+02 2.36157e+02 1.68252e+02 1.82330e+02 2.04627e+02 1.60033e+02
5.06240e+05 4.23200e+02 2.07812e+02 2.38408e+02 1.77216e+02 1.83203e+02 2.04869e+02 1.61538e+02
5.06880e+05 4.23800e+02 2.05264e+02 2.38628e+02 1.71899e+02 1.84145e+02 2.05176e+02 1.63113e+02
5.07520e+05 4.24000e+02 2.04021e+02 2.37646e+02 1.70396e+02 1.85174e+02 2.05718e+02 1.64631e+02
5.08160e+05 4.24600e+02 2.01047e+02 2.31777e+02 1.70317e+02 1.86329e+02 2.06623e+02 1.66036e+02
5.08800e+05 4.24800e+02 2.07041e+02 2.30894e+02 1.83187e+02 1.87639e+02 2.07936e+02 1.67342e+02
5.09440e+05 4.25200e+02 1.74796e+02 2.17377e+02 1.32216e+02 1.89113e+02 2.09638e+02 1.68588e+02
5.10080e+05 4.25800e+02 1.73824e+02 2.18209e+02 1.29438e+02 1.90729e+02 2.11669e+02 1.69790e+02
5.10720e+05 4.26200e+02 2.07244e+02 2.40102e+02 1.74387e+02 1.92440e+02 2.13945e+02 1.70936e+02
5.11360e+05 4.26800e+02 2.07358e+02 2.38014e+02 1.76702e+02 1.94178e+02 2.16361e+02 1.71995e+02
5.12000e+05 4.27000e+02 2.09705e+02 2.38509e+02 1.80902e+02 1.95858e+02 2.18762e+02 1.72954e+02
5.12640e+05 4.27400e+02 1.84703e+02 2.52596e+02 1.16810e+02 1.97377e+02 2.20923e+02 1.73830e+02
5.13280e+05 4.28000e+02 1.80042e+02 2.47358e+02 1.12726e+02 1.98624e+02 2.22574e+02 1.74675e+02
5.13920e+05 4.28400e+02 2.05932e+02 2.37511e+02 1.74353e+02 1.99502e+02 2.23478e+02 1.75527e+02
5.14560e+05 4.28800e+02 1.97839e+02 2.31007e+02 1.64671e+02 1.99956e+02 2.23542e+02 1.76371e+02
5.15200e+05 4.29200e+02 1.93028e+02 2.28161e+02 1.57895e+02 1.99990e+02 2.22868e+02 1.77112e+02
5.15840e+05 4.29400e+02 1.89801e+02 2.18488e+02 1.61114e+02 1.99656e+02 2.21717e+02 1.77594e+02
5.16480e+05 4.30000e+02 1.44731e+02 2.70444e+02 1.90183e+01 1.99041e+02 2.20425e+02 1.77657e+02
5.17120e+05 4.30600e+02 2.08237e+02 2.39575e+02 1.76900e+02 1.98249e+02 2.19302e+02 1.77197e+02
5.17760e+05 4.31000e+02 2.11226e+02 2.39295e+02 1.83157e+02 1.97386e+02 2.18571e+02 1.76201e+02
5.18400e+05 4.31600e+02 2.12848e+02 2.39766e+02 1.85930e+02 1.96550e+02 2.18344e+02 1.74755e+02
5.19040e+05 4.31800e+02 2.14046e+02 2.43027e+02 1.85065e+02 1.95811e+02 2.18613e+02 1.73009e+02
5.19680e+05 4.32200e+02 2.08774e+02 2.36823e+02 1.80725e+02 1.95216e+02 2.19275e+02 1.71156e+02
5.20320e+05 4.33000e+02 2.13762e+02 2.39378e+02 1.88146e+02 1.94791e+02 2.20194e+02 1.69389e+02
5.20960e+05 4.33400e+02 2.15851e+02 2.40744e+02 1.90957e+02 1.94558e+02 2.21240e+02 1.67875e+02
5.21600e+05 4.33600e+02 2.15683e+02 2.40664e+02 1.90703e+02 1.94538e+02 2.22339e+02 1.66736e+02
5.22240e+05 4.34000e+02 2.16118e+02 2.41922e+02 1.90314e+02 1.94750e+02 2.23459e+02 1.66042e+02
5.22880e+05 4.34400e+02 2.18953e+02 2.46895e+02 1.91011e+02 1.95205e+02 2.24600e+02 1.65810e+02
5.23520e+05 4.35000e+02 1.88457e+02 2.17242e+02 1.59672e+02 1.95895e+02 2.25769e+02 1.66021e+02
5.24160e+05 4.35400e+02 1.89958e+02 2.20144e+02 1.59772e+02 1.96798e+02 2.26957e+02 1.66638e+02
5.24800e+05 4.35800e+02 2.14317e+02 2.44092e+02 1.84543e+02 1.97884e+02 2.28143e+02 1.67624e+02
5.25440e+05 4.36000e+02 2.15307e+02 2.44397e+02 1.86217e+02 1.99120e+02 2.29296e+02 1.68944e+02
5.26080e+05 4.36400e+02 2.10942e+02 2.41959e+02 1.79926e+02 2.00463e+02 2.30370e+02 1.70557e+02
5.26720e+05 4.37000e+02 2.05316e+02 2.27444e+02 1.83188e+02 2.01846e+02 2.31266e+02 1.72426e+02
5.27360e+05 4.37400e+02 2.11944e+02 2.30147e+02 1.93741e+02 2.03172e+02 2.31835e+02 1.74510e+02
5.28000e+05 4.37800e+02 1.42742e+02 2.72498e+02 1.29852e+01 2.04339e+02 2.31920e+02 1.76757e+02
5.28640e+05 4.38400e+02 2.18479e+02 2.45733e+02 1.91225e+02 2.05267e+02 2.31442e+02 1.79091e+02
5.29280e+05 4.39200e+02 2.10176e+02 2.44769e+02 1.75583e+02 2.05926e+02 2.30456e+02 1.81396e+02
5.29920e+05 4.39800e+02 1.80200e+02 2.25795e+02 1.34605e+02 2.06334e+02 2.29144e+02 1.83524e+02
5.30560e+05 4.40000e+02 1.82034e+02 2.29729e+02 1.34338e+02 2.06542e+02 2.27756e+02 1.85328e+02
5.31200e+05 4.40600e+02 1.67712e+02 2.52434e+02 8.29895e+01 2.06605e+02 2.26526e+02 1.86684e+02
5.31840e+05 4.41200e+02 2.16567e+02 2.47174e+02 1.85960e+02 2.06556e+02 2.25611e+02 1.87501e+02
5.32480e+05 4.41800e+02 1.73387e+02 2.57463e+02 8.93104e+01 2.06395e+02 2.25061e+02 1.87730e+02
5.33120e+05 4.42200e+02 1.78953e+02 2.64796e+02 9.31095e+01 2.06083e+02 2.24790e+02 1.87375e+02
5.33760e+05 4.42800e+02 2.16960e+02 2.47327e+02 1.86593e+02 2.05548e+02 2.24591e+02 1.86506e+02
5.34400e+05 4.43200e+02 1.60172e+02 2.91566e+02 2.87785e+01 2.04710e+02 2.24182e+02 1.85238e+02
5.35040e+05 4.44000e+02 1.90923e+02 2.26616e+02 1.55230e+02 2.03491e+02 2.23296e+02 1.83686e+02
5.35680e+05 4.44200e+02 1.91751e+02 2.27655e+02 1.55847e+02 2.01846e+02 2.21739e+02 1.81953e+02
5.36320e+05 4.44800e+02 2.13156e+02 2.40863e+02 1.85449e+02 1.99775e+02 2.19428e+02 1.80123e+02
5.36960e+05 4.45200e+02 2.11151e+02 2.40656e+02 1.81646e+02 1.97348e+02 2.16404e+02 1.78291e+02
5.37600e+05 4.45200e+02 2.11151e+02 2.40656e+02 1.81646e+02 1.94700e+02 2.12850e+02 1.76550e+02
5.38240e+05 4.46000e+02 1.71948e+02 2.37431e+02 1.06465e+02 1.92026e+02 2.09103e+02 1.74948e+02
5.38880e+05 4.46400e+02 2.14220e+02 2.43566e+02 1.84873e+02 1.89543e+02 2.05623e+02 1.73463e+02
5.39520e+05 4.47000e+02 2.17255e+02 2.45255e+02 1.89256e+02 1.87465e+02 2.02876e+02 1.72054e+02
5.40160e+05 4.47400e+02 1.83632e+02 2.68017e+02 9.92479e+01 1.85960e+02 2.01155e+02 1.70766e+02
5.40800e+05 4.47600e+02 1.79248e+02 2.60016e+02 9.84789e+01 1.85120e+02 2.00465e+02 1.69774e+02
5.41440e+05 4.48400e+02 2.08957e+02 2.34354e+02 1.83560e+02 1.84932e+02 2.00572e+02 1.69293e+02
5.42080e+05 4.48600e+02 2.13365e+02 2.44730e+02 1.81999e+02 1.85307e+02 2.01170e+02 1.69443e+02
5.42720e+05 4.49000e+02 2.09013e+02 2.37942e+02 1.80083e+02 1.86106e+02 2.02034e+02 1.70179e+02
5.43360e+05 4.49400e+02 2.11502e+02 2.37542e+02 1.85461e+02 1.87186e+02 2.03075e+02 1.71297e+02
5.44000e+05 4.49600e+02 2.09213e+02 2.30992e+02 1.87435e+02 1.88406e+02 2.04291e+02 1.72521e+02
5.44640e+05 4.50600e+02 2.06851e+02 2.32969e+02 1.80734e+02 1.89658e+02 2.05702e+02 1.73614e+02
5.45280e+05 4.50800e+02 2.08656e+02 2.37774e+02 1.79538e+02 1.90874e+02 2.07317e+02 1.74430e+02
5.45920e+05 4.51000e+02 2.09108e+02 2.38492e+02 1.79724e+02 1.92038e+02 2.09171e+02 1.74905e+02
5.46560e+05 4.51800e+02 1.82399e+02 2.60738e+02 1.04060e+02 1.93167e+02 2.11305e+02 1.75028e+02
5.47200e+05 4.52400e+02 2.13002e+02 2.27845e+02 1.98160e+02 1.94281e+02 2.13716e+02 1.74846e+02
5.47840e+05 4.53000e+02 2.13947e+02 2.30708e+02 1.97186e+02 1.95382e+02 2.16305e+02 1.74460e+02
5.48480e+05 4.53200e+02 1.85169e+02 2.35340e+02 1.34998e+02 1.96445e+02 2.18895e+02 1.73995e+02
5.49120e+05 4.53600e+02 1.79978e+02 2.27090e+02 1.32867e+02 1.97419e+02 2.21291e+02 1.73547e+02
5.49760e+05 4.54200e+02 1.85662e+02 2.45268e+02 1.26056e+02 1.98235e+02 2.23325e+02 1.73146e+02
5.50400e+05 4.54400e+02 1.89474e+02 2.50877e+02 1.28070e+02 1.98827e+02 2.24879e+02 1.72775e+02
5.51040e+05 4.55000e+02 2.03615e+02 2.67200e+02 1.40031e+02 1.99157e+02 2.25900e+02 1.72414e+02
5.51680e+05 4.55200e+02 2.03581e+02 2.67132e+02 1.40029e+02 1.99222e+02 2.26374e+02 1.72070e+02
5.52320e+05 4.55800e+02 1.71521e+02 2.50956e+02 9.20859e+01 1.99038e+02 2.26285e+02 1.71791e+02
5.52960e+05 4.56200e+02 1.95107e+02 2.60967e+02 1.29248e+02 1.98622e+02 2.25606e+02 1.71637e+02
5.53600e+05 4.56600e+02 2.24212e+02 2.48809e+02 1.99615e+02 1.97999e+02 2.24336e+02 1.71663e+02
5.54240e+05 4.57200e+02 2.13540e+02 2.41011e+02 1.86070e+02 1.97224e+02 2.22559e+02 1.71888e+02
5.54880e+05 4.57200e+02 2.13540e+02 2.41011e+02 1.86070e+02 1.96378e+02 2.20464e+02 1.72292e+02
5.55520e+05 4.57800e+02 2.20398e+02 2.50095e+02 1.90701e+02 1.95565e+02 2.18302e+02 1.72828e+02
5.56160e+05 4.58200e+02 2.27439e+02 2.52794e+02 2.02083e+02 1.94879e+02 2.16325e+02 1.73432e+02
5.56800e+05 4.58600e+02 2.24733e+02 2.49168e+02 2.00298e+02 1.94401e+02 2.14774e+02 1.74029e+02
5.57440e+05 4.59200e+02 2.21935e+02 2.50968e+02 1.92903e+02 1.94198e+02 2.13888e+02 1.74508e+02
5.58080e+05 4.59200e+02 2.21935e+02 2.50968e+02 1.92903e+02 1.94321e+02 2.13901e+02 1.74742e+02
5.58720e+05 4.60000e+02 2.22413e+02 2.53006e+02 1.91821e+02 1.94815e+02 2.14956e+02 1.74675e+02
5.59360e+05 4.60400e+02 2.21641e+02 2.47985e+02 1.95297e+02 1.95710e+02 2.16999e+02 1.74422e+02
5.60000e+05 4.60600e+02 1.73644e+02 2.67099e+02 8.01898e+01 1.97018e+02 2.19784e+02 1.74252e+02
5.60640e+05 4.61400e+02 1.79261e+02 2.72987e+02 8.55353e+01 1.98715e+02 2.22980e+02 1.74451e+02
5.61280e+05 4.61600e+02 2.24299e+02 2.38492e+02 2.10106e+02 2.00737e+02 2.26279e+02 1.75195e+02
5.61920e+05 4.62000e+02 2.19608e+02 2.30323e+02 2.08893e+02 2.02972e+02 2.29442e+02 1.76502e+02
5.62560e+05 4.62600e+02 2.26049e+02 2.49320e+02 2.02778e+02 2.05278e+02 2.32311e+02 1.78246e+02
5.63200e+05 4.62600e+02 2.26049e+02 2.49320e+02 2.02778e+02 2.07497e+02 2.34786e+02 1.80207e+02
5.63840e+05 4.63400e+02 2.27932e+02 2.55080e+02 2.00785e+02 2.09473e+02 2.36799e+02 1.82146e+02
5.64480e+05 4.63600e+02 2.25528e+02 2.53181e+02 1.97875e+02 2.11090e+02 2.38294e+02 1.83887e+02
5.65120e+05 4.64200e+02 1.49010e+02 2.85950e+02 1.20705e+01 2.12305e+02 2.39253e+02 1.85358e+02
5.65760e+05 4.65000e+02 1.88715e+02 2.55619e+02 1.21811e+02 2.13152e+02 2.39727e+02 1.86577e+02
5.66400e+05 4.65000e+02 1.88715e+02 2.55619e+02 1.21811e+02 2.13729e+02 2.39850e+02 1.87608e+02
5.67040e+05 4.65800e+02 2.22358e+02 2.49076e+02 1.95641e+02 2.14168e+02 2.39802e+02 1.88534e+02
5.67680e+05 4.66000e+02 2.21886e+02 2.48449e+02 1.95322e+02 2.14574e+02 2.39729e+02 1.89418e+02
5.68320e+05 4.66400e+02 1.12783e+02 2.55328e+02 -2.97626e+01 2.14980e+02 2.39677e+02 1.90283e+02
5.68960e+05 4.67400e+02 1.96935e+02 2.52836e+02 1.41034e+02 2.15331e+02 2.39566e+02 1.91096e+02
5.69600e+05 4.67400e+02 1.96935e+02 2.52836e+02 1.41034e+02 2.15517e+02 2.39275e+02 1.91760e+02
5.70240e+05 4.68200e+02 2.26469e+02 2.54559e+02 1.98379e+02 2.15435e+02 2.38763e+02 1.92106e+02
5.70880e+05 4.68400e+02 2.31086e+02 2.58824e+02 2.03347e+02 2.15031e+02 2.38147e+02 1.91915e+02
5.71520e+05 4.68400e+02 2.31086e+02 2.58824e+02 2.03347e+02 2.14309e+02 2.37627e+02 1.90992e+02
5.72160e+05 4.69400e+02 2.29288e+02 2.47146e+02 2.11430e+02 2.13310e+02 2.37316e+02 1.89303e+02
5.72800e+05 4.69400e+02 2.29288e+02 2.47146e+02 2.11430e+02 2.12093e+02 2.37132e+02 1.87054e+02
5.73440e+05 4.70200e+02 1.98527e+02 2.43847e+02 1.53208e+02 2.10751e+02 2.36880e+02 1.84623e+02
5.74080e+05 4.70600e+02 1.41099e+02 2.53341e+02 2.88580e+01 2.09416e+02 2.36413e+02 1.82419e+02
5.74720e+05 4.71200e+02 2.29715e+02 2.53368e+02 2.06062e+02 2.08255e+02 2.35745e+02 1.80765e+02
5.75360e+05 4.72000e+02 1.88149e+02 2.76291e+02 1.00008e+02 2.07443e+02 2.35027e+02 1.79859e+02
5.76000e+05 4.72400e+02 1.71959e+02 3.03043e+02 4.08740e+01 2.07102e+02 2.34421e+02 1.79783e+02
5.76640e+05 4.73200e+02 2.40347e+02 2.57187e+02 2.23507e+02 2.07244e+02 2.33967e+02 1.80522e+02
5.77280e+05 4.73200e+02 2.40347e+02 2.57187e+02 2.23507e+02 2.07746e+02 2.33521e+02 1.81971e+02
5.77920e+05 4.74000e+02 2.35033e+02 2.54637e+02 2.15430e+02 2.08382e+02 2.32846e+02 1.83917e+02
5.78560e+05 4.74400e+02 2.31168e+02 2.56278e+02 2.06057e+02 2.08901e+02 2.31768e+02 1.86035e+02
5.79200e+05 4.74800e+02 1.77722e+02 2.92010e+02 6.34341e+01 2.09128e+02 2.30302e+02 1.87954e+02
5.79840e+05 4.75800e+02 2.39718e+02 2.63744e+02 2.15692e+02 2.09022e+02 2.28678e+02 1.89366e+02
5.80480e+05 4.75800e+02 2.39718e+02 2.63744e+02 2.15692e+02 2.08690e+02 2.27243e+02 1.90138e+02
5.81120e+05 4.76600e+02 1.40109e+02 2.44084e+02 3.61343e+01 2.08337e+02 2.26324e+02 1.90350e+02
5.81760e+05 4.77000e+02 1.43074e+02 2.49855e+02 3.62925e+01 2.08175e+02 2.26110e+02 1.90240e+02
5.82400e+05 4.77600e+02 2.06409e+02 2.63623e+02 1.49196e+02 2.08353e+02 2.26630e+02 1.90076e+02
5.83040e+05 4.78200e+02 2.12464e+02 2.70518e+02 1.54410e+02 2.08909e+02 2.27763e+02 1.90056e+02
5.83680e+05 4.78400e+02 1.87403e+02 2.46836e+02 1.27970e+02 2.09767e+02 2.29249e+02 1.90286e+02
5.84320e+05 4.78800e+02 2.10330e+02 2.49845e+02 1.70815e+02 2.10734e+02 2.30681e+02 1.90786e+02
5.84960e+05 4.79400e+02 2.31042e+02 2.50856e+02 2.11228e+02 2.11540e+02 2.31573e+02 1.91507e+02
5.85600e+05 4.79600e+02 1.65205e+02 2.96911e+02 3.34989e+01 2.11926e+02 2.31541e+02 1.92311e+02
5.86240e+05 4.80600e+02 2.33352e+02 2.53532e+02 2.13172e+02 2.11725e+02 2.30505e+02 1.92944e+02
5.86880e+05 4.80800e+02 2.36653e+02 2.60583e+02 2.12723e+02 2.10914e+02 2.28785e+02 1.93043e+02
5.87520e+05 4.81400e+02 2.36593e+02 2.58934e+02 2.14252e+02 2.09616e+02 2.27026e+02 1.92206e+02
5.88160e+05 4.82000e+02 2.03217e+02 2.72928e+02 1.33507e+02 2.08056e+02 2.25894e+02 1.90217e+02
5.88800e+05 4.82000e+02 2.03217e+02 2.72928e+02 1.33507e+02 2.06498e+02 2.25685e+02 1.87311e+02
5.89440e+05 4.82800e+02 1.86620e+02 2.94158e+02 7.90826e+01 2.05198e+02 2.26241e+02 1.84154e+02
5.90080e+05 4.83400e+02 2.42971e+02 2.60123e+02 2.25819e+02 2.04350e+02 2.27203e+02 1.81497e+02
5.90720e+05 4.83800e+02 2.38065e+02 2.58726e+02 2.17404e+02 2.04058e+02 2.28212e+02 1.79904e+02
5.91360e+05 4.84400e+02 2.35634e+02 2.57524e+02 2.13743e+02 2.04312e+02 2.28960e+02 1.79665e+02
5.92000e+05 4.84600e+02 2.06453e+02 2.63122e+02 1.49785e+02 2.05002e+02 2.29180e+02 1.80824e+02
5.92640e+05 4.85400e+02 1.29037e+02 2.59309e+02 -1.23525e+00 2.05951e+02 2.28700e+02 1.83201e+02
5.93280e+05 4.85800e+02 1.62709e+02 2.34845e+02 9.05740e+01 2.06988e+02 2.27590e+02 1.86385e+02
5.93920e+05 4.86400e+02 2.02041e+02 2.64093e+02 1.39989e+02 2.08000e+02 2.26331e+02 1.89669e+02
5.94560e+05 4.86800e+02 2.35457e+02 2.67120e+02 2.03793e+02 2.08941e+02 2.25818e+02 1.92065e+02
5.95200e+05 4.86800e+02 2.35457e+02 2.67120e+02 2.03793e+02 2.09795e+02 2.26880e+02 1.92711e+02
5.95840e+05 4.88000e+02 1.14459e+02 2.41415e+02 -1.24975e+01 2.10512e+02 2.29451e+02 1.91572e+02
5.96480e+05 4.88400e+02 2.22881e+02 2.56876e+02 1.88886e+02 2.10987e+02 2.32640e+02 1.89334e+02
5.97120e+05 4.88600e+02 2.27672e+02 2.61437e+02 1.93907e+02 2.11098e+02 2.35522e+02 1.86674e+02
5.97760e+05 4.89400e+02 1.48684e+02 2.59237e+02 3.81313e+01 2.10776e+02 2.37528e+02 1.84025e+02
5.98400e+05 4.89800e+02 2.00274e+02 2.95165e+02 1.05383e+02 2.10027e+02 2.38386e+02 1.81669e+02
5.99040e+05 4.90200e+02 2.34372e+02 2.59828e+02 2.08916e+02 2.08921e+02 2.38000e+02 1.79843e+02
5.99680e+05 4.90800e+02 2.03481e+02 2.64724e+02 1.42239e+02 2.07560e+02 2.36388e+02 1.78733e+02
6.00320e+05 4.91000e+02 2.06111e+02 2.68274e+02 1.43948e+02 2.06045e+02 2.33708e+02 1.78382e+02
6.00960e+05 4.91600e+02 2.14639e+02 2.55061e+02 1.74218e+02 2.04452e+02 2.30263e+02 1.78641e+02
6.01600e+05 4.92000e+02 2.17156e+02 2.60118e+02 1.74194e+02 2.02839e+02 2.26478e+02 1.79200e+02
6.02240e+05 4.92600e+02 2.40989e+02 2.64803e+02 2.17175e+02 2.01267e+02 2.22850e+02 1.79684e+02
6.02880e+05 4.92800e+02 2.42515e+02 2.67163e+02 2.17868e+02 1.99822e+02 2.19932e+02 1.79712e+02
6.03520e+05 4.93200e+02 2.40542e+02 2.62747e+02 2.18337e+02 1.98609e+02 2.18248e+02 1.78969e+02
6.04160e+05 4.93800e+02 1.98725e+02 2.73305e+02 1.24144e+02 1.97730e+02 2.18045e+02 1.77415e+02
6.04800e+05 4.94200e+02 2.44692e+02 2.68822e+02 2.20562e+02 1.97272e+02 2.19144e+02 1.75400e+02
6.05440e+05 4.94600e+02 2.45302e+02 2.66875e+02 2.23728e+02 1.97301e+02 2.21115e+02 1.73487e+02
6.06080e+05 4.95000e+02 2.44643e+02 2.66017e+02 2.23269e+02 1.97864e+02 2.23565e+02 1.72163e+02
6.06720e+05 4.96000e+02 2.34344e+02 2.63219e+02 2.05468e+02 1.98972e+02 2.26241e+02 1.71704e+02
6.07360e+05 4.96200e+02 2.32456e+02 2.63055e+02 2.01858e+02 2.00583e+02 2.29002e+02 1.72164e+02
6.08000e+05 4.96600e+02 2.33926e+02 2.65770e+02 2.02082e+02 2.02595e+02 2.31754e+02 1.73436e+02
6.08640e+05 4.97200e+02 2.38752e+02 2.61037e+02 2.16467e+02 2.04857e+02 2.34382e+02 1.75333e+02
6.09280e+05 4.97400e+02 2.36858e+02 2.58452e+02 2.15263e+02 2.07189e+02 2.36715e+02 1.77663e+02
6.09920e+05 4.98000e+02 2.41145e+02 2.61824e+02 2.20466e+02 2.09415e+02 2.38547e+02 1.80283e+02
6.10560e+05 4.98200e+02 2.37562e+02 2.64628e+02 2.10496e+02 2.11407e+02 2.39700e+02 1.83114e+02
6.11200e+05 4.98600e+02 2.36269e+02 2.63310e+02 2.09228e+02 2.13117e+02 2.40102e+02 1.86131e+02
6.11840e+05 4.99200e+02 2.43810e+02 2.63624e+02 2.23997e+02 2.14578e+02 2.39816e+02 1.89340e+02
6.12480e+05 4.99400e+02 2.45740e+02 2.65017e+02 2.26464e+02 2.15886e+02 2.39029e+02 1.92742e+02
6.13120e+05 5.00000e+02 1.92863e+02 2.90947e+02 9.47788e+01 2.17156e+02 2.38016e+02 1.96295e+02
6.13760e+05 5.00400e+02 2.44923e+02 2.60709e+02 2.29138e+02 2.18491e+02 2.37096e+02 1.99886e+02
6.14400e+05 5.00800e+02 2.41760e+02 2.57096e+02 2.26423e+02 2.19954e+02 2.36594e+02 2.03315e+02
6.15040e+05 5.01200e+02 2.43648e+02 2.56560e+02 2.30735e+02 2.21565e+02 2.36786e+02 2.06345e+02
6.15680e+05 5.01800e+02 2.53403e+02 2.70559e+02 2.36247e+02 2.23294e+02 2.37790e+02 2.08798e+02
6.16320e+05 5.02000e+02 2.54304e+02 2.71277e+02 2.37331e+02 2.25060e+02 2.39465e+02 2.10656e+02
6.16960e+05 5.02400e+02 2.48469e+02 2.77514e+02 2.19425e+02 2.26755e+02 2.41454e+02 2.12055e+02
6.17600e+05 5.02800e+02 2.47848e+02 2.76695e+02 2.19001e+02 2.28273e+02 2.43383e+02 2.13163e+02
6.18240e+05 5.03200e+02 2.44687e+02 2.71628e+02 2.17745e+02 2.29559e+02 2.45029e+02 2.14089e+02
6.18880e+05 5.03800e+02 2.43206e+02 2.69570e+02 2.16842e+02 2.30624e+02 2.46370e+02 2.14877e+02
6.19520e+05 5.04000e+02 2.43258e+02 2.69594e+02 2.16922e+02 2.31542e+02 2.47517e+02 2.15566e+02
6.20160e+05 5.04400e+02 2.44448e+02 2.67781e+02 2.21116e+02 2.32418e+02 2.48606e+02 2.16231e+02
6.20800e+05 5.05000e+02 2.46811e+02 2.70922e+02 2.22700e+02 2.33351e+02 2.49729e+02 2.16973e+02
6.21440e+05 5.05400e+02 2.51315e+02 2.74303e+02 2.28327e+02 2.34400e+02 2.50923e+02 2.17877e+02
6.22080e+05 5.05800e+02 2.52387e+02 2.75896e+02 2.28877e+02 2.35572e+02 2.52187e+02 2.18957e+02
6.22720e+05 5.06200e+02 2.52356e+02 2.75671e+02 2.29041e+02 2.36821e+02 2.53498e+02 2.20144e+02
6.23360e+05 5.06800e+02 2.53250e+02 2.74879e+02 2.31620e+02 2.38057e+02 2.54803e+02 2.21312e+02
6.24000e+05 5.07200e+02 2.50180e+02 2.71307e+02 2.29052e+02 2.39173e+02 2.56029e+02 2.22318e+02
6.24640e+05 5.07600e+02 2.43088e+02 2.70080e+02 2.16096e+02 2.40083e+02 2.57116e+02 2.23050e+02
6.25280e+05 5.08000e+02 1.80775e+02 3.07687e+02 5.38624e+01 2.40751e+02 2.58058e+02 2.23445e+02
6.25920e+05 5.08800e+02 2.06638e+02 2.82262e+02 1.31015e+02 2.41205e+02 2.58903e+02 2.23506e+02
6.26560e+05 5.09400e+02 2.42997e+02 2.66059e+02 2.19935e+02 2.41510e+02 2.59707e+02 2.23313e+02
6.27200e+05 5.09600e+02 2.43095e+02 2.66240e+02 2.19949e+02 2.41746e+02 2.60494e+02 2.22999e+02
6.27840e+05 5.10000e+02 2.53059e+02 2.65573e+02 2.40545e+02 2.41957e+02 2.61222e+02 2.22691e+02
6.28480e+05 5.10800e+02 2.57825e+02 2.74486e+02 2.41164e+02 2.42116e+02 2.61779e+02 2.22453e+02
6.29120e+05 5.11000e+02 2.56886e+02 2.73781e+02 2.39991e+02 2.42134e+02 2.62016e+02 2.22251e+02
6.29760e+05 5.11400e+02 2.53842e+02 2.78373e+02 2.29311e+02 2.41894e+02 2.61827e+02 2.21961e+02
6.30400e+05 5.11800e+02 2.51199e+02 2.74043e+02 2.28354e+02 2.41323e+02 2.61238e+02 2.21409e+02
6.31040e+05 5.12200e+02 2.47069e+02 2.70873e+02 2.23265e+02 2.40423e+02 2.60393e+02 2.20453e+02
6.31680e+05 5.12800e+02 2.25208e+02 2.66988e+02 1.83428e+02 2.39281e+02 2.59461e+02 2.19102e+02
6.32320e+05 5.13000e+02 2.22120e+02 2.64252e+02 1.79988e+02 2.38055e+02 2.58541e+02 2.17568e+02
6.32960e+05 5.13400e+02 2.42681e+02 2.70350e+02 2.15011e+02 2.36933e+02 2.57663e+02 2.16203e+02
6.33600e+05 5.14000e+02 2.05834e+02 2.78378e+02 1.33291e+02 2.36090e+02 2.56846e+02 2.15333e+02
6.34240e+05 5.14400e+02 1.52794e+02 2.87103e+02 1.84842e+01 2.35638e+02 2.56142e+02 2.15134e+02
6.34880e+05 5.15200e+02 1.89365e+02 2.85378e+02 9.33518e+01 2.35596e+02 2.55621e+02 2.15571e+02
6.35520e+05 5.15600e+02 1.73566e+02 3.23356e+02 2.37761e+01 2.35875e+02 2.55313e+02 2.16437e+02
6.36160e+05 5.17200e+02 2.06155e+02 3.26153e+02 8.61568e+01 2.36299e+02 2.55142e+02 2.17457e+02
6.36800e+05 5.17600e+02 1.95499e+02 3.38055e+02 5.29433e+01 2.36633e+02 2.54895e+02 2.18371e+02
6.37440e+05 5.17800e+02 2.58482e+02 2.76435e+02 2.40528e+02 2.36624e+02 2.54289e+02 2.18958e+02
6.38080e+05 5.18400e+02 2.56375e+02 2.73508e+02 2.39243e+02 2.36049e+02 2.53094e+02 2.19005e+02
6.38720e+05 5.18800e+02 2.50914e+02 2.77376e+02 2.24453e+02 2.34762e+02 2.51242e+02 2.18281e+02
6.39360e+05 5.19400e+02 2.06769e+02 2.98191e+02 1.15346e+02 2.32720e+02 2.48874e+02 2.16567e+02
6.40000e+05 5.19600e+02 2.07200e+02 2.98945e+02 1.15454e+02 2.30026e+02 2.46320e+02 2.13732e+02
6.40640e+05 5.20400e+02 1.64383e+02 2.93257e+02 3.55099e+01 2.26937e+02 2.44019e+02 2.09856e+02
6.41280e+05 5.21000e+02 2.54378e+02 2.85238e+02 2.23518e+02 2.23833e+02 2.42374e+02 2.05291e+02
6.41920e+05 5.21200e+02 2.53366e+02 2.83553e+02 2.23180e+02 2.21122e+02 2.41649e+02 2.00596e+02
6.42560e+05 5.21600e+02 2.11908e+02 2.62272e+02 1.61544e+02 2.19118e+02 2.41924e+02 1.96312e+02
6.43200e+05 5.22200e+02 2.16436e+02 2.67536e+02 1.65336e+02 2.17928e+02 2.43122e+02 1.92733e+02
6.43840e+05 5.22400e+02 2.43514e+02 2.71931e+02 2.15098e+02 2.17432e+02 2.45084e+02 1.89781e+02
6.44480e+05 5.23000e+02 1.92800e+02 2.96535e+02 8.90647e+01 2.17374e+02 2.47640e+02 1.87107e+02
6.45120e+05 5.23800e+02 2.48632e+02 2.75877e+02 2.21386e+02 2.17478e+02 2.50620e+02 1.84336e+02
6.45760e+05 5.23800e+02 2.48632e+02 2.75877e+02 2.21386e+02 2.17556e+02 2.53791e+02 1.81322e+02
6.46400e+05 5.24600e+02 1.46167e+02 2.97194e+02 -4.86063e+00 2.17534e+02 2.56806e+02 1.78261e+02
6.47040e+05 5.25400e+02 1.53973e+02 2.93128e+02 1.48173e+01 2.17424e+02 2.59234e+02 1.75613e+02
6.47680e+05 5.25800e+02 2.52298e+02 2.76948e+02 2.27647e+02 2.17277e+02 2.60668e+02 1.73886e+02
6.48320e+05 5.26400e+02 2.52275e+02 2.77240e+02 2.27309e+02 2.17140e+02 2.60863e+02 1.73417e+02
6.48960e+05 5.26400e+02 2.52275e+02 2.77240e+02 2.27309e+02 2.17019e+02 2.59844e+02 1.74193e+02
6.49600e+05 5.27800e+02 1.16633e+02 2.85315e+02 -5.20488e+01 2.16845e+02 2.57917e+02 1.75772e+02
6.50240e+05 5.28400e+02 2.50840e+02 2.77297e+02 2.24383e+02 2.16489e+02 2.55583e+02 1.77395e+02
6.50880e+05 5.28400e+02 2.50840e+02 2.77297e+02 2.24383e+02 2.15834e+02 2.53389e+02 1.78279e+02
6.51520e+05 5.29400e+02 2.23292e+02 3.15216e+02 1.31368e+02 2.14851e+02 2.51788e+02 1.77913e+02
6.52160e+05 5.29600e+02 2.23127e+02 3.14992e+02 1.31261e+02 2.13626e+02 2.51059e+02 1.76193e+02
6.52800e+05 5.30400e+02 1.79560e+02 3.07673e+02 5.14459e+01 2.12321e+02 2.51281e+02 1.73361e+02
6.53440e+05 5.30800e+02 2.47877e+02 2.75531e+02 2.20223e+02 2.11117e+02 2.52366e+02 1.69869e+02
6.54080e+05 5.31200e+02 2.48816e+02 2.74730e+02 2.22903e+02 2.10177e+02 2.54129e+02 1.66226e+02
6.54720e+05 5.31800e+02 2.50045e+02 2.75802e+02 2.24287e+02 2.09618e+02 2.56344e+02 1.62891e+02
6.55360e+05 5.32000e+02 2.51119e+02 2.76930e+02 2.25308e+02 2.09502e+02 2.58777e+02 1.60227e+02
6.56000e+05 5.32800e+02 2.56375e+02 2.75393e+02 2.37358e+02 2.09843e+02 2.61181e+02 1.58506e+02
6.56640e+05 5.33200e+02 2.58614e+02 2.78750e+02 2.38478e+02 2.10624e+02 2.63336e+02 1.57911e+02
6.57280e+05 5.33400e+02 2.58690e+02 2.78857e+02 2.38523e+02 2.11814e+02 2.65104e+02 1.58523e+02
6.57920e+05 5.34000e+02 2.26504e+02 2.86598e+02 1.66409e+02 2.13387e+02 2.66463e+02 1.60311e+02
6.58560e+05 5.34200e+02 2.26273e+02 2.86253e+02 1.66292e+02 2.15317e+02 2.67496e+02 1.63139e+02
6.59200e+05 5.35000e+02 1.84124e+02 3.19799e+02 4.84495e+01 2.17574e+02 2.68349e+02 1.66799e+02
6.59840e+05 5.35400e+02 2.55146e+02 2.84119e+02 2.26172e+02 2.20115e+02 2.69166e+02 1.71063e+02
6.60480e+05 5.35600e+02 2.54493e+02 2.83170e+02 2.25815e+02 2.22882e+02 2.70029e+02 1.75735e+02
6.61120e+05 5.36200e+02 1.79668e+02 2.90676e+02 6.86592e+01 2.25780e+02 2.70899e+02 1.80661e+02
6.61760e+05 5.37000e+02 2.58770e+02 2.79859e+02 2.37681e+02 2.28666e+02 2.71610e+02 1.85722e+02
6.62400e+05 5.37000e+02 2.58770e+02 2.79859e+02 2.37681e+02 2.31352e+02 2.71921e+02 1.90784e+02
6.63040e+05 5.37800e+02 2.52997e+02 2.76713e+02 2.29281e+02 2.33654e+02 2.71638e+02 1.95671e+02
6.63680e+05 5.38000e+02 1.97206e+02 2.97428e+02 9.69838e+01 2.35422e+02 2.70721e+02 2.00123e+02
6.64320e+05 5.38600e+02 2.54524e+02 2.79499e+02 2.29549e+02 2.36562e+02 2.69315e+02 2.03809e+02
6.64960e+05 5.39000e+02 2.10187e+02 3.31563e+02 8.88117e+01 2.37060e+02 2.67710e+02 2.06409e+02
6.65600e+05 5.39600e+02 2.58602e+02 2.82222e+02 2.34982e+02 2.36993e+02 2.66227e+02 2.07758e+02
6.66240e+05 5.40200e+02 2.56847e+02 2.80200e+02 2.33494e+02 2.36514e+02 2.65092e+02 2.07937e+02
6.66880e+05 5.40400e+02 2.55386e+02 2.77426e+02 2.33347e+02 2.35808e+02 2.64373e+02 2.07243e+02
6.67520e+05 5.41200e+02 2.51076e+02 2.78646e+02 2.23506e+02 2.35043e+02 2.64039e+02 2.06047e+02
6.68160e+05 5.41400e+02 2.51157e+02 2.78759e+02 2.23555e+02 2.34340e+02 2.64040e+02 2.04639e+02
6.68800e+05 5.41800e+02 2.53880e+02 2.80287e+02 2.27472e+02 2.33771e+02 2.64344e+02 2.03199e+02
6.69440e+05 5.42400e+02 2.54163e+02 2.81247e+02 2.27078e+02 2.33390e+02 2.64937e+02 2.01843e+02
6.70080e+05 5.42600e+02 2.53292e+02 2.79589e+02 2.26996e+02 2.33239e+02 2.65807e+02 2.00672e+02
6.70720e+05 5.43400e+02 2.52851e+02 2.79333e+02 2.26370e+02 2.33365e+02 2.66940e+02 1.99790e+02
6.71360e+05 5.43600e+02 2.53293e+02 2.80167e+02 2.26418e+02 2.33800e+02 2.68302e+02 1.99297e+02
6.72000e+05 5.44000e+02 2.56327e+02 2.78772e+02 2.33883e+02 2.34557e+02 2.69836e+02 1.99277e+02
6.72640e+05 5.44400e+02 2.57963e+02 2.80793e+02 2.35133e+02 2.35622e+02 2.71459e+02 1.99785e+02
6.73280e+05 5.44600e+02 2.29775e+02 2.80504e+02 1.79045e+02 2.36954e+02 2.73075e+02 2.00833e+02
6.73920e+05 5.45600e+02 2.29576e+02 2.79308e+02 1.79844e+02 2.38490e+02 2.74595e+02 2.02385e+02
6.74560e+05 5.45800e+02 2.58689e+02 2.80437e+02 2.36941e+02 2.40152e+02 2.75948e+02 2.04357e+02
6.75200e+05 5.46400e+02 2.55990e+02 2.78938e+02 2.33042e+02 2.41859e+02 2.77085e+02 2.06633e+02
6.75840e+05 5.46800e+02 2.54958e+02 2.77123e+02 2.32793e+02 2.43520e+02 2.77967e+02 2.09074e+02
6.76480e+05 5.46800e+02 2.54958e+02 2.77123e+02 2.32793e+02 2.45033e+02 2.78538e+02 2.11528e+02
6.77120e+05 5.47800e+02 2.55339e+02 2.80496e+02 2.30181e+02 2.46289e+02 2.78729e+02 2.13848e+02
6.77760e+05 5.48000e+02 2.55559e+02 2.80917e+02 2.30200e+02 2.47207e+02 2.78492e+02 2.15921e+02
6.78400e+05 5.48600e+02 2.55991e+02 2.81383e+02 2.30599e+02 2.47766e+02 2.77850e+02 2.17683e+02
6.79040e+05 5.49000e+02 2.56784e+02 2.80709e+02 2.32859e+02 2.48014e+02 2.76910e+02 2.19119e+02
6.79680e+05 5.49000e+02 2.56784e+02 2.80709e+02 2.32859e+02 2.48049e+02 2.75832e+02 2.20265e+02
6.80320e+05 5.50000e+02 2.22949e+02 3.10195e+02 1.35703e+02 2.47986e+02 2.74773e+02 2.21199e+02
6.80960e+05 5.50000e+02 2.22949e+02 3.10195e+02 1.35703e+02 2.47933e+02 2.73841e+02 2.22025e+02
6.81600e+05 5.50800e+02 1.97223e+02 3.19132e+02 7.53149e+01 2.47970e+02 2.73099e+02 2.22840e+02
6.82240e+05 5.51600e+02 2.58518e+02 2.85305e+02 2.31731e+02 2.48142e+02 2.72588e+02 2.23696e+02
6.82880e+05 5.52000e+02 2.14755e+02 3.02911e+02 1.26600e+02 2.48451e+02 2.72340e+02 2.24562e+02
6.83520e+05 5.52400e+02 1.73861e+02 2.70288e+02 7.74348e+01 2.48842e+02 2.72396e+02 2.25288e+02
6.84160e+05 5.53200e+02 2.48059e+02 2.68663e+02 2.27456e+02 2.49194e+02 2.72764e+02 2.25625e+02
6.84800e+05 5.53400e+02 2.48057e+02 2.68665e+02 2.27448e+02 2.49336e+02 2.73374e+02 2.25298e+02
6.85440e+05 5.54000e+02 2.23847e+02 2.91313e+02 1.56381e+02 2.49079e+02 2.74023e+02 2.24134e+02
6.86080e+05 5.54600e+02 1.91896e+02 3.38840e+02 4.49515e+01 2.48257e+02 2.74371e+02 2.22144e+02
6.86720e+05 5.55000e+02 2.55647e+02 2.78808e+02 2.32485e+02 2.46769e+02 2.74007e+02 2.19531e+02
6.87360e+05 5.55400e+02 2.56040e+02 2.79532e+02 2.32549e+02 2.44604e+02 2.72593e+02 2.16616e+02
6.88000e+05 5.55800e+02 2.58942e+02 2.80851e+02 2.37033e+02 2.41863e+02 2.69986e+02 2.13739e+02
6.88640e+05 5.56200e+02 2.10706e+02 3.02128e+02 1.19284e+02 2.38747e+02 2.66332e+02 2.11163e+02
6.89280e+05 5.56800e+02 2.58623e+02 2.80053e+02 2.37194e+02 2.35534e+02 2.62032e+02 2.09036e+02
6.89920e+05 5.57200e+02 2.53259e+02 2.83541e+02 2.22976e+02 2.32530e+02 2.57652e+02 2.07408e+02
6.90560e+05 5.57600e+02 2.52611e+02 2.82343e+02 2.22879e+02 2.30024e+02 2.53761e+02 2.06287e+02
6.91200e+05 5.58200e+02 2.51311e+02 2.85049e+02 2.17573e+02 2.28228e+02 2.50765e+02 2.05690e+02
6.91840e+05 5.58200e+02 2.51311e+02 2.85049e+02 2.17573e+02 2.27240e+02 2.48801e+02 2.05678e+02
6.92480e+05 5.59000e+02 1.87960e+02 3.13374e+02 6.25459e+01 2.27043e+02 2.47760e+02 2.06326e+02
6.93120e+05 5.59600e+02 2.57249e+02 2.79518e+02 2.34980e+02 2.27544e+02 2.47441e+02 2.07647e+02
6.93760e+05 5.60000e+02 1.45585e+02 2.74674e+02 1.64958e+01 2.28609e+02 2.47704e+02 2.09514e+02
6.94400e+05 5.61200e+02 1.91713e+02 3.12541e+02 7.08851e+01 2.30087e+02 2.48509e+02 2.11664e+02
6.95040e+05 5.61400e+02 2.57323e+02 2.80209e+02 2.34437e+02 2.31806e+02 2.49826e+02 2.13786e+02
6.95680e+05 5.61600e+02 2.57428e+02 2.80316e+02 2.34540e+02 2.33567e+02 2.51488e+02 2.15646e+02
6.96320e+05 5.62600e+02 2.07806e+02 3.00826e+02 1.14785e+02 2.35142e+02 2.53160e+02 2.17125e+02
6.96960e+05 5.62800e+02 2.55981e+02 2.79270e+02 2.32693e+02 2.36289e+02 2.54445e+02 2.18134e+02
6.97600e+05 5.63600e+02 2.53112e+02 2.83197e+02 2.23026e+02 2.36798e+02 2.55024e+02 2.18572e+02
6.98240e+05 5.63800e+02 1.97226e+02 3.00108e+02 9.43440e+01 2.36556e+02 2.54723e+02 2.18390e+02
6.98880e+05 5.64600e+02 2.53007e+02 2.83706e+02 2.22307e+02 2.35590e+02 2.53527e+02 2.17653e+02
6.99520e+05 5.64800e+02 2.21005e+02 3.14539e+02 1.27470e+02 2.34048e+02 2.51594e+02 2.16503e+02
7.00160e+05 5.65400e+02 2.51195e+02 2.84778e+02 2.17612e+02 2.32157e+02 2.49243e+02 2.15071e+02
7.00800e+05 5.65800e+02 2.52493e+02 2.86113e+02 2.18873e+02 2.30158e+02 2.46873e+02 2.13443e+02
7.01440e+05 5.66000e+02 2.52487e+02 2.86102e+02 2.18872e+02 2.28269e+02 2.44864e+02 2.11674e+02
7.02080e+05 5.66800e+02 2.17474e+02 2.90985e+02 1.43964e+02 2.26658e+02 2.43489e+02 2.09827e+02
7.02720e+05 5.67200e+02 2.54982e+02 2.76909e+02 2.33056e+02 2.25435e+02 2.42866e+02 2.08005e+02
7.03360e+05 5.67600e+02 2.52522e+02 2.79606e+02 2.25438e+02 2.24661e+02 2.42990e+02 2.06332e+02
7.04000e+05 5.67800e+02 2.08632e+02 3.06813e+02 1.10450e+02 2.24358e+02 2.43805e+02 2.04911e+02
7.04640e+05 5.68400e+02 2.56196e+02 2.82872e+02 2.29520e+02 2.24516e+02 2.45249e+02 2.03783e+02
7.05280e+05 5.68800e+02 2.57113e+02 2.83475e+02 2.30750e+02 2.25085e+02 2.47214e+02 2.02957e+02
7.05920e+05 5.69800e+02 2.02241e+02 3.12885e+02 9.15968e+01 2.25976e+02 2.49502e+02 2.02449e+02
7.06560e+05 5.70400e+02 1.87710e+02 2.63477e+02 1.11942e+02 2.27071e+02 2.51851e+02 2.02291e+02
7.07200e+05 5.70800e+02 1.84689e+02 2.58034e+02 1.11344e+02 2.28255e+02 2.54022e+02 2.02487e+02
7.07840e+05 5.71200e+02 2.50920e+02 2.86180e+02 2.15660e+02 2.29431e+02 2.55875e+02 2.02988e+02
7.08480e+05 5.71400e+02 2.57966e+02 2.80751e+02 2.35182e+02 2.30530e+02 2.57374e+02 2.03686e+02
7.09120e+05 5.72400e+02 2.55883e+02 2.78778e+02 2.32988e+02 2.31473e+02 2.58523e+02 2.04422e+02
7.09760e+05 5.72600e+02 2.50116e+02 2.82724e+02 2.17508e+02 2.32146e+02 2.59285e+02 2.05007e+02
7.10400e+05 5.73000e+02 1.86387e+02 2.95475e+02 7.72990e+01 2.32421e+02 2.59579e+02 2.05264e+02
7.11040e+05 5.73800e+02 1.51963e+02 2.64898e+02 3.90285e+01 2.32215e+02 2.59346e+02 2.05085e+02
7.11680e+05 5.74400e+02 2.50640e+02 2.89535e+02 2.11745e+02 2.31548e+02 2.58625e+02 2.04470e+02
7.12320e+05 5.75000e+02 2.49083e+02 2.87269e+02 2.10897e+02 2.30557e+02 2.57568e+02 2.03546e+02
7.12960e+05 5.75400e+02 2.20928e+02 3.15220e+02 1.26636e+02 2.29444e+02 2.56326e+02 2.02562e+02
7.13600e+05 5.76000e+02 2.20103e+02 3.13977e+02 1.26228e+02 2.28368e+02 2.54908e+02 2.01829e+02
7.14240e+05 5.76600e+02 1.05891e+02 2.39988e+02 -2.82071e+01 2.27377e+02 2.53144e+02 2.01609e+02
7.14880e+05 5.77400e+02 2.52333e+02 2.81544e+02 2.23122e+02 2.26421e+02 2.50827e+02 2.02016e+02
7.15520e+05 5.77600e+02 2.51602e+02 2.80768e+02 2.22437e+02 2.25431e+02 2.47909e+02 2.02954e+02
7.16160e+05 5.78400e+02 2.00911e+02 3.39294e+02 6.25279e+01 2.24371e+02 2.44644e+02 2.04099e+02
7.16800e+05 5.79000e+02 2.11988e+02 3.08643e+02 1.15333e+02 2.23232e+02 2.41569e+02 2.04896e+02
7.17440e+05 5.79400e+02 2.11796e+02 3.08363e+02 1.15230e+02 2.22001e+02 2.39318e+02 2.04683e+02
7.18080e+05 5.80000e+02 2.58885e+02 2.82874e+02 2.34896e+02 2.20666e+02 2.38288e+02 2.03044e+02
7.18720e+05 5.80200e+02 2.58190e+02 2.81864e+02 2.34516e+02 2.19254e+02 2.38428e+02 2.00080e+02
7.19360e+05 5.80600e+02 2.58522e+02 2.81896e+02 2.35148e+02 2.17852e+02 2.39439e+02 1.96265e+02
7.20000e+05 5.81000e+02 2.57316e+02 2.84490e+02 2.30143e+02 2.16594e+02 2.41029e+02 1.92160e+02
7.20640e+05 5.81400e+02 2.56161e+02 2.83283e+02 2.29040e+02 2.15633e+02 2.42975e+02 1.88292e+02
7.21280e+05 5.82000e+02 1.91034e+02 3.23100e+02 5.89674e+01 2.15116e+02 2.45111e+02 1.85121e+02
7.21920e+05 5.82800e+02 2.59318e+02 2.83141e+02 2.35494e+02 2.15171e+02 2.47350e+02 1.82991e+02
7.22560e+05 5.83000e+02 2.58492e+02 2.82310e+02 2.34674e+02 2.15891e+02 2.49695e+02 1.82087e+02
7.23200e+05 5.83600e+02 2.51135e+02 2.87508e+02 2.14762e+02 2.17318e+02 2.52203e+02 1.82434e+02
7.23840e+05 5.83800e+02 2.06524e+02 2.96856e+02 1.16192e+02 2.19416e+02 2.54901e+02 1.83931e+02
7.24480e+05 5.84800e+02 1.99001e+02 3.05363e+02 9.26399e+01 2.22054e+02 2.57712e+02 1.86395e+02
7.25120e+05 5.85000e+02 1.84780e+02 3.19117e+02 5.04424e+01 2.25028e+02 2.60451e+02 1.89605e+02
7.25760e+05 5.85400e+02 2.24876e+02 2.94811e+02 1.54941e+02 2.28101e+02 2.62887e+02 1.93316e+02
7.26400e+05 5.86000e+02 2.19345e+02 2.90018e+02 1.48672e+02 2.31038e+02 2.64822e+02 1.97254e+02
7.27040e+05 5.86400e+02 1.91132e+02 2.96343e+02 8.59219e+01 2.33618e+02 2.66113e+02 2.01122e+02
7.27680e+05 5.87200e+02 2.18655e+02 2.86492e+02 1.50819e+02 2.35641e+02 2.66664e+02 2.04618e+02
7.28320e+05 5.87600e+02 1.87315e+02 3.36232e+02 3.83981e+01 2.36955e+02 2.66429e+02 2.07482e+02
7.28960e+05 5.88000e+02 2.63039e+02 2.86629e+02 2.39450e+02 2.37476e+02 2.65425e+02 2.09528e+02
7.29600e+05 5.88400e+02 2.63681e+02 2.87167e+02 2.40195e+02 2.37203e+02 2.63703e+02 2.10704e+02
7.30240e+05 5.89000e+02 2.61563e+02 2.83904e+02 2.39223e+02 2.36209e+02 2.61300e+02 2.11118e+02
7.30880e+05 5.89400e+02 2.18102e+02 2.94468e+02 1.41737e+02 2.34632e+02 2.58276e+02 2.10989e+02
7.31520e+05 5.90200e+02 2.59102e+02 2.89710e+02 2.28495e+02 2.32679e+02 2.54848e+02 2.10510e+02
7.32160e+05 5.90200e+02 2.59102e+02 2.89710e+02 2.28495e+02 2.30620e+02 2.51497e+02 2.09743e+02
7.32800e+05 5.91000e+02 2.20663e+02 2.91872e+02 1.49455e+02 2.28765e+02 2.48871e+02 2.08660e+02
7.33440e+05 5.91200e+02 2.21184e+02 2.92784e+02 1.49583e+02 2.27399e+02 2.47441e+02 2.07357e+02
7.34080e+05 5.91800e+02 2.57178e+02 2.80482e+02 2.33873e+02 2.26712e+02 2.47191e+02 2.06234e+02
7.34720e+05 5.92200e+02 2.58805e+02 2.81870e+02 2.35740e+02 2.26767e+02 2.47692e+02 2.05841e+02
7.35360e+05 5.92400e+02 2.60232e+02 2.83636e+02 2.36829e+02 2.27502e+02 2.48438e+02 2.06566e+02
7.36000e+05 5.93200e+02 1.67760e+02 2.93189e+02 4.23312e+01 2.28769e+02 2.49083e+02 2.08455e+02
7.36640e+05 5.93600e+02 2.23809e+02 3.15859e+02 1.31760e+02 2.30370e+02 2.49486e+02 2.11255e+02
7.37280e+05 5.94000e+02 2.27587e+02 2.83998e+02 1.71175e+02 2.32113e+02 2.49682e+02 2.14544e+02
7.37920e+05 5.94400e+02 2.27427e+02 2.83753e+02 1.71102e+02 2.33847e+02 2.49848e+02 2.17846e+02
7.38560e+05 5.95400e+02 2.58608e+02 2.82329e+02 2.34887e+02 2.35464e+02 2.50273e+02 2.20655e+02
7.39200e+05 5.95600e+02 2.58833e+02 2.82548e+02 2.35118e+02 2.36866e+02 2.51274e+02 2.22458e+02
7.39840e+05 5.96200e+02 2.60678e+02 2.85287e+02 2.36069e+02 2.37940e+02 2.52967e+02 2.22913e+02
7.40480e+05 5.96400e+02 2.62786e+02 2.83432e+02 2.42140e+02 2.38578e+02 2.55081e+02 2.22075e+02
7.41120e+05 5.97200e+02 2.25928e+02 2.89395e+02 1.62461e+02 2.38714e+02 2.57105e+02 2.20322e+02
7.41760e+05 5.97400e+02 2.24579e+02 2.88135e+02 1.61023e+02 2.38375e+02 2.58628e+02 2.18121e+02
7.42400e+05 5.98000e+02 2.09012e+02 3.12557e+02 1.05467e+02 2.37705e+02 2.59511e+02 2.15899e+02
7.43040e+05 5.98400e+02 2.17351e+02 3.00516e+02 1.34186e+02 2.36934e+02 2.59870e+02 2.13998e+02
7.43680e+05 5.99200e+02 2.59966e+02 2.86280e+02 2.33651e+02 2.36318e+02 2.59958e+02 2.12679e+02
7.44320e+05 5.99600e+02 2.60076e+02 2.86429e+02 2.33723e+02 2.36053e+02 2.60006e+02 2.12100e+02
7.44960e+05 6.00000e+02 2.57789e+02 2.88305e+02 2.27273e+02 2.36202e+02 2.60116e+02 2.12288e+02
7.45600e+05 6.00600e+02 1.88147e+02 3.24863e+02 5.14316e+01 2.36677e+02 2.60228e+02 2.13127e+02
7.46240e+05 6.00800e+02 2.57057e+02 2.87645e+02 2.26469e+02 2.37281e+02 2.60168e+02 2.14395e+02
7.46880e+05 6.01600e+02 2.16112e+02 3.25377e+02 1.06848e+02 2.37802e+02 2.59755e+02 2.15849e+02
7.47520e+05 6.02200e+02 2.00258e+02 3.18571e+02 8.19458e+01 2.38104e+02 2.58906e+02 2.17302e+02
7.48160e+05 6.02800e+02 2.25192e+02 2.77348e+02 1.73036e+02 2.38163e+02 2.57686e+02 2.18641e+02
7.48800e+05 6.03400e+02 1.81112e+02 2.74861e+02 8.73630e+01 2.38048e+02 2.56307e+02 2.19789e+02
7.49440e+05 6.04200e+02 9.23971e+01 2.28612e+02 -4.38183e+01 2.37849e+02 2.55082e+02 2.20615e+02
7.50080e+05 6.05000e+02 1.83714e+02 3.40051e+02 2.73762e+01 2.37622e+02 2.54342e+02 2.20902e+02
7.50720e+05 6.05600e+02 2.56716e+02 2.82103e+02 2.31329e+02 2.37346e+02 2.54310e+02 2.20382e+02
7.51360e+05 6.06200e+02 2.12426e+02 3.04953e+02 1.19899e+02 2.36909e+02 2.54965e+02 2.18852e+02
7.52000e+05 6.06800e+02 2.15866e+02 3.02454e+02 1.29279e+02 2.36110e+02 2.55998e+02 2.16223e+02
7.52640e+05 6.07400e+02 1.80313e+02 3.30614e+02 3.00116e+01 2.34714e+02 2.56950e+02 2.12478e+02
7.53280e+05 6.07600e+02 2.59018e+02 2.78956e+02 2.39080e+02 2.32552e+02 2.57464e+02 2.07640e+02
7.53920e+05 6.08400e+02 2.34977e+02 2.86636e+02 1.83318e+02 2.29623e+02 2.57443e+02 2.01803e+02
7.54560e+05 6.08400e+02 2.34977e+02 2.86636e+02 1.83318e+02 2.26112e+02 2.57029e+02 1.95195e+02
7.55200e+05 6.09200e+02 2.53020e+02 2.80753e+02 2.25286e+02 2.22339e+02 2.56465e+02 1.88213e+02
7.55840e+05 6.09400e+02 2.55990e+02 2.84784e+02 2.27195e+02 2.18664e+02 2.55930e+02 1.81399e+02
7.56480e+05 6.10000e+02 2.58083e+02 2.88976e+02 2.27191e+02 2.15420e+02 2.55478e+02 1.75362e+02
7.57120e+05 6.10400e+02 2.62809e+02 2.83415e+02 2.42202e+02 2.12866e+02 2.55067e+02 1.70665e+02
7.57760e+05 6.10600e+02 2.62410e+02 2.82790e+02 2.42030e+02 2.11176e+02 2.54643e+02 1.67710e+02
7.58400e+05 6.11400e+02 2.26824e+02 2.98257e+02 1.55391e+02 2.10450e+02 2.54206e+02 1.66695e+02
7.59040e+05 6.11400e+02 2.26824e+02 2.98257e+02 1.55391e+02 2.10719e+02 2.53824e+02 1.67615e+02
7.59680e+05 6.12400e+02 2.61194e+02 2.85671e+02 2.36717e+02 2.11959e+02 2.53611e+02 1.70307e+02
7.60320e+05 6.12600e+02 2.65866e+02 2.81630e+02 2.50102e+02 2.14091e+02 2.53692e+02 1.74490e+02
7.60960e+05 6.13400e+02 2.10839e+02 3.03245e+02 1.18432e+02 2.16975e+02 2.54168e+02 1.79782e+02
7.61600e+05 6.13800e+02 2.57036e+02 2.81963e+02 2.32109e+02 2.20404e+02 2.55099e+02 1.85709e+02
7.62240e+05 6.14200e+02 2.61202e+02 2.86693e+02 2.35712e+02 2.24123e+02 2.56491e+02 1.91755e+02
7.62880e+05 6.14600e+02 1.96485e+02 3.17649e+02 7.53219e+01 2.27873e+02 2.58287e+02 1.97458e+02
7.63520e+05 6.15400e+02 2.60150e+02 2.84947e+02 2.35353e+02 2.31428e+02 2.60335e+02 2.02522e+02
7.64160e+05 6.15600e+02 2.61888e+02 2.87314e+02 2.36461e+02 2.34620e+02 2.62372e+02 2.06868e+02
7.64800e+05 6.16000e+02 2.66115e+02 2.83447e+02 2.48783e+02 2.37340e+02 2.64087e+02 2.10594e+02
7.65440e+05 6.16800e+02 2.09147e+02 3.25647e+02 9.26477e+01 2.39541e+02 2.65221e+02 2.13861e+02
7.66080e+05 6.17000e+02 2.65367e+02 2.82638e+02 2.48097e+02 2.41225e+02 2.65653e+02 2.16797e+02
7.66720e+05 6.17800e+02 2.60388e+02 2.86278e+02 2.34498e+02 2.42435e+02 2.65449e+02 2.19421e+02
7.67360e+05 6.18000e+02 2.59747e+02 2.85685e+02 2.33810e+02 2.43248e+02 2.64878e+02 2.21617e+02
7.68000e+05 6.19000e+02 2.19176e+02 3.02646e+02 1.35706e+02 2.43752e+02 2.64339e+02 2.23164e+02
7.68640e+05 6.19000e+02 2.19176e+02 3.02646e+02 1.35706e+02 2.44026e+02 2.64171e+02 2.23881e+02
7.69280e+05 6.19800e+02 2.64579e+02 2.83939e+02 2.45218e+02 2.44133e+02 2.64450e+02 2.23816e+02
7.69920e+05 6.20000e+02 2.64737e+02 2.83818e+02 2.45655e+02 2.44136e+02 2.65001e+02 2.23272e+02
7.70560e+05 6.21000e+02 2.15392e+02 2.81123e+02 1.49660e+02 2.44098e+02 2.65584e+02 2.22612e+02
7.71200e+05 6.21200e+02 2.14258e+02 2.79758e+02 1.48757e+02 2.44069e+02 2.66031e+02 2.22108e+02
7.71840e+05 6.21800e+02 2.06381e+02 2.93935e+02 1.18827e+02 2.44077e+02 2.66239e+02 2.21915e+02
7.72480e+05 6.22000e+02 2.15290e+02 3.07010e+02 1.23570e+02 2.44128e+02 2.66157e+02 2.22099e+02
7.73120e+05 6.23000e+02 2.11037e+02 3.09774e+02 1.12299e+02 2.44211e+02 2.65784e+02 2.22639e+02
7.73760e+05 6.24000e+02 2.61236e+02 2.82596e+02 2.39875e+02 2.44300e+02 2.65161e+02 2.23438e+02
7.74400e+05 6.24200e+02 2.60775e+02 2.81885e+02 2.39665e+02 2.44337e+02 2.64301e+02 2.24374e+02
7.75040e+05 6.25200e+02 2.63764e+02 2.83336e+02 2.44192e+02 2.44244e+02 2.63124e+02 2.25364e+02
7.75680e+05 6.25400e+02 2.63018e+02 2.82355e+02 2.43681e+02 2.43925e+02 2.61471e+02 2.26379e+02
7.76320e+05 6.26000e+02 2.62195e+02 2.82957e+02 2.41434e+02 2.43299e+02 2.59195e+02 2.27402e+02
7.76960e+05 6.26600e+02 2.16158e+02 3.03401e+02 1.28915e+02 2.42343e+02 2.56311e+02 2.28374e+02
7.77600e+05 6.26600e+02 2.16158e+02 3.03401e+02 1.28915e+02 2.41124e+02 2.53129e+02 2.29119e+02
7.78240e+05 6.27600e+02 2.58745e+02 2.87350e+02 2.30140e+02 2.39807e+02 2.50282e+02 2.29333e+02
7.78880e+05 6.27600e+02 2.58745e+02 2.87350e+02 2.30140e+02 2.38605e+02 2.48464e+02 2.28747e+02
7.79520e+05 6.28600e+02 2.05510e+02 2.89784e+02 1.21236e+02 2.37714e+02 2.47903e+02 2.27525e+02
7.80160e+05 6.28600e+02 2.05510e+02 2.89784e+02 1.21236e+02 2.37241e+02 2.48229e+02 2.26252e+02
7.80800e+05 6.29400e+02 2.32779e+02 2.92600e+02 1.72957e+02 2.37185e+02 2.48965e+02 2.25405e+02
7.81440e+05 6.30200e+02 2.24542e+02 3.00614e+02 1.48470e+02 2.37470e+02 2.49866e+02 2.25073e+02
7.82080e+05 6.31000e+02 2.32149e+02 3.11707e+02 1.52590e+02 2.37979e+02 2.50939e+02 2.25020e+02
7.82720e+05 6.31400e+02 2.64191e+02 2.83223e+02 2.45158e+02 2.38581e+02 2.52280e+02 2.24882e+02
7.83360e+05 6.31600e+02 2.64285e+02 2.83424e+02 2.45146e+02 2.39130e+02 2.53881e+02 2.24380e+02
7.84000e+05 6.32600e+02 2.25830e+02 2.98156e+02 1.53505e+02 2.39480e+02 2.55598e+02 2.23362e+02
7.84640e+05 6.33000e+02 1.83907e+02 3.31721e+02 3.60929e+01 2.39500e+02 2.57315e+02 2.21686e+02
7.85280e+05 6.33800e+02 2.59419e+02 2.81933e+02 2.36904e+02 2.39114e+02 2.59075e+02 2.19152e+02
7.85920e+05 6.34000e+02 2.32751e+02 3.07523e+02 1.57979e+02 2.38331e+02 2.61020e+02 2.15642e+02
7.86560e+05 6.34400e+02 1.80581e+02 2.87552e+02 7.36091e+01 2.37253e+02 2.63211e+02 2.11295e+02
7.87200e+05 6.35200e+02 2.64994e+02 2.84075e+02 2.45914e+02 2.36032e+02 2.65529e+02 2.06534e+02
7.87840e+05 6.35600e+02 2.65534e+02 2.84871e+02 2.46197e+02 2.34809e+02 2.67717e+02 2.01902e+02
7.88480e+05 6.36200e+02 2.63991e+02 2.83152e+02 2.44830e+02 2.33678e+02 2.69507e+02 1.97849e+02
7.89120e+05 6.36400e+02 2.66071e+02 2.81592e+02 2.50549e+02 2.32656e+02 2.70724e+02 1.94588e+02
7.89760e+05 6.37200e+02 2.62726e+02 2.77647e+02 2.47806e+02 2.31723e+02 2.71336e+02 1.92109e+02
7.90400e+05 6.37400e+02 2.59716e+02 2.79626e+02 2.39805e+02 2.30857e+02 2.71411e+02 1.90304e+02
7.91040e+05 6.38200e+02 2.64731e+02 2.85993e+02 2.43469e+02 2.30094e+02 2.71059e+02 1.89128e+02
7.91680e+05 6.38200e+02 2.64731e+02 2.85993e+02 2.43469e+02 2.29536e+02 2.70400e+02 1.88671e+02
7.92320e+05 6.39400e+02 2.03228e+02 3.08847e+02 9.76086e+01 2.29335e+02 2.69555e+02 1.89115e+02
7.92960e+05 6.39600e+02 2.26204e+02 2.88029e+02 1.64378e+02 2.29645e+02 2.68662e+02 1.90627e+02
7.93600e+05 6.40200e+02 2.25656e+02 2.86547e+02 1.64765e+02 2.30569e+02 2.67867e+02 1.93271e+02
7.94240e+05 6.40800e+02 2.59103e+02 2.84649e+02 2.33556e+02 2.32128e+02 2.67303e+02 1.96953e+02
7.94880e+05 6.41000e+02 2.58992e+02 2.84498e+02 2.33487e+02 2.34231e+02 2.67037e+02 2.01426e+02
7.95520e+05 6.41800e+02 2.29252e+02 2.90410e+02 1.68094e+02 2.36678e+02 2.67030e+02 2.06326e+02
7.96160e+05 6.41800e+02 2.29252e+02 2.90410e+02 1.68094e+02 2.39185e+02 2.67136e+02 2.11235e+02
7.96800e+05 6.42800e+02 2.61276e+02 2.84738e+02 2.37815e+02 2.41454e+02 2.67163e+02 2.15746e+02
7.97440e+05 6.42800e+02 2.61276e+02 2.84738e+02 2.37815e+02 2.43252e+02 2.67011e+02 2.19493e+02
7.98080e+05 6.43400e+02 2.59865e+02 2.81406e+02 2.38325e+02 2.44463e+02 2.66763e+02 2.22163e+02
7.98720e+05 6.44200e+02 2.62001e+02 2.82208e+02 2.41794e+02 2.45097e+02 2.66653e+02 2.23541e+02
7.99360e+05 6.44800e+02 2.65371e+02 2.87700e+02 2.43041e+02 2.45255e+02 2.66903e+02 2.23606e+02
8.00000e+05 6.45200e+02 2.65491e+02 2.85531e+02 2.45451e+02 2.45092e+02 2.67577e+02 2.22607e+02
8.00640e+05 6.45800e+02 2.63134e+02 2.81866e+02 2.44402e+02 2.44781e+02 2.68548e+02 2.21013e+02
8.01280e+05 6.46000e+02 2.62605e+02 2.81482e+02 2.43728e+02 2.44477e+02 2.69593e+02 2.19361e+02
8.01920e+05 6.46600e+02 2.63253e+02 2.84343e+02 2.42163e+02 2.44302e+02 2.70492e+02 2.18112e+02
8.02560e+05 6.46800e+02 2.24849e+02 2.98469e+02 1.51229e+02 2.44338e+02 2.71102e+02 2.17574e+02
8.03200e+05 6.47800e+02 2.40579e+02 2.90272e+02 1.90886e+02 2.44639e+02 2.71391e+02 2.17887e+02
8.03840e+05 6.48000e+02 2.40224e+02 2.89595e+02 1.90853e+02 2.45231e+02 2.71431e+02 2.19031e+02
8.04480e+05 6.48600e+02 1.98032e+02 3.22895e+02 7.31695e+01 2.46104e+02 2.71344e+02 2.20865e+02
8.05120e+05 6.49400e+02 1.95939e+02 2.88898e+02 1.02980e+02 2.47194e+02 2.71216e+02 2.23171e+02
8.05760e+05 6.49400e+02 1.95939e+02 2.88898e+02 1.02980e+02 2.48364e+02 2.71024e+02 2.25703e+02
8.06400e+05 6.50400e+02 2.65326e+02 2.83090e+02 2.47562e+02 2.49417e+02 2.70643e+02 2.28191e+02
8.07040e+05 6.50400e+02 2.65326e+02 2.83090e+02 2.47562e+02 2.50127e+02 2.69943e+02 2.30311e+02
8.07680e+05 6.51400e+02 2.66577e+02 2.80118e+02 2.53036e+02 2.50276e+02 2.68905e+02 2.31646e+02
8.08320e+05 6.51400e+02 2.66577e+02 2.80118e+02 2.53036e+02 2.49695e+02 2.67681e+02 2.31708e+02
8.08960e+05 6.52000e+02 2.66771e+02 2.80860e+02 2.52681e+02 2.48325e+02 2.66523e+02 2.30128e+02
8.09600e+05 6.52400e+02 2.63620e+02 2.86556e+02 2.40684e+02 2.46271e+02 2.65600e+02 2.26942e+02
8.10240e+05 6.53000e+02 2.28026e+02 2.93966e+02 1.62086e+02 2.43801e+02 2.64918e+02 2.22684e+02
8.10880e+05 6.53400e+02 2.27594e+02 2.91877e+02 1.63311e+02 2.41301e+02 2.64434e+02 2.18168e+02
8.11520e+05 6.54000e+02 2.61497e+02 2.79003e+02 2.43991e+02 2.39181e+02 2.64162e+02 2.14199e+02
8.12160e+05 6.54200e+02 1.98493e+02 3.27826e+02 6.91610e+01 2.37774e+02 2.64167e+02 2.11380e+02
8.12800e+05 6.55200e+02 2.20125e+02 3.11221e+02 1.29029e+02 2.37266e+02 2.64512e+02 2.10021e+02
8.13440e+05 6.55200e+02 2.20125e+02 3.11221e+02 1.29029e+02 2.37658e+02 2.65196e+02 2.10121e+02
8.14080e+05 6.56000e+02 1.80688e+02 3.35104e+02 2.62715e+01 2.38779e+02 2.66137e+02 2.11421e+02
8.14720e+05 6.56400e+02 2.64519e+02 2.85246e+02 2.43793e+02 2.40337e+02 2.67159e+02 2.13515e+02
8.15360e+05 6.56800e+02 2.64326e+02 2.85145e+02 2.43507e+02 2.41986e+02 2.68012e+02 2.15959e+02
8.16000e+05 6.57400e+02 2.62142e+02 2.84549e+02 2.39734e+02 2.43389e+02 2.68440e+02 2.18337e+02
8.16640e+05 6.57600e+02 2.24863e+02 3.00690e+02 1.49036e+02 2.44296e+02 2.68304e+02 2.20289e+02
8.17280e+05 6.58600e+02 2.59287e+02 2.90431e+02 2.28144e+02 2.44603e+02 2.67704e+02 2.21502e+02
8.17920e+05 6.58600e+02 2.59287e+02 2.90431e+02 2.28144e+02 2.44367e+02 2.67009e+02 2.21726e+02
8.18560e+05 6.59200e+02 2.60118e+02 2.91528e+02 2.28707e+02 2.43780e+02 2.66657e+02 2.20903e+02
8.19200e+05 6.59600e+02 2.67322e+02 2.87779e+02 2.46864e+02 2.43087e+02 2.66880e+02 2.19294e+02
8.19840e+05 6.60400e+02 2.65740e+02 2.85363e+02 2.46116e+02 2.42505e+02 2.67627e+02 2.17384e+02
8.20480e+05 6.60800e+02 2.11043e+02 3.21961e+02 1.00125e+02 2.42172e+02 2.68709e+02 2.15634e+02
8.21120e+05 6.61600e+02 2.18287e+02 3.16090e+02 1.20485e+02 2.42138e+02 2.69954e+02 2.14321e+02
8.21760e+05 6.61800e+02 2.67487e+02 2.85722e+02 2.49252e+02 2.42404e+02 2.71242e+02 2.13566e+02
8.22400e+05 6.62400e+02 2.66529e+02 2.87947e+02 2.45111e+02 2.42940e+02 2.72495e+02 2.13385e+02
8.23040e+05 6.62800e+02 2.65716e+02 2.86838e+02 2.44593e+02 2.43686e+02 2.73668e+02 2.13703e+02
8.23680e+05 6.63400e+02 2.11808e+02 3.19530e+02 1.04086e+02 2.44537e+02 2.74754e+02 2.14321e+02
8.24320e+05 6.64000e+02 2.63353e+02 2.82986e+02 2.43719e+02 2.45359e+02 2.75777e+02 2.14940e+02
8.24960e+05 6.64400e+02 2.63309e+02 2.82896e+02 2.43722e+02 2.46025e+02 2.76765e+02 2.15286e+02
8.25600e+05 6.65000e+02 2.62599e+02 2.85251e+02 2.39948e+02 2.46475e+02 2.77729e+02 2.15221e+02
8.26240e+05 6.65800e+02 2.66009e+02 2.90503e+02 2.41515e+02 2.46726e+02 2.78643e+02 2.14810e+02
8.26880e+05 6.66400e+02 2.65180e+02 2.93590e+02 2.36770e+02 2.46850e+02 2.79421e+02 2.14280e+02
8.27520e+05 6.66800e+02 2.61865e+02 2.88677e+02 2.35054e+02 2.46928e+02 2.79915e+02 2.13941e+02
8.28160e+05 6.67200e+02 2.62269e+02 2.89329e+02 2.35210e+02 2.47014e+02 2.79955e+02 2.14073e+02
8.28800e+05 6.67600e+02 2.66900e+02 2.87870e+02 2.45930e+02 2.47126e+02 2.79421e+02 2.14831e+02
8.29440e+05 6.68200e+02 2.62979e+02 2.83390e+02 2.42569e+02 2.47250e+02 2.78313e+02 2.16188e+02
8.30080e+05 6.68600e+02 2.59138e+02 2.85950e+02 2.32325e+02 2.47374e+02 2.76811e+02 2.17936e+02
8.30720e+05 6.69000e+02 2.61850e+02 2.89225e+02 2.34475e+02 2.47510e+02 2.75257e+02 2.19764e+02
8.31360e+05 6.69400e+02 2.63181e+02 2.90584e+02 2.35778e+02 2.47708e+02 2.74047e+02 2.21368e+02
8.32000e+05 6.70000e+02 2.62505e+02 2.87959e+02 2.37052e+02 2.48034e+02 2.73478e+02 2.22590e+02
8.32640e+05 6.70600e+02 2.62123e+02 2.87161e+02 2.37085e+02 2.48554e+02 2.73626e+02 2.23482e+02
8.33280e+05 6.71000e+02 2.62816e+02 2.86102e+02 2.39529e+02 2.49304e+02 2.74360e+02 2.24247e+02
8.33920e+05 6.71400e+02 2.62884e+02 2.86190e+02 2.39579e+02 2.50280e+02 2.75457e+02 2.25104e+02
8.34560e+05 6.71800e+02 2.63621e+02 2.87649e+02 2.39593e+02 2.51443e+02 2.76706e+02 2.26181e+02
8.35200e+05 6.72400e+02 2.67657e+02 2.87008e+02 2.48305e+02 2.52724e+02 2.77957e+02 2.27491e+02
8.35840e+05 6.72800e+02 2.68353e+02 2.87552e+02 2.49153e+02 2.54042e+02 2.79121e+02 2.28963e+02
8.36480e+05 6.73400e+02 2.63399e+02 2.86130e+02 2.40668e+02 2.55318e+02 2.80153e+02 2.30482e+02
8.37120e+05 6.73800e+02 2.63082e+02 2.85723e+02 2.40441e+02 2.56490e+02 2.81039e+02 2.31942e+02
8.37760e+05 6.74200e+02 2.64325e+02 2.87407e+02 2.41244e+02 2.57528e+02 2.81788e+02 2.33267e+02
8.38400e+05 6.74800e+02 2.59598e+02 2.86151e+02 2.33044e+02 2.58426e+02 2.82422e+02 2.34431e+02
8.39040e+05 6.75200e+02 2.25469e+02 2.93674e+02 1.57263e+02 2.59207e+02 2.82964e+02 2.35449e+02
8.39680e+05 6.75600e+02 2.30332e+02 2.99078e+02 1.61586e+02 2.59899e+02 2.83434e+02 2.36364e+02
8.40320e+05 6.76000e+02 2.64686e+02 2.86022e+02 2.43350e+02 2.60528e+02 2.83845e+02 2.37210e+02
8.40960e+05 6.76600e+02 2.63793e+02 2.84680e+02 2.42906e+02 2.61102e+02 2.84200e+02 2.38003e+02
8.41600e+05 6.77200e+02 2.63927e+02 2.86137e+02 2.41717e+02 2.61599e+02 2.84481e+02 2.38716e+02
8.42240e+05 6.77600e+02 2.63073e+02 2.84220e+02 2.41926e+02 2.61959e+02 2.84633e+02 2.39285e+02
8.42880e+05 6.78200e+02 2.62708e+02 2.84014e+02 2.41402e+02 2.62097e+02 2.84567e+02 2.39628e+02
8.43520e+05 6.78600e+02 2.64057e+02 2.86517e+02 2.41598e+02 2.61935e+02 2.84195e+02 2.39674e+02
8.44160e+05 6.79000e+02 2.62213e+02 2.85271e+02 2.39156e+02 2.61432e+02 2.83473e+02 2.39391e+02
8.44800e+05 6.79600e+02 2.34066e+02 2.97086e+02 1.71046e+02 2.60616e+02 2.82431e+02 2.38801e+02
8.45440e+05 6.79800e+02 2.32204e+02 2.94177e+02 1.70230e+02 2.59583e+02 2.81166e+02 2.38000e+02
8.46080e+05 6.80600e+02 2.67752e+02 2.82729e+02 2.52775e+02 2.58477e+02 2.79816e+02 2.37139e+02
8.46720e+05 6.80800e+02 2.69958e+02 2.84975e+02 2.54942e+02 2.57453e+02 2.78514e+02 2.36393e+02
8.47360e+05 6.81400e+02 2.68652e+02 2.83701e+02 2.53604e+02 2.56638e+02 2.77353e+02 2.35922e+02
8.48000e+05 6.81800e+02 2.64658e+02 2.86041e+02 2.43275e+02 2.56093e+02 2.76353e+02 2.35833e+02
8.48640e+05 6.82400e+02 2.65689e+02 2.87054e+02 2.44323e+02 2.55812e+02 2.75459e+02 2.36164e+02
8.49280e+05 6.83000e+02 2.67563e+02 2.87988e+02 2.47139e+02 2.55740e+02 2.74593e+02 2.36887e+02
8.49920e+05 6.83600e+02 2.64052e+02 2.84334e+02 2.43769e+02 2.55816e+02 2.73720e+02 2.37912e+02
8.50560e+05 6.83800e+02 2.62918e+02 2.82492e+02 2.43344e+02 2.55998e+02 2.72883e+02 2.39113e+02
8.51200e+05 6.84600e+02 2.33335e+02 2.93228e+02 1.73443e+02 2.56273e+02 2.72186e+02 2.40359e+02
8.51840e+05 6.85000e+02 2.33683e+02 2.93808e+02 1.73557e+02 2.56641e+02 2.71736e+02 2.41547e+02
8.52480e+05 6.85600e+02 2.69248e+02 2.88110e+02 2.50386e+02 2.57102e+02 2.71581e+02 2.42624e+02
8.53120e+05 6.86400e+02 1.91009e+02 2.83565e+02 9.84532e+01 2.57640e+02 2.71699e+02 2.43581e+02
8.53760e+05 6.86600e+02 1.84148e+02 2.89014e+02 7.92817e+01 2.58208e+02 2.72025e+02 2.44392e+02
8.54400e+05 6.87600e+02 2.21107e+02 3.28321e+02 1.13894e+02 2.58731e+02 2.72477e+02 2.44985e+02
8.55040e+05 6.88200e+02 2.67610e+02 2.84080e+02 2.51140e+02 2.59103e+02 2.72946e+02 2.45259e+02
8.55680e+05 6.89000e+02 2.66776e+02 2.83225e+02 2.50327e+02 2.59197e+02 2.73253e+02 2.45141e+02
8.56320e+05 6.89200e+02 2.67100e+02 2.83929e+02 2.50272e+02 2.58863e+02 2.73120e+02 2.44607e+02
8.56960e+05 6.90200e+02 2.69771e+02 2.86583e+02 2.52960e+02 2.57939e+02 2.72246e+02 2.43633e+02
8.57600e+05 6.90400e+02 2.68885e+02 2.84852e+02 2.52918e+02 2.56304e+02 2.70490e+02 2.42118e+02
8.58240e+05 6.91000e+02 2.67159e+02 2.82295e+02 2.52022e+02 2.53949e+02 2.68042e+02 2.39856e+02
8.58880e+05 6.91400e+02 2.64945e+02 2.84437e+02 2.45453e+02 2.51019e+02 2.65432e+02 2.36606e+02
8.59520e+05 6.91800e+02 2.62777e+02 2.81450e+02 2.44104e+02 2.47807e+02 2.63281e+02 2.32333e+02
8.60160e+05 6.92400e+02 2.29179e+02 3.11666e+02 1.46692e+02 2.44685e+02 2.61953e+02 2.27417e+02
8.60800e+05 6.92600e+02 2.29790e+02 3.12607e+02 1.46972e+02 2.42030e+02 2.61501e+02 2.22559e+02
8.61440e+05 6.93400e+02 2.66789e+02 2.87084e+02 2.46495e+02 2.40143e+02 2.61821e+02 2.18464e+02
8.62080e+05 6.93600e+02 2.66468e+02 2.86630e+02 2.46306e+02 2.39201e+02 2.62782e+02 2.15620e+02
8.62720e+05 6.94400e+02 2.25217e+02 3.06857e+02 1.43578e+02 2.39228e+02 2.64257e+02 2.14200e+02
8.63360e+05 6.94800e+02 2.70473e+02 2.83722e+02 2.57224e+02 2.40097e+02 2.66135e+02 2.14060e+02
8.64000e+05 6.95200e+02 2.70903e+02 2.84939e+02 2.56867e+02 2.41567e+02 2.68323e+02 2.14811e+02
8.64640e+05 6.95800e+02 2.65509e+02 2.84945e+02 2.46072e+02 2.43354e+02 2.70735e+02 2.15972e+02
8.65280e+05 6.96200e+02 2.09991e+02 3.16680e+02 1.03301e+02 2.45193e+02 2.73240e+02 2.17145e+02
8.65920e+05 6.97000e+02 2.34507e+02 2.88534e+02 1.80480e+02 2.46878e+02 2.75629e+02 2.18127e+02
8.66560e+05 6.97200e+02 2.33798e+02 2.87435e+02 1.80160e+02 2.48284e+02 2.77647e+02 2.18921e+02
8.67200e+05 6.97600e+02 1.82875e+02 3.35736e+02 3.00141e+01 2.49370e+02 2.79079e+02 2.19662e+02
8.67840e+05 6.98600e+02 2.69683e+02 2.85479e+02 2.53887e+02 2.50157e+02 2.79811e+02 2.20503e+02
8.68480e+05 6.98800e+02 2.34096e+02 3.00801e+02 1.67390e+02 2.50680e+02 2.79810e+02 2.21549e+02
8.69120e+05 6.99400e+02 2.70220e+02 2.86720e+02 2.53721e+02 2.50961e+02 2.79085e+02 2.22838e+02
8.69760e+05 6.99800e+02 2.69582e+02 2.86908e+02 2.52256e+02 2.51005e+02 2.77673e+02 2.24337e+02
8.70400e+05 7.00400e+02 2.68060e+02 2.84401e+02 2.51718e+02 2.50810e+02 2.75699e+02 2.25921e+02
8.71040e+05 7.00800e+02 2.61937e+02 2.90495e+02 2.33378e+02 2.50388e+02 2.73422e+02 2.27354e+02
8.71680e+05 7.01400e+02 2.61976e+02 2.90487e+02 2.33465e+02 2.49776e+02 2.71214e+02 2.28337e+02
8.72320e+05 7.01600e+02 2.61416e+02 2.89921e+02 2.32911e+02 2.49046e+02 2.69470e+02 2.28622e+02
8.72960e+05 7.02400e+02 2.63354e+02 2.87813e+02 2.38896e+02 2.48314e+02 2.68466e+02 2.28162e+02
8.73600e+05 7.02600e+02 2.64360e+02 2.88788e+02 2.39931e+02 2.47722e+02 2.68245e+02 2.27198e+02
8.74240e+05 7.03400e+02 2.48218e+02 2.95294e+02 2.01142e+02 2.47408e+02 2.68644e+02 2.26172e+02
8.74880e+05 7.03600e+02 2.47870e+02 2.94822e+02 2.00917e+02 2.47473e+02 2.69418e+02 2.25528e+02
8.75520e+05 7.04200e+02 2.33318e+02 3.05015e+02 1.61621e+02 2.47957e+02 2.70352e+02 2.25562e+02
8.76160e+05 7.04600e+02 2.31524e+02 3.03174e+02 1.59875e+02 2.48834e+02 2.71304e+02 2.26364e+02
8.76800e+05 7.05200e+02 2.69330e+02 2.86765e+02 2.51895e+02 2.50021e+02 2.72197e+02 2.27845e+02
8.77440e+05 7.05600e+02 2.60006e+02 2.96925e+02 2.23088e+02 2.51390e+02 2.72987e+02 2.29793e+02
8.78080e+05 7.06400e+02 2.35816e+02 2.91179e+02 1.80454e+02 2.52783e+02 2.73620e+02 2.31947e+02
8.78720e+05 7.06600e+02 1.58239e+02 3.05469e+02 1.10090e+01 2.54034e+02 2.74023e+02 2.34045e+02
8.79360e+05 7.07600e+02 2.67992e+02 2.88945e+02 2.47040e+02 2.55001e+02 2.74169e+02 2.35834e+02
8.80000e+05 7.07600e+02 2.67992e+02 2.88945e+02 2.47040e+02 2.55605e+02 2.74165e+02 2.37045e+02
8.80640e+05 7.08600e+02 2.67236e+02 2.88881e+02 2.45591e+02 2.55825e+02 2.74254e+02 2.37397e+02
8.81280e+05 7.08800e+02 2.68044e+02 2.90107e+02 2.45982e+02 2.55692e+02 2.74695e+02 2.36690e+02
8.81920e+05 7.09400e+02 1.82219e+02 3.41776e+02 2.26609e+01 2.55259e+02 2.75578e+02 2.34940e+02
8.82560e+05 7.10400e+02 2.43203e+02 2.87192e+02 1.99215e+02 2.54595e+02 2.76763e+02 2.32427e+02
8.83200e+05 7.10600e+02 2.43934e+02 2.88252e+02 1.99615e+02 2.53784e+02 2.77955e+02 2.29612e+02
8.83840e+05 7.11600e+02 2.29017e+02 3.09458e+02 1.48577e+02 2.52915e+02 2.78837e+02 2.26994e+02
8.84480e+05 7.11800e+02 2.29100e+02 3.09578e+02 1.48622e+02 2.52077e+02 2.79153e+02 2.25000e+02
8.85120e+05 7.12600e+02 2.69619e+02 2.83670e+02 2.55569e+02 2.51334e+02 2.78747e+02 2.23921e+02
8.85760e+05 7.13000e+02 2.68192e+02 2.85406e+02 2.50978e+02 2.50717e+02 2.77572e+02 2.23861e+02
8.86400e+05 7.13600e+02 2.69532e+02 2.87286e+02 2.51778e+02 2.50218e+02 2.75722e+02 2.24714e+02
8.87040e+05 7.14000e+02 2.71713e+02 2.85487e+02 2.57939e+02 2.49798e+02 2.73445e+02 2.26152e+02
8.87680e+05 7.14800e+02 2.27118e+02 3.15504e+02 1.38732e+02 2.49403e+02 2.71110e+02 2.27696e+02
8.88320e+05 7.15200e+02 2.71528e+02 2.85350e+02 2.57705e+02 2.48993e+02 2.69065e+02 2.28921e+02
8.88960e+05 7.15800e+02 2.25380e+02 3.05702e+02 1.45057e+02 2.48577e+02 2.67478e+02 2.29676e+02
8.89600e+05 7.16200e+02 1.69155e+02 2.84736e+02 5.35749e+01 2.48212e+02 2.66291e+02 2.30132e+02
8.90240e+05 7.17000e+02 1.86599e+02 2.92248e+02 8.09504e+01 2.47977e+02 2.65344e+02 2.30610e+02
8.90880e+05 7.17400e+02 2.37983e+02 3.17168e+02 1.58798e+02 2.47934e+02 2.64525e+02 2.31343e+02
8.91520e+05 7.18200e+02 1.75876e+02 2.94086e+02 5.76653e+01 2.48089e+02 2.63811e+02 2.32368e+02
8.92160e+05 7.19000e+02 2.73668e+02 2.86167e+02 2.61169e+02 2.48373e+02 2.63236e+02 2.33510e+02
8.92800e+05 7.19000e+02 2.73668e+02 2.86167e+02 2.61169e+02 2.48624e+02 2.62844e+02 2.34404e+02
8.93440e+05 7.20200e+02 2.66287e+02 2.84616e+02 2.47957e+02 2.48619e+02 2.62649e+02 2.34588e+02
8.94080e+05 7.20200e+02 2.66287e+02 2.84616e+02 2.47957e+02 2.48124e+02 2.62573e+02 2.33674e+02
8.94720e+05 7.21200e+02 2.70777e+02 2.86200e+02 2.55354e+02 2.46973e+02 2.62439e+02 2.31507e+02
8.95360e+05 7.21200e+02 2.70777e+02 2.86200e+02 2.55354e+02 2.45147e+02 2.62096e+02 2.28198e+02
8.96000e+05 7.22000e+02 2.18142e+02 3.31638e+02 1.04646e+02 2.42812e+02 2.61538e+02 2.24086e+02
8.96640e+05 7.22400e+02 2.76989e+02 2.87113e+02 2.66864e+02 2.40295e+02 2.60899e+02 2.19692e+02
8.97280e+05 7.24000e+02 2.73934e+02 2.81580e+02 2.66287e+02 2.38003e+02 2.60372e+02 2.15633e+02
8.97920e+05 7.24600e+02 2.67288e+02 2.87130e+02 2.47445e+02 2.36318e+02 2.60128e+02 2.12508e+02
8.98560e+05 7.25000e+02 2.30832e+02 3.03542e+02 1.58123e+02 2.35509e+02 2.60237e+02 2.10780e+02
8.99200e+05 7.25600e+02 2.16734e+02 3.16918e+02 1.16550e+02 2.35661e+02 2.60620e+02 2.10702e+02
8.99840e+05 7.26200e+02 2.39493e+02 2.96973e+02 1.82012e+02 2.36663e+02 2.61038e+02 2.12289e+02
9.00480e+05 7.26600e+02 2.13945e+02 2.80657e+02 1.47234e+02 2.38249e+02 2.61177e+02 2.15320e+02
9.01120e+05 7.27200e+02 2.06882e+02 2.87227e+02 1.26538e+02 2.40081e+02 2.60811e+02 2.19351e+02
9.01760e+05 7.28000e+02 1.58009e+02 2.51862e+02 6.41562e+01 2.41831e+02 2.59931e+02 2.23731e+02
9.02400e+05 7.28600e+02 9.28140e+01 2.00752e+02 -1.51236e+01 2.43237e+02 2.58790e+02 2.27684e+02
9.03040e+05 7.29400e+02 2.44209e+02 2.93134e+02 1.95283e+02 2.44120e+02 2.57790e+02 2.30450e+02
9.03680e+05 7.29600e+02 2.66816e+02 2.81791e+02 2.51840e+02 2.44376e+02 2.57260e+02 2.31492e+02
9.04320e+05 7.30200e+02 2.72612e+02 2.84688e+02 2.60536e+02 2.43925e+02 2.57272e+02 2.30579e+02
9.04960e+05 7.30600e+02 2.74501e+02 2.85502e+02 2.63500e+02 2.42673e+02 2.57659e+02 2.27686e+02
9.05600e+05 7.31000e+02 2.38575e+02 3.02891e+02 1.74258e+02 2.40523e+02 2.58114e+02 2.22933e+02
9.06240e+05 7.32200e+02 2.40291e+02 3.06480e+02 1.74102e+02 2.37471e+02 2.58271e+02 2.16671e+02
9.06880e+05 7.32400e+02 2.39728e+02 3.05572e+02 1.73885e+02 2.33700e+02 2.57855e+02 2.09545e+02
9.07520e+05 7.33600e+02 1.91284e+02 3.49318e+02 3.32492e+01 2.29609e+02 2.56799e+02 2.02418e+02
9.08160e+05 7.34000e+02 2.72345e+02 2.83466e+02 2.61223e+02 2.25719e+02 2.55251e+02 1.96188e+02
9.08800e+05 7.34400e+02 2.70901e+02 2.81853e+02 2.59948e+02 2.22520e+02 2.53498e+02 1.91543e+02
9.09440e+05 7.35000e+02 2.75986e+02 2.83448e+02 2.68524e+02 2.20332e+02 2.51878e+02 1.88786e+02
9.10080e+05 7.35600e+02 1.95863e+02 3.53209e+02 3.85173e+01 2.19263e+02 2.50698e+02 1.87827e+02
9.10720e+05 7.36400e+02 1.77396e+02 3.04760e+02 5.00321e+01 2.19256e+02 2.50178e+02 1.88335e+02
9.11360e+05 7.37000e+02 2.28382e+02 2.96979e+02 1.59784e+02 2.20179e+02 2.50417e+02 1.89941e+02
9.12000e+05 7.37400e+02 2.66241e+02 2.93565e+02 2.38917e+02 2.21890e+02 2.51389e+02 1.92392e+02
9.12640e+05 7.37800e+02 2.64501e+02 2.91487e+02 2.37515e+02 2.24261e+02 2.52954e+02 1.95568e+02
9.13280e+05 7.38400e+02 2.75485e+02 2.82000e+02 2.68970e+02 2.27141e+02 2.54872e+02 1.99410e+02
9.13920e+05 7.38800e+02 2.38991e+02 3.14847e+02 1.63135e+02 2.30312e+02 2.56833e+02 2.03791e+02
9.14560e+05 7.39600e+02 2.22540e+02 3.26470e+02 1.18609e+02 2.33494e+02 2.58531e+02 2.08458e+02
9.15200e+05 7.40000e+02 2.15240e+02 3.30798e+02 9.96822e+01 2.36417e+02 2.59789e+02 2.13045e+02
9.15840e+05 7.40600e+02 2.74284e+02 2.80497e+02 2.68072e+02 2.38894e+02 2.60677e+02 2.17111e+02
9.16480e+05 7.41000e+02 2.20234e+02 3.34011e+02 1.06456e+02 2.40863e+02 2.61500e+02 2.20226e+02
9.17120e+05 7.42000e+02 2.74811e+02 2.84913e+02 2.64709e+02 2.42353e+02 2.62566e+02 2.22139e+02
9.17760e+05 7.42200e+02 2.73590e+02 2.84212e+02 2.62968e+02 2.43429e+02 2.63879e+02 2.22978e+02
9.18400e+05 7.43000e+02 2.24748e+02 3.19568e+02 1.29927e+02 2.44142e+02 2.65116e+02 2.23168e+02
9.19040e+05 7.43400e+02 2.72890e+02 2.80994e+02 2.64787e+02 2.44524e+02 2.65963e+02 2.23085e+02
9.19680e+05 7.44000e+02 2.73945e+02 2.82916e+02 2.64974e+02 2.44609e+02 2.66450e+02 2.22768e+02
9.20320e+05 7.44800e+02 2.74206e+02 2.81986e+02 2.66427e+02 2.44468e+02 2.66950e+02 2.21986e+02
9.20960e+05 7.45200e+02 2.21773e+02 3.25393e+02 1.18153e+02 2.44215e+02 2.67874e+02 2.20556e+02
9.21600e+05 7.46000e+02 2.69762e+02 2.86773e+02 2.52751e+02 2.43984e+02 2.69360e+02 2.18609e+02
9.22240e+05 7.46200e+02 2.69693e+02 2.86630e+02 2.52757e+02 2.43896e+02 2.71249e+02 2.16543e+02
9.22880e+05 7.46800e+02 2.15498e+02 3.21158e+02 1.09837e+02 2.44035e+02 2.73249e+02 2.14821e+02
9.23520e+05 7.47600e+02 2.10786e+02 3.41190e+02 8.03817e+01 2.44444e+02 2.75068e+02 2.13820e+02
9.24160e+05 7.48400e+02 2.68882e+02 2.82094e+02 2.55670e+02 2.45120e+02 2.76456e+02 2.13784e+02
9.24800e+05 7.48800e+02 2.37866e+02 2.98027e+02 1.77705e+02 2.46020e+02 2.77227e+02 2.14813e+02
9.25440e+05 7.49400e+02 1.80608e+02 2.98244e+02 6.29725e+01 2.47067e+02 2.77284e+02 2.16850e+02
9.26080e+05 7.50200e+02 2.70763e+02 2.82990e+02 2.58537e+02 2.48146e+02 2.76628e+02 2.19664e+02
9.26720e+05 7.50400e+02 2.69953e+02 2.82397e+02 2.57508e+02 2.49120e+02 2.75385e+02 2.22854e+02
9.27360e+05 7.51400e+02 2.12920e+02 3.37919e+02 8.79212e+01 2.49857e+02 2.73835e+02 2.25879e+02
9.28000e+05 7.51800e+02 2.31813e+02 3.16165e+02 1.47462e+02 2.50256e+02 2.72392e+02 2.28121e+02
9.28640e+05 7.52600e+02 2.72485e+02 2.82347e+02 2.62623e+02 2.50256e+02 2.71475e+02 2.29037e+02
9.29280e+05 7.52800e+02 2.74208e+02 2.82061e+02 2.66356e+02 2.49843e+02 2.71264e+02 2.28422e+02
9.29920e+05 7.53400e+02 1.98826e+02 2.95632e+02 1.02020e+02 2.49052e+02 2.71572e+02 2.26532e+02
9.30560e+05 7.54000e+02 2.46807e+02 2.98633e+02 1.94981e+02 2.47951e+02 2.72042e+02 2.23860e+02
9.31200e+05 7.54600e+02 1.61905e+02 2.92985e+02 3.08255e+01 2.46638e+02 2.72406e+02 2.20870e+02
9.31840e+05 7.55400e+02 2.73242e+02 2.81801e+02 2.64683e+02 2.45242e+02 2.72580e+02 2.17904e+02
9.32480e+05 7.55600e+02 2.74195e+02 2.83208e+02 2.65182e+02 2.43912e+02 2.72627e+02 2.15196e+02
9.33120e+05 7.56400e+02 2.73614e+02 2.81846e+02 2.65381e+02 2.42764e+02 2.72642e+02 2.12887e+02
9.33760e+05 7.56600e+02 2.74641e+02 2.82153e+02 2.67129e+02 2.41826e+02 2.72590e+02 2.11062e+02
9.34400e+05 7.57600e+02 2.73379e+02 2.81148e+02 2.65609e+02 2.41034e+02 2.72256e+02 2.09812e+02
9.35040e+05 7.58000e+02 2.75319e+02 2.83329e+02 2.67308e+02 2.40297e+02 2.71343e+02 2.09251e+02
9.35680e+05 7.58600e+02 1.29876e+02 3.08450e+02 -4.86977e+01 2.39586e+02 2.69686e+02 2.09485e+02
9.36320e+05 7.59200e+02 2.77294e+02 2.84178e+02 2.70409e+02 2.38970e+02 2.67380e+02 2.10561e+02
9.36960e+05 7.60000e+02 2.76330e+02 2.84656e+02 2.68004e+02 2.38594e+02 2.64728e+02 2.12460e+02
9.37600e+05 7.60200e+02 2.75213e+02 2.84406e+02 2.66020e+02 2.38609e+02 2.62113e+02 2.15104e+02
9.38240e+05 7.61000e+02 2.74092e+02 2.83100e+02 2.65083e+02 2.39112e+02 2.59846e+02 2.18378e+02
9.38880e+05 7.61200e+02 2.74102e+02 2.83101e+02 2.65104e+02 2.40128e+02 2.58105e+02 2.22151e+02
9.39520e+05 7.62000e+02 1.59200e+02 3.12653e+02 5.74715e+00 2.41610e+02 2.56936e+02 2.26283e+02
9.40160e+05 7.62600e+02 2.38795e+02 3.14392e+02 1.63199e+02 2.43474e+02 2.56328e+02 2.30620e+02
9.40800e+05 7.63000e+02 2.39244e+02 3.15105e+02 1.63383e+02 2.45630e+02 2.56274e+02 2.34985e+02
9.41440e+05 7.63600e+02 2.31967e+02 3.23265e+02 1.40670e+02 2.47988e+02 2.56810e+02 2.39167e+02
9.42080e+05 7.64000e+02 2.31782e+02 3.23040e+02 1.40525e+02 2.50448e+02 2.57981e+02 2.42915e+02
9.42720e+05 7.64800e+02 1.99547e+02 3.47435e+02 5.16600e+01 2.52868e+02 2.59755e+02 2.45982e+02
9.43360e+05 7.65400e+02 2.72456e+02 2.81933e+02 2.62980e+02 2.55066e+02 2.61940e+02 2.48192e+02
9.44000e+05 7.65800e+02 2.45137e+02 3.06084e+02 1.84189e+02 2.56838e+02 2.64290e+02 2.49387e+02
9.44640e+05 7.66600e+02 2.22647e+02 3.38305e+02 1.06989e+02 2.58009e+02 2.66747e+02 2.49270e+02
9.45280e+05 7.67000e+02 2.00717e+02 3.59543e+02 4.18913e+01 2.58482e+02 2.69458e+02 2.47506e+02
9.45920e+05 7.68200e+02 2.43384e+02 3.06859e+02 1.79908e+02 2.58271e+02 2.72508e+02 2.44035e+02
9.46560e+05 7.68400e+02 2.44082e+02 3.07846e+02 1.80317e+02 2.57496e+02 2.75783e+02 2.39208e+02
9.47200e+05 7.69000e+02 2.37901e+02 3.09306e+02 1.66495e+02 2.56332e+02 2.79060e+02 2.33604e+02
9.47840e+05 7.69400e+02 2.35895e+02 3.06366e+02 1.65424e+02 2.54960e+02 2.82139e+02 2.27782e+02
9.48480e+05 7.70400e+02 2.74108e+02 2.83925e+02 2.64292e+02 2.53520e+02 2.84873e+02 2.22167e+02
9.49120e+05 7.70800e+02 2.73539e+02 2.83511e+02 2.63567e+02 2.52099e+02 2.87127e+02 2.17071e+02
9.49760e+05 7.71200e+02 2.73051e+02 2.82333e+02 2.63769e+02 2.50739e+02 2.88729e+02 2.12749e+02
9.50400e+05 7.71600e+02 2.74716e+02 2.82432e+02 2.67001e+02 2.49447e+02 2.89470e+02 2.09425e+02
9.51040e+05 7.72200e+02 2.28712e+02 3.12306e+02 1.45118e+02 2.48201e+02 2.89170e+02 2.07232e+02
9.51680e+05 7.72800e+02 2.73411e+02 2.82862e+02 2.63959e+02 2.46969e+02 2.87775e+02 2.06164e+02
9.52320e+05 7.73200e+02 2.73233e+02 2.83167e+02 2.63299e+02 2.45761e+02 2.85433e+02 2.06090e+02
9.52960e+05 7.73800e+02 2.73320e+02 2.81415e+02 2.65226e+02 2.44653e+02 2.82487e+02 2.06819e+02
9.53600e+05 7.74200e+02 2.73041e+02 2.81208e+02 2.64873e+02 2.43779e+02 2.79379e+02 2.08180e+02
9.54240e+05 7.74800e+02 2.23490e+02 3.17131e+02 1.29849e+02 2.43280e+02 2.76506e+02 2.10053e+02
9.54880e+05 7.75200e+02 2.49442e+02 2.95321e+02 2.03563e+02 2.43251e+02 2.74136e+02 2.12366e+02
9.55520e+05 7.75800e+02 2.51230e+02 2.97900e+02 2.04560e+02 2.43728e+02 2.72393e+02 2.15064e+02
9.56160e+05 7.76200e+02 2.36181e+02 3.05042e+02 1.67320e+02 2.44694e+02 2.71297e+02 2.18090e+02
9.56800e+05 7.76800e+02 1.89127e+02 2.86254e+02 9.20004e+01 2.46079e+02 2.70779e+02 2.21379e+02
9.57440e+05 7.77400e+02 2.71546e+02 2.80512e+02 2.62580e+02 2.47767e+02 2.70703e+02 2.24831e+02
9.58080e+05 7.77600e+02 2.71692e+02 2.80492e+02 2.62892e+02 2.49593e+02 2.70894e+02 2.28292e+02
9.58720e+05 7.78400e+02 2.24760e+02 3.20226e+02 1.29293e+02 2.51360e+02 2.71162e+02 2.31557e+02
9.59360e+05 7.78800e+02 2.73585e+02 2.81147e+02 2.66023e+02 2.52864e+02 2.71339e+02 2.34389e+02
9.60000e+05 7.79600e+02 1.97364e+02 3.51244e+02 4.34842e+01 2.53930e+02 2.71306e+02 2.36554e+02
9.60640e+05 7.80000e+02 2.74162e+02 2.82366e+02 2.65958e+02 2.54446e+02 2.71005e+02 2.37887e+02
9.61280e+05 7.81000e+02 2.44426e+02 3.05231e+02 1.83620e+02 2.54401e+02 2.70412e+02 2.38390e+02
9.61920e+05 7.81200e+02 2.44319e+02 3.05073e+02 1.83565e+02 2.53875e+02 2.69485e+02 2.38264e+02
9.62560e+05 7.82000e+02 2.73453e+02 2.79349e+02 2.67557e+02 2.53010e+02 2.68155e+02 2.37865e+02
9.63200e+05 7.82200e+02 2.72944e+02 2.78923e+02 2.66965e+02 2.51968e+02 2.66369e+02 2.37568e+02
9.63840e+05 7.83000e+02 2.71291e+02 2.77311e+02 2.65272e+02 2.50896e+02 2.64130e+02 2.37661e+02
9.64480e+05 7.83400e+02 2.72114e+02 2.78311e+02 2.65918e+02 2.49898e+02 2.61528e+02 2.38268e+02
9.65120e+05 7.84000e+02 2.72289e+02 2.79854e+02 2.64725e+02 2.49046e+02 2.58821e+02 2.39270e+02
9.65760e+05 7.84400e+02 2.72630e+02 2.79993e+02 2.65267e+02 2.48400e+02 2.56619e+02 2.40182e+02
9.66400e+05 7.85000e+02 2.73975e+02 2.82411e+02 2.65540e+02 2.48025e+02 2.55898e+02 2.40151e+02
9.67040e+05 7.85600e+02 1.92121e+02 3.53682e+02 3.05604e+01 2.47982e+02 2.57123e+02 2.38841e+02
9.67680e+05 7.86200e+02 2.50822e+02 3.09399e+02 1.92244e+02 2.48316e+02 2.59614e+02 2.37017e+02
9.68320e+05 7.86600e+02 2.25175e+02 2.86530e+02 1.63821e+02 2.49043e+02 2.62526e+02 2.35559e+02
9.68960e+05 7.87200e+02 2.51625e+02 2.94009e+02 2.09241e+02 2.50144e+02 2.65337e+02 2.34950e+02
9.69600e+05 7.87600e+02 2.74606e+02 2.80759e+02 2.68453e+02 2.51566e+02 2.67768e+02 2.35363e+02
9.70240e+05 7.88200e+02 2.69759e+02 2.77350e+02 2.62168e+02 2.53216e+02 2.69667e+02 2.36765e+02
9.70880e+05 7.88600e+02 1.89285e+02 3.41667e+02 3.69027e+01 2.54964e+02 2.70936e+02 2.38991e+02
9.71520e+05 7.89200e+02 2.72025e+02 2.81497e+02 2.62554e+02 2.56648e+02 2.71489e+02 2.41806e+02
9.72160e+05 7.89800e+02 2.32418e+02 3.21713e+02 1.43123e+02 2.58112e+02 2.71276e+02 2.44948e+02
9.72800e+05 7.90200e+02 2.29629e+02 3.17883e+02 1.41375e+02 2.59246e+02 2.70344e+02 2.48147e+02
9.73440e+05 7.90800e+02 2.73687e+02 2.85152e+02 2.62222e+02 2.60009e+02 2.68912e+02 2.51105e+02
9.74080e+05 7.91200e+02 2.77508e+02 2.84899e+02 2.70117e+02 2.60433e+02 2.67423e+02 2.53442e+02
9.74720e+05 7.92000e+02 2.06282e+02 3.41833e+02 7.07304e+01 2.60597e+02 2.66509e+02 2.54684e+02
9.75360e+05 7.92600e+02 2.51140e+02 2.92511e+02 2.09770e+02 2.60583e+02 2.66527e+02 2.54639e+02
9.76000e+05 7.92800e+02 2.49269e+02 2.89636e+02 2.08901e+02 2.60449e+02 2.67054e+02 2.53844e+02
9.76640e+05 7.93600e+02 2.48937e+02 2.98740e+02 1.99134e+02 2.60227e+02 2.67477e+02 2.52977e+02
9.77280e+05 7.93800e+02 2.50168e+02 3.00486e+02 1.99849e+02 2.59935e+02 2.67572e+02 2.52299e+02
9.77920e+05 7.94400e+02 2.27751e+02 3.17382e+02 1.38119e+02 2.59585e+02 2.67503e+02 2.51667e+02
9.78560e+05 7.95400e+02 2.05657e+02 2.90124e+02 1.21190e+02 2.59176e+02 2.67572e+02 2.50780e+02
9.79200e+05 7.96000e+02 2.49834e+02 3.02835e+02 1.96834e+02 2.58698e+02 2.67882e+02 2.49513e+02
9.79840e+05 7.96400e+02 2.74814e+02 2.82630e+02 2.66998e+02 2.58123e+02 2.68209e+02 2.48037e+02
9.80480e+05 7.97000e+02 2.72539e+02 2.80080e+02 2.64998e+02 2.57413e+02 2.68233e+02 2.46593e+02
9.81120e+05 7.97600e+02 2.25110e+02 3.12366e+02 1.37854e+02 2.56509e+02 2.67792e+02 2.45226e+02
9.81760e+05 7.98200e+02 2.08886e+02 3.33392e+02 8.43808e+01 2.55346e+02 2.67015e+02 2.43677e+02
9.82400e+05 7.99000e+02 2.73025e+02 2.79982e+02 2.66068e+02 2.53888e+02 2.66267e+02 2.41510e+02
9.83040e+05 7.99400e+02 2.74512e+02 2.84413e+02 2.64611e+02 2.52167e+02 2.65851e+02 2.38482e+02
9.83680e+05 8.00200e+02 2.51619e+02 3.05529e+02 1.97709e+02 2.50281e+02 2.65729e+02 2.34833e+02
9.84320e+05 8.00600e+02 2.51527e+02 3.05254e+02 1.97799e+02 2.48368e+02 2.65601e+02 2.31135e+02
9.84960e+05 8.01200e+02 2.76435e+02 2.85257e+02 2.67613e+02 2.46564e+02 2.65160e+02 2.27968e+02
9.85600e+05 8.01600e+02 2.74070e+02 2.82886e+02 2.65255e+02 2.44999e+02 2.64263e+02 2.25735e+02
9.86240e+05 8.02000e+02 1.90595e+02 3.09897e+02 7.12922e+01 2.43789e+02 2.62980e+02 2.24597e+02
9.86880e+05 8.02800e+02 2.13207e+02 2.86109e+02 1.40305e+02 2.43025e+02 2.61553e+02 2.24496e+02
9.87520e+05 8.03200e+02 2.32307e+02 3.09137e+02 1.55477e+02 2.42760e+02 2.60292e+02 2.25227e+02
9.88160e+05 8.04000e+02 1.50791e+02 3.05749e+02 -4.16675e+00 2.43005e+02 2.59464e+02 2.26547e+02
9.88800e+05 8.04800e+02 2.23749e+02 3.16265e+02 1.31233e+02 2.43717e+02 2.59182e+02 2.28252e+02
9.89440e+05 8.05200e+02 2.25465e+02 3.18657e+02 1.32273e+02 2.44773e+02 2.59374e+02 2.30172e+02
9.90080e+05 8.06000e+02 1.82675e+02 2.88507e+02 7.68426e+01 2.45957e+02 2.59801e+02 2.32114e+02
9.90720e+05 8.06600e+02 1.74328e+02 2.96441e+02 5.22151e+01 2.46983e+02 2.60151e+02 2.33816e+02
9.91360e+05 8.07400e+02 2.21890e+02 3.25009e+02 1.18771e+02 2.47546e+02 2.60100e+02 2.34992e+02
9.92000e+05 8.08000e+02 2.72120e+02 2.79423e+02 2.64817e+02 2.47390e+02 2.59368e+02 2.35411e+02
9.92640e+05 8.08600e+02 2.71036e+02 2.75399e+02 2.66673e+02 2.46360e+02 2.57889e+02 2.34831e+02
9.93280e+05 8.09400e+02 2.72707e+02 2.75712e+02 2.69701e+02 2.44408e+02 2.56093e+02 2.32723e+02
9.93920e+05 8.09800e+02 2.19458e+02 3.25828e+02 1.13088e+02 2.41594e+02 2.54886e+02 2.28302e+02
9.94560e+05 8.10400e+02 2.74866e+02 2.84196e+02 2.65536e+02 2.38097e+02 2.54862e+02 2.21332e+02
9.95200e+05 8.11000e+02 2.33108e+02 3.13952e+02 1.52264e+02 2.34226e+02 2.55880e+02 2.12572e+02
9.95840e+05 8.11600e+02 2.32012e+02 3.12001e+02 1.52024e+02 2.30396e+02 2.57543e+02 2.03249e+02
9.96480e+05 8.11800e+02 2.72601e+02 2.79864e+02 2.65339e+02 2.27060e+02 2.59547e+02 1.94573e+02
9.97120e+05 8.12400e+02 2.32868e+02 3.02816e+02 1.62921e+02 2.24609e+02 2.61690e+02 1.87528e+02
9.97760e+05 8.13000e+02 2.24337e+02 3.16043e+02 1.32631e+02 2.23288e+02 2.63822e+02 1.82754e+02
9.98400e+05 8.13800e+02 2.74248e+02 2.78450e+02 2.70045e+02 2.23156e+02 2.65814e+02 1.80498e+02
9.99040e+05 8.14200e+02 2.75483e+02 2.80491e+02 2.70475e+02 2.24097e+02 2.67568e+02 1.80626e+02
9.99680e+05 8.14800e+02 2.77268e+02 2.86382e+02 2.68153e+02 2.25873e+02 2.69036e+02 1.82709e+02


==> fig/field_0.dat <==
0.00000e+00 1.00013e+00 1.00000e+00
2.00000e-01 1.00000e+00 1.00033e+00
4.00000e-01 9.99995e-01 9.99718e-01
6.00000e-01 9.99985e-01 1.00001e+00
8.00000e-01 1.00001e+00 1.00020e+00
1.00000e+00 1.00000e+00 1.00012e+00
1.20000e+00 9.99964e-01 9.99488e-01
1.40000e+00 9.99961e-01 9.99874e-01
1.60000e+00 1.00001e+00 1.00029e+00
1.80000e+00 1.00001e+00 1.00001e+00
2.00000e+00 1.00000e+00 9.99958e-01
2.20000e+00 1.00001e+00 1.00010e+00
2.40000e+00 1.00001e+00 1.00004e+00
2.60000e+00 1.00000e+00 1.00005e+00
2.80000e+00 1.00000e+00 9.99992e-01
3.00000e+00 9.99989e-01 9.99858e-01
3.20000e+00 9.99992e-01 9.99992e-01
3.40000e+00 1.00000e+00 1.00004e+00
3.60000e+00 1.00000e+00 1.00002e+00
3.80000e+00 1.00000e+00 1.00003e+00
4.00000e+00 1.00000e+00 1.00002e+00
4.20000e+00 9.99998e-01 9.99974e-01
4.40000e+00 9.99997e-01 9.99987e-01
4.60000e+00 9.99998e-01 9.99996e-01
4.80000e+00 9.99998e-01 9.99987e-01
5.00000e+00 9.99999e-01 9.99992e-01
5.20000e+00 1.00000e+00 9.99993e-01
5.40000e+00 1.00000e+00 9.99996e-01
5.60000e+00 1.00001e+00 1.00001e+00
5.80000e+00 1.00001e+00 1.00004e+00
6.00000e+00 1.00001e+00 1.00006e+00
6.20000e+00 1.00001e+00 1.00004e+00
6.40000e+00 1.00001e+00 1.00002e+00
6.60000e+00 1.00000e+00 9.99991e-01
6.80000e+00 1.00000e+00 9.99992e-01
7.00000e+00 1.00000e+00 1.00001e+00
7.20000e+00 1.00000e+00 1.00002e+00
7.40000e+00 1.00000e+00 1.00001e+00
7.60000e+00 1.00000e+00 1.00000e+00
7.80000e+00 1.00000e+00 9.99994e-01
8.00000e+00 1.00000e+00 9.99998e-01
8.20000e+00 1.00000e+00 9.99998e-01
8.40000e+00 1.00000e+00 1.00000e+00
8.60000e+00 1.00000e+00 1.00002e+00
8.80000e+00 1.00000e+00 1.00002e+00
9.00000e+00 1.00000e+00 1.00002e+00
9.20000e+00 1.00000e+00 9.99994e-01
9.40000e+00 9.99998e-01 9.99990e-01
9.60000e+00 9.99996e-01 9.99989e-01
9.80000e+00 9.99995e-01 9.99987e-01
1.00000e+01 9.99994e-01 9.99978e-01
1.02000e+01 9.99994e-01 9.99982e-01
1.04000e+01 9.99994e-01 9.99981e-01
1.06000e+01 9.99994e-01 9.99982e-01
1.08000e+01 9.99994e-01 9.99980e-01
1.10000e+01 9.99995e-01 9.99984e-01
1.12000e+01 9.99997e-01 9.99994e-01
1.14000e+01 9.99998e-01 1.00000e+00
1.16000e+01 9.99999e-01 9.99998e-01
1.18000e+01 9.99999e-01 9.99999e-01
1.20000e+01 1.00000e+00 1.00000e+00
1.22000e+01 1.00000e+00 1.00000e+00
1.24000e+01 1.00000e+00 1.00000e+00
1.26000e+01 1.00000e+00 1.00000e+00
1.28000e+01 1.00000e+00 1.00001e+00
1.30000e+01 1.00000e+00 1.00001e+00
1.32000e+01 1.00000e+00 1.00001e+00
1.34000e+01 1.00000e+00 1.00001e+00
1.36000e+01 1.00000e+00 1.00001e+00
1.38000e+01 1.00000e+00 1.00001e+00
1.40000e+01 1.00000e+00 1.00000e+00
1.42000e+01 1.00000e+00 1.00000e+00
1.44000e+01 1.00000e+00 9.99999e-01
1.46000e+01 1.00000e+00 1.00000e+00
1.48000e+01 1.00000e+00 1.00000e+00
1.50000e+01 1.00000e+00 1.00000e+00
1.52000e+01 1.00000e+00 1.00000e+00
1.54000e+01 1.00000e+00 1.00001e+00
1.56000e+01 1.00000e+00 1.00001e+00
1.58000e+01 1.00000e+00 1.00001e+00
1.60000e+01 1.00000e+00 1.00001e+00
1.62000e+01 1.00000e+00 1.00000e+00
1.64000e+01 9.99998e-01 9.99996e-01
1.66000e+01 9.99995e-01 9.99987e-01
1.68000e+01 9.99993e-01 9.99979e-01
1.70000e+01 9.99992e-01 9.99974e-01
1.72000e+01 9.99991e-01 9.99971e-01
1.74000e+01 9.99991e-01 9.99972e-01
1.76000e+01 9.99992e-01 9.99975e-01
1.78000e+01 9.99993e-01 9.99981e-01
1.80000e+01 9.99994e-01 9.99987e-01
1.82000e+01 9.99996e-01 9.99992e-01
1.84000e+01 9.99997e-01 9.99995e-01
1.86000e+01 9.99999e-01 9.99999e-01
1.88000e+01 1.00000e+00 1.00000e+00
1.90000e+01 1.00000e+00 1.00001e+00
1.92000e+01 1.00000e+00 1.00001e+00
1.94000e+01 1.00000e+00 1.00001e+00
1.96000e+01 1.00000e+00 1.00001e+00
1.98000e+01 1.00001e+00 1.00002e+00
2.00000e+01 1.00001e+00 1.00002e+00
2.02000e+01 1.00001e+00 1.00003e+00
2.04000e+01 1.00001e+00 1.00002e+00
2.06000e+01 1.00001e+00 1.00002e+00
2.08000e+01 1.00001e+00 1.00002e+00
2.10000e+01 1.00001e+00 1.00001e+00
2.12000e+01 1.00000e+00 1.00001e+00
2.14000e+01 1.00000e+00 1.00001e+00
2.16000e+01 1.00000e+00 1.00001e+00
2.18000e+01 1.00000e+00 1.00001e+00
2.20000e+01 1.00000e+00 1.00001e+00
2.22000e+01 1.00000e+00 1.00000e+00
2.24000e+01 1.00000e+00 1.00000e+00
2.26000e+01 1.00000e+00 1.00000e+00
2.28000e+01 1.00000e+00 1.00000e+00
2.30000e+01 1.00000e+00 1.00000e+00
2.32000e+01 1.00000e+00 1.00000e+00
2.34000e+01 1.00000e+00 1.00000e+00
2.36000e+01 1.00000e+00 1.00000e+00
2.38000e+01 1.00000e+00 1.00000e+00
2.40000e+01 1.00000e+00 1.00000e+00
2.42000e+01 1.00000e+00 1.00000e+00
2.44000e+01 1.00000e+00 1.00000e+00
2.46000e+01 1.00000e+00 1.00000e+00
2.48000e+01 1.00000e+00 1.00000e+00
2.50000e+01 1.00000e+00 1.00000e+00
2.52000e+01 1.00000e+00 1.00000e+00
2.54000e+01 1.00000e+00 1.00000e+00
2.56000e+01 1.00000e+00 1.00000e+00
2.58000e+01 1.00000e+00 1.00001e+00
2.60000e+01 1.00000e+00 1.00001e+00
2.62000e+01 1.00000e+00 1.00001e+00
2.64000e+01 1.00001e+00 1.00001e+00
2.66000e+01 1.00001e+00 1.00001e+00
2.68000e+01 1.00001e+00 1.00001e+00
2.70000e+01 1.00001e+00 1.00002e+00
2.72000e+01 1.00001e+00 1.00002e+00
2.74000e+01 1.00001e+00 1.00001e+00
2.76000e+01 1.00001e+00 1.00001e+00
2.78000e+01 1.00000e+00 1.00001e+00
2.80000e+01 1.00000e+00 1.00000e+00
2.82000e+01 9.99999e-01 9.99993e-01
2.84000e+01 9.99997e-01 9.99985e-01
2.86000e+01 9.99994e-01 9.99978e-01
2.88000e+01 9.99991e-01 9.99970e-01
2.90000e+01 9.99988e-01 9.99963e-01
2.92000e+01 9.99986e-01 9.99956e-01
2.94000e+01 9.99983e-01 9.99951e-01
2.96000e+01 9.99980e-01 9.99946e-01
2.98000e+01 9.99978e-01 9.99939e-01
3.00000e+01 9.99975e-01 9.99932e-01
3.02000e+01 9.99973e-01 9.99926e-01
3.04000e+01 9.99971e-01 9.99923e-01
3.06000e+01 9.99970e-01 9.99920e-01
3.08000e+01 9.99969e-01 9.99921e-01
3.10000e+01 9.99969e-01 9.99923e-01
3.12000e+01 9.99970e-01 9.99926e-01
3.14000e+01 9.99971e-01 9.99931e-01
3.16000e+01 9.99973e-01 9.99937e-01
3.18000e+01 9.99975e-01 9.99945e-01
3.20000e+01 9.99978e-01 9.99954e-01
3.22000e+01 9.99982e-01 9.99965e-01
3.24000e+01 9.99986e-01 9.99977e-01
3.26000e+01 9.99991e-01 9.99992e-01
3.28000e+01 9.99997e-01 1.00001e+00
3.30000e+01 1.00000e+00 1.00002e+00
3.32000e+01 1.00001e+00 1.00004e+00
3.34000e+01 1.00001e+00 1.00005e+00
3.36000e+01 1.00002e+00 1.00007e+00
3.38000e+01 1.00003e+00 1.00008e+00
3.40000e+01 1.00003e+00 1.00010e+00
3.42000e+01 1.00004e+00 1.00011e+00
3.44000e+01 1.00004e+00 1.00013e+00
3.46000e+01 1.00005e+00 1.00014e+00
3.48000e+01 1.00005e+00 1.00015e+00
3.50000e+01 1.00005e+00 1.00015e+00
3.52000e+01 1.00005e+00 1.00015e+00
3.54000e+01 1.00006e+00 1.00015e+00
3.56000e+01 1.00006e+00 1.00015e+00
3.58000e+01 1.00006e+00 1.00014e+00
3.60000e+01 1.00005e+00 1.00014e+00
3.62000e+01 1.00005e+00 1.00013e+00
3.64000e+01 1.00005e+00 1.00012e+00
3.66000e+01 1.00004e+00 1.00010e+00
3.68000e+01 1.00004e+00 1.00009e+00
3.70000e+01 1.00004e+00 1.00008e+00
3.72000e+01 1.00003e+00 1.00006e+00
3.74000e+01 1.00002e+00 1.00005e+00
3.76000e+01 1.00002e+00 1.00003e+00
3.78000e+01 1.00001e+00 1.00001e+00
3.80000e+01 1.00000e+00 9.99992e-01
3.82000e+01 9.99998e-01 9.99972e-01
3.84000e+01 9.99990e-01 9.99954e-01
3.86000e+01 9.99983e-01 9.99934e-01
3.88000e+01 9.99975e-01 9.99915e-01
3.90000e+01 9.99967e-01 9.99892e-01
3.92000e+01 9.99960e-01 9.99876e-01
3.94000e+01 9.99953e-01 9.99857e-01
3.96000e+01 9.99947e-01 9.99846e-01
3.98000e+01 9.99942e-01 9.99828e-01
4.00000e+01 9.99938e-01 9.99823e-01
4.02000e+01 9.99934e-01 9.99815e-01
4.04000e+01 9.99932e-01 9.99809e-01
4.06000e+01 9.99930e-01 9.99810e-01
4.08000e+01 9.99930e-01 9.99813e-01
4.10000e+01 9.99931e-01 9.99819e-01
4.12000e+01 9.99933e-01 9.99827e-01
4.14000e+01 9.99937e-01 9.99838e-01
4.16000e+01 9.99940e-01 9.99850e-01
4.18000e+01 9.99945e-01 9.99864e-01
4.20000e+01 9.99951e-01 9.99882e-01
4.22000e+01 9.99958e-01 9.99902e-01
4.24000e+01 9.99965e-01 9.99922e-01
4.26000e+01 9.99973e-01 9.99946e-01
4.28000e+01 9.99982e-01 9.99971e-01
4.30000e+01 9.99991e-01 9.99994e-01
4.32000e+01 9.99999e-01 1.00002e+00
4.34000e+01 1.00001e+00 1.00004e+00
4.36000e+01 1.00002e+00 1.00006e+00
4.38000e+01 1.00002e+00 1.00008e+00
4.40000e+01 1.00003e+00 1.00010e+00
4.42000e+01 1.00004e+00 1.00012e+00
4.44000e+01 1.00004e+00 1.00013e+00
4.46000e+01 1.00005e+00 1.00014e+00
4.48000e+01 1.00005e+00 1.00015e+00
4.50000e+01 1.00005e+00 1.00015e+00
4.52000e+01 1.00005e+00 1.00015e+00
4.54000e+01 1.00005e+00 1.00015e+00
4.56000e+01 1.00005e+00 1.00014e+00
4.58000e+01 1.00005e+00 1.00014e+00
4.60000e+01 1.00005e+00 1.00013e+00
4.62000e+01 1.00004e+00 1.00012e+00
4.64000e+01 1.00004e+00 1.00011e+00
4.66000e+01 1.00004e+00 1.00010e+00
4.68000e+01 1.00003e+00 1.00009e+00
4.70000e+01 1.00003e+00 1.00007e+00
4.72000e+01 1.00003e+00 1.00006e+00
4.74000e+01 1.00002e+00 1.00005e+00
4.76000e+01 1.00002e+00 1.00004e+00
4.78000e+01 1.00001e+00 1.00003e+00
4.80000e+01 1.00001e+00 1.00001e+00
4.82000e+01 1.00001e+00 1.00001e+00
4.84000e+01 1.00000e+00 9.99991e-01
4.86000e+01 9.99999e-01 9.99987e-01
4.88000e+01 9.99997e-01 9.99983e-01
4.90000e+01 9.99994e-01 9.99974e-01
4.92000e+01 9.99993e-01 9.99973e-01
4.94000e+01 9.99992e-01 9.99972e-01
4.96000e+01 9.99990e-01 9.99964e-01
4.98000e+01 9.99989e-01 9.99966e-01
5.00000e+01 9.99989e-01 9.99965e-01
5.02000e+01 9.99988e-01 9.99964e-01
5.04000e+01 9.99988e-01 9.99965e-01
5.06000e+01 9.99988e-01 9.99965e-01
5.08000e+01 9.99987e-01 9.99963e-01
5.10000e+01 9.99987e-01 9.99962e-01
5.12000e+01 9.99986e-01 9.99962e-01
5.14000e+01 9.99986e-01 9.99962e-01
5.16000e+01 9.99986e-01 9.99962e-01
5.18000e+01 9.99985e-01 9.99961e-01
5.20000e+01 9.99985e-01 9.99961e-01
5.22000e+01 9.99985e-01 9.99962e-01
5.24000e+01 9.99985e-01 9.99962e-01
5.26000e+01 9.99985e-01 9.99963e-01
5.28000e+01 9.99986e-01 9.99964e-01
5.30000e+01 9.99986e-01 9.99966e-01
5.32000e+01 9.99987e-01 9.99969e-01
5.34000e+01 9.99988e-01 9.99972e-01
5.36000e+01 9.99990e-01 9.99976e-01
5.38000e+01 9.99991e-01 9.99980e-01
5.40000e+01 9.99993e-01 9.99985e-01
5.42000e+01 9.99995e-01 9.99990e-01
5.44000e+01 9.99997e-01 9.99996e-01
5.46000e+01 1.00000e+00 1.00000e+00
5.48000e+01 1.00000e+00 1.00001e+00
5.50000e+01 1.00000e+00 1.00001e+00
5.52000e+01 1.00001e+00 1.00002e+00
5.54000e+01 1.00001e+00 1.00003e+00
5.56000e+01 1.00001e+00 1.00003e+00
5.58000e+01 1.00001e+00 1.00004e+00
5.60000e+01 1.00002e+00 1.00004e+00
5.62000e+01 1.00002e+00 1.00004e+00
5.64000e+01 1.00002e+00 1.00005e+00
5.66000e+01 1.00002e+00 1.00005e+00
5.68000e+01 1.00002e+00 1.00005e+00
5.70000e+01 1.00002e+00 1.00005e+00
5.72000e+01 1.00002e+00 1.00004e+00
5.74000e+01 1.00002e+00 1.00004e+00
5.76000e+01 1.00002e+00 1.00003e+00
5.78000e+01 1.00001e+00 1.00002e+00
5.80000e+01 1.00001e+00 1.00001e+00
5.82000e+01 1.00001e+00 1.00000e+00
5.84000e+01 1.00000e+00 9.99989e-01
5.86000e+01 9.99996e-01 9.99974e-01
5.88000e+01 9.99990e-01 9.99959e-01
5.90000e+01 9.99983e-01 9.99943e-01
5.92000e+01 9.99976e-01 9.99925e-01
5.94000e+01 9.99969e-01 9.99907e-01
5.96000e+01 9.99962e-01 9.99890e-01
5.98000e+01 9.99955e-01 9.99872e-01
6.00000e+01 9.99948e-01 9.99858e-01
6.02000e+01 9.99942e-01 9.99840e-01
6.04000e+01 9.99937e-01 9.99830e-01
6.06000e+01 9.99932e-01 9.99823e-01
6.08000e+01 9.99929e-01 9.99814e-01
6.10000e+01 9.99927e-01 9.99814e-01
6.12000e+01 9.99927e-01 9.99816e-01
6.14000e+01 9.99928e-01 9.99823e-01
6.16000e+01 9.99931e-01 9.99834e-01
6.18000e+01 9.99936e-01 9.99849e-01
6.20000e+01 9.99943e-01 9.99868e-01
6.22000e+01 9.99951e-01 9.99891e-01
6.24000e+01 9.99960e-01 9.99919e-01
6.26000e+01 9.99972e-01 9.99951e-01
6.28000e+01 9.99984e-01 9.99985e-01
6.30000e+01 9.99998e-01 1.00002e+00
6.32000e+01 1.00001e+00 1.00006e+00
6.34000e+01 1.00003e+00 1.00010e+00
6.36000e+01 1.00004e+00 1.00014e+00
6.38000e+01 1.00006e+00 1.00017e+00
6.40000e+01 1.00007e+00 1.00021e+00
6.42000e+01 1.00008e+00 1.00024e+00
6.44000e+01 1.00009e+00 1.00028e+00
6.46000e+01 1.00010e+00 1.00029e+00
6.48000e+01 1.00011e+00 1.00031e+00
6.50000e+01 1.00012e+00 1.00032e+00
6.52000e+01 1.00012e+00 1.00032e+00
6.54000e+01 1.00012e+00 1.00031e+00
6.56000e+01 1.00012e+00 1.00030e+00
6.58000e+01 1.00011e+00 1.00028e+00
6.60000e+01 1.00010e+00 1.00026e+00
6.62000e+01 1.00009e+00 1.00023e+00
6.64000e+01 1.00008e+00 1.00020e+00
6.66000e+01 1.00007e+00 1.00015e+00
6.68000e+01 1.00005e+00 1.00011e+00
6.70000e+01 1.00003e+00 1.00006e+00
6.72000e+01 1.00002e+00 1.00001e+00
6.74000e+01 9.99998e-01 9.99966e-01
6.76000e+01 9.99979e-01 9.99914e-01
6.78000e+01 9.99962e-01 9.99873e-01
6.80000e+01 9.99945e-01 9.99820e-01
6.82000e+01 9.99929e-01 9.99789e-01
6.84000e+01 9.99917e-01 9.99751e-01
6.86000e+01 9.99905e-01 9.99725e-01
6.88000e+01 9.99898e-01 9.99710e-01
6.90000e+01 9.99892e-01 9.99695e-01
6.92000e+01 9.99889e-01 9.99699e-01
6.94000e+01 9.99890e-01 9.99706e-01
6.96000e+01 9.99892e-01 9.99715e-01
6.98000e+01 9.99898e-01 9.99734e-01
7.00000e+01 9.99907e-01 9.99763e-01
7.02000e+01 9.99918e-01 9.99796e-01
7.04000e+01 9.99930e-01 9.99833e-01
7.06000e+01 9.99945e-01 9.99874e-01
7.08000e+01 9.99961e-01 9.99918e-01
7.10000e+01 9.99978e-01 9.99965e-01
7.12000e+01 9.99995e-01 1.00001e+00
7.14000e+01 1.00001e+00 1.00006e+00
7.16000e+01 1.00003e+00 1.00011e+00
7.18000e+01 1.00005e+00 1.00015e+00
7.20000e+01 1.00006e+00 1.00019e+00
7.22000e+01 1.00008e+00 1.00023e+00
7.24000e+01 1.00009e+00 1.00024e+00
7.26000e+01 1.00010e+00 1.00028e+00
7.28000e+01 1.00010e+00 1.00027e+00
7.30000e+01 1.00010e+00 1.00027e+00
7.32000e+01 1.00011e+00 1.00028e+00
7.34000e+01 1.00010e+00 1.00027e+00
7.36000e+01 1.00010e+00 1.00024e+00
7.38000e+01 1.00009e+00 1.00022e+00
7.40000e+01 1.00008e+00 1.00020e+00
7.42000e+01 1.00007e+00 1.00016e+00
7.44000e+01 1.00006e+00 1.00012e+00
7.46000e+01 1.00004e+00 1.00008e+00
7.48000e+01 1.00003e+00 1.00004e+00
7.50000e+01 1.00001e+00 9.99985e-01
7.52000e+01 9.99993e-01 9.99935e-01
7.54000e+01 9.99974e-01 9.99890e-01
7.56000e+01 9.99955e-01 9.99835e-01
7.58000e+01 9.99937e-01 9.99789e-01
7.60000e+01 9.99920e-01 9.99750e-01
7.62000e+01 9.99903e-01 9.99698e-01
7.64000e+01 9.99888e-01 9.99662e-01
7.66000e+01 9.99875e-01 9.99642e-01
7.68000e+01 9.99863e-01 9.99596e-01
7.70000e+01 9.99854e-01 9.99596e-01
7.72000e+01 9.99848e-01 9.99587e-01
7.74000e+01 9.99843e-01 9.99576e-01
7.76000e+01 9.99841e-01 9.99588e-01
7.78000e+01 9.99841e-01 9.99597e-01
7.80000e+01 9.99843e-01 9.99606e-01
7.82000e+01 9.99848e-01 9.99626e-01
7.84000e+01 9.99855e-01 9.99657e-01
7.86000e+01 9.99864e-01 9.99688e-01
7.88000e+01 9.99875e-01 9.99722e-01
7.90000e+01 9.99888e-01 9.99768e-01
7.92000e+01 9.99904e-01 9.99819e-01
7.94000e+01 9.99921e-01 9.99871e-01
7.96000e+01 9.99940e-01 9.99927e-01
7.98000e+01 9.99962e-01 9.99992e-01
8.00000e+01 9.99985e-01 1.00006e+00
8.02000e+01 1.00001e+00 1.00012e+00
8.04000e+01 1.00003e+00 1.00019e+00
8.06000e+01 1.00006e+00 1.00026e+00
8.08000e+01 1.00008e+00 1.00032e+00
8.10000e+01 1.00011e+00 1.00040e+00
8.12000e+01 1.00014e+00 1.00046e+00
8.14000e+01 1.00016e+00 1.00052e+00
8.16000e+01 1.00019e+00 1.00059e+00
8.18000e+01 1.00022e+00 1.00066e+00
8.20000e+01 1.00024e+00 1.00070e+00
8.22000e+01 1.00026e+00 1.00076e+00
8.24000e+01 1.00029e+00 1.00081e+00
8.26000e+01 1.00030e+00 1.00082e+00
8.28000e+01 1.00032e+00 1.00088e+00
8.30000e+01 1.00034e+00 1.00088e+00
8.32000e+01 1.00035e+00 1.00090e+00
8.34000e+01 1.00036e+00 1.00091e+00
8.36000e+01 1.00036e+00 1.00090e+00
8.38000e+01 1.00036e+00 1.00088e+00
8.40000e+01 1.00036e+00 1.00085e+00
8.42000e+01 1.00035e+00 1.00081e+00
8.44000e+01 1.00034e+00 1.00075e+00
8.46000e+01 1.00032e+00 1.00068e+00
8.48000e+01 1.00029e+00 1.00060e+00
8.50000e+01 1.00026e+00 1.00049e+00
8.52000e+01 1.00022e+00 1.00037e+00
8.54000e+01 1.00017e+00 1.00023e+00
8.56000e+01 1.00012e+00 1.00008e+00
8.58000e+01 1.00006e+00 9.99910e-01
8.60000e+01 9.99988e-01 9.99731e-01
8.62000e+01 9.99914e-01 9.99533e-01
8.64000e+01 9.99834e-01 9.99322e-01
8.66000e+01 9.99750e-01 9.99107e-01
8.68000e+01 9.99663e-01 9.98887e-01
8.70000e+01 9.99574e-01 9.98662e-01
8.72000e+01 9.99484e-01 9.98442e-01
8.74000e+01 9.99397e-01 9.98238e-01
8.76000e+01 9.99312e-01 9.98030e-01
8.78000e+01 9.99235e-01 9.97866e-01
8.80000e+01 9.99164e-01 9.97685e-01
8.82000e+01 9.99106e-01 9.97583e-01
8.84000e+01 9.99056e-01 9.97479e-01
8.86000e+01 9.99022e-01 9.97448e-01
8.88000e+01 9.99002e-01 9.97450e-01
8.90000e+01 9.98997e-01 9.97483e-01
8.92000e+01 9.99009e-01 9.97569e-01
8.94000e+01 9.99040e-01 9.97699e-01
8.96000e+01 9.99089e-01 9.97869e-01
8.98000e+01 9.99158e-01 9.98082e-01
9.00000e+01 9.99246e-01 9.98350e-01
9.02000e+01 9.99355e-01 9.98676e-01
9.04000e+01 9.99481e-01 9.99041e-01
9.06000e+01 9.99625e-01 9.99438e-01
9.08000e+01 9.99785e-01 9.99880e-01
9.10000e+01 9.99958e-01 1.00035e+00
9.12000e+01 1.00014e+00 1.00084e+00
9.14000e+01 1.00033e+00 1.00134e+00
9.16000e+01 1.00053e+00 1.00186e+00
9.18000e+01 1.00072e+00 1.00233e+00
9.20000e+01 1.00092e+00 1.00287e+00
9.22000e+01 1.00110e+00 1.00326e+00
9.24000e+01 1.00127e+00 1.00379e+00
9.26000e+01 1.00143e+00 1.00406e+00
9.28000e+01 1.00156e+00 1.00441e+00
9.30000e+01 1.00167e+00 1.00460e+00
9.32000e+01 1.00175e+00 1.00478e+00
9.34000e+01 1.00181e+00 1.00483e+00
9.36000e+01 1.00183e+00 1.00479e+00
9.38000e+01 1.00182e+00 1.00468e+00
9.40000e+01 1.00178e+00 1.00450e+00
9.42000e+01 1.00170e+00 1.00424e+00
9.44000e+01 1.00160e+00 1.00387e+00
9.46000e+01 1.00146e+00 1.00342e+00
9.48000e+01 1.00128e+00 1.00292e+00
9.50000e+01 1.00108e+00 1.00233e+00
9.52000e+01 1.00085e+00 1.00167e+00
9.54000e+01 1.00059e+00 1.00097e+00
9.56000e+01 1.00031e+00 1.00022e+00
9.58000e+01 1.00002e+00 9.99432e-01
9.60000e+01 9.99726e-01 9.98646e-01
9.62000e+01 9.99426e-01 9.97842e-01
9.64000e+01 9.99133e-01 9.97054e-01
9.66000e+01 9.98843e-01 9.96294e-01
9.68000e+01 9.98580e-01 9.95706e-01
9.70000e+01 9.98330e-01 9.94986e-01
9.72000e+01 9.98124e-01 9.94615e-01
9.74000e+01 9.97940e-01 9.94089e-01
9.76000e+01 9.97805e-01 9.93928e-01
9.78000e+01 9.97708e-01 9.93665e-01
9.80000e+01 9.97652e-01 9.93655e-01
9.82000e+01 9.97646e-01 9.93739e-01
9.84000e+01 9.97684e-01 9.93929e-01
9.86000e+01 9.97766e-01 9.94241e-01
9.88000e+01 9.97896e-01 9.94673e-01
9.90000e+01 9.98071e-01 9.95198e-01
9.92000e+01 9.98284e-01 9.95817e-01
9.94000e+01 9.98531e-01 9.96534e-01
9.96000e+01 9.98810e-01 9.97336e-01
9.98000e+01 9.99116e-01 9.98180e-01
1.00000e+02 9.99442e-01 9.99042e-01
1.00200e+02 9.99781e-01 9.99958e-01
1.00400e+02 1.00012e+00 1.00092e+00
1.00600e+02 1.00046e+00 1.00177e+00
1.00800e+02 1.00079e+00 1.00271e+00
1.01000e+02 1.00110e+00 1.00343e+00
1.01200e+02 1.00137e+00 1.00421e+00
1.01400e+02 1.00162e+00 1.00475e+00
1.01600e+02 1.00181e+00 1.00524e+00
1.01800e+02 1.00197e+00 1.00555e+00
1.02000e+02 1.00206e+00 1.00572e+00
1.02200e+02 1.00211e+00 1.00575e+00
1.02400e+02 1.00211e+00 1.00565e+00
1.02600e+02 1.00205e+00 1.00540e+00
1.02800e+02 1.00194e+00 1.00506e+00
1.03000e+02 1.00178e+00 1.00459e+00
1.03200e+02 1.00158e+00 1.00398e+00
1.03400e+02 1.00132e+00 1.00327e+00
1.03600e+02 1.00103e+00 1.00249e+00
1.03800e+02 1.00071e+00 1.00164e+00
1.04000e+02 1.00037e+00 1.00075e+00
1.04200e+02 1.00001e+00 9.99811e-01
1.04400e+02 9.99653e-01 9.98814e-01
1.04600e+02 9.99297e-01 9.97985e-01
1.04800e+02 9.98958e-01 9.96891e-01
1.05000e+02 9.98646e-01 9.96385e-01
1.05200e+02 9.98381e-01 9.95465e-01
1.05400e+02 9.98156e-01 9.95147e-01
1.05600e+02 9.98017e-01 9.94837e-01
1.05800e+02 9.97915e-01 9.94639e-01
1.06000e+02 9.97893e-01 9.94790e-01
1.06200e+02 9.97940e-01 9.95055e-01
1.06400e+02 9.98045e-01 9.95368e-01
1.06600e+02 9.98223e-01 9.95912e-01
1.06800e+02 9.98481e-01 9.96695e-01
1.07000e+02 9.98805e-01 9.97574e-01
1.07200e+02 9.99188e-01 9.98568e-01
1.07400e+02 9.99633e-01 9.99779e-01
1.07600e+02 1.00013e+00 1.00111e+00
1.07800e+02 1.00067e+00 1.00246e+00
1.08000e+02 1.00123e+00 1.00387e+00
1.08200e+02 1.00181e+00 1.00538e+00
1.08400e+02 1.00238e+00 1.00686e+00
1.08600e+02 1.00292e+00 1.00803e+00
1.08800e+02 1.00345e+00 1.00959e+00
1.09000e+02 1.00389e+00 1.01027e+00
1.09200e+02 1.00429e+00 1.01144e+00
1.09400e+02 1.00459e+00 1.01173e+00
1.09600e+02 1.00480e+00 1.01219e+00
1.09800e+02 1.00490e+00 1.01207e+00
1.10000e+02 1.00488e+00 1.01172e+00
1.10200e+02 1.00474e+00 1.01114e+00
1.10400e+02 1.00448e+00 1.01025e+00
1.10600e+02 1.00409e+00 1.00899e+00
1.10800e+02 1.00355e+00 1.00738e+00
1.11000e+02 1.00290e+00 1.00546e+00
1.11200e+02 1.00212e+00 1.00330e+00
1.11400e+02 1.00121e+00 1.00081e+00
1.11600e+02 1.00019e+00 9.98069e-01
1.11800e+02 9.99098e-01 9.95238e-01
1.12000e+02 9.97934e-01 9.92276e-01
1.12200e+02 9.96725e-01 9.89084e-01
1.12400e+02 9.95501e-01 9.85924e-01
1.12600e+02 9.94290e-01 9.83043e-01
1.12800e+02 9.93128e-01 9.79874e-01
1.13000e+02 9.92020e-01 9.77406e-01
1.13200e+02 9.91071e-01 9.75036e-01
1.13400e+02 9.90190e-01 9.73179e-01
1.13600e+02 9.89522e-01 9.72160e-01
1.13800e+02 9.89003e-01 9.70940e-01
1.14000e+02 9.88701e-01 9.70973e-01
1.14200e+02 9.88609e-01 9.71324e-01
1.14400e+02 9.88734e-01 9.72081e-01
1.14600e+02 9.89083e-01 9.73493e-01
1.14800e+02 9.89659e-01 9.75588e-01
1.15000e+02 9.90463e-01 9.78176e-01
1.15200e+02 9.91495e-01 9.81320e-01
1.15400e+02 9.92755e-01 9.85077e-01
1.15600e+02 9.94236e-01 9.89302e-01
1.15800e+02 9.95910e-01 9.93924e-01
1.16000e+02 9.97745e-01 9.98934e-01
1.16200e+02 9.99720e-01 1.00428e+00
1.16400e+02 1.00181e+00 1.00984e+00
1.16600e+02 1.00397e+00 1.01556e+00
1.16800e+02 1.00616e+00 1.02138e+00
1.17000e+02 1.00837e+00 1.02682e+00
1.17200e+02 1.01052e+00 1.03263e+00
1.17400e+02 1.01257e+00 1.03714e+00
1.17600e+02 1.01447e+00 1.04244e+00
1.17800e+02 1.01617e+00 1.04557e+00
1.18000e+02 1.01761e+00 1.04960e+00
1.18200e+02 1.01878e+00 1.05113e+00
1.18400e+02 1.01961e+00 1.05315e+00
1.18600e+02 1.02010e+00 1.05326e+00
1.18800e+02 1.02020e+00 1.05248e+00
1.19000e+02 1.01991e+00 1.05079e+00
1.19200e+02 1.01924e+00 1.04818e+00
1.19400e+02 1.01820e+00 1.04465e+00
1.19600e+02 1.01673e+00 1.03995e+00
1.19800e+02 1.01487e+00 1.03406e+00
1.20000e+02 1.01262e+00 1.02748e+00
1.20200e+02 1.01000e+00 1.02027e+00
1.20400e+02 1.00707e+00 1.01218e+00
1.20600e+02 1.00387e+00 1.00335e+00
1.20800e+02 1.00044e+00 9.94230e-01
1.21000e+02 9.96875e-01 9.84793e-01
1.21200e+02 9.93253e-01 9.75257e-01
1.21400e+02 9.89640e-01 9.65739e-01
1.21600e+02 9.86198e-01 9.57198e-01
1.21800e+02 9.82855e-01 9.48197e-01
1.22000e+02 9.79908e-01 9.42007e-01
1.22200e+02 9.77156e-01 9.33304e-01
1.22400e+02 9.75066e-01 9.31424e-01
1.22600e+02 9.73311e-01 9.25004e-01
1.22800e+02 9.72159e-01 9.25466e-01
1.23000e+02 9.71608e-01 9.25426e-01
1.23200e+02 9.71428e-01 9.25663e-01
1.23400e+02 9.71807e-01 9.27874e-01
1.23600e+02 9.72786e-01 9.31966e-01
1.23800e+02 9.74255e-01 9.36820e-01
1.24000e+02 9.76173e-01 9.42757e-01
1.24200e+02 9.78574e-01 9.50269e-01
1.24400e+02 9.81422e-01 9.58398e-01
1.24600e+02 9.84642e-01 9.67158e-01
1.24800e+02 9.88186e-01 9.77147e-01
1.25000e+02 9.92066e-01 9.87857e-01
1.25200e+02 9.96161e-01 9.99104e-01
1.25400e+02 1.00036e+00 1.01004e+00
1.25600e+02 1.00470e+00 1.02159e+00
1.25800e+02 1.00900e+00 1.03377e+00
1.26000e+02 1.01322e+00 1.04332e+00
1.26200e+02 1.01723e+00 1.05500e+00
1.26400e+02 1.02108e+00 1.06494e+00
1.26600e+02 1.02424e+00 1.07002e+00
1.26800e+02 1.02732e+00 1.08085e+00
1.27000e+02 1.02963e+00 1.08178e+00
1.27200e+02 1.03147e+00 1.08786e+00
1.27400e+02 1.03278e+00 1.08942e+00
1.27600e+02 1.03339e+00 1.08907e+00
1.27800e+02 1.03342e+00 1.08814e+00
1.28000e+02 1.03273e+00 1.08516e+00
1.28200e+02 1.03125e+00 1.07969e+00
1.28400e+02 1.02900e+00 1.07264e+00
1.28600e+02 1.02599e+00 1.06386e+00
1.28800e+02 1.02226e+00 1.05282e+00
1.29000e+02 1.01789e+00 1.04027e+00
1.29200e+02 1.01298e+00 1.02687e+00
1.29400e+02 1.00763e+00 1.01227e+00
1.29600e+02 1.00194e+00 9.96825e-01
1.29800e+02 9.96036e-01 9.81021e-01
1.30000e+02 9.90061e-01 9.66030e-01
1.30200e+02 9.84176e-01 9.49723e-01
1.30400e+02 9.78529e-01 9.37149e-01
1.30600e+02 9.73337e-01 9.22299e-01
1.30800e+02 9.68743e-01 9.13628e-01
1.31000e+02 9.64985e-01 9.02771e-01
1.31200e+02 9.62006e-01 8.98268e-01
1.31400e+02 9.60113e-01 8.93827e-01
1.31600e+02 9.59097e-01 8.93409e-01
1.31800e+02 9.59094e-01 8.95463e-01
1.32000e+02 9.60096e-01 9.00321e-01
1.32200e+02 9.62012e-01 9.07195e-01
1.32400e+02 9.64814e-01 9.15993e-01
1.32600e+02 9.68516e-01 9.27346e-01
1.32800e+02 9.73097e-01 9.40776e-01
1.33000e+02 9.78436e-01 9.55548e-01
1.33200e+02 9.84377e-01 9.71531e-01
1.33400e+02 9.90855e-01 9.88614e-01
1.33600e+02 9.97800e-01 1.00686e+00
1.33800e+02 1.00504e+00 1.02613e+00
1.34000e+02 1.01244e+00 1.04542e+00
1.34200e+02 1.01989e+00 1.06486e+00
1.34400e+02 1.02715e+00 1.08260e+00
1.34600e+02 1.03415e+00 1.10249e+00
1.34800e+02 1.04052e+00 1.11497e+00
1.35000e+02 1.04613e+00 1.13183e+00
1.35200e+02 1.05118e+00 1.14381e+00
1.35400e+02 1.05459e+00 1.14512e+00
1.35600e+02 1.05743e+00 1.15490e+00
1.35800e+02 1.05889e+00 1.15258e+00
1.36000e+02 1.05875e+00 1.14809e+00
1.36200e+02 1.05752e+00 1.14398e+00
1.36400e+02 1.05488e+00 1.13566e+00
1.36600e+02 1.05044e+00 1.12081e+00
1.36800e+02 1.04437e+00 1.10223e+00
1.37000e+02 1.03686e+00 1.08159e+00
1.37200e+02 1.02771e+00 1.05617e+00
1.37400e+02 1.01689e+00 1.02573e+00
1.37600e+02 1.00501e+00 9.94241e-01
1.37800e+02 9.92308e-01 9.62939e-01
1.38000e+02 9.78908e-01 9.27731e-01
1.38200e+02 9.65231e-01 8.91211e-01
1.38400e+02 9.51788e-01 8.61179e-01
1.38600e+02 9.39033e-01 8.23607e-01
1.38800e+02 9.26931e-01 7.99083e-01
1.39000e+02 9.17094e-01 7.73440e-01
1.39200e+02 9.08018e-01 7.52962e-01
1.39400e+02 9.02193e-01 7.46328e-01
1.39600e+02 8.97492e-01 7.34557e-01
1.39800e+02 8.95442e-01 7.37729e-01
1.40000e+02 8.95576e-01 7.43345e-01
1.40200e+02 8.97380e-01 7.50434e-01
1.40400e+02 9.01177e-01 7.63888e-01
1.40600e+02 9.07077e-01 7.84162e-01
1.40800e+02 9.14566e-01 8.06900e-01
1.41000e+02 9.23408e-01 8.32123e-01
1.41200e+02 9.33785e-01 8.62737e-01
1.41400e+02 9.45550e-01 8.96547e-01
1.41600e+02 9.58241e-01 9.31110e-01
1.41800e+02 9.71835e-01 9.67429e-01
1.42000e+02 9.86358e-01 1.00750e+00
1.42200e+02 1.00158e+00 1.04711e+00
1.42400e+02 1.01722e+00 1.08764e+00
1.42600e+02 1.03324e+00 1.12980e+00
1.42800e+02 1.04975e+00 1.17234e+00
1.43000e+02 1.06613e+00 1.21476e+00
1.43200e+02 1.08216e+00 1.25276e+00
1.43400e+02 1.09747e+00 1.29604e+00
1.43600e+02 1.11211e+00 1.32960e+00
1.43800e+02 1.12476e+00 1.36222e+00
1.44000e+02 1.13639e+00 1.38671e+00
1.44200e+02 1.14553e+00 1.40923e+00
1.44400e+02 1.15218e+00 1.42228e+00
1.44600e+02 1.15570e+00 1.42272e+00
1.44800e+02 1.15562e+00 1.41701e+00
1.45000e+02 1.15182e+00 1.40063e+00
1.45200e+02 1.14390e+00 1.37363e+00
1.45400e+02 1.13127e+00 1.33815e+00
1.45600e+02 1.11400e+00 1.29258e+00
1.45800e+02 1.09230e+00 1.23306e+00
1.46000e+02 1.06598e+00 1.16092e+00
1.46200e+02 1.03530e+00 1.07905e+00
1.46400e+02 1.00144e+00 9.90128e-01
1.46600e+02 9.65136e-01 8.98812e-01
1.46800e+02 9.27378e-01 8.02008e-01
1.47000e+02 8.90017e-01 7.07263e-01
1.47200e+02 8.54629e-01 6.22395e-01
1.47400e+02 8.23712e-01 5.49909e-01
1.47600e+02 7.97448e-01 4.78533e-01
1.47800e+02 7.79442e-01 4.58405e-01
1.48000e+02 7.68574e-01 4.15935e-01
1.48200e+02 7.64689e-01 4.07038e-01
1.48400e+02 7.67667e-01 4.13199e-01
1.48600e+02 7.75231e-01 4.24608e-01
1.48800e+02 7.86216e-01 4.44570e-01
1.49000e+02 8.00224e-01 4.72577e-01
1.49200e+02 8.16503e-01 5.09515e-01
1.49400e+02 8.33863e-01 5.51892e-01
1.49600e+02 8.51907e-01 5.94434e-01
1.49800e+02 8.69820e-01 6.40292e-01
1.50000e+02 8.87743e-01 6.85576e-01
1.50200e+02 9.05577e-01 7.37278e-01
1.50400e+02 9.22857e-01 7.83416e-01
1.50600e+02 9.39922e-01 8.30736e-01
1.50800e+02 9.57233e-01 8.80873e-01
1.51000e+02 9.75390e-01 9.39276e-01
1.51200e+02 9.93754e-01 9.98007e-01
1.51400e+02 1.01209e+00 1.05809e+00
1.51600e+02 1.03100e+00 1.12137e+00
1.51800e+02 1.05094e+00 1.18857e+00
1.52000e+02 1.07167e+00 1.25201e+00
1.52200e+02 1.09292e+00 1.31185e+00
1.52400e+02 1.11406e+00 1.36973e+00
1.52600e+02 1.13481e+00 1.42630e+00
1.52800e+02 1.15431e+00 1.46841e+00
1.53000e+02 1.17213e+00 1.51441e+00
1.53200e+02 1.18871e+00 1.55616e+00
1.53400e+02 1.20249e+00 1.59159e+00
1.53600e+02 1.21382e+00 1.62121e+00
1.53800e+02 1.22048e+00 1.63092e+00
1.54000e+02 1.22304e+00 1.63084e+00
1.54200e+02 1.22031e+00 1.62320e+00
1.54400e+02 1.21156e+00 1.59592e+00
1.54600e+02 1.19667e+00 1.55046e+00
1.54800e+02 1.17478e+00 1.49216e+00
1.55000e+02 1.14530e+00 1.41757e+00
1.55200e+02 1.10871e+00 1.32183e+00
1.55400e+02 1.06591e+00 1.20671e+00
1.55600e+02 1.01731e+00 1.08097e+00
1.55800e+02 9.63496e-01 9.47643e-01
1.56000e+02 9.07153e-01 8.02495e-01
1.56200e+02 8.51142e-01 6.54563e-01
1.56400e+02 7.98390e-01 5.34020e-01
1.56600e+02 7.54488e-01 4.01422e-01
1.56800e+02 7.19170e-01 3.35693e-01
1.57000e+02 6.99071e-01 2.83945e-01
1.57200e+02 6.90844e-01 2.75927e-01
1.57400e+02 6.95388e-01 2.99051e-01
1.57600e+02 7.10500e-01 3.48560e-01
1.57800e+02 7.33340e-01 4.05533e-01
1.58000e+02 7.60935e-01 4.64183e-01
1.58200e+02 7.91571e-01 5.24262e-01
1.58400e+02 8.23188e-01 5.86946e-01
1.58600e+02 8.53485e-01 6.38798e-01
1.58800e+02 8.82647e-01 6.89841e-01
1.59000e+02 9.10956e-01 7.45035e-01
1.59200e+02 9.39110e-01 8.07267e-01
1.59400e+02 9.65858e-01 8.62869e-01
1.59600e+02 9.91471e-01 9.19175e-01
1.59800e+02 1.01626e+00 9.74811e-01
1.60000e+02 1.04117e+00 1.04269e+00
1.60200e+02 1.06521e+00 1.09800e+00
1.60400e+02 1.08839e+00 1.16003e+00
1.60600e+02 1.11158e+00 1.22723e+00
1.60800e+02 1.13332e+00 1.29380e+00
1.61000e+02 1.15449e+00 1.36546e+00
1.61200e+02 1.17294e+00 1.41426e+00
1.61400e+02 1.18970e+00 1.48552e+00
1.61600e+02 1.20396e+00 1.54281e+00
1.61800e+02 1.21568e+00 1.62135e+00
1.62000e+02 1.22240e+00 1.62387e+00
1.62200e+02 1.22487e+00 1.63856e+00
1.62400e+02 1.22221e+00 1.63583e+00
1.62600e+02 1.21313e+00 1.60971e+00
1.62800e+02 1.19637e+00 1.56000e+00
1.63000e+02 1.17202e+00 1.49535e+00
1.63200e+02 1.14104e+00 1.41376e+00
1.63400e+02 1.10279e+00 1.31573e+00
1.63600e+02 1.05661e+00 1.20296e+00
1.63800e+02 1.00444e+00 1.06773e+00
1.64000e+02 9.47701e-01 9.24709e-01
1.64200e+02 8.88103e-01 7.73891e-01
1.64400e+02 8.30266e-01 6.27656e-01
1.64600e+02 7.78845e-01 4.86773e-01
1.64800e+02 7.32533e-01 3.81783e-01
1.65000e+02 7.02056e-01 2.97621e-01
1.65200e+02 6.82588e-01 2.52149e-01
1.65400e+02 6.80819e-01 2.69863e-01
1.65600e+02 6.91931e-01 3.01790e-01
1.65800e+02 7.12646e-01 3.47507e-01
1.66000e+02 7.41746e-01 4.20817e-01
1.66200e+02 7.77165e-01 5.14842e-01
1.66400e+02 8.15485e-01 6.12804e-01
1.66600e+02 8.53319e-01 7.03215e-01
1.66800e+02 8.91229e-01 7.94161e-01
1.67000e+02 9.28666e-01 8.92202e-01
1.67200e+02 9.65665e-01 9.86274e-01
1.67400e+02 1.00020e+00 1.06415e+00
1.67600e+02 1.03309e+00 1.14852e+00
1.67800e+02 1.06412e+00 1.22552e+00
1.68000e+02 1.09202e+00 1.30669e+00
1.68200e+02 1.11698e+00 1.38646e+00
1.68400e+02 1.14048e+00 1.47882e+00
1.68600e+02 1.15928e+00 1.52392e+00
1.68800e+02 1.17491e+00 1.61337e+00
1.69000e+02 1.18623e+00 1.63950e+00
1.69200e+02 1.19039e+00 1.67372e+00
1.69400e+02 1.18933e+00 1.67480e+00
1.69600e+02 1.18134e+00 1.65981e+00
1.69800e+02 1.16523e+00 1.62817e+00
1.70000e+02 1.14127e+00 1.57058e+00
1.70200e+02 1.10956e+00 1.48808e+00
1.70400e+02 1.06966e+00 1.38904e+00
1.70600e+02 1.02234e+00 1.26985e+00
1.70800e+02 9.68943e-01 1.12696e+00
1.71000e+02 9.10052e-01 9.70154e-01
1.71200e+02 8.47557e-01 8.04290e-01
1.71400e+02 7.87328e-01 6.35001e-01
1.71600e+02 7.32096e-01 4.80602e-01
1.71800e+02 6.84087e-01 3.17367e-01
1.72000e+02 6.51020e-01 2.34352e-01
1.72200e+02 6.31984e-01 1.75961e-01
1.72400e+02 6.30335e-01 1.86397e-01
1.72600e+02 6.43393e-01 2.23231e-01
1.72800e+02 6.66711e-01 2.79320e-01
1.73000e+02 6.96262e-01 3.47538e-01
1.73200e+02 7.29761e-01 4.25292e-01
1.73400e+02 7.65056e-01 5.10561e-01
1.73600e+02 8.00470e-01 5.95221e-01
1.73800e+02 8.34933e-01 6.79558e-01
1.74000e+02 8.67649e-01 7.57086e-01
1.74200e+02 8.99002e-01 8.35442e-01
1.74400e+02 9.29308e-01 9.07925e-01
1.74600e+02 9.58154e-01 9.72569e-01
1.74800e+02 9.86471e-01 1.04731e+00
1.75000e+02 1.01378e+00 1.11374e+00
1.75200e+02 1.03961e+00 1.17052e+00
1.75400e+02 1.06532e+00 1.23836e+00
1.75600e+02 1.09014e+00 1.29382e+00
1.75800e+02 1.11401e+00 1.35642e+00
1.76000e+02 1.13614e+00 1.40813e+00
1.76200e+02 1.15615e+00 1.44878e+00
1.76400e+02 1.17391e+00 1.50358e+00
1.76600e+02 1.18856e+00 1.53175e+00
1.76800e+02 1.19883e+00 1.55683e+00
1.77000e+02 1.20569e+00 1.57817e+00
1.77200e+02 1.20626e+00 1.56625e+00
1.77400e+02 1.20098e+00 1.54905e+00
1.77600e+02 1.18959e+00 1.52533e+00
1.77800e+02 1.17033e+00 1.48025e+00
1.78000e+02 1.14190e+00 1.41522e+00
1.78200e+02 1.10519e+00 1.34083e+00
1.78400e+02 1.06175e+00 1.26216e+00
1.78600e+02 1.01098e+00 1.17166e+00
1.78800e+02 9.53550e-01 1.05389e+00
1.79000e+02 8.92534e-01 9.17545e-01
1.79200e+02 8.29404e-01 7.85151e-01
1.79400e+02 7.66817e-01 6.42561e-01
1.79600e+02 7.11909e-01 5.09426e-01
1.79800e+02 6.66591e-01 4.12041e-01
1.80000e+02 6.36952e-01 3.28065e-01
1.80200e+02 6.22344e-01 2.96412e-01
1.80400e+02 6.24998e-01 3.10863e-01
1.80600e+02 6.40410e-01 3.42610e-01
1.80800e+02 6.64876e-01 3.87706e-01
1.81000e+02 6.94789e-01 4.46727e-01
1.81200e+02 7.27733e-01 5.08293e-01
1.81400e+02 7.61856e-01 5.78174e-01
1.81600e+02 7.93722e-01 6.25288e-01
1.81800e+02 8.23255e-01 6.72044e-01
1.82000e+02 8.50123e-01 7.22651e-01
1.82200e+02 8.74488e-01 7.66258e-01
1.82400e+02 8.97594e-01 8.29705e-01
1.82600e+02 9.20343e-01 8.85477e-01
1.82800e+02 9.40752e-01 9.29211e-01
1.83000e+02 9.61775e-01 9.85698e-01
1.83200e+02 9.81703e-01 1.02600e+00
1.83400e+02 1.00210e+00 1.07399e+00
1.83600e+02 1.02263e+00 1.13666e+00
1.83800e+02 1.04382e+00 1.18982e+00
1.84000e+02 1.06371e+00 1.23123e+00
1.84200e+02 1.08423e+00 1.27498e+00
1.84400e+02 1.10552e+00 1.32904e+00
1.84600e+02 1.12728e+00 1.38595e+00
1.84800e+02 1.14854e+00 1.44375e+00
1.85000e+02 1.16734e+00 1.49103e+00
1.85200e+02 1.18329e+00 1.51809e+00
1.85400e+02 1.19762e+00 1.56699e+00
1.85600e+02 1.20828e+00 1.58190e+00
1.85800e+02 1.21499e+00 1.61063e+00
1.86000e+02 1.21629e+00 1.60844e+00
1.86200e+02 1.21132e+00 1.58819e+00
1.86400e+02 1.20008e+00 1.55969e+00
1.86600e+02 1.18205e+00 1.52298e+00
1.86800e+02 1.15540e+00 1.45911e+00
1.87000e+02 1.11980e+00 1.36355e+00
1.87200e+02 1.07615e+00 1.25486e+00
1.87400e+02 1.02485e+00 1.13646e+00
1.87600e+02 9.67025e-01 9.94087e-01
1.87800e+02 9.04421e-01 8.38186e-01
1.88000e+02 8.39378e-01 6.83508e-01
1.88200e+02 7.75525e-01 5.47170e-01
1.88400e+02 7.18098e-01 3.90405e-01
1.88600e+02 6.71328e-01 3.01427e-01
1.88800e+02 6.41215e-01 2.17453e-01
1.89000e+02 6.25634e-01 1.90520e-01
1.89200e+02 6.28375e-01 2.12783e-01
1.89400e+02 6.45024e-01 2.60313e-01
1.89600e+02 6.70997e-01 3.22813e-01
1.89800e+02 7.02016e-01 3.96248e-01
1.90000e+02 7.35778e-01 4.77333e-01
1.90200e+02 7.70358e-01 5.60264e-01
1.90400e+02 8.03468e-01 6.42162e-01
1.90600e+02 8.34373e-01 7.17815e-01
1.90800e+02 8.62017e-01 7.72439e-01
1.91000e+02 8.87141e-01 8.36071e-01
1.91200e+02 9.11225e-01 8.98155e-01
1.91400e+02 9.31957e-01 9.31999e-01
1.91600e+02 9.51602e-01 9.81933e-01
1.91800e+02 9.70322e-01 1.01553e+00
1.92000e+02 9.87728e-01 1.04895e+00
1.92200e+02 1.00500e+00 1.08394e+00
1.92400e+02 1.02301e+00 1.13117e+00
1.92600e+02 1.04136e+00 1.17772e+00
1.92800e+02 1.05938e+00 1.22244e+00
1.93000e+02 1.07711e+00 1.25367e+00
1.93200e+02 1.09696e+00 1.31692e+00
1.93400e+02 1.11650e+00 1.35622e+00
1.93600e+02 1.13544e+00 1.40326e+00
1.93800e+02 1.15346e+00 1.43984e+00
1.94000e+02 1.17103e+00 1.49882e+00
1.94200e+02 1.18567e+00 1.52995e+00
1.94400e+02 1.19675e+00 1.53593e+00
1.94600e+02 1.20611e+00 1.58197e+00
1.94800e+02 1.21033e+00 1.58149e+00
1.95000e+02 1.20880e+00 1.57484e+00
1.95200e+02 1.20265e+00 1.56043e+00
1.95400e+02 1.18991e+00 1.52876e+00
1.95600e+02 1.16881e+00 1.47823e+00
1.95800e+02 1.13976e+00 1.40769e+00
1.96000e+02 1.10361e+00 1.32034e+00
1.96200e+02 1.05933e+00 1.21716e+00
1.96400e+02 1.00659e+00 1.09204e+00
1.96600e+02 9.48136e-01 9.50152e-01
1.96800e+02 8.86156e-01 8.00952e-01
1.97000e+02 8.21834e-01 6.51120e-01
1.97200e+02 7.58614e-01 4.91646e-01
1.97400e+02 7.03945e-01 3.55852e-01
1.97600e+02 6.59046e-01 2.41767e-01
1.97800e+02 6.33190e-01 1.93625e-01
1.98000e+02 6.21679e-01 1.63624e-01
1.98200e+02 6.26449e-01 1.85244e-01
1.98400e+02 6.44469e-01 2.29414e-01
1.98600e+02 6.72158e-01 2.94164e-01
1.98800e+02 7.04533e-01 3.75510e-01
1.99000e+02 7.40072e-01 4.53000e-01
1.99200e+02 7.75877e-01 5.53658e-01
1.99400e+02 8.10340e-01 6.27970e-01
1.99600e+02 8.41487e-01 6.96264e-01
1.99800e+02 8.73860e-01 7.76958e-01
2.00000e+02 9.04429e-01 8.64844e-01
2.00200e+02 9.33549e-01 9.37402e-01
2.00400e+02 9.59369e-01 9.83183e-01
2.00600e+02 9.85861e-01 1.04907e+00
2.00800e+02 1.01247e+00 1.12692e+00
2.01000e+02 1.04020e+00 1.20593e+00
2.01200e+02 1.06448e+00 1.25053e+00
2.01400e+02 1.08752e+00 1.29529e+00
2.01600e+02 1.11221e+00 1.36034e+00
2.01800e+02 1.13693e+00 1.44107e+00
2.02000e+02 1.16033e+00 1.51194e+00
2.02200e+02 1.17914e+00 1.51770e+00
2.02400e+02 1.19665e+00 1.56203e+00
2.02600e+02 1.21237e+00 1.63344e+00
2.02800e+02 1.22639e+00 1.66632e+00
2.03000e+02 1.23250e+00 1.66364e+00
2.03200e+02 1.23233e+00 1.65502e+00
2.03400e+02 1.22864e+00 1.64346e+00
2.03600e+02 1.21882e+00 1.62544e+00
2.03800e+02 1.19952e+00 1.58674e+00
2.04000e+02 1.17011e+00 1.50958e+00
2.04200e+02 1.13222e+00 1.40311e+00
2.04400e+02 1.08660e+00 1.29685e+00
2.04600e+02 1.03380e+00 1.17991e+00
2.04800e+02 9.74841e-01 1.03411e+00
2.05000e+02 9.09651e-01 8.70465e-01
2.05200e+02 8.40483e-01 6.92244e-01
2.05400e+02 7.73207e-01 5.43391e-01
2.05600e+02 7.13081e-01 3.69323e-01
2.05800e+02 6.63907e-01 2.70767e-01
2.06000e+02 6.31793e-01 1.72077e-01
2.06200e+02 6.17953e-01 1.58426e-01
2.06400e+02 6.21393e-01 1.74184e-01
2.06600e+02 6.39330e-01 2.21348e-01
2.06800e+02 6.66316e-01 2.84620e-01
2.07000e+02 7.00242e-01 3.63753e-01
2.07200e+02 7.37655e-01 4.61997e-01
2.07400e+02 7.75430e-01 5.49760e-01
2.07600e+02 8.12626e-01 6.43581e-01
2.07800e+02 8.47755e-01 7.13766e-01
2.08000e+02 8.83036e-01 8.20419e-01
2.08200e+02 9.15127e-01 8.83865e-01
2.08400e+02 9.44004e-01 9.52177e-01
2.08600e+02 9.72415e-01 1.02520e+00
2.08800e+02 1.00049e+00 1.11391e+00
2.09000e+02 1.02704e+00 1.18300e+00
2.09200e+02 1.05244e+00 1.24543e+00
2.09400e+02 1.07809e+00 1.31478e+00
2.09600e+02 1.10480e+00 1.38091e+00
2.09800e+02 1.13176e+00 1.44598e+00
2.10000e+02 1.15849e+00 1.50442e+00
2.10200e+02 1.18311e+00 1.55339e+00
2.10400e+02 1.20509e+00 1.60845e+00
2.10600e+02 1.22597e+00 1.65522e+00
2.10800e+02 1.24145e+00 1.69049e+00
2.11000e+02 1.25174e+00 1.72238e+00
2.11200e+02 1.25529e+00 1.74350e+00
2.11400e+02 1.25217e+00 1.74376e+00
2.11600e+02 1.24177e+00 1.72630e+00
2.11800e+02 1.22426e+00 1.68282e+00
2.12000e+02 1.19996e+00 1.62445e+00
2.12200e+02 1.16853e+00 1.55367e+00
2.12400e+02 1.12905e+00 1.45331e+00
2.12600e+02 1.08074e+00 1.31951e+00
2.12800e+02 1.02481e+00 1.16409e+00
2.13000e+02 9.63212e-01 9.95115e-01
2.13200e+02 8.96733e-01 8.18610e-01
2.13400e+02 8.27350e-01 6.33113e-01
2.13600e+02 7.62179e-01 4.56942e-01
2.13800e+02 7.03487e-01 3.17859e-01
2.14000e+02 6.59127e-01 2.05053e-01
2.14200e+02 6.29833e-01 1.47340e-01
2.14400e+02 6.20847e-01 1.66354e-01
2.14600e+02 6.27090e-01 2.09131e-01
2.14800e+02 6.45396e-01 2.71297e-01
2.15000e+02 6.72458e-01 3.55100e-01
2.15200e+02 7.05378e-01 4.44219e-01
2.15400e+02 7.43205e-01 5.43262e-01
2.15600e+02 7.83166e-01 6.34766e-01
2.15800e+02 8.23975e-01 7.08875e-01
2.16000e+02 8.65031e-01 7.71616e-01
2.16200e+02 9.08093e-01 8.57561e-01
2.16400e+02 9.49776e-01 9.13052e-01
2.16600e+02 9.89803e-01 9.67837e-01
2.16800e+02 1.02757e+00 1.02076e+00
2.17000e+02 1.06391e+00 1.10118e+00
2.17200e+02 1.09513e+00 1.15786e+00
2.17400e+02 1.12042e+00 1.20069e+00
2.17600e+02 1.13958e+00 1.25609e+00
2.17800e+02 1.15111e+00 1.31254e+00
2.18000e+02 1.15266e+00 1.33841e+00
2.18200e+02 1.14453e+00 1.38932e+00
2.18400e+02 1.12805e+00 1.44381e+00
2.18600e+02 1.09895e+00 1.47463e+00
2.18800e+02 1.06078e+00 1.50349e+00
2.19000e+02 1.01635e+00 1.54293e+00
2.19200e+02 9.69873e-01 1.58878e+00
2.19400e+02 9.29214e-01 1.60139e+00
2.19600e+02 9.02735e-01 1.64737e+00
2.19800e+02 9.02936e-01 1.64789e+00


==> fig/field_100.dat <==
0.00000e+00 1.00049e+00 1.00000e+00
2.00000e-01 1.00000e+00 9.99716e-01
4.00000e-01 9.99997e-01 1.00007e+00
6.00000e-01 9.99992e-01 9.99915e-01
8.00000e-01 9.99982e-01 9.99775e-01
1.00000e+00 9.99996e-01 1.00005e+00
1.20000e+00 1.00002e+00 1.00013e+00
1.40000e+00 1.00002e+00 1.00006e+00
1.60000e+00 1.00001e+00 1.00001e+00
1.80000e+00 1.00002e+00 1.00021e+00
2.00000e+00 1.00001e+00 9.99971e-01
2.20000e+00 9.99985e-01 9.99854e-01
2.40000e+00 9.99985e-01 9.99966e-01
2.60000e+00 9.99993e-01 9.99982e-01
2.80000e+00 9.99990e-01 9.99922e-01
3.00000e+00 9.99995e-01 9.99957e-01
3.20000e+00 1.00001e+00 1.00011e+00
3.40000e+00 1.00001e+00 1.00006e+00
3.60000e+00 1.00001e+00 1.00005e+00
3.80000e+00 1.00000e+00 9.99969e-01
4.00000e+00 9.99995e-01 9.99902e-01
4.20000e+00 1.00000e+00 1.00003e+00
4.40000e+00 1.00001e+00 1.00010e+00
4.60000e+00 1.00001e+00 1.00003e+00
4.80000e+00 1.00000e+00 1.00001e+00
5.00000e+00 1.00000e+00 9.99997e-01
5.20000e+00 1.00000e+00 9.99992e-01
5.40000e+00 1.00000e+00 1.00001e+00
5.60000e+00 1.00000e+00 1.00001e+00
5.80000e+00 1.00000e+00 1.00001e+00
6.00000e+00 1.00000e+00 1.00000e+00
6.20000e+00 1.00000e+00 1.00000e+00
6.40000e+00 1.00000e+00 9.99999e-01
6.60000e+00 1.00000e+00 9.99990e-01
6.80000e+00 1.00000e+00 9.99998e-01
7.00000e+00 1.00000e+00 1.00000e+00
7.20000e+00 1.00001e+00 1.00001e+00
7.40000e+00 1.00001e+00 1.00002e+00
7.60000e+00 1.00001e+00 1.00004e+00
7.80000e+00 1.00001e+00 1.00004e+00
8.00000e+00 1.00001e+00 1.00002e+00
8.20000e+00 1.00000e+00 9.99999e-01
8.40000e+00 1.00000e+00 1.00000e+00
8.60000e+00 1.00000e+00 9.99986e-01
8.80000e+00 9.99998e-01 9.99985e-01
9.00000e+00 9.99998e-01 9.99991e-01
9.20000e+00 9.99998e-01 9.99996e-01
9.40000e+00 9.99997e-01 9.99991e-01
9.60000e+00 9.99996e-01 9.99989e-01
9.80000e+00 9.99995e-01 9.99983e-01
1.00000e+01 9.99993e-01 9.99980e-01
1.02000e+01 9.99992e-01 9.99973e-01
1.04000e+01 9.99991e-01 9.99972e-01
1.06000e+01 9.99990e-01 9.99974e-01
1.08000e+01 9.99990e-01 9.99972e-01
1.10000e+01 9.99989e-01 9.99965e-01
1.12000e+01 9.99988e-01 9.99964e-01
1.14000e+01 9.99989e-01 9.99965e-01
1.16000e+01 9.99989e-01 9.99969e-01
1.18000e+01 9.99990e-01 9.99976e-01
1.20000e+01 9.99992e-01 9.99981e-01
1.22000e+01 9.99992e-01 9.99980e-01
1.24000e+01 9.99992e-01 9.99981e-01
1.26000e+01 9.99993e-01 9.99981e-01
1.28000e+01 9.99994e-01 9.99985e-01
1.30000e+01 9.99994e-01 9.99985e-01
1.32000e+01 9.99995e-01 9.99986e-01
1.34000e+01 9.99996e-01 9.99988e-01
1.36000e+01 9.99997e-01 9.99992e-01
1.38000e+01 9.99998e-01 9.99999e-01
1.40000e+01 9.99999e-01 1.00000e+00
1.42000e+01 1.00000e+00 1.00000e+00
1.44000e+01 1.00000e+00 1.00000e+00
1.46000e+01 1.00000e+00 1.00000e+00
1.48000e+01 1.00000e+00 1.00001e+00
1.50000e+01 1.00000e+00 1.00000e+00
1.52000e+01 1.00000e+00 1.00000e+00
1.54000e+01 1.00000e+00 1.00001e+00
1.56000e+01 1.00000e+00 1.00001e+00
1.58000e+01 1.00000e+00 1.00001e+00
1.60000e+01 1.00000e+00 1.00000e+00
1.62000e+01 1.00000e+00 9.99999e-01
1.64000e+01 9.99999e-01 9.99995e-01
1.66000e+01 9.99999e-01 9.99996e-01
1.68000e+01 9.99999e-01 9.99998e-01
1.70000e+01 9.99999e-01 1.00000e+00
1.72000e+01 9.99999e-01 1.00000e+00
1.74000e+01 9.99999e-01 1.00000e+00
1.76000e+01 1.00000e+00 1.00000e+00
1.78000e+01 1.00000e+00 1.00000e+00
1.80000e+01 1.00000e+00 1.00001e+00
1.82000e+01 1.00000e+00 1.00001e+00
1.84000e+01 1.00000e+00 1.00001e+00
1.86000e+01 1.00000e+00 1.00001e+00
1.88000e+01 1.00001e+00 1.00001e+00
1.90000e+01 1.00001e+00 1.00002e+00
1.92000e+01 1.00001e+00 1.00002e+00
1.94000e+01 1.00001e+00 1.00002e+00
1.96000e+01 1.00001e+00 1.00003e+00
1.98000e+01 1.00001e+00 1.00003e+00
2.00000e+01 1.00001e+00 1.00003e+00
2.02000e+01 1.00001e+00 1.00003e+00
2.04000e+01 1.00001e+00 1.00002e+00
2.06000e+01 1.00001e+00 1.00002e+00
2.08000e+01 1.00001e+00 1.00002e+00
2.10000e+01 1.00001e+00 1.00002e+00
2.12000e+01 1.00001e+00 1.00001e+00
2.14000e+01 1.00000e+00 1.00001e+00
2.16000e+01 1.00000e+00 1.00001e+00
2.18000e+01 1.00000e+00 1.00000e+00
2.20000e+01 1.00000e+00 1.00000e+00
2.22000e+01 9.99999e-01 9.99995e-01
2.24000e+01 9.99997e-01 9.99990e-01
2.26000e+01 9.99996e-01 9.99984e-01
2.28000e+01 9.99994e-01 9.99981e-01
2.30000e+01 9.99993e-01 9.99977e-01
2.32000e+01 9.99993e-01 9.99977e-01
2.34000e+01 9.99993e-01 9.99978e-01
2.36000e+01 9.99993e-01 9.99981e-01
2.38000e+01 9.99994e-01 9.99985e-01
2.40000e+01 9.99994e-01 9.99987e-01
2.42000e+01 9.99994e-01 9.99986e-01
2.44000e+01 9.99994e-01 9.99985e-01
2.46000e+01 9.99994e-01 9.99985e-01
2.48000e+01 9.99994e-01 9.99985e-01
2.50000e+01 9.99995e-01 9.99987e-01
2.52000e+01 9.99996e-01 9.99990e-01
2.54000e+01 9.99997e-01 9.99993e-01
2.56000e+01 9.99998e-01 9.99996e-01
2.58000e+01 9.99999e-01 9.99999e-01
2.60000e+01 1.00000e+00 1.00000e+00
2.62000e+01 1.00000e+00 1.00000e+00
2.64000e+01 1.00000e+00 1.00001e+00
2.66000e+01 1.00000e+00 1.00001e+00
2.68000e+01 1.00001e+00 1.00001e+00
2.70000e+01 1.00001e+00 1.00002e+00
2.72000e+01 1.00001e+00 1.00002e+00
2.74000e+01 1.00001e+00 1.00002e+00
2.76000e+01 1.00001e+00 1.00002e+00
2.78000e+01 1.00001e+00 1.00002e+00
2.80000e+01 1.00001e+00 1.00002e+00
2.82000e+01 1.00001e+00 1.00002e+00
2.84000e+01 1.00001e+00 1.00001e+00
2.86000e+01 1.00000e+00 1.00001e+00
2.88000e+01 1.00000e+00 1.00000e+00
2.90000e+01 1.00000e+00 9.99997e-01
2.92000e+01 9.99999e-01 9.99993e-01
2.94000e+01 9.99997e-01 9.99991e-01
2.96000e+01 9.99996e-01 9.99987e-01
2.98000e+01 9.99995e-01 9.99984e-01
3.00000e+01 9.99993e-01 9.99981e-01
3.02000e+01 9.99992e-01 9.99978e-01
3.04000e+01 9.99991e-01 9.99973e-01
3.06000e+01 9.99990e-01 9.99972e-01
3.08000e+01 9.99989e-01 9.99970e-01
3.10000e+01 9.99988e-01 9.99968e-01
3.12000e+01 9.99988e-01 9.99967e-01
3.14000e+01 9.99989e-01 9.99969e-01
3.16000e+01 9.99989e-01 9.99971e-01
3.18000e+01 9.99990e-01 9.99975e-01
3.20000e+01 9.99992e-01 9.99980e-01
3.22000e+01 9.99993e-01 9.99985e-01
3.24000e+01 9.99995e-01 9.99990e-01
3.26000e+01 9.99996e-01 9.99994e-01
3.28000e+01 9.99998e-01 9.99998e-01
3.30000e+01 9.99999e-01 1.00000e+00
3.32000e+01 1.00000e+00 1.00001e+00
3.34000e+01 1.00000e+00 1.00001e+00
3.36000e+01 1.00000e+00 1.00002e+00
3.38000e+01 1.00001e+00 1.00002e+00
3.40000e+01 1.00001e+00 1.00002e+00
3.42000e+01 1.00001e+00 1.00003e+00
3.44000e+01 1.00001e+00 1.00003e+00
3.46000e+01 1.00001e+00 1.00003e+00
3.48000e+01 1.00001e+00 1.00003e+00
3.50000e+01 1.00001e+00 1.00003e+00
3.52000e+01 1.00001e+00 1.00003e+00
3.54000e+01 1.00001e+00 1.00003e+00
3.56000e+01 1.00001e+00 1.00002e+00
3.58000e+01 1.00001e+00 1.00002e+00
3.60000e+01 1.00001e+00 1.00002e+00
3.62000e+01 1.00001e+00 1.00002e+00
3.64000e+01 1.00001e+00 1.00002e+00
3.66000e+01 1.00001e+00 1.00002e+00
3.68000e+01 1.00000e+00 1.00002e+00
3.70000e+01 1.00000e+00 1.00002e+00
3.72000e+01 1.00001e+00 1.00002e+00
3.74000e+01 1.00001e+00 1.00002e+00
3.76000e+01 1.00001e+00 1.00002e+00
3.78000e+01 1.00001e+00 1.00002e+00
3.80000e+01 1.00001e+00 1.00003e+00
3.82000e+01 1.00001e+00 1.00003e+00
3.84000e+01 1.00001e+00 1.00003e+00
3.86000e+01 1.00002e+00 1.00004e+00
3.88000e+01 1.00002e+00 1.00004e+00
3.90000e+01 1.00002e+00 1.00005e+00
3.92000e+01 1.00002e+00 1.00005e+00
3.94000e+01 1.00002e+00 1.00005e+00
3.96000e+01 1.00002e+00 1.00006e+00
3.98000e+01 1.00003e+00 1.00006e+00
4.00000e+01 1.00003e+00 1.00006e+00
4.02000e+01 1.00003e+00 1.00005e+00
4.04000e+01 1.00002e+00 1.00005e+00
4.06000e+01 1.00002e+00 1.00004e+00
4.08000e+01 1.00002e+00 1.00003e+00
4.10000e+01 1.00002e+00 1.00002e+00
4.12000e+01 1.00001e+00 1.00001e+00
4.14000e+01 1.00001e+00 9.99998e-01
4.16000e+01 1.00000e+00 9.99981e-01
4.18000e+01 9.99993e-01 9.99963e-01
4.20000e+01 9.99986e-01 9.99944e-01
4.22000e+01 9.99978e-01 9.99923e-01
4.24000e+01 9.99969e-01 9.99901e-01
4.26000e+01 9.99961e-01 9.99878e-01
4.28000e+01 9.99952e-01 9.99855e-01
4.30000e+01 9.99944e-01 9.99837e-01
4.32000e+01 9.99935e-01 9.99814e-01
4.34000e+01 9.99928e-01 9.99802e-01
4.36000e+01 9.99922e-01 9.99782e-01
4.38000e+01 9.99917e-01 9.99777e-01
4.40000e+01 9.99913e-01 9.99767e-01
4.42000e+01 9.99911e-01 9.99767e-01
4.44000e+01 9.99910e-01 9.99771e-01
4.46000e+01 9.99910e-01 9.99777e-01
4.48000e+01 9.99912e-01 9.99786e-01
4.50000e+01 9.99916e-01 9.99800e-01
4.52000e+01 9.99922e-01 9.99819e-01
4.54000e+01 9.99929e-01 9.99841e-01
4.56000e+01 9.99938e-01 9.99868e-01
4.58000e+01 9.99948e-01 9.99899e-01
4.60000e+01 9.99960e-01 9.99934e-01
4.62000e+01 9.99974e-01 9.99970e-01
4.64000e+01 9.99988e-01 1.00001e+00
4.66000e+01 1.00000e+00 1.00005e+00
4.68000e+01 1.00002e+00 1.00010e+00
4.70000e+01 1.00004e+00 1.00014e+00
4.72000e+01 1.00005e+00 1.00018e+00
4.74000e+01 1.00007e+00 1.00023e+00
4.76000e+01 1.00009e+00 1.00027e+00
4.78000e+01 1.00010e+00 1.00030e+00
4.80000e+01 1.00011e+00 1.00034e+00
4.82000e+01 1.00013e+00 1.00036e+00
4.84000e+01 1.00014e+00 1.00039e+00
4.86000e+01 1.00015e+00 1.00040e+00
4.88000e+01 1.00015e+00 1.00042e+00
4.90000e+01 1.00015e+00 1.00042e+00
4.92000e+01 1.00016e+00 1.00041e+00
4.94000e+01 1.00015e+00 1.00040e+00
4.96000e+01 1.00015e+00 1.00038e+00
4.98000e+01 1.00014e+00 1.00036e+00
5.00000e+01 1.00013e+00 1.00033e+00
5.02000e+01 1.00012e+00 1.00030e+00
5.04000e+01 1.00011e+00 1.00026e+00
5.06000e+01 1.00010e+00 1.00021e+00
5.08000e+01 1.00008e+00 1.00016e+00
5.10000e+01 1.00006e+00 1.00011e+00
5.12000e+01 1.00004e+00 1.00006e+00
5.14000e+01 1.00002e+00 1.00000e+00
5.16000e+01 9.99999e-01 9.99942e-01
5.18000e+01 9.99978e-01 9.99884e-01
5.20000e+01 9.99957e-01 9.99830e-01
5.22000e+01 9.99936e-01 9.99778e-01
5.24000e+01 9.99917e-01 9.99720e-01
5.26000e+01 9.99899e-01 9.99686e-01
5.28000e+01 9.99883e-01 9.99637e-01
5.30000e+01 9.99868e-01 9.99596e-01
5.32000e+01 9.99857e-01 9.99590e-01
5.34000e+01 9.99846e-01 9.99544e-01
5.36000e+01 9.99839e-01 9.99552e-01
5.38000e+01 9.99835e-01 9.99541e-01
5.40000e+01 9.99832e-01 9.99538e-01
5.42000e+01 9.99832e-01 9.99550e-01
5.44000e+01 9.99834e-01 9.99562e-01
5.46000e+01 9.99839e-01 9.99577e-01
5.48000e+01 9.99846e-01 9.99603e-01
5.50000e+01 9.99856e-01 9.99637e-01
5.52000e+01 9.99868e-01 9.99673e-01
5.54000e+01 9.99881e-01 9.99713e-01
5.56000e+01 9.99897e-01 9.99760e-01
5.58000e+01 9.99914e-01 9.99810e-01
5.60000e+01 9.99932e-01 9.99858e-01
5.62000e+01 9.99950e-01 9.99911e-01
5.64000e+01 9.99970e-01 9.99967e-01
5.66000e+01 9.99989e-01 1.00001e+00
5.68000e+01 1.00001e+00 1.00007e+00
5.70000e+01 1.00003e+00 1.00012e+00
5.72000e+01 1.00005e+00 1.00017e+00
5.74000e+01 1.00006e+00 1.00022e+00
5.76000e+01 1.00008e+00 1.00024e+00
5.78000e+01 1.00009e+00 1.00029e+00
5.80000e+01 1.00010e+00 1.00031e+00
5.82000e+01 1.00011e+00 1.00033e+00
5.84000e+01 1.00012e+00 1.00035e+00
5.86000e+01 1.00012e+00 1.00035e+00
5.88000e+01 1.00012e+00 1.00035e+00
5.90000e+01 1.00013e+00 1.00035e+00
5.92000e+01 1.00012e+00 1.00033e+00
5.94000e+01 1.00012e+00 1.00032e+00
5.96000e+01 1.00011e+00 1.00031e+00
5.98000e+01 1.00011e+00 1.00028e+00
6.00000e+01 1.00010e+00 1.00025e+00
6.02000e+01 1.00009e+00 1.00023e+00
6.04000e+01 1.00008e+00 1.00020e+00
6.06000e+01 1.00007e+00 1.00016e+00
6.08000e+01 1.00005e+00 1.00012e+00
6.10000e+01 1.00004e+00 1.00009e+00
6.12000e+01 1.00003e+00 1.00006e+00
6.14000e+01 1.00002e+00 1.00002e+00
6.16000e+01 1.00001e+00 9.99990e-01
6.18000e+01 9.99998e-01 9.99971e-01
6.20000e+01 9.99988e-01 9.99933e-01
6.22000e+01 9.99979e-01 9.99916e-01
6.24000e+01 9.99973e-01 9.99911e-01
6.26000e+01 9.99967e-01 9.99879e-01
6.28000e+01 9.99962e-01 9.99875e-01
6.30000e+01 9.99959e-01 9.99877e-01
6.32000e+01 9.99955e-01 9.99858e-01
6.34000e+01 9.99953e-01 9.99863e-01
6.36000e+01 9.99953e-01 9.99866e-01
6.38000e+01 9.99952e-01 9.99861e-01
6.40000e+01 9.99952e-01 9.99867e-01
6.42000e+01 9.99953e-01 9.99875e-01
6.44000e+01 9.99953e-01 9.99875e-01
6.46000e+01 9.99954e-01 9.99881e-01
6.48000e+01 9.99956e-01 9.99891e-01
6.50000e+01 9.99958e-01 9.99897e-01
6.52000e+01 9.99960e-01 9.99901e-01
6.54000e+01 9.99962e-01 9.99915e-01
6.56000e+01 9.99965e-01 9.99922e-01
6.58000e+01 9.99967e-01 9.99925e-01
6.60000e+01 9.99971e-01 9.99939e-01
6.62000e+01 9.99974e-01 9.99948e-01
6.64000e+01 9.99978e-01 9.99955e-01
6.66000e+01 9.99982e-01 9.99970e-01
6.68000e+01 9.99988e-01 9.99988e-01
6.70000e+01 9.99993e-01 9.99996e-01
6.72000e+01 9.99999e-01 1.00001e+00
6.74000e+01 1.00001e+00 1.00003e+00
6.76000e+01 1.00001e+00 1.00004e+00
6.78000e+01 1.00002e+00 1.00006e+00
6.80000e+01 1.00003e+00 1.00009e+00
6.82000e+01 1.00003e+00 1.00010e+00
6.84000e+01 1.00004e+00 1.00012e+00
6.86000e+01 1.00005e+00 1.00014e+00
6.88000e+01 1.00006e+00 1.00015e+00
6.90000e+01 1.00006e+00 1.00016e+00
6.92000e+01 1.00007e+00 1.00018e+00
6.94000e+01 1.00007e+00 1.00017e+00
6.96000e+01 1.00007e+00 1.00019e+00
6.98000e+01 1.00008e+00 1.00019e+00
7.00000e+01 1.00008e+00 1.00018e+00
7.02000e+01 1.00007e+00 1.00017e+00
7.04000e+01 1.00007e+00 1.00016e+00
7.06000e+01 1.00007e+00 1.00015e+00
7.08000e+01 1.00006e+00 1.00012e+00
7.10000e+01 1.00005e+00 1.00010e+00
7.12000e+01 1.00004e+00 1.00007e+00
7.14000e+01 1.00003e+00 1.00003e+00
7.16000e+01 1.00001e+00 9.99993e-01
7.18000e+01 9.99997e-01 9.99951e-01
7.20000e+01 9.99980e-01 9.99907e-01
7.22000e+01 9.99962e-01 9.99857e-01
7.24000e+01 9.99943e-01 9.99808e-01
7.26000e+01 9.99923e-01 9.99761e-01
7.28000e+01 9.99904e-01 9.99711e-01
7.30000e+01 9.99885e-01 9.99662e-01
7.32000e+01 9.99868e-01 9.99633e-01
7.34000e+01 9.99852e-01 9.99579e-01
7.36000e+01 9.99839e-01 9.99565e-01
7.38000e+01 9.99828e-01 9.99529e-01
7.40000e+01 9.99819e-01 9.99520e-01
7.42000e+01 9.99814e-01 9.99515e-01
7.44000e+01 9.99813e-01 9.99518e-01
7.46000e+01 9.99814e-01 9.99532e-01
7.48000e+01 9.99820e-01 9.99556e-01
7.50000e+01 9.99830e-01 9.99588e-01
7.52000e+01 9.99843e-01 9.99628e-01
7.54000e+01 9.99861e-01 9.99680e-01
7.56000e+01 9.99882e-01 9.99743e-01
7.58000e+01 9.99907e-01 9.99812e-01
7.60000e+01 9.99934e-01 9.99887e-01
7.62000e+01 9.99964e-01 9.99970e-01
7.64000e+01 9.99996e-01 1.00006e+00
7.66000e+01 1.00003e+00 1.00015e+00
7.68000e+01 1.00006e+00 1.00024e+00
7.70000e+01 1.00010e+00 1.00032e+00
7.72000e+01 1.00013e+00 1.00042e+00
7.74000e+01 1.00016e+00 1.00049e+00
7.76000e+01 1.00019e+00 1.00057e+00
7.78000e+01 1.00022e+00 1.00062e+00
7.80000e+01 1.00024e+00 1.00067e+00
7.82000e+01 1.00026e+00 1.00071e+00
7.84000e+01 1.00027e+00 1.00073e+00
7.86000e+01 1.00027e+00 1.00073e+00
7.88000e+01 1.00027e+00 1.00072e+00
7.90000e+01 1.00027e+00 1.00069e+00
7.92000e+01 1.00026e+00 1.00065e+00
7.94000e+01 1.00024e+00 1.00060e+00
7.96000e+01 1.00022e+00 1.00053e+00
7.98000e+01 1.00019e+00 1.00045e+00
8.00000e+01 1.00016e+00 1.00036e+00
8.02000e+01 1.00012e+00 1.00026e+00
8.04000e+01 1.00008e+00 1.00015e+00
8.06000e+01 1.00004e+00 1.00003e+00
8.08000e+01 9.99993e-01 9.99918e-01
8.10000e+01 9.99949e-01 9.99801e-01
8.12000e+01 9.99906e-01 9.99689e-01
8.14000e+01 9.99864e-01 9.99569e-01
8.16000e+01 9.99826e-01 9.99494e-01
8.18000e+01 9.99792e-01 9.99367e-01
8.20000e+01 9.99764e-01 9.99342e-01
8.22000e+01 9.99742e-01 9.99256e-01
8.24000e+01 9.99725e-01 9.99246e-01
8.26000e+01 9.99718e-01 9.99246e-01
8.28000e+01 9.99715e-01 9.99248e-01
8.30000e+01 9.99720e-01 9.99272e-01
8.32000e+01 9.99732e-01 9.99325e-01
8.34000e+01 9.99751e-01 9.99386e-01
8.36000e+01 9.99776e-01 9.99453e-01
8.38000e+01 9.99808e-01 9.99547e-01
8.40000e+01 9.99846e-01 9.99659e-01
8.42000e+01 9.99888e-01 9.99771e-01
8.44000e+01 9.99933e-01 9.99890e-01
8.46000e+01 9.99982e-01 1.00003e+00
8.48000e+01 1.00003e+00 1.00017e+00
8.50000e+01 1.00008e+00 1.00029e+00
8.52000e+01 1.00013e+00 1.00043e+00
8.54000e+01 1.00018e+00 1.00057e+00
8.56000e+01 1.00022e+00 1.00064e+00
8.58000e+01 1.00026e+00 1.00078e+00
8.60000e+01 1.00030e+00 1.00084e+00
8.62000e+01 1.00032e+00 1.00087e+00
8.64000e+01 1.00034e+00 1.00093e+00
8.66000e+01 1.00035e+00 1.00091e+00
8.68000e+01 1.00035e+00 1.00090e+00
8.70000e+01 1.00035e+00 1.00088e+00
8.72000e+01 1.00034e+00 1.00083e+00
8.74000e+01 1.00032e+00 1.00075e+00
8.76000e+01 1.00029e+00 1.00067e+00
8.78000e+01 1.00026e+00 1.00058e+00
8.80000e+01 1.00021e+00 1.00044e+00
8.82000e+01 1.00017e+00 1.00030e+00
8.84000e+01 1.00011e+00 1.00016e+00
8.86000e+01 1.00006e+00 9.99997e-01
8.88000e+01 9.99998e-01 9.99828e-01
8.90000e+01 9.99936e-01 9.99664e-01
8.92000e+01 9.99874e-01 9.99508e-01
8.94000e+01 9.99811e-01 9.99320e-01
8.96000e+01 9.99750e-01 9.99191e-01
8.98000e+01 9.99692e-01 9.99022e-01
9.00000e+01 9.99635e-01 9.98888e-01
9.02000e+01 9.99585e-01 9.98780e-01
9.04000e+01 9.99537e-01 9.98640e-01
9.06000e+01 9.99500e-01 9.98607e-01
9.08000e+01 9.99467e-01 9.98488e-01
9.10000e+01 9.99442e-01 9.98496e-01
9.12000e+01 9.99427e-01 9.98477e-01
9.14000e+01 9.99416e-01 9.98473e-01
9.16000e+01 9.99415e-01 9.98507e-01
9.18000e+01 9.99422e-01 9.98566e-01
9.20000e+01 9.99436e-01 9.98627e-01
9.22000e+01 9.99457e-01 9.98712e-01
9.24000e+01 9.99488e-01 9.98834e-01
9.26000e+01 9.99527e-01 9.98969e-01
9.28000e+01 9.99574e-01 9.99112e-01
9.30000e+01 9.99629e-01 9.99286e-01
9.32000e+01 9.99693e-01 9.99488e-01
9.34000e+01 9.99764e-01 9.99691e-01
9.36000e+01 9.99842e-01 9.99908e-01
9.38000e+01 9.99928e-01 1.00015e+00
9.40000e+01 1.00002e+00 1.00041e+00
9.42000e+01 1.00012e+00 1.00066e+00
9.44000e+01 1.00022e+00 1.00093e+00
9.46000e+01 1.00032e+00 1.00121e+00
9.48000e+01 1.00043e+00 1.00150e+00
9.50000e+01 1.00054e+00 1.00175e+00
9.52000e+01 1.00065e+00 1.00204e+00
9.54000e+01 1.00075e+00 1.00227e+00
9.56000e+01 1.00086e+00 1.00251e+00
9.58000e+01 1.00095e+00 1.00273e+00
9.60000e+01 1.00104e+00 1.00295e+00
9.62000e+01 1.00112e+00 1.00312e+00
9.64000e+01 1.00119e+00 1.00322e+00
9.66000e+01 1.00125e+00 1.00337e+00
9.68000e+01 1.00128e+00 1.00334e+00
9.70000e+01 1.00131e+00 1.00333e+00
9.72000e+01 1.00132e+00 1.00330e+00
9.74000e+01 1.00131e+00 1.00320e+00
9.76000e+01 1.00128e+00 1.00304e+00
9.78000e+01 1.00124e+00 1.00286e+00
9.80000e+01 1.00117e+00 1.00264e+00
9.82000e+01 1.00108e+00 1.00233e+00
9.84000e+01 1.00096e+00 1.00195e+00
9.86000e+01 1.00082e+00 1.00156e+00
9.88000e+01 1.00065e+00 1.00108e+00
9.90000e+01 1.00047e+00 1.00053e+00
9.92000e+01 1.00026e+00 9.99948e-01
9.94000e+01 1.00003e+00 9.99340e-01
9.96000e+01 9.99790e-01 9.98692e-01
9.98000e+01 9.99530e-01 9.98011e-01
1.00000e+02 9.99262e-01 9.97304e-01
1.00200e+02 9.98988e-01 9.96631e-01
1.00400e+02 9.98707e-01 9.95894e-01
1.00600e+02 9.98434e-01 9.95285e-01
1.00800e+02 9.98169e-01 9.94549e-01
1.01000e+02 9.97921e-01 9.94080e-01
1.01200e+02 9.97692e-01 9.93402e-01
1.01400e+02 9.97492e-01 9.93129e-01
1.01600e+02 9.97327e-01 9.92638e-01
1.01800e+02 9.97193e-01 9.92505e-01
1.02000e+02 9.97104e-01 9.92386e-01
1.02200e+02 9.97056e-01 9.92411e-01
1.02400e+02 9.97056e-01 9.92559e-01
1.02600e+02 9.97108e-01 9.92846e-01
1.02800e+02 9.97211e-01 9.93244e-01
1.03000e+02 9.97366e-01 9.93753e-01
1.03200e+02 9.97573e-01 9.94424e-01
1.03400e+02 9.97834e-01 9.95233e-01
1.03600e+02 9.98143e-01 9.96132e-01
1.03800e+02 9.98497e-01 9.97146e-01
1.04000e+02 9.98897e-01 9.98276e-01
1.04200e+02 9.99339e-01 9.99488e-01
1.04400e+02 9.99815e-01 1.00077e+00
1.04600e+02 1.00032e+00 1.00210e+00
1.04800e+02 1.00084e+00 1.00348e+00
1.05000e+02 1.00138e+00 1.00492e+00
1.05200e+02 1.00191e+00 1.00622e+00
1.05400e+02 1.00243e+00 1.00758e+00
1.05600e+02 1.00294e+00 1.00887e+00
1.05800e+02 1.00339e+00 1.00982e+00
1.06000e+02 1.00381e+00 1.01125e+00
1.06200e+02 1.00416e+00 1.01156e+00
1.06400e+02 1.00444e+00 1.01261e+00
1.06600e+02 1.00466e+00 1.01274e+00
1.06800e+02 1.00477e+00 1.01271e+00
1.07000e+02 1.00482e+00 1.01273e+00
1.07200e+02 1.00479e+00 1.01246e+00
1.07400e+02 1.00466e+00 1.01180e+00
1.07600e+02 1.00445e+00 1.01108e+00
1.07800e+02 1.00416e+00 1.01024e+00
1.08000e+02 1.00378e+00 1.00902e+00
1.08200e+02 1.00331e+00 1.00757e+00
1.08400e+02 1.00277e+00 1.00607e+00
1.08600e+02 1.00217e+00 1.00443e+00
1.08800e+02 1.00150e+00 1.00250e+00
1.09000e+02 1.00077e+00 1.00054e+00
1.09200e+02 1.00003e+00 9.98592e-01
1.09400e+02 9.99271e-01 9.96600e-01
1.09600e+02 9.98498e-01 9.94445e-01
1.09800e+02 9.97753e-01 9.92572e-01
1.10000e+02 9.97052e-01 9.90905e-01
1.10200e+02 9.96372e-01 9.88663e-01
1.10400e+02 9.95796e-01 9.87971e-01
1.10600e+02 9.95311e-01 9.86166e-01
1.10800e+02 9.94882e-01 9.85406e-01
1.11000e+02 9.94641e-01 9.85228e-01
1.11200e+02 9.94430e-01 9.84567e-01
1.11400e+02 9.94367e-01 9.84900e-01
1.11600e+02 9.94428e-01 9.85341e-01
1.11800e+02 9.94576e-01 9.85769e-01
1.12000e+02 9.94834e-01 9.86646e-01
1.12200e+02 9.95219e-01 9.87979e-01
1.12400e+02 9.95698e-01 9.89361e-01
1.12600e+02 9.96252e-01 9.90869e-01
1.12800e+02 9.96897e-01 9.92799e-01
1.13000e+02 9.97621e-01 9.94804e-01
1.13200e+02 9.98381e-01 9.96818e-01
1.13400e+02 9.99173e-01 9.98856e-01
1.13600e+02 1.00000e+00 1.00124e+00
1.13800e+02 1.00081e+00 1.00316e+00
1.14000e+02 1.00158e+00 1.00512e+00
1.14200e+02 1.00234e+00 1.00748e+00
1.14400e+02 1.00301e+00 1.00888e+00
1.14600e+02 1.00358e+00 1.01047e+00
1.14800e+02 1.00411e+00 1.01220e+00
1.15000e+02 1.00443e+00 1.01206e+00
1.15200e+02 1.00468e+00 1.01297e+00
1.15400e+02 1.00479e+00 1.01287e+00
1.15600e+02 1.00472e+00 1.01230e+00
1.15800e+02 1.00454e+00 1.01177e+00
1.16000e+02 1.00427e+00 1.01100e+00
1.16200e+02 1.00384e+00 1.00962e+00
1.16400e+02 1.00328e+00 1.00797e+00
1.16600e+02 1.00264e+00 1.00631e+00
1.16800e+02 1.00190e+00 1.00447e+00
1.17000e+02 1.00105e+00 1.00202e+00
1.17200e+02 1.00014e+00 9.99783e-01
1.17400e+02 9.99205e-01 9.97513e-01
1.17600e+02 9.98270e-01 9.94776e-01
1.17800e+02 9.97329e-01 9.92383e-01
1.18000e+02 9.96503e-01 9.90476e-01
1.18200e+02 9.95684e-01 9.88355e-01
1.18400e+02 9.95012e-01 9.86957e-01
1.18600e+02 9.94446e-01 9.85760e-01
1.18800e+02 9.94040e-01 9.84852e-01
1.19000e+02 9.93802e-01 9.84546e-01
1.19200e+02 9.93762e-01 9.84856e-01
1.19400e+02 9.93923e-01 9.85646e-01
1.19600e+02 9.94295e-01 9.86926e-01
1.19800e+02 9.94875e-01 9.88672e-01
1.20000e+02 9.95656e-01 9.90955e-01
1.20200e+02 9.96633e-01 9.93733e-01
1.20400e+02 9.97791e-01 9.96900e-01
1.20600e+02 9.99106e-01 1.00044e+00
1.20800e+02 1.00056e+00 1.00431e+00
1.21000e+02 1.00213e+00 1.00839e+00
1.21200e+02 1.00380e+00 1.01261e+00
1.21400e+02 1.00552e+00 1.01700e+00
1.21600e+02 1.00725e+00 1.02109e+00
1.21800e+02 1.00894e+00 1.02547e+00
1.22000e+02 1.01054e+00 1.02920e+00
1.22200e+02 1.01197e+00 1.03236e+00
1.22400e+02 1.01328e+00 1.03595e+00
1.22600e+02 1.01430e+00 1.03705e+00
1.22800e+02 1.01505e+00 1.03911e+00
1.23000e+02 1.01554e+00 1.03935e+00
1.23200e+02 1.01566e+00 1.03865e+00
1.23400e+02 1.01541e+00 1.03714e+00
1.23600e+02 1.01480e+00 1.03492e+00
1.23800e+02 1.01378e+00 1.03171e+00
1.24000e+02 1.01237e+00 1.02723e+00
1.24200e+02 1.01055e+00 1.02174e+00
1.24400e+02 1.00835e+00 1.01545e+00
1.24600e+02 1.00577e+00 1.00831e+00
1.24800e+02 1.00288e+00 1.00036e+00
1.25000e+02 9.99702e-01 9.91870e-01
1.25200e+02 9.96270e-01 9.82893e-01
1.25400e+02 9.92687e-01 9.73544e-01
1.25600e+02 9.89025e-01 9.64126e-01
1.25800e+02 9.85361e-01 9.55160e-01
1.26000e+02 9.81772e-01 9.45649e-01
1.26200e+02 9.78364e-01 9.37976e-01
1.26400e+02 9.75201e-01 9.30237e-01
1.26600e+02 9.72448e-01 9.24585e-01
1.26800e+02 9.70101e-01 9.18732e-01
1.27000e+02 9.68335e-01 9.15980e-01
1.27200e+02 9.67124e-01 9.13663e-01
1.27400e+02 9.66548e-01 9.14166e-01
1.27600e+02 9.66576e-01 9.15924e-01
1.27800e+02 9.67210e-01 9.19163e-01
1.28000e+02 9.68431e-01 9.23985e-01
1.28200e+02 9.70252e-01 9.30242e-01
1.28400e+02 9.72685e-01 9.38021e-01
1.28600e+02 9.75707e-01 9.47219e-01
1.28800e+02 9.79295e-01 9.57540e-01
1.29000e+02 9.83401e-01 9.69172e-01
1.29200e+02 9.87999e-01 9.82012e-01
1.29400e+02 9.93071e-01 9.95710e-01
1.29600e+02 9.98501e-01 1.01028e+00
1.29800e+02 1.00417e+00 1.02549e+00
1.30000e+02 1.01003e+00 1.04102e+00
1.30200e+02 1.01601e+00 1.05658e+00
1.30400e+02 1.02193e+00 1.07262e+00
1.30600e+02 1.02777e+00 1.08593e+00
1.30800e+02 1.03333e+00 1.10213e+00
1.31000e+02 1.03858e+00 1.11326e+00
1.31200e+02 1.04315e+00 1.12407e+00
1.31400e+02 1.04730e+00 1.13460e+00
1.31600e+02 1.05058e+00 1.13980e+00
1.31800e+02 1.05307e+00 1.14624e+00
1.32000e+02 1.05468e+00 1.14742e+00
1.32200e+02 1.05522e+00 1.14567e+00
1.32400e+02 1.05469e+00 1.14153e+00
1.32600e+02 1.05300e+00 1.13485e+00
1.32800e+02 1.05010e+00 1.12515e+00
1.33000e+02 1.04599e+00 1.11219e+00
1.33200e+02 1.04065e+00 1.09619e+00
1.33400e+02 1.03414e+00 1.07715e+00
1.33600e+02 1.02655e+00 1.05557e+00
1.33800e+02 1.01793e+00 1.03196e+00
1.34000e+02 1.00847e+00 1.00632e+00
1.34200e+02 9.98422e-01 9.79532e-01
1.34400e+02 9.87978e-01 9.52761e-01
1.34600e+02 9.77446e-01 9.24789e-01
1.34800e+02 9.67191e-01 9.00213e-01
1.35000e+02 9.57310e-01 8.71087e-01
1.35200e+02 9.48519e-01 8.55752e-01
1.35400e+02 9.40570e-01 8.27298e-01
1.35600e+02 9.34130e-01 8.22017e-01
1.35800e+02 9.29311e-01 8.05403e-01
1.36000e+02 9.25791e-01 8.02806e-01
1.36200e+02 9.24256e-01 8.03501e-01
1.36400e+02 9.23962e-01 8.05193e-01
1.36600e+02 9.25119e-01 8.10940e-01
1.36800e+02 9.27862e-01 8.21663e-01
1.37000e+02 9.31938e-01 8.35156e-01
1.37200e+02 9.37118e-01 8.50659e-01
1.37400e+02 9.43455e-01 8.69767e-01
1.37600e+02 9.50831e-01 8.91837e-01
1.37800e+02 9.58986e-01 9.14740e-01
1.38000e+02 9.67784e-01 9.38755e-01
1.38200e+02 9.77159e-01 9.64603e-01
1.38400e+02 9.87023e-01 9.91437e-01
1.38600e+02 9.97177e-01 1.01798e+00
1.38800e+02 1.00748e+00 1.04495e+00
1.39000e+02 1.01789e+00 1.07107e+00
1.39200e+02 1.02821e+00 1.09833e+00
1.39400e+02 1.03817e+00 1.12205e+00
1.39600e+02 1.04754e+00 1.14424e+00
1.39800e+02 1.05645e+00 1.17103e+00
1.40000e+02 1.06421e+00 1.18496e+00
1.40200e+02 1.07059e+00 1.20505e+00
1.40400e+02 1.07631e+00 1.21958e+00
1.40600e+02 1.07969e+00 1.22113e+00
1.40800e+02 1.08219e+00 1.22976e+00
1.41000e+02 1.08292e+00 1.22650e+00
1.41200e+02 1.08165e+00 1.21816e+00
1.41400e+02 1.07884e+00 1.20899e+00
1.41600e+02 1.07441e+00 1.19491e+00
1.41800e+02 1.06780e+00 1.17248e+00
1.42000e+02 1.05911e+00 1.14525e+00
1.42200e+02 1.04882e+00 1.11529e+00
1.42400e+02 1.03677e+00 1.08143e+00
1.42600e+02 1.02279e+00 1.04132e+00
1.42800e+02 1.00751e+00 9.98998e-01
1.43000e+02 9.91308e-01 9.58165e-01
1.43200e+02 9.74427e-01 9.15066e-01
1.43400e+02 9.57364e-01 8.69567e-01
1.43600e+02 9.41078e-01 8.35874e-01
1.43800e+02 9.26441e-01 7.94313e-01
1.44000e+02 9.12774e-01 7.64113e-01
1.44200e+02 9.03173e-01 7.53154e-01
1.44400e+02 8.94672e-01 7.27773e-01
1.44600e+02 8.90520e-01 7.33609e-01
1.44800e+02 8.89466e-01 7.35064e-01
1.45000e+02 8.91087e-01 7.38538e-01
1.45200e+02 8.96208e-01 7.52552e-01
1.45400e+02 9.04744e-01 7.74108e-01
1.45600e+02 9.15598e-01 7.95244e-01
1.45800e+02 9.28561e-01 8.21526e-01
1.46000e+02 9.43622e-01 8.57732e-01
1.46200e+02 9.59749e-01 8.94638e-01
1.46400e+02 9.76042e-01 9.31252e-01
1.46600e+02 9.92051e-01 9.71575e-01
1.46800e+02 1.00762e+00 1.01483e+00
1.47000e+02 1.02156e+00 1.05841e+00
1.47200e+02 1.03335e+00 1.09639e+00
1.47400e+02 1.04322e+00 1.14176e+00
1.47600e+02 1.05043e+00 1.17714e+00
1.47800e+02 1.05485e+00 1.20691e+00
1.48000e+02 1.05694e+00 1.24046e+00
1.48200e+02 1.05671e+00 1.26624e+00
1.48400e+02 1.05337e+00 1.27015e+00
1.48600e+02 1.04877e+00 1.28766e+00
1.48800e+02 1.04253e+00 1.28600e+00
1.49000e+02 1.03434e+00 1.27548e+00
1.49200e+02 1.02597e+00 1.26466e+00
1.49400e+02 1.01794e+00 1.25259e+00
1.49600e+02 1.00998e+00 1.22849e+00
1.49800e+02 1.00220e+00 1.19917e+00
1.50000e+02 9.95685e-01 1.17315e+00
1.50200e+02 9.89872e-01 1.14415e+00
1.50400e+02 9.84359e-01 1.10470e+00
1.50600e+02 9.79491e-01 1.07222e+00
1.50800e+02 9.76085e-01 1.04496e+00
1.51000e+02 9.72382e-01 1.00966e+00
1.51200e+02 9.70126e-01 9.92179e-01
1.51400e+02 9.68034e-01 9.68737e-01
1.51600e+02 9.66833e-01 9.56680e-01
1.51800e+02 9.65980e-01 9.40056e-01
1.52000e+02 9.66393e-01 9.38084e-01
1.52200e+02 9.67565e-01 9.30503e-01
1.52400e+02 9.69747e-01 9.32052e-01
1.52600e+02 9.73430e-01 9.38817e-01
1.52800e+02 9.77909e-01 9.45310e-01
1.53000e+02 9.83027e-01 9.51716e-01
1.53200e+02 9.89000e-01 9.64392e-01
1.53400e+02 9.95714e-01 9.78741e-01
1.53600e+02 1.00219e+00 9.91933e-01
1.53800e+02 1.00821e+00 1.00301e+00
1.54000e+02 1.01401e+00 1.02568e+00
1.54200e+02 1.01797e+00 1.02730e+00
1.54400e+02 1.02030e+00 1.03874e+00
1.54600e+02 1.02106e+00 1.03941e+00
1.54800e+02 1.01940e+00 1.03416e+00
1.55000e+02 1.01560e+00 1.02626e+00
1.55200e+02 1.01009e+00 1.01499e+00
1.55400e+02 1.00278e+00 9.99879e-01
1.55600e+02 9.93848e-01 9.80397e-01
1.55800e+02 9.83915e-01 9.57219e-01
1.56000e+02 9.73370e-01 9.33185e-01
1.56200e+02 9.62727e-01 9.08518e-01
1.56400e+02 9.52620e-01 8.81797e-01
1.56600e+02 9.43576e-01 8.57890e-01
1.56800e+02 9.36336e-01 8.31911e-01
1.57000e+02 9.31609e-01 8.18599e-01
1.57200e+02 9.29692e-01 7.99752e-01
1.57400e+02 9.29998e-01 7.87609e-01
1.57600e+02 9.33764e-01 7.89572e-01
1.57800e+02 9.39380e-01 7.86058e-01
1.58000e+02 9.46272e-01 7.83938e-01
1.58200e+02 9.54610e-01 7.92373e-01
1.58400e+02 9.63093e-01 7.95635e-01
1.58600e+02 9.70889e-01 7.95287e-01
1.58800e+02 9.77982e-01 7.99800e-01
1.59000e+02 9.84731e-01 8.07504e-01
1.59200e+02 9.89875e-01 8.07606e-01
1.59400e+02 9.93695e-01 8.11618e-01
1.59600e+02 9.96813e-01 8.18295e-01
1.59800e+02 9.98443e-01 8.21738e-01
1.60000e+02 9.98947e-01 8.26353e-01
1.60200e+02 9.98645e-01 8.33961e-01
1.60400e+02 9.97482e-01 8.43911e-01
1.60600e+02 9.95354e-01 8.50068e-01
1.60800e+02 9.92389e-01 8.58016e-01
1.61000e+02 9.89069e-01 8.66511e-01
1.61200e+02 9.85271e-01 8.71923e-01
1.61400e+02 9.81266e-01 8.80034e-01
1.61600e+02 9.77579e-01 8.86729e-01
1.61800e+02 9.73473e-01 8.86284e-01
1.62000e+02 9.69576e-01 8.87507e-01
1.62200e+02 9.65952e-01 8.86531e-01
1.62400e+02 9.62198e-01 8.81282e-01
1.62600e+02 9.58641e-01 8.74341e-01
1.62800e+02 9.55601e-01 8.70072e-01
1.63000e+02 9.53023e-01 8.64005e-01
1.63200e+02 9.50594e-01 8.54814e-01
1.63400e+02 9.48791e-01 8.48895e-01
1.63600e+02 9.47725e-01 8.47316e-01
1.63800e+02 9.46647e-01 8.38682e-01
1.64000e+02 9.46325e-01 8.41032e-01
1.64200e+02 9.46534e-01 8.42438e-01
1.64400e+02 9.46841e-01 8.43411e-01
1.64600e+02 9.47342e-01 8.47566e-01
1.64800e+02 9.48230e-01 8.54662e-01
1.65000e+02 9.48970e-01 8.61346e-01
1.65200e+02 9.49543e-01 8.67472e-01
1.65400e+02 9.50170e-01 8.77477e-01
1.65600e+02 9.50760e-01 8.88054e-01
1.65800e+02 9.51193e-01 8.97317e-01
1.66000e+02 9.51586e-01 9.08681e-01
1.66200e+02 9.52431e-01 9.20776e-01
1.66400e+02 9.53492e-01 9.27695e-01
1.66600e+02 9.55541e-01 9.38898e-01
1.66800e+02 9.59131e-01 9.47250e-01
1.67000e+02 9.64361e-01 9.54701e-01
1.67200e+02 9.72119e-01 9.63655e-01
1.67400e+02 9.82246e-01 9.70735e-01
1.67600e+02 9.94842e-01 9.76714e-01
1.67800e+02 1.00961e+00 9.83137e-01
1.68000e+02 1.02601e+00 9.85789e-01
1.68200e+02 1.04330e+00 9.94240e-01
1.68400e+02 1.06054e+00 1.00047e+00
1.68600e+02 1.07627e+00 9.97845e-01
1.68800e+02 1.09030e+00 1.00174e+00
1.69000e+02 1.10242e+00 1.00333e+00
1.69200e+02 1.11158e+00 9.99515e-01
1.69400e+02 1.11787e+00 9.97729e-01
1.69600e+02 1.12140e+00 9.97600e-01
1.69800e+02 1.12172e+00 9.92310e-01
1.70000e+02 1.11908e+00 9.89141e-01
1.70200e+02 1.11400e+00 9.90190e-01
1.70400e+02 1.10625e+00 9.86616e-01
1.70600e+02 1.09660e+00 9.87345e-01
1.70800e+02 1.08589e+00 9.89946e-01
1.71000e+02 1.07446e+00 9.92729e-01
1.71200e+02 1.06309e+00 9.95358e-01
1.71400e+02 1.05245e+00 1.00052e+00
1.71600e+02 1.04305e+00 1.00408e+00
1.71800e+02 1.03525e+00 1.00837e+00
1.72000e+02 1.02905e+00 1.01052e+00
1.72200e+02 1.02445e+00 1.01603e+00
1.72400e+02 1.02051e+00 1.01531e+00
1.72600e+02 1.01696e+00 1.01630e+00
1.72800e+02 1.01383e+00 1.01737e+00
1.73000e+02 1.01068e+00 1.01578e+00
1.73200e+02 1.00750e+00 1.01387e+00
1.73400e+02 1.00448e+00 1.01207e+00
1.73600e+02 1.00161e+00 1.00884e+00
1.73800e+02 9.99002e-01 1.00396e+00
1.74000e+02 9.96911e-01 1.00174e+00
1.74200e+02 9.95578e-01 9.99073e-01
1.74400e+02 9.94785e-01 9.96746e-01
1.74600e+02 9.95011e-01 9.97837e-01
1.74800e+02 9.96209e-01 9.98785e-01
1.75000e+02 9.98360e-01 1.00082e+00
1.75200e+02 1.00153e+00 1.00421e+00
1.75400e+02 1.00576e+00 1.00944e+00
1.75600e+02 1.01077e+00 1.01373e+00
1.75800e+02 1.01645e+00 1.01878e+00
1.76000e+02 1.02259e+00 1.02441e+00
1.76200e+02 1.02873e+00 1.03211e+00
1.76400e+02 1.03416e+00 1.03511e+00
1.76600e+02 1.03820e+00 1.03937e+00
1.76800e+02 1.04062e+00 1.04356e+00
1.77000e+02 1.04019e+00 1.04329e+00
1.77200e+02 1.03668e+00 1.04590e+00
1.77400e+02 1.02961e+00 1.04636e+00
1.77600e+02 1.01869e+00 1.04584e+00
1.77800e+02 1.00415e+00 1.04491e+00
1.78000e+02 9.86613e-01 1.04325e+00
1.78200e+02 9.67009e-01 1.04064e+00
1.78400e+02 9.46610e-01 1.03699e+00
1.78600e+02 9.26384e-01 1.03265e+00
1.78800e+02 9.06972e-01 1.02705e+00
1.79000e+02 8.88964e-01 1.02014e+00
1.79200e+02 8.72940e-01 1.01292e+00
1.79400e+02 8.59280e-01 1.00487e+00
1.79600e+02 8.48370e-01 9.94712e-01
1.79800e+02 8.40683e-01 9.83268e-01
1.80000e+02 8.36501e-01 9.71167e-01
1.80200e+02 8.36032e-01 9.56922e-01
1.80400e+02 8.39404e-01 9.43316e-01
1.80600e+02 8.46551e-01 9.28465e-01
1.80800e+02 8.56991e-01 9.18340e-01
1.81000e+02 8.69826e-01 9.03025e-01
1.81200e+02 8.84078e-01 8.98697e-01
1.81400e+02 8.98620e-01 8.89173e-01
1.81600e+02 9.12348e-01 8.87014e-01
1.81800e+02 9.24684e-01 8.89880e-01
1.82000e+02 9.34682e-01 8.90269e-01
1.82200e+02 9.42265e-01 8.89435e-01
1.82400e+02 9.47983e-01 8.93321e-01
1.82600e+02 9.52478e-01 8.94963e-01
1.82800e+02 9.55386e-01 8.93872e-01
1.83000e+02 9.56998e-01 8.90854e-01
1.83200e+02 9.57500e-01 8.86812e-01
1.83400e+02 9.56726e-01 8.80179e-01
1.83600e+02 9.54646e-01 8.68984e-01
1.83800e+02 9.51541e-01 8.54839e-01
1.84000e+02 9.47626e-01 8.40424e-01
1.84200e+02 9.43142e-01 8.24594e-01
1.84400e+02 9.38365e-01 8.06023e-01
1.84600e+02 9.33393e-01 7.93286e-01
1.84800e+02 9.28775e-01 7.76547e-01
1.85000e+02 9.24541e-01 7.70511e-01
1.85200e+02 9.21115e-01 7.61301e-01
1.85400e+02 9.18053e-01 7.61205e-01
1.85600e+02 9.15643e-01 7.64543e-01
1.85800e+02 9.13730e-01 7.70541e-01
1.86000e+02 9.11792e-01 7.76750e-01
1.86200e+02 9.09927e-01 7.81264e-01
1.86400e+02 9.08124e-01 7.92623e-01
1.86600e+02 9.06348e-01 7.92750e-01
1.86800e+02 9.04701e-01 7.88464e-01
1.87000e+02 9.03607e-01 7.81425e-01
1.87200e+02 9.03543e-01 7.69326e-01
1.87400e+02 9.04826e-01 7.52571e-01
1.87600e+02 9.07733e-01 7.34116e-01
1.87800e+02 9.12599e-01 7.15174e-01
1.88000e+02 9.19628e-01 6.97079e-01
1.88200e+02 9.28298e-01 6.85074e-01
1.88400e+02 9.38706e-01 6.76607e-01
1.88600e+02 9.50324e-01 6.78367e-01
1.88800e+02 9.62568e-01 6.84222e-01
1.89000e+02 9.74953e-01 6.94887e-01
1.89200e+02 9.86663e-01 7.11122e-01
1.89400e+02 9.96857e-01 7.28788e-01
1.89600e+02 1.00498e+00 7.45164e-01
1.89800e+02 1.01047e+00 7.67455e-01
1.90000e+02 1.01310e+00 7.79656e-01
1.90200e+02 1.01256e+00 7.94752e-01
1.90400e+02 1.00939e+00 8.04007e-01
1.90600e+02 1.00349e+00 8.03497e-01
1.90800e+02 9.96380e-01 8.11081e-01
1.91000e+02 9.88497e-01 8.10562e-01
1.91200e+02 9.80673e-01 8.12256e-01
1.91400e+02 9.73825e-01 8.14140e-01
1.91600e+02 9.68925e-01 8.22802e-01
1.91800e+02 9.65516e-01 8.30469e-01
1.92000e+02 9.63330e-01 8.38984e-01
1.92200e+02 9.62585e-01 8.49496e-01
1.92400e+02 9.62504e-01 8.65953e-01
1.92600e+02 9.62199e-01 8.68490e-01
1.92800e+02 9.61180e-01 8.75195e-01
1.93000e+02 9.59884e-01 8.76432e-01
1.93200e+02 9.57442e-01 8.72105e-01
1.93400e+02 9.53795e-01 8.62281e-01
1.93600e+02 9.49664e-01 8.52939e-01
1.93800e+02 9.45098e-01 8.41068e-01
1.94000e+02 9.40081e-01 8.25176e-01
1.94200e+02 9.35109e-01 8.07121e-01
1.94400e+02 9.31072e-01 7.95978e-01
1.94600e+02 9.28374e-01 7.85439e-01
1.94800e+02 9.26089e-01 7.74816e-01
1.95000e+02 9.25783e-01 7.76585e-01
1.95200e+02 9.26386e-01 7.77587e-01
1.95400e+02 9.27750e-01 7.77908e-01
1.95600e+02 9.30169e-01 7.86269e-01
1.95800e+02 9.33287e-01 7.95232e-01
1.96000e+02 9.36163e-01 8.00892e-01
1.96200e+02 9.38781e-01 8.08844e-01
1.96400e+02 9.41052e-01 8.17527e-01
1.96600e+02 9.42025e-01 8.18899e-01
1.96800e+02 9.41824e-01 8.17938e-01
1.97000e+02 9.40328e-01 8.16470e-01
1.97200e+02 9.37140e-01 8.11124e-01
1.97400e+02 9.32065e-01 7.99600e-01
1.97600e+02 9.25114e-01 7.84556e-01
1.97800e+02 9.16503e-01 7.66355e-01
1.98000e+02 9.06538e-01 7.43702e-01
1.98200e+02 8.95121e-01 7.18265e-01
1.98400e+02 8.82507e-01 6.89694e-01
1.98600e+02 8.69632e-01 6.60213e-01
1.98800e+02 8.56734e-01 6.32113e-01
1.99000e+02 8.44239e-01 6.01758e-01
1.99200e+02 8.32898e-01 5.73699e-01
1.99400e+02 8.23180e-01 5.55333e-01
1.99600e+02 8.15757e-01 5.38069e-01
1.99800e+02 8.09974e-01 5.25616e-01
2.00000e+02 8.07259e-01 5.24986e-01
2.00200e+02 8.06610e-01 5.26171e-01
2.00400e+02 8.07820e-01 5.32481e-01
2.00600e+02 8.11107e-01 5.43804e-01
2.00800e+02 8.16003e-01 5.60273e-01
2.01000e+02 8.21944e-01 5.77067e-01
2.01200e+02 8.28693e-01 5.94619e-01
2.01400e+02 8.36006e-01 6.15633e-01
2.01600e+02 8.44153e-01 6.39968e-01
2.01800e+02 8.52182e-01 6.60775e-01
2.02000e+02 8.60343e-01 6.83050e-01
2.02200e+02 8.68612e-01 7.07290e-01
2.02400e+02 8.77107e-01 7.33615e-01
2.02600e+02 8.85677e-01 7.55146e-01
2.02800e+02 8.94436e-01 7.78195e-01
2.03000e+02 9.03609e-01 8.04571e-01
2.03200e+02 9.13472e-01 8.32288e-01
2.03400e+02 9.24214e-01 8.60753e-01
2.03600e+02 9.36132e-01 8.91658e-01
2.03800e+02 9.49516e-01 9.26211e-01
2.04000e+02 9.64283e-01 9.64090e-01
2.04200e+02 9.80371e-01 1.00415e+00
2.04400e+02 9.97867e-01 1.04775e+00
2.04600e+02 1.01678e+00 1.09563e+00
2.04800e+02 1.03718e+00 1.14637e+00
2.05000e+02 1.05876e+00 1.20019e+00
2.05200e+02 1.08103e+00 1.25661e+00
2.05400e+02 1.10384e+00 1.31432e+00
2.05600e+02 1.12683e+00 1.37258e+00
2.05800e+02 1.14911e+00 1.43490e+00
2.06000e+02 1.16981e+00 1.48712e+00
2.06200e+02 1.18885e+00 1.54108e+00
2.06400e+02 1.20456e+00 1.57741e+00
2.06600e+02 1.21642e+00 1.61458e+00
2.06800e+02 1.22287e+00 1.63366e+00
2.07000e+02 1.22343e+00 1.63296e+00
2.07200e+02 1.21691e+00 1.62070e+00
2.07400e+02 1.20292e+00 1.58448e+00
2.07600e+02 1.18076e+00 1.52686e+00
2.07800e+02 1.14901e+00 1.45379e+00
2.08000e+02 1.10742e+00 1.35902e+00
2.08200e+02 1.05696e+00 1.23769e+00
2.08400e+02 9.98830e-01 1.09027e+00
2.08600e+02 9.33725e-01 9.30586e-01
2.08800e+02 8.63546e-01 7.66793e-01
2.09000e+02 7.93410e-01 5.87544e-01
2.09200e+02 7.27692e-01 4.29831e-01
2.09400e+02 6.70962e-01 2.78012e-01
2.09600e+02 6.31351e-01 1.92623e-01
2.09800e+02 6.08436e-01 1.29360e-01
2.10000e+02 6.06033e-01 1.42601e-01
2.10200e+02 6.20297e-01 1.81223e-01
2.10400e+02 6.45741e-01 2.40301e-01
2.10600e+02 6.77485e-01 3.12573e-01
2.10800e+02 7.12805e-01 3.93592e-01
2.11000e+02 7.48558e-01 4.83717e-01
2.11200e+02 7.82454e-01 5.61479e-01
2.11400e+02 8.13240e-01 6.27031e-01
2.11600e+02 8.41443e-01 6.93381e-01
2.11800e+02 8.68274e-01 7.60543e-01
2.12000e+02 8.92064e-01 8.10635e-01
2.12200e+02 9.14248e-01 8.61604e-01
2.12400e+02 9.35831e-01 9.13800e-01
2.12600e+02 9.56765e-01 9.57489e-01
2.12800e+02 9.77880e-01 1.01505e+00
2.13000e+02 9.99709e-01 1.07171e+00
2.13200e+02 1.02105e+00 1.11934e+00
2.13400e+02 1.04304e+00 1.17390e+00
2.13600e+02 1.06569e+00 1.23741e+00
2.13800e+02 1.08862e+00 1.29756e+00
2.14000e+02 1.11059e+00 1.35926e+00
2.14200e+02 1.13227e+00 1.40913e+00
2.14400e+02 1.15309e+00 1.47466e+00
2.14600e+02 1.17252e+00 1.52262e+00
2.14800e+02 1.18879e+00 1.56122e+00
2.15000e+02 1.20234e+00 1.60738e+00
2.15200e+02 1.21253e+00 1.63361e+00
2.15400e+02 1.21793e+00 1.63126e+00
2.15600e+02 1.21797e+00 1.62415e+00
2.15800e+02 1.21178e+00 1.60704e+00
2.16000e+02 1.19847e+00 1.56646e+00
2.16200e+02 1.17720e+00 1.50068e+00
2.16400e+02 1.14715e+00 1.41899e+00
2.16600e+02 1.10806e+00 1.32229e+00
2.16800e+02 1.06027e+00 1.20257e+00
2.17000e+02 1.00435e+00 1.06222e+00
2.17200e+02 9.41502e-01 9.14267e-01
2.17400e+02 8.74832e-01 7.66100e-01
2.17600e+02 8.09692e-01 6.01989e-01
2.17800e+02 7.48975e-01 4.81305e-01
2.18000e+02 6.99615e-01 3.24482e-01
2.18200e+02 6.65336e-01 2.66679e-01
2.18400e+02 6.54536e-01 2.19468e-01
2.18600e+02 6.61033e-01 1.89817e-01
2.18800e+02 6.87054e-01 2.06478e-01
2.19000e+02 7.26234e-01 2.32673e-01
2.19200e+02 7.70158e-01 2.59817e-01
2.19400e+02 8.09093e-01 2.71442e-01
2.19600e+02 8.32781e-01 2.96748e-01
2.19800e+02 8.32880e-01 2.97787e-01


==> fig/field_200.dat <==
0.00000e+00 9.99808e-01 1.00000e+00
2.00000e-01 1.00003e+00 1.00016e+00
4.00000e-01 9.99979e-01 9.99641e-01
6.00000e-01 9.99969e-01 9.99771e-01
8.00000e-01 9.99999e-01 1.00004e+00
1.00000e+00 1.00001e+00 1.00012e+00
1.20000e+00 1.00002e+00 1.00014e+00
1.40000e+00 1.00001e+00 9.99967e-01
1.60000e+00 1.00001e+00 1.00006e+00
1.80000e+00 1.00002e+00 1.00013e+00
2.00000e+00 1.00001e+00 9.99965e-01
2.20000e+00 9.99994e-01 9.99908e-01
2.40000e+00 9.99995e-01 9.99971e-01
2.60000e+00 1.00000e+00 1.00004e+00
2.80000e+00 1.00000e+00 9.99993e-01
3.00000e+00 1.00000e+00 9.99987e-01
3.20000e+00 1.00000e+00 1.00003e+00
3.40000e+00 1.00001e+00 1.00003e+00
3.60000e+00 1.00000e+00 1.00006e+00
3.80000e+00 1.00000e+00 9.99996e-01
4.00000e+00 9.99992e-01 9.99933e-01
4.20000e+00 9.99992e-01 9.99977e-01
4.40000e+00 9.99994e-01 9.99977e-01
4.60000e+00 9.99994e-01 9.99973e-01
4.80000e+00 9.99995e-01 9.99982e-01
5.00000e+00 9.99998e-01 1.00000e+00
5.20000e+00 9.99998e-01 9.99985e-01
5.40000e+00 9.99999e-01 9.99992e-01
5.60000e+00 1.00000e+00 9.99993e-01
5.80000e+00 1.00000e+00 1.00001e+00
6.00000e+00 1.00000e+00 1.00001e+00
6.20000e+00 1.00001e+00 1.00004e+00
6.40000e+00 1.00001e+00 1.00003e+00
6.60000e+00 1.00000e+00 1.00001e+00
6.80000e+00 9.99999e-01 9.99996e-01
7.00000e+00 9.99995e-01 9.99987e-01
7.20000e+00 9.99991e-01 9.99958e-01
7.40000e+00 9.99989e-01 9.99950e-01
7.60000e+00 9.99988e-01 9.99954e-01
7.80000e+00 9.99991e-01 9.99969e-01
8.00000e+00 9.99993e-01 9.99997e-01
8.20000e+00 9.99995e-01 9.99999e-01
8.40000e+00 9.99994e-01 9.99990e-01
8.60000e+00 9.99992e-01 9.99976e-01
8.80000e+00 9.99991e-01 9.99974e-01
9.00000e+00 9.99990e-01 9.99959e-01
9.20000e+00 9.99991e-01 9.99968e-01
9.40000e+00 9.99993e-01 9.99980e-01
9.60000e+00 9.99997e-01 1.00000e+00
9.80000e+00 9.99998e-01 1.00001e+00
1.00000e+01 9.99999e-01 9.99997e-01
1.02000e+01 9.99999e-01 9.99999e-01
1.04000e+01 9.99999e-01 1.00000e+00
1.06000e+01 1.00000e+00 1.00000e+00
1.08000e+01 9.99999e-01 1.00000e+00
1.10000e+01 9.99999e-01 9.99993e-01
1.12000e+01 9.99999e-01 9.99992e-01
1.14000e+01 9.99999e-01 9.99996e-01
1.16000e+01 1.00000e+00 1.00000e+00
1.18000e+01 1.00000e+00 1.00001e+00
1.20000e+01 1.00000e+00 1.00001e+00
1.22000e+01 1.00000e+00 1.00001e+00
1.24000e+01 1.00000e+00 1.00001e+00
1.26000e+01 1.00000e+00 9.99999e-01
1.28000e+01 1.00000e+00 9.99993e-01
1.30000e+01 1.00000e+00 9.99999e-01
1.32000e+01 1.00000e+00 1.00001e+00
1.34000e+01 1.00000e+00 1.00002e+00
1.36000e+01 1.00000e+00 1.00002e+00
1.38000e+01 1.00000e+00 1.00001e+00
1.40000e+01 1.00000e+00 1.00001e+00
1.42000e+01 1.00000e+00 1.00001e+00
1.44000e+01 1.00000e+00 1.00001e+00
1.46000e+01 9.99999e-01 1.00000e+00
1.48000e+01 9.99998e-01 9.99994e-01
1.50000e+01 9.99997e-01 9.99985e-01
1.52000e+01 9.99997e-01 9.99986e-01
1.54000e+01 9.99997e-01 9.99990e-01
1.56000e+01 9.99999e-01 9.99997e-01
1.58000e+01 1.00000e+00 1.00000e+00
1.60000e+01 1.00000e+00 1.00001e+00
1.62000e+01 1.00000e+00 1.00002e+00
1.64000e+01 1.00000e+00 1.00002e+00
1.66000e+01 1.00000e+00 1.00002e+00
1.68000e+01 1.00001e+00 1.00002e+00
1.70000e+01 1.00001e+00 1.00002e+00
1.72000e+01 1.00001e+00 1.00002e+00
1.74000e+01 1.00001e+00 1.00002e+00
1.76000e+01 1.00001e+00 1.00002e+00
1.78000e+01 1.00001e+00 1.00002e+00
1.80000e+01 1.00000e+00 1.00001e+00
1.82000e+01 1.00001e+00 1.00001e+00
1.84000e+01 1.00001e+00 1.00001e+00
1.86000e+01 1.00001e+00 1.00002e+00
1.88000e+01 1.00001e+00 1.00003e+00
1.90000e+01 1.00001e+00 1.00003e+00
1.92000e+01 1.00001e+00 1.00003e+00
1.94000e+01 1.00001e+00 1.00003e+00
1.96000e+01 1.00001e+00 1.00003e+00
1.98000e+01 1.00001e+00 1.00003e+00
2.00000e+01 1.00001e+00 1.00003e+00
2.02000e+01 1.00001e+00 1.00003e+00
2.04000e+01 1.00001e+00 1.00003e+00
2.06000e+01 1.00001e+00 1.00002e+00
2.08000e+01 1.00001e+00 1.00002e+00
2.10000e+01 1.00001e+00 1.00002e+00
2.12000e+01 1.00001e+00 1.00002e+00
2.14000e+01 1.00001e+00 1.00002e+00
2.16000e+01 1.00001e+00 1.00002e+00
2.18000e+01 1.00001e+00 1.00002e+00
2.20000e+01 1.00001e+00 1.00001e+00
2.22000e+01 1.00000e+00 1.00001e+00
2.24000e+01 1.00000e+00 1.00000e+00
2.26000e+01 1.00000e+00 9.99995e-01
2.28000e+01 9.99998e-01 9.99989e-01
2.30000e+01 9.99995e-01 9.99982e-01
2.32000e+01 9.99993e-01 9.99975e-01
2.34000e+01 9.99991e-01 9.99968e-01
2.36000e+01 9.99989e-01 9.99963e-01
2.38000e+01 9.99987e-01 9.99959e-01
2.40000e+01 9.99985e-01 9.99954e-01
2.42000e+01 9.99984e-01 9.99951e-01
2.44000e+01 9.99983e-01 9.99949e-01
2.46000e+01 9.99982e-01 9.99948e-01
2.48000e+01 9.99982e-01 9.99948e-01
2.50000e+01 9.99981e-01 9.99947e-01
2.52000e+01 9.99981e-01 9.99947e-01
2.54000e+01 9.99981e-01 9.99948e-01
2.56000e+01 9.99982e-01 9.99951e-01
2.58000e+01 9.99982e-01 9.99952e-01
2.60000e+01 9.99983e-01 9.99954e-01
2.62000e+01 9.99984e-01 9.99958e-01
2.64000e+01 9.99985e-01 9.99962e-01
2.66000e+01 9.99987e-01 9.99967e-01
2.68000e+01 9.99988e-01 9.99971e-01
2.70000e+01 9.99990e-01 9.99974e-01
2.72000e+01 9.99991e-01 9.99978e-01
2.74000e+01 9.99993e-01 9.99983e-01
2.76000e+01 9.99994e-01 9.99988e-01
2.78000e+01 9.99996e-01 9.99995e-01
2.80000e+01 9.99998e-01 1.00000e+00
2.82000e+01 9.99999e-01 1.00000e+00
2.84000e+01 1.00000e+00 1.00000e+00
2.86000e+01 1.00000e+00 1.00000e+00
2.88000e+01 1.00000e+00 1.00001e+00
2.90000e+01 1.00000e+00 1.00001e+00
2.92000e+01 1.00000e+00 1.00001e+00
2.94000e+01 1.00000e+00 1.00001e+00
2.96000e+01 1.00000e+00 1.00001e+00
2.98000e+01 1.00000e+00 1.00001e+00
3.00000e+01 1.00000e+00 1.00001e+00
3.02000e+01 1.00000e+00 1.00001e+00
3.04000e+01 1.00000e+00 1.00001e+00
3.06000e+01 1.00000e+00 1.00001e+00
3.08000e+01 1.00000e+00 1.00001e+00
3.10000e+01 1.00000e+00 1.00002e+00
3.12000e+01 1.00000e+00 1.00002e+00
3.14000e+01 1.00001e+00 1.00002e+00
3.16000e+01 1.00001e+00 1.00002e+00
3.18000e+01 1.00001e+00 1.00002e+00
3.20000e+01 1.00001e+00 1.00002e+00
3.22000e+01 1.00001e+00 1.00002e+00
3.24000e+01 1.00001e+00 1.00003e+00
3.26000e+01 1.00001e+00 1.00003e+00
3.28000e+01 1.00001e+00 1.00003e+00
3.30000e+01 1.00001e+00 1.00004e+00
3.32000e+01 1.00001e+00 1.00004e+00
3.34000e+01 1.00001e+00 1.00004e+00
3.36000e+01 1.00002e+00 1.00004e+00
3.38000e+01 1.00002e+00 1.00004e+00
3.40000e+01 1.00001e+00 1.00004e+00
3.42000e+01 1.00001e+00 1.00004e+00
3.44000e+01 1.00001e+00 1.00003e+00
3.46000e+01 1.00001e+00 1.00003e+00
3.48000e+01 1.00001e+00 1.00002e+00
3.50000e+01 1.00001e+00 1.00002e+00
3.52000e+01 1.00001e+00 1.00001e+00
3.54000e+01 1.00000e+00 1.00000e+00
3.56000e+01 1.00000e+00 9.99997e-01
3.58000e+01 9.99997e-01 9.99989e-01
3.60000e+01 9.99995e-01 9.99982e-01
3.62000e+01 9.99992e-01 9.99974e-01
3.64000e+01 9.99990e-01 9.99969e-01
3.66000e+01 9.99988e-01 9.99963e-01
3.68000e+01 9.99986e-01 9.99961e-01
3.70000e+01 9.99985e-01 9.99959e-01
3.72000e+01 9.99984e-01 9.99955e-01
3.74000e+01 9.99983e-01 9.99954e-01
3.76000e+01 9.99983e-01 9.99955e-01
3.78000e+01 9.99984e-01 9.99959e-01
3.80000e+01 9.99985e-01 9.99962e-01
3.82000e+01 9.99986e-01 9.99966e-01
3.84000e+01 9.99988e-01 9.99970e-01
3.86000e+01 9.99990e-01 9.99976e-01
3.88000e+01 9.99993e-01 9.99984e-01
3.90000e+01 9.99996e-01 9.99991e-01
3.92000e+01 9.99999e-01 1.00000e+00
3.94000e+01 1.00000e+00 1.00001e+00
3.96000e+01 1.00001e+00 1.00002e+00
3.98000e+01 1.00001e+00 1.00003e+00
4.00000e+01 1.00001e+00 1.00003e+00
4.02000e+01 1.00001e+00 1.00004e+00
4.04000e+01 1.00002e+00 1.00004e+00
4.06000e+01 1.00002e+00 1.00005e+00
4.08000e+01 1.00002e+00 1.00005e+00
4.10000e+01 1.00002e+00 1.00005e+00
4.12000e+01 1.00002e+00 1.00005e+00
4.14000e+01 1.00002e+00 1.00005e+00
4.16000e+01 1.00002e+00 1.00004e+00
4.18000e+01 1.00002e+00 1.00004e+00
4.20000e+01 1.00001e+00 1.00003e+00
4.22000e+01 1.00001e+00 1.00002e+00
4.24000e+01 1.00001e+00 1.00001e+00
4.26000e+01 1.00000e+00 1.00000e+00
4.28000e+01 1.00000e+00 9.99993e-01
4.30000e+01 9.99997e-01 9.99983e-01
4.32000e+01 9.99993e-01 9.99974e-01
4.34000e+01 9.99990e-01 9.99964e-01
4.36000e+01 9.99986e-01 9.99956e-01
4.38000e+01 9.99983e-01 9.99947e-01
4.40000e+01 9.99980e-01 9.99941e-01
4.42000e+01 9.99978e-01 9.99934e-01
4.44000e+01 9.99976e-01 9.99930e-01
4.46000e+01 9.99975e-01 9.99927e-01
4.48000e+01 9.99974e-01 9.99926e-01
4.50000e+01 9.99974e-01 9.99926e-01
4.52000e+01 9.99974e-01 9.99928e-01
4.54000e+01 9.99974e-01 9.99931e-01
4.56000e+01 9.99975e-01 9.99935e-01
4.58000e+01 9.99976e-01 9.99940e-01
4.60000e+01 9.99978e-01 9.99944e-01
4.62000e+01 9.99980e-01 9.99950e-01
4.64000e+01 9.99982e-01 9.99956e-01
4.66000e+01 9.99984e-01 9.99964e-01
4.68000e+01 9.99986e-01 9.99972e-01
4.70000e+01 9.99989e-01 9.99978e-01
4.72000e+01 9.99991e-01 9.99988e-01
4.74000e+01 9.99993e-01 9.99994e-01
4.76000e+01 9.99995e-01 1.00000e+00
4.78000e+01 9.99997e-01 1.00001e+00
4.80000e+01 9.99999e-01 1.00001e+00
4.82000e+01 1.00000e+00 1.00002e+00
4.84000e+01 1.00000e+00 1.00002e+00
4.86000e+01 1.00000e+00 1.00003e+00
4.88000e+01 1.00001e+00 1.00003e+00
4.90000e+01 1.00001e+00 1.00004e+00
4.92000e+01 1.00001e+00 1.00004e+00
4.94000e+01 1.00001e+00 1.00005e+00
4.96000e+01 1.00001e+00 1.00005e+00
4.98000e+01 1.00001e+00 1.00006e+00
5.00000e+01 1.00002e+00 1.00006e+00
5.02000e+01 1.00002e+00 1.00007e+00
5.04000e+01 1.00002e+00 1.00008e+00
5.06000e+01 1.00003e+00 1.00009e+00
5.08000e+01 1.00003e+00 1.00010e+00
5.10000e+01 1.00004e+00 1.00011e+00
5.12000e+01 1.00004e+00 1.00012e+00
5.14000e+01 1.00005e+00 1.00014e+00
5.16000e+01 1.00005e+00 1.00015e+00
5.18000e+01 1.00006e+00 1.00017e+00
5.20000e+01 1.00007e+00 1.00018e+00
5.22000e+01 1.00007e+00 1.00019e+00
5.24000e+01 1.00008e+00 1.00021e+00
5.26000e+01 1.00008e+00 1.00021e+00
5.28000e+01 1.00009e+00 1.00022e+00
5.30000e+01 1.00009e+00 1.00022e+00
5.32000e+01 1.00009e+00 1.00022e+00
5.34000e+01 1.00009e+00 1.00021e+00
5.36000e+01 1.00009e+00 1.00020e+00
5.38000e+01 1.00009e+00 1.00018e+00
5.40000e+01 1.00008e+00 1.00016e+00
5.42000e+01 1.00007e+00 1.00014e+00
5.44000e+01 1.00006e+00 1.00010e+00
5.46000e+01 1.00005e+00 1.00006e+00
5.48000e+01 1.00003e+00 1.00002e+00
5.50000e+01 1.00001e+00 9.99971e-01
5.52000e+01 9.99992e-01 9.99917e-01
5.54000e+01 9.99970e-01 9.99859e-01
5.56000e+01 9.99947e-01 9.99798e-01
5.58000e+01 9.99923e-01 9.99735e-01
5.60000e+01 9.99898e-01 9.99672e-01
5.62000e+01 9.99873e-01 9.99609e-01
5.64000e+01 9.99849e-01 9.99551e-01
5.66000e+01 9.99826e-01 9.99494e-01
5.68000e+01 9.99804e-01 9.99441e-01
5.70000e+01 9.99784e-01 9.99401e-01
5.72000e+01 9.99767e-01 9.99360e-01
5.74000e+01 9.99754e-01 9.99338e-01
5.76000e+01 9.99744e-01 9.99319e-01
5.78000e+01 9.99739e-01 9.99320e-01
5.80000e+01 9.99737e-01 9.99330e-01
5.82000e+01 9.99741e-01 9.99351e-01
5.84000e+01 9.99749e-01 9.99383e-01
5.86000e+01 9.99761e-01 9.99428e-01
5.88000e+01 9.99779e-01 9.99485e-01
5.90000e+01 9.99801e-01 9.99553e-01
5.92000e+01 9.99828e-01 9.99633e-01
5.94000e+01 9.99859e-01 9.99722e-01
5.96000e+01 9.99894e-01 9.99821e-01
5.98000e+01 9.99933e-01 9.99931e-01
6.00000e+01 9.99975e-01 1.00005e+00
6.02000e+01 1.00002e+00 1.00017e+00
6.04000e+01 1.00006e+00 1.00029e+00
6.06000e+01 1.00011e+00 1.00041e+00
6.08000e+01 1.00016e+00 1.00054e+00
6.10000e+01 1.00020e+00 1.00064e+00
6.12000e+01 1.00024e+00 1.00076e+00
6.14000e+01 1.00028e+00 1.00085e+00
6.16000e+01 1.00032e+00 1.00093e+00
6.18000e+01 1.00035e+00 1.00100e+00
6.20000e+01 1.00037e+00 1.00106e+00
6.22000e+01 1.00039e+00 1.00109e+00
6.24000e+01 1.00040e+00 1.00111e+00
6.26000e+01 1.00041e+00 1.00110e+00
6.28000e+01 1.00041e+00 1.00108e+00
6.30000e+01 1.00040e+00 1.00104e+00
6.32000e+01 1.00039e+00 1.00099e+00
6.34000e+01 1.00037e+00 1.00093e+00
6.36000e+01 1.00035e+00 1.00084e+00
6.38000e+01 1.00031e+00 1.00075e+00
6.40000e+01 1.00028e+00 1.00064e+00
6.42000e+01 1.00023e+00 1.00051e+00
6.44000e+01 1.00019e+00 1.00038e+00
6.46000e+01 1.00014e+00 1.00023e+00
6.48000e+01 1.00008e+00 1.00009e+00
6.50000e+01 1.00003e+00 9.99933e-01
6.52000e+01 9.99969e-01 9.99774e-01
6.54000e+01 9.99913e-01 9.99630e-01
6.56000e+01 9.99859e-01 9.99486e-01
6.58000e+01 9.99805e-01 9.99332e-01
6.60000e+01 9.99757e-01 9.99235e-01
6.62000e+01 9.99713e-01 9.99103e-01
6.64000e+01 9.99671e-01 9.98990e-01
6.66000e+01 9.99640e-01 9.98964e-01
6.68000e+01 9.99612e-01 9.98842e-01
6.70000e+01 9.99591e-01 9.98850e-01
6.72000e+01 9.99581e-01 9.98836e-01
6.74000e+01 9.99572e-01 9.98819e-01
6.76000e+01 9.99573e-01 9.98853e-01
6.78000e+01 9.99580e-01 9.98893e-01
6.80000e+01 9.99593e-01 9.98932e-01
6.82000e+01 9.99610e-01 9.98992e-01
6.84000e+01 9.99636e-01 9.99084e-01
6.86000e+01 9.99666e-01 9.99176e-01
6.88000e+01 9.99700e-01 9.99268e-01
6.90000e+01 9.99740e-01 9.99391e-01
6.92000e+01 9.99784e-01 9.99521e-01
6.94000e+01 9.99829e-01 9.99646e-01
6.96000e+01 9.99877e-01 9.99775e-01
6.98000e+01 9.99927e-01 9.99927e-01
7.00000e+01 9.99976e-01 1.00005e+00
7.02000e+01 1.00002e+00 1.00017e+00
7.04000e+01 1.00007e+00 1.00032e+00
7.06000e+01 1.00012e+00 1.00042e+00
7.08000e+01 1.00015e+00 1.00052e+00
7.10000e+01 1.00019e+00 1.00066e+00
7.12000e+01 1.00023e+00 1.00068e+00
7.14000e+01 1.00025e+00 1.00077e+00
7.16000e+01 1.00028e+00 1.00084e+00
7.18000e+01 1.00029e+00 1.00081e+00
7.20000e+01 1.00030e+00 1.00087e+00
7.22000e+01 1.00031e+00 1.00086e+00
7.24000e+01 1.00031e+00 1.00084e+00
7.26000e+01 1.00030e+00 1.00082e+00
7.28000e+01 1.00030e+00 1.00080e+00
7.30000e+01 1.00028e+00 1.00074e+00
7.32000e+01 1.00027e+00 1.00069e+00
7.34000e+01 1.00025e+00 1.00063e+00
7.36000e+01 1.00022e+00 1.00055e+00
7.38000e+01 1.00020e+00 1.00047e+00
7.40000e+01 1.00017e+00 1.00040e+00
7.42000e+01 1.00014e+00 1.00031e+00
7.44000e+01 1.00011e+00 1.00021e+00
7.46000e+01 1.00008e+00 1.00014e+00
7.48000e+01 1.00004e+00 1.00004e+00
7.50000e+01 1.00001e+00 9.99952e-01
7.52000e+01 9.99985e-01 9.99901e-01
7.54000e+01 9.99957e-01 9.99803e-01
7.56000e+01 9.99931e-01 9.99732e-01
7.58000e+01 9.99910e-01 9.99712e-01
7.60000e+01 9.99888e-01 9.99616e-01
7.62000e+01 9.99871e-01 9.99592e-01
7.64000e+01 9.99859e-01 9.99588e-01
7.66000e+01 9.99846e-01 9.99523e-01
7.68000e+01 9.99838e-01 9.99542e-01
7.70000e+01 9.99833e-01 9.99534e-01
7.72000e+01 9.99829e-01 9.99521e-01
7.74000e+01 9.99829e-01 9.99544e-01
7.76000e+01 9.99832e-01 9.99558e-01
7.78000e+01 9.99835e-01 9.99566e-01
7.80000e+01 9.99841e-01 9.99597e-01
7.82000e+01 9.99849e-01 9.99631e-01
7.84000e+01 9.99859e-01 9.99656e-01
7.86000e+01 9.99869e-01 9.99691e-01
7.88000e+01 9.99882e-01 9.99741e-01
7.90000e+01 9.99896e-01 9.99772e-01
7.92000e+01 9.99910e-01 9.99814e-01
7.94000e+01 9.99928e-01 9.99871e-01
7.96000e+01 9.99945e-01 9.99916e-01
7.98000e+01 9.99964e-01 9.99962e-01
8.00000e+01 9.99985e-01 1.00003e+00
8.02000e+01 1.00001e+00 1.00008e+00
8.04000e+01 1.00003e+00 1.00013e+00
8.06000e+01 1.00005e+00 1.00020e+00
8.08000e+01 1.00007e+00 1.00025e+00
8.10000e+01 1.00009e+00 1.00029e+00
8.12000e+01 1.00011e+00 1.00037e+00
8.14000e+01 1.00013e+00 1.00039e+00
8.16000e+01 1.00015e+00 1.00043e+00
8.18000e+01 1.00017e+00 1.00050e+00
8.20000e+01 1.00019e+00 1.00051e+00
8.22000e+01 1.00020e+00 1.00054e+00
8.24000e+01 1.00022e+00 1.00059e+00
8.26000e+01 1.00023e+00 1.00057e+00
8.28000e+01 1.00023e+00 1.00059e+00
8.30000e+01 1.00024e+00 1.00059e+00
8.32000e+01 1.00023e+00 1.00057e+00
8.34000e+01 1.00023e+00 1.00055e+00
8.36000e+01 1.00022e+00 1.00052e+00
8.38000e+01 1.00021e+00 1.00047e+00
8.40000e+01 1.00019e+00 1.00040e+00
8.42000e+01 1.00016e+00 1.00034e+00
8.44000e+01 1.00014e+00 1.00026e+00
8.46000e+01 1.00010e+00 1.00016e+00
8.48000e+01 1.00007e+00 1.00006e+00
8.50000e+01 1.00002e+00 9.99951e-01
8.52000e+01 9.99979e-01 9.99834e-01
8.54000e+01 9.99931e-01 9.99701e-01
8.56000e+01 9.99881e-01 9.99577e-01
8.58000e+01 9.99830e-01 9.99451e-01
8.60000e+01 9.99780e-01 9.99307e-01
8.62000e+01 9.99729e-01 9.99195e-01
8.64000e+01 9.99683e-01 9.99072e-01
8.66000e+01 9.99639e-01 9.98974e-01
8.68000e+01 9.99601e-01 9.98888e-01
8.70000e+01 9.99568e-01 9.98813e-01
8.72000e+01 9.99543e-01 9.98767e-01
8.74000e+01 9.99525e-01 9.98732e-01
8.76000e+01 9.99516e-01 9.98735e-01
8.78000e+01 9.99515e-01 9.98754e-01
8.80000e+01 9.99524e-01 9.98798e-01
8.82000e+01 9.99542e-01 9.98867e-01
8.84000e+01 9.99571e-01 9.98961e-01
8.86000e+01 9.99609e-01 9.99079e-01
8.88000e+01 9.99657e-01 9.99218e-01
8.90000e+01 9.99714e-01 9.99380e-01
8.92000e+01 9.99779e-01 9.99564e-01
8.94000e+01 9.99851e-01 9.99761e-01
8.96000e+01 9.99929e-01 9.99970e-01
8.98000e+01 1.00001e+00 1.00019e+00
9.00000e+01 1.00010e+00 1.00041e+00
9.02000e+01 1.00018e+00 1.00064e+00
9.04000e+01 1.00026e+00 1.00087e+00
9.06000e+01 1.00035e+00 1.00106e+00
9.08000e+01 1.00042e+00 1.00126e+00
9.10000e+01 1.00049e+00 1.00143e+00
9.12000e+01 1.00055e+00 1.00156e+00
9.14000e+01 1.00060e+00 1.00167e+00
9.16000e+01 1.00063e+00 1.00174e+00
9.18000e+01 1.00066e+00 1.00178e+00
9.20000e+01 1.00067e+00 1.00176e+00
9.22000e+01 1.00066e+00 1.00171e+00
9.24000e+01 1.00064e+00 1.00164e+00
9.26000e+01 1.00061e+00 1.00154e+00
9.28000e+01 1.00056e+00 1.00139e+00
9.30000e+01 1.00050e+00 1.00120e+00
9.32000e+01 1.00043e+00 1.00099e+00
9.34000e+01 1.00034e+00 1.00076e+00
9.36000e+01 1.00025e+00 1.00050e+00
9.38000e+01 1.00015e+00 1.00022e+00
9.40000e+01 1.00004e+00 9.99927e-01
9.42000e+01 9.99926e-01 9.99626e-01
9.44000e+01 9.99814e-01 9.99332e-01
9.46000e+01 9.99706e-01 9.99053e-01
9.48000e+01 9.99600e-01 9.98797e-01
9.50000e+01 9.99503e-01 9.98537e-01
9.52000e+01 9.99414e-01 9.98317e-01
9.54000e+01 9.99345e-01 9.98180e-01
9.56000e+01 9.99283e-01 9.97983e-01
9.58000e+01 9.99247e-01 9.97993e-01
9.60000e+01 9.99225e-01 9.97948e-01
9.62000e+01 9.99219e-01 9.97973e-01
9.64000e+01 9.99233e-01 9.98061e-01
9.66000e+01 9.99266e-01 9.98189e-01
9.68000e+01 9.99314e-01 9.98335e-01
9.70000e+01 9.99381e-01 9.98536e-01
9.72000e+01 9.99469e-01 9.98804e-01
9.74000e+01 9.99571e-01 9.99099e-01
9.76000e+01 9.99686e-01 9.99409e-01
9.78000e+01 9.99812e-01 9.99756e-01
9.80000e+01 9.99949e-01 1.00014e+00
9.82000e+01 1.00009e+00 1.00052e+00
9.84000e+01 1.00024e+00 1.00090e+00
9.86000e+01 1.00039e+00 1.00131e+00
9.88000e+01 1.00053e+00 1.00166e+00
9.90000e+01 1.00066e+00 1.00199e+00
9.92000e+01 1.00079e+00 1.00235e+00
9.94000e+01 1.00090e+00 1.00251e+00
9.96000e+01 1.00100e+00 1.00281e+00
9.98000e+01 1.00107e+00 1.00288e+00
1.00000e+02 1.00113e+00 1.00304e+00
1.00200e+02 1.00116e+00 1.00305e+00
1.00400e+02 1.00118e+00 1.00302e+00
1.00600e+02 1.00116e+00 1.00293e+00
1.00800e+02 1.00113e+00 1.00277e+00
1.01000e+02 1.00107e+00 1.00254e+00
1.01200e+02 1.00098e+00 1.00225e+00
1.01400e+02 1.00087e+00 1.00191e+00
1.01600e+02 1.00074e+00 1.00152e+00
1.01800e+02 1.00059e+00 1.00108e+00
1.02000e+02 1.00043e+00 1.00060e+00
1.02200e+02 1.00024e+00 1.00010e+00
1.02400e+02 1.00005e+00 9.99565e-01
1.02600e+02 9.99844e-01 9.99006e-01
1.02800e+02 9.99632e-01 9.98457e-01
1.03000e+02 9.99417e-01 9.97889e-01
1.03200e+02 9.99203e-01 9.97356e-01
1.03400e+02 9.98991e-01 9.96770e-01
1.03600e+02 9.98791e-01 9.96335e-01
1.03800e+02 9.98603e-01 9.95797e-01
1.04000e+02 9.98428e-01 9.95398e-01
1.04200e+02 9.98284e-01 9.95148e-01
1.04400e+02 9.98148e-01 9.94679e-01
1.04600e+02 9.98053e-01 9.94737e-01
1.04800e+02 9.97983e-01 9.94579e-01
1.05000e+02 9.97928e-01 9.94540e-01
1.05200e+02 9.97909e-01 9.94681e-01
1.05400e+02 9.97920e-01 9.94808e-01
1.05600e+02 9.97953e-01 9.94965e-01
1.05800e+02 9.98018e-01 9.95248e-01
1.06000e+02 9.98118e-01 9.95642e-01
1.06200e+02 9.98245e-01 9.96063e-01
1.06400e+02 9.98400e-01 9.96540e-01
1.06600e+02 9.98592e-01 9.97154e-01
1.06800e+02 9.98819e-01 9.97853e-01
1.07000e+02 9.99073e-01 9.98575e-01
1.07200e+02 9.99354e-01 9.99367e-01
1.07400e+02 9.99666e-01 1.00028e+00
1.07600e+02 9.99998e-01 1.00119e+00
1.07800e+02 1.00035e+00 1.00210e+00
1.08000e+02 1.00071e+00 1.00308e+00
1.08200e+02 1.00109e+00 1.00406e+00
1.08400e+02 1.00148e+00 1.00504e+00
1.08600e+02 1.00187e+00 1.00596e+00
1.08800e+02 1.00225e+00 1.00705e+00
1.09000e+02 1.00262e+00 1.00784e+00
1.09200e+02 1.00297e+00 1.00871e+00
1.09400e+02 1.00331e+00 1.00954e+00
1.09600e+02 1.00358e+00 1.01003e+00
1.09800e+02 1.00385e+00 1.01068e+00
1.10000e+02 1.00405e+00 1.01091e+00
1.10200e+02 1.00422e+00 1.01126e+00
1.10400e+02 1.00432e+00 1.01123e+00
1.10600e+02 1.00436e+00 1.01110e+00
1.10800e+02 1.00435e+00 1.01086e+00
1.11000e+02 1.00427e+00 1.01043e+00
1.11200e+02 1.00413e+00 1.00980e+00
1.11400e+02 1.00390e+00 1.00903e+00
1.11600e+02 1.00361e+00 1.00810e+00
1.11800e+02 1.00323e+00 1.00695e+00
1.12000e+02 1.00278e+00 1.00559e+00
1.12200e+02 1.00226e+00 1.00410e+00
1.12400e+02 1.00167e+00 1.00244e+00
1.12600e+02 1.00102e+00 1.00056e+00
1.12800e+02 1.00030e+00 9.98611e-01
1.13000e+02 9.99537e-01 9.96596e-01
1.13200e+02 9.98734e-01 9.94460e-01
1.13400e+02 9.97899e-01 9.92289e-01
1.13600e+02 9.97056e-01 9.90108e-01
1.13800e+02 9.96228e-01 9.87989e-01
1.14000e+02 9.95403e-01 9.85877e-01
1.14200e+02 9.94649e-01 9.84145e-01
1.14400e+02 9.93915e-01 9.82348e-01
1.14600e+02 9.93275e-01 9.81149e-01
1.14800e+02 9.92714e-01 9.79702e-01
1.15000e+02 9.92252e-01 9.78890e-01
1.15200e+02 9.91913e-01 9.78214e-01
1.15400e+02 9.91682e-01 9.78037e-01
1.15600e+02 9.91586e-01 9.78217e-01
1.15800e+02 9.91626e-01 9.78738e-01
1.16000e+02 9.91808e-01 9.79595e-01
1.16200e+02 9.92134e-01 9.80784e-01
1.16400e+02 9.92601e-01 9.82340e-01
1.16600e+02 9.93210e-01 9.84255e-01
1.16800e+02 9.93957e-01 9.86538e-01
1.17000e+02 9.94831e-01 9.89139e-01
1.17200e+02 9.95825e-01 9.91961e-01
1.17400e+02 9.96932e-01 9.95053e-01
1.17600e+02 9.98138e-01 9.98388e-01
1.17800e+02 9.99433e-01 1.00185e+00
1.18000e+02 1.00079e+00 1.00545e+00
1.18200e+02 1.00218e+00 1.00913e+00
1.18400e+02 1.00359e+00 1.01274e+00
1.18600e+02 1.00499e+00 1.01652e+00
1.18800e+02 1.00635e+00 1.01991e+00
1.19000e+02 1.00761e+00 1.02284e+00
1.19200e+02 1.00883e+00 1.02663e+00
1.19400e+02 1.00984e+00 1.02785e+00
1.19600e+02 1.01074e+00 1.03140e+00
1.19800e+02 1.01146e+00 1.03173e+00
1.20000e+02 1.01191e+00 1.03276e+00
1.20200e+02 1.01226e+00 1.03322e+00
1.20400e+02 1.01233e+00 1.03254e+00
1.20600e+02 1.01217e+00 1.03159e+00
1.20800e+02 1.01184e+00 1.03046e+00
1.21000e+02 1.01127e+00 1.02849e+00
1.21200e+02 1.01044e+00 1.02572e+00
1.21400e+02 1.00941e+00 1.02267e+00
1.21600e+02 1.00820e+00 1.01929e+00
1.21800e+02 1.00676e+00 1.01506e+00
1.22000e+02 1.00515e+00 1.01045e+00
1.22200e+02 1.00342e+00 1.00583e+00
1.22400e+02 1.00160e+00 1.00099e+00
1.22600e+02 9.99685e-01 9.95593e-01
1.22800e+02 9.97761e-01 9.90561e-01
1.23000e+02 9.95896e-01 9.86043e-01
1.23200e+02 9.94057e-01 9.80542e-01
1.23400e+02 9.92357e-01 9.76670e-01
1.23600e+02 9.90884e-01 9.73181e-01
1.23800e+02 9.89449e-01 9.68269e-01
1.24000e+02 9.88442e-01 9.68193e-01
1.24200e+02 9.87621e-01 9.64445e-01
1.24400e+02 9.87073e-01 9.64645e-01
1.24600e+02 9.86912e-01 9.64899e-01
1.24800e+02 9.86957e-01 9.65159e-01
1.25000e+02 9.87294e-01 9.66507e-01
1.25200e+02 9.87967e-01 9.69019e-01
1.25400e+02 9.88876e-01 9.71803e-01
1.25600e+02 9.89983e-01 9.74820e-01
1.25800e+02 9.91348e-01 9.78917e-01
1.26000e+02 9.92933e-01 9.83474e-01
1.26200e+02 9.94633e-01 9.87844e-01
1.26400e+02 9.96443e-01 9.92536e-01
1.26600e+02 9.98372e-01 9.98165e-01
1.26800e+02 1.00032e+00 1.00316e+00
1.27000e+02 1.00222e+00 1.00770e+00
1.27200e+02 1.00410e+00 1.01303e+00
1.27400e+02 1.00586e+00 1.01797e+00
1.27600e+02 1.00739e+00 1.02047e+00
1.27800e+02 1.00877e+00 1.02580e+00
1.28000e+02 1.00986e+00 1.02719e+00
1.28200e+02 1.01049e+00 1.02791e+00
1.28400e+02 1.01098e+00 1.02978e+00
1.28600e+02 1.01106e+00 1.02856e+00
1.28800e+02 1.01075e+00 1.02708e+00
1.29000e+02 1.01019e+00 1.02559e+00
1.29200e+02 1.00932e+00 1.02319e+00
1.29400e+02 1.00806e+00 1.01915e+00
1.29600e+02 1.00648e+00 1.01462e+00
1.29800e+02 1.00466e+00 1.01012e+00
1.30000e+02 1.00255e+00 1.00465e+00
1.30200e+02 1.00016e+00 9.97818e-01
1.30400e+02 9.97664e-01 9.91936e-01
1.30600e+02 9.95091e-01 9.85712e-01
1.30800e+02 9.92513e-01 9.77632e-01
1.31000e+02 9.89953e-01 9.72449e-01
1.31200e+02 9.87679e-01 9.66265e-01
1.31400e+02 9.85486e-01 9.61721e-01
1.31600e+02 9.83747e-01 9.57800e-01
1.31800e+02 9.82316e-01 9.55198e-01
1.32000e+02 9.81342e-01 9.53074e-01
1.32200e+02 9.80837e-01 9.53137e-01
1.32400e+02 9.80838e-01 9.54300e-01
1.32600e+02 9.81403e-01 9.56716e-01
1.32800e+02 9.82520e-01 9.60392e-01
1.33000e+02 9.84168e-01 9.65592e-01
1.33200e+02 9.86381e-01 9.72164e-01
1.33400e+02 9.89175e-01 9.79947e-01
1.33600e+02 9.92492e-01 9.89024e-01
1.33800e+02 9.96277e-01 9.99277e-01
1.34000e+02 1.00049e+00 1.01052e+00
1.34200e+02 1.00505e+00 1.02257e+00
1.34400e+02 1.00989e+00 1.03488e+00
1.34600e+02 1.01490e+00 1.04763e+00
1.34800e+02 1.01994e+00 1.06134e+00
1.35000e+02 1.02491e+00 1.07345e+00
1.35200e+02 1.02979e+00 1.08559e+00
1.35400e+02 1.03429e+00 1.09558e+00
1.35600e+02 1.03842e+00 1.10527e+00
1.35800e+02 1.04188e+00 1.11267e+00
1.36000e+02 1.04470e+00 1.11767e+00
1.36200e+02 1.04664e+00 1.12119e+00
1.36400e+02 1.04766e+00 1.12086e+00
1.36600e+02 1.04761e+00 1.11845e+00
1.36800e+02 1.04642e+00 1.11295e+00
1.37000e+02 1.04408e+00 1.10438e+00
1.37200e+02 1.04048e+00 1.09295e+00
1.37400e+02 1.03555e+00 1.07866e+00
1.37600e+02 1.02932e+00 1.06093e+00
1.37800e+02 1.02191e+00 1.04004e+00
1.38000e+02 1.01338e+00 1.01705e+00
1.38200e+02 1.00388e+00 9.91670e-01
1.38400e+02 9.93593e-01 9.64430e-01
1.38600e+02 9.82631e-01 9.36609e-01
1.38800e+02 9.71318e-01 9.08004e-01
1.39000e+02 9.60081e-01 8.79813e-01
1.39200e+02 9.49035e-01 8.51627e-01
1.39400e+02 9.38868e-01 8.29405e-01
1.39600e+02 9.29359e-01 8.01896e-01
1.39800e+02 9.21599e-01 7.91613e-01
1.40000e+02 9.15197e-01 7.68969e-01
1.40200e+02 9.10417e-01 7.65320e-01
1.40400e+02 9.07760e-01 7.61857e-01
1.40600e+02 9.06346e-01 7.61319e-01
1.40800e+02 9.06622e-01 7.66178e-01
1.41000e+02 9.08666e-01 7.76121e-01
1.41200e+02 9.12141e-01 7.89031e-01
1.41400e+02 9.16857e-01 8.04750e-01
1.41600e+02 9.22873e-01 8.24383e-01
1.41800e+02 9.30172e-01 8.47879e-01
1.42000e+02 9.38574e-01 8.73748e-01
1.42200e+02 9.47985e-01 9.01346e-01
1.42400e+02 9.58425e-01 9.31352e-01
1.42600e+02 9.69907e-01 9.63825e-01
1.42800e+02 9.82386e-01 9.97631e-01
1.43000e+02 9.95745e-01 1.03216e+00
1.43200e+02 1.00983e+00 1.06734e+00
1.43400e+02 1.02455e+00 1.10295e+00
1.43600e+02 1.03976e+00 1.13822e+00
1.43800e+02 1.05517e+00 1.17445e+00
1.44000e+02 1.07032e+00 1.20702e+00
1.44200e+02 1.08484e+00 1.24049e+00
1.44400e+02 1.09817e+00 1.26984e+00
1.44600e+02 1.10982e+00 1.29775e+00
1.44800e+02 1.11938e+00 1.32975e+00
1.45000e+02 1.12579e+00 1.33972e+00
1.45200e+02 1.12975e+00 1.36783e+00
1.45400e+02 1.13007e+00 1.36923e+00
1.45600e+02 1.12694e+00 1.36680e+00
1.45800e+02 1.12121e+00 1.36322e+00
1.46000e+02 1.11257e+00 1.34953e+00
1.46200e+02 1.10121e+00 1.32314e+00
1.46400e+02 1.08778e+00 1.28944e+00
1.46600e+02 1.07285e+00 1.25008e+00
1.46800e+02 1.05669e+00 1.19880e+00
1.47000e+02 1.03954e+00 1.13503e+00
1.47200e+02 1.02215e+00 1.06871e+00
1.47400e+02 1.00531e+00 9.99496e-01
1.47600e+02 9.89528e-01 9.22943e-01
1.47800e+02 9.74948e-01 8.54295e-01
1.48000e+02 9.62771e-01 7.83530e-01
1.48200e+02 9.54019e-01 7.37363e-01
1.48400e+02 9.47573e-01 6.75992e-01
1.48600e+02 9.46436e-01 6.66918e-01
1.48800e+02 9.48482e-01 6.47185e-01
1.49000e+02 9.53667e-01 6.53692e-01
1.49200e+02 9.62252e-01 6.73082e-01
1.49400e+02 9.72934e-01 7.01743e-01
1.49600e+02 9.83816e-01 7.34449e-01
1.49800e+02 9.95103e-01 7.75270e-01
1.50000e+02 1.00640e+00 8.23159e-01
1.50200e+02 1.01604e+00 8.73225e-01
1.50400e+02 1.02368e+00 9.07343e-01
1.50600e+02 1.02898e+00 9.48496e-01
1.50800e+02 1.03304e+00 9.86981e-01
1.51000e+02 1.03366e+00 9.93439e-01
1.51200e+02 1.03226e+00 1.01465e+00
1.51400e+02 1.03031e+00 1.02203e+00
1.51600e+02 1.02595e+00 1.01605e+00
1.51800e+02 1.02017e+00 1.00483e+00
1.52000e+02 1.01416e+00 9.99152e-01
1.52200e+02 1.00739e+00 9.85639e-01
1.52400e+02 1.00039e+00 9.66448e-01
1.52600e+02 9.93520e-01 9.52501e-01
1.52800e+02 9.87701e-01 9.40778e-01
1.53000e+02 9.82328e-01 9.31006e-01
1.53200e+02 9.77630e-01 9.14260e-01
1.53400e+02 9.74127e-01 9.11255e-01
1.53600e+02 9.72327e-01 9.15506e-01
1.53800e+02 9.70899e-01 9.12909e-01
1.54000e+02 9.70132e-01 9.12576e-01
1.54200e+02 9.70316e-01 9.17964e-01
1.54400e+02 9.71298e-01 9.23296e-01
1.54600e+02 9.72631e-01 9.26025e-01
1.54800e+02 9.74492e-01 9.32943e-01
1.55000e+02 9.77081e-01 9.39275e-01
1.55200e+02 9.80129e-01 9.52031e-01
1.55400e+02 9.82990e-01 9.55973e-01
1.55600e+02 9.85456e-01 9.56947e-01
1.55800e+02 9.88386e-01 9.66482e-01
1.56000e+02 9.91017e-01 9.70530e-01
1.56200e+02 9.93083e-01 9.69173e-01
1.56400e+02 9.95086e-01 9.77398e-01
1.56600e+02 9.96722e-01 9.79568e-01
1.56800e+02 9.97330e-01 9.78066e-01
1.57000e+02 9.97539e-01 9.81834e-01
1.57200e+02 9.97141e-01 9.82374e-01
1.57400e+02 9.95947e-01 9.83065e-01
1.57600e+02 9.94175e-01 9.85397e-01
1.57800e+02 9.91965e-01 9.89538e-01
1.58000e+02 9.88991e-01 9.90234e-01
1.58200e+02 9.85553e-01 9.91043e-01
1.58400e+02 9.82013e-01 9.91124e-01
1.58600e+02 9.78548e-01 9.91906e-01
1.58800e+02 9.75504e-01 9.93968e-01
1.59000e+02 9.72678e-01 9.93063e-01
1.59200e+02 9.70261e-01 9.92614e-01
1.59400e+02 9.68470e-01 9.93174e-01
1.59600e+02 9.67245e-01 9.92148e-01
1.59800e+02 9.66476e-01 9.89909e-01
1.60000e+02 9.66369e-01 9.88348e-01
1.60200e+02 9.66864e-01 9.87066e-01
1.60400e+02 9.67728e-01 9.83731e-01
1.60600e+02 9.69019e-01 9.81320e-01
1.60800e+02 9.70649e-01 9.78846e-01
1.61000e+02 9.72465e-01 9.76100e-01
1.61200e+02 9.74251e-01 9.71501e-01
1.61400e+02 9.76152e-01 9.70929e-01
1.61600e+02 9.78003e-01 9.67537e-01
1.61800e+02 9.79561e-01 9.66472e-01
1.62000e+02 9.81201e-01 9.67037e-01
1.62200e+02 9.82685e-01 9.66745e-01
1.62400e+02 9.84210e-01 9.67663e-01
1.62600e+02 9.85992e-01 9.70406e-01
1.62800e+02 9.87967e-01 9.73211e-01
1.63000e+02 9.90189e-01 9.76180e-01
1.63200e+02 9.92770e-01 9.81150e-01
1.63400e+02 9.95651e-01 9.87123e-01
1.63600e+02 9.98705e-01 9.92867e-01
1.63800e+02 1.00186e+00 9.99177e-01
1.64000e+02 1.00503e+00 1.00698e+00
1.64200e+02 1.00798e+00 1.01311e+00
1.64400e+02 1.01035e+00 1.01881e+00
1.64600e+02 1.01237e+00 1.02501e+00
1.64800e+02 1.01334e+00 1.02645e+00
1.65000e+02 1.01358e+00 1.03017e+00
1.65200e+02 1.01274e+00 1.02948e+00
1.65400e+02 1.01078e+00 1.02761e+00
1.65600e+02 1.00785e+00 1.02459e+00
1.65800e+02 1.00400e+00 1.01899e+00
1.66000e+02 9.99258e-01 1.01074e+00
1.66200e+02 9.93990e-01 1.00061e+00
1.66400e+02 9.88627e-01 9.89091e-01
1.66600e+02 9.83488e-01 9.76202e-01
1.66800e+02 9.78994e-01 9.62371e-01
1.67000e+02 9.75683e-01 9.47967e-01
1.67200e+02 9.73956e-01 9.36418e-01
1.67400e+02 9.73914e-01 9.21379e-01
1.67600e+02 9.76066e-01 9.16546e-01
1.67800e+02 9.80038e-01 9.06689e-01
1.68000e+02 9.85861e-01 9.05312e-01
1.68200e+02 9.93156e-01 9.06238e-01
1.68400e+02 1.00122e+00 9.08530e-01
1.68600e+02 1.00964e+00 9.13087e-01
1.68800e+02 1.01799e+00 9.20254e-01
1.69000e+02 1.02575e+00 9.28345e-01
1.69200e+02 1.03236e+00 9.36168e-01
1.69400e+02 1.03762e+00 9.43778e-01
1.69600e+02 1.04133e+00 9.53306e-01
1.69800e+02 1.04322e+00 9.60190e-01
1.70000e+02 1.04306e+00 9.62930e-01
1.70200e+02 1.04129e+00 9.69017e-01
1.70400e+02 1.03779e+00 9.68246e-01
1.70600e+02 1.03283e+00 9.67034e-01
1.70800e+02 1.02702e+00 9.65671e-01
1.71000e+02 1.02060e+00 9.63704e-01
1.71200e+02 1.01385e+00 9.58776e-01
1.71400e+02 1.00725e+00 9.54361e-01
1.71600e+02 1.00134e+00 9.51144e-01
1.71800e+02 9.96265e-01 9.48265e-01
1.72000e+02 9.91888e-01 9.42651e-01
1.72200e+02 9.88739e-01 9.43916e-01
1.72400e+02 9.86478e-01 9.42742e-01
1.72600e+02 9.84813e-01 9.42033e-01
1.72800e+02 9.83946e-01 9.44155e-01
1.73000e+02 9.83782e-01 9.46641e-01
1.73200e+02 9.84057e-01 9.49117e-01
1.73400e+02 9.84766e-01 9.52643e-01
1.73600e+02 9.85913e-01 9.57677e-01
1.73800e+02 9.87334e-01 9.62596e-01
1.74000e+02 9.88845e-01 9.66845e-01
1.74200e+02 9.90485e-01 9.71805e-01
1.74400e+02 9.92219e-01 9.77901e-01
1.74600e+02 9.93855e-01 9.81709e-01
1.74800e+02 9.95326e-01 9.86786e-01
1.75000e+02 9.96740e-01 9.90614e-01
1.75200e+02 9.97791e-01 9.92893e-01
1.75400e+02 9.98741e-01 9.95172e-01
1.75600e+02 9.99402e-01 9.96181e-01
1.75800e+02 9.99871e-01 9.96395e-01
1.76000e+02 1.00011e+00 9.95589e-01
1.76200e+02 1.00008e+00 9.93748e-01
1.76400e+02 9.99809e-01 9.91484e-01
1.76600e+02 9.99321e-01 9.89048e-01
1.76800e+02 9.98540e-01 9.86066e-01
1.77000e+02 9.97413e-01 9.82161e-01
1.77200e+02 9.95993e-01 9.78613e-01
1.77400e+02 9.94312e-01 9.76042e-01
1.77600e+02 9.92335e-01 9.72888e-01
1.77800e+02 9.90052e-01 9.70490e-01
1.78000e+02 9.87659e-01 9.68531e-01
1.78200e+02 9.85150e-01 9.67299e-01
1.78400e+02 9.82743e-01 9.66115e-01
1.78600e+02 9.80503e-01 9.65998e-01
1.78800e+02 9.78548e-01 9.66292e-01
1.79000e+02 9.76884e-01 9.67512e-01
1.79200e+02 9.75502e-01 9.68237e-01
1.79400e+02 9.74416e-01 9.68936e-01
1.79600e+02 9.73608e-01 9.70179e-01
1.79800e+02 9.73081e-01 9.70095e-01
1.80000e+02 9.72743e-01 9.69246e-01
1.80200e+02 9.72628e-01 9.67485e-01
1.80400e+02 9.72761e-01 9.65406e-01
1.80600e+02 9.73006e-01 9.62848e-01
1.80800e+02 9.73246e-01 9.58857e-01
1.81000e+02 9.73453e-01 9.53754e-01
1.81200e+02 9.73555e-01 9.48681e-01
1.81400e+02 9.73464e-01 9.43284e-01
1.81600e+02 9.73185e-01 9.36510e-01
1.81800e+02 9.72697e-01 9.31590e-01
1.82000e+02 9.72155e-01 9.26283e-01
1.82200e+02 9.71618e-01 9.22116e-01
1.82400e+02 9.71297e-01 9.19763e-01
1.82600e+02 9.71199e-01 9.17895e-01
1.82800e+02 9.71409e-01 9.18108e-01
1.83000e+02 9.71959e-01 9.19053e-01
1.83200e+02 9.72813e-01 9.20857e-01
1.83400e+02 9.73929e-01 9.23275e-01
1.83600e+02 9.75279e-01 9.26117e-01
1.83800e+02 9.76753e-01 9.29364e-01
1.84000e+02 9.78269e-01 9.32823e-01
1.84200e+02 9.79758e-01 9.36242e-01
1.84400e+02 9.81122e-01 9.40197e-01
1.84600e+02 9.82193e-01 9.41583e-01
1.84800e+02 9.82992e-01 9.45052e-01
1.85000e+02 9.83363e-01 9.45312e-01
1.85200e+02 9.83257e-01 9.45879e-01
1.85400e+02 9.82701e-01 9.45443e-01
1.85600e+02 9.81636e-01 9.43993e-01
1.85800e+02 9.80068e-01 9.41227e-01
1.86000e+02 9.78102e-01 9.37411e-01
1.86200e+02 9.75861e-01 9.32818e-01
1.86400e+02 9.73437e-01 9.27518e-01
1.86600e+02 9.70996e-01 9.21424e-01
1.86800e+02 9.68740e-01 9.15077e-01
1.87000e+02 9.66766e-01 9.08886e-01
1.87200e+02 9.65175e-01 9.02207e-01
1.87400e+02 9.64103e-01 8.95397e-01
1.87600e+02 9.63607e-01 8.90435e-01
1.87800e+02 9.63850e-01 8.85463e-01
1.88000e+02 9.64550e-01 8.81780e-01
1.88200e+02 9.66134e-01 8.82499e-01
1.88400e+02 9.68107e-01 8.82595e-01
1.88600e+02 9.70378e-01 8.83425e-01
1.88800e+02 9.72986e-01 8.86583e-01
1.89000e+02 9.75725e-01 8.90894e-01
1.89200e+02 9.78311e-01 8.94868e-01
1.89400e+02 9.80616e-01 8.99325e-01
1.89600e+02 9.82577e-01 9.05482e-01
1.89800e+02 9.83994e-01 9.09243e-01
1.90000e+02 9.84633e-01 9.13422e-01
1.90200e+02 9.84849e-01 9.16686e-01
1.90400e+02 9.84187e-01 9.16892e-01
1.90600e+02 9.83051e-01 9.17697e-01
1.90800e+02 9.81404e-01 9.16590e-01
1.91000e+02 9.79266e-01 9.13913e-01
1.91200e+02 9.76842e-01 9.10495e-01
1.91400e+02 9.74311e-01 9.06444e-01
1.91600e+02 9.71716e-01 9.01355e-01
1.91800e+02 9.69160e-01 8.95160e-01
1.92000e+02 9.66906e-01 8.91537e-01
1.92200e+02 9.64887e-01 8.85822e-01
1.92400e+02 9.63171e-01 8.83521e-01
1.92600e+02 9.61786e-01 8.80133e-01
1.92800e+02 9.60610e-01 8.78303e-01
1.93000e+02 9.59742e-01 8.76764e-01
1.93200e+02 9.59013e-01 8.75488e-01
1.93400e+02 9.58487e-01 8.75843e-01
1.93600e+02 9.58012e-01 8.75425e-01
1.93800e+02 9.57446e-01 8.74356e-01
1.94000e+02 9.56869e-01 8.73910e-01
1.94200e+02 9.56168e-01 8.72727e-01
1.94400e+02 9.55346e-01 8.70757e-01
1.94600e+02 9.54352e-01 8.68315e-01
1.94800e+02 9.53309e-01 8.65905e-01
1.95000e+02 9.52232e-01 8.63458e-01
1.95200e+02 9.51089e-01 8.60254e-01
1.95400e+02 9.49962e-01 8.57165e-01
1.95600e+02 9.48954e-01 8.54527e-01
1.95800e+02 9.48040e-01 8.52133e-01
1.96000e+02 9.47266e-01 8.48999e-01
1.96200e+02 9.46789e-01 8.48278e-01
1.96400e+02 9.46613e-01 8.47960e-01
1.96600e+02 9.46706e-01 8.48293e-01
1.96800e+02 9.47072e-01 8.49282e-01
1.97000e+02 9.47696e-01 8.50795e-01
1.97200e+02 9.48532e-01 8.53427e-01
1.97400e+02 9.49480e-01 8.55792e-01
1.97600e+02 9.50537e-01 8.58380e-01
1.97800e+02 9.51658e-01 8.61950e-01
1.98000e+02 9.52824e-01 8.65209e-01
1.98200e+02 9.53842e-01 8.67902e-01
1.98400e+02 9.54706e-01 8.69862e-01
1.98600e+02 9.55473e-01 8.73342e-01
1.98800e+02 9.55904e-01 8.73245e-01
1.99000e+02 9.56073e-01 8.74027e-01
1.99200e+02 9.56044e-01 8.74077e-01
1.99400e+02 9.55736e-01 8.72971e-01
1.99600e+02 9.55137e-01 8.71434e-01
1.99800e+02 9.54405e-01 8.69762e-01
2.00000e+02 9.53504e-01 8.67959e-01
2.00200e+02 9.52417e-01 8.65171e-01
2.00400e+02 9.51202e-01 8.62007e-01
2.00600e+02 9.49977e-01 8.59618e-01
2.00800e+02 9.48761e-01 8.56600e-01
2.01000e+02 9.47564e-01 8.53340e-01
2.01200e+02 9.46556e-01 8.51214e-01
2.01400e+02 9.45789e-01 8.49404e-01
2.01600e+02 9.45162e-01 8.47837e-01
2.01800e+02 9.44896e-01 8.48178e-01
2.02000e+02 9.44921e-01 8.48885e-01
2.02200e+02 9.45237e-01 8.49885e-01
2.02400e+02 9.45911e-01 8.51780e-01
2.02600e+02 9.46982e-01 8.54933e-01
2.02800e+02 9.48442e-01 8.58864e-01
2.03000e+02 9.50269e-01 8.63326e-01
2.03200e+02 9.52447e-01 8.68909e-01
2.03400e+02 9.54976e-01 8.75474e-01
2.03600e+02 9.57815e-01 8.82471e-01
2.03800e+02 9.60856e-01 8.89778e-01
2.04000e+02 9.64085e-01 8.97046e-01
2.04200e+02 9.67475e-01 9.04794e-01
2.04400e+02 9.70867e-01 9.12177e-01
2.04600e+02 9.74252e-01 9.18776e-01
2.04800e+02 9.77523e-01 9.27022e-01
2.05000e+02 9.80637e-01 9.32226e-01
2.05200e+02 9.83475e-01 9.38558e-01
2.05400e+02 9.85934e-01 9.41334e-01
2.05600e+02 9.87919e-01 9.43273e-01
2.05800e+02 9.89484e-01 9.43733e-01
2.06000e+02 9.90466e-01 9.43198e-01
2.06200e+02 9.90728e-01 9.40786e-01
2.06400e+02 9.90165e-01 9.36123e-01
2.06600e+02 9.88681e-01 9.29384e-01
2.06800e+02 9.86254e-01 9.20480e-01
2.07000e+02 9.82856e-01 9.09454e-01
2.07200e+02 9.78315e-01 8.96366e-01
2.07400e+02 9.72476e-01 8.80393e-01
2.07600e+02 9.65298e-01 8.61254e-01
2.07800e+02 9.56767e-01 8.40200e-01
2.08000e+02 9.46929e-01 8.17091e-01
2.08200e+02 9.35834e-01 7.90874e-01
2.08400e+02 9.23471e-01 7.62534e-01
2.08600e+02 9.09988e-01 7.32713e-01
2.08800e+02 8.95678e-01 7.01166e-01
2.09000e+02 8.80659e-01 6.68627e-01
2.09200e+02 8.65078e-01 6.36303e-01
2.09400e+02 8.49302e-01 6.02045e-01
2.09600e+02 8.33691e-01 5.74831e-01
2.09800e+02 8.18435e-01 5.40519e-01
2.10000e+02 8.04252e-01 5.19738e-01
2.10200e+02 7.91925e-01 4.93469e-01
2.10400e+02 7.80758e-01 4.68901e-01
2.10600e+02 7.72917e-01 4.61670e-01
2.10800e+02 7.66170e-01 4.32467e-01
2.11000e+02 7.62340e-01 4.35754e-01
2.11200e+02 7.60062e-01 4.20925e-01
2.11400e+02 7.58625e-01 4.21243e-01
2.11600e+02 7.58574e-01 4.26141e-01
2.11800e+02 7.58653e-01 4.31008e-01
2.12000e+02 7.59082e-01 4.41247e-01
2.12200e+02 7.60429e-01 4.56886e-01
2.12400e+02 7.62472e-01 4.69618e-01
2.12600e+02 7.65711e-01 4.81905e-01
2.12800e+02 7.71272e-01 4.98717e-01
2.13000e+02 7.78334e-01 5.03449e-01
2.13200e+02 7.87156e-01 5.16037e-01
2.13400e+02 7.97729e-01 5.26973e-01
2.13600e+02 8.08242e-01 5.32525e-01
2.13800e+02 8.18719e-01 5.47188e-01
2.14000e+02 8.28721e-01 5.64735e-01
2.14200e+02 8.36803e-01 5.81701e-01
2.14400e+02 8.43083e-01 6.04085e-01
2.14600e+02 8.48121e-01 6.34208e-01
2.14800e+02 8.51677e-01 6.64386e-01
2.15000e+02 8.54410e-01 6.93778e-01
2.15200e+02 8.57851e-01 7.29757e-01
2.15400e+02 8.63356e-01 7.65630e-01
2.15600e+02 8.71576e-01 7.93453e-01
2.15800e+02 8.84086e-01 8.26731e-01
2.16000e+02 9.02096e-01 8.58770e-01
2.16200e+02 9.24600e-01 8.79915e-01
2.16400e+02 9.51651e-01 9.09476e-01
2.16600e+02 9.82640e-01 9.41564e-01
2.16800e+02 1.01455e+00 9.70892e-01
2.17000e+02 1.04589e+00 1.00403e+00
2.17200e+02 1.07521e+00 1.04859e+00
2.17400e+02 1.09968e+00 1.09304e+00
2.17600e+02 1.11697e+00 1.13814e+00
2.17800e+02 1.12581e+00 1.18657e+00
2.18000e+02 1.12561e+00 1.24281e+00
2.18200e+02 1.11513e+00 1.28941e+00
2.18400e+02 1.09488e+00 1.32812e+00
2.18600e+02 1.06639e+00 1.37888e+00
2.18800e+02 1.03191e+00 1.39912e+00
2.19000e+02 9.93318e-01 1.41526e+00
2.19200e+02 9.56638e-01 1.43415e+00
2.19400e+02 9.26643e-01 1.42313e+00
2.19600e+02 9.07731e-01 1.41014e+00
2.19800e+02 9.07697e-01 1.41001e+00


==> fig/field_300.dat <==
0.00000e+00 1.00038e+00 1.00000e+00
2.00000e-01 9.99991e-01 1.00005e+00
4.00000e-01 1.00001e+00 1.00018e+00
6.00000e-01 1.00000e+00 1.00012e+00
8.00000e-01 9.99977e-01 9.99815e-01
1.00000e+00 9.99964e-01 9.99679e-01
1.20000e+00 9.99975e-01 9.99923e-01
1.40000e+00 1.00001e+00 1.00023e+00
1.60000e+00 1.00002e+00 1.00006e+00
1.80000e+00 1.00000e+00 9.99944e-01
2.00000e+00 1.00001e+00 9.99981e-01
2.20000e+00 1.00002e+00 1.00010e+00
2.40000e+00 1.00002e+00 1.00003e+00
2.60000e+00 1.00002e+00 1.00010e+00
2.80000e+00 1.00002e+00 1.00013e+00
3.00000e+00 1.00001e+00 1.00003e+00
3.20000e+00 1.00000e+00 9.99984e-01
3.40000e+00 9.99998e-01 9.99963e-01
3.60000e+00 9.99994e-01 9.99963e-01
3.80000e+00 9.99994e-01 9.99959e-01
4.00000e+00 9.99997e-01 1.00001e+00
4.20000e+00 9.99998e-01 1.00000e+00
4.40000e+00 9.99996e-01 9.99989e-01
4.60000e+00 9.99993e-01 9.99942e-01
4.80000e+00 9.99995e-01 9.99985e-01
5.00000e+00 1.00000e+00 1.00002e+00
5.20000e+00 1.00000e+00 1.00000e+00
5.40000e+00 9.99999e-01 1.00001e+00
5.60000e+00 9.99999e-01 9.99998e-01
5.80000e+00 9.99998e-01 1.00001e+00
6.00000e+00 9.99997e-01 9.99984e-01
6.20000e+00 9.99995e-01 9.99968e-01
6.40000e+00 9.99996e-01 1.00000e+00
6.60000e+00 9.99998e-01 1.00000e+00
6.80000e+00 9.99996e-01 9.99990e-01
7.00000e+00 9.99995e-01 9.99979e-01
7.20000e+00 9.99996e-01 9.99989e-01
7.40000e+00 9.99996e-01 9.99978e-01
7.60000e+00 9.99998e-01 9.99987e-01
7.80000e+00 1.00000e+00 1.00000e+00
8.00000e+00 1.00000e+00 1.00002e+00
8.20000e+00 1.00000e+00 1.00002e+00
8.40000e+00 1.00000e+00 1.00000e+00
8.60000e+00 1.00000e+00 1.00001e+00
8.80000e+00 1.00000e+00 1.00001e+00
9.00000e+00 1.00001e+00 1.00002e+00
9.20000e+00 1.00001e+00 1.00002e+00
9.40000e+00 1.00000e+00 1.00001e+00
9.60000e+00 1.00000e+00 1.00001e+00
9.80000e+00 1.00000e+00 1.00001e+00
1.00000e+01 1.00000e+00 1.00001e+00
1.02000e+01 1.00000e+00 1.00000e+00
1.04000e+01 9.99998e-01 9.99995e-01
1.06000e+01 9.99997e-01 9.99988e-01
1.08000e+01 9.99995e-01 9.99988e-01
1.10000e+01 9.99994e-01 9.99984e-01
1.12000e+01 9.99994e-01 9.99983e-01
1.14000e+01 9.99993e-01 9.99985e-01
1.16000e+01 9.99993e-01 9.99986e-01
1.18000e+01 9.99993e-01 9.99984e-01
1.20000e+01 9.99992e-01 9.99981e-01
1.22000e+01 9.99992e-01 9.99977e-01
1.24000e+01 9.99993e-01 9.99978e-01
1.26000e+01 9.99994e-01 9.99983e-01
1.28000e+01 9.99996e-01 9.99989e-01
1.30000e+01 9.99998e-01 9.99998e-01
1.32000e+01 1.00000e+00 1.00001e+00
1.34000e+01 1.00000e+00 1.00001e+00
1.36000e+01 1.00000e+00 1.00001e+00
1.38000e+01 1.00001e+00 1.00002e+00
1.40000e+01 1.00001e+00 1.00002e+00
1.42000e+01 1.00001e+00 1.00003e+00
1.44000e+01 1.00001e+00 1.00003e+00
1.46000e+01 1.00001e+00 1.00003e+00
1.48000e+01 1.00001e+00 1.00004e+00
1.50000e+01 1.00001e+00 1.00004e+00
1.52000e+01 1.00002e+00 1.00005e+00
1.54000e+01 1.00002e+00 1.00005e+00
1.56000e+01 1.00001e+00 1.00004e+00
1.58000e+01 1.00001e+00 1.00004e+00
1.60000e+01 1.00001e+00 1.00003e+00
1.62000e+01 1.00001e+00 1.00003e+00
1.64000e+01 1.00001e+00 1.00002e+00
1.66000e+01 1.00001e+00 1.00001e+00
1.68000e+01 1.00000e+00 1.00000e+00
1.70000e+01 1.00000e+00 1.00000e+00
1.72000e+01 1.00000e+00 9.99996e-01
1.74000e+01 9.99998e-01 9.99992e-01
1.76000e+01 9.99997e-01 9.99983e-01
1.78000e+01 9.99996e-01 9.99980e-01
1.80000e+01 9.99996e-01 9.99982e-01
1.82000e+01 9.99997e-01 9.99986e-01
1.84000e+01 9.99997e-01 9.99993e-01
1.86000e+01 9.99998e-01 9.99993e-01
1.88000e+01 9.99998e-01 9.99991e-01
1.90000e+01 9.99998e-01 9.99991e-01
1.92000e+01 9.99998e-01 9.99992e-01
1.94000e+01 9.99998e-01 9.99993e-01
1.96000e+01 9.99998e-01 9.99994e-01
1.98000e+01 9.99997e-01 9.99992e-01
2.00000e+01 9.99997e-01 9.99989e-01
2.02000e+01 9.99996e-01 9.99985e-01
2.04000e+01 9.99995e-01 9.99984e-01
2.06000e+01 9.99994e-01 9.99984e-01
2.08000e+01 9.99993e-01 9.99982e-01
2.10000e+01 9.99992e-01 9.99979e-01
2.12000e+01 9.99991e-01 9.99975e-01
2.14000e+01 9.99990e-01 9.99970e-01
2.16000e+01 9.99989e-01 9.99967e-01
2.18000e+01 9.99988e-01 9.99963e-01
2.20000e+01 9.99988e-01 9.99963e-01
2.22000e+01 9.99988e-01 9.99964e-01
2.24000e+01 9.99988e-01 9.99966e-01
2.26000e+01 9.99989e-01 9.99969e-01
2.28000e+01 9.99990e-01 9.99973e-01
2.30000e+01 9.99991e-01 9.99977e-01
2.32000e+01 9.99992e-01 9.99980e-01
2.34000e+01 9.99993e-01 9.99983e-01
2.36000e+01 9.99994e-01 9.99986e-01
2.38000e+01 9.99995e-01 9.99991e-01
2.40000e+01 9.99996e-01 9.99992e-01
2.42000e+01 9.99997e-01 9.99992e-01
2.44000e+01 9.99998e-01 9.99995e-01
2.46000e+01 9.99998e-01 9.99996e-01
2.48000e+01 9.99999e-01 9.99997e-01
2.50000e+01 1.00000e+00 1.00000e+00
2.52000e+01 1.00000e+00 1.00000e+00
2.54000e+01 1.00000e+00 1.00001e+00
2.56000e+01 1.00000e+00 1.00001e+00
2.58000e+01 1.00000e+00 1.00001e+00
2.60000e+01 1.00000e+00 1.00001e+00
2.62000e+01 1.00000e+00 1.00001e+00
2.64000e+01 1.00000e+00 1.00001e+00
2.66000e+01 1.00000e+00 1.00001e+00
2.68000e+01 1.00000e+00 1.00001e+00
2.70000e+01 1.00000e+00 1.00001e+00
2.72000e+01 1.00000e+00 1.00001e+00
2.74000e+01 1.00000e+00 1.00000e+00
2.76000e+01 1.00000e+00 1.00000e+00
2.78000e+01 9.99999e-01 9.99999e-01
2.80000e+01 9.99997e-01 9.99995e-01
2.82000e+01 9.99996e-01 9.99992e-01
2.84000e+01 9.99995e-01 9.99988e-01
2.86000e+01 9.99994e-01 9.99986e-01
2.88000e+01 9.99993e-01 9.99982e-01
2.90000e+01 9.99992e-01 9.99982e-01
2.92000e+01 9.99992e-01 9.99983e-01
2.94000e+01 9.99993e-01 9.99985e-01
2.96000e+01 9.99993e-01 9.99988e-01
2.98000e+01 9.99994e-01 9.99991e-01
3.00000e+01 9.99996e-01 9.99995e-01
3.02000e+01 9.99998e-01 1.00000e+00
3.04000e+01 9.99999e-01 1.00001e+00
3.06000e+01 1.00000e+00 1.00001e+00
3.08000e+01 1.00000e+00 1.00002e+00
3.10000e+01 1.00001e+00 1.00003e+00
3.12000e+01 1.00001e+00 1.00003e+00
3.14000e+01 1.00001e+00 1.00004e+00
3.16000e+01 1.00001e+00 1.00005e+00
3.18000e+01 1.00002e+00 1.00005e+00
3.20000e+01 1.00002e+00 1.00006e+00
3.22000e+01 1.00002e+00 1.00007e+00
3.24000e+01 1.00002e+00 1.00007e+00
3.26000e+01 1.00003e+00 1.00007e+00
3.28000e+01 1.00003e+00 1.00008e+00
3.30000e+01 1.00003e+00 1.00008e+00
3.32000e+01 1.00003e+00 1.00008e+00
3.34000e+01 1.00003e+00 1.00008e+00
3.36000e+01 1.00003e+00 1.00008e+00
3.38000e+01 1.00003e+00 1.00008e+00
3.40000e+01 1.00003e+00 1.00008e+00
3.42000e+01 1.00003e+00 1.00007e+00
3.44000e+01 1.00003e+00 1.00007e+00
3.46000e+01 1.00003e+00 1.00006e+00
3.48000e+01 1.00002e+00 1.00005e+00
3.50000e+01 1.00002e+00 1.00005e+00
3.52000e+01 1.00002e+00 1.00004e+00
3.54000e+01 1.00002e+00 1.00003e+00
3.56000e+01 1.00001e+00 1.00002e+00
3.58000e+01 1.00001e+00 1.00001e+00
3.60000e+01 1.00001e+00 1.00000e+00
3.62000e+01 1.00000e+00 9.99991e-01
3.64000e+01 9.99997e-01 9.99979e-01
3.66000e+01 9.99993e-01 9.99967e-01
3.68000e+01 9.99988e-01 9.99955e-01
3.70000e+01 9.99984e-01 9.99943e-01
3.72000e+01 9.99980e-01 9.99932e-01
3.74000e+01 9.99976e-01 9.99923e-01
3.76000e+01 9.99972e-01 9.99913e-01
3.78000e+01 9.99969e-01 9.99905e-01
3.80000e+01 9.99966e-01 9.99901e-01
3.82000e+01 9.99964e-01 9.99895e-01
3.84000e+01 9.99963e-01 9.99891e-01
3.86000e+01 9.99962e-01 9.99891e-01
3.88000e+01 9.99961e-01 9.99891e-01
3.90000e+01 9.99961e-01 9.99891e-01
3.92000e+01 9.99961e-01 9.99894e-01
3.94000e+01 9.99962e-01 9.99898e-01
3.96000e+01 9.99963e-01 9.99902e-01
3.98000e+01 9.99965e-01 9.99906e-01
4.00000e+01 9.99967e-01 9.99912e-01
4.02000e+01 9.99969e-01 9.99920e-01
4.04000e+01 9.99972e-01 9.99929e-01
4.06000e+01 9.99975e-01 9.99938e-01
4.08000e+01 9.99978e-01 9.99947e-01
4.10000e+01 9.99981e-01 9.99958e-01
4.12000e+01 9.99985e-01 9.99966e-01
4.14000e+01 9.99988e-01 9.99976e-01
4.16000e+01 9.99991e-01 9.99986e-01
4.18000e+01 9.99995e-01 9.99997e-01
4.20000e+01 9.99998e-01 1.00000e+00
4.22000e+01 1.00000e+00 1.00001e+00
4.24000e+01 1.00000e+00 1.00002e+00
4.26000e+01 1.00000e+00 1.00002e+00
4.28000e+01 1.00001e+00 1.00003e+00
4.30000e+01 1.00001e+00 1.00003e+00
4.32000e+01 1.00001e+00 1.00003e+00
4.34000e+01 1.00001e+00 1.00004e+00
4.36000e+01 1.00001e+00 1.00004e+00
4.38000e+01 1.00001e+00 1.00004e+00
4.40000e+01 1.00001e+00 1.00004e+00
4.42000e+01 1.00001e+00 1.00004e+00
4.44000e+01 1.00001e+00 1.00005e+00
4.46000e+01 1.00002e+00 1.00005e+00
4.48000e+01 1.00002e+00 1.00005e+00
4.50000e+01 1.00002e+00 1.00005e+00
4.52000e+01 1.00002e+00 1.00005e+00
4.54000e+01 1.00002e+00 1.00006e+00
4.56000e+01 1.00002e+00 1.00006e+00
4.58000e+01 1.00002e+00 1.00006e+00
4.60000e+01 1.00002e+00 1.00006e+00
4.62000e+01 1.00002e+00 1.00006e+00
4.64000e+01 1.00002e+00 1.00007e+00
4.66000e+01 1.00003e+00 1.00006e+00
4.68000e+01 1.00003e+00 1.00006e+00
4.70000e+01 1.00002e+00 1.00006e+00
4.72000e+01 1.00002e+00 1.00006e+00
4.74000e+01 1.00002e+00 1.00006e+00
4.76000e+01 1.00002e+00 1.00005e+00
4.78000e+01 1.00002e+00 1.00004e+00
4.80000e+01 1.00002e+00 1.00004e+00
4.82000e+01 1.00001e+00 1.00003e+00
4.84000e+01 1.00001e+00 1.00002e+00
4.86000e+01 1.00001e+00 1.00001e+00
4.88000e+01 1.00000e+00 9.99995e-01
4.90000e+01 9.99996e-01 9.99982e-01
4.92000e+01 9.99991e-01 9.99971e-01
4.94000e+01 9.99986e-01 9.99959e-01
4.96000e+01 9.99982e-01 9.99947e-01
4.98000e+01 9.99977e-01 9.99936e-01
5.00000e+01 9.99974e-01 9.99928e-01
5.02000e+01 9.99970e-01 9.99917e-01
5.04000e+01 9.99968e-01 9.99915e-01
5.06000e+01 9.99966e-01 9.99908e-01
5.08000e+01 9.99965e-01 9.99908e-01
5.10000e+01 9.99965e-01 9.99910e-01
5.12000e+01 9.99965e-01 9.99912e-01
5.14000e+01 9.99967e-01 9.99918e-01
5.16000e+01 9.99970e-01 9.99927e-01
5.18000e+01 9.99974e-01 9.99938e-01
5.20000e+01 9.99978e-01 9.99951e-01
5.22000e+01 9.99984e-01 9.99966e-01
5.24000e+01 9.99990e-01 9.99984e-01
5.26000e+01 9.99997e-01 1.00000e+00
5.28000e+01 1.00000e+00 1.00002e+00
5.30000e+01 1.00001e+00 1.00004e+00
5.32000e+01 1.00002e+00 1.00006e+00
5.34000e+01 1.00003e+00 1.00008e+00
5.36000e+01 1.00003e+00 1.00009e+00
5.38000e+01 1.00004e+00 1.00011e+00
5.40000e+01 1.00004e+00 1.00012e+00
5.42000e+01 1.00005e+00 1.00013e+00
5.44000e+01 1.00005e+00 1.00014e+00
5.46000e+01 1.00005e+00 1.00014e+00
5.48000e+01 1.00005e+00 1.00014e+00
5.50000e+01 1.00005e+00 1.00014e+00
5.52000e+01 1.00005e+00 1.00013e+00
5.54000e+01 1.00005e+00 1.00012e+00
5.56000e+01 1.00005e+00 1.00011e+00
5.58000e+01 1.00004e+00 1.00009e+00
5.60000e+01 1.00003e+00 1.00007e+00
5.62000e+01 1.00003e+00 1.00005e+00
5.64000e+01 1.00002e+00 1.00003e+00
5.66000e+01 1.00001e+00 9.99999e-01
5.68000e+01 1.00000e+00 9.99973e-01
5.70000e+01 9.99990e-01 9.99946e-01
5.72000e+01 9.99981e-01 9.99920e-01
5.74000e+01 9.99971e-01 9.99893e-01
5.76000e+01 9.99962e-01 9.99870e-01
5.78000e+01 9.99954e-01 9.99851e-01
5.80000e+01 9.99946e-01 9.99823e-01
5.82000e+01 9.99939e-01 9.99816e-01
5.84000e+01 9.99933e-01 9.99794e-01
5.86000e+01 9.99928e-01 9.99786e-01
5.88000e+01 9.99924e-01 9.99779e-01
5.90000e+01 9.99921e-01 9.99771e-01
5.92000e+01 9.99919e-01 9.99774e-01
5.94000e+01 9.99917e-01 9.99773e-01
5.96000e+01 9.99916e-01 9.99774e-01
5.98000e+01 9.99916e-01 9.99780e-01
6.00000e+01 9.99917e-01 9.99786e-01
6.02000e+01 9.99917e-01 9.99791e-01
6.04000e+01 9.99919e-01 9.99801e-01
6.06000e+01 9.99921e-01 9.99812e-01
6.08000e+01 9.99923e-01 9.99823e-01
6.10000e+01 9.99926e-01 9.99837e-01
6.12000e+01 9.99930e-01 9.99853e-01
6.14000e+01 9.99935e-01 9.99870e-01
6.16000e+01 9.99940e-01 9.99888e-01
6.18000e+01 9.99946e-01 9.99908e-01
6.20000e+01 9.99953e-01 9.99932e-01
6.22000e+01 9.99960e-01 9.99956e-01
6.24000e+01 9.99969e-01 9.99983e-01
6.26000e+01 9.99979e-01 1.00001e+00
6.28000e+01 9.99990e-01 1.00005e+00
6.30000e+01 1.00000e+00 1.00008e+00
6.32000e+01 1.00002e+00 1.00012e+00
6.34000e+01 1.00003e+00 1.00016e+00
6.36000e+01 1.00005e+00 1.00021e+00
6.38000e+01 1.00007e+00 1.00025e+00
6.40000e+01 1.00009e+00 1.00030e+00
6.42000e+01 1.00011e+00 1.00036e+00
6.44000e+01 1.00013e+00 1.00041e+00
6.46000e+01 1.00015e+00 1.00046e+00
6.48000e+01 1.00018e+00 1.00052e+00
6.50000e+01 1.00020e+00 1.00057e+00
6.52000e+01 1.00022e+00 1.00063e+00
6.54000e+01 1.00024e+00 1.00067e+00
6.56000e+01 1.00026e+00 1.00071e+00
6.58000e+01 1.00028e+00 1.00074e+00
6.60000e+01 1.00030e+00 1.00077e+00
6.62000e+01 1.00031e+00 1.00078e+00
6.64000e+01 1.00031e+00 1.00078e+00
6.66000e+01 1.00032e+00 1.00077e+00
6.68000e+01 1.00031e+00 1.00075e+00
6.70000e+01 1.00030e+00 1.00071e+00
6.72000e+01 1.00029e+00 1.00066e+00
6.74000e+01 1.00027e+00 1.00059e+00
6.76000e+01 1.00024e+00 1.00050e+00
6.78000e+01 1.00021e+00 1.00040e+00
6.80000e+01 1.00017e+00 1.00028e+00
6.82000e+01 1.00012e+00 1.00015e+00
6.84000e+01 1.00007e+00 1.00000e+00
6.86000e+01 1.00001e+00 9.99844e-01
6.88000e+01 9.99948e-01 9.99675e-01
6.90000e+01 9.99881e-01 9.99498e-01
6.92000e+01 9.99811e-01 9.99317e-01
6.94000e+01 9.99740e-01 9.99137e-01
6.96000e+01 9.99667e-01 9.98949e-01
6.98000e+01 9.99597e-01 9.98784e-01
7.00000e+01 9.99529e-01 9.98604e-01
7.02000e+01 9.99465e-01 9.98461e-01
7.04000e+01 9.99409e-01 9.98322e-01
7.06000e+01 9.99358e-01 9.98210e-01
7.08000e+01 9.99317e-01 9.98147e-01
7.10000e+01 9.99285e-01 9.98065e-01
7.12000e+01 9.99265e-01 9.98061e-01
7.14000e+01 9.99258e-01 9.98078e-01
7.16000e+01 9.99262e-01 9.98121e-01
7.18000e+01 9.99278e-01 9.98197e-01
7.20000e+01 9.99307e-01 9.98305e-01
7.22000e+01 9.99350e-01 9.98449e-01
7.24000e+01 9.99405e-01 9.98626e-01
7.26000e+01 9.99473e-01 9.98830e-01
7.28000e+01 9.99553e-01 9.99063e-01
7.30000e+01 9.99644e-01 9.99328e-01
7.32000e+01 9.99746e-01 9.99613e-01
7.34000e+01 9.99856e-01 9.99915e-01
7.36000e+01 9.99973e-01 1.00023e+00
7.38000e+01 1.00010e+00 1.00056e+00
7.40000e+01 1.00022e+00 1.00089e+00
7.42000e+01 1.00034e+00 1.00122e+00
7.44000e+01 1.00047e+00 1.00153e+00
7.46000e+01 1.00058e+00 1.00186e+00
7.48000e+01 1.00069e+00 1.00211e+00
7.50000e+01 1.00079e+00 1.00237e+00
7.52000e+01 1.00088e+00 1.00255e+00
7.54000e+01 1.00095e+00 1.00274e+00
7.56000e+01 1.00101e+00 1.00283e+00
7.58000e+01 1.00105e+00 1.00292e+00
7.60000e+01 1.00108e+00 1.00293e+00
7.62000e+01 1.00109e+00 1.00289e+00
7.64000e+01 1.00108e+00 1.00281e+00
7.66000e+01 1.00105e+00 1.00269e+00
7.68000e+01 1.00100e+00 1.00253e+00
7.70000e+01 1.00094e+00 1.00232e+00
7.72000e+01 1.00086e+00 1.00208e+00
7.74000e+01 1.00077e+00 1.00181e+00
7.76000e+01 1.00066e+00 1.00150e+00
7.78000e+01 1.00054e+00 1.00115e+00
7.80000e+01 1.00041e+00 1.00078e+00
7.82000e+01 1.00027e+00 1.00039e+00
7.84000e+01 1.00013e+00 9.99998e-01
7.86000e+01 9.99979e-01 9.99591e-01
7.88000e+01 9.99830e-01 9.99175e-01
7.90000e+01 9.99685e-01 9.98827e-01
7.92000e+01 9.99546e-01 9.98431e-01
7.94000e+01 9.99412e-01 9.98061e-01
7.96000e+01 9.99297e-01 9.97871e-01
7.98000e+01 9.99186e-01 9.97434e-01
8.00000e+01 9.99096e-01 9.97385e-01
8.02000e+01 9.99027e-01 9.97126e-01
8.04000e+01 9.98964e-01 9.97041e-01
8.06000e+01 9.98931e-01 9.97032e-01
8.08000e+01 9.98908e-01 9.96989e-01
8.10000e+01 9.98904e-01 9.97036e-01
8.12000e+01 9.98921e-01 9.97142e-01
8.14000e+01 9.98952e-01 9.97249e-01
8.16000e+01 9.98998e-01 9.97402e-01
8.18000e+01 9.99062e-01 9.97630e-01
8.20000e+01 9.99141e-01 9.97876e-01
8.22000e+01 9.99230e-01 9.98126e-01
8.24000e+01 9.99332e-01 9.98436e-01
8.26000e+01 9.99445e-01 9.98774e-01
8.28000e+01 9.99564e-01 9.99103e-01
8.30000e+01 9.99687e-01 9.99442e-01
8.32000e+01 9.99816e-01 9.99831e-01
8.34000e+01 9.99941e-01 1.00012e+00
8.36000e+01 1.00006e+00 1.00046e+00
8.38000e+01 1.00019e+00 1.00082e+00
8.40000e+01 1.00030e+00 1.00106e+00
8.42000e+01 1.00040e+00 1.00136e+00
8.44000e+01 1.00051e+00 1.00168e+00
8.46000e+01 1.00059e+00 1.00177e+00
8.48000e+01 1.00066e+00 1.00205e+00
8.50000e+01 1.00072e+00 1.00218e+00
8.52000e+01 1.00076e+00 1.00213e+00
8.54000e+01 1.00079e+00 1.00228e+00
8.56000e+01 1.00080e+00 1.00223e+00
8.58000e+01 1.00080e+00 1.00216e+00
8.60000e+01 1.00079e+00 1.00212e+00
8.62000e+01 1.00077e+00 1.00205e+00
8.64000e+01 1.00073e+00 1.00187e+00
8.66000e+01 1.00068e+00 1.00173e+00
8.68000e+01 1.00063e+00 1.00161e+00
8.70000e+01 1.00057e+00 1.00140e+00
8.72000e+01 1.00050e+00 1.00119e+00
8.74000e+01 1.00043e+00 1.00098e+00
8.76000e+01 1.00035e+00 1.00077e+00
8.78000e+01 1.00026e+00 1.00050e+00
8.80000e+01 1.00018e+00 1.00026e+00
8.82000e+01 1.00009e+00 1.00005e+00
8.84000e+01 1.00000e+00 9.99783e-01
8.86000e+01 9.99919e-01 9.99554e-01
8.88000e+01 9.99841e-01 9.99377e-01
8.90000e+01 9.99770e-01 9.99184e-01
8.92000e+01 9.99700e-01 9.98969e-01
8.94000e+01 9.99643e-01 9.98879e-01
8.96000e+01 9.99597e-01 9.98784e-01
8.98000e+01 9.99549e-01 9.98604e-01
9.00000e+01 9.99517e-01 9.98612e-01
9.02000e+01 9.99496e-01 9.98593e-01
9.04000e+01 9.99472e-01 9.98495e-01
9.06000e+01 9.99462e-01 9.98552e-01
9.08000e+01 9.99462e-01 9.98580e-01
9.10000e+01 9.99464e-01 9.98580e-01
9.12000e+01 9.99473e-01 9.98644e-01
9.14000e+01 9.99495e-01 9.98740e-01
9.16000e+01 9.99519e-01 9.98816e-01
9.18000e+01 9.99549e-01 9.98899e-01
9.20000e+01 9.99588e-01 9.99050e-01
9.22000e+01 9.99632e-01 9.99185e-01
9.24000e+01 9.99680e-01 9.99305e-01
9.26000e+01 9.99734e-01 9.99479e-01
9.28000e+01 9.99796e-01 9.99660e-01
9.30000e+01 9.99859e-01 9.99820e-01
9.32000e+01 9.99925e-01 1.00000e+00
9.34000e+01 9.99997e-01 1.00022e+00
9.36000e+01 1.00007e+00 1.00038e+00
9.38000e+01 1.00014e+00 1.00056e+00
9.40000e+01 1.00021e+00 1.00078e+00
9.42000e+01 1.00029e+00 1.00095e+00
9.44000e+01 1.00035e+00 1.00111e+00
9.46000e+01 1.00043e+00 1.00132e+00
9.48000e+01 1.00049e+00 1.00143e+00
9.50000e+01 1.00054e+00 1.00155e+00
9.52000e+01 1.00060e+00 1.00174e+00
9.54000e+01 1.00064e+00 1.00171e+00
9.56000e+01 1.00067e+00 1.00184e+00
9.58000e+01 1.00070e+00 1.00185e+00
9.60000e+01 1.00071e+00 1.00183e+00
9.62000e+01 1.00072e+00 1.00183e+00
9.64000e+01 1.00071e+00 1.00179e+00
9.66000e+01 1.00070e+00 1.00170e+00
9.68000e+01 1.00067e+00 1.00160e+00
9.70000e+01 1.00063e+00 1.00148e+00
9.72000e+01 1.00058e+00 1.00131e+00
9.74000e+01 1.00051e+00 1.00110e+00
9.76000e+01 1.00044e+00 1.00089e+00
9.78000e+01 1.00035e+00 1.00064e+00
9.80000e+01 1.00024e+00 1.00035e+00
9.82000e+01 1.00013e+00 1.00005e+00
9.84000e+01 1.00001e+00 9.99730e-01
9.86000e+01 9.99887e-01 9.99388e-01
9.88000e+01 9.99754e-01 9.99039e-01
9.90000e+01 9.99619e-01 9.98698e-01
9.92000e+01 9.99484e-01 9.98356e-01
9.94000e+01 9.99349e-01 9.97992e-01
9.96000e+01 9.99224e-01 9.97751e-01
9.98000e+01 9.99104e-01 9.97346e-01
1.00000e+02 9.99000e-01 9.97228e-01
1.00200e+02 9.98913e-01 9.96908e-01
1.00400e+02 9.98838e-01 9.96832e-01
1.00600e+02 9.98792e-01 9.96771e-01
1.00800e+02 9.98758e-01 9.96707e-01
1.01000e+02 9.98751e-01 9.96768e-01
1.01200e+02 9.98767e-01 9.96878e-01
1.01400e+02 9.98802e-01 9.97001e-01
1.01600e+02 9.98862e-01 9.97206e-01
1.01800e+02 9.98949e-01 9.97500e-01
1.02000e+02 9.99058e-01 9.97818e-01
1.02200e+02 9.99189e-01 9.98175e-01
1.02400e+02 9.99342e-01 9.98625e-01
1.02600e+02 9.99516e-01 9.99114e-01
1.02800e+02 9.99704e-01 9.99615e-01
1.03000e+02 9.99905e-01 1.00015e+00
1.03200e+02 1.00012e+00 1.00073e+00
1.03400e+02 1.00034e+00 1.00131e+00
1.03600e+02 1.00055e+00 1.00183e+00
1.03800e+02 1.00077e+00 1.00243e+00
1.04000e+02 1.00096e+00 1.00285e+00
1.04200e+02 1.00115e+00 1.00338e+00
1.04400e+02 1.00132e+00 1.00374e+00
1.04600e+02 1.00146e+00 1.00409e+00
1.04800e+02 1.00157e+00 1.00428e+00
1.05000e+02 1.00165e+00 1.00450e+00
1.05200e+02 1.00170e+00 1.00451e+00
1.05400e+02 1.00171e+00 1.00444e+00
1.05600e+02 1.00168e+00 1.00430e+00
1.05800e+02 1.00162e+00 1.00407e+00
1.06000e+02 1.00152e+00 1.00373e+00
1.06200e+02 1.00138e+00 1.00330e+00
1.06400e+02 1.00120e+00 1.00280e+00
1.06600e+02 1.00099e+00 1.00221e+00
1.06800e+02 1.00075e+00 1.00153e+00
1.07000e+02 1.00049e+00 1.00080e+00
1.07200e+02 1.00020e+00 1.00003e+00
1.07400e+02 9.99904e-01 9.99241e-01
1.07600e+02 9.99598e-01 9.98453e-01
1.07800e+02 9.99290e-01 9.97627e-01
1.08000e+02 9.98992e-01 9.96870e-01
1.08200e+02 9.98705e-01 9.96123e-01
1.08400e+02 9.98450e-01 9.95521e-01
1.08600e+02 9.98213e-01 9.94945e-01
1.08800e+02 9.98020e-01 9.94499e-01
1.09000e+02 9.97865e-01 9.94246e-01
1.09200e+02 9.97755e-01 9.94002e-01
1.09400e+02 9.97697e-01 9.94006e-01
1.09600e+02 9.97689e-01 9.94128e-01
1.09800e+02 9.97734e-01 9.94386e-01
1.10000e+02 9.97831e-01 9.94745e-01
1.10200e+02 9.97979e-01 9.95213e-01
1.10400e+02 9.98179e-01 9.95822e-01
1.10600e+02 9.98432e-01 9.96564e-01
1.10800e+02 9.98731e-01 9.97427e-01
1.11000e+02 9.99069e-01 9.98382e-01
1.11200e+02 9.99442e-01 9.99406e-01
1.11400e+02 9.99846e-01 1.00051e+00
1.11600e+02 1.00027e+00 1.00167e+00
1.11800e+02 1.00072e+00 1.00279e+00
1.12000e+02 1.00116e+00 1.00399e+00
1.12200e+02 1.00161e+00 1.00508e+00
1.12400e+02 1.00204e+00 1.00629e+00
1.12600e+02 1.00245e+00 1.00716e+00
1.12800e+02 1.00281e+00 1.00814e+00
1.13000e+02 1.00315e+00 1.00902e+00
1.13200e+02 1.00341e+00 1.00926e+00
1.13400e+02 1.00364e+00 1.01008e+00
1.13600e+02 1.00378e+00 1.00996e+00
1.13800e+02 1.00385e+00 1.00996e+00
1.14000e+02 1.00388e+00 1.00986e+00
1.14200e+02 1.00382e+00 1.00947e+00
1.14400e+02 1.00369e+00 1.00887e+00
1.14600e+02 1.00349e+00 1.00822e+00
1.14800e+02 1.00322e+00 1.00738e+00
1.15000e+02 1.00287e+00 1.00624e+00
1.15200e+02 1.00244e+00 1.00495e+00
1.15400e+02 1.00195e+00 1.00359e+00
1.15600e+02 1.00141e+00 1.00205e+00
1.15800e+02 1.00080e+00 1.00028e+00
1.16000e+02 1.00015e+00 9.98474e-01
1.16200e+02 9.99470e-01 9.96720e-01
1.16400e+02 9.98760e-01 9.94727e-01
1.16600e+02 9.98035e-01 9.92897e-01
1.16800e+02 9.97320e-01 9.91088e-01
1.17000e+02 9.96614e-01 9.89337e-01
1.17200e+02 9.95923e-01 9.87382e-01
1.17400e+02 9.95292e-01 9.86316e-01
1.17600e+02 9.94707e-01 9.84279e-01
1.17800e+02 9.94179e-01 9.83576e-01
1.18000e+02 9.93783e-01 9.82595e-01
1.18200e+02 9.93391e-01 9.81816e-01
1.18400e+02 9.93155e-01 9.81869e-01
1.18600e+02 9.92979e-01 9.81586e-01
1.18800e+02 9.92897e-01 9.81762e-01
1.19000e+02 9.92924e-01 9.82295e-01
1.19200e+02 9.93051e-01 9.82951e-01
1.19400e+02 9.93280e-01 9.83800e-01
1.19600e+02 9.93630e-01 9.85097e-01
1.19800e+02 9.94095e-01 9.86705e-01
1.20000e+02 9.94659e-01 9.88474e-01
1.20200e+02 9.95327e-01 9.90527e-01
1.20400e+02 9.96106e-01 9.92868e-01
1.20600e+02 9.96982e-01 9.95359e-01
1.20800e+02 9.97948e-01 9.98029e-01
1.21000e+02 9.99004e-01 1.00095e+00
1.21200e+02 1.00014e+00 1.00405e+00
1.21400e+02 1.00134e+00 1.00725e+00
1.21600e+02 1.00258e+00 1.01056e+00
1.21800e+02 1.00385e+00 1.01389e+00
1.22000e+02 1.00512e+00 1.01735e+00
1.22200e+02 1.00637e+00 1.02023e+00
1.22400e+02 1.00760e+00 1.02369e+00
1.22600e+02 1.00878e+00 1.02590e+00
1.22800e+02 1.00987e+00 1.02898e+00
1.23000e+02 1.01089e+00 1.03076e+00
1.23200e+02 1.01175e+00 1.03309e+00
1.23400e+02 1.01252e+00 1.03444e+00
1.23600e+02 1.01304e+00 1.03499e+00
1.23800e+02 1.01347e+00 1.03566e+00
1.24000e+02 1.01368e+00 1.03542e+00
1.24200e+02 1.01368e+00 1.03472e+00
1.24400e+02 1.01347e+00 1.03361e+00
1.24600e+02 1.01304e+00 1.03189e+00
1.24800e+02 1.01235e+00 1.02938e+00
1.25000e+02 1.01142e+00 1.02624e+00
1.25200e+02 1.01027e+00 1.02276e+00
1.25400e+02 1.00889e+00 1.01873e+00
1.25600e+02 1.00728e+00 1.01397e+00
1.25800e+02 1.00544e+00 1.00875e+00
1.26000e+02 1.00342e+00 1.00312e+00
1.26200e+02 1.00122e+00 9.97098e-01
1.26400e+02 9.98876e-01 9.90910e-01
1.26600e+02 9.96433e-01 9.84457e-01
1.26800e+02 9.93951e-01 9.77853e-01
1.27000e+02 9.91456e-01 9.71727e-01
1.27200e+02 9.89031e-01 9.65275e-01
1.27400e+02 9.86670e-01 9.59600e-01
1.27600e+02 9.84536e-01 9.54441e-01
1.27800e+02 9.82495e-01 9.49517e-01
1.28000e+02 9.80795e-01 9.45735e-01
1.28200e+02 9.79269e-01 9.42596e-01
1.28400e+02 9.78140e-01 9.40567e-01
1.28600e+02 9.77298e-01 9.38968e-01
1.28800e+02 9.76865e-01 9.39276e-01
1.29000e+02 9.76787e-01 9.40210e-01
1.29200e+02 9.77051e-01 9.41807e-01
1.29400e+02 9.77691e-01 9.44435e-01
1.29600e+02 9.78725e-01 9.48195e-01
1.29800e+02 9.80124e-01 9.52735e-01
1.30000e+02 9.81864e-01 9.57926e-01
1.30200e+02 9.83953e-01 9.64112e-01
1.30400e+02 9.86371e-01 9.71289e-01
1.30600e+02 9.89057e-01 9.78878e-01
1.30800e+02 9.91975e-01 9.86909e-01
1.31000e+02 9.95112e-01 9.95676e-01
1.31200e+02 9.98443e-01 1.00484e+00
1.31400e+02 1.00190e+00 1.01399e+00
1.31600e+02 1.00541e+00 1.02321e+00
1.31800e+02 1.00896e+00 1.03261e+00
1.32000e+02 1.01246e+00 1.04186e+00
1.32200e+02 1.01579e+00 1.04976e+00
1.32400e+02 1.01894e+00 1.05777e+00
1.32600e+02 1.02186e+00 1.06512e+00
1.32800e+02 1.02440e+00 1.07149e+00
1.33000e+02 1.02649e+00 1.07472e+00
1.33200e+02 1.02835e+00 1.08175e+00
1.33400e+02 1.02958e+00 1.08149e+00
1.33600e+02 1.03021e+00 1.08216e+00
1.33800e+02 1.03046e+00 1.08214e+00
1.34000e+02 1.03010e+00 1.07994e+00
1.34200e+02 1.02909e+00 1.07565e+00
1.34400e+02 1.02752e+00 1.07050e+00
1.34600e+02 1.02544e+00 1.06428e+00
1.34800e+02 1.02277e+00 1.05591e+00
1.35000e+02 1.01949e+00 1.04594e+00
1.35200e+02 1.01577e+00 1.03539e+00
1.35400e+02 1.01172e+00 1.02429e+00
1.35600e+02 1.00731e+00 1.01237e+00
1.35800e+02 1.00261e+00 9.99650e-01
1.36000e+02 9.97813e-01 9.86619e-01
1.36200e+02 9.93025e-01 9.75001e-01
1.36400e+02 9.88370e-01 9.61485e-01
1.36600e+02 9.83926e-01 9.51647e-01
1.36800e+02 9.80013e-01 9.40739e-01
1.37000e+02 9.76432e-01 9.32505e-01
1.37200e+02 9.73779e-01 9.26780e-01
1.37400e+02 9.71517e-01 9.21029e-01
1.37600e+02 9.70270e-01 9.19757e-01
1.37800e+02 9.69743e-01 9.19373e-01
1.38000e+02 9.69976e-01 9.20871e-01
1.38200e+02 9.71045e-01 9.24862e-01
1.38400e+02 9.72900e-01 9.30317e-01
1.38600e+02 9.75414e-01 9.36808e-01
1.38800e+02 9.78534e-01 9.45215e-01
1.39000e+02 9.82161e-01 9.55420e-01
1.39200e+02 9.86144e-01 9.66471e-01
1.39400e+02 9.90381e-01 9.78016e-01
1.39600e+02 9.94838e-01 9.90103e-01
1.39800e+02 9.99422e-01 1.00313e+00
1.40000e+02 1.00397e+00 1.01506e+00
1.40200e+02 1.00832e+00 1.02744e+00
1.40400e+02 1.01251e+00 1.03810e+00
1.40600e+02 1.01631e+00 1.04979e+00
1.40800e+02 1.01975e+00 1.05784e+00
1.41000e+02 1.02255e+00 1.06433e+00
1.41200e+02 1.02493e+00 1.06995e+00
1.41400e+02 1.02657e+00 1.07195e+00
1.41600e+02 1.02745e+00 1.07161e+00
1.41800e+02 1.02753e+00 1.06912e+00
1.42000e+02 1.02673e+00 1.06430e+00
1.42200e+02 1.02498e+00 1.05765e+00
1.42400e+02 1.02227e+00 1.04850e+00
1.42600e+02 1.01858e+00 1.03695e+00
1.42800e+02 1.01390e+00 1.02373e+00
1.43000e+02 1.00832e+00 1.00885e+00
1.43200e+02 1.00192e+00 9.93473e-01
1.43400e+02 9.94766e-01 9.77497e-01
1.43600e+02 9.87186e-01 9.59620e-01
1.43800e+02 9.79416e-01 9.41503e-01
1.44000e+02 9.71647e-01 9.25185e-01
1.44200e+02 9.64343e-01 9.07881e-01
1.44400e+02 9.57650e-01 8.93021e-01
1.44600e+02 9.52064e-01 8.81575e-01
1.44800e+02 9.47646e-01 8.69535e-01
1.45000e+02 9.44542e-01 8.62514e-01
1.45200e+02 9.43102e-01 8.57695e-01
1.45400e+02 9.43281e-01 8.58101e-01
1.45600e+02 9.44930e-01 8.61199e-01
1.45800e+02 9.48059e-01 8.68016e-01
1.46000e+02 9.52564e-01 8.78841e-01
1.46200e+02 9.58200e-01 8.93704e-01
1.46400e+02 9.64772e-01 9.11993e-01
1.46600e+02 9.72137e-01 9.33338e-01
1.46800e+02 9.80062e-01 9.57831e-01
1.47000e+02 9.88388e-01 9.84006e-01
1.47200e+02 9.97054e-01 1.01087e+00
1.47400e+02 1.00590e+00 1.03913e+00
1.47600e+02 1.01485e+00 1.06645e+00
1.47800e+02 1.02383e+00 1.09533e+00
1.48000e+02 1.03235e+00 1.11468e+00
1.48200e+02 1.04040e+00 1.14269e+00
1.48400e+02 1.04762e+00 1.15375e+00
1.48600e+02 1.05327e+00 1.16935e+00
1.48800e+02 1.05844e+00 1.17693e+00
1.49000e+02 1.06160e+00 1.17441e+00
1.49200e+02 1.06381e+00 1.17275e+00
1.49400e+02 1.06493e+00 1.16842e+00
1.49600e+02 1.06446e+00 1.15725e+00
1.49800e+02 1.06250e+00 1.14270e+00
1.50000e+02 1.05936e+00 1.12819e+00
1.50200e+02 1.05489e+00 1.11128e+00
1.50400e+02 1.04894e+00 1.09022e+00
1.50600e+02 1.04201e+00 1.07102e+00
1.50800e+02 1.03439e+00 1.05412e+00
1.51000e+02 1.02622e+00 1.03324e+00
1.51200e+02 1.01793e+00 1.01446e+00
1.51400e+02 1.01046e+00 1.00584e+00
1.51600e+02 1.00373e+00 9.87830e-01
1.51800e+02 9.97865e-01 9.77994e-01
1.52000e+02 9.94089e-01 9.78377e-01
1.52200e+02 9.90851e-01 9.66096e-01
1.52400e+02 9.89014e-01 9.67786e-01
1.52600e+02 9.88471e-01 9.67814e-01
1.52800e+02 9.88597e-01 9.68753e-01
1.53000e+02 9.89766e-01 9.73837e-01
1.53200e+02 9.91778e-01 9.80735e-01
1.53400e+02 9.94266e-01 9.86645e-01
1.53600e+02 9.97486e-01 9.96438e-01
1.53800e+02 1.00146e+00 1.00979e+00
1.54000e+02 1.00567e+00 1.02058e+00
1.54200e+02 1.01015e+00 1.03263e+00
1.54400e+02 1.01484e+00 1.04940e+00
1.54600e+02 1.01941e+00 1.05898e+00
1.54800e+02 1.02323e+00 1.07080e+00
1.55000e+02 1.02715e+00 1.07990e+00
1.55200e+02 1.02978e+00 1.08500e+00
1.55400e+02 1.03183e+00 1.08820e+00
1.55600e+02 1.03269e+00 1.08641e+00
1.55800e+02 1.03239e+00 1.08156e+00
1.56000e+02 1.03119e+00 1.07562e+00
1.56200e+02 1.02884e+00 1.06686e+00
1.56400e+02 1.02514e+00 1.05272e+00
1.56600e+02 1.02043e+00 1.03649e+00
1.56800e+02 1.01484e+00 1.02140e+00
1.57000e+02 1.00843e+00 1.00434e+00
1.57200e+02 1.00135e+00 9.84538e-01
1.57400e+02 9.93726e-01 9.71884e-01
1.57600e+02 9.86022e-01 9.51639e-01
1.57800e+02 9.78012e-01 9.43715e-01
1.58000e+02 9.70877e-01 9.33144e-01
1.58200e+02 9.63978e-01 9.27974e-01
1.58400e+02 9.58572e-01 9.29967e-01
1.58600e+02 9.54261e-01 9.31309e-01
1.58800e+02 9.51133e-01 9.34989e-01
1.59000e+02 9.49365e-01 9.42581e-01
1.59200e+02 9.48871e-01 9.50497e-01
1.59400e+02 9.49221e-01 9.59121e-01
1.59600e+02 9.50367e-01 9.66433e-01
1.59800e+02 9.52469e-01 9.78998e-01
1.60000e+02 9.54759e-01 9.80041e-01
1.60200e+02 9.57422e-01 9.89102e-01
1.60400e+02 9.60556e-01 9.90418e-01
1.60600e+02 9.63439e-01 9.89534e-01
1.60800e+02 9.66716e-01 9.90112e-01
1.61000e+02 9.70004e-01 9.88706e-01
1.61200e+02 9.73033e-01 9.84239e-01
1.61400e+02 9.75904e-01 9.80992e-01
1.61600e+02 9.78635e-01 9.79531e-01
1.61800e+02 9.80799e-01 9.73855e-01
1.62000e+02 9.82651e-01 9.73587e-01
1.62200e+02 9.84399e-01 9.72997e-01
1.62400e+02 9.85776e-01 9.71697e-01
1.62600e+02 9.87219e-01 9.72869e-01
1.62800e+02 9.88796e-01 9.75462e-01
1.63000e+02 9.90307e-01 9.77782e-01
1.63200e+02 9.91861e-01 9.80697e-01
1.63400e+02 9.93479e-01 9.85287e-01
1.63600e+02 9.95105e-01 9.89717e-01
1.63800e+02 9.96558e-01 9.93140e-01
1.64000e+02 9.97847e-01 9.97036e-01
1.64200e+02 9.99045e-01 1.00077e+00
1.64400e+02 9.99932e-01 1.00332e+00
1.64600e+02 1.00056e+00 1.00586e+00
1.64800e+02 1.00079e+00 1.00630e+00
1.65000e+02 1.00064e+00 1.00577e+00
1.65200e+02 1.00027e+00 1.00580e+00
1.65400e+02 9.99575e-01 1.00552e+00
1.65600e+02 9.98643e-01 1.00414e+00
1.65800e+02 9.97426e-01 1.00275e+00
1.66000e+02 9.96207e-01 1.00177e+00
1.66200e+02 9.95085e-01 1.00132e+00
1.66400e+02 9.94162e-01 1.00051e+00
1.66600e+02 9.93729e-01 1.00122e+00
1.66800e+02 9.94055e-01 1.00285e+00
1.67000e+02 9.95325e-01 1.00544e+00
1.67200e+02 9.97617e-01 1.00830e+00
1.67400e+02 1.00109e+00 1.01121e+00
1.67600e+02 1.00577e+00 1.01505e+00
1.67800e+02 1.01155e+00 1.01894e+00
1.68000e+02 1.01822e+00 1.02269e+00
1.68200e+02 1.02541e+00 1.02650e+00
1.68400e+02 1.03269e+00 1.03134e+00
1.68600e+02 1.03956e+00 1.03265e+00
1.68800e+02 1.04568e+00 1.03484e+00
1.69000e+02 1.05085e+00 1.03484e+00
1.69200e+02 1.05474e+00 1.03362e+00
1.69400e+02 1.05712e+00 1.03121e+00
1.69600e+02 1.05795e+00 1.02790e+00
1.69800e+02 1.05719e+00 1.02401e+00
1.70000e+02 1.05484e+00 1.01890e+00
1.70200e+02 1.05089e+00 1.01253e+00
1.70400e+02 1.04553e+00 1.00524e+00
1.70600e+02 1.03917e+00 9.98292e-01
1.70800e+02 1.03206e+00 9.91571e-01
1.71000e+02 1.02464e+00 9.82752e-01
1.71200e+02 1.01729e+00 9.77850e-01
1.71400e+02 1.01059e+00 9.71813e-01
1.71600e+02 1.00470e+00 9.68151e-01
1.71800e+02 1.00012e+00 9.65333e-01
1.72000e+02 9.96772e-01 9.64487e-01
1.72200e+02 9.94767e-01 9.65263e-01
1.72400e+02 9.93931e-01 9.67901e-01
1.72600e+02 9.94085e-01 9.71996e-01
1.72800e+02 9.95117e-01 9.77311e-01
1.73000e+02 9.96858e-01 9.84142e-01
1.73200e+02 9.99133e-01 9.91787e-01
1.73400e+02 1.00180e+00 9.99620e-01
1.73600e+02 1.00466e+00 1.00804e+00
1.73800e+02 1.00751e+00 1.01603e+00
1.74000e+02 1.01026e+00 1.02403e+00
1.74200e+02 1.01254e+00 1.02941e+00
1.74400e+02 1.01442e+00 1.03754e+00
1.74600e+02 1.01541e+00 1.03846e+00
1.74800e+02 1.01563e+00 1.04019e+00
1.75000e+02 1.01513e+00 1.03958e+00
1.75200e+02 1.01363e+00 1.03646e+00
1.75400e+02 1.01118e+00 1.03074e+00
1.75600e+02 1.00799e+00 1.02309e+00
1.75800e+02 1.00416e+00 1.01417e+00
1.76000e+02 9.99765e-01 1.00359e+00
1.76200e+02 9.95051e-01 9.91428e-01
1.76400e+02 9.90321e-01 9.78945e-01
1.76600e+02 9.85912e-01 9.67112e-01
1.76800e+02 9.82204e-01 9.54646e-01
1.77000e+02 9.79289e-01 9.45816e-01
1.77200e+02 9.77693e-01 9.37634e-01
1.77400e+02 9.77300e-01 9.31637e-01
1.77600e+02 9.78598e-01 9.32264e-01
1.77800e+02 9.81214e-01 9.33577e-01
1.78000e+02 9.85065e-01 9.36764e-01
1.78200e+02 9.89954e-01 9.42858e-01
1.78400e+02 9.95525e-01 9.51630e-01
1.78600e+02 1.00141e+00 9.61140e-01
1.78800e+02 1.00724e+00 9.70867e-01
1.79000e+02 1.01269e+00 9.81899e-01
1.79200e+02 1.01749e+00 9.90958e-01
1.79400e+02 1.02132e+00 1.00158e+00
1.79600e+02 1.02383e+00 1.00521e+00
1.79800e+02 1.02509e+00 1.01078e+00
1.80000e+02 1.02490e+00 1.01049e+00
1.80200e+02 1.02317e+00 1.00742e+00
1.80400e+02 1.02019e+00 1.00215e+00
1.80600e+02 1.01618e+00 9.95986e-01
1.80800e+02 1.01132e+00 9.87920e-01
1.81000e+02 1.00585e+00 9.77673e-01
1.81200e+02 1.00009e+00 9.66368e-01
1.81400e+02 9.94413e-01 9.56381e-01
1.81600e+02 9.89169e-01 9.46270e-01
1.81800e+02 9.84422e-01 9.37363e-01
1.82000e+02 9.80529e-01 9.27239e-01
1.82200e+02 9.77499e-01 9.22590e-01
1.82400e+02 9.75564e-01 9.19391e-01
1.82600e+02 9.74270e-01 9.17222e-01
1.82800e+02 9.73922e-01 9.18621e-01
1.83000e+02 9.74456e-01 9.23336e-01
1.83200e+02 9.75442e-01 9.26977e-01
1.83400e+02 9.76943e-01 9.31802e-01
1.83600e+02 9.78911e-01 9.39295e-01
1.83800e+02 9.81399e-01 9.48048e-01
1.84000e+02 9.83961e-01 9.55907e-01
1.84200e+02 9.86562e-01 9.63120e-01
1.84400e+02 9.89257e-01 9.72045e-01
1.84600e+02 9.91811e-01 9.80587e-01
1.84800e+02 9.93905e-01 9.82834e-01
1.85000e+02 9.95614e-01 9.90363e-01
1.85200e+02 9.96995e-01 9.91793e-01
1.85400e+02 9.97516e-01 9.90677e-01
1.85600e+02 9.97597e-01 9.90141e-01
1.85800e+02 9.97146e-01 9.88306e-01
1.86000e+02 9.96102e-01 9.84306e-01
1.86200e+02 9.94472e-01 9.78488e-01
1.86400e+02 9.92671e-01 9.73892e-01
1.86600e+02 9.90629e-01 9.68934e-01
1.86800e+02 9.88509e-01 9.61137e-01
1.87000e+02 9.86473e-01 9.56499e-01
1.87200e+02 9.84893e-01 9.53460e-01
1.87400e+02 9.83590e-01 9.49159e-01
1.87600e+02 9.82592e-01 9.43727e-01
1.87800e+02 9.82249e-01 9.42881e-01
1.88000e+02 9.82442e-01 9.40817e-01
1.88200e+02 9.82951e-01 9.39843e-01
1.88400e+02 9.83816e-01 9.40529e-01
1.88600e+02 9.84876e-01 9.41404e-01
1.88800e+02 9.85806e-01 9.40618e-01
1.89000e+02 9.86474e-01 9.38801e-01
1.89200e+02 9.86917e-01 9.37521e-01
1.89400e+02 9.86978e-01 9.35493e-01
1.89600e+02 9.86481e-01 9.32352e-01
1.89800e+02 9.85341e-01 9.28049e-01
1.90000e+02 9.83638e-01 9.23434e-01
1.90200e+02 9.81326e-01 9.18478e-01
1.90400e+02 9.78426e-01 9.12048e-01
1.90600e+02 9.75162e-01 9.04783e-01
1.90800e+02 9.71764e-01 8.99974e-01
1.91000e+02 9.68478e-01 8.92460e-01
1.91200e+02 9.65378e-01 8.88819e-01
1.91400e+02 9.62923e-01 8.85483e-01
1.91600e+02 9.61009e-01 8.82131e-01
1.91800e+02 9.59974e-01 8.82924e-01
1.92000e+02 9.59800e-01 8.84106e-01
1.92200e+02 9.60479e-01 8.87240e-01
1.92400e+02 9.61972e-01 8.92768e-01
1.92600e+02 9.64231e-01 8.99647e-01
1.92800e+02 9.67074e-01 9.08036e-01
1.93000e+02 9.70363e-01 9.17750e-01
1.93200e+02 9.74014e-01 9.28292e-01
1.93400e+02 9.77798e-01 9.39512e-01
1.93600e+02 9.81442e-01 9.49340e-01
1.93800e+02 9.84979e-01 9.59980e-01
1.94000e+02 9.88051e-01 9.68383e-01
1.94200e+02 9.90816e-01 9.78114e-01
1.94400e+02 9.92725e-01 9.79723e-01
1.94600e+02 9.94202e-01 9.86703e-01
1.94800e+02 9.95020e-01 9.85867e-01
1.95000e+02 9.95015e-01 9.83977e-01
1.95200e+02 9.94761e-01 9.83814e-01
1.95400e+02 9.94078e-01 9.81770e-01
1.95600e+02 9.92847e-01 9.76903e-01
1.95800e+02 9.91220e-01 9.71636e-01
1.96000e+02 9.89470e-01 9.66120e-01
1.96200e+02 9.87611e-01 9.59779e-01
1.96400e+02 9.85597e-01 9.52657e-01
1.96600e+02 9.83898e-01 9.48228e-01
1.96800e+02 9.82353e-01 9.41791e-01
1.97000e+02 9.81256e-01 9.40402e-01
1.97200e+02 9.80444e-01 9.36805e-01
1.97400e+02 9.79916e-01 9.35895e-01
1.97600e+02 9.79731e-01 9.35580e-01
1.97800e+02 9.79786e-01 9.36050e-01
1.98000e+02 9.80055e-01 9.37326e-01
1.98200e+02 9.80513e-01 9.39264e-01
1.98400e+02 9.80993e-01 9.41247e-01
1.98600e+02 9.81361e-01 9.43526e-01
1.98800e+02 9.81563e-01 9.44610e-01
1.99000e+02 9.81448e-01 9.44391e-01
1.99200e+02 9.81085e-01 9.43419e-01
1.99400e+02 9.80479e-01 9.42666e-01
1.99600e+02 9.79635e-01 9.40899e-01
1.99800e+02 9.78501e-01 9.37961e-01
2.00000e+02 9.77088e-01 9.33883e-01
2.00200e+02 9.75556e-01 9.29800e-01
2.00400e+02 9.74033e-01 9.25530e-01
2.00600e+02 9.72486e-01 9.21350e-01
2.00800e+02 9.71038e-01 9.14890e-01
2.01000e+02 9.69953e-01 9.13729e-01
2.01200e+02 9.69301e-01 9.10209e-01
2.01400e+02 9.68878e-01 9.09243e-01
2.01600e+02 9.69075e-01 9.10078e-01
2.01800e+02 9.69692e-01 9.11212e-01
2.02000e+02 9.70692e-01 9.13022e-01
2.02200e+02 9.72184e-01 9.16605e-01
2.02400e+02 9.74091e-01 9.21584e-01
2.02600e+02 9.76248e-01 9.26925e-01
2.02800e+02 9.78607e-01 9.32657e-01
2.03000e+02 9.81089e-01 9.39269e-01
2.03200e+02 9.83521e-01 9.46139e-01
2.03400e+02 9.85715e-01 9.50522e-01
2.03600e+02 9.87627e-01 9.57893e-01
2.03800e+02 9.89070e-01 9.59510e-01
2.04000e+02 9.89860e-01 9.62222e-01
2.04200e+02 9.90125e-01 9.62509e-01
2.04400e+02 9.89610e-01 9.60501e-01
2.04600e+02 9.88323e-01 9.56489e-01
2.04800e+02 9.86367e-01 9.51107e-01
2.05000e+02 9.83735e-01 9.43749e-01
2.05200e+02 9.80397e-01 9.34221e-01
2.05400e+02 9.76500e-01 9.23286e-01
2.05600e+02 9.72191e-01 9.12195e-01
2.05800e+02 9.67601e-01 8.99789e-01
2.06000e+02 9.62920e-01 8.85629e-01
2.06200e+02 9.58214e-01 8.73794e-01
2.06400e+02 9.53858e-01 8.61217e-01
2.06600e+02 9.49863e-01 8.52459e-01
2.06800e+02 9.46371e-01 8.39391e-01
2.07000e+02 9.43545e-01 8.34991e-01
2.07200e+02 9.41686e-01 8.29811e-01
2.07400e+02 9.40243e-01 8.26102e-01
2.07600e+02 9.39722e-01 8.26698e-01
2.07800e+02 9.39820e-01 8.27803e-01
2.08000e+02 9.40430e-01 8.29582e-01
2.08200e+02 9.41559e-01 8.33177e-01
2.08400e+02 9.43096e-01 8.37966e-01
2.08600e+02 9.44831e-01 8.42628e-01
2.08800e+02 9.46598e-01 8.47600e-01
2.09000e+02 9.48309e-01 8.52019e-01
2.09200e+02 9.49884e-01 8.57499e-01
2.09400e+02 9.51187e-01 8.59712e-01
2.09600e+02 9.52305e-01 8.65196e-01
2.09800e+02 9.53104e-01 8.65740e-01
2.10000e+02 9.53414e-01 8.65217e-01
2.10200e+02 9.53567e-01 8.65675e-01
2.10400e+02 9.53390e-01 8.64700e-01
2.10600e+02 9.52778e-01 8.62276e-01
2.10800e+02 9.51835e-01 8.59181e-01
2.11000e+02 9.50642e-01 8.57014e-01
2.11200e+02 9.49094e-01 8.52533e-01
2.11400e+02 9.47219e-01 8.47895e-01
2.11600e+02 9.45165e-01 8.43687e-01
2.11800e+02 9.42939e-01 8.39328e-01
2.12000e+02 9.40381e-01 8.34041e-01
2.12200e+02 9.37869e-01 8.30317e-01
2.12400e+02 9.35374e-01 8.27942e-01
2.12600e+02 9.32833e-01 8.22196e-01
2.12800e+02 9.30597e-01 8.20965e-01
2.13000e+02 9.28942e-01 8.20106e-01
2.13200e+02 9.27647e-01 8.16432e-01
2.13400e+02 9.27370e-01 8.17283e-01
2.13600e+02 9.27992e-01 8.16377e-01
2.13800e+02 9.29377e-01 8.16204e-01
2.14000e+02 9.31645e-01 8.17595e-01
2.14200e+02 9.34592e-01 8.20244e-01
2.14400e+02 9.37894e-01 8.24548e-01
2.14600e+02 9.41423e-01 8.32017e-01
2.14800e+02 9.45037e-01 8.43311e-01
2.15000e+02 9.48558e-01 8.57980e-01
2.15200e+02 9.52040e-01 8.75405e-01
2.15400e+02 9.55831e-01 8.95615e-01
2.15600e+02 9.60303e-01 9.18015e-01
2.15800e+02 9.65857e-01 9.40578e-01
2.16000e+02 9.72979e-01 9.62381e-01
2.16200e+02 9.81977e-01 9.85226e-01
2.16400e+02 9.93091e-01 1.00535e+00
2.16600e+02 1.00570e+00 1.01672e+00
2.16800e+02 1.01997e+00 1.03792e+00
2.17000e+02 1.03425e+00 1.04220e+00
2.17200e+02 1.04729e+00 1.05097e+00
2.17400e+02 1.05889e+00 1.06059e+00
2.17600e+02 1.06603e+00 1.05805e+00
2.17800e+02 1.06831e+00 1.06166e+00
2.18000e+02 1.06444e+00 1.06264e+00
2.18200e+02 1.05283e+00 1.05999e+00
2.18400e+02 1.03365e+00 1.05875e+00
2.18600e+02 1.00722e+00 1.05736e+00
2.18800e+02 9.74773e-01 1.05389e+00
2.19000e+02 9.38920e-01 1.04671e+00
2.19200e+02 9.03722e-01 1.03877e+00
2.19400e+02 8.74068e-01 1.02998e+00
2.19600e+02 8.55870e-01 1.01241e+00
2.19800e+02 8.55804e-01 1.01192e+00


==> fig/field_400.dat <==
0.00000e+00 1.00004e+00 1.00000e+00
2.00000e-01 9.99998e-01 9.99807e-01
4.00000e-01 9.99991e-01 9.99973e-01
6.00000e-01 1.00001e+00 1.00012e+00
8.00000e-01 1.00001e+00 9.99977e-01
1.00000e+00 1.00001e+00 1.00014e+00
1.20000e+00 1.00001e+00 9.99994e-01
1.40000e+00 9.99989e-01 9.99909e-01
1.60000e+00 9.99990e-01 9.99928e-01
1.80000e+00 9.99996e-01 1.00006e+00
2.00000e+00 9.99998e-01 9.99988e-01
2.20000e+00 9.99994e-01 1.00004e+00
2.40000e+00 9.99989e-01 9.99926e-01
2.60000e+00 9.99980e-01 9.99822e-01
2.80000e+00 9.99989e-01 9.99994e-01
3.00000e+00 1.00001e+00 1.00005e+00
3.20000e+00 1.00001e+00 1.00006e+00
3.40000e+00 1.00001e+00 1.00008e+00
3.60000e+00 1.00001e+00 1.00004e+00
3.80000e+00 1.00000e+00 9.99984e-01
4.00000e+00 1.00000e+00 9.99992e-01
4.20000e+00 9.99996e-01 9.99973e-01
4.40000e+00 9.99999e-01 9.99965e-01
4.60000e+00 1.00000e+00 1.00001e+00
4.80000e+00 1.00001e+00 1.00005e+00
5.00000e+00 1.00001e+00 1.00005e+00
5.20000e+00 1.00000e+00 9.99957e-01
5.40000e+00 9.99999e-01 9.99963e-01
5.60000e+00 1.00000e+00 1.00001e+00
5.80000e+00 1.00001e+00 1.00006e+00
6.00000e+00 1.00001e+00 1.00006e+00
6.20000e+00 1.00001e+00 1.00003e+00
6.40000e+00 9.99999e-01 9.99975e-01
6.60000e+00 9.99993e-01 9.99943e-01
6.80000e+00 9.99992e-01 9.99959e-01
7.00000e+00 9.99995e-01 9.99978e-01
7.20000e+00 9.99997e-01 9.99994e-01
7.40000e+00 9.99999e-01 9.99993e-01
7.60000e+00 1.00000e+00 1.00002e+00
7.80000e+00 1.00000e+00 1.00001e+00
8.00000e+00 1.00000e+00 1.00001e+00
8.20000e+00 1.00000e+00 1.00001e+00
8.40000e+00 9.99999e-01 1.00001e+00
8.60000e+00 9.99996e-01 9.99998e-01
8.80000e+00 9.99993e-01 9.99966e-01
9.00000e+00 9.99991e-01 9.99962e-01
9.20000e+00 9.99991e-01 9.99967e-01
9.40000e+00 9.99992e-01 9.99984e-01
9.60000e+00 9.99993e-01 9.99983e-01
9.80000e+00 9.99993e-01 9.99984e-01
1.00000e+01 9.99994e-01 9.99985e-01
1.02000e+01 9.99995e-01 9.99985e-01
1.04000e+01 9.99996e-01 9.99984e-01
1.06000e+01 9.99997e-01 9.99990e-01
1.08000e+01 9.99999e-01 9.99998e-01
1.10000e+01 1.00000e+00 1.00001e+00
1.12000e+01 1.00000e+00 1.00001e+00
1.14000e+01 1.00000e+00 1.00001e+00
1.16000e+01 1.00000e+00 1.00001e+00
1.18000e+01 1.00000e+00 1.00001e+00
1.20000e+01 1.00000e+00 1.00001e+00
1.22000e+01 1.00000e+00 1.00001e+00
1.24000e+01 1.00000e+00 1.00001e+00
1.26000e+01 1.00000e+00 1.00001e+00
1.28000e+01 1.00000e+00 1.00001e+00
1.30000e+01 1.00000e+00 1.00001e+00
1.32000e+01 1.00000e+00 1.00001e+00
1.34000e+01 1.00000e+00 1.00001e+00
1.36000e+01 1.00000e+00 1.00000e+00
1.38000e+01 1.00000e+00 1.00000e+00
1.40000e+01 1.00000e+00 1.00000e+00
1.42000e+01 9.99999e-01 9.99999e-01
1.44000e+01 9.99999e-01 9.99997e-01
1.46000e+01 9.99999e-01 9.99995e-01
1.48000e+01 9.99999e-01 9.99997e-01
1.50000e+01 1.00000e+00 1.00000e+00
1.52000e+01 1.00000e+00 1.00000e+00
1.54000e+01 1.00000e+00 1.00000e+00
1.56000e+01 1.00000e+00 1.00000e+00
1.58000e+01 1.00000e+00 1.00000e+00
1.60000e+01 1.00000e+00 1.00001e+00
1.62000e+01 1.00000e+00 1.00001e+00
1.64000e+01 1.00001e+00 1.00002e+00
1.66000e+01 1.00001e+00 1.00002e+00
1.68000e+01 1.00001e+00 1.00002e+00
1.70000e+01 1.00001e+00 1.00002e+00
1.72000e+01 1.00001e+00 1.00002e+00
1.74000e+01 1.00001e+00 1.00002e+00
1.76000e+01 1.00001e+00 1.00002e+00
1.78000e+01 1.00001e+00 1.00002e+00
1.80000e+01 1.00001e+00 1.00002e+00
1.82000e+01 1.00001e+00 1.00002e+00
1.84000e+01 1.00000e+00 1.00001e+00
1.86000e+01 1.00000e+00 1.00000e+00
1.88000e+01 1.00000e+00 9.99997e-01
1.90000e+01 9.99997e-01 9.99989e-01
1.92000e+01 9.99995e-01 9.99984e-01
1.94000e+01 9.99994e-01 9.99977e-01
1.96000e+01 9.99993e-01 9.99977e-01
1.98000e+01 9.99993e-01 9.99978e-01
2.00000e+01 9.99993e-01 9.99979e-01
2.02000e+01 9.99993e-01 9.99980e-01
2.04000e+01 9.99993e-01 9.99979e-01
2.06000e+01 9.99993e-01 9.99977e-01
2.08000e+01 9.99993e-01 9.99978e-01
2.10000e+01 9.99994e-01 9.99980e-01
2.12000e+01 9.99995e-01 9.99983e-01
2.14000e+01 9.99996e-01 9.99988e-01
2.16000e+01 9.99998e-01 9.99993e-01
2.18000e+01 9.99999e-01 9.99997e-01
2.20000e+01 1.00000e+00 1.00000e+00
2.22000e+01 1.00000e+00 1.00000e+00
2.24000e+01 1.00000e+00 1.00001e+00
2.26000e+01 1.00000e+00 1.00001e+00
2.28000e+01 1.00000e+00 1.00001e+00
2.30000e+01 1.00000e+00 1.00001e+00
2.32000e+01 1.00000e+00 1.00001e+00
2.34000e+01 1.00000e+00 1.00000e+00
2.36000e+01 9.99999e-01 9.99998e-01
2.38000e+01 9.99997e-01 9.99991e-01
2.40000e+01 9.99995e-01 9.99987e-01
2.42000e+01 9.99993e-01 9.99983e-01
2.44000e+01 9.99991e-01 9.99980e-01
2.46000e+01 9.99990e-01 9.99975e-01
2.48000e+01 9.99988e-01 9.99970e-01
2.50000e+01 9.99986e-01 9.99963e-01
2.52000e+01 9.99985e-01 9.99961e-01
2.54000e+01 9.99985e-01 9.99962e-01
2.56000e+01 9.99986e-01 9.99966e-01
2.58000e+01 9.99987e-01 9.99970e-01
2.60000e+01 9.99989e-01 9.99975e-01
2.62000e+01 9.99991e-01 9.99980e-01
2.64000e+01 9.99993e-01 9.99988e-01
2.66000e+01 9.99996e-01 9.99997e-01
2.68000e+01 1.00000e+00 1.00001e+00
2.70000e+01 1.00000e+00 1.00002e+00
2.72000e+01 1.00001e+00 1.00002e+00
2.74000e+01 1.00001e+00 1.00003e+00
2.76000e+01 1.00001e+00 1.00004e+00
2.78000e+01 1.00002e+00 1.00005e+00
2.80000e+01 1.00002e+00 1.00006e+00
2.82000e+01 1.00002e+00 1.00006e+00
2.84000e+01 1.00002e+00 1.00007e+00
2.86000e+01 1.00003e+00 1.00007e+00
2.88000e+01 1.00003e+00 1.00008e+00
2.90000e+01 1.00003e+00 1.00008e+00
2.92000e+01 1.00003e+00 1.00008e+00
2.94000e+01 1.00003e+00 1.00008e+00
2.96000e+01 1.00003e+00 1.00008e+00
2.98000e+01 1.00003e+00 1.00007e+00
3.00000e+01 1.00002e+00 1.00006e+00
3.02000e+01 1.00002e+00 1.00005e+00
3.04000e+01 1.00002e+00 1.00004e+00
3.06000e+01 1.00002e+00 1.00003e+00
3.08000e+01 1.00001e+00 1.00002e+00
3.10000e+01 1.00001e+00 1.00001e+00
3.12000e+01 1.00001e+00 1.00001e+00
3.14000e+01 1.00000e+00 1.00000e+00
3.16000e+01 1.00000e+00 9.99993e-01
3.18000e+01 9.99997e-01 9.99984e-01
3.20000e+01 9.99994e-01 9.99975e-01
3.22000e+01 9.99991e-01 9.99967e-01
3.24000e+01 9.99988e-01 9.99960e-01
3.26000e+01 9.99986e-01 9.99955e-01
3.28000e+01 9.99984e-01 9.99951e-01
3.30000e+01 9.99983e-01 9.99947e-01
3.32000e+01 9.99982e-01 9.99943e-01
3.34000e+01 9.99981e-01 9.99943e-01
3.36000e+01 9.99982e-01 9.99945e-01
3.38000e+01 9.99982e-01 9.99948e-01
3.40000e+01 9.99983e-01 9.99951e-01
3.42000e+01 9.99984e-01 9.99955e-01
3.44000e+01 9.99985e-01 9.99958e-01
3.46000e+01 9.99986e-01 9.99962e-01
3.48000e+01 9.99986e-01 9.99964e-01
3.50000e+01 9.99987e-01 9.99965e-01
3.52000e+01 9.99988e-01 9.99968e-01
3.54000e+01 9.99988e-01 9.99970e-01
3.56000e+01 9.99989e-01 9.99973e-01
3.58000e+01 9.99990e-01 9.99973e-01
3.60000e+01 9.99990e-01 9.99973e-01
3.62000e+01 9.99991e-01 9.99975e-01
3.64000e+01 9.99991e-01 9.99977e-01
3.66000e+01 9.99992e-01 9.99978e-01
3.68000e+01 9.99993e-01 9.99981e-01
3.70000e+01 9.99993e-01 9.99982e-01
3.72000e+01 9.99994e-01 9.99983e-01
3.74000e+01 9.99995e-01 9.99984e-01
3.76000e+01 9.99996e-01 9.99987e-01
3.78000e+01 9.99997e-01 9.99991e-01
3.80000e+01 9.99998e-01 9.99993e-01
3.82000e+01 1.00000e+00 9.99997e-01
3.84000e+01 1.00000e+00 9.99999e-01
3.86000e+01 1.00000e+00 1.00000e+00
3.88000e+01 1.00000e+00 1.00000e+00
3.90000e+01 1.00000e+00 1.00001e+00
3.92000e+01 1.00000e+00 1.00001e+00
3.94000e+01 1.00000e+00 1.00000e+00
3.96000e+01 1.00000e+00 1.00000e+00
3.98000e+01 1.00000e+00 1.00000e+00
4.00000e+01 1.00000e+00 9.99996e-01
4.02000e+01 9.99998e-01 9.99992e-01
4.04000e+01 9.99996e-01 9.99987e-01
4.06000e+01 9.99993e-01 9.99981e-01
4.08000e+01 9.99990e-01 9.99973e-01
4.10000e+01 9.99987e-01 9.99967e-01
4.12000e+01 9.99984e-01 9.99959e-01
4.14000e+01 9.99981e-01 9.99951e-01
4.16000e+01 9.99978e-01 9.99945e-01
4.18000e+01 9.99976e-01 9.99939e-01
4.20000e+01 9.99974e-01 9.99934e-01
4.22000e+01 9.99972e-01 9.99931e-01
4.24000e+01 9.99971e-01 9.99929e-01
4.26000e+01 9.99970e-01 9.99930e-01
4.28000e+01 9.99970e-01 9.99932e-01
4.30000e+01 9.99971e-01 9.99936e-01
4.32000e+01 9.99973e-01 9.99943e-01
4.34000e+01 9.99976e-01 9.99952e-01
4.36000e+01 9.99980e-01 9.99964e-01
4.38000e+01 9.99985e-01 9.99978e-01
4.40000e+01 9.99990e-01 9.99993e-01
4.42000e+01 9.99997e-01 1.00001e+00
4.44000e+01 1.00000e+00 1.00003e+00
4.46000e+01 1.00001e+00 1.00005e+00
4.48000e+01 1.00002e+00 1.00007e+00
4.50000e+01 1.00003e+00 1.00009e+00
4.52000e+01 1.00003e+00 1.00011e+00
4.54000e+01 1.00004e+00 1.00013e+00
4.56000e+01 1.00005e+00 1.00015e+00
4.58000e+01 1.00006e+00 1.00016e+00
4.60000e+01 1.00006e+00 1.00019e+00
4.62000e+01 1.00007e+00 1.00019e+00
4.64000e+01 1.00007e+00 1.00021e+00
4.66000e+01 1.00008e+00 1.00021e+00
4.68000e+01 1.00008e+00 1.00021e+00
4.70000e+01 1.00008e+00 1.00022e+00
4.72000e+01 1.00008e+00 1.00021e+00
4.74000e+01 1.00008e+00 1.00021e+00
4.76000e+01 1.00008e+00 1.00020e+00
4.78000e+01 1.00008e+00 1.00019e+00
4.80000e+01 1.00007e+00 1.00018e+00
4.82000e+01 1.00007e+00 1.00016e+00
4.84000e+01 1.00006e+00 1.00014e+00
4.86000e+01 1.00005e+00 1.00012e+00
4.88000e+01 1.00005e+00 1.00010e+00
4.90000e+01 1.00004e+00 1.00007e+00
4.92000e+01 1.00003e+00 1.00005e+00
4.94000e+01 1.00002e+00 1.00002e+00
4.96000e+01 1.00001e+00 9.99988e-01
4.98000e+01 9.99996e-01 9.99959e-01
5.00000e+01 9.99986e-01 9.99931e-01
5.02000e+01 9.99975e-01 9.99900e-01
5.04000e+01 9.99965e-01 9.99878e-01
5.06000e+01 9.99956e-01 9.99849e-01
5.08000e+01 9.99947e-01 9.99826e-01
5.10000e+01 9.99939e-01 9.99813e-01
5.12000e+01 9.99932e-01 9.99784e-01
5.14000e+01 9.99926e-01 9.99781e-01
5.16000e+01 9.99922e-01 9.99768e-01
5.18000e+01 9.99917e-01 9.99758e-01
5.20000e+01 9.99915e-01 9.99762e-01
5.22000e+01 9.99914e-01 9.99757e-01
5.24000e+01 9.99913e-01 9.99760e-01
5.26000e+01 9.99914e-01 9.99767e-01
5.28000e+01 9.99916e-01 9.99774e-01
5.30000e+01 9.99918e-01 9.99781e-01
5.32000e+01 9.99921e-01 9.99794e-01
5.34000e+01 9.99925e-01 9.99808e-01
5.36000e+01 9.99930e-01 9.99820e-01
5.38000e+01 9.99935e-01 9.99837e-01
5.40000e+01 9.99941e-01 9.99858e-01
5.42000e+01 9.99948e-01 9.99876e-01
5.44000e+01 9.99955e-01 9.99896e-01
5.46000e+01 9.99962e-01 9.99918e-01
5.48000e+01 9.99970e-01 9.99941e-01
5.50000e+01 9.99977e-01 9.99959e-01
5.52000e+01 9.99985e-01 9.99985e-01
5.54000e+01 9.99992e-01 1.00000e+00
5.56000e+01 9.99999e-01 1.00002e+00
5.58000e+01 1.00001e+00 1.00004e+00
5.60000e+01 1.00001e+00 1.00006e+00
5.62000e+01 1.00002e+00 1.00007e+00
5.64000e+01 1.00002e+00 1.00009e+00
5.66000e+01 1.00003e+00 1.00011e+00
5.68000e+01 1.00003e+00 1.00011e+00
5.70000e+01 1.00004e+00 1.00013e+00
5.72000e+01 1.00004e+00 1.00014e+00
5.74000e+01 1.00005e+00 1.00013e+00
5.76000e+01 1.00005e+00 1.00014e+00
5.78000e+01 1.00005e+00 1.00015e+00
5.80000e+01 1.00005e+00 1.00015e+00
5.82000e+01 1.00005e+00 1.00015e+00
5.84000e+01 1.00006e+00 1.00015e+00
5.86000e+01 1.00006e+00 1.00015e+00
5.88000e+01 1.00006e+00 1.00015e+00
5.90000e+01 1.00006e+00 1.00015e+00
5.92000e+01 1.00006e+00 1.00014e+00
5.94000e+01 1.00006e+00 1.00014e+00
5.96000e+01 1.00005e+00 1.00014e+00
5.98000e+01 1.00005e+00 1.00013e+00
6.00000e+01 1.00005e+00 1.00012e+00
6.02000e+01 1.00005e+00 1.00011e+00
6.04000e+01 1.00004e+00 1.00010e+00
6.06000e+01 1.00004e+00 1.00009e+00
6.08000e+01 1.00003e+00 1.00007e+00
6.10000e+01 1.00003e+00 1.00005e+00
6.12000e+01 1.00002e+00 1.00003e+00
6.14000e+01 1.00001e+00 1.00001e+00
6.16000e+01 1.00000e+00 9.99990e-01
6.18000e+01 9.99994e-01 9.99966e-01
6.20000e+01 9.99984e-01 9.99940e-01
6.22000e+01 9.99974e-01 9.99915e-01
6.24000e+01 9.99964e-01 9.99890e-01
6.26000e+01 9.99955e-01 9.99866e-01
6.28000e+01 9.99945e-01 9.99843e-01
6.30000e+01 9.99936e-01 9.99825e-01
6.32000e+01 9.99928e-01 9.99801e-01
6.34000e+01 9.99921e-01 9.99792e-01
6.36000e+01 9.99915e-01 9.99773e-01
6.38000e+01 9.99912e-01 9.99772e-01
6.40000e+01 9.99910e-01 9.99772e-01
6.42000e+01 9.99910e-01 9.99774e-01
6.44000e+01 9.99911e-01 9.99783e-01
6.46000e+01 9.99916e-01 9.99799e-01
6.48000e+01 9.99922e-01 9.99820e-01
6.50000e+01 9.99930e-01 9.99845e-01
6.52000e+01 9.99941e-01 9.99875e-01
6.54000e+01 9.99953e-01 9.99911e-01
6.56000e+01 9.99967e-01 9.99951e-01
6.58000e+01 9.99983e-01 9.99994e-01
6.60000e+01 1.00000e+00 1.00004e+00
6.62000e+01 1.00002e+00 1.00009e+00
6.64000e+01 1.00004e+00 1.00014e+00
6.66000e+01 1.00006e+00 1.00019e+00
6.68000e+01 1.00008e+00 1.00024e+00
6.70000e+01 1.00010e+00 1.00029e+00
6.72000e+01 1.00011e+00 1.00033e+00
6.74000e+01 1.00013e+00 1.00037e+00
6.76000e+01 1.00014e+00 1.00039e+00
6.78000e+01 1.00016e+00 1.00043e+00
6.80000e+01 1.00016e+00 1.00044e+00
6.82000e+01 1.00017e+00 1.00045e+00
6.84000e+01 1.00017e+00 1.00045e+00
6.86000e+01 1.00017e+00 1.00044e+00
6.88000e+01 1.00017e+00 1.00042e+00
6.90000e+01 1.00016e+00 1.00040e+00
6.92000e+01 1.00015e+00 1.00036e+00
6.94000e+01 1.00014e+00 1.00032e+00
6.96000e+01 1.00013e+00 1.00027e+00
6.98000e+01 1.00011e+00 1.00021e+00
7.00000e+01 1.00009e+00 1.00015e+00
7.02000e+01 1.00006e+00 1.00008e+00
7.04000e+01 1.00004e+00 1.00001e+00
7.06000e+01 1.00001e+00 9.99934e-01
7.08000e+01 9.99983e-01 9.99855e-01
7.10000e+01 9.99954e-01 9.99774e-01
7.12000e+01 9.99925e-01 9.99697e-01
7.14000e+01 9.99895e-01 9.99615e-01
7.16000e+01 9.99866e-01 9.99544e-01
7.18000e+01 9.99838e-01 9.99466e-01
7.20000e+01 9.99810e-01 9.99396e-01
7.22000e+01 9.99785e-01 9.99348e-01
7.24000e+01 9.99760e-01 9.99275e-01
7.26000e+01 9.99738e-01 9.99233e-01
7.28000e+01 9.99720e-01 9.99198e-01
7.30000e+01 9.99701e-01 9.99141e-01
7.32000e+01 9.99688e-01 9.99150e-01
7.34000e+01 9.99677e-01 9.99120e-01
7.36000e+01 9.99667e-01 9.99116e-01
7.38000e+01 9.99661e-01 9.99131e-01
7.40000e+01 9.99657e-01 9.99137e-01
7.42000e+01 9.99656e-01 9.99148e-01
7.44000e+01 9.99660e-01 9.99179e-01
7.46000e+01 9.99667e-01 9.99221e-01
7.48000e+01 9.99677e-01 9.99263e-01
7.50000e+01 9.99692e-01 9.99320e-01
7.52000e+01 9.99712e-01 9.99395e-01
7.54000e+01 9.99736e-01 9.99479e-01
7.56000e+01 9.99765e-01 9.99572e-01
7.58000e+01 9.99800e-01 9.99683e-01
7.60000e+01 9.99841e-01 9.99808e-01
7.62000e+01 9.99888e-01 9.99939e-01
7.64000e+01 9.99941e-01 1.00008e+00
7.66000e+01 9.99999e-01 1.00025e+00
7.68000e+01 1.00006e+00 1.00042e+00
7.70000e+01 1.00013e+00 1.00060e+00
7.72000e+01 1.00020e+00 1.00079e+00
7.74000e+01 1.00028e+00 1.00099e+00
7.76000e+01 1.00036e+00 1.00119e+00
7.78000e+01 1.00044e+00 1.00140e+00
7.80000e+01 1.00052e+00 1.00159e+00
7.82000e+01 1.00060e+00 1.00179e+00
7.84000e+01 1.00068e+00 1.00197e+00
7.86000e+01 1.00076e+00 1.00215e+00
7.88000e+01 1.00083e+00 1.00227e+00
7.90000e+01 1.00089e+00 1.00241e+00
7.92000e+01 1.00094e+00 1.00249e+00
7.94000e+01 1.00098e+00 1.00256e+00
7.96000e+01 1.00100e+00 1.00258e+00
7.98000e+01 1.00101e+00 1.00255e+00
8.00000e+01 1.00101e+00 1.00249e+00
8.02000e+01 1.00099e+00 1.00239e+00
8.04000e+01 1.00096e+00 1.00225e+00
8.06000e+01 1.00090e+00 1.00206e+00
8.08000e+01 1.00083e+00 1.00182e+00
8.10000e+01 1.00073e+00 1.00153e+00
8.12000e+01 1.00062e+00 1.00121e+00
8.14000e+01 1.00049e+00 1.00084e+00
8.16000e+01 1.00035e+00 1.00042e+00
8.18000e+01 1.00018e+00 9.99967e-01
8.20000e+01 1.00000e+00 9.99490e-01
8.22000e+01 9.99817e-01 9.98985e-01
8.24000e+01 9.99621e-01 9.98464e-01
8.26000e+01 9.99419e-01 9.97931e-01
8.28000e+01 9.99214e-01 9.97419e-01
8.30000e+01 9.99010e-01 9.96879e-01
8.32000e+01 9.98813e-01 9.96433e-01
8.34000e+01 9.98628e-01 9.95922e-01
8.36000e+01 9.98457e-01 9.95578e-01
8.38000e+01 9.98306e-01 9.95185e-01
8.40000e+01 9.98178e-01 9.94952e-01
8.42000e+01 9.98075e-01 9.94756e-01
8.44000e+01 9.98000e-01 9.94610e-01
8.46000e+01 9.97959e-01 9.94628e-01
8.48000e+01 9.97950e-01 9.94704e-01
8.50000e+01 9.97973e-01 9.94853e-01
8.52000e+01 9.98032e-01 9.95094e-01
8.54000e+01 9.98125e-01 9.95421e-01
8.56000e+01 9.98254e-01 9.95832e-01
8.58000e+01 9.98415e-01 9.96337e-01
8.60000e+01 9.98608e-01 9.96919e-01
8.62000e+01 9.98831e-01 9.97568e-01
8.64000e+01 9.99083e-01 9.98290e-01
8.66000e+01 9.99361e-01 9.99068e-01
8.68000e+01 9.99660e-01 9.99893e-01
8.70000e+01 9.99976e-01 1.00076e+00
8.72000e+01 1.00030e+00 1.00164e+00
8.74000e+01 1.00064e+00 1.00250e+00
8.76000e+01 1.00096e+00 1.00338e+00
8.78000e+01 1.00129e+00 1.00423e+00
8.80000e+01 1.00159e+00 1.00490e+00
8.82000e+01 1.00187e+00 1.00578e+00
8.84000e+01 1.00212e+00 1.00617e+00
8.86000e+01 1.00234e+00 1.00690e+00
8.88000e+01 1.00253e+00 1.00714e+00
8.90000e+01 1.00267e+00 1.00748e+00
8.92000e+01 1.00277e+00 1.00763e+00
8.94000e+01 1.00282e+00 1.00761e+00
8.96000e+01 1.00283e+00 1.00750e+00
8.98000e+01 1.00279e+00 1.00728e+00
9.00000e+01 1.00270e+00 1.00693e+00
9.02000e+01 1.00256e+00 1.00645e+00
9.04000e+01 1.00239e+00 1.00588e+00
9.06000e+01 1.00217e+00 1.00521e+00
9.08000e+01 1.00191e+00 1.00442e+00
9.10000e+01 1.00161e+00 1.00356e+00
9.12000e+01 1.00129e+00 1.00265e+00
9.14000e+01 1.00094e+00 1.00169e+00
9.16000e+01 1.00058e+00 1.00068e+00
9.18000e+01 1.00020e+00 9.99649e-01
9.20000e+01 9.99810e-01 9.98586e-01
9.22000e+01 9.99426e-01 9.97615e-01
9.24000e+01 9.99047e-01 9.96516e-01
9.26000e+01 9.98687e-01 9.95678e-01
9.28000e+01 9.98358e-01 9.94764e-01
9.30000e+01 9.98049e-01 9.93891e-01
9.32000e+01 9.97802e-01 9.93575e-01
9.34000e+01 9.97577e-01 9.92653e-01
9.36000e+01 9.97409e-01 9.92631e-01
9.38000e+01 9.97309e-01 9.92432e-01
9.40000e+01 9.97223e-01 9.92248e-01
9.42000e+01 9.97204e-01 9.92455e-01
9.44000e+01 9.97231e-01 9.92653e-01
9.46000e+01 9.97291e-01 9.92845e-01
9.48000e+01 9.97394e-01 9.93241e-01
9.50000e+01 9.97549e-01 9.93806e-01
9.52000e+01 9.97733e-01 9.94347e-01
9.54000e+01 9.97947e-01 9.94947e-01
9.56000e+01 9.98201e-01 9.95759e-01
9.58000e+01 9.98485e-01 9.96608e-01
9.60000e+01 9.98782e-01 9.97377e-01
9.62000e+01 9.99095e-01 9.98289e-01
9.64000e+01 9.99429e-01 9.99246e-01
9.66000e+01 9.99759e-01 1.00011e+00
9.68000e+01 1.00008e+00 1.00094e+00
9.70000e+01 1.00041e+00 1.00198e+00
9.72000e+01 1.00072e+00 1.00267e+00
9.74000e+01 1.00100e+00 1.00336e+00
9.76000e+01 1.00127e+00 1.00432e+00
9.78000e+01 1.00149e+00 1.00449e+00
9.80000e+01 1.00167e+00 1.00519e+00
9.82000e+01 1.00185e+00 1.00559e+00
9.84000e+01 1.00195e+00 1.00548e+00
9.86000e+01 1.00204e+00 1.00593e+00
9.88000e+01 1.00210e+00 1.00580e+00
9.90000e+01 1.00211e+00 1.00569e+00
9.92000e+01 1.00210e+00 1.00567e+00
9.94000e+01 1.00205e+00 1.00545e+00
9.96000e+01 1.00197e+00 1.00508e+00
9.98000e+01 1.00186e+00 1.00476e+00
1.00000e+02 1.00173e+00 1.00439e+00
1.00200e+02 1.00157e+00 1.00381e+00
1.00400e+02 1.00138e+00 1.00325e+00
1.00600e+02 1.00118e+00 1.00274e+00
1.00800e+02 1.00096e+00 1.00205e+00
1.01000e+02 1.00073e+00 1.00136e+00
1.01200e+02 1.00049e+00 1.00080e+00
1.01400e+02 1.00026e+00 1.00009e+00
1.01600e+02 1.00001e+00 9.99360e-01
1.01800e+02 9.99781e-01 9.98901e-01
1.02000e+02 9.99558e-01 9.98202e-01
1.02200e+02 9.99335e-01 9.97540e-01
1.02400e+02 9.99149e-01 9.97329e-01
1.02600e+02 9.98968e-01 9.96599e-01
1.02800e+02 9.98804e-01 9.96283e-01
1.03000e+02 9.98690e-01 9.96240e-01
1.03200e+02 9.98568e-01 9.95654e-01
1.03400e+02 9.98483e-01 9.95771e-01
1.03600e+02 9.98434e-01 9.95661e-01
1.03800e+02 9.98384e-01 9.95536e-01
1.04000e+02 9.98373e-01 9.95696e-01
1.04200e+02 9.98382e-01 9.95781e-01
1.04400e+02 9.98405e-01 9.95854e-01
1.04600e+02 9.98455e-01 9.96111e-01
1.04800e+02 9.98532e-01 9.96405e-01
1.05000e+02 9.98623e-01 9.96660e-01
1.05200e+02 9.98733e-01 9.97014e-01
1.05400e+02 9.98871e-01 9.97476e-01
1.05600e+02 9.99022e-01 9.97904e-01
1.05800e+02 9.99185e-01 9.98342e-01
1.06000e+02 9.99369e-01 9.98917e-01
1.06200e+02 9.99565e-01 9.99458e-01
1.06400e+02 9.99768e-01 9.99965e-01
1.06600e+02 9.99983e-01 1.00059e+00
1.06800e+02 1.00021e+00 1.00121e+00
1.07000e+02 1.00043e+00 1.00171e+00
1.07200e+02 1.00065e+00 1.00236e+00
1.07400e+02 1.00088e+00 1.00294e+00
1.07600e+02 1.00108e+00 1.00332e+00
1.07800e+02 1.00129e+00 1.00397e+00
1.08000e+02 1.00148e+00 1.00438e+00
1.08200e+02 1.00163e+00 1.00461e+00
1.08400e+02 1.00179e+00 1.00523e+00
1.08600e+02 1.00191e+00 1.00523e+00
1.08800e+02 1.00199e+00 1.00542e+00
1.09000e+02 1.00207e+00 1.00558e+00
1.09200e+02 1.00210e+00 1.00543e+00
1.09400e+02 1.00210e+00 1.00536e+00
1.09600e+02 1.00208e+00 1.00526e+00
1.09800e+02 1.00202e+00 1.00498e+00
1.10000e+02 1.00192e+00 1.00458e+00
1.10200e+02 1.00179e+00 1.00421e+00
1.10400e+02 1.00163e+00 1.00373e+00
1.10600e+02 1.00143e+00 1.00310e+00
1.10800e+02 1.00119e+00 1.00240e+00
1.11000e+02 1.00093e+00 1.00170e+00
1.11200e+02 1.00063e+00 1.00089e+00
1.11400e+02 1.00031e+00 9.99974e-01
1.11600e+02 9.99967e-01 9.99060e-01
1.11800e+02 9.99611e-01 9.98182e-01
1.12000e+02 9.99245e-01 9.97165e-01
1.12200e+02 9.98875e-01 9.96241e-01
1.12400e+02 9.98517e-01 9.95367e-01
1.12600e+02 9.98169e-01 9.94516e-01
1.12800e+02 9.97834e-01 9.93501e-01
1.13000e+02 9.97541e-01 9.93078e-01
1.13200e+02 9.97290e-01 9.92222e-01
1.13400e+02 9.97061e-01 9.91790e-01
1.13600e+02 9.96922e-01 9.91745e-01
1.13800e+02 9.96798e-01 9.91388e-01
1.14000e+02 9.96745e-01 9.91519e-01
1.14200e+02 9.96758e-01 9.91736e-01
1.14400e+02 9.96816e-01 9.91956e-01
1.14600e+02 9.96934e-01 9.92395e-01
1.14800e+02 9.97125e-01 9.93087e-01
1.15000e+02 9.97380e-01 9.93846e-01
1.15200e+02 9.97687e-01 9.94694e-01
1.15400e+02 9.98056e-01 9.95783e-01
1.15600e+02 9.98482e-01 9.97004e-01
1.15800e+02 9.98950e-01 9.98254e-01
1.16000e+02 9.99453e-01 9.99591e-01
1.16200e+02 9.99993e-01 1.00106e+00
1.16400e+02 1.00055e+00 1.00256e+00
1.16600e+02 1.00111e+00 1.00393e+00
1.16800e+02 1.00168e+00 1.00545e+00
1.17000e+02 1.00223e+00 1.00690e+00
1.17200e+02 1.00274e+00 1.00791e+00
1.17400e+02 1.00323e+00 1.00960e+00
1.17600e+02 1.00365e+00 1.01006e+00
1.17800e+02 1.00398e+00 1.01119e+00
1.18000e+02 1.00428e+00 1.01166e+00
1.18200e+02 1.00443e+00 1.01174e+00
1.18400e+02 1.00453e+00 1.01188e+00
1.18600e+02 1.00454e+00 1.01163e+00
1.18800e+02 1.00443e+00 1.01103e+00
1.19000e+02 1.00423e+00 1.01038e+00
1.19200e+02 1.00394e+00 1.00955e+00
1.19400e+02 1.00355e+00 1.00827e+00
1.19600e+02 1.00306e+00 1.00678e+00
1.19800e+02 1.00249e+00 1.00523e+00
1.20000e+02 1.00184e+00 1.00342e+00
1.20200e+02 1.00111e+00 1.00136e+00
1.20400e+02 1.00031e+00 9.99285e-01
1.20600e+02 9.99487e-01 9.97123e-01
1.20800e+02 9.98626e-01 9.94914e-01
1.21000e+02 9.97743e-01 9.92424e-01
1.21200e+02 9.96898e-01 9.90682e-01
1.21400e+02 9.96084e-01 9.88091e-01
1.21600e+02 9.95320e-01 9.86770e-01
1.21800e+02 9.94653e-01 9.84800e-01
1.22000e+02 9.94050e-01 9.83775e-01
1.22200e+02 9.93574e-01 9.82643e-01
1.22400e+02 9.93214e-01 9.81974e-01
1.22600e+02 9.92998e-01 9.81801e-01
1.22800e+02 9.92921e-01 9.81974e-01
1.23000e+02 9.92996e-01 9.82530e-01
1.23200e+02 9.93229e-01 9.83514e-01
1.23400e+02 9.93616e-01 9.84848e-01
1.23600e+02 9.94148e-01 9.86554e-01
1.23800e+02 9.94828e-01 9.88677e-01
1.24000e+02 9.95657e-01 9.91152e-01
1.24200e+02 9.96614e-01 9.93898e-01
1.24400e+02 9.97686e-01 9.96850e-01
1.24600e+02 9.98870e-01 1.00004e+00
1.24800e+02 1.00014e+00 1.00349e+00
1.25000e+02 1.00147e+00 1.00703e+00
1.25200e+02 1.00284e+00 1.01052e+00
1.25400e+02 1.00422e+00 1.01421e+00
1.25600e+02 1.00559e+00 1.01746e+00
1.25800e+02 1.00690e+00 1.02115e+00
1.26000e+02 1.00816e+00 1.02396e+00
1.26200e+02 1.00925e+00 1.02666e+00
1.26400e+02 1.01031e+00 1.02949e+00
1.26600e+02 1.01109e+00 1.03035e+00
1.26800e+02 1.01181e+00 1.03238e+00
1.27000e+02 1.01227e+00 1.03242e+00
1.27200e+02 1.01254e+00 1.03253e+00
1.27400e+02 1.01261e+00 1.03214e+00
1.27600e+02 1.01245e+00 1.03099e+00
1.27800e+02 1.01203e+00 1.02922e+00
1.28000e+02 1.01141e+00 1.02714e+00
1.28200e+02 1.01054e+00 1.02436e+00
1.28400e+02 1.00938e+00 1.02064e+00
1.28600e+02 1.00800e+00 1.01646e+00
1.28800e+02 1.00643e+00 1.01199e+00
1.29000e+02 1.00465e+00 1.00684e+00
1.29200e+02 1.00267e+00 1.00116e+00
1.29400e+02 1.00056e+00 9.95466e-01
1.29600e+02 9.98321e-01 9.89602e-01
1.29800e+02 9.95998e-01 9.83280e-01
1.30000e+02 9.93620e-01 9.77357e-01
1.30200e+02 9.91279e-01 9.71292e-01
1.30400e+02 9.88964e-01 9.65486e-01
1.30600e+02 9.86800e-01 9.59773e-01
1.30800e+02 9.84709e-01 9.54768e-01
1.31000e+02 9.82916e-01 9.51189e-01
1.31200e+02 9.81212e-01 9.46035e-01
1.31400e+02 9.79930e-01 9.45255e-01
1.31600e+02 9.78815e-01 9.41679e-01
1.31800e+02 9.78047e-01 9.41914e-01
1.32000e+02 9.77620e-01 9.41915e-01
1.32200e+02 9.77429e-01 9.42257e-01
1.32400e+02 9.77577e-01 9.43792e-01
1.32600e+02 9.78100e-01 9.46465e-01
1.32800e+02 9.78950e-01 9.49662e-01
1.33000e+02 9.80102e-01 9.53547e-01
1.33200e+02 9.81583e-01 9.58385e-01
1.33400e+02 9.83395e-01 9.63988e-01
1.33600e+02 9.85519e-01 9.70330e-01
1.33800e+02 9.87952e-01 9.77580e-01
1.34000e+02 9.90683e-01 9.85568e-01
1.34200e+02 9.93655e-01 9.93935e-01
1.34400e+02 9.96852e-01 1.00263e+00
1.34600e+02 1.00028e+00 1.01207e+00
1.34800e+02 1.00388e+00 1.02184e+00
1.35000e+02 1.00759e+00 1.03152e+00
1.35200e+02 1.01139e+00 1.04140e+00
1.35400e+02 1.01525e+00 1.05157e+00
1.35600e+02 1.01909e+00 1.06136e+00
1.35800e+02 1.02278e+00 1.06961e+00
1.36000e+02 1.02641e+00 1.08067e+00
1.36200e+02 1.02967e+00 1.08533e+00
1.36400e+02 1.03266e+00 1.09547e+00
1.36600e+02 1.03531e+00 1.09825e+00
1.36800e+02 1.03734e+00 1.10362e+00
1.37000e+02 1.03909e+00 1.10586e+00
1.37200e+02 1.04014e+00 1.10654e+00
1.37400e+02 1.04063e+00 1.10586e+00
1.37600e+02 1.04046e+00 1.10376e+00
1.37800e+02 1.03955e+00 1.09952e+00
1.38000e+02 1.03791e+00 1.09349e+00
1.38200e+02 1.03552e+00 1.08585e+00
1.38400e+02 1.03230e+00 1.07571e+00
1.38600e+02 1.02828e+00 1.06335e+00
1.38800e+02 1.02352e+00 1.04970e+00
1.39000e+02 1.01806e+00 1.03432e+00
1.39200e+02 1.01198e+00 1.01705e+00
1.39400e+02 1.00538e+00 9.99023e-01
1.39600e+02 9.98396e-01 9.80391e-01
1.39800e+02 9.91168e-01 9.60996e-01
1.40000e+02 9.83802e-01 9.41659e-01
1.40200e+02 9.76484e-01 9.22696e-01
1.40400e+02 9.69444e-01 9.05073e-01
1.40600e+02 9.62600e-01 8.86690e-01
1.40800e+02 9.56613e-01 8.74814e-01
1.41000e+02 9.50945e-01 8.57940e-01
1.41200e+02 9.46587e-01 8.53398e-01
1.41400e+02 9.42913e-01 8.43441e-01
1.41600e+02 9.40317e-01 8.40847e-01
1.41800e+02 9.38764e-01 8.40495e-01
1.42000e+02 9.38140e-01 8.41936e-01
1.42200e+02 9.38578e-01 8.46039e-01
1.42400e+02 9.40087e-01 8.52676e-01
1.42600e+02 9.42541e-01 8.60653e-01
1.42800e+02 9.45925e-01 8.70580e-01
1.43000e+02 9.50220e-01 8.82799e-01
1.43200e+02 9.55305e-01 8.96222e-01
1.43400e+02 9.61055e-01 9.11024e-01
1.43600e+02 9.67367e-01 9.27848e-01
1.43800e+02 9.74175e-01 9.46289e-01
1.44000e+02 9.81308e-01 9.65708e-01
1.44200e+02 9.88635e-01 9.85923e-01
1.44400e+02 9.96105e-01 1.00712e+00
1.44600e+02 1.00359e+00 1.02936e+00
1.44800e+02 1.01088e+00 1.05036e+00
1.45000e+02 1.01796e+00 1.07122e+00
1.45200e+02 1.02485e+00 1.09247e+00
1.45400e+02 1.03139e+00 1.11200e+00
1.45600e+02 1.03751e+00 1.12761e+00
1.45800e+02 1.04368e+00 1.14994e+00
1.46000e+02 1.04903e+00 1.15646e+00
1.46200e+02 1.05416e+00 1.17319e+00
1.46400e+02 1.05868e+00 1.17830e+00
1.46600e+02 1.06219e+00 1.18520e+00
1.46800e+02 1.06497e+00 1.18765e+00
1.47000e+02 1.06643e+00 1.18613e+00
1.47200e+02 1.06661e+00 1.18257e+00
1.47400e+02 1.06533e+00 1.17673e+00
1.47600e+02 1.06247e+00 1.16797e+00
1.47800e+02 1.05808e+00 1.15714e+00
1.48000e+02 1.05228e+00 1.14503e+00
1.48200e+02 1.04538e+00 1.13120e+00
1.48400e+02 1.03770e+00 1.11597e+00
1.48600e+02 1.02963e+00 1.10137e+00
1.48800e+02 1.02153e+00 1.08583e+00
1.49000e+02 1.01360e+00 1.07188e+00
1.49200e+02 1.00603e+00 1.05470e+00
1.49400e+02 9.99405e-01 1.04714e+00
1.49600e+02 9.93703e-01 1.03175e+00
1.49800e+02 9.89056e-01 1.02612e+00
1.50000e+02 9.86141e-01 1.01902e+00
1.50200e+02 9.84191e-01 1.01307e+00
1.50400e+02 9.84024e-01 1.01200e+00
1.50600e+02 9.85029e-01 1.00943e+00
1.50800e+02 9.87229e-01 1.01139e+00
1.51000e+02 9.90427e-01 1.01299e+00
1.51200e+02 9.94003e-01 1.01523e+00
1.51400e+02 9.97827e-01 1.01723e+00
1.51600e+02 1.00169e+00 1.02231e+00
1.51800e+02 1.00509e+00 1.02526e+00
1.52000e+02 1.00793e+00 1.02764e+00
1.52200e+02 1.01012e+00 1.03263e+00
1.52400e+02 1.01188e+00 1.03575e+00
1.52600e+02 1.01271e+00 1.03540e+00
1.52800e+02 1.01301e+00 1.03653e+00
1.53000e+02 1.01266e+00 1.03543e+00
1.53200e+02 1.01149e+00 1.03140e+00
1.53400e+02 1.00983e+00 1.02761e+00
1.53600e+02 1.00778e+00 1.02390e+00
1.53800e+02 1.00533e+00 1.01746e+00
1.54000e+02 1.00250e+00 1.01001e+00
1.54200e+02 9.99688e-01 1.00280e+00
1.54400e+02 9.97065e-01 9.96204e-01
1.54600e+02 9.94473e-01 9.86690e-01
1.54800e+02 9.92506e-01 9.82601e-01
1.55000e+02 9.91044e-01 9.76457e-01
1.55200e+02 9.89972e-01 9.69640e-01
1.55400e+02 9.89646e-01 9.67544e-01
1.55600e+02 9.89912e-01 9.62109e-01
1.55800e+02 9.90614e-01 9.60230e-01
1.56000e+02 9.91965e-01 9.60588e-01
1.56200e+02 9.93505e-01 9.60794e-01
1.56400e+02 9.95128e-01 9.62243e-01
1.56600e+02 9.96536e-01 9.65245e-01
1.56800e+02 9.97602e-01 9.68903e-01
1.57000e+02 9.97863e-01 9.71959e-01
1.57200e+02 9.97275e-01 9.76257e-01
1.57400e+02 9.95750e-01 9.81733e-01
1.57600e+02 9.93238e-01 9.88393e-01
1.57800e+02 9.89565e-01 9.93710e-01
1.58000e+02 9.84867e-01 9.97422e-01
1.58200e+02 9.79652e-01 1.00425e+00
1.58400e+02 9.74019e-01 1.00681e+00
1.58600e+02 9.68231e-01 1.00936e+00
1.58800e+02 9.62977e-01 1.01359e+00
1.59000e+02 9.58021e-01 1.01272e+00
1.59200e+02 9.53874e-01 1.01430e+00
1.59400e+02 9.50714e-01 1.01411e+00
1.59600e+02 9.48479e-01 1.01237e+00
1.59800e+02 9.47346e-01 1.00999e+00
1.60000e+02 9.47439e-01 1.00731e+00
1.60200e+02 9.48695e-01 1.00360e+00
1.60400e+02 9.51097e-01 1.00023e+00
1.60600e+02 9.54562e-01 9.97588e-01
1.60800e+02 9.58837e-01 9.96376e-01
1.61000e+02 9.63593e-01 9.94249e-01
1.61200e+02 9.68437e-01 9.93188e-01
1.61400e+02 9.73215e-01 9.91851e-01
1.61600e+02 9.77641e-01 9.91320e-01
1.61800e+02 9.81626e-01 9.92411e-01
1.62000e+02 9.85125e-01 9.93744e-01
1.62200e+02 9.88010e-01 9.94777e-01
1.62400e+02 9.90495e-01 9.95461e-01
1.62600e+02 9.92804e-01 9.98435e-01
1.62800e+02 9.94955e-01 1.00091e+00
1.63000e+02 9.96864e-01 1.00225e+00
1.63200e+02 9.98628e-01 1.00443e+00
1.63400e+02 1.00046e+00 1.00812e+00
1.63600e+02 1.00200e+00 1.00854e+00
1.63800e+02 1.00333e+00 1.01002e+00
1.64000e+02 1.00471e+00 1.01322e+00
1.64200e+02 1.00569e+00 1.01276e+00
1.64400e+02 1.00635e+00 1.01392e+00
1.64600e+02 1.00689e+00 1.01616e+00
1.64800e+02 1.00693e+00 1.01552e+00
1.65000e+02 1.00655e+00 1.01651e+00
1.65200e+02 1.00592e+00 1.01782e+00
1.65400e+02 1.00479e+00 1.01745e+00
1.65600e+02 1.00332e+00 1.01813e+00
1.65800e+02 1.00171e+00 1.01914e+00
1.66000e+02 9.99906e-01 1.01866e+00
1.66200e+02 9.98207e-01 1.01934e+00
1.66400e+02 9.96844e-01 1.01938e+00
1.66600e+02 9.95999e-01 1.01894e+00
1.66800e+02 9.96000e-01 1.01872e+00
1.67000e+02 9.97114e-01 1.01824e+00
1.67200e+02 9.99506e-01 1.01718e+00
1.67400e+02 1.00332e+00 1.01608e+00
1.67600e+02 1.00861e+00 1.01502e+00
1.67800e+02 1.01520e+00 1.01350e+00
1.68000e+02 1.02276e+00 1.01162e+00
1.68200e+02 1.03089e+00 1.00974e+00
1.68400e+02 1.03900e+00 1.00773e+00
1.68600e+02 1.04659e+00 1.00506e+00
1.68800e+02 1.05333e+00 1.00269e+00
1.69000e+02 1.05891e+00 1.00041e+00
1.69200e+02 1.06312e+00 9.97579e-01
1.69400e+02 1.06574e+00 9.95116e-01
1.69600e+02 1.06681e+00 9.92852e-01
1.69800e+02 1.06617e+00 9.90673e-01
1.70000e+02 1.06396e+00 9.87631e-01
1.70200e+02 1.06030e+00 9.86736e-01
1.70400e+02 1.05542e+00 9.85220e-01
1.70600e+02 1.04947e+00 9.83962e-01
1.70800e+02 1.04294e+00 9.84662e-01
1.71000e+02 1.03609e+00 9.84575e-01
1.71200e+02 1.02930e+00 9.84961e-01
1.71400e+02 1.02301e+00 9.86152e-01
1.71600e+02 1.01759e+00 9.87615e-01
1.71800e+02 1.01317e+00 9.89377e-01
1.72000e+02 1.00989e+00 9.91554e-01
1.72200e+02 1.00770e+00 9.94332e-01
1.72400e+02 1.00631e+00 9.97270e-01
1.72600e+02 1.00548e+00 9.99586e-01
1.72800e+02 1.00513e+00 1.00267e+00
1.73000e+02 1.00503e+00 1.00464e+00
1.73200e+02 1.00515e+00 1.00708e+00
1.73400e+02 1.00531e+00 1.00876e+00
1.73600e+02 1.00544e+00 1.01033e+00
1.73800e+02 1.00535e+00 1.00952e+00
1.74000e+02 1.00508e+00 1.00894e+00
1.74200e+02 1.00470e+00 1.00868e+00
1.74400e+02 1.00410e+00 1.00773e+00
1.74600e+02 1.00320e+00 1.00577e+00
1.74800e+02 1.00205e+00 1.00390e+00
1.75000e+02 1.00071e+00 1.00179e+00
1.75200e+02 9.99260e-01 9.99200e-01
1.75400e+02 9.97667e-01 9.97233e-01
1.75600e+02 9.96171e-01 9.95660e-01
1.75800e+02 9.94704e-01 9.94103e-01
1.76000e+02 9.93535e-01 9.94292e-01
1.76200e+02 9.92695e-01 9.94393e-01
1.76400e+02 9.92327e-01 9.95271e-01
1.76600e+02 9.92593e-01 9.97203e-01
1.76800e+02 9.93650e-01 9.99794e-01
1.77000e+02 9.95595e-01 1.00288e+00
1.77200e+02 9.98494e-01 1.00663e+00
1.77400e+02 1.00242e+00 1.01094e+00
1.77600e+02 1.00734e+00 1.01524e+00
1.77800e+02 1.01306e+00 1.01940e+00
1.78000e+02 1.01933e+00 1.02288e+00
1.78200e+02 1.02588e+00 1.02662e+00
1.78400e+02 1.03207e+00 1.02753e+00
1.78600e+02 1.03773e+00 1.02858e+00
1.78800e+02 1.04253e+00 1.02783e+00
1.79000e+02 1.04622e+00 1.02586e+00
1.79200e+02 1.04864e+00 1.02269e+00
1.79400e+02 1.04979e+00 1.01875e+00
1.79600e+02 1.04962e+00 1.01382e+00
1.79800e+02 1.04809e+00 1.00798e+00
1.80000e+02 1.04527e+00 1.00149e+00
1.80200e+02 1.04136e+00 9.94826e-01
1.80400e+02 1.03648e+00 9.88464e-01
1.80600e+02 1.03082e+00 9.81340e-01
1.80800e+02 1.02473e+00 9.75617e-01
1.81000e+02 1.01847e+00 9.70429e-01
1.81200e+02 1.01243e+00 9.66001e-01
1.81400e+02 1.00683e+00 9.62673e-01
1.81600e+02 1.00213e+00 9.61726e-01
1.81800e+02 9.98334e-01 9.60843e-01
1.82000e+02 9.95588e-01 9.61162e-01
1.82200e+02 9.93846e-01 9.62531e-01
1.82400e+02 9.92876e-01 9.64580e-01
1.82600e+02 9.92442e-01 9.66609e-01
1.82800e+02 9.92443e-01 9.69144e-01
1.83000e+02 9.92751e-01 9.72574e-01
1.83200e+02 9.93232e-01 9.75375e-01
1.83400e+02 9.93733e-01 9.77962e-01
1.83600e+02 9.94271e-01 9.80529e-01
1.83800e+02 9.94797e-01 9.84349e-01
1.84000e+02 9.95147e-01 9.84909e-01
1.84200e+02 9.95331e-01 9.87261e-01
1.84400e+02 9.95468e-01 9.88200e-01
1.84600e+02 9.95332e-01 9.87393e-01
1.84800e+02 9.95121e-01 9.87218e-01
1.85000e+02 9.94884e-01 9.86669e-01
1.85200e+02 9.94554e-01 9.85040e-01
1.85400e+02 9.94171e-01 9.83041e-01
1.85600e+02 9.93881e-01 9.81671e-01
1.85800e+02 9.93603e-01 9.79964e-01
1.86000e+02 9.93336e-01 9.76512e-01
1.86200e+02 9.93154e-01 9.75640e-01
1.86400e+02 9.93065e-01 9.73483e-01
1.86600e+02 9.92972e-01 9.72596e-01
1.86800e+02 9.92968e-01 9.72755e-01
1.87000e+02 9.92958e-01 9.73319e-01
1.87200e+02 9.92884e-01 9.74464e-01
1.87400e+02 9.92744e-01 9.76071e-01
1.87600e+02 9.92502e-01 9.78097e-01
1.87800e+02 9.92111e-01 9.80263e-01
1.88000e+02 9.91595e-01 9.82228e-01
1.88200e+02 9.90971e-01 9.84934e-01
1.88400e+02 9.90220e-01 9.86173e-01
1.88600e+02 9.89412e-01 9.88271e-01
1.88800e+02 9.88545e-01 9.88234e-01
1.89000e+02 9.87705e-01 9.88772e-01
1.89200e+02 9.86963e-01 9.88739e-01
1.89400e+02 9.86292e-01 9.87805e-01
1.89600e+02 9.85744e-01 9.86339e-01
1.89800e+02 9.85398e-01 9.84882e-01
1.90000e+02 9.85260e-01 9.83230e-01
1.90200e+02 9.85316e-01 9.81092e-01
1.90400e+02 9.85579e-01 9.79273e-01
1.90600e+02 9.86051e-01 9.77259e-01
1.90800e+02 9.86653e-01 9.76158e-01
1.91000e+02 9.87362e-01 9.74622e-01
1.91200e+02 9.88141e-01 9.74192e-01
1.91400e+02 9.88972e-01 9.74274e-01
1.91600e+02 9.89725e-01 9.74331e-01
1.91800e+02 9.90374e-01 9.74350e-01
1.92000e+02 9.90941e-01 9.74907e-01
1.92200e+02 9.91312e-01 9.74716e-01
1.92400e+02 9.91455e-01 9.74127e-01
1.92600e+02 9.91374e-01 9.73369e-01
1.92800e+02 9.91067e-01 9.72219e-01
1.93000e+02 9.90500e-01 9.70312e-01
1.93200e+02 9.89670e-01 9.67994e-01
1.93400e+02 9.88601e-01 9.65245e-01
1.93600e+02 9.87322e-01 9.61962e-01
1.93800e+02 9.85811e-01 9.58216e-01
1.94000e+02 9.84096e-01 9.53670e-01
1.94200e+02 9.82278e-01 9.48925e-01
1.94400e+02 9.80411e-01 9.44471e-01
1.94600e+02 9.78561e-01 9.39386e-01
1.94800e+02 9.76827e-01 9.35353e-01
1.95000e+02 9.75245e-01 9.30935e-01
1.95200e+02 9.73999e-01 9.28825e-01
1.95400e+02 9.72946e-01 9.24872e-01
1.95600e+02 9.72398e-01 9.25067e-01
1.95800e+02 9.72251e-01 9.25244e-01
1.96000e+02 9.72497e-01 9.25932e-01
1.96200e+02 9.73237e-01 9.28303e-01
1.96400e+02 9.74496e-01 9.32214e-01
1.96600e+02 9.76199e-01 9.36918e-01
1.96800e+02 9.78309e-01 9.42739e-01
1.97000e+02 9.80853e-01 9.49933e-01
1.97200e+02 9.83772e-01 9.58030e-01
1.97400e+02 9.86914e-01 9.66591e-01
1.97600e+02 9.90207e-01 9.75470e-01
1.97800e+02 9.93596e-01 9.84664e-01
1.98000e+02 9.96959e-01 9.94271e-01
1.98200e+02 1.00012e+00 1.00155e+00
1.98400e+02 1.00311e+00 1.01113e+00
1.98600e+02 1.00570e+00 1.01577e+00
1.98800e+02 1.00791e+00 1.02243e+00
1.99000e+02 1.00967e+00 1.02524e+00
1.99200e+02 1.01089e+00 1.02854e+00
1.99400e+02 1.01164e+00 1.02908e+00
1.99600e+02 1.01186e+00 1.02811e+00
1.99800e+02 1.01158e+00 1.02590e+00
2.00000e+02 1.01082e+00 1.02257e+00
2.00200e+02 1.00962e+00 1.01802e+00
2.00400e+02 1.00801e+00 1.01237e+00
2.00600e+02 1.00603e+00 1.00589e+00
2.00800e+02 1.00375e+00 9.98607e-01
2.01000e+02 1.00122e+00 9.90710e-01
2.01200e+02 9.98476e-01 9.82554e-01
2.01400e+02 9.95589e-01 9.74174e-01
2.01600e+02 9.92614e-01 9.65776e-01
2.01800e+02 9.89578e-01 9.57452e-01
2.02000e+02 9.86551e-01 9.49236e-01
2.02200e+02 9.83527e-01 9.40892e-01
2.02400e+02 9.80619e-01 9.34525e-01
2.02600e+02 9.77746e-01 9.26413e-01
2.02800e+02 9.74927e-01 9.20063e-01
2.03000e+02 9.72265e-01 9.14997e-01
2.03200e+02 9.69542e-01 9.08251e-01
2.03400e+02 9.66848e-01 9.02310e-01
2.03600e+02 9.64282e-01 8.97366e-01
2.03800e+02 9.61846e-01 8.92192e-01
2.04000e+02 9.59404e-01 8.85459e-01
2.04200e+02 9.57316e-01 8.82070e-01
2.04400e+02 9.55611e-01 8.79412e-01
2.04600e+02 9.53852e-01 8.72334e-01
2.04800e+02 9.52819e-01 8.74680e-01
2.05000e+02 9.52131e-01 8.71593e-01
2.05200e+02 9.51776e-01 8.71351e-01
2.05400e+02 9.52191e-01 8.73719e-01
2.05600e+02 9.53156e-01 8.76388e-01
2.05800e+02 9.54676e-01 8.80247e-01
2.06000e+02 9.56982e-01 8.86892e-01
2.06200e+02 9.59999e-01 8.95390e-01
2.06400e+02 9.63546e-01 9.04415e-01
2.06600e+02 9.67635e-01 9.15072e-01
2.06800e+02 9.72245e-01 9.27842e-01
2.07000e+02 9.77182e-01 9.40935e-01
2.07200e+02 9.82319e-01 9.54059e-01
2.07400e+02 9.87552e-01 9.68704e-01
2.07600e+02 9.92751e-01 9.82375e-01
2.07800e+02 9.97748e-01 9.96122e-01
2.08000e+02 1.00224e+00 1.00658e+00
2.08200e+02 1.00637e+00 1.02047e+00
2.08400e+02 1.00948e+00 1.02411e+00
2.08600e+02 1.01197e+00 1.03286e+00
2.08800e+02 1.01350e+00 1.03463e+00
2.09000e+02 1.01404e+00 1.03434e+00
2.09200e+02 1.01376e+00 1.03309e+00
2.09400e+02 1.01256e+00 1.02898e+00
2.09600e+02 1.01043e+00 1.02185e+00
2.09800e+02 1.00751e+00 1.01352e+00
2.10000e+02 1.00394e+00 1.00379e+00
2.10200e+02 9.99780e-01 9.91716e-01
2.10400e+02 9.95136e-01 9.78738e-01
2.10600e+02 9.90276e-01 9.65417e-01
2.10800e+02 9.85354e-01 9.51923e-01
2.11000e+02 9.80448e-01 9.38154e-01
2.11200e+02 9.75780e-01 9.22932e-01
2.11400e+02 9.71653e-01 9.14878e-01
2.11600e+02 9.68002e-01 8.99529e-01
2.11800e+02 9.65003e-01 8.95433e-01
2.12000e+02 9.63165e-01 8.90652e-01
2.12200e+02 9.61538e-01 8.85999e-01
2.12400e+02 9.61084e-01 8.88913e-01
2.12600e+02 9.61275e-01 8.90654e-01
2.12800e+02 9.61874e-01 8.92675e-01
2.13000e+02 9.63133e-01 8.97994e-01
2.13200e+02 9.65040e-01 9.06040e-01
2.13400e+02 9.67178e-01 9.12135e-01
2.13600e+02 9.69531e-01 9.18729e-01
2.13800e+02 9.72319e-01 9.27924e-01
2.14000e+02 9.75249e-01 9.36083e-01
2.14200e+02 9.78179e-01 9.41814e-01
2.14400e+02 9.81249e-01 9.52158e-01
2.14600e+02 9.84251e-01 9.58903e-01
2.14800e+02 9.86778e-01 9.61643e-01
2.15000e+02 9.89337e-01 9.71121e-01
2.15200e+02 9.91537e-01 9.74972e-01
2.15400e+02 9.93097e-01 9.75382e-01
2.15600e+02 9.94806e-01 9.83274e-01
2.15800e+02 9.96179e-01 9.84246e-01
2.16000e+02 9.97105e-01 9.83692e-01
2.16200e+02 9.98339e-01 9.88326e-01
2.16400e+02 9.99405e-01 9.86513e-01
2.16600e+02 1.00031e+00 9.85367e-01
2.16800e+02 1.00131e+00 9.84611e-01
2.17000e+02 1.00212e+00 9.81884e-01
2.17200e+02 1.00240e+00 9.76721e-01
2.17400e+02 1.00211e+00 9.71736e-01
2.17600e+02 1.00095e+00 9.66022e-01
2.17800e+02 9.98428e-01 9.58115e-01
2.18000e+02 9.94263e-01 9.49902e-01
2.18200e+02 9.88412e-01 9.42066e-01
2.18400e+02 9.80741e-01 9.34313e-01
2.18600e+02 9.71220e-01 9.25233e-01
2.18800e+02 9.60580e-01 9.19670e-01
2.19000e+02 9.49411e-01 9.13823e-01
2.19200e+02 9.38539e-01 9.05685e-01
2.19400e+02 9.29859e-01 9.04740e-01
2.19600e+02 9.24451e-01 8.99495e-01
2.19800e+02 9.24427e-01 8.99219e-01


==> fig/halfcheetah_bs.dat <==
0.00000e+00 0.00000e+00 -2.89611e+02 -2.46827e+02 -3.32395e+02 -2.89611e+02 -2.46827e+02 -3.32395e+02
6.40000e+02 0.00000e+00 -2.89611e+02 -2.46827e+02 -3.32395e+02 -2.89611e+02 -2.46827e+02 -3.32395e+02
1.28000e+03 1.00000e+00 -2.53975e+02 -2.11420e+02 -2.96529e+02 -2.89611e+02 -2.46827e+02 -3.32395e+02
1.92000e+03 1.00000e+00 -2.53975e+02 -2.11420e+02 -2.96529e+02 -2.89611e+02 -2.46827e+02 -3.32395e+02
2.56000e+03 2.00000e+00 -2.38640e+02 -1.58488e+02 -3.18792e+02 -2.89611e+02 -2.46827e+02 -3.32394e+02
3.20000e+03 3.00000e+00 -1.79939e+02 -1.13456e+02 -2.46422e+02 -2.89607e+02 -2.46832e+02 -3.32382e+02
3.84000e+03 3.00000e+00 -1.79939e+02 -1.13456e+02 -2.46422e+02 -2.89579e+02 -2.46859e+02 -3.32300e+02
4.48000e+03 4.00000e+00 -2.32918e+02 -1.74864e+02 -2.90972e+02 -2.89475e+02 -2.46960e+02 -3.31990e+02
5.12000e+03 5.00000e+00 -2.38196e+02 -2.12044e+02 -2.64349e+02 -2.89185e+02 -2.47216e+02 -3.31155e+02
5.76000e+03 5.00000e+00 -2.38196e+02 -2.12044e+02 -2.64349e+02 -2.88537e+02 -2.47681e+02 -3.29392e+02
6.40000e+03 6.00000e+00 -2.35815e+02 -1.96726e+02 -2.74904e+02 -2.87302e+02 -2.48292e+02 -3.26313e+02
7.04000e+03 7.00000e+00 -2.16339e+02 -1.78808e+02 -2.53870e+02 -2.85247e+02 -2.48811e+02 -3.21683e+02
7.68000e+03 7.00000e+00 -2.16339e+02 -1.78808e+02 -2.53870e+02 -2.82209e+02 -2.48888e+02 -3.15529e+02
8.32000e+03 8.00000e+00 -1.67697e+02 -1.25312e+02 -2.10081e+02 -2.78170e+02 -2.48209e+02 -3.08131e+02
8.96000e+03 8.00000e+00 -1.67697e+02 -1.25312e+02 -2.10081e+02 -2.73285e+02 -2.46645e+02 -2.99925e+02
9.60000e+03 9.00000e+00 -1.52675e+02 -7.60079e+01 -2.29342e+02 -2.67842e+02 -2.44306e+02 -2.91379e+02
1.02400e+04 1.00000e+01 -9.72054e+01 -5.02325e+01 -1.44178e+02 -2.62185e+02 -2.41477e+02 -2.82892e+02
1.08800e+04 1.00000e+01 -9.72054e+01 -5.02325e+01 -1.44178e+02 -2.56605e+02 -2.38458e+02 -2.74752e+02
1.15200e+04 1.10000e+01 -1.38963e+02 -1.12984e+02 -1.64941e+02 -2.51260e+02 -2.35417e+02 -2.67102e+02
1.21600e+04 1.20000e+01 -7.63499e+01 -4.51993e+01 -1.07501e+02 -2.46132e+02 -2.32312e+02 -2.59953e+02
1.28000e+04 1.20000e+01 -7.63499e+01 -4.51993e+01 -1.07501e+02 -2.41040e+02 -2.28884e+02 -2.53197e+02
1.34400e+04 1.30000e+01 -7.48509e+01 -2.88191e+01 -1.20883e+02 -2.35690e+02 -2.24734e+02 -2.46645e+02
1.40800e+04 1.40000e+01 -1.04831e+02 -7.43347e+01 -1.35328e+02 -2.29763e+02 -2.19462e+02 -2.40065e+02
1.47200e+04 1.40000e+01 -1.04831e+02 -7.43347e+01 -1.35328e+02 -2.23009e+02 -2.12797e+02 -2.33220e+02
1.53600e+04 1.50000e+01 -9.60417e+01 -5.64139e+01 -1.35669e+02 -2.15286e+02 -2.04687e+02 -2.25886e+02
1.60000e+04 1.60000e+01 -6.83739e+01 -2.85777e+01 -1.08170e+02 -2.06579e+02 -1.95286e+02 -2.17873e+02
1.66400e+04 1.60000e+01 -6.83739e+01 -2.85777e+01 -1.08170e+02 -1.96978e+02 -1.84866e+02 -2.09090e+02
1.72800e+04 1.70000e+01 -7.19320e+01 -6.15314e+01 -8.23326e+01 -1.86671e+02 -1.73731e+02 -1.99610e+02
1.79200e+04 1.70000e+01 -7.19320e+01 -6.15314e+01 -8.23326e+01 -1.75934e+02 -1.62195e+02 -1.89673e+02
1.85600e+04 1.80000e+01 -6.83848e+01 -7.02636e+00 -1.29743e+02 -1.65103e+02 -1.50604e+02 -1.79603e+02
1.92000e+04 1.90000e+01 -7.61297e+01 -2.87740e+01 -1.23485e+02 -1.54517e+02 -1.39340e+02 -1.69694e+02
1.98400e+04 1.90000e+01 -7.61297e+01 -2.87740e+01 -1.23485e+02 -1.44459e+02 -1.28784e+02 -1.60133e+02
2.04800e+04 2.00000e+01 -4.84178e+01 1.62962e+00 -9.84652e+01 -1.35117e+02 -1.19226e+02 -1.51008e+02
2.11200e+04 2.10000e+01 -7.95774e+01 -4.08175e+01 -1.18337e+02 -1.26582e+02 -1.10779e+02 -1.42384e+02
2.17600e+04 2.10000e+01 -7.95774e+01 -4.08175e+01 -1.18337e+02 -1.18861e+02 -1.03348e+02 -1.34374e+02
2.24000e+04 2.20000e+01 -4.84811e+01 2.02136e+01 -1.17176e+02 -1.11917e+02 -9.66701e+01 -1.27165e+02
2.30400e+04 2.30000e+01 -5.39240e+01 -3.07215e+01 -7.71265e+01 -1.05688e+02 -9.04238e+01 -1.20951e+02
2.36800e+04 2.30000e+01 -5.39240e+01 -3.07215e+01 -7.71265e+01 -1.00099e+02 -8.43567e+01 -1.15841e+02
2.43200e+04 2.40000e+01 -3.19148e+01 4.02357e+00 -6.78531e+01 -9.50802e+01 -7.83891e+01 -1.11771e+02
2.49600e+04 2.40000e+01 -3.19148e+01 4.02357e+00 -6.78531e+01 -9.05703e+01 -7.26232e+01 -1.08517e+02
2.56000e+04 2.50000e+01 -1.68933e+01 3.54252e+01 -6.92118e+01 -8.65151e+01 -6.72563e+01 -1.05774e+02
2.62400e+04 2.60000e+01 4.45070e+00 9.27000e+01 -8.37986e+01 -8.28557e+01 -6.24653e+01 -1.03246e+02
2.68800e+04 2.60000e+01 4.45070e+00 9.27000e+01 -8.37986e+01 -7.95202e+01 -5.83236e+01 -1.00717e+02
2.75200e+04 2.70000e+01 -3.41231e+01 2.29317e+01 -9.11780e+01 -7.64126e+01 -5.47810e+01 -9.80442e+01
2.81600e+04 2.80000e+01 -9.99720e+00 2.72464e+00 -2.27190e+01 -7.34111e+01 -5.16933e+01 -9.51288e+01
2.88000e+04 2.80000e+01 -9.99720e+00 2.72464e+00 -2.27190e+01 -7.03703e+01 -4.88674e+01 -9.18731e+01
2.94400e+04 2.90000e+01 -1.70217e+01 2.88093e+01 -6.28526e+01 -6.71385e+01 -4.60936e+01 -8.81835e+01
3.00800e+04 3.00000e+01 -1.06352e+01 6.30486e+01 -8.43190e+01 -6.35938e+01 -4.31698e+01 -8.40178e+01
3.07200e+04 3.00000e+01 -1.06352e+01 6.30486e+01 -8.43190e+01 -5.96833e+01 -3.99406e+01 -7.94261e+01
3.13600e+04 3.10000e+01 2.04030e+01 7.29865e+01 -3.21805e+01 -5.54414e+01 -3.63424e+01 -7.45404e+01
3.20000e+04 3.20000e+01 -3.49428e+01 3.91257e+01 -1.09011e+02 -5.09773e+01 -3.24229e+01 -6.95317e+01
3.26400e+04 3.20000e+01 -3.49428e+01 3.91257e+01 -1.09011e+02 -4.64430e+01 -2.83240e+01 -6.45620e+01
3.32800e+04 3.30000e+01 2.08749e+01 6.08459e+01 -1.90962e+01 -4.19929e+01 -2.42412e+01 -5.97445e+01
3.39200e+04 3.30000e+01 2.08749e+01 6.08459e+01 -1.90962e+01 -3.77454e+01 -2.03750e+01 -5.51159e+01
3.45600e+04 3.40000e+01 9.79886e+00 1.18016e+02 -9.84184e+01 -3.37631e+01 -1.68825e+01 -5.06436e+01
3.52000e+04 3.50000e+01 -5.29629e+01 1.00142e+01 -1.15940e+02 -3.00638e+01 -1.38441e+01 -4.62836e+01
3.58400e+04 3.50000e+01 -5.29629e+01 1.00142e+01 -1.15940e+02 -2.66456e+01 -1.12487e+01 -4.20425e+01
3.64800e+04 3.60000e+01 2.68817e+01 5.88227e+01 -5.05935e+00 -2.34954e+01 -8.98602e+00 -3.80048e+01
3.71200e+04 3.70000e+01 -3.37055e+01 5.15213e+01 -1.18932e+02 -2.05890e+01 -6.85002e+00 -3.43280e+01
3.77600e+04 3.70000e+01 -3.37055e+01 5.15213e+01 -1.18932e+02 -1.79044e+01 -4.60372e+00 -3.12051e+01
3.84000e+04 3.80000e+01 4.75448e+01 9.00227e+01 5.06684e+00 -1.54490e+01 -2.12397e+00 -2.87741e+01
3.90400e+04 3.90000e+01 -7.03565e+00 4.36449e+01 -5.77162e+01 -1.32659e+01 5.11268e-01 -2.70430e+01
3.96800e+04 3.90000e+01 -7.03565e+00 4.36449e+01 -5.77162e+01 -1.14096e+01 3.11014e+00 -2.59294e+01
4.03200e+04 4.00000e+01 3.70132e+01 8.09482e+01 -6.92192e+00 -9.91595e+00 5.51605e+00 -2.53480e+01
4.09600e+04 4.00000e+01 3.70132e+01 8.09482e+01 -6.92192e+00 -8.77253e+00 7.68296e+00 -2.52280e+01
4.16000e+04 4.10000e+01 6.49002e+01 1.04189e+02 2.56111e+01 -7.90115e+00 9.66931e+00 -2.54716e+01
4.22400e+04 4.20000e+01 5.29781e+01 8.67421e+01 1.92141e+01 -7.16798e+00 1.15787e+01 -2.59147e+01
4.28800e+04 4.20000e+01 5.29781e+01 8.67421e+01 1.92141e+01 -6.41454e+00 1.34872e+01 -2.63163e+01
4.35200e+04 4.30000e+01 -2.95940e+01 3.61348e+01 -9.53229e+01 -5.48259e+00 1.54108e+01 -2.63760e+01
4.41600e+04 4.40000e+01 -3.96022e+01 1.10873e+01 -9.02917e+01 -4.22069e+00 1.73377e+01 -2.57791e+01
4.48000e+04 4.40000e+01 -3.96022e+01 1.10873e+01 -9.02917e+01 -2.48844e+00 1.92913e+01 -2.42682e+01
4.54400e+04 4.50000e+01 -1.76071e+01 4.73311e+01 -8.25452e+01 -1.84770e-01 2.13557e+01 -2.17253e+01
4.60800e+04 4.60000e+01 7.25058e+01 1.56879e+02 -1.18670e+01 2.69024e+00 2.36237e+01 -1.82432e+01
4.67200e+04 4.60000e+01 7.25058e+01 1.56879e+02 -1.18670e+01 5.97228e+00 2.60989e+01 -1.41544e+01
4.73600e+04 4.70000e+01 6.31502e+01 1.03470e+02 2.28302e+01 9.32047e+00 2.86342e+01 -9.99328e+00
4.80000e+04 4.80000e+01 5.96877e+01 8.14166e+01 3.79588e+01 1.22870e+01 3.09636e+01 -6.38961e+00
4.86400e+04 4.80000e+01 5.96877e+01 8.14166e+01 3.79588e+01 1.44567e+01 3.28204e+01 -3.90695e+00
4.92800e+04 4.90000e+01 5.50096e+01 1.70820e+02 -6.08007e+01 1.56051e+01 3.40866e+01 -2.87651e+00
4.99200e+04 4.90000e+01 5.50096e+01 1.70820e+02 -6.08007e+01 1.57967e+01 3.49068e+01 -3.31329e+00
5.05600e+04 5.00000e+01 6.01057e+01 1.47989e+02 -2.77777e+01 1.53730e+01 3.56875e+01 -4.94158e+00
5.12000e+04 5.10000e+01 4.83905e+01 8.62058e+01 1.05752e+01 1.48383e+01 3.69451e+01 -7.26855e+00
5.18400e+04 5.10000e+01 4.83905e+01 8.62058e+01 1.05752e+01 1.47046e+01 3.90718e+01 -9.66259e+00
5.24800e+04 5.20000e+01 9.74869e+01 2.08867e+02 -1.38930e+01 1.53574e+01 4.21627e+01 -1.14480e+01
5.31200e+04 5.30000e+01 8.14598e+01 1.25543e+02 3.73763e+01 1.69843e+01 4.59965e+01 -1.20278e+01
5.37600e+04 5.30000e+01 8.14598e+01 1.25543e+02 3.73763e+01 1.95705e+01 5.01622e+01 -1.10212e+01
5.44000e+04 5.40000e+01 4.88612e+01 1.54477e+02 -5.67543e+01 2.29455e+01 5.42614e+01 -8.37027e+00
5.50400e+04 5.50000e+01 1.06409e+01 9.61359e+01 -7.48542e+01 2.68650e+01 5.80967e+01 -4.36669e+00
5.56800e+04 5.50000e+01 1.06409e+01 9.61359e+01 -7.48542e+01 3.10940e+01 6.17613e+01 4.26668e-01
5.63200e+04 5.60000e+01 1.30577e+02 1.51680e+02 1.09474e+02 3.54552e+01 6.55634e+01 5.34694e+00
5.69600e+04 5.60000e+01 1.30577e+02 1.51680e+02 1.09474e+02 3.98237e+01 6.98215e+01 9.82592e+00
5.76000e+04 5.70000e+01 7.49485e+01 1.94141e+02 -4.42443e+01 4.40808e+01 7.46460e+01 1.35156e+01
5.82400e+04 5.80000e+01 1.44000e+02 2.32887e+02 5.51138e+01 4.80721e+01 7.98537e+01 1.62905e+01
5.88800e+04 5.80000e+01 1.44000e+02 2.32887e+02 5.51138e+01 5.16242e+01 8.50725e+01 1.81760e+01
5.95200e+04 5.90000e+01 1.37334e+02 1.75405e+02 9.92629e+01 5.46188e+01 8.99412e+01 1.92964e+01
6.01600e+04 6.00000e+01 7.91977e+01 1.76126e+02 -1.77309e+01 5.70601e+01 9.42677e+01 1.98525e+01
6.08000e+04 6.00000e+01 7.91977e+01 1.76126e+02 -1.77309e+01 5.90950e+01 9.80799e+01 2.01102e+01
6.14400e+04 6.10000e+01 8.83596e+01 2.43863e+02 -6.71441e+01 6.09882e+01 1.01575e+02 2.04019e+01
6.20800e+04 6.20000e+01 2.11436e+02 3.05558e+02 1.17314e+02 6.30632e+01 1.05007e+02 2.11190e+01
6.27200e+04 6.20000e+01 2.11436e+02 3.05558e+02 1.17314e+02 6.56147e+01 1.08585e+02 2.26441e+01
6.33600e+04 6.30000e+01 1.38429e+02 2.24708e+02 5.21494e+01 6.88139e+01 1.12415e+02 2.52123e+01
6.40000e+04 6.40000e+01 6.64661e+01 1.63500e+02 -3.05680e+01 7.26489e+01 1.16511e+02 2.87865e+01
6.46400e+04 6.40000e+01 6.64661e+01 1.63500e+02 -3.05680e+01 7.69574e+01 1.20849e+02 3.30656e+01
6.52800e+04 6.50000e+01 1.51295e+02 2.38624e+02 6.39669e+01 8.15368e+01 1.25440e+02 3.76336e+01
6.59200e+04 6.50000e+01 1.51295e+02 2.38624e+02 6.39669e+01 8.62537e+01 1.30389e+02 4.21184e+01
6.65600e+04 6.60000e+01 8.89461e+01 2.25581e+02 -4.76891e+01 9.10623e+01 1.35868e+02 4.62566e+01
6.72000e+04 6.70000e+01 9.53945e+01 1.97836e+02 -7.04707e+00 9.59303e+01 1.41965e+02 4.98960e+01
6.78400e+04 6.70000e+01 9.53945e+01 1.97836e+02 -7.04707e+00 1.00761e+02 1.48519e+02 5.30032e+01
6.84800e+04 6.80000e+01 1.56822e+02 1.78348e+02 1.35297e+02 1.05381e+02 1.55104e+02 5.56576e+01
6.91200e+04 6.90000e+01 2.18127e+02 3.74948e+02 6.13051e+01 1.09573e+02 1.61175e+02 5.79714e+01
6.97600e+04 6.90000e+01 2.18127e+02 3.74948e+02 6.13051e+01 1.13129e+02 1.66288e+02 5.99703e+01
7.04000e+04 7.00000e+01 1.22718e+02 2.71238e+02 -2.58028e+01 1.15889e+02 1.70242e+02 6.15349e+01
7.10400e+04 7.10000e+01 2.09254e+02 2.57026e+02 1.61482e+02 1.17792e+02 1.73110e+02 6.24737e+01
7.16800e+04 7.10000e+01 2.09254e+02 2.57026e+02 1.61482e+02 1.18933e+02 1.75189e+02 6.26768e+01
7.23200e+04 7.20000e+01 4.95194e+01 2.27350e+02 -1.28311e+02 1.19585e+02 1.76931e+02 6.22386e+01
7.29600e+04 7.20000e+01 4.95194e+01 2.27350e+02 -1.28311e+02 1.20150e+02 1.78840e+02 6.14610e+01
7.36000e+04 7.30000e+01 1.94783e+02 2.64847e+02 1.24719e+02 1.21044e+02 1.81344e+02 6.07434e+01
7.42400e+04 7.40000e+01 1.61622e+02 2.43733e+02 7.95113e+01 1.22577e+02 1.84707e+02 6.04475e+01
7.48800e+04 7.40000e+01 1.61622e+02 2.43733e+02 7.95113e+01 1.24874e+02 1.88980e+02 6.07671e+01
7.55200e+04 7.50000e+01 2.08508e+02 2.80298e+02 1.36717e+02 1.27822e+02 1.93984e+02 6.16596e+01
7.61600e+04 7.60000e+01 1.75879e+02 2.51818e+02 9.99400e+01 1.31131e+02 1.99347e+02 6.29136e+01
7.68000e+04 7.60000e+01 1.75879e+02 2.51818e+02 9.99400e+01 1.34455e+02 2.04594e+02 6.43160e+01
7.74400e+04 7.70000e+01 1.86560e+02 2.79573e+02 9.35468e+01 1.37536e+02 2.09280e+02 6.57912e+01
7.80800e+04 7.80000e+01 2.49574e+02 3.51335e+02 1.47813e+02 1.40278e+02 2.13129e+02 6.74277e+01
7.87200e+04 7.80000e+01 2.49574e+02 3.51335e+02 1.47813e+02 1.42758e+02 2.16104e+02 6.94119e+01
7.93600e+04 7.90000e+01 1.18356e+02 2.49627e+02 -1.29155e+01 1.45156e+02 2.18376e+02 7.19363e+01
8.00000e+04 8.00000e+01 2.28638e+02 2.94224e+02 1.63053e+02 1.47674e+02 2.20204e+02 7.51438e+01
8.06400e+04 8.00000e+01 2.28638e+02 2.94224e+02 1.63053e+02 1.50471e+02 2.21818e+02 7.91233e+01
8.12800e+04 8.10000e+01 2.39693e+02 3.87877e+02 9.15101e+01 1.53645e+02 2.23387e+02 8.39026e+01
8.19200e+04 8.10000e+01 2.39693e+02 3.87877e+02 9.15101e+01 1.57219e+02 2.25067e+02 8.93706e+01
8.25600e+04 8.20000e+01 2.67238e+02 3.70885e+02 1.63591e+02 1.61115e+02 2.27040e+02 9.51896e+01
8.32000e+04 8.30000e+01 2.75074e+02 3.31140e+02 2.19008e+02 1.65173e+02 2.29493e+02 1.00852e+02
8.38400e+04 8.30000e+01 2.75074e+02 3.31140e+02 2.19008e+02 1.69219e+02 2.32521e+02 1.05917e+02
8.44800e+04 8.40000e+01 1.84912e+02 3.63033e+02 6.79021e+00 1.73154e+02 2.36060e+02 1.10248e+02
8.51200e+04 8.50000e+01 2.48045e+02 3.47427e+02 1.48663e+02 1.77009e+02 2.39960e+02 1.14058e+02
8.57600e+04 8.50000e+01 2.48045e+02 3.47427e+02 1.48663e+02 1.80942e+02 2.44139e+02 1.17746e+02
8.64000e+04 8.60000e+01 2.06902e+02 4.01368e+02 1.24359e+01 1.85170e+02 2.48681e+02 1.21659e+02
8.70400e+04 8.70000e+01 2.14574e+02 3.66411e+02 6.27383e+01 1.89859e+02 2.53807e+02 1.25912e+02
8.76800e+04 8.70000e+01 2.14574e+02 3.66411e+02 6.27383e+01 1.95027e+02 2.59697e+02 1.30357e+02
8.83200e+04 8.80000e+01 3.14154e+02 4.47905e+02 1.80403e+02 2.00516e+02 2.66269e+02 1.34763e+02
8.89600e+04 8.80000e+01 3.14154e+02 4.47905e+02 1.80403e+02 2.06039e+02 2.73099e+02 1.38980e+02
8.96000e+04 8.90000e+01 1.97589e+02 3.80157e+02 1.50216e+01 2.11261e+02 2.79589e+02 1.42932e+02
9.02400e+04 9.00000e+01 3.16945e+02 3.99982e+02 2.33907e+02 2.15879e+02 2.85266e+02 1.46492e+02
9.08800e+04 9.00000e+01 3.16945e+02 3.99982e+02 2.33907e+02 2.19713e+02 2.90019e+02 1.49407e+02
9.15200e+04 9.10000e+01 2.58573e+02 3.88885e+02 1.28261e+02 2.22756e+02 2.94148e+02 1.51365e+02
9.21600e+04 9.20000e+01 1.75397e+02 3.79012e+02 -2.82177e+01 2.25159e+02 2.98162e+02 1.52157e+02
9.28000e+04 9.20000e+01 1.75397e+02 3.79012e+02 -2.82177e+01 2.27161e+02 3.02459e+02 1.51864e+02
9.34400e+04 9.30000e+01 3.89499e+02 5.24859e+02 2.54138e+02 2.29028e+02 3.07115e+02 1.50941e+02
9.40800e+04 9.40000e+01 1.88674e+02 3.30178e+02 4.71699e+01 2.30997e+02 3.11937e+02 1.50058e+02
9.47200e+04 9.40000e+01 1.88674e+02 3.30178e+02 4.71699e+01 2.33221e+02 3.16662e+02 1.49779e+02
9.53600e+04 9.50000e+01 2.35377e+02 3.21599e+02 1.49155e+02 2.35713e+02 3.21128e+02 1.50298e+02
9.60000e+04 9.60000e+01 2.51780e+02 4.07794e+02 9.57648e+01 2.38388e+02 3.25344e+02 1.51431e+02
9.66400e+04 9.60000e+01 2.51780e+02 4.07794e+02 9.57648e+01 2.41144e+02 3.29481e+02 1.52808e+02
9.72800e+04 9.70000e+01 2.57720e+02 4.46161e+02 6.92783e+01 2.43909e+02 3.33735e+02 1.54084e+02
9.79200e+04 9.70000e+01 2.57720e+02 4.46161e+02 6.92783e+01 2.46605e+02 3.38155e+02 1.55055e+02
9.85600e+04 9.80000e+01 2.53685e+02 3.60612e+02 1.46758e+02 2.49107e+02 3.42521e+02 1.55693e+02
9.92000e+04 9.90000e+01 3.32579e+02 4.38797e+02 2.26360e+02 2.51254e+02 3.46369e+02 1.56138e+02
9.98400e+04 9.90000e+01 3.32579e+02 4.38797e+02 2.26360e+02 2.52898e+02 3.49135e+02 1.56660e+02
1.00480e+05 1.00000e+02 1.55106e+02 4.33480e+02 -1.23268e+02 2.53959e+02 3.50297e+02 1.57622e+02
1.01120e+05 1.01000e+02 3.37182e+02 6.03700e+02 7.06649e+01 2.54463e+02 3.49514e+02 1.59412e+02
1.01760e+05 1.01000e+02 3.37182e+02 6.03700e+02 7.06649e+01 2.54542e+02 3.46744e+02 1.62339e+02
1.02400e+05 1.02000e+02 3.36685e+02 4.06310e+02 2.67059e+02 2.54413e+02 3.42333e+02 1.66494e+02
1.03040e+05 1.03000e+02 2.49523e+02 3.64284e+02 1.34762e+02 2.54302e+02 3.36948e+02 1.71657e+02
1.03680e+05 1.03000e+02 2.49523e+02 3.64284e+02 1.34762e+02 2.54353e+02 3.31347e+02 1.77358e+02
1.04320e+05 1.04000e+02 3.10419e+02 5.39559e+02 8.12791e+01 2.54621e+02 3.26144e+02 1.83098e+02
1.04960e+05 1.04000e+02 3.10419e+02 5.39559e+02 8.12791e+01 2.55148e+02 3.21766e+02 1.88531e+02
1.05600e+05 1.05000e+02 2.76922e+02 4.64502e+02 8.93410e+01 2.56023e+02 3.18660e+02 1.93387e+02
1.06240e+05 1.06000e+02 2.11383e+02 5.01343e+02 -7.85772e+01 2.57366e+02 3.17519e+02 1.97212e+02
1.06880e+05 1.06000e+02 2.11383e+02 5.01343e+02 -7.85772e+01 2.59260e+02 3.19098e+02 1.99423e+02
1.07520e+05 1.07000e+02 3.22403e+02 4.89251e+02 1.55555e+02 2.61705e+02 3.23614e+02 1.99797e+02
1.08160e+05 1.08000e+02 4.07282e+02 5.14945e+02 2.99620e+02 2.64595e+02 3.30359e+02 1.98832e+02
1.08800e+05 1.08000e+02 4.07282e+02 5.14945e+02 2.99620e+02 2.67722e+02 3.38021e+02 1.97423e+02
1.09440e+05 1.09000e+02 5.17439e+02 6.60874e+02 3.74005e+02 2.70799e+02 3.45338e+02 1.96259e+02
1.10080e+05 1.10000e+02 4.30887e+02 6.04591e+02 2.57183e+02 2.73533e+02 3.51545e+02 1.95520e+02
1.10720e+05 1.10000e+02 4.30887e+02 6.04591e+02 2.57183e+02 2.75755e+02 3.56495e+02 1.95014e+02
1.11360e+05 1.11000e+02 3.96031e+02 4.85903e+02 3.06159e+02 2.77559e+02 3.60554e+02 1.94564e+02
1.12000e+05 1.12000e+02 4.26445e+02 5.03877e+02 3.49013e+02 2.79378e+02 3.64339e+02 1.94418e+02
1.12640e+05 1.12000e+02 4.26445e+02 5.03877e+02 3.49013e+02 2.81935e+02 3.68474e+02 1.95395e+02
1.13280e+05 1.13000e+02 4.09992e+02 5.35414e+02 2.84569e+02 2.86043e+02 3.73463e+02 1.98622e+02
1.13920e+05 1.13000e+02 4.09992e+02 5.35414e+02 2.84569e+02 2.92338e+02 3.79659e+02 2.05017e+02
1.14560e+05 1.14000e+02 3.41648e+02 4.43873e+02 2.39423e+02 3.01061e+02 3.87268e+02 2.14853e+02
1.15200e+05 1.15000e+02 3.30983e+02 4.86272e+02 1.75694e+02 3.11982e+02 3.96358e+02 2.27606e+02
1.15840e+05 1.15000e+02 3.30983e+02 4.86272e+02 1.75694e+02 3.24492e+02 4.06870e+02 2.42114e+02
1.16480e+05 1.16000e+02 3.39880e+02 4.51205e+02 2.28555e+02 3.37757e+02 4.18569e+02 2.56946e+02
1.17120e+05 1.17000e+02 2.99363e+02 5.41558e+02 5.71673e+01 3.50874e+02 4.30908e+02 2.70839e+02
1.17760e+05 1.17000e+02 2.99363e+02 5.41558e+02 5.71673e+01 3.62979e+02 4.42943e+02 2.83014e+02
1.18400e+05 1.18000e+02 5.02466e+02 6.42482e+02 3.62450e+02 3.73329e+02 4.53436e+02 2.93222e+02
1.19040e+05 1.19000e+02 4.77100e+02 5.36537e+02 4.17664e+02 3.81363e+02 4.61134e+02 3.01592e+02
1.19680e+05 1.19000e+02 4.77100e+02 5.36537e+02 4.17664e+02 3.86747e+02 4.65019e+02 3.08474e+02
1.20320e+05 1.20000e+02 3.51484e+02 5.58555e+02 1.44412e+02 3.89408e+02 4.64469e+02 3.14346e+02
1.20960e+05 1.20000e+02 3.51484e+02 5.58555e+02 1.44412e+02 3.89576e+02 4.59456e+02 3.19696e+02
1.21600e+05 1.21000e+02 2.05517e+02 4.76062e+02 -6.50286e+01 3.87831e+02 4.50812e+02 3.24850e+02
1.22240e+05 1.22000e+02 5.56546e+02 6.70383e+02 4.42710e+02 3.85056e+02 4.40300e+02 3.29813e+02
1.22880e+05 1.22000e+02 5.56546e+02 6.70383e+02 4.42710e+02 3.82251e+02 4.30212e+02 3.34290e+02
1.23520e+05 1.23000e+02 3.56375e+02 6.45996e+02 6.67553e+01 3.80225e+02 4.22408e+02 3.38042e+02
1.24160e+05 1.24000e+02 5.75439e+02 7.06812e+02 4.44066e+02 3.79332e+02 4.17327e+02 3.41337e+02
1.24800e+05 1.24000e+02 5.75439e+02 7.06812e+02 4.44066e+02 3.79432e+02 4.14000e+02 3.44863e+02
1.25440e+05 1.25000e+02 2.26823e+02 5.48869e+02 -9.52226e+01 3.80114e+02 4.11151e+02 3.49077e+02
1.26080e+05 1.26000e+02 4.28284e+02 6.25587e+02 2.30981e+02 3.81008e+02 4.08258e+02 3.53759e+02
1.26720e+05 1.26000e+02 4.28284e+02 6.25587e+02 2.30981e+02 3.81976e+02 4.05877e+02 3.58076e+02
1.27360e+05 1.27000e+02 5.29516e+02 6.46856e+02 4.12177e+02 3.83150e+02 4.05216e+02 3.61083e+02
1.28000e+05 1.28000e+02 2.36976e+02 4.60381e+02 1.35705e+01 3.84772e+02 4.07063e+02 3.62482e+02
1.28640e+05 1.28000e+02 2.36976e+02 4.60381e+02 1.35705e+01 3.86971e+02 4.11183e+02 3.62760e+02
1.29280e+05 1.29000e+02 6.05016e+02 7.85628e+02 4.24403e+02 3.89635e+02 4.17034e+02 3.62237e+02
1.29920e+05 1.29000e+02 6.05016e+02 7.85628e+02 4.24403e+02 3.92503e+02 4.24437e+02 3.60568e+02
1.30560e+05 1.30000e+02 6.06172e+02 7.24879e+02 4.87464e+02 3.95321e+02 4.33298e+02 3.57344e+02
1.31200e+05 1.31000e+02 3.01955e+02 5.41093e+02 6.28169e+01 3.97912e+02 4.43032e+02 3.52792e+02
1.31840e+05 1.31000e+02 3.01955e+02 5.41093e+02 6.28169e+01 4.00188e+02 4.52528e+02 3.47848e+02
1.32480e+05 1.32000e+02 2.82530e+02 4.98411e+02 6.66487e+01 4.02224e+02 4.60603e+02 3.43845e+02
1.33120e+05 1.33000e+02 6.15176e+02 7.59269e+02 4.71082e+02 4.04336e+02 4.66496e+02 3.42175e+02
1.33760e+05 1.33000e+02 6.15176e+02 7.59269e+02 4.71082e+02 4.07012e+02 4.70074e+02 3.43950e+02
1.34400e+05 1.34000e+02 6.28744e+02 7.98820e+02 4.58668e+02 4.10636e+02 4.71681e+02 3.49592e+02
1.35040e+05 1.35000e+02 5.94478e+02 6.49936e+02 5.39019e+02 4.15194e+02 4.71847e+02 3.58542e+02
1.35680e+05 1.35000e+02 5.94478e+02 6.49936e+02 5.39019e+02 4.20219e+02 4.71090e+02 3.69349e+02
1.36320e+05 1.36000e+02 6.52598e+02 8.26028e+02 4.79169e+02 4.25072e+02 4.69993e+02 3.80151e+02
1.36960e+05 1.36000e+02 6.52598e+02 8.26028e+02 4.79169e+02 4.29362e+02 4.69482e+02 3.89241e+02
1.37600e+05 1.37000e+02 4.04007e+02 6.22975e+02 1.85039e+02 4.33215e+02 4.70928e+02 3.95502e+02
1.38240e+05 1.38000e+02 6.44547e+02 7.87971e+02 5.01123e+02 4.37254e+02 4.75599e+02 3.98908e+02
1.38880e+05 1.38000e+02 6.44547e+02 7.87971e+02 5.01123e+02 4.42338e+02 4.83874e+02 4.00801e+02
1.39520e+05 1.39000e+02 6.44359e+02 7.45012e+02 5.43706e+02 4.49221e+02 4.95281e+02 4.03161e+02
1.40160e+05 1.40000e+02 5.70422e+02 6.82531e+02 4.58314e+02 4.58236e+02 5.08949e+02 4.07524e+02
1.40800e+05 1.40000e+02 5.70422e+02 6.82531e+02 4.58314e+02 4.69157e+02 5.23848e+02 4.14466e+02
1.41440e+05 1.41000e+02 4.14950e+02 7.40749e+02 8.91510e+01 4.81331e+02 5.38998e+02 4.23663e+02
1.42080e+05 1.42000e+02 6.60318e+02 7.81336e+02 5.39300e+02 4.93969e+02 5.53749e+02 4.34189e+02
1.42720e+05 1.42000e+02 6.60318e+02 7.81336e+02 5.39300e+02 5.06414e+02 5.67934e+02 4.44894e+02
1.43360e+05 1.43000e+02 2.91010e+02 5.71073e+02 1.09476e+01 5.18222e+02 5.81617e+02 4.54826e+02
1.44000e+05 1.44000e+02 4.79597e+02 6.60762e+02 2.98432e+02 5.29068e+02 5.94539e+02 4.63597e+02
1.44640e+05 1.44000e+02 4.79597e+02 6.60762e+02 2.98432e+02 5.38635e+02 6.05849e+02 4.71422e+02
1.45280e+05 1.45000e+02 6.95006e+02 8.57405e+02 5.32607e+02 5.46592e+02 6.14449e+02 4.78735e+02
1.45920e+05 1.45000e+02 6.95006e+02 8.57405e+02 5.32607e+02 5.52617e+02 6.19530e+02 4.85703e+02
1.46560e+05 1.46000e+02 8.18347e+02 1.00714e+03 6.29553e+02 5.56390e+02 6.20785e+02 4.91995e+02
1.47200e+05 1.47000e+02 7.18458e+02 8.57720e+02 5.79196e+02 5.57630e+02 6.18366e+02 4.96895e+02
1.47840e+05 1.47000e+02 7.18458e+02 8.57720e+02 5.79196e+02 5.56265e+02 6.12841e+02 4.99690e+02
1.48480e+05 1.48000e+02 6.57890e+02 7.70526e+02 5.45254e+02 5.52679e+02 6.05199e+02 5.00158e+02
1.49120e+05 1.49000e+02 7.34606e+02 9.26758e+02 5.42454e+02 5.47874e+02 5.96752e+02 4.98996e+02
1.49760e+05 1.49000e+02 7.34606e+02 9.26758e+02 5.42454e+02 5.43388e+02 5.88905e+02 4.97870e+02
1.50400e+05 1.50000e+02 7.17642e+02 9.33882e+02 5.01401e+02 5.40929e+02 5.82964e+02 4.98895e+02
1.51040e+05 1.51000e+02 4.57875e+02 8.41783e+02 7.39680e+01 5.41912e+02 5.80164e+02 5.03660e+02
1.51680e+05 1.51000e+02 4.57875e+02 8.41783e+02 7.39680e+01 5.47081e+02 5.81914e+02 5.12248e+02
1.52320e+05 1.52000e+02 7.92627e+02 9.17027e+02 6.68228e+02 5.56404e+02 5.90027e+02 5.22781e+02
1.52960e+05 1.52000e+02 7.92627e+02 9.17027e+02 6.68228e+02 5.69198e+02 6.05965e+02 5.32430e+02
1.53600e+05 1.53000e+02 8.05812e+02 9.41162e+02 6.70462e+02 5.84333e+02 6.28887e+02 5.39779e+02
1.54240e+05 1.54000e+02 7.82662e+02 8.58362e+02 7.06963e+02 6.00424e+02 6.55618e+02 5.45231e+02
1.54880e+05 1.54000e+02 7.82662e+02 8.58362e+02 7.06963e+02 6.16043e+02 6.82410e+02 5.49676e+02
1.55520e+05 1.55000e+02 7.67504e+02 8.96638e+02 6.38370e+02 6.30022e+02 7.06146e+02 5.53898e+02
1.56160e+05 1.56000e+02 7.72048e+02 9.78962e+02 5.65135e+02 6.41749e+02 7.24997e+02 5.58500e+02
1.56800e+05 1.56000e+02 7.72048e+02 9.78962e+02 5.65135e+02 6.51284e+02 7.38733e+02 5.63835e+02
1.57440e+05 1.57000e+02 5.10212e+02 6.73501e+02 3.46923e+02 6.59229e+02 7.48511e+02 5.69947e+02
1.58080e+05 1.58000e+02 7.43166e+02 9.12351e+02 5.73981e+02 6.66440e+02 7.56232e+02 5.76648e+02
1.58720e+05 1.58000e+02 7.43166e+02 9.12351e+02 5.73981e+02 6.73708e+02 7.63741e+02 5.83674e+02
1.59360e+05 1.59000e+02 7.07281e+02 9.03362e+02 5.11200e+02 6.81514e+02 7.72201e+02 5.90827e+02
1.60000e+05 1.60000e+02 7.94527e+02 9.76590e+02 6.12464e+02 6.89865e+02 7.81810e+02 5.97920e+02
1.60640e+05 1.60000e+02 7.94527e+02 9.76590e+02 6.12464e+02 6.98268e+02 7.91951e+02 6.04586e+02
1.61280e+05 1.61000e+02 8.12241e+02 1.06693e+03 5.57553e+02 7.05917e+02 8.01655e+02 6.10178e+02
1.61920e+05 1.61000e+02 8.12241e+02 1.06693e+03 5.57553e+02 7.12009e+02 8.10108e+02 6.13910e+02
1.62560e+05 1.62000e+02 6.71521e+02 1.12641e+03 2.16628e+02 7.16056e+02 8.16980e+02 6.15133e+02
1.63200e+05 1.63000e+02 6.20768e+02 7.86093e+02 4.55443e+02 7.18048e+02 8.22484e+02 6.13612e+02
1.63840e+05 1.63000e+02 6.20768e+02 7.86093e+02 4.55443e+02 7.18452e+02 8.27250e+02 6.09655e+02
1.64480e+05 1.64000e+02 6.24370e+02 9.23409e+02 3.25331e+02 7.18050e+02 8.32109e+02 6.03990e+02
1.65120e+05 1.65000e+02 4.91892e+02 9.31644e+02 5.21395e+01 7.17652e+02 8.37882e+02 5.97421e+02
1.65760e+05 1.65000e+02 4.91892e+02 9.31644e+02 5.21395e+01 7.17801e+02 8.45129e+02 5.90472e+02
1.66400e+05 1.66000e+02 5.46919e+02 7.62526e+02 3.31311e+02 7.18588e+02 8.53939e+02 5.83237e+02
1.67040e+05 1.67000e+02 7.25398e+02 9.26198e+02 5.24598e+02 7.19639e+02 8.63870e+02 5.75407e+02
1.67680e+05 1.67000e+02 7.25398e+02 9.26198e+02 5.24598e+02 7.20245e+02 8.74090e+02 5.66400e+02
1.68320e+05 1.68000e+02 8.37484e+02 1.10001e+03 5.74956e+02 7.19553e+02 8.83601e+02 5.55505e+02
1.68960e+05 1.68000e+02 8.37484e+02 1.10001e+03 5.74956e+02 7.16758e+02 8.91386e+02 5.42129e+02
1.69600e+05 1.69000e+02 7.95373e+02 1.08064e+03 5.10104e+02 7.11325e+02 8.96504e+02 5.26147e+02
1.70240e+05 1.70000e+02 7.99363e+02 1.08056e+03 5.18164e+02 7.03217e+02 8.98261e+02 5.08173e+02
1.70880e+05 1.70000e+02 7.99363e+02 1.08056e+03 5.18164e+02 6.93039e+02 8.96517e+02 4.89561e+02
1.71520e+05 1.71000e+02 6.33125e+02 9.96982e+02 2.69267e+02 6.82024e+02 8.91929e+02 4.72119e+02
1.72160e+05 1.72000e+02 8.36452e+02 1.04630e+03 6.26601e+02 6.71793e+02 8.85903e+02 4.57683e+02
1.72800e+05 1.72000e+02 8.36452e+02 1.04630e+03 6.26601e+02 6.63981e+02 8.80266e+02 4.47696e+02
1.73440e+05 1.73000e+02 5.13041e+02 7.23629e+02 3.02452e+02 6.59829e+02 8.76685e+02 4.42974e+02
1.74080e+05 1.74000e+02 8.60319e+02 1.14359e+03 5.77051e+02 6.59893e+02 8.76035e+02 4.43751e+02
1.74720e+05 1.74000e+02 8.60319e+02 1.14359e+03 5.77051e+02 6.63953e+02 8.78023e+02 4.49883e+02
1.75360e+05 1.75000e+02 9.04388e+02 1.11291e+03 6.95863e+02 6.71163e+02 8.81325e+02 4.61001e+02
1.76000e+05 1.76000e+02 8.30871e+02 9.82327e+02 6.79415e+02 6.80295e+02 8.84131e+02 4.76460e+02
1.76640e+05 1.76000e+02 8.30871e+02 9.82327e+02 6.79415e+02 6.89996e+02 8.84762e+02 4.95230e+02
1.77280e+05 1.77000e+02 7.95228e+02 1.10861e+03 4.81841e+02 6.99087e+02 8.82273e+02 5.15900e+02
1.77920e+05 1.77000e+02 7.95228e+02 1.10861e+03 4.81841e+02 7.06889e+02 8.76903e+02 5.36874e+02
1.78560e+05 1.78000e+02 8.99747e+02 1.04806e+03 7.51432e+02 7.13362e+02 8.70014e+02 5.56711e+02
1.79200e+05 1.79000e+02 9.27625e+02 1.11888e+03 7.36369e+02 7.19031e+02 8.63663e+02 5.74398e+02
1.79840e+05 1.79000e+02 9.27625e+02 1.11888e+03 7.36369e+02 7.24673e+02 8.59900e+02 5.89445e+02
1.80480e+05 1.80000e+02 9.19344e+02 1.08581e+03 7.52875e+02 7.30994e+02 8.60187e+02 6.01801e+02
1.81120e+05 1.81000e+02 9.79850e+02 1.26654e+03 6.93162e+02 7.38428e+02 8.65131e+02 6.11725e+02
1.81760e+05 1.81000e+02 9.79850e+02 1.26654e+03 6.93162e+02 7.47119e+02 8.74525e+02 6.19712e+02
1.82400e+05 1.82000e+02 7.79656e+02 9.78616e+02 5.80697e+02 7.57023e+02 8.87595e+02 6.26451e+02
1.83040e+05 1.83000e+02 7.29176e+02 1.09464e+03 3.63710e+02 7.68011e+02 9.03272e+02 6.32750e+02
1.83680e+05 1.83000e+02 7.29176e+02 1.09464e+03 3.63710e+02 7.79941e+02 9.20480e+02 6.39403e+02
1.84320e+05 1.84000e+02 9.30536e+02 1.11417e+03 7.46905e+02 7.92660e+02 9.38337e+02 6.46983e+02
1.84960e+05 1.84000e+02 9.30536e+02 1.11417e+03 7.46905e+02 8.05932e+02 9.56152e+02 6.55713e+02
1.85600e+05 1.85000e+02 1.03446e+03 1.22769e+03 8.41226e+02 8.19319e+02 9.73249e+02 6.65389e+02
1.86240e+05 1.86000e+02 8.96832e+02 1.06169e+03 7.31975e+02 8.32119e+02 9.88856e+02 6.75382e+02
1.86880e+05 1.86000e+02 8.96832e+02 1.06169e+03 7.31975e+02 8.43479e+02 1.00219e+03 6.84769e+02
1.87520e+05 1.87000e+02 8.71822e+02 1.07867e+03 6.64979e+02 8.52691e+02 1.01273e+03 6.92651e+02
1.88160e+05 1.88000e+02 9.49767e+02 1.22389e+03 6.75648e+02 8.59493e+02 1.02045e+03 6.98539e+02
1.88800e+05 1.88000e+02 9.49767e+02 1.22389e+03 6.75648e+02 8.64203e+02 1.02586e+03 7.02549e+02
1.89440e+05 1.89000e+02 8.67069e+02 1.05960e+03 6.74541e+02 8.67562e+02 1.02983e+03 7.05290e+02
1.90080e+05 1.90000e+02 9.79431e+02 1.24198e+03 7.16881e+02 8.70406e+02 1.03328e+03 7.07528e+02
1.90720e+05 1.90000e+02 9.79431e+02 1.24198e+03 7.16881e+02 8.73394e+02 1.03695e+03 7.09837e+02
1.91360e+05 1.91000e+02 8.19829e+02 1.25423e+03 3.85427e+02 8.76852e+02 1.04124e+03 7.12461e+02
1.92000e+05 1.92000e+02 7.92639e+02 1.20075e+03 3.84523e+02 8.80806e+02 1.04619e+03 7.15420e+02
1.92640e+05 1.92000e+02 7.92639e+02 1.20075e+03 3.84523e+02 8.85077e+02 1.05146e+03 7.18691e+02
1.93280e+05 1.93000e+02 1.03472e+03 1.36606e+03 7.03377e+02 8.89404e+02 1.05655e+03 7.22257e+02
1.93920e+05 1.93000e+02 1.03472e+03 1.36606e+03 7.03377e+02 8.93540e+02 1.06118e+03 7.25901e+02
1.94560e+05 1.94000e+02 7.23532e+02 1.16518e+03 2.81886e+02 8.97226e+02 1.06547e+03 7.28979e+02
1.95200e+05 1.95000e+02 1.00558e+03 1.35813e+03 6.53028e+02 9.00173e+02 1.06992e+03 7.30421e+02
1.95840e+05 1.95000e+02 1.00558e+03 1.35813e+03 6.53028e+02 9.02101e+02 1.07513e+03 7.29070e+02
1.96480e+05 1.96000e+02 6.75984e+02 1.23016e+03 1.21811e+02 9.02859e+02 1.08155e+03 7.24168e+02
1.97120e+05 1.97000e+02 9.45366e+02 1.13428e+03 7.56448e+02 9.02472e+02 1.08924e+03 7.15707e+02
1.97760e+05 1.97000e+02 9.45366e+02 1.13428e+03 7.56448e+02 9.01103e+02 1.09776e+03 7.04449e+02
1.98400e+05 1.98000e+02 7.08793e+02 1.24456e+03 1.73021e+02 8.98989e+02 1.10639e+03 6.91592e+02
1.99040e+05 1.99000e+02 1.04084e+03 1.31804e+03 7.63639e+02 8.96343e+02 1.11452e+03 6.78168e+02
1.99680e+05 1.99000e+02 1.04084e+03 1.31804e+03 7.63639e+02 8.93285e+02 1.12200e+03 6.64568e+02
2.00320e+05 2.00000e+02 8.54066e+02 1.05204e+03 6.56092e+02 8.89826e+02 1.12901e+03 6.50645e+02
2.00960e+05 2.00000e+02 8.54066e+02 1.05204e+03 6.56092e+02 8.85924e+02 1.13549e+03 6.36355e+02
2.01600e+05 2.01000e+02 1.03940e+03 1.42127e+03 6.57530e+02 8.81559e+02 1.14069e+03 6.22425e+02
2.02240e+05 2.02000e+02 1.05390e+03 1.42039e+03 6.87402e+02 8.76849e+02 1.14320e+03 6.10503e+02
2.02880e+05 2.02000e+02 1.05390e+03 1.42039e+03 6.87402e+02 8.72124e+02 1.14164e+03 6.02610e+02
2.03520e+05 2.03000e+02 1.09150e+03 1.40588e+03 7.77124e+02 8.67915e+02 1.13548e+03 6.00350e+02
2.04160e+05 2.04000e+02 1.07183e+03 1.50633e+03 6.37329e+02 8.64854e+02 1.12536e+03 6.04347e+02
2.04800e+05 2.04000e+02 1.07183e+03 1.50633e+03 6.37329e+02 8.63599e+02 1.11304e+03 6.14158e+02
2.05440e+05 2.05000e+02 1.08506e+03 1.42407e+03 7.46041e+02 8.64746e+02 1.10095e+03 6.28537e+02
2.06080e+05 2.06000e+02 9.35870e+02 1.17233e+03 6.99405e+02 8.68769e+02 1.09171e+03 6.45828e+02
2.06720e+05 2.06000e+02 9.35870e+02 1.17233e+03 6.99405e+02 8.75944e+02 1.08763e+03 6.64256e+02
2.07360e+05 2.07000e+02 8.32974e+02 1.35884e+03 3.07107e+02 8.86284e+02 1.09049e+03 6.82074e+02
2.08000e+05 2.08000e+02 7.83638e+02 1.35207e+03 2.15206e+02 8.99506e+02 1.10128e+03 6.97727e+02
2.08640e+05 2.08000e+02 7.83638e+02 1.35207e+03 2.15206e+02 9.15031e+02 1.11993e+03 7.10137e+02
2.09280e+05 2.09000e+02 9.97445e+02 1.25515e+03 7.39737e+02 9.31963e+02 1.14498e+03 7.18946e+02
2.09920e+05 2.09000e+02 9.97445e+02 1.25515e+03 7.39737e+02 9.49108e+02 1.17383e+03 7.24391e+02
2.10560e+05 2.10000e+02 1.07866e+03 1.47878e+03 6.78544e+02 9.65034e+02 1.20317e+03 7.26896e+02
2.11200e+05 2.11000e+02 1.14591e+03 1.51465e+03 7.77172e+02 9.78249e+02 1.22972e+03 7.26777e+02
2.11840e+05 2.11000e+02 1.14591e+03 1.51465e+03 7.77172e+02 9.87474e+02 1.25063e+03 7.24316e+02
2.12480e+05 2.12000e+02 1.15939e+03 1.50289e+03 8.15900e+02 9.92005e+02 1.26397e+03 7.20040e+02
2.13120e+05 2.13000e+02 1.02637e+03 1.46070e+03 5.92035e+02 9.91975e+02 1.26913e+03 7.14821e+02
2.13760e+05 2.13000e+02 1.02637e+03 1.46070e+03 5.92035e+02 9.88401e+02 1.26703e+03 7.09775e+02
2.14400e+05 2.14000e+02 1.05479e+03 1.31982e+03 7.89753e+02 9.82986e+02 1.25993e+03 7.06041e+02
2.15040e+05 2.15000e+02 8.18149e+02 1.31487e+03 3.21430e+02 9.77731e+02 1.25086e+03 7.04602e+02
2.15680e+05 2.15000e+02 8.18149e+02 1.31487e+03 3.21430e+02 9.74472e+02 1.24289e+03 7.06057e+02
2.16320e+05 2.16000e+02 1.24293e+03 1.50069e+03 9.85169e+02 9.74472e+02 1.23856e+03 7.10384e+02
2.16960e+05 2.16000e+02 1.24293e+03 1.50069e+03 9.85169e+02 9.78174e+02 1.23946e+03 7.16893e+02
2.17600e+05 2.17000e+02 1.12027e+03 1.48416e+03 7.56385e+02 9.85173e+02 1.24580e+03 7.24548e+02
2.18240e+05 2.18000e+02 1.15747e+03 1.52529e+03 7.89644e+02 9.94362e+02 1.25620e+03 7.32525e+02
2.18880e+05 2.18000e+02 1.15747e+03 1.52529e+03 7.89644e+02 1.00429e+03 1.26800e+03 7.40581e+02
2.19520e+05 2.19000e+02 9.20603e+02 1.58331e+03 2.57892e+02 1.01367e+03 1.27828e+03 7.49052e+02
2.20160e+05 2.20000e+02 1.18940e+03 1.46853e+03 9.10267e+02 1.02176e+03 1.28509e+03 7.58439e+02
2.20800e+05 2.20000e+02 1.18940e+03 1.46853e+03 9.10267e+02 1.02852e+03 1.28808e+03 7.68954e+02
2.21440e+05 2.21000e+02 1.16480e+03 1.36712e+03 9.62481e+02 1.03436e+03 1.28850e+03 7.80225e+02
2.22080e+05 2.22000e+02 1.21035e+03 1.52222e+03 8.98486e+02 1.03984e+03 1.28844e+03 7.91237e+02
2.22720e+05 2.22000e+02 1.21035e+03 1.52222e+03 8.98486e+02 1.04529e+03 1.29005e+03 8.00529e+02
2.23360e+05 2.23000e+02 9.86897e+02 1.58024e+03 3.93556e+02 1.05079e+03 1.29492e+03 8.06662e+02
2.24000e+05 2.24000e+02 1.10311e+03 1.74103e+03 4.65181e+02 1.05628e+03 1.30375e+03 8.08806e+02
2.24640e+05 2.24000e+02 1.10311e+03 1.74103e+03 4.65181e+02 1.06174e+03 1.31631e+03 8.07160e+02
2.25280e+05 2.25000e+02 9.29531e+02 1.53544e+03 3.23621e+02 1.06729e+03 1.33164e+03 8.02936e+02
2.25920e+05 2.25000e+02 9.29531e+02 1.53544e+03 3.23621e+02 1.07312e+03 1.34840e+03 7.97835e+02
2.26560e+05 2.26000e+02 1.17354e+03 1.50778e+03 8.39304e+02 1.07925e+03 1.36528e+03 7.93221e+02
2.27200e+05 2.27000e+02 1.13818e+03 1.32287e+03 9.53490e+02 1.08546e+03 1.38140e+03 7.89519e+02
2.27840e+05 2.27000e+02 1.13818e+03 1.32287e+03 9.53490e+02 1.09125e+03 1.39637e+03 7.86123e+02
2.28480e+05 2.28000e+02 1.28755e+03 1.74492e+03 8.30169e+02 1.09598e+03 1.41007e+03 7.81877e+02
2.29120e+05 2.29000e+02 1.00088e+03 1.64082e+03 3.60942e+02 1.09907e+03 1.42234e+03 7.75793e+02
2.29760e+05 2.29000e+02 1.00088e+03 1.64082e+03 3.60942e+02 1.10025e+03 1.43284e+03 7.67660e+02
2.30400e+05 2.30000e+02 1.12108e+03 1.48151e+03 7.60639e+02 1.09973e+03 1.44120e+03 7.58259e+02
2.31040e+05 2.31000e+02 1.15416e+03 1.51479e+03 7.93524e+02 1.09817e+03 1.44721e+03 7.49130e+02
2.31680e+05 2.31000e+02 1.15416e+03 1.51479e+03 7.93524e+02 1.09652e+03 1.45104e+03 7.42001e+02
2.32320e+05 2.32000e+02 1.32737e+03 1.65650e+03 9.98236e+02 1.09567e+03 1.45320e+03 7.38141e+02
2.32960e+05 2.32000e+02 1.32737e+03 1.65650e+03 9.98236e+02 1.09615e+03 1.45431e+03 7.37984e+02
2.33600e+05 2.33000e+02 1.32605e+03 1.67329e+03 9.78802e+02 1.09800e+03 1.45484e+03 7.41157e+02
2.34240e+05 2.34000e+02 7.70163e+02 1.42417e+03 1.16153e+02 1.10094e+03 1.45513e+03 7.46758e+02
2.34880e+05 2.34000e+02 7.70163e+02 1.42417e+03 1.16153e+02 1.10462e+03 1.45549e+03 7.53752e+02
2.35520e+05 2.35000e+02 9.30011e+02 1.22349e+03 6.36533e+02 1.10889e+03 1.45638e+03 7.61409e+02
2.36160e+05 2.36000e+02 1.03202e+03 1.42574e+03 6.38298e+02 1.11391e+03 1.45824e+03 7.69571e+02
2.36800e+05 2.36000e+02 1.03202e+03 1.42574e+03 6.38298e+02 1.11988e+03 1.46126e+03 7.78505e+02
2.37440e+05 2.37000e+02 1.40303e+03 1.79317e+03 1.01290e+03 1.12668e+03 1.46500e+03 7.88358e+02
2.38080e+05 2.38000e+02 1.29765e+03 1.72901e+03 8.66279e+02 1.13347e+03 1.46814e+03 7.98795e+02
2.38720e+05 2.38000e+02 1.29765e+03 1.72901e+03 8.66279e+02 1.13887e+03 1.46867e+03 8.09068e+02
2.39360e+05 2.39000e+02 1.36411e+03 1.78869e+03 9.39534e+02 1.14145e+03 1.46451e+03 8.18380e+02
2.40000e+05 2.40000e+02 1.31137e+03 1.65253e+03 9.70201e+02 1.14038e+03 1.45454e+03 8.26227e+02
2.40640e+05 2.40000e+02 1.31137e+03 1.65253e+03 9.70201e+02 1.13597e+03 1.43937e+03 8.32565e+02
2.41280e+05 2.41000e+02 1.37548e+03 1.80614e+03 9.44821e+02 1.12963e+03 1.42150e+03 8.37768e+02
2.41920e+05 2.41000e+02 1.37548e+03 1.80614e+03 9.44821e+02 1.12352e+03 1.40458e+03 8.42453e+02
2.42560e+05 2.42000e+02 8.80796e+02 1.44673e+03 3.14859e+02 1.11986e+03 1.39238e+03 8.47347e+02
2.43200e+05 2.43000e+02 1.31972e+03 1.66852e+03 9.70912e+02 1.12043e+03 1.38773e+03 8.53135e+02
2.43840e+05 2.43000e+02 1.31972e+03 1.66852e+03 9.70912e+02 1.12613e+03 1.39191e+03 8.60340e+02
2.44480e+05 2.44000e+02 1.23851e+03 1.58812e+03 8.88903e+02 1.13690e+03 1.40459e+03 8.69216e+02
2.45120e+05 2.45000e+02 1.01392e+03 1.68160e+03 3.46240e+02 1.15172e+03 1.42370e+03 8.79748e+02
2.45760e+05 2.45000e+02 1.01392e+03 1.68160e+03 3.46240e+02 1.16874e+03 1.44579e+03 8.91692e+02
2.46400e+05 2.46000e+02 1.13700e+03 1.86628e+03 4.07720e+02 1.18578e+03 1.46697e+03 9.04594e+02
2.47040e+05 2.47000e+02 1.04528e+03 1.83750e+03 2.53052e+02 1.20090e+03 1.48408e+03 9.17714e+02
2.47680e+05 2.47000e+02 1.04528e+03 1.83750e+03 2.53052e+02 1.21276e+03 1.49543e+03 9.30096e+02
2.48320e+05 2.48000e+02 1.04708e+03 1.70421e+03 3.89960e+02 1.22075e+03 1.50076e+03 9.40740e+02
2.48960e+05 2.48000e+02 1.04708e+03 1.70421e+03 3.89960e+02 1.22472e+03 1.50080e+03 9.48641e+02
2.49600e+05 2.49000e+02 1.03017e+03 1.49992e+03 5.60414e+02 1.22484e+03 1.49713e+03 9.52559e+02
2.50240e+05 2.50000e+02 1.39717e+03 1.75434e+03 1.03999e+03 1.22147e+03 1.49188e+03 9.51062e+02
2.50880e+05 2.50000e+02 1.39717e+03 1.75434e+03 1.03999e+03 1.21501e+03 1.48685e+03 9.43183e+02
2.51520e+05 2.51000e+02 1.33380e+03 1.68969e+03 9.77908e+02 1.20594e+03 1.48244e+03 9.29432e+02
2.52160e+05 2.52000e+02 1.31813e+03 1.66460e+03 9.71664e+02 1.19475e+03 1.47753e+03 9.11979e+02
2.52800e+05 2.52000e+02 1.31813e+03 1.66460e+03 9.71664e+02 1.18213e+03 1.47054e+03 8.93718e+02
2.53440e+05 2.53000e+02 1.15388e+03 1.74669e+03 5.61067e+02 1.16905e+03 1.46085e+03 8.77247e+02
2.54080e+05 2.54000e+02 1.27264e+03 1.65131e+03 8.93962e+02 1.15686e+03 1.44925e+03 8.64467e+02
2.54720e+05 2.54000e+02 1.27264e+03 1.65131e+03 8.93962e+02 1.14715e+03 1.43768e+03 8.56616e+02
2.55360e+05 2.55000e+02 1.40205e+03 1.74240e+03 1.06170e+03 1.14134e+03 1.42837e+03 8.54316e+02
2.56000e+05 2.56000e+02 1.30264e+03 1.81191e+03 7.93381e+02 1.14033e+03 1.42307e+03 8.57593e+02
2.56640e+05 2.56000e+02 1.30264e+03 1.81191e+03 7.93381e+02 1.14421e+03 1.42261e+03 8.65811e+02
2.57280e+05 2.57000e+02 1.37430e+03 1.58924e+03 1.15935e+03 1.15230e+03 1.42689e+03 8.77700e+02
2.57920e+05 2.57000e+02 1.37430e+03 1.58924e+03 1.15935e+03 1.16344e+03 1.43528e+03 8.91599e+02
2.58560e+05 2.58000e+02 1.29197e+03 1.59009e+03 9.93854e+02 1.17645e+03 1.44703e+03 9.05860e+02
2.59200e+05 2.59000e+02 1.46896e+03 1.98485e+03 9.53064e+02 1.19034e+03 1.46148e+03 9.19204e+02
2.59840e+05 2.59000e+02 1.46896e+03 1.98485e+03 9.53064e+02 1.20449e+03 1.47803e+03 9.30956e+02
2.60480e+05 2.60000e+02 1.18852e+03 1.97226e+03 4.04784e+02 1.21854e+03 1.49596e+03 9.41128e+02
2.61120e+05 2.61000e+02 1.39580e+03 1.74067e+03 1.05093e+03 1.23231e+03 1.51436e+03 9.50249e+02
2.61760e+05 2.61000e+02 1.39580e+03 1.74067e+03 1.05093e+03 1.24566e+03 1.53236e+03 9.58959e+02
2.62400e+05 2.62000e+02 1.37990e+03 1.72320e+03 1.03660e+03 1.25852e+03 1.54943e+03 9.67616e+02
2.63040e+05 2.63000e+02 1.21534e+03 1.65099e+03 7.79688e+02 1.27080e+03 1.56548e+03 9.76111e+02
2.63680e+05 2.63000e+02 1.21534e+03 1.65099e+03 7.79688e+02 1.28230e+03 1.58063e+03 9.83974e+02
2.64320e+05 2.64000e+02 1.09838e+03 1.51071e+03 6.86051e+02 1.29279e+03 1.59500e+03 9.90590e+02
2.64960e+05 2.64000e+02 1.09838e+03 1.51071e+03 6.86051e+02 1.30206e+03 1.60873e+03 9.95382e+02
2.65600e+05 2.65000e+02 1.07391e+03 1.47953e+03 6.68287e+02 1.30996e+03 1.62191e+03 9.98016e+02
2.66240e+05 2.66000e+02 1.25302e+03 1.53989e+03 9.66155e+02 1.31644e+03 1.63423e+03 9.98662e+02
2.66880e+05 2.66000e+02 1.25302e+03 1.53989e+03 9.66155e+02 1.32134e+03 1.64444e+03 9.98243e+02
2.67520e+05 2.67000e+02 1.46498e+03 1.92922e+03 1.00074e+03 1.32429e+03 1.65026e+03 9.98312e+02
2.68160e+05 2.68000e+02 1.44451e+03 1.78392e+03 1.10510e+03 1.32468e+03 1.64894e+03 1.00042e+03
2.68800e+05 2.68000e+02 1.44451e+03 1.78392e+03 1.10510e+03 1.32193e+03 1.63857e+03 1.00529e+03
2.69440e+05 2.69000e+02 1.57530e+03 1.94698e+03 1.20363e+03 1.31573e+03 1.61923e+03 1.01223e+03
2.70080e+05 2.70000e+02 1.13434e+03 1.89027e+03 3.78414e+02 1.30645e+03 1.59357e+03 1.01933e+03
2.70720e+05 2.70000e+02 1.13434e+03 1.89027e+03 3.78414e+02 1.29525e+03 1.56626e+03 1.02423e+03
2.71360e+05 2.71000e+02 1.43700e+03 1.86245e+03 1.01154e+03 1.28395e+03 1.54238e+03 1.02551e+03
2.72000e+05 2.72000e+02 1.56862e+03 2.07958e+03 1.05766e+03 1.27464e+03 1.52551e+03 1.02378e+03
2.72640e+05 2.72000e+02 1.56862e+03 2.07958e+03 1.05766e+03 1.26920e+03 1.51694e+03 1.02146e+03
2.73280e+05 2.73000e+02 1.16005e+03 1.61488e+03 7.05226e+02 1.26870e+03 1.51622e+03 1.02117e+03
2.73920e+05 2.73000e+02 1.16005e+03 1.61488e+03 7.05226e+02 1.27317e+03 1.52234e+03 1.02400e+03
2.74560e+05 2.74000e+02 1.53087e+03 1.97857e+03 1.08318e+03 1.28177e+03 1.53468e+03 1.02886e+03
2.75200e+05 2.75000e+02 1.29857e+03 1.81034e+03 7.86804e+02 1.29320e+03 1.55315e+03 1.03325e+03
2.75840e+05 2.75000e+02 1.29857e+03 1.81034e+03 7.86804e+02 1.30616e+03 1.57755e+03 1.03477e+03
2.76480e+05 2.76000e+02 1.47283e+03 1.85928e+03 1.08639e+03 1.31950e+03 1.60655e+03 1.03245e+03
2.77120e+05 2.77000e+02 1.55963e+03 1.89259e+03 1.22666e+03 1.33229e+03 1.63746e+03 1.02713e+03
2.77760e+05 2.77000e+02 1.55963e+03 1.89259e+03 1.22666e+03 1.34387e+03 1.66703e+03 1.02071e+03
2.78400e+05 2.78000e+02 1.58682e+03 1.93532e+03 1.23832e+03 1.35384e+03 1.69264e+03 1.01504e+03
2.79040e+05 2.79000e+02 1.48485e+03 2.05716e+03 9.12532e+02 1.36208e+03 1.71296e+03 1.01121e+03
2.79680e+05 2.79000e+02 1.48485e+03 2.05716e+03 9.12532e+02 1.36877e+03 1.72798e+03 1.00956e+03
2.80320e+05 2.80000e+02 1.47549e+03 1.82559e+03 1.12539e+03 1.37437e+03 1.73870e+03 1.01004e+03
2.80960e+05 2.80000e+02 1.47549e+03 1.82559e+03 1.12539e+03 1.37962e+03 1.74665e+03 1.01259e+03
2.81600e+05 2.81000e+02 1.20544e+03 2.00393e+03 4.06942e+02 1.38539e+03 1.75352e+03 1.01725e+03
2.82240e+05 2.82000e+02 1.30355e+03 1.58383e+03 1.02327e+03 1.39241e+03 1.76082e+03 1.02401e+03
2.82880e+05 2.82000e+02 1.30355e+03 1.58383e+03 1.02327e+03 1.40110e+03 1.76965e+03 1.03256e+03
2.83520e+05 2.83000e+02 1.62575e+03 2.02399e+03 1.22751e+03 1.41134e+03 1.78046e+03 1.04222e+03
2.84160e+05 2.84000e+02 1.66118e+03 2.10715e+03 1.21521e+03 1.42239e+03 1.79289e+03 1.05189e+03
2.84800e+05 2.84000e+02 1.66118e+03 2.10715e+03 1.21521e+03 1.43304e+03 1.80586e+03 1.06022e+03
2.85440e+05 2.85000e+02 1.60841e+03 2.02109e+03 1.19573e+03 1.44182e+03 1.81783e+03 1.06581e+03
2.86080e+05 2.86000e+02 1.50045e+03 1.93618e+03 1.06472e+03 1.44762e+03 1.82742e+03 1.06782e+03
2.86720e+05 2.86000e+02 1.50045e+03 1.93618e+03 1.06472e+03 1.45010e+03 1.83396e+03 1.06623e+03
2.87360e+05 2.87000e+02 1.64106e+03 2.04885e+03 1.23327e+03 1.44993e+03 1.83777e+03 1.06209e+03
2.88000e+05 2.88000e+02 1.01969e+03 1.91613e+03 1.23259e+02 1.44860e+03 1.84000e+03 1.05720e+03
2.88640e+05 2.88000e+02 1.01969e+03 1.91613e+03 1.23259e+02 1.44790e+03 1.84215e+03 1.05365e+03
2.89280e+05 2.89000e+02 1.57911e+03 1.91305e+03 1.24518e+03 1.44934e+03 1.84553e+03 1.05315e+03
2.89920e+05 2.89000e+02 1.57911e+03 1.91305e+03 1.24518e+03 1.45375e+03 1.85092e+03 1.05658e+03
2.90560e+05 2.90000e+02 1.39929e+03 1.99827e+03 8.00314e+02 1.46112e+03 1.85849e+03 1.06375e+03
2.91200e+05 2.91000e+02 1.45597e+03 1.84555e+03 1.06639e+03 1.47052e+03 1.86775e+03 1.07329e+03
2.91840e+05 2.91000e+02 1.45597e+03 1.84555e+03 1.06639e+03 1.48031e+03 1.87769e+03 1.08293e+03
2.92480e+05 2.92000e+02 1.59767e+03 2.01869e+03 1.17666e+03 1.48863e+03 1.88697e+03 1.09028e+03
2.93120e+05 2.93000e+02 1.48010e+03 2.00031e+03 9.59897e+02 1.49395e+03 1.89433e+03 1.09358e+03
2.93760e+05 2.93000e+02 1.48010e+03 2.00031e+03 9.59897e+02 1.49554e+03 1.89901e+03 1.09208e+03
2.94400e+05 2.94000e+02 1.59600e+03 2.03808e+03 1.15391e+03 1.49349e+03 1.90084e+03 1.08614e+03
2.95040e+05 2.95000e+02 1.24754e+03 1.98710e+03 5.07986e+02 1.48862e+03 1.90026e+03 1.07699e+03
2.95680e+05 2.95000e+02 1.24754e+03 1.98710e+03 5.07986e+02 1.48222e+03 1.89801e+03 1.06643e+03
2.96320e+05 2.96000e+02 1.63519e+03 2.01561e+03 1.25478e+03 1.47572e+03 1.89493e+03 1.05650e+03
2.96960e+05 2.96000e+02 1.63519e+03 2.01561e+03 1.25478e+03 1.47036e+03 1.89182e+03 1.04891e+03
2.97600e+05 2.97000e+02 1.61984e+03 2.07721e+03 1.16248e+03 1.46700e+03 1.88927e+03 1.04472e+03
2.98240e+05 2.98000e+02 1.68327e+03 2.11272e+03 1.25382e+03 1.46586e+03 1.88768e+03 1.04405e+03
2.98880e+05 2.98000e+02 1.68327e+03 2.11272e+03 1.25382e+03 1.46664e+03 1.88715e+03 1.04614e+03
2.99520e+05 2.99000e+02 1.32556e+03 1.93865e+03 7.12470e+02 1.46871e+03 1.88760e+03 1.04983e+03
3.00160e+05 3.00000e+02 1.48313e+03 1.93600e+03 1.03026e+03 1.47154e+03 1.88901e+03 1.05408e+03
3.00800e+05 3.00000e+02 1.48313e+03 1.93600e+03 1.03026e+03 1.47497e+03 1.89159e+03 1.05834e+03
3.01440e+05 3.01000e+02 1.71990e+03 2.16971e+03 1.27008e+03 1.47916e+03 1.89571e+03 1.06260e+03
3.02080e+05 3.02000e+02 1.68749e+03 2.01741e+03 1.35756e+03 1.48438e+03 1.90167e+03 1.06709e+03
3.02720e+05 3.02000e+02 1.68749e+03 2.01741e+03 1.35756e+03 1.49061e+03 1.90927e+03 1.07195e+03
3.03360e+05 3.03000e+02 1.68848e+03 2.08227e+03 1.29468e+03 1.49743e+03 1.91773e+03 1.07713e+03
3.04000e+05 3.04000e+02 1.69858e+03 2.11615e+03 1.28101e+03 1.50420e+03 1.92595e+03 1.08246e+03
3.04640e+05 3.04000e+02 1.69858e+03 2.11615e+03 1.28101e+03 1.51047e+03 1.93296e+03 1.08798e+03
3.05280e+05 3.05000e+02 1.70827e+03 2.07876e+03 1.33778e+03 1.51621e+03 1.93828e+03 1.09413e+03
3.05920e+05 3.05000e+02 1.70827e+03 2.07876e+03 1.33778e+03 1.52188e+03 1.94201e+03 1.10176e+03
3.06560e+05 3.06000e+02 1.64924e+03 2.10301e+03 1.19547e+03 1.52821e+03 1.94465e+03 1.11176e+03
3.07200e+05 3.07000e+02 1.72487e+03 2.30178e+03 1.14796e+03 1.53588e+03 1.94697e+03 1.12478e+03
3.07840e+05 3.07000e+02 1.72487e+03 2.30178e+03 1.14796e+03 1.54535e+03 1.94982e+03 1.14088e+03
3.08480e+05 3.08000e+02 1.70858e+03 2.22966e+03 1.18750e+03 1.55671e+03 1.95391e+03 1.15951e+03
3.09120e+05 3.09000e+02 1.65051e+03 2.09460e+03 1.20641e+03 1.56969e+03 1.95972e+03 1.17966e+03
3.09760e+05 3.09000e+02 1.65051e+03 2.09460e+03 1.20641e+03 1.58374e+03 1.96744e+03 1.20003e+03
3.10400e+05 3.10000e+02 1.55579e+03 1.92928e+03 1.18230e+03 1.59817e+03 1.97711e+03 1.21923e+03
3.11040e+05 3.11000e+02 1.59210e+03 1.98299e+03 1.20121e+03 1.61235e+03 1.98862e+03 1.23607e+03
3.11680e+05 3.11000e+02 1.59210e+03 1.98299e+03 1.20121e+03 1.62573e+03 2.00173e+03 1.24973e+03
3.12320e+05 3.12000e+02 1.68162e+03 2.04448e+03 1.31876e+03 1.63792e+03 2.01598e+03 1.25987e+03
3.12960e+05 3.12000e+02 1.68162e+03 2.04448e+03 1.31876e+03 1.64858e+03 2.03063e+03 1.26653e+03
3.13600e+05 3.13000e+02 1.61058e+03 2.16546e+03 1.05571e+03 1.65733e+03 2.04468e+03 1.26998e+03
3.14240e+05 3.14000e+02 1.19970e+03 1.96785e+03 4.31541e+02 1.66382e+03 2.05695e+03 1.27068e+03
3.14880e+05 3.14000e+02 1.19970e+03 1.96785e+03 4.31541e+02 1.66776e+03 2.06630e+03 1.26922e+03
3.15520e+05 3.15000e+02 1.31773e+03 1.84399e+03 7.91472e+02 1.66912e+03 2.07192e+03 1.26633e+03
3.16160e+05 3.16000e+02 1.79868e+03 2.24866e+03 1.34871e+03 1.66811e+03 2.07348e+03 1.26275e+03
3.16800e+05 3.16000e+02 1.79868e+03 2.24866e+03 1.34871e+03 1.66502e+03 2.07090e+03 1.25914e+03
3.17440e+05 3.17000e+02 1.73214e+03 2.16732e+03 1.29696e+03 1.65990e+03 2.06383e+03 1.25597e+03
3.18080e+05 3.18000e+02 1.74860e+03 2.15080e+03 1.34639e+03 1.65242e+03 2.05139e+03 1.25346e+03
3.18720e+05 3.18000e+02 1.74860e+03 2.15080e+03 1.34639e+03 1.64208e+03 2.03261e+03 1.25155e+03
3.19360e+05 3.19000e+02 1.80468e+03 2.15419e+03 1.45518e+03 1.62875e+03 2.00749e+03 1.25001e+03
3.20000e+05 3.20000e+02 1.84764e+03 2.34667e+03 1.34861e+03 1.61312e+03 1.97775e+03 1.24850e+03
3.20640e+05 3.20000e+02 1.84764e+03 2.34667e+03 1.34861e+03 1.59683e+03 1.94683e+03 1.24683e+03
3.21280e+05 3.21000e+02 1.81035e+03 2.22552e+03 1.39518e+03 1.58207e+03 1.91896e+03 1.24519e+03
3.21920e+05 3.21000e+02 1.81035e+03 2.22552e+03 1.39518e+03 1.57104e+03 1.89785e+03 1.24423e+03
3.22560e+05 3.22000e+02 1.59756e+03 2.27631e+03 9.18810e+02 1.56546e+03 1.88589e+03 1.24503e+03
3.23200e+05 3.23000e+02 1.72965e+03 2.13129e+03 1.32801e+03 1.56628e+03 1.88388e+03 1.24868e+03
3.23840e+05 3.23000e+02 1.72965e+03 2.13129e+03 1.32801e+03 1.57364e+03 1.89146e+03 1.25582e+03
3.24480e+05 3.24000e+02 1.69878e+03 1.94184e+03 1.45572e+03 1.58690e+03 1.90755e+03 1.26626e+03
3.25120e+05 3.25000e+02 1.79118e+03 2.23966e+03 1.34270e+03 1.60475e+03 1.93052e+03 1.27898e+03
3.25760e+05 3.25000e+02 1.79118e+03 2.23966e+03 1.34270e+03 1.62539e+03 1.95832e+03 1.29245e+03
3.26400e+05 3.26000e+02 1.70473e+03 2.32541e+03 1.08405e+03 1.64678e+03 1.98849e+03 1.30507e+03
3.27040e+05 3.27000e+02 1.77123e+03 2.21317e+03 1.32928e+03 1.66705e+03 2.01842e+03 1.31569e+03
3.27680e+05 3.27000e+02 1.77123e+03 2.21317e+03 1.32928e+03 1.68477e+03 2.04572e+03 1.32381e+03
3.28320e+05 3.28000e+02 1.77288e+03 2.16200e+03 1.38376e+03 1.69913e+03 2.06871e+03 1.32955e+03
3.28960e+05 3.28000e+02 1.77288e+03 2.16200e+03 1.38376e+03 1.70999e+03 2.08660e+03 1.33338e+03
3.29600e+05 3.29000e+02 1.61875e+03 2.02566e+03 1.21185e+03 1.71771e+03 2.09961e+03 1.33581e+03
3.30240e+05 3.30000e+02 1.66950e+03 2.12227e+03 1.21673e+03 1.72291e+03 2.10866e+03 1.33717e+03
3.30880e+05 3.30000e+02 1.66950e+03 2.12227e+03 1.21673e+03 1.72635e+03 2.11507e+03 1.33764e+03
3.31520e+05 3.31000e+02 1.57737e+03 1.87073e+03 1.28401e+03 1.72870e+03 2.12009e+03 1.33731e+03
3.32160e+05 3.32000e+02 1.88447e+03 2.38501e+03 1.38392e+03 1.73043e+03 2.12461e+03 1.33625e+03
3.32800e+05 3.32000e+02 1.88447e+03 2.38501e+03 1.38392e+03 1.73171e+03 2.12885e+03 1.33457e+03
3.33440e+05 3.33000e+02 1.92912e+03 2.40673e+03 1.45151e+03 1.73240e+03 2.13244e+03 1.33237e+03
3.34080e+05 3.34000e+02 1.91862e+03 2.28960e+03 1.54764e+03 1.73219e+03 2.13460e+03 1.32977e+03
3.34720e+05 3.34000e+02 1.91862e+03 2.28960e+03 1.54764e+03 1.73072e+03 2.13446e+03 1.32698e+03
3.35360e+05 3.35000e+02 1.86162e+03 2.27261e+03 1.45063e+03 1.72797e+03 2.13163e+03 1.32431e+03
3.36000e+05 3.36000e+02 1.45717e+03 2.05257e+03 8.61760e+02 1.72439e+03 2.12650e+03 1.32227e+03
3.36640e+05 3.36000e+02 1.45717e+03 2.05257e+03 8.61760e+02 1.72097e+03 2.12044e+03 1.32151e+03
3.37280e+05 3.37000e+02 1.90873e+03 2.36050e+03 1.45697e+03 1.71903e+03 2.11537e+03 1.32269e+03
3.37920e+05 3.37000e+02 1.90873e+03 2.36050e+03 1.45697e+03 1.71980e+03 2.11321e+03 1.32639e+03
3.38560e+05 3.38000e+02 1.69520e+03 2.29081e+03 1.09960e+03 1.72400e+03 2.11511e+03 1.33289e+03
3.39200e+05 3.39000e+02 1.57187e+03 2.45279e+03 6.90953e+02 1.73149e+03 2.12086e+03 1.34212e+03
3.39840e+05 3.39000e+02 1.57187e+03 2.45279e+03 6.90953e+02 1.74123e+03 2.12887e+03 1.35359e+03
3.40480e+05 3.40000e+02 1.53553e+03 2.45612e+03 6.14939e+02 1.75165e+03 2.13685e+03 1.36646e+03
3.41120e+05 3.41000e+02 1.82815e+03 2.19830e+03 1.45801e+03 1.76118e+03 2.14278e+03 1.37959e+03
3.41760e+05 3.41000e+02 1.82815e+03 2.19830e+03 1.45801e+03 1.76861e+03 2.14565e+03 1.39156e+03
3.42400e+05 3.42000e+02 1.67447e+03 2.45538e+03 8.93555e+02 1.77311e+03 2.14558e+03 1.40063e+03
3.43040e+05 3.43000e+02 1.83923e+03 2.19408e+03 1.48439e+03 1.77420e+03 2.14354e+03 1.40486e+03
3.43680e+05 3.43000e+02 1.83923e+03 2.19408e+03 1.48439e+03 1.77169e+03 2.14090e+03 1.40249e+03
3.44320e+05 3.44000e+02 1.97289e+03 2.33254e+03 1.61324e+03 1.76575e+03 2.13903e+03 1.39248e+03
3.44960e+05 3.44000e+02 1.97289e+03 2.33254e+03 1.61324e+03 1.75701e+03 2.13894e+03 1.37508e+03
3.45600e+05 3.45000e+02 1.87767e+03 2.37947e+03 1.37587e+03 1.74652e+03 2.14113e+03 1.35191e+03
3.46240e+05 3.46000e+02 1.90078e+03 2.26341e+03 1.53815e+03 1.73562e+03 2.14549e+03 1.32576e+03
3.46880e+05 3.46000e+02 1.90078e+03 2.26341e+03 1.53815e+03 1.72578e+03 2.15153e+03 1.30002e+03
3.47520e+05 3.47000e+02 1.64305e+03 2.66156e+03 6.24533e+02 1.71841e+03 2.15869e+03 1.27813e+03
3.48160e+05 3.48000e+02 2.04611e+03 2.62759e+03 1.46462e+03 1.71474e+03 2.16662e+03 1.26286e+03
3.48800e+05 3.48000e+02 2.04611e+03 2.62759e+03 1.46462e+03 1.71555e+03 2.17519e+03 1.25591e+03
3.49440e+05 3.49000e+02 1.70970e+03 2.32920e+03 1.09019e+03 1.72104e+03 2.18441e+03 1.25767e+03
3.50080e+05 3.50000e+02 1.97296e+03 2.40705e+03 1.53887e+03 1.73069e+03 2.19418e+03 1.26721e+03
3.50720e+05 3.50000e+02 1.97296e+03 2.40705e+03 1.53887e+03 1.74339e+03 2.20435e+03 1.28243e+03
3.51360e+05 3.51000e+02 1.93359e+03 2.30131e+03 1.56586e+03 1.75775e+03 2.21499e+03 1.30051e+03
3.52000e+05 3.52000e+02 1.59380e+03 2.16354e+03 1.02405e+03 1.77242e+03 2.22643e+03 1.31841e+03
3.52640e+05 3.52000e+02 1.59380e+03 2.16354e+03 1.02405e+03 1.78637e+03 2.23921e+03 1.33353e+03
3.53280e+05 3.53000e+02 1.70793e+03 2.21044e+03 1.20541e+03 1.79895e+03 2.25358e+03 1.34431e+03
3.53920e+05 3.53000e+02 1.70793e+03 2.21044e+03 1.20541e+03 1.80994e+03 2.26911e+03 1.35077e+03
3.54560e+05 3.54000e+02 1.95699e+03 2.39885e+03 1.51514e+03 1.81944e+03 2.28448e+03 1.35440e+03
3.55200e+05 3.55000e+02 1.86505e+03 2.22632e+03 1.50378e+03 1.82756e+03 2.29761e+03 1.35751e+03
3.55840e+05 3.55000e+02 1.86505e+03 2.22632e+03 1.50378e+03 1.83418e+03 2.30604e+03 1.36232e+03
3.56480e+05 3.56000e+02 1.80521e+03 2.06163e+03 1.54879e+03 1.83888e+03 2.30764e+03 1.37012e+03
3.57120e+05 3.57000e+02 1.60987e+03 2.32670e+03 8.93037e+02 1.84125e+03 2.30154e+03 1.38096e+03
3.57760e+05 3.57000e+02 1.60987e+03 2.32670e+03 8.93037e+02 1.84118e+03 2.28862e+03 1.39373e+03
3.58400e+05 3.58000e+02 2.01643e+03 2.54465e+03 1.48820e+03 1.83907e+03 2.27139e+03 1.40674e+03
3.59040e+05 3.59000e+02 1.90822e+03 2.40116e+03 1.41529e+03 1.83569e+03 2.25287e+03 1.41851e+03
3.59680e+05 3.59000e+02 1.90822e+03 2.40116e+03 1.41529e+03 1.83189e+03 2.23518e+03 1.42861e+03
3.60320e+05 3.60000e+02 1.97480e+03 2.36181e+03 1.58780e+03 1.82822e+03 2.21864e+03 1.43781e+03
3.60960e+05 3.60000e+02 1.97480e+03 2.36181e+03 1.58780e+03 1.82489e+03 2.20219e+03 1.44760e+03
3.61600e+05 3.61000e+02 2.03865e+03 2.50443e+03 1.57288e+03 1.82197e+03 2.18487e+03 1.45908e+03
3.62240e+05 3.62000e+02 2.10881e+03 2.66032e+03 1.55730e+03 1.81961e+03 2.16713e+03 1.47210e+03
3.62880e+05 3.62000e+02 2.10881e+03 2.66032e+03 1.55730e+03 1.81822e+03 2.15127e+03 1.48518e+03
3.63520e+05 3.63000e+02 1.94782e+03 2.55401e+03 1.34162e+03 1.81838e+03 2.14041e+03 1.49634e+03
3.64160e+05 3.64000e+02 2.13854e+03 2.57309e+03 1.70398e+03 1.82072e+03 2.13709e+03 1.50435e+03
3.64800e+05 3.64000e+02 2.13854e+03 2.57309e+03 1.70398e+03 1.82580e+03 2.14220e+03 1.50939e+03
3.65440e+05 3.65000e+02 1.54141e+03 2.45664e+03 6.26182e+02 1.83400e+03 2.15525e+03 1.51274e+03
3.66080e+05 3.66000e+02 2.01605e+03 2.47022e+03 1.56189e+03 1.84540e+03 2.17508e+03 1.51572e+03
3.66720e+05 3.66000e+02 2.01605e+03 2.47022e+03 1.56189e+03 1.85972e+03 2.20046e+03 1.51899e+03
3.67360e+05 3.67000e+02 1.94263e+03 2.56920e+03 1.31606e+03 1.87631e+03 2.23010e+03 1.52252e+03
3.68000e+05 3.68000e+02 1.96213e+03 2.42555e+03 1.49871e+03 1.89410e+03 2.26224e+03 1.52596e+03
3.68640e+05 3.68000e+02 1.96213e+03 2.42555e+03 1.49871e+03 1.91161e+03 2.29429e+03 1.52892e+03
3.69280e+05 3.69000e+02 1.81730e+03 2.43236e+03 1.20224e+03 1.92718e+03 2.32335e+03 1.53101e+03
3.69920e+05 3.69000e+02 1.81730e+03 2.43236e+03 1.20224e+03 1.93940e+03 2.34706e+03 1.53174e+03
3.70560e+05 3.70000e+02 2.04796e+03 2.52520e+03 1.57073e+03 1.94751e+03 2.36451e+03 1.53050e+03
3.71200e+05 3.71000e+02 1.76978e+03 2.65397e+03 8.85587e+02 1.95150e+03 2.37621e+03 1.52679e+03
3.71840e+05 3.71000e+02 1.76978e+03 2.65397e+03 8.85587e+02 1.95202e+03 2.38342e+03 1.52062e+03
3.72480e+05 3.72000e+02 1.84867e+03 2.38544e+03 1.31191e+03 1.95001e+03 2.38737e+03 1.51264e+03
3.73120e+05 3.73000e+02 2.13500e+03 2.60801e+03 1.66199e+03 1.94645e+03 2.38885e+03 1.50405e+03
3.73760e+05 3.73000e+02 2.13500e+03 2.60801e+03 1.66199e+03 1.94219e+03 2.38847e+03 1.49591e+03
3.74400e+05 3.74000e+02 1.76625e+03 2.40034e+03 1.13217e+03 1.93781e+03 2.38698e+03 1.48864e+03
3.75040e+05 3.75000e+02 1.72599e+03 2.51433e+03 9.37646e+02 1.93356e+03 2.38523e+03 1.48189e+03
3.75680e+05 3.75000e+02 1.72599e+03 2.51433e+03 9.37646e+02 1.92947e+03 2.38398e+03 1.47496e+03
3.76320e+05 3.76000e+02 2.23346e+03 2.71049e+03 1.75644e+03 1.92555e+03 2.38357e+03 1.46752e+03
3.76960e+05 3.76000e+02 2.23346e+03 2.71049e+03 1.75644e+03 1.92193e+03 2.38401e+03 1.45986e+03
3.77600e+05 3.77000e+02 2.14968e+03 2.57239e+03 1.72697e+03 1.91877e+03 2.38505e+03 1.45249e+03
3.78240e+05 3.78000e+02 1.79566e+03 2.66655e+03 9.24763e+02 1.91606e+03 2.38647e+03 1.44565e+03
3.78880e+05 3.78000e+02 1.79566e+03 2.66655e+03 9.24763e+02 1.91365e+03 2.38825e+03 1.43904e+03
3.79520e+05 3.79000e+02 1.96459e+03 2.33062e+03 1.59857e+03 1.91152e+03 2.39067e+03 1.43238e+03
3.80160e+05 3.80000e+02 2.21861e+03 2.65709e+03 1.78014e+03 1.91010e+03 2.39424e+03 1.42596e+03
3.80800e+05 3.80000e+02 2.21861e+03 2.65709e+03 1.78014e+03 1.91009e+03 2.39947e+03 1.42072e+03
3.81440e+05 3.81000e+02 2.14513e+03 2.39841e+03 1.89184e+03 1.91218e+03 2.40654e+03 1.41782e+03
3.82080e+05 3.82000e+02 2.22211e+03 2.70132e+03 1.74289e+03 1.91657e+03 2.41504e+03 1.41809e+03
3.82720e+05 3.82000e+02 2.22211e+03 2.70132e+03 1.74289e+03 1.92297e+03 2.42403e+03 1.42191e+03
3.83360e+05 3.83000e+02 2.17086e+03 2.66507e+03 1.67664e+03 1.93087e+03 2.43244e+03 1.42930e+03
3.84000e+05 3.84000e+02 2.17312e+03 2.58702e+03 1.75922e+03 1.93989e+03 2.43951e+03 1.44027e+03
3.84640e+05 3.84000e+02 2.17312e+03 2.58702e+03 1.75922e+03 1.94997e+03 2.44500e+03 1.45495e+03
3.85280e+05 3.85000e+02 2.13614e+03 2.51770e+03 1.75458e+03 1.96135e+03 2.44910e+03 1.47359e+03
3.85920e+05 3.85000e+02 2.13614e+03 2.51770e+03 1.75458e+03 1.97436e+03 2.45248e+03 1.49623e+03
3.86560e+05 3.86000e+02 2.08503e+03 2.42101e+03 1.74906e+03 1.98923e+03 2.45601e+03 1.52244e+03
3.87200e+05 3.87000e+02 2.03854e+03 2.32318e+03 1.75390e+03 2.00590e+03 2.46056e+03 1.55124e+03
3.87840e+05 3.87000e+02 2.03854e+03 2.32318e+03 1.75390e+03 2.02398e+03 2.46669e+03 1.58127e+03
3.88480e+05 3.88000e+02 2.23505e+03 2.66067e+03 1.80943e+03 2.04277e+03 2.47450e+03 1.61104e+03
3.89120e+05 3.89000e+02 2.35528e+03 2.82219e+03 1.88838e+03 2.06135e+03 2.48350e+03 1.63921e+03
3.89760e+05 3.89000e+02 2.35528e+03 2.82219e+03 1.88838e+03 2.07875e+03 2.49278e+03 1.66472e+03
3.90400e+05 3.90000e+02 2.11411e+03 2.48484e+03 1.74338e+03 2.09403e+03 2.50115e+03 1.68690e+03
3.91040e+05 3.91000e+02 2.12916e+03 2.54795e+03 1.71038e+03 2.10653e+03 2.50756e+03 1.70551e+03
3.91680e+05 3.91000e+02 2.12916e+03 2.54795e+03 1.71038e+03 2.11609e+03 2.51145e+03 1.72074e+03
3.92320e+05 3.92000e+02 1.97473e+03 2.71637e+03 1.23309e+03 2.12313e+03 2.51312e+03 1.73313e+03
3.92960e+05 3.92000e+02 1.97473e+03 2.71637e+03 1.23309e+03 2.12852e+03 2.51359e+03 1.74346e+03
3.93600e+05 3.93000e+02 2.15334e+03 2.58350e+03 1.72319e+03 2.13327e+03 2.51413e+03 1.75241e+03
3.94240e+05 3.94000e+02 2.33717e+03 2.83903e+03 1.83531e+03 2.13808e+03 2.51575e+03 1.76040e+03
3.94880e+05 3.94000e+02 2.33717e+03 2.83903e+03 1.83531e+03 2.14312e+03 2.51891e+03 1.76733e+03
3.95520e+05 3.95000e+02 2.06910e+03 2.63040e+03 1.50779e+03 2.14801e+03 2.52343e+03 1.77258e+03
3.96160e+05 3.96000e+02 2.12590e+03 2.44613e+03 1.80567e+03 2.15203e+03 2.52882e+03 1.77525e+03
3.96800e+05 3.96000e+02 2.12590e+03 2.44613e+03 1.80567e+03 2.15457e+03 2.53453e+03 1.77461e+03
3.97440e+05 3.97000e+02 2.16776e+03 2.61305e+03 1.72247e+03 2.15543e+03 2.54030e+03 1.77057e+03
3.98080e+05 3.98000e+02 2.10476e+03 2.75914e+03 1.45039e+03 2.15494e+03 2.54612e+03 1.76377e+03
3.98720e+05 3.98000e+02 2.10476e+03 2.75914e+03 1.45039e+03 2.15372e+03 2.55197e+03 1.75548e+03
3.99360e+05 3.99000e+02 2.20519e+03 2.74205e+03 1.66832e+03 2.15235e+03 2.55751e+03 1.74720e+03
4.00000e+05 4.00000e+02 2.23292e+03 2.64694e+03 1.81890e+03 2.15122e+03 2.56212e+03 1.74033e+03
4.00640e+05 4.00000e+02 2.23292e+03 2.64694e+03 1.81890e+03 2.15045e+03 2.56512e+03 1.73578e+03
4.01280e+05 4.01000e+02 2.29856e+03 2.85644e+03 1.74067e+03 2.14996e+03 2.56607e+03 1.73386e+03
4.01920e+05 4.01000e+02 2.29856e+03 2.85644e+03 1.74067e+03 2.14963e+03 2.56504e+03 1.73422e+03
4.02560e+05 4.02000e+02 2.18352e+03 2.60400e+03 1.76303e+03 2.14937e+03 2.56270e+03 1.73605e+03
4.03200e+05 4.03000e+02 2.21837e+03 2.70684e+03 1.72991e+03 2.14926e+03 2.56024e+03 1.73828e+03
4.03840e+05 4.03000e+02 2.21837e+03 2.70684e+03 1.72991e+03 2.14956e+03 2.55909e+03 1.74002e+03
4.04480e+05 4.04000e+02 2.26001e+03 2.74619e+03 1.77384e+03 2.15066e+03 2.56054e+03 1.74078e+03
4.05120e+05 4.05000e+02 2.29506e+03 2.75061e+03 1.83951e+03 2.15296e+03 2.56528e+03 1.74064e+03
4.05760e+05 4.05000e+02 2.29506e+03 2.75061e+03 1.83951e+03 2.15671e+03 2.57324e+03 1.74018e+03
4.06400e+05 4.06000e+02 2.20193e+03 2.69567e+03 1.70818e+03 2.16188e+03 2.58365e+03 1.74010e+03
4.07040e+05 4.07000e+02 2.38144e+03 2.86702e+03 1.89586e+03 2.16820e+03 2.59544e+03 1.74095e+03
4.07680e+05 4.07000e+02 2.38144e+03 2.86702e+03 1.89586e+03 2.17530e+03 2.60773e+03 1.74287e+03
4.08320e+05 4.08000e+02 2.17729e+03 2.54372e+03 1.81085e+03 2.18282e+03 2.61989e+03 1.74575e+03
4.08960e+05 4.08000e+02 2.17729e+03 2.54372e+03 1.81085e+03 2.19048e+03 2.63162e+03 1.74934e+03
4.09600e+05 4.09000e+02 2.08743e+03 2.72617e+03 1.44869e+03 2.19809e+03 2.64271e+03 1.75347e+03
4.10240e+05 4.10000e+02 2.32634e+03 2.76261e+03 1.89007e+03 2.20555e+03 2.65303e+03 1.75807e+03
4.10880e+05 4.10000e+02 2.32634e+03 2.76261e+03 1.89007e+03 2.21285e+03 2.66247e+03 1.76322e+03
4.11520e+05 4.11000e+02 2.06833e+03 2.96302e+03 1.17363e+03 2.21989e+03 2.67081e+03 1.76897e+03
4.12160e+05 4.12000e+02 2.12246e+03 2.49375e+03 1.75117e+03 2.22645e+03 2.67765e+03 1.77525e+03
4.12800e+05 4.12000e+02 2.12246e+03 2.49375e+03 1.75117e+03 2.23210e+03 2.68255e+03 1.78164e+03
4.13440e+05 4.13000e+02 2.27905e+03 2.70615e+03 1.85195e+03 2.23637e+03 2.68529e+03 1.78745e+03
4.14080e+05 4.14000e+02 2.29405e+03 2.66934e+03 1.91875e+03 2.23890e+03 2.68613e+03 1.79167e+03
4.14720e+05 4.14000e+02 2.29405e+03 2.66934e+03 1.91875e+03 2.23949e+03 2.68582e+03 1.79316e+03
4.15360e+05 4.15000e+02 2.27450e+03 2.71580e+03 1.83320e+03 2.23803e+03 2.68519e+03 1.79087e+03
4.16000e+05 4.16000e+02 2.31168e+03 2.78138e+03 1.84198e+03 2.23464e+03 2.68484e+03 1.78445e+03
4.16640e+05 4.16000e+02 2.31168e+03 2.78138e+03 1.84198e+03 2.22968e+03 2.68489e+03 1.77446e+03
4.17280e+05 4.17000e+02 2.08264e+03 2.50860e+03 1.65667e+03 2.22381e+03 2.68508e+03 1.76254e+03
4.17920e+05 4.17000e+02 2.08264e+03 2.50860e+03 1.65667e+03 2.21795e+03 2.68497e+03 1.75092e+03
4.18560e+05 4.18000e+02 2.17933e+03 2.55496e+03 1.80371e+03 2.21305e+03 2.68425e+03 1.74186e+03
4.19200e+05 4.19000e+02 2.19934e+03 2.64563e+03 1.75304e+03 2.20993e+03 2.68278e+03 1.73707e+03
4.19840e+05 4.19000e+02 2.19934e+03 2.64563e+03 1.75304e+03 2.20901e+03 2.68061e+03 1.73740e+03
4.20480e+05 4.20000e+02 2.27307e+03 2.64689e+03 1.89925e+03 2.21019e+03 2.67765e+03 1.74273e+03
4.21120e+05 4.21000e+02 2.39500e+03 2.75862e+03 2.03138e+03 2.21290e+03 2.67359e+03 1.75221e+03
4.21760e+05 4.21000e+02 2.39500e+03 2.75862e+03 2.03138e+03 2.21620e+03 2.66791e+03 1.76449e+03
4.22400e+05 4.22000e+02 2.40069e+03 2.83957e+03 1.96182e+03 2.21916e+03 2.66022e+03 1.77810e+03
4.23040e+05 4.23000e+02 2.22512e+03 2.65476e+03 1.79547e+03 2.22112e+03 2.65047e+03 1.79176e+03
4.23680e+05 4.23000e+02 2.22512e+03 2.65476e+03 1.79547e+03 2.22190e+03 2.63914e+03 1.80465e+03
4.24320e+05 4.24000e+02 1.46839e+03 2.42685e+03 5.09939e+02 2.22186e+03 2.62721e+03 1.81651e+03
4.24960e+05 4.24000e+02 1.46839e+03 2.42685e+03 5.09939e+02 2.22182e+03 2.61606e+03 1.82758e+03
4.25600e+05 4.25000e+02 1.24671e+03 2.59633e+03 -1.02915e+02 2.22275e+03 2.60726e+03 1.83824e+03
4.26240e+05 4.26000e+02 2.48302e+03 2.98621e+03 1.97982e+03 2.22537e+03 2.60206e+03 1.84868e+03
4.26880e+05 4.26000e+02 2.48302e+03 2.98621e+03 1.97982e+03 2.22956e+03 2.60079e+03 1.85832e+03
4.27520e+05 4.27000e+02 2.28915e+03 2.71145e+03 1.86685e+03 2.23387e+03 2.60237e+03 1.86537e+03
4.28160e+05 4.28000e+02 2.09758e+03 2.96947e+03 1.22570e+03 2.23544e+03 2.60433e+03 1.86655e+03
4.28800e+05 4.28000e+02 2.09758e+03 2.96947e+03 1.22570e+03 2.23085e+03 2.60390e+03 1.85779e+03
4.29440e+05 4.29000e+02 2.31392e+03 2.82420e+03 1.80364e+03 2.21758e+03 2.59928e+03 1.83588e+03
4.30080e+05 4.30000e+02 2.23959e+03 2.77296e+03 1.70622e+03 2.19538e+03 2.59054e+03 1.80022e+03
4.30720e+05 4.30000e+02 2.23959e+03 2.77296e+03 1.70622e+03 2.16654e+03 2.57957e+03 1.75351e+03
4.31360e+05 4.31000e+02 2.34851e+03 2.75686e+03 1.94016e+03 2.13511e+03 2.56931e+03 1.70091e+03
4.32000e+05 4.32000e+02 2.00276e+03 2.70129e+03 1.30422e+03 2.10559e+03 2.56272e+03 1.64847e+03
4.32640e+05 4.32000e+02 2.00276e+03 2.70129e+03 1.30422e+03 2.08182e+03 2.56195e+03 1.60169e+03
4.33280e+05 4.33000e+02 2.32231e+03 2.85060e+03 1.79403e+03 2.06627e+03 2.56792e+03 1.56462e+03
4.33920e+05 4.33000e+02 2.32231e+03 2.85060e+03 1.79403e+03 2.05992e+03 2.58035e+03 1.53949e+03
4.34560e+05 4.34000e+02 2.35751e+03 2.87459e+03 1.84043e+03 2.06238e+03 2.59783e+03 1.52694e+03
4.35200e+05 4.35000e+02 1.77288e+03 2.72343e+03 8.22339e+02 2.07224e+03 2.61807e+03 1.52640e+03
4.35840e+05 4.35000e+02 1.77288e+03 2.72343e+03 8.22339e+02 2.08735e+03 2.63828e+03 1.53643e+03
4.36480e+05 4.36000e+02 2.39239e+03 2.79059e+03 1.99418e+03 2.10541e+03 2.65583e+03 1.55498e+03
4.37120e+05 4.37000e+02 1.72340e+03 2.75009e+03 6.96710e+02 2.12436e+03 2.66902e+03 1.57969e+03
4.37760e+05 4.37000e+02 1.72340e+03 2.75009e+03 6.96710e+02 2.14262e+03 2.67725e+03 1.60798e+03
4.38400e+05 4.38000e+02 2.39563e+03 2.76001e+03 2.03124e+03 2.15898e+03 2.68072e+03 1.63724e+03
4.39040e+05 4.39000e+02 2.43040e+03 2.88002e+03 1.98078e+03 2.17247e+03 2.68001e+03 1.66493e+03
4.39680e+05 4.39000e+02 2.43040e+03 2.88002e+03 1.98078e+03 2.18234e+03 2.67591e+03 1.68878e+03
4.40320e+05 4.40000e+02 2.42586e+03 2.80213e+03 2.04960e+03 2.18809e+03 2.66937e+03 1.70682e+03
4.40960e+05 4.40000e+02 2.42586e+03 2.80213e+03 2.04960e+03 2.18955e+03 2.66146e+03 1.71764e+03
4.41600e+05 4.41000e+02 2.41177e+03 2.69591e+03 2.12764e+03 2.18710e+03 2.65331e+03 1.72089e+03
4.42240e+05 4.42000e+02 2.43076e+03 2.81789e+03 2.04363e+03 2.18190e+03 2.64605e+03 1.71775e+03
4.42880e+05 4.42000e+02 2.43076e+03 2.81789e+03 2.04363e+03 2.17584e+03 2.64074e+03 1.71094e+03
4.43520e+05 4.43000e+02 2.55311e+03 2.92569e+03 2.18052e+03 2.17119e+03 2.63820e+03 1.70418e+03
4.44160e+05 4.44000e+02 2.31099e+03 2.83582e+03 1.78617e+03 2.17006e+03 2.63875e+03 1.70137e+03
4.44800e+05 4.44000e+02 2.31099e+03 2.83582e+03 1.78617e+03 2.17394e+03 2.64223e+03 1.70565e+03
4.45440e+05 4.45000e+02 2.16553e+03 3.04068e+03 1.29038e+03 2.18347e+03 2.64815e+03 1.71879e+03
4.46080e+05 4.46000e+02 1.88307e+03 2.59297e+03 1.17318e+03 2.19845e+03 2.65594e+03 1.74097e+03
4.46720e+05 4.46000e+02 1.88307e+03 2.59297e+03 1.17318e+03 2.21807e+03 2.66526e+03 1.77088e+03
4.47360e+05 4.47000e+02 2.08116e+03 2.90546e+03 1.25687e+03 2.24100e+03 2.67595e+03 1.80605e+03
4.48000e+05 4.48000e+02 2.06396e+03 3.05369e+03 1.07423e+03 2.26549e+03 2.68792e+03 1.84305e+03
4.48640e+05 4.48000e+02 2.06396e+03 3.05369e+03 1.07423e+03 2.28940e+03 2.70067e+03 1.87813e+03
4.49280e+05 4.49000e+02 1.88266e+03 3.05652e+03 7.08799e+02 2.31030e+03 2.71259e+03 1.90800e+03
4.49920e+05 4.49000e+02 1.88266e+03 3.05652e+03 7.08799e+02 2.32572e+03 2.72088e+03 1.93056e+03
4.50560e+05 4.50000e+02 2.49539e+03 2.92230e+03 2.06847e+03 2.33366e+03 2.72246e+03 1.94486e+03
4.51200e+05 4.51000e+02 1.89114e+03 3.05078e+03 7.31506e+02 2.33295e+03 2.71515e+03 1.95076e+03
4.51840e+05 4.51000e+02 1.89114e+03 3.05078e+03 7.31506e+02 2.32351e+03 2.69857e+03 1.94844e+03
4.52480e+05 4.52000e+02 2.43431e+03 2.83097e+03 2.03766e+03 2.30625e+03 2.67425e+03 1.93825e+03
4.53120e+05 4.53000e+02 2.08350e+03 3.05387e+03 1.11312e+03 2.28302e+03 2.64500e+03 1.92104e+03
4.53760e+05 4.53000e+02 2.08350e+03 3.05387e+03 1.11312e+03 2.25631e+03 2.61387e+03 1.89875e+03
4.54400e+05 4.54000e+02 2.52782e+03 3.01251e+03 2.04313e+03 2.22881e+03 2.58343e+03 1.87418e+03
4.55040e+05 4.55000e+02 2.62733e+03 3.12776e+03 2.12691e+03 2.20300e+03 2.55568e+03 1.85033e+03
4.55680e+05 4.55000e+02 2.62733e+03 3.12776e+03 2.12691e+03 2.18086e+03 2.53223e+03 1.82949e+03
4.56320e+05 4.56000e+02 2.61522e+03 3.15552e+03 2.07493e+03 2.16365e+03 2.51439e+03 1.81292e+03
4.56960e+05 4.56000e+02 2.61522e+03 3.15552e+03 2.07493e+03 2.15210e+03 2.50334e+03 1.80087e+03
4.57600e+05 4.57000e+02 2.57353e+03 3.00453e+03 2.14254e+03 2.14654e+03 2.50006e+03 1.79302e+03
4.58240e+05 4.58000e+02 2.54786e+03 2.87090e+03 2.22482e+03 2.14722e+03 2.50531e+03 1.78914e+03
4.58880e+05 4.58000e+02 2.54786e+03 2.87090e+03 2.22482e+03 2.15447e+03 2.51948e+03 1.78946e+03
4.59520e+05 4.59000e+02 2.65352e+03 3.04537e+03 2.26167e+03 2.16855e+03 2.54238e+03 1.79473e+03
4.60160e+05 4.60000e+02 2.38951e+03 3.14220e+03 1.63683e+03 2.18947e+03 2.57317e+03 1.80576e+03
4.60800e+05 4.60000e+02 2.38951e+03 3.14220e+03 1.63683e+03 2.21669e+03 2.61030e+03 1.82307e+03
4.61440e+05 4.61000e+02 2.56641e+03 3.03752e+03 2.09531e+03 2.24908e+03 2.65165e+03 1.84651e+03
4.62080e+05 4.62000e+02 2.45826e+03 2.80395e+03 2.11257e+03 2.28504e+03 2.69487e+03 1.87520e+03
4.62720e+05 4.62000e+02 2.45826e+03 2.80395e+03 2.11257e+03 2.32269e+03 2.73780e+03 1.90759e+03
4.63360e+05 4.63000e+02 2.46498e+03 2.96300e+03 1.96696e+03 2.36011e+03 2.77874e+03 1.94148e+03
4.64000e+05 4.64000e+02 2.50315e+03 2.84584e+03 2.16045e+03 2.39547e+03 2.81664e+03 1.97431e+03
4.64640e+05 4.64000e+02 2.50315e+03 2.84584e+03 2.16045e+03 2.42726e+03 2.85093e+03 2.00359e+03
4.65280e+05 4.65000e+02 2.57221e+03 2.98232e+03 2.16210e+03 2.45438e+03 2.88124e+03 2.02752e+03
4.65920e+05 4.65000e+02 2.57221e+03 2.98232e+03 2.16210e+03 2.47625e+03 2.90716e+03 2.04535e+03
4.66560e+05 4.66000e+02 2.70707e+03 3.17308e+03 2.24105e+03 2.49275e+03 2.92818e+03 2.05733e+03
4.67200e+05 4.67000e+02 2.55282e+03 3.00542e+03 2.10022e+03 2.50417e+03 2.94388e+03 2.06445e+03
4.67840e+05 4.67000e+02 2.55282e+03 3.00542e+03 2.10022e+03 2.51115e+03 2.95413e+03 2.06817e+03
4.68480e+05 4.68000e+02 2.60925e+03 3.02226e+03 2.19623e+03 2.51466e+03 2.95927e+03 2.07004e+03
4.69120e+05 4.69000e+02 2.25290e+03 2.90152e+03 1.60428e+03 2.51590e+03 2.96019e+03 2.07161e+03
4.69760e+05 4.69000e+02 2.25290e+03 2.90152e+03 1.60428e+03 2.51622e+03 2.95827e+03 2.07417e+03
4.70400e+05 4.70000e+02 2.54927e+03 2.93971e+03 2.15883e+03 2.51689e+03 2.95518e+03 2.07859e+03
4.71040e+05 4.71000e+02 2.62034e+03 2.91469e+03 2.32600e+03 2.51879e+03 2.95247e+03 2.08511e+03
4.71680e+05 4.71000e+02 2.62034e+03 2.91469e+03 2.32600e+03 2.52229e+03 2.95127e+03 2.09332e+03
4.72320e+05 4.72000e+02 2.07909e+03 3.22245e+03 9.35738e+02 2.52706e+03 2.95206e+03 2.10206e+03
4.72960e+05 4.72000e+02 2.07909e+03 3.22245e+03 9.35738e+02 2.53218e+03 2.95458e+03 2.10977e+03
4.73600e+05 4.73000e+02 2.46626e+03 2.93365e+03 1.99888e+03 2.53652e+03 2.95793e+03 2.11511e+03
4.74240e+05 4.74000e+02 2.63140e+03 2.93833e+03 2.32447e+03 2.53918e+03 2.96077e+03 2.11758e+03
4.74880e+05 4.74000e+02 2.63140e+03 2.93833e+03 2.32447e+03 2.53959e+03 2.96138e+03 2.11781e+03
4.75520e+05 4.75000e+02 2.65378e+03 3.06382e+03 2.24374e+03 2.53748e+03 2.95773e+03 2.11723e+03
4.76160e+05 4.76000e+02 2.63565e+03 3.14252e+03 2.12878e+03 2.53265e+03 2.94787e+03 2.11744e+03
4.76800e+05 4.76000e+02 2.63565e+03 3.14252e+03 2.12878e+03 2.52515e+03 2.93085e+03 2.11945e+03
4.77440e+05 4.77000e+02 2.35665e+03 2.68229e+03 2.03101e+03 2.51546e+03 2.90748e+03 2.12343e+03
4.78080e+05 4.78000e+02 2.67780e+03 3.13046e+03 2.22513e+03 2.50467e+03 2.88048e+03 2.12886e+03
4.78720e+05 4.78000e+02 2.67780e+03 3.13046e+03 2.22513e+03 2.49435e+03 2.85361e+03 2.13509e+03
4.79360e+05 4.79000e+02 2.64771e+03 3.03170e+03 2.26372e+03 2.48618e+03 2.83050e+03 2.14186e+03
4.80000e+05 4.80000e+02 2.59011e+03 3.18239e+03 1.99782e+03 2.48142e+03 2.81351e+03 2.14934e+03
4.80640e+05 4.80000e+02 2.59011e+03 3.18239e+03 1.99782e+03 2.48058e+03 2.80343e+03 2.15773e+03
4.81280e+05 4.81000e+02 2.19694e+03 3.31595e+03 1.07793e+03 2.48339e+03 2.79992e+03 2.16685e+03
4.81920e+05 4.81000e+02 2.19694e+03 3.31595e+03 1.07793e+03 2.48910e+03 2.80211e+03 2.17609e+03
4.82560e+05 4.82000e+02 2.51271e+03 3.20863e+03 1.81679e+03 2.49688e+03 2.80909e+03 2.18467e+03
4.83200e+05 4.83000e+02 2.72306e+03 3.19850e+03 2.24763e+03 2.50596e+03 2.81997e+03 2.19195e+03
4.83840e+05 4.83000e+02 2.72306e+03 3.19850e+03 2.24763e+03 2.51561e+03 2.83375e+03 2.19746e+03
4.84480e+05 4.84000e+02 2.60799e+03 3.00601e+03 2.20997e+03 2.52491e+03 2.84891e+03 2.20090e+03
4.85120e+05 4.85000e+02 2.69287e+03 3.10567e+03 2.28007e+03 2.53275e+03 2.86366e+03 2.20183e+03
4.85760e+05 4.85000e+02 2.69287e+03 3.10567e+03 2.28007e+03 2.53814e+03 2.87682e+03 2.19946e+03
4.86400e+05 4.86000e+02 2.69340e+03 3.14085e+03 2.24595e+03 2.54065e+03 2.88846e+03 2.19284e+03
4.87040e+05 4.87000e+02 2.62776e+03 3.08051e+03 2.17501e+03 2.54061e+03 2.89968e+03 2.18154e+03
4.87680e+05 4.87000e+02 2.62776e+03 3.08051e+03 2.17501e+03 2.53908e+03 2.91173e+03 2.16643e+03
4.88320e+05 4.88000e+02 2.53253e+03 2.91327e+03 2.15179e+03 2.53747e+03 2.92506e+03 2.14987e+03
4.88960e+05 4.88000e+02 2.53253e+03 2.91327e+03 2.15179e+03 2.53717e+03 2.93928e+03 2.13506e+03
4.89600e+05 4.89000e+02 1.98335e+03 3.04651e+03 9.20201e+02 2.53922e+03 2.95360e+03 2.12483e+03
4.90240e+05 4.90000e+02 2.64586e+03 3.13689e+03 2.15484e+03 2.54412e+03 2.96732e+03 2.12092e+03
4.90880e+05 4.90000e+02 2.64586e+03 3.13689e+03 2.15484e+03 2.55171e+03 2.97994e+03 2.12348e+03
4.91520e+05 4.91000e+02 2.10861e+03 2.63393e+03 1.58328e+03 2.56114e+03 2.99093e+03 2.13135e+03
4.92160e+05 4.92000e+02 2.78613e+03 3.21672e+03 2.35554e+03 2.57083e+03 2.99937e+03 2.14229e+03
4.92800e+05 4.92000e+02 2.78613e+03 3.21672e+03 2.35554e+03 2.57870e+03 3.00382e+03 2.15358e+03
4.93440e+05 4.93000e+02 2.14836e+03 3.00901e+03 1.28770e+03 2.58267e+03 3.00252e+03 2.16282e+03
4.94080e+05 4.94000e+02 2.51597e+03 2.76762e+03 2.26432e+03 2.58126e+03 2.99395e+03 2.16857e+03
4.94720e+05 4.94000e+02 2.51597e+03 2.76762e+03 2.26432e+03 2.57390e+03 2.97726e+03 2.17055e+03
4.95360e+05 4.95000e+02 2.81163e+03 3.23085e+03 2.39240e+03 2.56114e+03 2.95274e+03 2.16954e+03
4.96000e+05 4.96000e+02 2.58350e+03 2.98430e+03 2.18269e+03 2.54440e+03 2.92165e+03 2.16714e+03
4.96640e+05 4.96000e+02 2.58350e+03 2.98430e+03 2.18269e+03 2.52550e+03 2.88571e+03 2.16529e+03
4.97280e+05 4.97000e+02 2.82621e+03 3.27070e+03 2.38173e+03 2.50625e+03 2.84679e+03 2.16570e+03
4.97920e+05 4.97000e+02 2.82621e+03 3.27070e+03 2.38173e+03 2.48826e+03 2.80731e+03 2.16920e+03
4.98560e+05 4.98000e+02 2.81728e+03 3.18606e+03 2.44849e+03 2.47303e+03 2.77087e+03 2.17519e+03
4.99200e+05 4.99000e+02 2.73345e+03 3.25167e+03 2.21524e+03 2.46196e+03 2.74206e+03 2.18185e+03
4.99840e+05 4.99000e+02 2.73345e+03 3.25167e+03 2.21524e+03 2.45621e+03 2.72523e+03 2.18719e+03
5.00480e+05 5.00000e+02 2.71673e+03 3.06925e+03 2.36422e+03 2.45661e+03 2.72262e+03 2.19059e+03
5.01120e+05 5.01000e+02 2.01458e+03 3.04043e+03 9.88738e+02 2.46351e+03 2.73354e+03 2.19347e+03
5.01760e+05 5.01000e+02 2.01458e+03 3.04043e+03 9.88738e+02 2.47677e+03 2.75529e+03 2.19826e+03
5.02400e+05 5.02000e+02 2.52430e+03 3.40008e+03 1.64852e+03 2.49575e+03 2.78466e+03 2.20683e+03
5.03040e+05 5.03000e+02 2.80600e+03 3.23631e+03 2.37570e+03 2.51921e+03 2.81882e+03 2.21961e+03
5.03680e+05 5.03000e+02 2.80600e+03 3.23631e+03 2.37570e+03 2.54537e+03 2.85511e+03 2.23562e+03
5.04320e+05 5.04000e+02 2.41064e+03 2.85484e+03 1.96645e+03 2.57173e+03 2.89071e+03 2.25275e+03
5.04960e+05 5.04000e+02 2.41064e+03 2.85484e+03 1.96645e+03 2.59536e+03 2.92277e+03 2.26795e+03
5.05600e+05 5.05000e+02 2.63089e+03 3.04033e+03 2.22145e+03 2.61349e+03 2.94937e+03 2.27762e+03
5.06240e+05 5.06000e+02 2.46061e+03 2.96892e+03 1.95230e+03 2.62436e+03 2.97029e+03 2.27842e+03
5.06880e+05 5.06000e+02 2.46061e+03 2.96892e+03 1.95230e+03 2.62766e+03 2.98664e+03 2.26869e+03
5.07520e+05 5.07000e+02 2.66509e+03 3.10970e+03 2.22047e+03 2.62449e+03 2.99948e+03 2.24949e+03
5.08160e+05 5.08000e+02 2.72429e+03 3.09240e+03 2.35618e+03 2.61671e+03 3.00872e+03 2.22470e+03
5.08800e+05 5.08000e+02 2.72429e+03 3.09240e+03 2.35618e+03 2.60641e+03 3.01327e+03 2.19955e+03
5.09440e+05 5.09000e+02 2.19472e+03 3.29251e+03 1.09693e+03 2.59539e+03 3.01195e+03 2.17883e+03
5.10080e+05 5.10000e+02 2.82124e+03 3.12047e+03 2.52200e+03 2.58498e+03 3.00444e+03 2.16552e+03
5.10720e+05 5.10000e+02 2.82124e+03 3.12047e+03 2.52200e+03 2.57605e+03 2.99166e+03 2.16043e+03
5.11360e+05 5.11000e+02 2.29957e+03 3.06181e+03 1.53733e+03 2.56916e+03 2.97569e+03 2.16263e+03
5.12000e+05 5.12000e+02 2.68127e+03 3.16891e+03 2.19364e+03 2.56454e+03 2.95897e+03 2.17011e+03
5.12640e+05 5.12000e+02 2.68127e+03 3.16891e+03 2.19364e+03 2.56193e+03 2.94323e+03 2.18064e+03
5.13280e+05 5.13000e+02 2.82903e+03 3.21357e+03 2.44448e+03 2.56074e+03 2.92920e+03 2.19228e+03
5.13920e+05 5.13000e+02 2.82903e+03 3.21357e+03 2.44448e+03 2.56026e+03 2.91705e+03 2.20347e+03
5.14560e+05 5.14000e+02 2.53264e+03 3.41561e+03 1.64967e+03 2.55982e+03 2.90716e+03 2.21249e+03
5.15200e+05 5.15000e+02 2.94418e+03 3.31916e+03 2.56919e+03 2.55899e+03 2.90034e+03 2.21764e+03
5.15840e+05 5.15000e+02 2.94418e+03 3.31916e+03 2.56919e+03 2.55772e+03 2.89747e+03 2.21797e+03
5.16480e+05 5.16000e+02 2.58078e+03 3.25371e+03 1.90785e+03 2.55644e+03 2.89904e+03 2.21384e+03
5.17120e+05 5.17000e+02 2.79617e+03 3.27232e+03 2.32001e+03 2.55597e+03 2.90515e+03 2.20679e+03
5.17760e+05 5.17000e+02 2.79617e+03 3.27232e+03 2.32001e+03 2.55720e+03 2.91572e+03 2.19868e+03
5.18400e+05 5.18000e+02 2.90211e+03 3.26721e+03 2.53700e+03 2.56091e+03 2.93071e+03 2.19111e+03
5.19040e+05 5.19000e+02 2.73901e+03 3.18455e+03 2.29347e+03 2.56756e+03 2.95002e+03 2.18510e+03
5.19680e+05 5.19000e+02 2.73901e+03 3.18455e+03 2.29347e+03 2.57722e+03 2.97340e+03 2.18105e+03
5.20320e+05 5.20000e+02 2.79938e+03 3.22705e+03 2.37172e+03 2.58955e+03 3.00013e+03 2.17897e+03
5.20960e+05 5.20000e+02 2.79938e+03 3.22705e+03 2.37172e+03 2.60395e+03 3.02905e+03 2.17885e+03
5.21600e+05 5.21000e+02 2.79554e+03 3.19932e+03 2.39177e+03 2.61985e+03 3.05868e+03 2.18102e+03
5.22240e+05 5.22000e+02 2.80202e+03 3.17883e+03 2.42520e+03 2.63673e+03 3.08750e+03 2.18596e+03
5.22880e+05 5.22000e+02 2.80202e+03 3.17883e+03 2.42520e+03 2.65415e+03 3.11421e+03 2.19408e+03
5.23520e+05 5.23000e+02 2.23935e+03 2.98482e+03 1.49389e+03 2.67165e+03 3.13783e+03 2.20547e+03
5.24160e+05 5.24000e+02 2.77739e+03 3.13627e+03 2.41852e+03 2.68878e+03 3.15777e+03 2.21978e+03
5.24800e+05 5.24000e+02 2.77739e+03 3.13627e+03 2.41852e+03 2.70506e+03 3.17374e+03 2.23638e+03
5.25440e+05 5.25000e+02 2.69143e+03 3.08436e+03 2.29849e+03 2.72001e+03 3.18555e+03 2.25447e+03
5.26080e+05 5.26000e+02 2.87151e+03 3.23288e+03 2.51013e+03 2.73293e+03 3.19269e+03 2.27317e+03
5.26720e+05 5.26000e+02 2.87151e+03 3.23288e+03 2.51013e+03 2.74288e+03 3.19416e+03 2.29159e+03
5.27360e+05 5.27000e+02 2.85616e+03 3.28681e+03 2.42550e+03 2.74883e+03 3.18876e+03 2.30889e+03
5.28000e+05 5.28000e+02 2.69383e+03 3.04001e+03 2.34764e+03 2.75013e+03 3.17590e+03 2.32435e+03
5.28640e+05 5.28000e+02 2.69383e+03 3.04001e+03 2.34764e+03 2.74689e+03 3.15635e+03 2.33742e+03
5.29280e+05 5.29000e+02 2.70598e+03 3.18328e+03 2.22868e+03 2.74008e+03 3.13235e+03 2.34781e+03
5.29920e+05 5.29000e+02 2.70598e+03 3.18328e+03 2.22868e+03 2.73139e+03 3.10718e+03 2.35560e+03
5.30560e+05 5.30000e+02 2.30296e+03 3.17268e+03 1.43324e+03 2.72281e+03 3.08422e+03 2.36140e+03
5.31200e+05 5.31000e+02 2.84723e+03 3.22077e+03 2.47370e+03 2.71609e+03 3.06599e+03 2.36619e+03
5.31840e+05 5.31000e+02 2.84723e+03 3.22077e+03 2.47370e+03 2.71230e+03 3.05356e+03 2.37105e+03
5.32480e+05 5.32000e+02 2.75779e+03 3.26416e+03 2.25143e+03 2.71159e+03 3.04643e+03 2.37675e+03
5.33120e+05 5.33000e+02 2.22953e+03 3.43082e+03 1.02823e+03 2.71315e+03 3.04279e+03 2.38351e+03
5.33760e+05 5.33000e+02 2.22953e+03 3.43082e+03 1.02823e+03 2.71547e+03 3.04003e+03 2.39092e+03
5.34400e+05 5.34000e+02 2.50000e+03 3.53720e+03 1.46279e+03 2.71693e+03 3.03583e+03 2.39803e+03
5.35040e+05 5.35000e+02 2.45715e+03 2.91574e+03 1.99856e+03 2.71640e+03 3.02930e+03 2.40350e+03
5.35680e+05 5.35000e+02 2.45715e+03 2.91574e+03 1.99856e+03 2.71346e+03 3.02092e+03 2.40600e+03
5.36320e+05 5.36000e+02 2.86795e+03 3.28879e+03 2.44710e+03 2.70816e+03 3.01137e+03 2.40494e+03
5.36960e+05 5.36000e+02 2.86795e+03 3.28879e+03 2.44710e+03 2.70056e+03 3.00036e+03 2.40076e+03
5.37600e+05 5.37000e+02 2.87268e+03 3.20699e+03 2.53837e+03 2.69058e+03 2.98696e+03 2.39420e+03
5.38240e+05 5.38000e+02 2.84332e+03 3.26697e+03 2.41968e+03 2.67809e+03 2.97107e+03 2.38510e+03
5.38880e+05 5.38000e+02 2.84332e+03 3.26697e+03 2.41968e+03 2.66325e+03 2.95449e+03 2.37200e+03
5.39520e+05 5.39000e+02 2.88904e+03 3.26419e+03 2.51389e+03 2.64691e+03 2.94076e+03 2.35305e+03
5.40160e+05 5.40000e+02 2.29218e+03 3.45251e+03 1.13186e+03 2.63069e+03 2.93336e+03 2.32802e+03
5.40800e+05 5.40000e+02 2.29218e+03 3.45251e+03 1.13186e+03 2.61676e+03 2.93373e+03 2.29979e+03
5.41440e+05 5.41000e+02 2.29214e+03 3.50881e+03 1.07546e+03 2.60732e+03 2.94101e+03 2.27363e+03
5.42080e+05 5.42000e+02 3.01995e+03 3.46447e+03 2.57544e+03 2.60405e+03 2.95311e+03 2.25498e+03
5.42720e+05 5.42000e+02 3.01995e+03 3.46447e+03 2.57544e+03 2.60757e+03 2.96798e+03 2.24717e+03
5.43360e+05 5.43000e+02 2.53908e+03 3.19306e+03 1.88510e+03 2.61713e+03 2.98391e+03 2.25035e+03
5.44000e+05 5.44000e+02 3.01475e+03 3.40429e+03 2.62520e+03 2.63050e+03 2.99911e+03 2.26188e+03
5.44640e+05 5.44000e+02 3.01475e+03 3.40429e+03 2.62520e+03 2.64458e+03 3.01123e+03 2.27794e+03
5.45280e+05 5.45000e+02 2.87116e+03 3.22721e+03 2.51510e+03 2.65643e+03 3.01792e+03 2.29495e+03
5.45920e+05 5.45000e+02 2.87116e+03 3.22721e+03 2.51510e+03 2.66419e+03 3.01814e+03 2.31023e+03
5.46560e+05 5.46000e+02 2.81294e+03 3.31825e+03 2.30764e+03 2.66750e+03 3.01303e+03 2.32197e+03
5.47200e+05 5.47000e+02 2.56219e+03 3.29097e+03 1.83342e+03 2.66739e+03 3.00561e+03 2.32918e+03
5.47840e+05 5.47000e+02 2.56219e+03 3.29097e+03 1.83342e+03 2.66580e+03 2.99930e+03 2.33230e+03
5.48480e+05 5.48000e+02 2.97943e+03 3.44324e+03 2.51563e+03 2.66498e+03 2.99636e+03 2.33359e+03
5.49120e+05 5.49000e+02 2.85176e+03 3.45985e+03 2.24367e+03 2.66683e+03 2.99707e+03 2.33658e+03
5.49760e+05 5.49000e+02 2.85176e+03 3.45985e+03 2.24367e+03 2.67243e+03 3.00024e+03 2.34462e+03
5.50400e+05 5.50000e+02 2.77832e+03 3.22230e+03 2.33435e+03 2.68176e+03 3.00423e+03 2.35928e+03
5.51040e+05 5.51000e+02 2.82589e+03 3.33682e+03 2.31496e+03 2.69391e+03 3.00805e+03 2.37977e+03
5.51680e+05 5.51000e+02 2.82589e+03 3.33682e+03 2.31496e+03 2.70761e+03 3.01197e+03 2.40326e+03
5.52320e+05 5.52000e+02 2.49795e+03 3.75598e+03 1.23993e+03 2.72170e+03 3.01753e+03 2.42586e+03
5.52960e+05 5.52000e+02 2.49795e+03 3.75598e+03 1.23993e+03 2.73537e+03 3.02690e+03 2.44384e+03
5.53600e+05 5.53000e+02 2.76721e+03 3.10453e+03 2.42988e+03 2.74821e+03 3.04152e+03 2.45491e+03
5.54240e+05 5.54000e+02 2.91175e+03 3.35375e+03 2.46975e+03 2.75997e+03 3.06105e+03 2.45888e+03
5.54880e+05 5.54000e+02 2.91175e+03 3.35375e+03 2.46975e+03 2.77035e+03 3.08369e+03 2.45701e+03
5.55520e+05 5.55000e+02 2.73103e+03 3.10812e+03 2.35394e+03 2.77889e+03 3.10741e+03 2.45036e+03
5.56160e+05 5.56000e+02 2.84294e+03 3.19304e+03 2.49283e+03 2.78497e+03 3.13104e+03 2.43889e+03
5.56800e+05 5.56000e+02 2.84294e+03 3.19304e+03 2.49283e+03 2.78812e+03 3.15424e+03 2.42199e+03
5.57440e+05 5.57000e+02 1.68173e+03 2.82189e+03 5.41563e+02 2.78831e+03 3.17696e+03 2.39966e+03
5.58080e+05 5.58000e+02 2.30456e+03 3.41065e+03 1.19847e+03 2.78609e+03 3.19868e+03 2.37350e+03
5.58720e+05 5.58000e+02 2.30456e+03 3.41065e+03 1.19847e+03 2.78239e+03 3.21812e+03 2.34666e+03
5.59360e+05 5.59000e+02 2.28695e+03 3.32497e+03 1.24894e+03 2.77811e+03 3.23331e+03 2.32291e+03
5.60000e+05 5.60000e+02 3.02389e+03 3.47812e+03 2.56967e+03 2.77343e+03 3.24158e+03 2.30527e+03
5.60640e+05 5.60000e+02 3.02389e+03 3.47812e+03 2.56967e+03 2.76732e+03 3.23958e+03 2.29507e+03
5.61280e+05 5.61000e+02 2.94585e+03 3.36041e+03 2.53130e+03 2.75766e+03 3.22371e+03 2.29160e+03
5.61920e+05 5.61000e+02 2.94585e+03 3.36041e+03 2.53130e+03 2.74197e+03 3.19145e+03 2.29249e+03
5.62560e+05 5.62000e+02 2.92471e+03 3.43193e+03 2.41749e+03 2.71869e+03 3.14301e+03 2.29436e+03
5.63200e+05 5.63000e+02 3.00547e+03 3.45062e+03 2.56032e+03 2.68809e+03 3.08284e+03 2.29335e+03
5.63840e+05 5.63000e+02 3.00547e+03 3.45062e+03 2.56032e+03 2.65275e+03 3.01978e+03 2.28572e+03
5.64480e+05 5.64000e+02 2.91222e+03 3.28801e+03 2.53643e+03 2.61704e+03 2.96503e+03 2.26905e+03
5.65120e+05 5.65000e+02 2.99996e+03 3.43137e+03 2.56856e+03 2.58605e+03 2.92749e+03 2.24462e+03
5.65760e+05 5.65000e+02 2.99996e+03 3.43137e+03 2.56856e+03 2.56435e+03 2.91000e+03 2.21870e+03
5.66400e+05 5.66000e+02 2.88770e+03 3.07558e+03 2.69983e+03 2.55499e+03 2.90973e+03 2.20025e+03
5.67040e+05 5.67000e+02 2.92240e+03 3.39313e+03 2.45168e+03 2.55907e+03 2.92165e+03 2.19648e+03
5.67680e+05 5.67000e+02 2.92240e+03 3.39313e+03 2.45168e+03 2.57582e+03 2.94147e+03 2.21017e+03
5.68320e+05 5.68000e+02 3.00996e+03 3.51502e+03 2.50489e+03 2.60305e+03 2.96659e+03 2.23951e+03
5.68960e+05 5.68000e+02 3.00996e+03 3.51502e+03 2.50489e+03 2.63775e+03 2.99581e+03 2.27969e+03
5.69600e+05 5.69000e+02 2.95503e+03 3.36335e+03 2.54672e+03 2.67664e+03 3.02846e+03 2.32481e+03
5.70240e+05 5.70000e+02 3.05758e+03 3.58872e+03 2.52643e+03 2.71665e+03 3.06359e+03 2.36970e+03
5.70880e+05 5.70000e+02 3.05758e+03 3.58872e+03 2.52643e+03 2.75525e+03 3.09961e+03 2.41088e+03
5.71520e+05 5.71000e+02 3.05612e+03 3.47847e+03 2.63376e+03 2.79066e+03 3.13473e+03 2.44660e+03
5.72160e+05 5.72000e+02 3.06617e+03 3.56224e+03 2.57010e+03 2.82193e+03 3.16753e+03 2.47633e+03
5.72800e+05 5.72000e+02 3.06617e+03 3.56224e+03 2.57010e+03 2.84877e+03 3.19735e+03 2.50020e+03
5.73440e+05 5.73000e+02 2.88208e+03 3.27348e+03 2.49068e+03 2.87149e+03 3.22432e+03 2.51866e+03
5.74080e+05 5.74000e+02 2.95114e+03 3.30676e+03 2.59552e+03 2.89075e+03 3.24910e+03 2.53239e+03
5.74720e+05 5.74000e+02 2.95114e+03 3.30676e+03 2.59552e+03 2.90736e+03 3.27248e+03 2.54225e+03
5.75360e+05 5.75000e+02 2.92451e+03 3.15791e+03 2.69112e+03 2.92216e+03 3.29513e+03 2.54919e+03
5.76000e+05 5.76000e+02 2.90592e+03 3.49973e+03 2.31211e+03 2.93573e+03 3.31728e+03 2.55418e+03
5.76640e+05 5.76000e+02 2.90592e+03 3.49973e+03 2.31211e+03 2.94826e+03 3.33861e+03 2.55792e+03
5.77280e+05 5.77000e+02 2.99333e+03 3.45506e+03 2.53161e+03 2.95958e+03 3.35829e+03 2.56088e+03
5.77920e+05 5.77000e+02 2.99333e+03 3.45506e+03 2.53161e+03 2.96925e+03 3.37511e+03 2.56338e+03
5.78560e+05 5.78000e+02 3.02861e+03 3.48518e+03 2.57204e+03 2.97674e+03 3.38780e+03 2.56568e+03
5.79200e+05 5.79000e+02 3.04321e+03 3.43130e+03 2.65511e+03 2.98168e+03 3.39544e+03 2.56791e+03
5.79840e+05 5.79000e+02 3.04321e+03 3.43130e+03 2.65511e+03 2.98394e+03 3.39789e+03 2.57000e+03
5.80480e+05 5.80000e+02 2.96758e+03 3.27320e+03 2.66197e+03 2.98373e+03 3.39592e+03 2.57155e+03
5.81120e+05 5.81000e+02 2.94115e+03 3.35038e+03 2.53192e+03 2.98159e+03 3.39104e+03 2.57214e+03
5.81760e+05 5.81000e+02 2.94115e+03 3.35038e+03 2.53192e+03 2.97832e+03 3.38511e+03 2.57153e+03
5.82400e+05 5.82000e+02 2.96316e+03 3.37910e+03 2.54721e+03 2.97485e+03 3.37982e+03 2.56988e+03
5.83040e+05 5.83000e+02 3.01567e+03 3.37625e+03 2.65509e+03 2.97202e+03 3.37624e+03 2.56780e+03
5.83680e+05 5.83000e+02 3.01567e+03 3.37625e+03 2.65509e+03 2.97038e+03 3.37462e+03 2.56614e+03
5.84320e+05 5.84000e+02 2.97360e+03 3.40398e+03 2.54323e+03 2.97011e+03 3.37449e+03 2.56573e+03
5.84960e+05 5.84000e+02 2.97360e+03 3.40398e+03 2.54323e+03 2.97100e+03 3.37500e+03 2.56700e+03
5.85600e+05 5.85000e+02 2.91479e+03 3.37427e+03 2.45531e+03 2.97262e+03 3.37529e+03 2.56995e+03
5.86240e+05 5.86000e+02 3.00748e+03 3.45843e+03 2.55653e+03 2.97449e+03 3.37479e+03 2.57419e+03
5.86880e+05 5.86000e+02 3.00748e+03 3.45843e+03 2.55653e+03 2.97623e+03 3.37328e+03 2.57919e+03
5.87520e+05 5.87000e+02 2.53626e+03 3.23965e+03 1.83286e+03 2.97763e+03 3.37086e+03 2.58441e+03
5.88160e+05 5.88000e+02 3.05592e+03 3.44092e+03 2.67093e+03 2.97860e+03 3.36781e+03 2.58939e+03
5.88800e+05 5.88000e+02 3.05592e+03 3.44092e+03 2.67093e+03 2.97909e+03 3.36439e+03 2.59379e+03
5.89440e+05 5.89000e+02 2.88864e+03 3.50013e+03 2.27715e+03 2.97900e+03 3.36073e+03 2.59726e+03
5.90080e+05 5.90000e+02 3.07288e+03 3.48430e+03 2.66147e+03 2.97808e+03 3.35674e+03 2.59941e+03
5.90720e+05 5.90000e+02 3.07288e+03 3.48430e+03 2.66147e+03 2.97584e+03 3.35194e+03 2.59973e+03
5.91360e+05 5.91000e+02 3.03260e+03 3.61303e+03 2.45217e+03 2.97175e+03 3.34570e+03 2.59780e+03
5.92000e+05 5.92000e+02 3.13128e+03 3.55957e+03 2.70298e+03 2.96557e+03 3.33768e+03 2.59347e+03
5.92640e+05 5.92000e+02 3.13128e+03 3.55957e+03 2.70298e+03 2.95757e+03 3.32827e+03 2.58686e+03
5.93280e+05 5.93000e+02 3.10492e+03 3.51817e+03 2.69167e+03 2.94853e+03 3.31869e+03 2.57837e+03
5.93920e+05 5.93000e+02 3.10492e+03 3.51817e+03 2.69167e+03 2.93967e+03 3.31071e+03 2.56863e+03
5.94560e+05 5.94000e+02 2.92046e+03 3.27118e+03 2.56974e+03 2.93233e+03 3.30612e+03 2.55854e+03
5.95200e+05 5.95000e+02 2.66313e+03 3.55360e+03 1.77265e+03 2.92771e+03 3.30616e+03 2.54927e+03
5.95840e+05 5.95000e+02 2.66313e+03 3.55360e+03 1.77265e+03 2.92672e+03 3.31128e+03 2.54216e+03
5.96480e+05 5.96000e+02 3.11103e+03 3.40566e+03 2.81639e+03 2.92976e+03 3.32115e+03 2.53836e+03
5.97120e+05 5.97000e+02 3.14944e+03 3.57656e+03 2.72232e+03 2.93664e+03 3.33476e+03 2.53851e+03
5.97760e+05 5.97000e+02 3.14944e+03 3.57656e+03 2.72232e+03 2.94645e+03 3.35069e+03 2.54221e+03
5.98400e+05 5.98000e+02 2.73647e+03 3.22308e+03 2.24985e+03 2.95764e+03 3.36737e+03 2.54792e+03
5.99040e+05 5.99000e+02 2.68357e+03 3.53777e+03 1.82937e+03 2.96835e+03 3.38336e+03 2.55334e+03
5.99680e+05 5.99000e+02 2.68357e+03 3.53777e+03 1.82937e+03 2.97698e+03 3.39761e+03 2.55634e+03
6.00320e+05 6.00000e+02 3.07726e+03 3.46359e+03 2.69094e+03 2.98273e+03 3.40950e+03 2.55595e+03
6.00960e+05 6.00000e+02 3.07726e+03 3.46359e+03 2.69094e+03 2.98562e+03 3.41858e+03 2.55266e+03
6.01600e+05 6.01000e+02 3.01531e+03 3.34406e+03 2.68656e+03 2.98609e+03 3.42420e+03 2.54798e+03
6.02240e+05 6.02000e+02 2.79866e+03 3.65736e+03 1.93995e+03 2.98451e+03 3.42541e+03 2.54360e+03
6.02880e+05 6.02000e+02 2.79866e+03 3.65736e+03 1.93995e+03 2.98095e+03 3.42125e+03 2.54065e+03
6.03520e+05 6.03000e+02 2.91110e+03 3.43036e+03 2.39185e+03 2.97545e+03 3.41148e+03 2.53942e+03
6.04160e+05 6.04000e+02 3.08943e+03 3.39447e+03 2.78440e+03 2.96832e+03 3.39706e+03 2.53958e+03
6.04800e+05 6.04000e+02 3.08943e+03 3.39447e+03 2.78440e+03 2.96018e+03 3.38002e+03 2.54033e+03
6.05440e+05 6.05000e+02 2.64630e+03 3.90978e+03 1.38283e+03 2.95186e+03 3.36303e+03 2.54069e+03
6.06080e+05 6.06000e+02 3.03249e+03 3.42404e+03 2.64094e+03 2.94407e+03 3.34852e+03 2.53963e+03
6.06720e+05 6.06000e+02 3.03249e+03 3.42404e+03 2.64094e+03 2.93729e+03 3.33813e+03 2.53645e+03
6.07360e+05 6.07000e+02 2.53823e+03 3.89874e+03 1.17773e+03 2.93176e+03 3.33256e+03 2.53096e+03
6.08000e+05 6.08000e+02 3.00564e+03 3.42826e+03 2.58302e+03 2.92755e+03 3.33196e+03 2.52313e+03
6.08640e+05 6.08000e+02 3.00564e+03 3.42826e+03 2.58302e+03 2.92445e+03 3.33618e+03 2.51272e+03
6.09280e+05 6.09000e+02 3.01811e+03 3.31290e+03 2.72331e+03 2.92206e+03 3.34495e+03 2.49917e+03
6.09920e+05 6.09000e+02 3.01811e+03 3.31290e+03 2.72331e+03 2.91979e+03 3.35786e+03 2.48171e+03
6.10560e+05 6.10000e+02 3.02256e+03 3.43740e+03 2.60773e+03 2.91694e+03 3.37439e+03 2.45949e+03
6.11200e+05 6.11000e+02 3.21073e+03 3.50894e+03 2.91252e+03 2.91293e+03 3.39381e+03 2.43204e+03
6.11840e+05 6.11000e+02 3.21073e+03 3.50894e+03 2.91252e+03 2.90751e+03 3.41501e+03 2.40002e+03
6.12480e+05 6.12000e+02 3.10770e+03 3.44445e+03 2.77096e+03 2.90108e+03 3.43639e+03 2.36577e+03
6.13120e+05 6.13000e+02 2.82591e+03 3.30106e+03 2.35076e+03 2.89457e+03 3.45595e+03 2.33318e+03
6.13760e+05 6.13000e+02 2.82591e+03 3.30106e+03 2.35076e+03 2.88932e+03 3.47185e+03 2.30678e+03
6.14400e+05 6.14000e+02 2.43135e+03 3.74200e+03 1.12070e+03 2.88677e+03 3.48287e+03 2.29066e+03
6.15040e+05 6.15000e+02 3.09612e+03 3.39144e+03 2.80080e+03 2.88814e+03 3.48868e+03 2.28759e+03
6.15680e+05 6.15000e+02 3.09612e+03 3.39144e+03 2.80080e+03 2.89409e+03 3.48968e+03 2.29850e+03
6.16320e+05 6.16000e+02 2.19181e+03 3.14111e+03 1.24251e+03 2.90440e+03 3.48656e+03 2.32225e+03
6.16960e+05 6.16000e+02 2.19181e+03 3.14111e+03 1.24251e+03 2.91771e+03 3.47971e+03 2.35572e+03
6.17600e+05 6.17000e+02 2.45044e+03 3.69335e+03 1.20753e+03 2.93166e+03 3.46905e+03 2.39428e+03
6.18240e+05 6.18000e+02 3.17923e+03 3.50059e+03 2.85787e+03 2.94348e+03 3.45420e+03 2.43276e+03
6.18880e+05 6.18000e+02 3.17923e+03 3.50059e+03 2.85787e+03 2.95065e+03 3.43470e+03 2.46660e+03
6.19520e+05 6.19000e+02 2.99440e+03 3.32452e+03 2.66428e+03 2.95123e+03 3.40977e+03 2.49269e+03
6.20160e+05 6.20000e+02 2.34386e+03 3.67067e+03 1.01705e+03 2.94393e+03 3.37832e+03 2.50954e+03
6.20800e+05 6.20000e+02 2.34386e+03 3.67067e+03 1.01705e+03 2.92840e+03 3.33981e+03 2.51700e+03
6.21440e+05 6.21000e+02 3.02763e+03 3.41565e+03 2.63961e+03 2.90563e+03 3.29556e+03 2.51570e+03
6.22080e+05 6.22000e+02 3.07867e+03 3.47481e+03 2.68253e+03 2.87805e+03 3.24924e+03 2.50686e+03
6.22720e+05 6.22000e+02 3.07867e+03 3.47481e+03 2.68253e+03 2.84905e+03 3.20572e+03 2.49239e+03
6.23360e+05 6.23000e+02 2.98946e+03 3.29049e+03 2.68843e+03 2.82194e+03 3.16869e+03 2.47518e+03
6.24000e+05 6.24000e+02 2.67678e+03 3.80637e+03 1.54718e+03 2.79904e+03 3.13903e+03 2.45904e+03
6.24640e+05 6.24000e+02 2.67678e+03 3.80637e+03 1.54718e+03 2.78156e+03 3.11536e+03 2.44777e+03
6.25280e+05 6.25000e+02 2.52704e+03 3.66745e+03 1.38663e+03 2.76996e+03 3.09638e+03 2.44355e+03
6.25920e+05 6.25000e+02 2.52704e+03 3.66745e+03 1.38663e+03 2.76433e+03 3.08273e+03 2.44593e+03
6.26560e+05 6.26000e+02 3.00629e+03 3.63820e+03 2.37438e+03 2.76457e+03 3.07686e+03 2.45227e+03
6.27200e+05 6.27000e+02 2.74324e+03 3.46032e+03 2.02616e+03 2.77016e+03 3.08097e+03 2.45936e+03
6.27840e+05 6.27000e+02 2.74324e+03 3.46032e+03 2.02616e+03 2.77992e+03 3.09471e+03 2.46513e+03
6.28480e+05 6.28000e+02 2.57921e+03 3.35841e+03 1.80001e+03 2.79192e+03 3.11451e+03 2.46932e+03
6.29120e+05 6.29000e+02 2.94125e+03 3.23638e+03 2.64612e+03 2.80392e+03 3.13523e+03 2.47261e+03
6.29760e+05 6.29000e+02 2.94125e+03 3.23638e+03 2.64612e+03 2.81400e+03 3.15258e+03 2.47543e+03
6.30400e+05 6.30000e+02 3.02650e+03 3.34120e+03 2.71181e+03 2.82097e+03 3.16460e+03 2.47735e+03
6.31040e+05 6.31000e+02 3.05134e+03 3.37371e+03 2.72897e+03 2.82440e+03 3.17130e+03 2.47750e+03
6.31680e+05 6.31000e+02 3.05134e+03 3.37371e+03 2.72897e+03 2.82439e+03 3.17330e+03 2.47548e+03
6.32320e+05 6.32000e+02 2.19540e+03 3.40052e+03 9.90282e+02 2.82149e+03 3.17071e+03 2.47227e+03
6.32960e+05 6.32000e+02 2.19540e+03 3.40052e+03 9.90282e+02 2.81665e+03 3.16323e+03 2.47007e+03
6.33600e+05 6.33000e+02 3.10748e+03 3.45331e+03 2.76165e+03 2.81126e+03 3.15116e+03 2.47135e+03
6.34240e+05 6.34000e+02 3.10183e+03 3.48392e+03 2.71974e+03 2.80686e+03 3.13593e+03 2.47779e+03
6.34880e+05 6.34000e+02 3.10183e+03 3.48392e+03 2.71974e+03 2.80469e+03 3.11955e+03 2.48982e+03
6.35520e+05 6.35000e+02 3.04458e+03 3.36398e+03 2.72518e+03 2.80504e+03 3.10347e+03 2.50660e+03
6.36160e+05 6.36000e+02 3.06494e+03 3.38139e+03 2.74849e+03 2.80725e+03 3.08822e+03 2.52629e+03
6.36800e+05 6.36000e+02 3.06494e+03 3.38139e+03 2.74849e+03 2.81030e+03 3.07441e+03 2.54619e+03
6.37440e+05 6.37000e+02 3.17728e+03 3.56986e+03 2.78469e+03 2.81354e+03 3.06398e+03 2.56311e+03
6.38080e+05 6.38000e+02 2.89590e+03 3.41678e+03 2.37503e+03 2.81714e+03 3.06022e+03 2.57405e+03
6.38720e+05 6.38000e+02 2.89590e+03 3.41678e+03 2.37503e+03 2.82192e+03 3.06589e+03 2.57794e+03
6.39360e+05 6.39000e+02 3.08943e+03 3.45341e+03 2.72546e+03 2.82898e+03 3.08112e+03 2.57684e+03
6.40000e+05 6.40000e+02 2.98078e+03 3.19234e+03 2.76921e+03 2.83926e+03 3.10339e+03 2.57513e+03
6.40640e+05 6.40000e+02 2.98078e+03 3.19234e+03 2.76921e+03 2.85322e+03 3.12931e+03 2.57713e+03
6.41280e+05 6.41000e+02 3.13662e+03 3.52282e+03 2.75041e+03 2.87065e+03 3.15601e+03 2.58529e+03
6.41920e+05 6.41000e+02 3.13662e+03 3.52282e+03 2.75041e+03 2.89070e+03 3.18172e+03 2.59969e+03
6.42560e+05 6.42000e+02 3.13619e+03 3.78933e+03 2.48304e+03 2.91209e+03 3.20563e+03 2.61855e+03
6.43200e+05 6.43000e+02 2.76630e+03 3.24044e+03 2.29217e+03 2.93341e+03 3.22755e+03 2.63927e+03
6.43840e+05 6.43000e+02 2.76630e+03 3.24044e+03 2.29217e+03 2.95342e+03 3.24751e+03 2.65933e+03
6.44480e+05 6.44000e+02 3.10589e+03 3.47842e+03 2.73335e+03 2.97131e+03 3.26557e+03 2.67706e+03
6.45120e+05 6.45000e+02 3.22167e+03 3.60546e+03 2.83788e+03 2.98680e+03 3.28185e+03 2.69175e+03
6.45760e+05 6.45000e+02 3.22167e+03 3.60546e+03 2.83788e+03 2.99994e+03 3.29652e+03 2.70336e+03
6.46400e+05 6.46000e+02 3.27995e+03 3.68298e+03 2.87692e+03 3.01086e+03 3.30963e+03 2.71208e+03
6.47040e+05 6.47000e+02 3.10543e+03 3.46260e+03 2.74827e+03 3.01956e+03 3.32111e+03 2.71801e+03
6.47680e+05 6.47000e+02 3.10543e+03 3.46260e+03 2.74827e+03 3.02604e+03 3.33093e+03 2.72115e+03
6.48320e+05 6.48000e+02 2.89111e+03 3.59044e+03 2.19177e+03 3.03052e+03 3.33939e+03 2.72165e+03
6.48960e+05 6.48000e+02 2.89111e+03 3.59044e+03 2.19177e+03 3.03368e+03 3.34716e+03 2.72019e+03
6.49600e+05 6.49000e+02 3.22791e+03 3.75240e+03 2.70342e+03 3.03659e+03 3.35518e+03 2.71801e+03
6.50240e+05 6.50000e+02 3.15608e+03 3.61514e+03 2.69702e+03 3.04042e+03 3.36425e+03 2.71660e+03
6.50880e+05 6.50000e+02 3.15608e+03 3.61514e+03 2.69702e+03 3.04594e+03 3.37478e+03 2.71711e+03
6.51520e+05 6.51000e+02 3.06562e+03 3.46121e+03 2.67003e+03 3.05322e+03 3.38663e+03 2.71981e+03
6.52160e+05 6.52000e+02 3.24473e+03 3.53744e+03 2.95202e+03 3.06165e+03 3.39926e+03 2.72403e+03
6.52800e+05 6.52000e+02 3.24473e+03 3.53744e+03 2.95202e+03 3.07036e+03 3.41226e+03 2.72847e+03
6.53440e+05 6.53000e+02 3.18977e+03 3.59882e+03 2.78071e+03 3.07860e+03 3.42553e+03 2.73168e+03
6.54080e+05 6.54000e+02 2.42479e+03 3.83952e+03 1.01006e+03 3.08591e+03 3.43914e+03 2.73268e+03
6.54720e+05 6.54000e+02 2.42479e+03 3.83952e+03 1.01006e+03 3.09217e+03 3.45298e+03 2.73135e+03
6.55360e+05 6.55000e+02 2.69720e+03 3.44776e+03 1.94665e+03 3.09752e+03 3.46653e+03 2.72852e+03
6.56000e+05 6.56000e+02 3.22714e+03 3.63656e+03 2.81771e+03 3.10230e+03 3.47902e+03 2.72558e+03
6.56640e+05 6.56000e+02 3.22714e+03 3.63656e+03 2.81771e+03 3.10667e+03 3.48957e+03 2.72376e+03
6.57280e+05 6.57000e+02 2.63446e+03 3.33156e+03 1.93737e+03 3.11025e+03 3.49712e+03 2.72339e+03
6.57920e+05 6.57000e+02 2.63446e+03 3.33156e+03 1.93737e+03 3.11184e+03 3.50019e+03 2.72349e+03
6.58560e+05 6.58000e+02 3.10699e+03 3.49610e+03 2.71788e+03 3.10966e+03 3.49710e+03 2.72222e+03
6.59200e+05 6.59000e+02 3.05542e+03 3.43238e+03 2.67847e+03 3.10220e+03 3.48672e+03 2.71768e+03
6.59840e+05 6.59000e+02 3.05542e+03 3.43238e+03 2.67847e+03 3.08890e+03 3.46915e+03 2.70865e+03
6.60480e+05 6.60000e+02 2.75863e+03 3.21416e+03 2.30309e+03 3.07035e+03 3.44583e+03 2.69487e+03
6.61120e+05 6.61000e+02 3.23712e+03 3.63760e+03 2.83664e+03 3.04810e+03 3.41925e+03 2.67695e+03
6.61760e+05 6.61000e+02 3.23712e+03 3.63760e+03 2.83664e+03 3.02423e+03 3.39233e+03 2.65613e+03
6.62400e+05 6.62000e+02 3.18456e+03 3.52629e+03 2.84284e+03 3.00098e+03 3.36772e+03 2.63424e+03
6.63040e+05 6.63000e+02 3.15408e+03 3.55129e+03 2.75687e+03 2.98027e+03 3.34711e+03 2.61344e+03
6.63680e+05 6.63000e+02 3.15408e+03 3.55129e+03 2.75687e+03 2.96340e+03 3.33094e+03 2.59586e+03
6.64320e+05 6.64000e+02 3.08552e+03 3.49164e+03 2.67940e+03 2.95103e+03 3.31879e+03 2.58327e+03
6.64960e+05 6.64000e+02 3.08552e+03 3.49164e+03 2.67940e+03 2.94344e+03 3.31008e+03 2.57680e+03
6.65600e+05 6.65000e+02 3.26088e+03 3.69434e+03 2.82741e+03 2.94076e+03 3.30462e+03 2.57689e+03
6.66240e+05 6.66000e+02 3.10561e+03 3.46713e+03 2.74409e+03 2.94302e+03 3.30280e+03 2.58323e+03
6.66880e+05 6.66000e+02 3.10561e+03 3.46713e+03 2.74409e+03 2.95007e+03 3.30533e+03 2.59481e+03
6.67520e+05 6.67000e+02 3.26891e+03 3.67038e+03 2.86744e+03 2.96146e+03 3.31273e+03 2.61018e+03
6.68160e+05 6.68000e+02 3.12812e+03 3.62010e+03 2.63615e+03 2.97641e+03 3.32501e+03 2.62781e+03
6.68800e+05 6.68000e+02 3.12812e+03 3.62010e+03 2.63615e+03 2.99398e+03 3.34149e+03 2.64647e+03
6.69440e+05 6.69000e+02 3.23024e+03 3.64676e+03 2.81372e+03 3.01313e+03 3.36096e+03 2.66530e+03
6.70080e+05 6.70000e+02 2.75318e+03 3.47305e+03 2.03332e+03 3.03292e+03 3.38197e+03 2.68387e+03
6.70720e+05 6.70000e+02 2.75318e+03 3.47305e+03 2.03332e+03 3.05257e+03 3.40323e+03 2.70191e+03
6.71360e+05 6.71000e+02 3.18829e+03 3.53414e+03 2.84244e+03 3.07145e+03 3.42378e+03 2.71912e+03
6.72000e+05 6.72000e+02 3.01046e+03 3.46002e+03 2.56091e+03 3.08911e+03 3.44310e+03 2.73512e+03
6.72640e+05 6.72000e+02 3.01046e+03 3.46002e+03 2.56091e+03 3.10512e+03 3.46085e+03 2.74938e+03
6.73280e+05 6.73000e+02 2.87345e+03 3.51839e+03 2.22851e+03 3.11891e+03 3.47646e+03 2.76135e+03
6.73920e+05 6.73000e+02 2.87345e+03 3.51839e+03 2.22851e+03 3.12973e+03 3.48889e+03 2.77056e+03
6.74560e+05 6.74000e+02 2.98546e+03 3.57284e+03 2.39807e+03 3.13685e+03 3.49686e+03 2.77684e+03
6.75200e+05 6.75000e+02 2.90936e+03 3.91153e+03 1.90719e+03 3.13985e+03 3.49945e+03 2.78025e+03
6.75840e+05 6.75000e+02 2.90936e+03 3.91153e+03 1.90719e+03 3.13868e+03 3.49653e+03 2.78083e+03
6.76480e+05 6.76000e+02 3.15423e+03 3.67686e+03 2.63160e+03 3.13363e+03 3.48896e+03 2.77830e+03
6.77120e+05 6.77000e+02 3.21252e+03 3.61640e+03 2.80864e+03 3.12516e+03 3.47829e+03 2.77204e+03
6.77760e+05 6.77000e+02 3.21252e+03 3.61640e+03 2.80864e+03 3.11385e+03 3.46641e+03 2.76129e+03
6.78400e+05 6.78000e+02 3.34556e+03 3.70374e+03 2.98739e+03 3.10035e+03 3.45539e+03 2.74531e+03
6.79040e+05 6.79000e+02 3.05075e+03 3.87263e+03 2.22888e+03 3.08544e+03 3.44729e+03 2.72358e+03
6.79680e+05 6.79000e+02 3.05075e+03 3.87263e+03 2.22888e+03 3.07016e+03 3.44399e+03 2.69633e+03
6.80320e+05 6.80000e+02 3.11682e+03 3.67809e+03 2.55555e+03 3.05584e+03 3.44670e+03 2.66499e+03
6.80960e+05 6.80000e+02 3.11682e+03 3.67809e+03 2.55555e+03 3.04402e+03 3.45559e+03 2.63245e+03
6.81600e+05 6.81000e+02 3.13236e+03 3.61145e+03 2.65327e+03 3.03618e+03 3.46984e+03 2.60252e+03
6.82240e+05 6.82000e+02 3.20024e+03 3.74202e+03 2.65846e+03 3.03340e+03 3.48809e+03 2.57871e+03
6.82880e+05 6.82000e+02 3.20024e+03 3.74202e+03 2.65846e+03 3.03598e+03 3.50876e+03 2.56320e+03
6.83520e+05 6.83000e+02 2.63063e+03 3.41425e+03 1.84701e+03 3.04337e+03 3.53024e+03 2.55650e+03
6.84160e+05 6.84000e+02 3.24764e+03 3.71893e+03 2.77636e+03 3.05431e+03 3.55085e+03 2.55778e+03
6.84800e+05 6.84000e+02 3.24764e+03 3.71893e+03 2.77636e+03 3.06724e+03 3.56904e+03 2.56543e+03
6.85440e+05 6.85000e+02 3.29185e+03 3.70276e+03 2.88093e+03 3.08057e+03 3.58366e+03 2.57748e+03
6.86080e+05 6.86000e+02 3.10811e+03 3.45600e+03 2.76022e+03 3.09282e+03 3.59385e+03 2.59179e+03
6.86720e+05 6.86000e+02 3.10811e+03 3.45600e+03 2.76022e+03 3.10262e+03 3.59893e+03 2.60631e+03
6.87360e+05 6.87000e+02 2.87285e+03 3.47457e+03 2.27113e+03 3.10893e+03 3.59852e+03 2.61934e+03
6.88000e+05 6.88000e+02 3.13668e+03 3.53292e+03 2.74043e+03 3.11137e+03 3.59291e+03 2.62984e+03
6.88640e+05 6.88000e+02 3.13668e+03 3.53292e+03 2.74043e+03 3.11051e+03 3.58326e+03 2.63775e+03
6.89280e+05 6.89000e+02 3.25506e+03 3.76005e+03 2.75007e+03 3.10756e+03 3.57118e+03 2.64394e+03
6.89920e+05 6.89000e+02 3.25506e+03 3.76005e+03 2.75007e+03 3.10394e+03 3.55796e+03 2.64992e+03
6.90560e+05 6.90000e+02 2.84341e+03 3.38452e+03 2.30229e+03 3.10064e+03 3.54408e+03 2.65720e+03
6.91200e+05 6.91000e+02 3.28740e+03 3.80205e+03 2.77276e+03 3.09805e+03 3.52927e+03 2.66683e+03
6.91840e+05 6.91000e+02 3.28740e+03 3.80205e+03 2.77276e+03 3.09611e+03 3.51320e+03 2.67902e+03
6.92480e+05 6.92000e+02 3.24866e+03 3.75244e+03 2.74488e+03 3.09462e+03 3.49612e+03 2.69313e+03
6.93120e+05 6.93000e+02 3.24494e+03 3.59897e+03 2.89091e+03 3.09344e+03 3.47904e+03 2.70785e+03
6.93760e+05 6.93000e+02 3.24494e+03 3.59897e+03 2.89091e+03 3.09245e+03 3.46332e+03 2.72158e+03
6.94400e+05 6.94000e+02 3.20788e+03 3.55893e+03 2.85682e+03 3.09161e+03 3.45034e+03 2.73287e+03
6.95040e+05 6.95000e+02 3.01534e+03 3.60960e+03 2.42108e+03 3.09110e+03 3.44131e+03 2.74089e+03
6.95680e+05 6.95000e+02 3.01534e+03 3.60960e+03 2.42108e+03 3.09136e+03 3.43718e+03 2.74554e+03
6.96320e+05 6.96000e+02 3.22402e+03 3.76858e+03 2.67946e+03 3.09301e+03 3.43855e+03 2.74747e+03
6.96960e+05 6.96000e+02 3.22402e+03 3.76858e+03 2.67946e+03 3.09662e+03 3.44532e+03 2.74793e+03
6.97600e+05 6.97000e+02 2.99406e+03 3.62280e+03 2.36532e+03 3.10249e+03 3.45662e+03 2.74836e+03
6.98240e+05 6.98000e+02 3.26305e+03 3.67527e+03 2.85083e+03 3.11040e+03 3.47098e+03 2.74982e+03
6.98880e+05 6.98000e+02 3.26305e+03 3.67527e+03 2.85083e+03 3.11966e+03 3.48677e+03 2.75255e+03
6.99520e+05 6.99000e+02 3.07723e+03 3.51668e+03 2.63778e+03 3.12925e+03 3.50263e+03 2.75587e+03
7.00160e+05 7.00000e+02 2.77757e+03 3.64369e+03 1.91146e+03 3.13811e+03 3.51772e+03 2.75850e+03
7.00800e+05 7.00000e+02 2.77757e+03 3.64369e+03 1.91146e+03 3.14535e+03 3.53158e+03 2.75911e+03
7.01440e+05 7.01000e+02 2.98790e+03 4.01677e+03 1.95902e+03 3.15043e+03 3.54402e+03 2.75685e+03
7.02080e+05 7.02000e+02 3.16174e+03 3.49721e+03 2.82627e+03 3.15326e+03 3.55487e+03 2.75165e+03
7.02720e+05 7.02000e+02 3.16174e+03 3.49721e+03 2.82627e+03 3.15396e+03 3.56371e+03 2.74420e+03
7.03360e+05 7.03000e+02 3.26268e+03 3.63446e+03 2.89089e+03 3.15256e+03 3.56975e+03 2.73537e+03
7.04000e+05 7.04000e+02 2.72051e+03 3.63278e+03 1.80824e+03 3.14888e+03 3.57228e+03 2.72547e+03
7.04640e+05 7.04000e+02 2.72051e+03 3.63278e+03 1.80824e+03 3.14260e+03 3.57139e+03 2.71382e+03
7.05280e+05 7.05000e+02 3.14324e+03 3.55754e+03 2.72894e+03 3.13367e+03 3.56825e+03 2.69910e+03
7.05920e+05 7.05000e+02 3.14324e+03 3.55754e+03 2.72894e+03 3.12258e+03 3.56449e+03 2.68068e+03
7.06560e+05 7.06000e+02 3.23463e+03 3.72244e+03 2.74682e+03 3.11040e+03 3.56112e+03 2.65968e+03
7.07200e+05 7.07000e+02 3.34590e+03 3.87404e+03 2.81775e+03 3.09835e+03 3.55749e+03 2.63922e+03
7.07840e+05 7.07000e+02 3.34590e+03 3.87404e+03 2.81775e+03 3.08736e+03 3.55144e+03 2.62329e+03
7.08480e+05 7.08000e+02 3.35610e+03 3.82921e+03 2.88298e+03 3.07789e+03 3.54041e+03 2.61536e+03
7.09120e+05 7.09000e+02 3.36631e+03 3.76742e+03 2.96520e+03 3.07010e+03 3.52315e+03 2.61704e+03
7.09760e+05 7.09000e+02 3.36631e+03 3.76742e+03 2.96520e+03 3.06423e+03 3.50072e+03 2.62773e+03
7.10400e+05 7.10000e+02 3.29633e+03 3.65539e+03 2.93727e+03 3.06082e+03 3.47656e+03 2.64507e+03
7.11040e+05 7.11000e+02 3.38898e+03 3.78735e+03 2.99061e+03 3.06068e+03 3.45547e+03 2.66588e+03
7.11680e+05 7.11000e+02 3.38898e+03 3.78735e+03 2.99061e+03 3.06470e+03 3.44211e+03 2.68729e+03
7.12320e+05 7.12000e+02 2.66227e+03 3.74456e+03 1.57999e+03 3.07353e+03 3.43951e+03 2.70756e+03
7.12960e+05 7.12000e+02 2.66227e+03 3.74456e+03 1.57999e+03 3.08734e+03 3.44834e+03 2.72634e+03
7.13600e+05 7.13000e+02 3.07033e+03 4.12851e+03 2.01214e+03 3.10569e+03 3.46712e+03 2.74426e+03
7.14240e+05 7.14000e+02 3.30917e+03 3.64829e+03 2.97004e+03 3.12756e+03 3.49306e+03 2.76205e+03
7.14880e+05 7.14000e+02 3.30917e+03 3.64829e+03 2.97004e+03 3.15133e+03 3.52308e+03 2.77959e+03
7.15520e+05 7.15000e+02 3.16832e+03 3.77036e+03 2.56628e+03 3.17478e+03 3.55442e+03 2.79514e+03
7.16160e+05 7.16000e+02 3.29538e+03 3.62197e+03 2.96878e+03 3.19527e+03 3.58508e+03 2.80547e+03
7.16800e+05 7.16000e+02 3.29538e+03 3.62197e+03 2.96878e+03 3.21043e+03 3.61392e+03 2.80695e+03
7.17440e+05 7.17000e+02 3.13142e+03 3.69593e+03 2.56691e+03 3.21880e+03 3.64050e+03 2.79710e+03
7.18080e+05 7.18000e+02 2.83938e+03 4.16207e+03 1.51669e+03 3.22029e+03 3.66475e+03 2.77584e+03
7.18720e+05 7.18000e+02 2.83938e+03 4.16207e+03 1.51669e+03 3.21612e+03 3.68659e+03 2.74565e+03
7.19360e+05 7.19000e+02 2.35410e+03 3.74835e+03 9.59847e+02 3.20832e+03 3.70564e+03 2.71101e+03
7.20000e+05 7.20000e+02 3.13062e+03 3.60089e+03 2.66035e+03 3.19914e+03 3.72129e+03 2.67699e+03
7.20640e+05 7.20000e+02 3.13062e+03 3.60089e+03 2.66035e+03 3.19036e+03 3.73303e+03 2.64770e+03
7.21280e+05 7.21000e+02 3.19387e+03 3.54245e+03 2.84529e+03 3.18278e+03 3.74071e+03 2.62485e+03
7.21920e+05 7.21000e+02 3.19387e+03 3.54245e+03 2.84529e+03 3.17587e+03 3.74414e+03 2.60759e+03
7.22560e+05 7.22000e+02 3.26787e+03 3.73038e+03 2.80536e+03 3.16789e+03 3.74231e+03 2.59347e+03
7.23200e+05 7.23000e+02 3.16452e+03 3.66264e+03 2.66639e+03 3.15671e+03 3.73334e+03 2.58008e+03
7.23840e+05 7.23000e+02 3.16452e+03 3.66264e+03 2.66639e+03 3.14082e+03 3.71542e+03 2.56622e+03
7.24480e+05 7.24000e+02 2.77239e+03 4.37080e+03 1.17398e+03 3.12023e+03 3.68823e+03 2.55223e+03
7.25120e+05 7.25000e+02 2.84332e+03 3.63449e+03 2.05214e+03 3.09665e+03 3.65352e+03 2.53979e+03
7.25760e+05 7.25000e+02 2.84332e+03 3.63449e+03 2.05214e+03 3.07298e+03 3.61473e+03 2.53124e+03
7.26400e+05 7.26000e+02 3.26293e+03 3.61076e+03 2.91510e+03 3.05234e+03 3.57604e+03 2.52863e+03
7.27040e+05 7.27000e+02 2.74572e+03 3.86278e+03 1.62867e+03 3.03703e+03 3.54163e+03 2.53243e+03
7.27680e+05 7.27000e+02 2.74572e+03 3.86278e+03 1.62867e+03 3.02785e+03 3.51503e+03 2.54066e+03
7.28320e+05 7.28000e+02 2.91602e+03 3.45269e+03 2.37936e+03 3.02398e+03 3.49861e+03 2.54936e+03
7.28960e+05 7.28000e+02 2.91602e+03 3.45269e+03 2.37936e+03 3.02361e+03 3.49291e+03 2.55430e+03
7.29600e+05 7.29000e+02 3.40430e+03 3.90249e+03 2.90611e+03 3.02471e+03 3.49640e+03 2.55302e+03
7.30240e+05 7.30000e+02 3.31913e+03 3.64116e+03 2.99710e+03 3.02567e+03 3.50556e+03 2.54578e+03
7.30880e+05 7.30000e+02 3.31913e+03 3.64116e+03 2.99710e+03 3.02540e+03 3.51573e+03 2.53507e+03
7.31520e+05 7.31000e+02 2.68913e+03 3.30242e+03 2.07584e+03 3.02341e+03 3.52255e+03 2.52428e+03
7.32160e+05 7.32000e+02 3.01728e+03 3.61552e+03 2.41903e+03 3.01985e+03 3.52330e+03 2.51640e+03
7.32800e+05 7.32000e+02 3.01728e+03 3.61552e+03 2.41903e+03 3.01566e+03 3.51774e+03 2.51359e+03
7.33440e+05 7.33000e+02 3.44331e+03 3.82006e+03 3.06656e+03 3.01237e+03 3.50742e+03 2.51731e+03
7.34080e+05 7.34000e+02 3.06427e+03 3.44058e+03 2.68796e+03 3.01143e+03 3.49433e+03 2.52854e+03
7.34720e+05 7.34000e+02 3.06427e+03 3.44058e+03 2.68796e+03 3.01357e+03 3.47962e+03 2.54751e+03
7.35360e+05 7.35000e+02 2.69232e+03 3.68030e+03 1.70434e+03 3.01847e+03 3.46337e+03 2.57356e+03
7.36000e+05 7.36000e+02 3.35284e+03 3.75300e+03 2.95269e+03 3.02516e+03 3.44506e+03 2.60525e+03
7.36640e+05 7.36000e+02 3.35284e+03 3.75300e+03 2.95269e+03 3.03271e+03 3.42450e+03 2.64091e+03
7.37280e+05 7.37000e+02 3.45977e+03 3.85365e+03 3.06589e+03 3.04057e+03 3.40223e+03 2.67891e+03
7.37920e+05 7.37000e+02 3.45977e+03 3.85365e+03 3.06589e+03 3.04846e+03 3.37948e+03 2.71743e+03
7.38560e+05 7.38000e+02 3.28631e+03 3.59638e+03 2.97625e+03 3.05598e+03 3.35792e+03 2.75405e+03
7.39200e+05 7.39000e+02 2.76184e+03 3.65719e+03 1.86649e+03 3.06265e+03 3.33975e+03 2.78556e+03
7.39840e+05 7.39000e+02 2.76184e+03 3.65719e+03 1.86649e+03 3.06821e+03 3.32776e+03 2.80867e+03
7.40480e+05 7.40000e+02 3.41695e+03 3.83813e+03 2.99577e+03 3.07306e+03 3.32486e+03 2.82127e+03
7.41120e+05 7.41000e+02 3.40701e+03 3.75649e+03 3.05753e+03 3.07823e+03 3.33259e+03 2.82386e+03
7.41760e+05 7.41000e+02 3.40701e+03 3.75649e+03 3.05753e+03 3.08486e+03 3.34990e+03 2.81981e+03
7.42400e+05 7.42000e+02 3.47354e+03 3.76882e+03 3.17825e+03 3.09356e+03 3.37319e+03 2.81392e+03
7.43040e+05 7.43000e+02 3.32290e+03 3.72469e+03 2.92112e+03 3.10409e+03 3.39768e+03 2.81049e+03
7.43680e+05 7.43000e+02 3.32290e+03 3.72469e+03 2.92112e+03 3.11567e+03 3.41929e+03 2.81205e+03
7.44320e+05 7.44000e+02 3.36453e+03 3.67307e+03 3.05598e+03 3.12759e+03 3.43602e+03 2.81916e+03
7.44960e+05 7.44000e+02 3.36453e+03 3.67307e+03 3.05598e+03 3.13969e+03 3.44842e+03 2.83096e+03
7.45600e+05 7.45000e+02 3.23375e+03 3.66821e+03 2.79929e+03 3.15234e+03 3.45873e+03 2.84594e+03
7.46240e+05 7.46000e+02 3.14256e+03 3.58685e+03 2.69826e+03 3.16621e+03 3.46966e+03 2.86276e+03
7.46880e+05 7.46000e+02 3.14256e+03 3.58685e+03 2.69826e+03 3.18186e+03 3.48308e+03 2.88064e+03
7.47520e+05 7.47000e+02 3.28719e+03 3.74390e+03 2.83047e+03 3.19935e+03 3.49949e+03 2.89920e+03
7.48160e+05 7.48000e+02 3.25908e+03 3.60870e+03 2.90945e+03 3.21817e+03 3.51816e+03 2.91819e+03
7.48800e+05 7.48000e+02 3.25908e+03 3.60870e+03 2.90945e+03 3.23729e+03 3.53757e+03 2.93700e+03
7.49440e+05 7.49000e+02 3.20462e+03 3.64973e+03 2.75951e+03 3.25529e+03 3.55607e+03 2.95451e+03
7.50080e+05 7.50000e+02 2.76380e+03 4.14674e+03 1.38087e+03 3.27078e+03 3.57227e+03 2.96929e+03
7.50720e+05 7.50000e+02 2.76380e+03 4.14674e+03 1.38087e+03 3.28267e+03 3.58540e+03 2.97993e+03
7.51360e+05 7.51000e+02 3.39434e+03 3.85108e+03 2.93761e+03 3.29041e+03 3.59525e+03 2.98557e+03
7.52000e+05 7.52000e+02 2.24034e+03 3.68040e+03 8.00290e+02 3.29404e+03 3.60200e+03 2.98609e+03
7.52640e+05 7.52000e+02 2.24034e+03 3.68040e+03 8.00290e+02 3.29393e+03 3.60602e+03 2.98183e+03
7.53280e+05 7.53000e+02 3.22247e+03 3.80148e+03 2.64346e+03 3.29037e+03 3.60767e+03 2.97308e+03
7.53920e+05 7.53000e+02 3.22247e+03 3.80148e+03 2.64346e+03 3.28352e+03 3.60733e+03 2.95972e+03
7.54560e+05 7.54000e+02 3.33869e+03 3.84522e+03 2.83216e+03 3.27333e+03 3.60523e+03 2.94142e+03
7.55200e+05 7.55000e+02 2.49626e+03 3.40395e+03 1.58857e+03 3.25951e+03 3.60116e+03 2.91786e+03
7.55840e+05 7.55000e+02 2.49626e+03 3.40395e+03 1.58857e+03 3.24163e+03 3.59425e+03 2.88900e+03
7.56480e+05 7.56000e+02 3.06559e+03 3.41186e+03 2.71931e+03 3.21940e+03 3.58344e+03 2.85537e+03
7.57120e+05 7.57000e+02 3.46058e+03 3.77957e+03 3.14159e+03 3.19332e+03 3.56827e+03 2.81836e+03
7.57760e+05 7.57000e+02 3.46058e+03 3.77957e+03 3.14159e+03 3.16475e+03 3.54926e+03 2.78025e+03
7.58400e+05 7.58000e+02 3.30536e+03 3.72189e+03 2.88884e+03 3.13551e+03 3.52712e+03 2.74389e+03
7.59040e+05 7.59000e+02 3.02313e+03 3.46202e+03 2.58424e+03 3.10719e+03 3.50189e+03 2.71250e+03
7.59680e+05 7.59000e+02 3.02313e+03 3.46202e+03 2.58424e+03 3.08104e+03 3.47305e+03 2.68902e+03
7.60320e+05 7.60000e+02 2.71769e+03 3.58687e+03 1.84850e+03 3.05812e+03 3.44080e+03 2.67544e+03
7.60960e+05 7.60000e+02 2.71769e+03 3.58687e+03 1.84850e+03 3.03969e+03 3.40720e+03 2.67218e+03
7.61600e+05 7.61000e+02 2.10631e+03 3.84547e+03 3.67146e+02 3.02710e+03 3.37614e+03 2.67806e+03
7.62240e+05 7.62000e+02 3.03418e+03 3.48397e+03 2.58439e+03 3.02134e+03 3.35187e+03 2.69081e+03
7.62880e+05 7.62000e+02 3.03418e+03 3.48397e+03 2.58439e+03 3.02234e+03 3.33723e+03 2.70745e+03
7.63520e+05 7.63000e+02 3.37887e+03 3.65973e+03 3.09800e+03 3.02853e+03 3.33277e+03 2.72429e+03
7.64160e+05 7.64000e+02 3.26117e+03 3.61150e+03 2.91085e+03 3.03672e+03 3.33703e+03 2.73640e+03
7.64800e+05 7.64000e+02 3.26117e+03 3.61150e+03 2.91085e+03 3.04275e+03 3.34733e+03 2.73816e+03
7.65440e+05 7.65000e+02 3.43137e+03 3.83057e+03 3.03217e+03 3.04281e+03 3.36053e+03 2.72509e+03
7.66080e+05 7.66000e+02 3.44706e+03 3.78964e+03 3.10448e+03 3.03491e+03 3.37395e+03 2.69588e+03
7.66720e+05 7.66000e+02 3.44706e+03 3.78964e+03 3.10448e+03 3.01976e+03 3.38628e+03 2.65324e+03
7.67360e+05 7.67000e+02 3.29711e+03 3.87581e+03 2.71840e+03 3.00052e+03 3.39754e+03 2.60349e+03
7.68000e+05 7.68000e+02 3.36115e+03 3.76340e+03 2.95890e+03 2.98177e+03 3.40845e+03 2.55510e+03
7.68640e+05 7.68000e+02 3.36115e+03 3.76340e+03 2.95890e+03 2.96826e+03 3.41982e+03 2.51670e+03
7.69280e+05 7.69000e+02 3.09264e+03 3.60668e+03 2.57860e+03 2.96371e+03 3.43243e+03 2.49498e+03
7.69920e+05 7.69000e+02 3.09264e+03 3.60668e+03 2.57860e+03 2.97018e+03 3.44708e+03 2.49329e+03
7.70560e+05 7.70000e+02 2.62494e+03 4.10095e+03 1.14892e+03 2.98788e+03 3.46452e+03 2.51124e+03
7.71200e+05 7.71000e+02 2.56623e+03 3.79726e+03 1.33520e+03 3.01530e+03 3.48527e+03 2.54534e+03
7.71840e+05 7.71000e+02 2.56623e+03 3.79726e+03 1.33520e+03 3.04972e+03 3.50933e+03 2.59012e+03
7.72480e+05 7.72000e+02 2.63327e+03 3.78391e+03 1.48263e+03 3.08760e+03 3.53604e+03 2.63915e+03
7.73120e+05 7.73000e+02 3.43306e+03 3.89979e+03 2.96633e+03 3.12490e+03 3.56436e+03 2.68544e+03
7.73760e+05 7.73000e+02 3.43306e+03 3.89979e+03 2.96633e+03 3.15737e+03 3.59304e+03 2.72169e+03
7.74400e+05 7.74000e+02 3.33482e+03 3.81225e+03 2.85739e+03 3.18091e+03 3.62084e+03 2.74098e+03
7.75040e+05 7.75000e+02 2.73695e+03 3.81049e+03 1.66342e+03 3.19221e+03 3.64615e+03 2.73827e+03
7.75680e+05 7.75000e+02 2.73695e+03 3.81049e+03 1.66342e+03 3.18949e+03 3.66703e+03 2.71196e+03
7.76320e+05 7.76000e+02 3.35829e+03 3.77985e+03 2.93674e+03 3.17329e+03 3.68182e+03 2.66475e+03
7.76960e+05 7.76000e+02 3.35829e+03 3.77985e+03 2.93674e+03 3.14659e+03 3.68990e+03 2.60327e+03
7.77600e+05 7.77000e+02 3.31498e+03 3.65315e+03 2.97681e+03 3.11425e+03 3.69181e+03 2.53669e+03
7.78240e+05 7.78000e+02 3.36251e+03 3.83045e+03 2.89457e+03 3.08160e+03 3.68854e+03 2.47466e+03
7.78880e+05 7.78000e+02 3.36251e+03 3.83045e+03 2.89457e+03 3.05310e+03 3.68082e+03 2.42538e+03
7.79520e+05 7.79000e+02 3.47857e+03 3.91188e+03 3.04525e+03 3.03166e+03 3.66904e+03 2.39427e+03
7.80160e+05 7.80000e+02 3.25337e+03 3.72920e+03 2.77753e+03 3.01868e+03 3.65391e+03 2.38346e+03
7.80800e+05 7.80000e+02 3.25337e+03 3.72920e+03 2.77753e+03 3.01448e+03 3.63696e+03 2.39201e+03
7.81440e+05 7.81000e+02 3.32390e+03 3.69864e+03 2.94916e+03 3.01868e+03 3.62062e+03 2.41675e+03
7.82080e+05 7.82000e+02 3.33058e+03 3.75392e+03 2.90723e+03 3.03057e+03 3.60762e+03 2.45352e+03
7.82720e+05 7.82000e+02 3.33058e+03 3.75392e+03 2.90723e+03 3.04918e+03 3.60015e+03 2.49821e+03
7.83360e+05 7.83000e+02 2.76380e+03 3.53816e+03 1.98944e+03 3.07330e+03 3.59919e+03 2.54741e+03
7.84000e+05 7.84000e+02 2.64568e+03 3.81586e+03 1.47551e+03 3.10141e+03 3.60434e+03 2.59847e+03
7.84640e+05 7.84000e+02 2.64568e+03 3.81586e+03 1.47551e+03 3.13171e+03 3.61410e+03 2.64933e+03
7.85280e+05 7.85000e+02 3.39026e+03 3.78179e+03 2.99873e+03 3.16232e+03 3.62633e+03 2.69831e+03
7.85920e+05 7.85000e+02 3.39026e+03 3.78179e+03 2.99873e+03 3.19125e+03 3.63853e+03 2.74397e+03
7.86560e+05 7.86000e+02 2.56579e+03 4.01117e+03 1.12041e+03 3.21632e+03 3.64800e+03 2.78464e+03
7.87200e+05 7.87000e+02 2.82905e+03 3.77044e+03 1.88765e+03 3.23519e+03 3.65237e+03 2.81801e+03
7.87840e+05 7.87000e+02 2.82905e+03 3.77044e+03 1.88765e+03 3.24573e+03 3.65040e+03 2.84105e+03
7.88480e+05 7.88000e+02 3.34758e+03 3.81470e+03 2.88047e+03 3.24664e+03 3.64235e+03 2.85093e+03
7.89120e+05 7.89000e+02 2.98270e+03 3.66341e+03 2.30199e+03 3.23785e+03 3.62938e+03 2.84632e+03
7.89760e+05 7.89000e+02 2.98270e+03 3.66341e+03 2.30199e+03 3.22030e+03 3.61269e+03 2.82791e+03
7.90400e+05 7.90000e+02 3.42712e+03 3.73339e+03 3.12084e+03 3.19561e+03 3.59321e+03 2.79801e+03
7.91040e+05 7.91000e+02 3.28536e+03 3.50223e+03 3.06849e+03 3.16588e+03 3.57191e+03 2.75985e+03
7.91680e+05 7.91000e+02 3.28536e+03 3.50223e+03 3.06849e+03 3.13366e+03 3.55000e+03 2.71732e+03
7.92320e+05 7.92000e+02 3.26884e+03 3.73352e+03 2.80415e+03 3.10180e+03 3.52859e+03 2.67501e+03
7.92960e+05 7.92000e+02 3.26884e+03 3.73352e+03 2.80415e+03 3.07315e+03 3.50839e+03 2.63792e+03
7.93600e+05 7.93000e+02 2.88608e+03 3.79452e+03 1.97764e+03 3.05025e+03 3.48985e+03 2.61065e+03
7.94240e+05 7.94000e+02 3.44323e+03 3.86478e+03 3.02168e+03 3.03504e+03 3.47357e+03 2.59652e+03
7.94880e+05 7.94000e+02 3.44323e+03 3.86478e+03 3.02168e+03 3.02864e+03 3.46047e+03 2.59682e+03
7.95520e+05 7.95000e+02 3.31482e+03 3.66115e+03 2.96848e+03 3.03110e+03 3.45137e+03 2.61083e+03
7.96160e+05 7.96000e+02 2.59311e+03 3.97724e+03 1.20899e+03 3.04131e+03 3.44618e+03 2.63644e+03
7.96800e+05 7.96000e+02 2.59311e+03 3.97724e+03 1.20899e+03 3.05723e+03 3.44364e+03 2.67081e+03
7.97440e+05 7.97000e+02 3.25305e+03 3.71238e+03 2.79371e+03 3.07641e+03 3.44214e+03 2.71068e+03
7.98080e+05 7.98000e+02 3.32964e+03 3.68652e+03 2.97277e+03 3.09668e+03 3.44080e+03 2.75257e+03
7.98720e+05 7.98000e+02 3.32964e+03 3.68652e+03 2.97277e+03 3.11634e+03 3.43976e+03 2.79293e+03
7.99360e+05 7.99000e+02 2.88962e+03 3.67854e+03 2.10070e+03 3.13399e+03 3.43951e+03 2.82846e+03
8.00000e+05 8.00000e+02 2.75696e+03 3.98968e+03 1.52423e+03 3.14833e+03 3.44040e+03 2.85625e+03
8.00640e+05 8.00000e+02 2.75696e+03 3.98968e+03 1.52423e+03 3.15833e+03 3.44293e+03 2.87373e+03
8.01280e+05 8.01000e+02 3.47799e+03 3.72370e+03 3.23229e+03 3.16363e+03 3.44804e+03 2.87921e+03
8.01920e+05 8.01000e+02 3.47799e+03 3.72370e+03 3.23229e+03 3.16459e+03 3.45645e+03 2.87273e+03
8.02560e+05 8.02000e+02 2.97593e+03 3.88607e+03 2.06579e+03 3.16204e+03 3.46791e+03 2.85617e+03
8.03200e+05 8.03000e+02 3.35190e+03 3.80832e+03 2.89547e+03 3.15675e+03 3.48123e+03 2.83227e+03
8.03840e+05 8.03000e+02 3.35190e+03 3.80832e+03 2.89547e+03 3.14923e+03 3.49473e+03 2.80373e+03
8.04480e+05 8.04000e+02 3.30371e+03 3.84845e+03 2.75896e+03 3.13999e+03 3.50674e+03 2.77325e+03
8.05120e+05 8.05000e+02 3.09989e+03 3.56481e+03 2.63496e+03 3.12980e+03 3.51590e+03 2.74369e+03
8.05760e+05 8.05000e+02 3.09989e+03 3.56481e+03 2.63496e+03 3.11969e+03 3.52129e+03 2.71809e+03
8.06400e+05 8.06000e+02 3.24724e+03 3.51943e+03 2.97505e+03 3.11091e+03 3.52261e+03 2.69922e+03
8.07040e+05 8.07000e+02 2.97190e+03 4.17438e+03 1.76941e+03 3.10471e+03 3.52037e+03 2.68906e+03
8.07680e+05 8.07000e+02 2.97190e+03 4.17438e+03 1.76941e+03 3.10208e+03 3.51594e+03 2.68821e+03
8.08320e+05 8.08000e+02 3.07597e+03 3.48957e+03 2.66237e+03 3.10350e+03 3.51120e+03 2.69579e+03
8.08960e+05 8.08000e+02 3.07597e+03 3.48957e+03 2.66237e+03 3.10882e+03 3.50787e+03 2.70978e+03
8.09600e+05 8.09000e+02 2.80564e+03 3.84656e+03 1.76473e+03 3.11727e+03 3.50705e+03 2.72749e+03
8.10240e+05 8.10000e+02 3.28427e+03 3.69791e+03 2.87063e+03 3.12758e+03 3.50930e+03 2.74586e+03
8.10880e+05 8.10000e+02 3.28427e+03 3.69791e+03 2.87063e+03 3.13816e+03 3.51468e+03 2.76163e+03
8.11520e+05 8.11000e+02 3.20804e+03 4.00112e+03 2.41496e+03 3.14738e+03 3.52278e+03 2.77198e+03
8.12160e+05 8.12000e+02 3.09039e+03 3.71283e+03 2.46796e+03 3.15374e+03 3.53239e+03 2.77509e+03
8.12800e+05 8.12000e+02 3.09039e+03 3.71283e+03 2.46796e+03 3.15615e+03 3.54168e+03 2.77062e+03
8.13440e+05 8.13000e+02 3.36544e+03 3.65969e+03 3.07120e+03 3.15421e+03 3.54878e+03 2.75964e+03
8.14080e+05 8.14000e+02 3.16285e+03 3.64099e+03 2.68470e+03 3.14842e+03 3.55272e+03 2.74413e+03
8.14720e+05 8.14000e+02 3.16285e+03 3.64099e+03 2.68470e+03 3.14009e+03 3.55380e+03 2.72637e+03
8.15360e+05 8.15000e+02 3.45508e+03 3.88504e+03 3.02513e+03 3.13091e+03 3.55322e+03 2.70860e+03
8.16000e+05 8.16000e+02 3.37418e+03 3.76140e+03 2.98695e+03 3.12263e+03 3.55220e+03 2.69306e+03
8.16640e+05 8.16000e+02 3.37418e+03 3.76140e+03 2.98695e+03 3.11668e+03 3.55138e+03 2.68198e+03
8.17280e+05 8.17000e+02 3.07012e+03 3.74499e+03 2.39526e+03 3.11406e+03 3.55109e+03 2.67703e+03
8.17920e+05 8.17000e+02 3.07012e+03 3.74499e+03 2.39526e+03 3.11529e+03 3.55169e+03 2.67888e+03
8.18560e+05 8.18000e+02 3.26445e+03 3.47039e+03 3.05851e+03 3.12052e+03 3.55383e+03 2.68721e+03
8.19200e+05 8.19000e+02 2.83449e+03 3.85132e+03 1.81766e+03 3.12966e+03 3.55828e+03 2.70104e+03
8.19840e+05 8.19000e+02 2.83449e+03 3.85132e+03 1.81766e+03 3.14232e+03 3.56555e+03 2.71909e+03
8.20480e+05 8.20000e+02 3.42864e+03 3.77281e+03 3.08448e+03 3.15769e+03 3.57548e+03 2.73990e+03
8.21120e+05 8.21000e+02 3.19558e+03 3.57707e+03 2.81410e+03 3.17451e+03 3.58702e+03 2.76199e+03
8.21760e+05 8.21000e+02 3.19558e+03 3.57707e+03 2.81410e+03 3.19115e+03 3.59824e+03 2.78406e+03
8.22400e+05 8.22000e+02 3.41667e+03 3.79976e+03 3.03358e+03 3.20585e+03 3.60660e+03 2.80510e+03
8.23040e+05 8.23000e+02 2.84079e+03 4.32216e+03 1.35941e+03 3.21704e+03 3.60961e+03 2.82448e+03
8.23680e+05 8.23000e+02 2.84079e+03 4.32216e+03 1.35941e+03 3.22385e+03 3.60592e+03 2.84178e+03
8.24320e+05 8.24000e+02 2.57006e+03 3.88051e+03 1.25962e+03 3.22632e+03 3.59600e+03 2.85663e+03
8.24960e+05 8.24000e+02 2.57006e+03 3.88051e+03 1.25962e+03 3.22538e+03 3.58221e+03 2.86856e+03
8.25600e+05 8.25000e+02 3.15321e+03 3.52633e+03 2.78009e+03 3.22247e+03 3.56794e+03 2.87700e+03
8.26240e+05 8.26000e+02 3.38558e+03 3.83281e+03 2.93835e+03 3.21881e+03 3.55638e+03 2.88124e+03
8.26880e+05 8.26000e+02 3.38558e+03 3.83281e+03 2.93835e+03 3.21482e+03 3.54932e+03 2.88032e+03
8.27520e+05 8.27000e+02 3.31902e+03 3.76113e+03 2.87692e+03 3.20976e+03 3.54687e+03 2.87265e+03
8.28160e+05 8.28000e+02 3.52071e+03 3.85288e+03 3.18853e+03 3.20222e+03 3.54853e+03 2.85592e+03
8.28800e+05 8.28000e+02 3.52071e+03 3.85288e+03 3.18853e+03 3.19103e+03 3.55452e+03 2.82754e+03
8.29440e+05 8.29000e+02 2.25214e+03 3.74582e+03 7.58455e+02 3.17614e+03 3.56566e+03 2.78661e+03
8.30080e+05 8.30000e+02 3.36109e+03 3.60095e+03 3.12122e+03 3.15896e+03 3.58200e+03 2.73593e+03
8.30720e+05 8.30000e+02 3.36109e+03 3.60095e+03 3.12122e+03 3.14207e+03 3.60196e+03 2.68217e+03
8.31360e+05 8.31000e+02 2.74856e+03 3.78692e+03 1.71021e+03 3.12829e+03 3.62293e+03 2.63365e+03
8.32000e+05 8.32000e+02 3.46626e+03 3.85546e+03 3.07706e+03 3.11964e+03 3.64220e+03 2.59707e+03
8.32640e+05 8.32000e+02 3.46626e+03 3.85546e+03 3.07706e+03 3.11632e+03 3.65746e+03 2.57519e+03
8.33280e+05 8.33000e+02 3.33349e+03 3.83099e+03 2.83599e+03 3.11684e+03 3.66699e+03 2.56670e+03
8.33920e+05 8.33000e+02 3.33349e+03 3.83099e+03 2.83599e+03 3.11869e+03 3.66967e+03 2.56771e+03
8.34560e+05 8.34000e+02 3.30206e+03 3.76374e+03 2.84038e+03 3.11947e+03 3.66520e+03 2.57374e+03
8.35200e+05 8.35000e+02 3.28104e+03 3.84430e+03 2.71779e+03 3.11768e+03 3.65411e+03 2.58126e+03
8.35840e+05 8.35000e+02 3.28104e+03 3.84430e+03 2.71779e+03 3.11331e+03 3.63793e+03 2.58868e+03
8.36480e+05 8.36000e+02 2.71818e+03 3.87448e+03 1.56187e+03 3.10767e+03 3.61894e+03 2.59639e+03
8.37120e+05 8.37000e+02 3.20974e+03 3.62468e+03 2.79480e+03 3.10289e+03 3.59986e+03 2.60591e+03
8.37760e+05 8.37000e+02 3.20974e+03 3.62468e+03 2.79480e+03 3.10108e+03 3.58341e+03 2.61876e+03
8.38400e+05 8.38000e+02 2.71221e+03 4.06376e+03 1.36066e+03 3.10368e+03 3.57167e+03 2.63570e+03
8.39040e+05 8.39000e+02 3.33008e+03 3.76662e+03 2.89355e+03 3.11085e+03 3.56545e+03 2.65625e+03
8.39680e+05 8.39000e+02 3.33008e+03 3.76662e+03 2.89355e+03 3.12136e+03 3.56408e+03 2.67865e+03
8.40320e+05 8.40000e+02 3.33279e+03 3.70332e+03 2.96225e+03 3.13304e+03 3.56611e+03 2.69996e+03
8.40960e+05 8.40000e+02 3.33279e+03 3.70332e+03 2.96225e+03 3.14332e+03 3.57025e+03 2.71638e+03
8.41600e+05 8.41000e+02 2.68900e+03 4.12853e+03 1.24947e+03 3.14998e+03 3.57579e+03 2.72417e+03
8.42240e+05 8.42000e+02 2.67277e+03 4.13104e+03 1.21451e+03 3.15170e+03 3.58203e+03 2.72137e+03
8.42880e+05 8.42000e+02 2.67277e+03 4.13104e+03 1.21451e+03 3.14845e+03 3.58795e+03 2.70896e+03
8.43520e+05 8.43000e+02 3.25806e+03 3.85018e+03 2.66593e+03 3.14139e+03 3.59236e+03 2.69042e+03
8.44160e+05 8.44000e+02 3.32678e+03 3.76085e+03 2.89270e+03 3.13225e+03 3.59449e+03 2.67001e+03
8.44800e+05 8.44000e+02 3.32678e+03 3.76085e+03 2.89270e+03 3.12236e+03 3.59390e+03 2.65081e+03
8.45440e+05 8.45000e+02 3.26115e+03 3.56968e+03 2.95262e+03 3.11215e+03 3.59045e+03 2.63385e+03
8.46080e+05 8.46000e+02 3.38311e+03 3.72099e+03 3.04522e+03 3.10131e+03 3.58471e+03 2.61792e+03
8.46720e+05 8.46000e+02 3.38311e+03 3.72099e+03 3.04522e+03 3.08953e+03 3.57897e+03 2.60009e+03
8.47360e+05 8.47000e+02 3.52992e+03 3.87541e+03 3.18443e+03 3.07715e+03 3.57699e+03 2.57732e+03
8.48000e+05 8.48000e+02 3.32943e+03 3.83353e+03 2.82533e+03 3.06547e+03 3.58204e+03 2.54890e+03
8.48640e+05 8.48000e+02 3.32943e+03 3.83353e+03 2.82533e+03 3.05636e+03 3.59443e+03 2.51829e+03
8.49280e+05 8.49000e+02 2.92444e+03 4.48420e+03 1.36468e+03 3.05182e+03 3.61123e+03 2.49240e+03
8.49920e+05 8.49000e+02 2.92444e+03 4.48420e+03 1.36468e+03 3.05344e+03 3.62811e+03 2.47877e+03
8.50560e+05 8.50000e+02 3.30514e+03 3.71442e+03 2.89586e+03 3.06215e+03 3.64142e+03 2.48287e+03
8.51200e+05 8.51000e+02 3.52689e+03 3.82014e+03 3.23363e+03 3.07804e+03 3.64947e+03 2.50661e+03
8.51840e+05 8.51000e+02 3.52689e+03 3.82014e+03 3.23363e+03 3.10017e+03 3.65251e+03 2.54783e+03
8.52480e+05 8.52000e+02 3.31307e+03 3.68786e+03 2.93828e+03 3.12655e+03 3.65241e+03 2.60069e+03
8.53120e+05 8.53000e+02 2.66127e+03 3.97036e+03 1.35218e+03 3.15447e+03 3.65211e+03 2.65683e+03
8.53760e+05 8.53000e+02 2.66127e+03 3.97036e+03 1.35218e+03 3.18123e+03 3.65507e+03 2.70740e+03
8.54400e+05 8.54000e+02 3.28484e+03 3.59065e+03 2.97904e+03 3.20486e+03 3.66438e+03 2.74535e+03
8.55040e+05 8.55000e+02 3.37324e+03 3.62479e+03 3.12170e+03 3.22451e+03 3.68146e+03 2.76757e+03
8.55680e+05 8.55000e+02 3.37324e+03 3.62479e+03 3.12170e+03 3.24018e+03 3.70489e+03 2.77547e+03
8.56320e+05 8.56000e+02 2.91668e+03 3.66771e+03 2.16565e+03 3.25203e+03 3.73039e+03 2.77366e+03
8.56960e+05 8.56000e+02 2.91668e+03 3.66771e+03 2.16565e+03 3.25989e+03 3.75220e+03 2.76758e+03
8.57600e+05 8.57000e+02 3.35203e+03 3.61295e+03 3.09110e+03 3.26340e+03 3.76513e+03 2.76166e+03
8.58240e+05 8.58000e+02 3.54327e+03 3.81438e+03 3.27217e+03 3.26242e+03 3.76637e+03 2.75847e+03
8.58880e+05 8.58000e+02 3.54327e+03 3.81438e+03 3.27217e+03 3.25739e+03 3.75600e+03 2.75877e+03
8.59520e+05 8.59000e+02 3.40807e+03 3.86097e+03 2.95517e+03 3.24921e+03 3.73626e+03 2.76217e+03
8.60160e+05 8.60000e+02 2.62103e+03 3.88621e+03 1.35586e+03 3.23908e+03 3.71014e+03 2.76803e+03
8.60800e+05 8.60000e+02 2.62103e+03 3.88621e+03 1.35586e+03 3.22838e+03 3.68039e+03 2.77637e+03
8.61440e+05 8.61000e+02 3.47991e+03 3.76625e+03 3.19357e+03 3.21866e+03 3.64929e+03 2.78803e+03
8.62080e+05 8.62000e+02 3.38750e+03 3.61818e+03 3.15682e+03 3.21155e+03 3.61897e+03 2.80412e+03
8.62720e+05 8.62000e+02 3.38750e+03 3.61818e+03 3.15682e+03 3.20822e+03 3.59150e+03 2.82494e+03
8.63360e+05 8.63000e+02 3.30770e+03 3.87187e+03 2.74353e+03 3.20888e+03 3.56849e+03 2.84927e+03
8.64000e+05 8.64000e+02 3.35721e+03 3.73305e+03 2.98137e+03 3.21255e+03 3.55065e+03 2.87445e+03
8.64640e+05 8.64000e+02 3.35721e+03 3.73305e+03 2.98137e+03 3.21762e+03 3.53760e+03 2.89765e+03
8.65280e+05 8.65000e+02 2.66580e+03 4.00540e+03 1.32620e+03 3.22267e+03 3.52847e+03 2.91687e+03
8.65920e+05 8.65000e+02 2.66580e+03 4.00540e+03 1.32620e+03 3.22698e+03 3.52280e+03 2.93117e+03
8.66560e+05 8.66000e+02 3.38222e+03 3.70041e+03 3.06403e+03 3.23066e+03 3.52096e+03 2.94037e+03
8.67200e+05 8.67000e+02 3.41159e+03 3.75599e+03 3.06719e+03 3.23424e+03 3.52361e+03 2.94487e+03
8.67840e+05 8.67000e+02 3.41159e+03 3.75599e+03 3.06719e+03 3.23810e+03 3.53075e+03 2.94545e+03
8.68480e+05 8.68000e+02 3.54000e+03 3.83767e+03 3.24233e+03 3.24201e+03 3.54120e+03 2.94283e+03
8.69120e+05 8.69000e+02 3.19179e+03 3.59469e+03 2.78889e+03 3.24507e+03 3.55292e+03 2.93723e+03
8.69760e+05 8.69000e+02 3.19179e+03 3.59469e+03 2.78889e+03 3.24628e+03 3.56425e+03 2.92832e+03
8.70400e+05 8.70000e+02 3.24576e+03 3.57503e+03 2.91648e+03 3.24524e+03 3.57488e+03 2.91560e+03
8.71040e+05 8.71000e+02 3.20097e+03 3.51231e+03 2.88962e+03 3.24251e+03 3.58581e+03 2.89922e+03
8.71680e+05 8.71000e+02 3.20097e+03 3.51231e+03 2.88962e+03 3.23951e+03 3.59829e+03 2.88073e+03
8.72320e+05 8.72000e+02 3.38050e+03 3.78342e+03 2.97759e+03 3.23787e+03 3.61258e+03 2.86316e+03
8.72960e+05 8.72000e+02 3.38050e+03 3.78342e+03 2.97759e+03 3.23878e+03 3.62747e+03 2.85009e+03
8.73600e+05 8.73000e+02 3.35070e+03 3.63937e+03 3.06203e+03 3.24257e+03 3.64083e+03 2.84431e+03
8.74240e+05 8.74000e+02 2.92163e+03 3.91917e+03 1.92409e+03 3.24867e+03 3.65037e+03 2.84696e+03
8.74880e+05 8.74000e+02 2.92163e+03 3.91917e+03 1.92409e+03 3.25598e+03 3.65459e+03 2.85738e+03
8.75520e+05 8.75000e+02 3.38999e+03 3.77445e+03 3.00553e+03 3.26337e+03 3.65307e+03 2.87366e+03
8.76160e+05 8.76000e+02 3.39077e+03 3.76675e+03 3.01480e+03 3.27000e+03 3.64647e+03 2.89352e+03
8.76800e+05 8.76000e+02 3.39077e+03 3.76675e+03 3.01480e+03 3.27540e+03 3.63599e+03 2.91482e+03
8.77440e+05 8.77000e+02 3.35614e+03 3.74523e+03 2.96705e+03 3.27927e+03 3.62269e+03 2.93585e+03
8.78080e+05 8.78000e+02 3.45289e+03 3.78252e+03 3.12325e+03 3.28130e+03 3.60739e+03 2.95521e+03
8.78720e+05 8.78000e+02 3.45289e+03 3.78252e+03 3.12325e+03 3.28135e+03 3.59091e+03 2.97180e+03
8.79360e+05 8.79000e+02 3.44463e+03 3.84876e+03 3.04050e+03 3.27968e+03 3.57464e+03 2.98472e+03
8.80000e+05 8.80000e+02 3.32332e+03 3.76327e+03 2.88337e+03 3.27699e+03 3.56055e+03 2.99343e+03
8.80640e+05 8.80000e+02 3.32332e+03 3.76327e+03 2.88337e+03 3.27432e+03 3.55060e+03 2.99804e+03
8.81280e+05 8.81000e+02 2.69500e+03 3.85912e+03 1.53089e+03 3.27280e+03 3.54583e+03 2.99977e+03
8.81920e+05 8.81000e+02 2.69500e+03 3.85912e+03 1.53089e+03 3.27345e+03 3.54614e+03 3.00075e+03
8.82560e+05 8.82000e+02 3.37650e+03 3.54501e+03 3.20799e+03 3.27691e+03 3.55057e+03 3.00325e+03
8.83200e+05 8.83000e+02 2.78612e+03 3.71490e+03 1.85735e+03 3.28329e+03 3.55790e+03 3.00868e+03
8.83840e+05 8.83000e+02 2.78612e+03 3.71490e+03 1.85735e+03 3.29189e+03 3.56651e+03 3.01727e+03
8.84480e+05 8.84000e+02 3.04763e+03 3.80319e+03 2.29207e+03 3.30113e+03 3.57402e+03 3.02824e+03
8.85120e+05 8.85000e+02 3.21278e+03 3.60913e+03 2.81643e+03 3.30884e+03 3.57749e+03 3.04019e+03
8.85760e+05 8.85000e+02 3.21278e+03 3.60913e+03 2.81643e+03 3.31280e+03 3.57461e+03 3.05099e+03
8.86400e+05 8.86000e+02 3.25714e+03 3.67699e+03 2.83728e+03 3.31131e+03 3.56474e+03 3.05788e+03
8.87040e+05 8.87000e+02 3.42734e+03 3.63468e+03 3.22001e+03 3.30344e+03 3.54883e+03 3.05805e+03
8.87680e+05 8.87000e+02 3.42734e+03 3.63468e+03 3.22001e+03 3.28915e+03 3.52879e+03 3.04951e+03
8.88320e+05 8.88000e+02 2.83264e+03 4.17321e+03 1.49207e+03 3.26938e+03 3.50695e+03 3.03181e+03
8.88960e+05 8.88000e+02 2.83264e+03 4.17321e+03 1.49207e+03 3.24592e+03 3.48555e+03 3.00629e+03
8.89600e+05 8.89000e+02 3.59270e+03 3.91831e+03 3.26710e+03 3.22120e+03 3.46622e+03 2.97619e+03
8.90240e+05 8.90000e+02 3.33241e+03 3.67098e+03 2.99384e+03 3.19789e+03 3.44989e+03 2.94588e+03
8.90880e+05 8.90000e+02 3.33241e+03 3.67098e+03 2.99384e+03 3.17828e+03 3.43741e+03 2.91914e+03
8.91520e+05 8.91000e+02 3.43581e+03 3.90142e+03 2.97020e+03 3.16384e+03 3.43000e+03 2.89768e+03
8.92160e+05 8.92000e+02 3.39497e+03 3.87919e+03 2.91076e+03 3.15504e+03 3.42921e+03 2.88087e+03
8.92800e+05 8.92000e+02 3.39497e+03 3.87919e+03 2.91076e+03 3.15174e+03 3.43653e+03 2.86694e+03
8.93440e+05 8.93000e+02 2.96331e+03 3.63260e+03 2.29402e+03 3.15349e+03 3.45261e+03 2.85437e+03
8.94080e+05 8.94000e+02 2.69312e+03 4.22308e+03 1.16315e+03 3.15988e+03 3.47680e+03 2.84297e+03
8.94720e+05 8.94000e+02 2.69312e+03 4.22308e+03 1.16315e+03 3.17049e+03 3.50714e+03 2.83383e+03
8.95360e+05 8.95000e+02 3.56587e+03 3.85814e+03 3.27359e+03 3.18475e+03 3.54082e+03 2.82868e+03
8.96000e+05 8.96000e+02 3.43445e+03 3.75338e+03 3.11552e+03 3.20172e+03 3.57450e+03 2.82895e+03
8.96640e+05 8.96000e+02 3.43445e+03 3.75338e+03 3.11552e+03 3.21977e+03 3.60436e+03 2.83517e+03
8.97280e+05 8.97000e+02 2.85407e+03 3.98074e+03 1.72740e+03 3.23652e+03 3.62610e+03 2.84695e+03
8.97920e+05 8.97000e+02 2.85407e+03 3.98074e+03 1.72740e+03 3.24944e+03 3.63550e+03 2.86338e+03
8.98560e+05 8.98000e+02 3.28986e+03 3.64445e+03 2.93526e+03 3.25671e+03 3.62981e+03 2.88360e+03
8.99200e+05 8.99000e+02 3.44071e+03 3.84070e+03 3.04073e+03 3.25797e+03 3.60923e+03 2.90672e+03
8.99840e+05 8.99000e+02 3.44071e+03 3.84070e+03 3.04073e+03 3.25432e+03 3.57727e+03 2.93137e+03
9.00480e+05 9.00000e+02 3.10202e+03 3.61082e+03 2.59323e+03 3.24757e+03 3.53978e+03 2.95536e+03
9.01120e+05 9.01000e+02 2.78880e+03 3.59324e+03 1.98435e+03 3.23945e+03 3.50289e+03 2.97601e+03
9.01760e+05 9.01000e+02 2.78880e+03 3.59324e+03 1.98435e+03 3.23130e+03 3.47136e+03 2.99124e+03
9.02400e+05 9.02000e+02 2.93744e+03 3.99246e+03 1.88241e+03 3.22407e+03 3.44802e+03 3.00013e+03
9.03040e+05 9.03000e+02 2.64047e+03 4.07032e+03 1.21063e+03 3.21842e+03 3.43394e+03 3.00290e+03
9.03680e+05 9.03000e+02 2.64047e+03 4.07032e+03 1.21063e+03 3.21454e+03 3.42855e+03 3.00052e+03
9.04320e+05 9.04000e+02 3.34201e+03 3.90794e+03 2.77608e+03 3.21198e+03 3.42960e+03 2.99436e+03
9.04960e+05 9.04000e+02 3.34201e+03 3.90794e+03 2.77608e+03 3.20952e+03 3.43345e+03 2.98560e+03
9.05600e+05 9.05000e+02 2.90364e+03 3.54625e+03 2.26102e+03 3.20541e+03 3.43610e+03 2.97472e+03
9.06240e+05 9.06000e+02 3.52153e+03 3.76667e+03 3.27639e+03 3.19780e+03 3.43425e+03 2.96135e+03
9.06880e+05 9.06000e+02 3.52153e+03 3.76667e+03 3.27639e+03 3.18532e+03 3.42607e+03 2.94457e+03
9.07520e+05 9.07000e+02 3.49908e+03 3.91434e+03 3.08382e+03 3.16771e+03 3.41185e+03 2.92356e+03
9.08160e+05 9.08000e+02 3.08337e+03 4.02510e+03 2.14164e+03 3.14593e+03 3.39376e+03 2.89811e+03
9.08800e+05 9.08000e+02 3.08337e+03 4.02510e+03 2.14164e+03 3.12206e+03 3.37468e+03 2.86945e+03
9.09440e+05 9.09000e+02 3.57680e+03 3.88666e+03 3.26694e+03 3.09891e+03 3.35710e+03 2.84071e+03
9.10080e+05 9.10000e+02 3.52726e+03 3.91503e+03 3.13949e+03 3.07956e+03 3.34270e+03 2.81642e+03
9.10720e+05 9.10000e+02 3.52726e+03 3.91503e+03 3.13949e+03 3.06682e+03 3.33265e+03 2.80100e+03
9.11360e+05 9.11000e+02 3.52987e+03 3.85470e+03 3.20504e+03 3.06259e+03 3.32780e+03 2.79738e+03
9.12000e+05 9.12000e+02 3.51805e+03 3.86163e+03 3.17447e+03 3.06747e+03 3.32848e+03 2.80646e+03
9.12640e+05 9.12000e+02 3.51805e+03 3.86163e+03 3.17447e+03 3.08097e+03 3.33471e+03 2.82722e+03
9.13280e+05 9.13000e+02 3.39228e+03 3.75124e+03 3.03332e+03 3.10184e+03 3.34676e+03 2.85693e+03
9.13920e+05 9.13000e+02 3.39228e+03 3.75124e+03 3.03332e+03 3.12861e+03 3.36570e+03 2.89153e+03
9.14560e+05 9.14000e+02 2.06378e+03 3.51339e+03 6.14182e+02 3.15978e+03 3.39296e+03 2.92661e+03
9.15200e+05 9.15000e+02 3.25526e+03 3.65029e+03 2.86023e+03 3.19395e+03 3.42892e+03 2.95897e+03
9.15840e+05 9.15000e+02 3.25526e+03 3.65029e+03 2.86023e+03 3.22967e+03 3.47158e+03 2.98776e+03
9.16480e+05 9.16000e+02 3.42042e+03 3.86087e+03 2.97998e+03 3.26521e+03 3.51665e+03 3.01377e+03
9.17120e+05 9.17000e+02 3.46498e+03 3.87280e+03 3.05716e+03 3.29806e+03 3.55844e+03 3.03768e+03
9.17760e+05 9.17000e+02 3.46498e+03 3.87280e+03 3.05716e+03 3.32475e+03 3.59094e+03 3.05855e+03
9.18400e+05 9.18000e+02 3.16166e+03 3.61062e+03 2.71270e+03 3.34166e+03 3.60974e+03 3.07357e+03
9.19040e+05 9.19000e+02 3.49496e+03 3.86270e+03 3.12723e+03 3.34636e+03 3.61402e+03 3.07871e+03
9.19680e+05 9.19000e+02 3.49496e+03 3.86270e+03 3.12723e+03 3.33876e+03 3.60718e+03 3.07034e+03
9.20320e+05 9.20000e+02 3.32930e+03 3.53827e+03 3.12034e+03 3.32128e+03 3.59510e+03 3.04745e+03
9.20960e+05 9.20000e+02 3.32930e+03 3.53827e+03 3.12034e+03 3.29812e+03 3.58291e+03 3.01333e+03
9.21600e+05 9.21000e+02 3.48422e+03 3.85588e+03 3.11257e+03 3.27398e+03 3.57309e+03 2.97488e+03
9.22240e+05 9.22000e+02 3.61437e+03 3.98348e+03 3.24527e+03 3.25288e+03 3.56591e+03 2.93984e+03
9.22880e+05 9.22000e+02 3.61437e+03 3.98348e+03 3.24527e+03 3.23756e+03 3.56098e+03 2.91414e+03
9.23520e+05 9.23000e+02 3.46046e+03 3.83994e+03 3.08097e+03 3.22936e+03 3.55815e+03 2.90058e+03
9.24160e+05 9.24000e+02 3.44973e+03 3.74312e+03 3.15633e+03 3.22842e+03 3.55774e+03 2.89911e+03
9.24800e+05 9.24000e+02 3.44973e+03 3.74312e+03 3.15633e+03 3.23412e+03 3.56037e+03 2.90788e+03
9.25440e+05 9.25000e+02 3.47192e+03 3.85110e+03 3.09274e+03 3.24550e+03 3.56676e+03 2.92423e+03
9.26080e+05 9.26000e+02 3.43437e+03 3.82034e+03 3.04840e+03 3.26151e+03 3.57746e+03 2.94557e+03
9.26720e+05 9.26000e+02 3.43437e+03 3.82034e+03 3.04840e+03 3.28112e+03 3.59251e+03 2.96973e+03
9.27360e+05 9.27000e+02 3.50021e+03 3.91033e+03 3.09010e+03 3.30319e+03 3.61112e+03 2.99525e+03
9.28000e+05 9.28000e+02 2.96682e+03 4.31732e+03 1.61632e+03 3.32649e+03 3.63172e+03 3.02126e+03
9.28640e+05 9.28000e+02 2.96682e+03 4.31732e+03 1.61632e+03 3.34979e+03 3.65246e+03 3.04711e+03
9.29280e+05 9.29000e+02 3.10590e+03 3.73488e+03 2.47693e+03 3.37192e+03 3.67167e+03 3.07217e+03
9.29920e+05 9.29000e+02 3.10590e+03 3.73488e+03 2.47693e+03 3.39194e+03 3.68825e+03 3.09562e+03
9.30560e+05 9.30000e+02 3.22951e+03 3.88943e+03 2.56960e+03 3.40912e+03 3.70170e+03 3.11655e+03
9.31200e+05 9.31000e+02 3.52258e+03 3.91795e+03 3.12721e+03 3.42277e+03 3.71175e+03 3.13380e+03
9.31840e+05 9.31000e+02 3.52258e+03 3.91795e+03 3.12721e+03 3.43202e+03 3.71819e+03 3.14585e+03
9.32480e+05 9.32000e+02 3.45797e+03 3.71233e+03 3.20360e+03 3.43584e+03 3.72097e+03 3.15071e+03
9.33120e+05 9.33000e+02 3.53815e+03 3.95785e+03 3.11845e+03 3.43339e+03 3.72070e+03 3.14609e+03
9.33760e+05 9.33000e+02 3.53815e+03 3.95785e+03 3.11845e+03 3.42449e+03 3.71863e+03 3.13035e+03
9.34400e+05 9.34000e+02 3.49253e+03 3.74330e+03 3.24176e+03 3.41001e+03 3.71605e+03 3.10397e+03
9.35040e+05 9.35000e+02 3.43145e+03 3.83985e+03 3.02305e+03 3.39190e+03 3.71325e+03 3.07054e+03
9.35680e+05 9.35000e+02 3.43145e+03 3.83985e+03 3.02305e+03 3.37284e+03 3.70968e+03 3.03601e+03
9.36320e+05 9.36000e+02 3.48925e+03 3.87289e+03 3.10562e+03 3.35569e+03 3.70469e+03 3.00670e+03
9.36960e+05 9.36000e+02 3.48925e+03 3.87289e+03 3.10562e+03 3.34287e+03 3.69832e+03 2.98741e+03
9.37600e+05 9.37000e+02 3.49563e+03 3.89495e+03 3.09632e+03 3.33591e+03 3.69136e+03 2.98047e+03
9.38240e+05 9.38000e+02 3.14916e+03 4.11698e+03 2.18135e+03 3.33534e+03 3.68504e+03 2.98564e+03
9.38880e+05 9.38000e+02 3.14916e+03 4.11698e+03 2.18135e+03 3.34066e+03 3.68066e+03 3.00066e+03
9.39520e+05 9.39000e+02 3.60717e+03 3.94915e+03 3.26519e+03 3.35069e+03 3.67933e+03 3.02205e+03
9.40160e+05 9.40000e+02 3.32525e+03 3.68903e+03 2.96147e+03 3.36388e+03 3.68185e+03 3.04592e+03
9.40800e+05 9.40000e+02 3.32525e+03 3.68903e+03 2.96147e+03 3.37858e+03 3.68848e+03 3.06869e+03
9.41440e+05 9.41000e+02 3.39182e+03 3.69204e+03 3.09160e+03 3.39315e+03 3.69881e+03 3.08749e+03
9.42080e+05 9.42000e+02 3.47677e+03 3.87372e+03 3.07982e+03 3.40614e+03 3.71193e+03 3.10034e+03
9.42720e+05 9.42000e+02 3.47677e+03 3.87372e+03 3.07982e+03 3.41655e+03 3.72684e+03 3.10625e+03
9.43360e+05 9.43000e+02 3.34367e+03 3.61958e+03 3.06776e+03 3.42391e+03 3.74261e+03 3.10520e+03
9.44000e+05 9.44000e+02 2.63679e+03 4.07243e+03 1.20115e+03 3.42826e+03 3.75835e+03 3.09816e+03
9.44640e+05 9.44000e+02 2.63679e+03 4.07243e+03 1.20115e+03 3.42998e+03 3.77295e+03 3.08702e+03
9.45280e+05 9.45000e+02 2.97976e+03 4.46371e+03 1.49581e+03 3.42966e+03 3.78507e+03 3.07426e+03
9.45920e+05 9.45000e+02 2.97976e+03 4.46371e+03 1.49581e+03 3.42793e+03 3.79336e+03 3.06249e+03
9.46560e+05 9.46000e+02 2.39687e+03 3.50496e+03 1.28878e+03 3.42516e+03 3.79637e+03 3.05394e+03
9.47200e+05 9.47000e+02 3.55143e+03 3.87829e+03 3.22458e+03 3.42109e+03 3.79217e+03 3.05001e+03
9.47840e+05 9.47000e+02 3.55143e+03 3.87829e+03 3.22458e+03 3.41460e+03 3.77847e+03 3.05073e+03
9.48480e+05 9.48000e+02 3.55418e+03 3.87054e+03 3.23783e+03 3.40383e+03 3.75345e+03 3.05420e+03
9.49120e+05 9.49000e+02 3.54812e+03 3.87498e+03 3.22126e+03 3.38668e+03 3.71697e+03 3.05640e+03
9.49760e+05 9.49000e+02 3.54812e+03 3.87498e+03 3.22126e+03 3.36161e+03 3.67131e+03 3.05191e+03
9.50400e+05 9.50000e+02 3.04243e+03 4.07162e+03 2.01325e+03 3.32847e+03 3.62101e+03 3.03593e+03
9.51040e+05 9.51000e+02 3.34515e+03 3.88220e+03 2.80810e+03 3.28924e+03 3.57153e+03 3.00694e+03
9.51680e+05 9.51000e+02 3.34515e+03 3.88220e+03 2.80810e+03 3.24792e+03 3.52755e+03 2.96829e+03
9.52320e+05 9.52000e+02 3.25183e+03 3.42110e+03 3.08255e+03 3.20962e+03 3.49219e+03 2.92705e+03
9.52960e+05 9.52000e+02 3.25183e+03 3.42110e+03 3.08255e+03 3.17913e+03 3.46708e+03 2.89117e+03
9.53600e+05 9.53000e+02 3.36630e+03 3.72172e+03 3.01089e+03 3.15955e+03 3.45244e+03 2.86666e+03
9.54240e+05 9.54000e+02 3.52020e+03 4.00199e+03 3.03842e+03 3.15173e+03 3.44711e+03 2.85635e+03
9.54880e+05 9.54000e+02 3.52020e+03 4.00199e+03 3.03842e+03 3.15441e+03 3.44902e+03 2.85981e+03
9.55520e+05 9.55000e+02 3.53765e+03 3.85808e+03 3.21721e+03 3.16501e+03 3.45607e+03 2.87395e+03
9.56160e+05 9.56000e+02 3.44845e+03 3.99826e+03 2.89864e+03 3.18054e+03 3.46676e+03 2.89432e+03
9.56800e+05 9.56000e+02 3.44845e+03 3.99826e+03 2.89864e+03 3.19840e+03 3.48019e+03 2.91661e+03
9.57440e+05 9.57000e+02 3.54711e+03 3.89642e+03 3.19781e+03 3.21682e+03 3.49582e+03 2.93783e+03
9.58080e+05 9.58000e+02 2.95274e+03 3.88154e+03 2.02394e+03 3.23505e+03 3.51327e+03 2.95683e+03
9.58720e+05 9.58000e+02 2.95274e+03 3.88154e+03 2.02394e+03 3.25312e+03 3.53245e+03 2.97379e+03
9.59360e+05 9.59000e+02 3.48164e+03 3.84785e+03 3.11544e+03 3.27143e+03 3.55357e+03 2.98928e+03
9.60000e+05 9.60000e+02 3.04662e+03 4.36641e+03 1.72683e+03 3.29037e+03 3.57703e+03 3.00371e+03
9.60640e+05 9.60000e+02 3.04662e+03 4.36641e+03 1.72683e+03 3.30998e+03 3.60286e+03 3.01709e+03
9.61280e+05 9.61000e+02 3.17211e+03 3.84612e+03 2.49810e+03 3.32961e+03 3.63013e+03 3.02909e+03
9.61920e+05 9.61000e+02 3.17211e+03 3.84612e+03 2.49810e+03 3.34801e+03 3.65688e+03 3.03914e+03
9.62560e+05 9.62000e+02 2.59390e+03 3.99047e+03 1.19733e+03 3.36360e+03 3.68097e+03 3.04624e+03
9.63200e+05 9.63000e+02 3.09901e+03 3.76355e+03 2.43447e+03 3.37491e+03 3.70127e+03 3.04856e+03
9.63840e+05 9.63000e+02 3.09901e+03 3.76355e+03 2.43447e+03 3.38085e+03 3.71806e+03 3.04364e+03
9.64480e+05 9.64000e+02 3.56333e+03 3.78175e+03 3.34491e+03 3.38074e+03 3.73203e+03 3.02944e+03
9.65120e+05 9.65000e+02 3.53062e+03 3.88206e+03 3.17919e+03 3.37414e+03 3.74265e+03 3.00564e+03
9.65760e+05 9.65000e+02 3.53062e+03 3.88206e+03 3.17919e+03 3.36079e+03 3.74759e+03 2.97398e+03
9.66400e+05 9.66000e+02 3.54725e+03 3.85860e+03 3.23591e+03 3.34069e+03 3.74399e+03 2.93739e+03
9.67040e+05 9.67000e+02 2.98211e+03 4.26197e+03 1.70225e+03 3.31473e+03 3.73053e+03 2.89894e+03
9.67680e+05 9.67000e+02 2.98211e+03 4.26197e+03 1.70225e+03 3.28504e+03 3.70859e+03 2.86149e+03
9.68320e+05 9.68000e+02 2.98271e+03 3.40709e+03 2.55833e+03 3.25496e+03 3.68182e+03 2.82811e+03
9.68960e+05 9.68000e+02 2.98271e+03 3.40709e+03 2.55833e+03 3.22846e+03 3.65458e+03 2.80234e+03
9.69600e+05 9.69000e+02 3.58900e+03 3.96103e+03 3.21698e+03 3.20906e+03 3.63049e+03 2.78763e+03
9.70240e+05 9.70000e+02 3.66273e+03 3.92232e+03 3.40315e+03 3.19887e+03 3.61165e+03 2.78609e+03
9.70880e+05 9.70000e+02 3.66273e+03 3.92232e+03 3.40315e+03 3.19787e+03 3.59857e+03 2.79717e+03
9.71520e+05 9.71000e+02 3.56711e+03 3.85296e+03 3.28126e+03 3.20409e+03 3.59026e+03 2.81793e+03
9.72160e+05 9.72000e+02 2.84766e+03 4.07586e+03 1.61947e+03 3.21455e+03 3.58482e+03 2.84428e+03
9.72800e+05 9.72000e+02 2.84766e+03 4.07586e+03 1.61947e+03 3.22655e+03 3.58034e+03 2.87276e+03
9.73440e+05 9.73000e+02 3.46348e+03 3.91794e+03 3.00903e+03 3.23862e+03 3.57571e+03 2.90153e+03
9.74080e+05 9.74000e+02 3.33382e+03 3.53648e+03 3.13116e+03 3.25070e+03 3.57075e+03 2.93064e+03
9.74720e+05 9.74000e+02 3.33382e+03 3.53648e+03 3.13116e+03 3.26350e+03 3.56553e+03 2.96148e+03
9.75360e+05 9.75000e+02 3.45729e+03 3.86060e+03 3.05398e+03 3.27754e+03 3.55943e+03 2.99565e+03
9.76000e+05 9.76000e+02 2.84680e+03 4.06364e+03 1.62995e+03 3.29244e+03 3.55109e+03 3.03379e+03
9.76640e+05 9.76000e+02 2.84680e+03 4.06364e+03 1.62995e+03 3.30706e+03 3.53970e+03 3.07443e+03
9.77280e+05 9.77000e+02 3.38163e+03 3.89504e+03 2.86822e+03 3.32005e+03 3.52671e+03 3.11339e+03
9.77920e+05 9.77000e+02 3.38163e+03 3.89504e+03 2.86822e+03 3.33038e+03 3.51641e+03 3.14435e+03
9.78560e+05 9.78000e+02 3.57771e+03 3.84558e+03 3.30983e+03 3.33763e+03 3.51408e+03 3.16119e+03
9.79200e+05 9.79000e+02 3.52624e+03 3.98417e+03 3.06832e+03 3.34175e+03 3.52175e+03 3.16174e+03
9.79840e+05 9.79000e+02 3.52624e+03 3.98417e+03 3.06832e+03 3.34273e+03 3.53664e+03 3.14882e+03
9.80480e+05 9.80000e+02 3.48100e+03 3.64590e+03 3.31610e+03 3.34063e+03 3.55463e+03 3.12663e+03
9.81120e+05 9.81000e+02 3.36506e+03 3.85445e+03 2.87568e+03 3.33584e+03 3.57369e+03 3.09799e+03
9.81760e+05 9.81000e+02 3.36506e+03 3.85445e+03 2.87568e+03 3.32941e+03 3.59418e+03 3.06464e+03
9.82400e+05 9.82000e+02 3.41820e+03 3.96329e+03 2.87311e+03 3.32296e+03 3.61699e+03 3.02894e+03
9.83040e+05 9.83000e+02 3.38338e+03 3.82553e+03 2.94123e+03 3.31839e+03 3.64211e+03 2.99468e+03
9.83680e+05 9.83000e+02 3.38338e+03 3.82553e+03 2.94123e+03 3.31728e+03 3.66824e+03 2.96631e+03
9.84320e+05 9.84000e+02 3.43967e+03 3.79916e+03 3.08019e+03 3.32047e+03 3.69348e+03 2.94746e+03
9.84960e+05 9.84000e+02 3.43967e+03 3.79916e+03 3.08019e+03 3.32786e+03 3.71616e+03 2.93956e+03
9.85600e+05 9.85000e+02 3.02765e+03 3.98372e+03 2.07158e+03 3.33856e+03 3.73544e+03 2.94168e+03
9.86240e+05 9.86000e+02 2.98523e+03 3.73827e+03 2.23219e+03 3.35118e+03 3.75127e+03 2.95109e+03
9.86880e+05 9.86000e+02 2.98523e+03 3.73827e+03 2.23219e+03 3.36426e+03 3.76397e+03 2.96454e+03
9.87520e+05 9.87000e+02 3.44563e+03 3.88671e+03 3.00455e+03 3.37644e+03 3.77363e+03 2.97925e+03
9.88160e+05 9.88000e+02 3.45217e+03 3.79603e+03 3.10832e+03 3.38657e+03 3.77954e+03 2.99359e+03
9.88800e+05 9.88000e+02 3.45217e+03 3.79603e+03 3.10832e+03 3.39346e+03 3.77991e+03 3.00702e+03
9.89440e+05 9.89000e+02 3.44890e+03 4.00974e+03 2.88806e+03 3.39598e+03 3.77223e+03 3.01972e+03
9.90080e+05 9.90000e+02 3.57984e+03 3.97741e+03 3.18227e+03 3.39325e+03 3.75449e+03 3.03201e+03
9.90720e+05 9.90000e+02 3.57984e+03 3.97741e+03 3.18227e+03 3.38518e+03 3.72650e+03 3.04387e+03
9.91360e+05 9.91000e+02 3.32236e+03 3.58716e+03 3.05755e+03 3.37275e+03 3.69063e+03 3.05487e+03
9.92000e+05 9.92000e+02 2.57045e+03 4.05093e+03 1.08996e+03 3.35790e+03 3.65144e+03 3.06436e+03
9.92640e+05 9.92000e+02 2.57045e+03 4.05093e+03 1.08996e+03 3.34312e+03 3.61435e+03 3.07189e+03
9.93280e+05 9.93000e+02 2.88880e+03 4.22533e+03 1.55227e+03 3.33088e+03 3.58410e+03 3.07767e+03
9.93920e+05 9.93000e+02 2.88880e+03 4.22533e+03 1.55227e+03 3.32307e+03 3.56346e+03 3.08268e+03
9.94560e+05 9.94000e+02 3.64226e+03 4.06721e+03 3.21731e+03 3.32042e+03 3.55289e+03 3.08795e+03
9.95200e+05 9.95000e+02 3.38914e+03 3.93900e+03 2.83928e+03 3.32205e+03 3.55063e+03 3.09348e+03
9.95840e+05 9.95000e+02 3.38914e+03 3.93900e+03 2.83928e+03 3.32548e+03 3.55316e+03 3.09780e+03
9.96480e+05 9.96000e+02 3.56465e+03 4.01157e+03 3.11772e+03 3.32727e+03 3.55616e+03 3.09837e+03
9.97120e+05 9.97000e+02 3.07865e+03 3.94192e+03 2.21538e+03 3.32442e+03 3.55605e+03 3.09279e+03
9.97760e+05 9.97000e+02 3.07865e+03 3.94192e+03 2.21538e+03 3.31562e+03 3.55167e+03 3.07957e+03
9.98400e+05 9.98000e+02 3.34262e+03 3.84563e+03 2.83961e+03 3.30174e+03 3.54505e+03 3.05843e+03
9.99040e+05 9.99000e+02 3.29995e+03 3.58212e+03 3.01778e+03 3.28543e+03 3.54030e+03 3.03057e+03
9.99680e+05 9.99000e+02 3.29995e+03 3.58212e+03 3.01778e+03 3.27008e+03 3.54111e+03 2.99904e+03


==> fig/halfcheetah_no_bs.dat <==
0.00000e+00 0.00000e+00 -2.63726e+02 -2.09399e+02 -3.18052e+02 -2.63726e+02 -2.09399e+02 -3.18052e+02
6.40000e+02 0.00000e+00 -2.63726e+02 -2.09399e+02 -3.18052e+02 -2.63726e+02 -2.09399e+02 -3.18052e+02
1.28000e+03 1.00000e+00 -2.17367e+02 -1.14950e+02 -3.19783e+02 -2.63726e+02 -2.09399e+02 -3.18052e+02
1.92000e+03 1.00000e+00 -2.17367e+02 -1.14950e+02 -3.19783e+02 -2.63726e+02 -2.09399e+02 -3.18052e+02
2.56000e+03 2.00000e+00 -2.37813e+02 -1.85922e+02 -2.89704e+02 -2.63725e+02 -2.09400e+02 -3.18051e+02
3.20000e+03 3.00000e+00 -2.51320e+02 -1.76086e+02 -3.26554e+02 -2.63720e+02 -2.09406e+02 -3.18033e+02
3.84000e+03 3.00000e+00 -2.51320e+02 -1.76086e+02 -3.26554e+02 -2.63686e+02 -2.09444e+02 -3.17927e+02
4.48000e+03 4.00000e+00 -2.02337e+02 -1.32969e+02 -2.71706e+02 -2.63562e+02 -2.09577e+02 -3.17547e+02
5.12000e+03 5.00000e+00 -2.22917e+02 -1.80709e+02 -2.65125e+02 -2.63250e+02 -2.09897e+02 -3.16603e+02
5.76000e+03 5.00000e+00 -2.22917e+02 -1.80709e+02 -2.65125e+02 -2.62638e+02 -2.10466e+02 -3.14810e+02
6.40000e+03 6.00000e+00 -2.06477e+02 -1.43685e+02 -2.69269e+02 -2.61644e+02 -2.11251e+02 -3.12036e+02
7.04000e+03 7.00000e+00 -2.34959e+02 -1.71117e+02 -2.98800e+02 -2.60230e+02 -2.12070e+02 -3.08389e+02
7.68000e+03 7.00000e+00 -2.34959e+02 -1.71117e+02 -2.98800e+02 -2.58393e+02 -2.12610e+02 -3.04176e+02
8.32000e+03 8.00000e+00 -1.56761e+02 -1.16349e+02 -1.97172e+02 -2.56155e+02 -2.12528e+02 -2.99782e+02
8.96000e+03 8.00000e+00 -1.56761e+02 -1.16349e+02 -1.97172e+02 -2.53544e+02 -2.11605e+02 -2.95483e+02
9.60000e+03 9.00000e+00 -1.90772e+02 -1.32483e+02 -2.49062e+02 -2.50606e+02 -2.09872e+02 -2.91340e+02
1.02400e+04 1.00000e+01 -1.07877e+02 -3.65468e+01 -1.79207e+02 -2.47404e+02 -2.07598e+02 -2.87211e+02
1.08800e+04 1.00000e+01 -1.07877e+02 -3.65468e+01 -1.79207e+02 -2.44015e+02 -2.05156e+02 -2.82875e+02
1.15200e+04 1.10000e+01 -1.57815e+02 -9.52513e+01 -2.20380e+02 -2.40489e+02 -2.02842e+02 -2.78137e+02
1.21600e+04 1.20000e+01 -8.42380e+01 -5.85847e+01 -1.09891e+02 -2.36825e+02 -2.00762e+02 -2.72889e+02
1.28000e+04 1.20000e+01 -8.42380e+01 -5.85847e+01 -1.09891e+02 -2.32960e+02 -1.98789e+02 -2.67130e+02
1.34400e+04 1.30000e+01 -9.35894e+01 -7.26194e+01 -1.14559e+02 -2.28768e+02 -1.96621e+02 -2.60915e+02
1.40800e+04 1.40000e+01 -9.08404e+01 -4.75408e+01 -1.34140e+02 -2.24096e+02 -1.93907e+02 -2.54285e+02
1.47200e+04 1.40000e+01 -9.08404e+01 -4.75408e+01 -1.34140e+02 -2.18798e+02 -1.90380e+02 -2.47216e+02
1.53600e+04 1.50000e+01 -9.33267e+01 -6.49696e+01 -1.21684e+02 -2.12768e+02 -1.85895e+02 -2.39641e+02
1.60000e+04 1.60000e+01 -6.47846e+01 -4.00472e+01 -8.95220e+01 -2.05947e+02 -1.80415e+02 -2.31479e+02
1.66400e+04 1.60000e+01 -6.47846e+01 -4.00472e+01 -8.95220e+01 -1.98331e+02 -1.74002e+02 -2.22659e+02
1.72800e+04 1.70000e+01 -7.41474e+01 -4.42792e+01 -1.04016e+02 -1.89976e+02 -1.66826e+02 -2.13126e+02
1.79200e+04 1.70000e+01 -7.41474e+01 -4.42792e+01 -1.04016e+02 -1.81010e+02 -1.59151e+02 -2.02870e+02
1.85600e+04 1.80000e+01 -3.65316e+01 1.91678e+01 -9.22309e+01 -1.71625e+02 -1.51266e+02 -1.91983e+02
1.92000e+04 1.90000e+01 -8.44665e+01 -2.88093e+01 -1.40124e+02 -1.62045e+02 -1.43422e+02 -1.80669e+02
1.98400e+04 1.90000e+01 -8.44665e+01 -2.88093e+01 -1.40124e+02 -1.52497e+02 -1.35769e+02 -1.69225e+02
2.04800e+04 2.00000e+01 -4.33803e+01 -2.55053e+00 -8.42100e+01 -1.43167e+02 -1.28356e+02 -1.57979e+02
2.11200e+04 2.10000e+01 -8.85671e+01 -4.31636e+01 -1.33971e+02 -1.34188e+02 -1.21162e+02 -1.47214e+02
2.17600e+04 2.10000e+01 -8.85671e+01 -4.31636e+01 -1.33971e+02 -1.25632e+02 -1.14159e+02 -1.37105e+02
2.24000e+04 2.20000e+01 -4.78010e+01 -7.70048e+00 -8.79016e+01 -1.17538e+02 -1.07370e+02 -1.27706e+02
2.30400e+04 2.30000e+01 -4.43016e+01 -3.52570e+00 -8.50775e+01 -1.09939e+02 -1.00878e+02 -1.19000e+02
2.36800e+04 2.30000e+01 -4.43016e+01 -3.52570e+00 -8.50775e+01 -1.02875e+02 -9.47461e+01 -1.11004e+02
2.43200e+04 2.40000e+01 -3.14824e+01 1.38715e+01 -7.68363e+01 -9.64022e+01 -8.88995e+01 -1.03905e+02
2.49600e+04 2.40000e+01 -3.14824e+01 1.38715e+01 -7.68363e+01 -9.05819e+01 -8.30921e+01 -9.80716e+01
2.56000e+04 2.50000e+01 -2.98194e+01 3.04744e+01 -9.01132e+01 -8.54563e+01 -7.71116e+01 -9.38009e+01
2.62400e+04 2.60000e+01 -2.91870e+01 1.88567e+01 -7.72306e+01 -8.10174e+01 -7.10648e+01 -9.09700e+01
2.68800e+04 2.60000e+01 -2.91870e+01 1.88567e+01 -7.72306e+01 -7.71897e+01 -6.52760e+01 -8.91035e+01
2.75200e+04 2.70000e+01 1.59611e+01 6.69676e+01 -3.50454e+01 -7.38354e+01 -6.00284e+01 -8.76424e+01
2.81600e+04 2.80000e+01 4.58264e+00 4.11601e+01 -3.19948e+01 -7.07797e+01 -5.54573e+01 -8.61021e+01
2.88000e+04 2.80000e+01 4.58264e+00 4.11601e+01 -3.19948e+01 -6.78460e+01 -5.15419e+01 -8.41500e+01
2.94400e+04 2.90000e+01 -1.57054e+01 1.11938e+01 -4.26046e+01 -6.48833e+01 -4.81275e+01 -8.16390e+01
3.00800e+04 3.00000e+01 -1.08530e+01 6.63623e+01 -8.80682e+01 -6.17709e+01 -4.49476e+01 -7.85943e+01
3.07200e+04 3.00000e+01 -1.08530e+01 6.63623e+01 -8.80682e+01 -5.84090e+01 -4.16509e+01 -7.51670e+01
3.13600e+04 3.10000e+01 -2.30642e+01 6.05278e+01 -1.06656e+02 -5.47167e+01 -3.78728e+01 -7.15606e+01
3.20000e+04 3.20000e+01 1.88739e+01 7.91092e+01 -4.13613e+01 -5.06520e+01 -3.33830e+01 -6.79209e+01
3.26400e+04 3.20000e+01 1.88739e+01 7.91092e+01 -4.13613e+01 -4.62391e+01 -2.82260e+01 -6.42522e+01
3.32800e+04 3.30000e+01 2.74233e+01 8.01334e+01 -2.52868e+01 -4.15831e+01 -2.27259e+01 -6.04403e+01
3.39200e+04 3.30000e+01 2.74233e+01 8.01334e+01 -2.52868e+01 -3.68587e+01 -1.73601e+01 -5.63572e+01
3.45600e+04 3.40000e+01 5.40808e+00 4.92176e+01 -3.84014e+01 -3.22724e+01 -1.25907e+01 -5.19542e+01
3.52000e+04 3.50000e+01 3.06792e+01 6.21987e+01 -8.40280e-01 -2.80054e+01 -8.69765e+00 -4.73131e+01
3.58400e+04 3.50000e+01 3.06792e+01 6.21987e+01 -8.40280e-01 -2.41569e+01 -5.65880e+00 -4.26549e+01
3.64800e+04 3.60000e+01 5.98975e+01 1.00907e+02 1.88875e+01 -2.07197e+01 -3.13432e+00 -3.83052e+01
3.71200e+04 3.70000e+01 -2.06480e+01 6.66089e+01 -1.07905e+02 -1.76007e+01 -5.88619e-01 -3.46127e+01
3.77600e+04 3.70000e+01 -2.06480e+01 6.66089e+01 -1.07905e+02 -1.46669e+01 2.46547e+00 -3.17994e+01
3.84000e+04 3.80000e+01 -2.54099e+01 2.26254e+01 -7.34452e+01 -1.17869e+01 6.22311e+00 -2.97970e+01
3.90400e+04 3.90000e+01 -3.40250e-01 7.17948e+01 -7.24753e+01 -8.84745e+00 1.05541e+01 -2.82490e+01
3.96800e+04 3.90000e+01 -3.40250e-01 7.17948e+01 -7.24753e+01 -5.76892e+00 1.51780e+01 -2.67159e+01
4.03200e+04 4.00000e+01 3.38013e+01 1.05946e+02 -3.83431e+01 -2.54105e+00 1.98286e+01 -2.49107e+01
4.09600e+04 4.00000e+01 3.38013e+01 1.05946e+02 -3.83431e+01 7.37660e-01 2.42992e+01 -2.28239e+01
4.16000e+04 4.10000e+01 3.04232e+01 7.16314e+01 -1.07849e+01 3.85690e+00 2.84200e+01 -2.07062e+01
4.22400e+04 4.20000e+01 -1.41202e+01 7.58088e+01 -1.04049e+02 6.54993e+00 3.20495e+01 -1.89496e+01
4.28800e+04 4.20000e+01 -1.41202e+01 7.58088e+01 -1.04049e+02 8.58949e+00 3.51218e+01 -1.79428e+01
4.35200e+04 4.30000e+01 4.61627e+01 1.50768e+02 -5.84421e+01 9.87732e+00 3.77085e+01 -1.79539e+01
4.41600e+04 4.40000e+01 1.80399e+01 6.30363e+01 -2.69565e+01 1.04796e+01 4.00016e+01 -1.90423e+01
4.48000e+04 4.40000e+01 1.80399e+01 6.30363e+01 -2.69565e+01 1.05892e+01 4.21932e+01 -2.10149e+01
4.54400e+04 4.50000e+01 4.08870e+01 1.05391e+02 -2.36169e+01 1.04432e+01 4.43624e+01 -2.34760e+01
4.60800e+04 4.60000e+01 1.84401e+01 1.04069e+02 -6.71885e+01 1.02539e+01 4.64871e+01 -2.59793e+01
4.67200e+04 4.60000e+01 1.84401e+01 1.04069e+02 -6.71885e+01 1.01799e+01 4.85512e+01 -2.81913e+01
4.73600e+04 4.70000e+01 3.93351e+01 7.79955e+01 6.74778e-01 1.03261e+01 5.06163e+01 -2.99641e+01
4.80000e+04 4.80000e+01 5.96462e+01 1.16578e+02 2.71391e+00 1.07532e+01 5.27971e+01 -3.12906e+01
4.86400e+04 4.80000e+01 5.96462e+01 1.16578e+02 2.71391e+00 1.14869e+01 5.51744e+01 -3.22007e+01
4.92800e+04 4.90000e+01 7.49925e+01 1.25106e+02 2.48794e+01 1.25198e+01 5.77203e+01 -3.26807e+01
4.99200e+04 4.90000e+01 7.49925e+01 1.25106e+02 2.48794e+01 1.38153e+01 6.02925e+01 -3.26619e+01
5.05600e+04 5.00000e+01 5.61962e+01 9.57459e+01 1.66466e+01 1.53223e+01 6.27012e+01 -3.20565e+01
5.12000e+04 5.10000e+01 8.17873e+01 1.94881e+02 -3.13060e+01 1.70023e+01 6.47965e+01 -3.07920e+01
5.18400e+04 5.10000e+01 8.17873e+01 1.94881e+02 -3.13060e+01 1.88538e+01 6.65263e+01 -2.88187e+01
5.24800e+04 5.20000e+01 7.24827e+01 1.63204e+02 -1.82382e+01 2.09197e+01 6.79453e+01 -2.61060e+01
5.31200e+04 5.30000e+01 6.48180e+01 1.20202e+02 9.43405e+00 2.32671e+01 6.91844e+01 -2.26501e+01
5.37600e+04 5.30000e+01 6.48180e+01 1.20202e+02 9.43405e+00 2.59556e+01 7.04096e+01 -1.84983e+01
5.44000e+04 5.40000e+01 1.13650e+02 1.76654e+02 5.06471e+01 2.90122e+01 7.17963e+01 -1.37719e+01
5.50400e+04 5.50000e+01 6.05553e+01 9.57837e+01 2.53269e+01 3.24215e+01 7.35153e+01 -8.67227e+00
5.56800e+04 5.50000e+01 6.05553e+01 9.57837e+01 2.53269e+01 3.61247e+01 7.57108e+01 -3.46137e+00
5.63200e+04 5.60000e+01 5.46175e+01 1.73800e+02 -6.45651e+01 4.00279e+01 7.84743e+01 1.58156e+00
5.69600e+04 5.60000e+01 5.46175e+01 1.73800e+02 -6.45651e+01 4.40263e+01 8.18291e+01 6.22342e+00
5.76000e+04 5.70000e+01 1.11037e+02 1.54775e+02 6.72997e+01 4.80302e+01 8.57134e+01 1.03471e+01
5.82400e+04 5.80000e+01 6.78768e+01 1.52785e+02 -1.70310e+01 5.19695e+01 8.99603e+01 1.39786e+01
5.88800e+04 5.80000e+01 6.78768e+01 1.52785e+02 -1.70310e+01 5.57713e+01 9.43041e+01 1.72385e+01
5.95200e+04 5.90000e+01 9.91752e+01 1.30197e+02 6.81537e+01 5.93448e+01 9.84404e+01 2.02492e+01
6.01600e+04 6.00000e+01 1.36555e+02 1.92109e+02 8.10007e+01 6.25980e+01 1.02125e+02 2.30706e+01
6.08000e+04 6.00000e+01 1.36555e+02 1.92109e+02 8.10007e+01 6.54717e+01 1.05252e+02 2.56910e+01
6.14400e+04 6.10000e+01 4.70406e+01 1.69537e+02 -7.54560e+01 6.79565e+01 1.07856e+02 2.80572e+01
6.20800e+04 6.20000e+01 8.13475e+01 1.39716e+02 2.29791e+01 7.00951e+01 1.10065e+02 3.01248e+01
6.27200e+04 6.20000e+01 8.13475e+01 1.39716e+02 2.29791e+01 7.19783e+01 1.12042e+02 3.19146e+01
6.33600e+04 6.30000e+01 1.42664e+02 2.66199e+02 1.91283e+01 7.37354e+01 1.13928e+02 3.35426e+01
6.40000e+04 6.40000e+01 1.84106e+02 2.36330e+02 1.31881e+02 7.54972e+01 1.15807e+02 3.51871e+01
6.46400e+04 6.40000e+01 1.84106e+02 2.36330e+02 1.31881e+02 7.73361e+01 1.17670e+02 3.70019e+01
6.52800e+04 6.50000e+01 8.33799e+01 1.80438e+02 -1.36785e+01 7.92340e+01 1.19427e+02 3.90411e+01
6.59200e+04 6.50000e+01 8.33799e+01 1.80438e+02 -1.36785e+01 8.11182e+01 1.20981e+02 4.12557e+01
6.65600e+04 6.60000e+01 6.97753e+01 1.82308e+02 -4.27572e+01 8.29460e+01 1.22326e+02 4.35662e+01
6.72000e+04 6.70000e+01 8.95021e+01 2.00530e+02 -2.15262e+01 8.47823e+01 1.23622e+02 4.59422e+01
6.78400e+04 6.70000e+01 8.95021e+01 2.00530e+02 -2.15262e+01 8.67943e+01 1.25155e+02 4.84339e+01
6.84800e+04 6.80000e+01 1.55970e+02 2.06230e+02 1.05710e+02 8.91545e+01 1.27176e+02 5.11329e+01
6.91200e+04 6.90000e+01 1.49167e+02 1.96895e+02 1.01440e+02 9.19172e+01 1.29770e+02 5.40642e+01
6.97600e+04 6.90000e+01 1.49167e+02 1.96895e+02 1.01440e+02 9.49519e+01 1.32831e+02 5.70732e+01
7.04000e+04 7.00000e+01 1.54525e+02 1.80927e+02 1.28123e+02 9.79840e+01 1.36164e+02 5.98039e+01
7.10400e+04 7.10000e+01 1.96821e+02 2.44899e+02 1.48743e+02 1.00718e+02 1.39623e+02 6.18131e+01
7.16800e+04 7.10000e+01 1.96821e+02 2.44899e+02 1.48743e+02 1.02974e+02 1.43180e+02 6.27681e+01
7.23200e+04 7.20000e+01 1.56948e+02 2.93873e+02 2.00235e+01 1.04762e+02 1.46903e+02 6.26212e+01
7.29600e+04 7.20000e+01 1.56948e+02 2.93873e+02 2.00235e+01 1.06271e+02 1.50864e+02 6.16792e+01
7.36000e+04 7.30000e+01 2.02262e+02 2.67561e+02 1.36962e+02 1.07799e+02 1.55064e+02 6.05339e+01
7.42400e+04 7.40000e+01 2.24233e+02 2.50641e+02 1.97825e+02 1.09665e+02 1.59434e+02 5.98972e+01
7.48800e+04 7.40000e+01 2.24233e+02 2.50641e+02 1.97825e+02 1.12142e+02 1.63894e+02 6.03907e+01
7.55200e+04 7.50000e+01 1.33350e+02 1.63719e+02 1.02980e+02 1.15396e+02 1.68420e+02 6.23730e+01
7.61600e+04 7.60000e+01 1.33964e+02 3.36417e+02 -6.84882e+01 1.19474e+02 1.73063e+02 6.58847e+01
7.68000e+04 7.60000e+01 1.33964e+02 3.36417e+02 -6.84882e+01 1.24325e+02 1.77919e+02 7.07309e+01
7.74400e+04 7.70000e+01 2.17114e+02 2.53816e+02 1.80411e+02 1.29841e+02 1.83058e+02 7.66236e+01
7.80800e+04 7.80000e+01 1.81649e+02 3.25125e+02 3.81729e+01 1.35853e+02 1.88428e+02 8.32768e+01
7.87200e+04 7.80000e+01 1.81649e+02 3.25125e+02 3.81729e+01 1.42107e+02 1.93782e+02 9.04317e+01
7.93600e+04 7.90000e+01 1.70948e+02 2.61204e+02 8.06915e+01 1.48262e+02 1.98667e+02 9.78566e+01
8.00000e+04 8.00000e+01 1.89477e+02 3.50837e+02 2.81172e+01 1.53952e+02 2.02522e+02 1.05381e+02
8.06400e+04 8.00000e+01 1.89477e+02 3.50837e+02 2.81172e+01 1.58889e+02 2.04857e+02 1.12921e+02
8.12800e+04 8.10000e+01 1.38882e+02 3.47047e+02 -6.92839e+01 1.62944e+02 2.05457e+02 1.20431e+02
8.19200e+04 8.10000e+01 1.38882e+02 3.47047e+02 -6.92839e+01 1.66145e+02 2.04496e+02 1.27794e+02
8.25600e+04 8.20000e+01 9.51366e+01 2.12167e+02 -2.18936e+01 1.68628e+02 2.02512e+02 1.34745e+02
8.32000e+04 8.30000e+01 2.04840e+02 2.68036e+02 1.41644e+02 1.70565e+02 2.00272e+02 1.40859e+02
8.38400e+04 8.30000e+01 2.04840e+02 2.68036e+02 1.41644e+02 1.72101e+02 1.98610e+02 1.45591e+02
8.44800e+04 8.40000e+01 2.77815e+02 4.52654e+02 1.02976e+02 1.73298e+02 1.98278e+02 1.48319e+02
8.51200e+04 8.50000e+01 2.42079e+02 3.48177e+02 1.35980e+02 1.74111e+02 1.99672e+02 1.48550e+02
8.57600e+04 8.50000e+01 2.42079e+02 3.48177e+02 1.35980e+02 1.74414e+02 2.02526e+02 1.46302e+02
8.64000e+04 8.60000e+01 2.16930e+02 4.55601e+02 -2.17403e+01 1.74108e+02 2.06046e+02 1.42169e+02
8.70400e+04 8.70000e+01 1.76783e+02 3.24694e+02 2.88725e+01 1.73261e+02 2.09441e+02 1.37082e+02
8.76800e+04 8.70000e+01 1.76783e+02 3.24694e+02 2.88725e+01 1.72185e+02 2.12257e+02 1.32113e+02
8.83200e+04 8.80000e+01 2.83298e+02 3.75368e+02 1.91227e+02 1.71384e+02 2.14430e+02 1.28338e+02
8.89600e+04 8.80000e+01 2.83298e+02 3.75368e+02 1.91227e+02 1.71402e+02 2.16155e+02 1.26650e+02
8.96000e+04 8.90000e+01 2.87055e+02 3.72337e+02 2.01773e+02 1.72639e+02 2.17763e+02 1.27515e+02
9.02400e+04 9.00000e+01 2.75564e+02 3.89084e+02 1.62044e+02 1.75220e+02 2.19718e+02 1.30722e+02
9.08800e+04 9.00000e+01 2.75564e+02 3.89084e+02 1.62044e+02 1.78995e+02 2.22740e+02 1.35250e+02
9.15200e+04 9.10000e+01 2.17865e+02 3.25052e+02 1.10678e+02 1.83661e+02 2.27742e+02 1.39580e+02
9.21600e+04 9.20000e+01 2.39096e+02 3.11517e+02 1.66674e+02 1.88915e+02 2.35250e+02 1.42581e+02
9.28000e+04 9.20000e+01 2.39096e+02 3.11517e+02 1.66674e+02 1.94560e+02 2.44831e+02 1.44288e+02
9.34400e+04 9.30000e+01 2.14945e+02 4.25853e+02 4.03692e+00 2.00505e+02 2.55371e+02 1.45638e+02
9.40800e+04 9.40000e+01 3.19670e+02 3.90919e+02 2.48422e+02 2.06691e+02 2.65787e+02 1.47595e+02
9.47200e+04 9.40000e+01 3.19670e+02 3.90919e+02 2.48422e+02 2.13005e+02 2.75390e+02 1.50619e+02
9.53600e+04 9.50000e+01 2.95388e+02 3.97868e+02 1.92909e+02 2.19232e+02 2.83866e+02 1.54599e+02
9.60000e+04 9.60000e+01 3.15391e+02 3.91083e+02 2.39700e+02 2.25082e+02 2.91086e+02 1.59079e+02
9.66400e+04 9.60000e+01 3.15391e+02 3.91083e+02 2.39700e+02 2.30269e+02 2.96988e+02 1.63550e+02
9.72800e+04 9.70000e+01 3.56643e+02 4.23350e+02 2.89936e+02 2.34619e+02 3.01592e+02 1.67647e+02
9.79200e+04 9.70000e+01 3.56643e+02 4.23350e+02 2.89936e+02 2.38156e+02 3.05115e+02 1.71197e+02
9.85600e+04 9.80000e+01 3.14508e+02 4.93868e+02 1.35147e+02 2.41105e+02 3.08046e+02 1.74165e+02
9.92000e+04 9.90000e+01 3.32160e+02 4.05866e+02 2.58454e+02 2.43827e+02 3.11029e+02 1.76625e+02
9.98400e+04 9.90000e+01 3.32160e+02 4.05866e+02 2.58454e+02 2.46727e+02 3.14631e+02 1.78823e+02
1.00480e+05 1.00000e+02 2.66475e+02 5.17230e+02 1.57205e+01 2.50173e+02 3.19167e+02 1.81180e+02
1.01120e+05 1.01000e+02 2.56243e+02 4.18028e+02 9.44566e+01 2.54423e+02 3.24692e+02 1.84153e+02
1.01760e+05 1.01000e+02 2.56243e+02 4.18028e+02 9.44566e+01 2.59576e+02 3.31107e+02 1.88044e+02
1.02400e+05 1.02000e+02 2.87442e+02 5.07863e+02 6.70211e+01 2.65554e+02 3.38243e+02 1.92864e+02
1.03040e+05 1.03000e+02 1.82752e+02 4.55928e+02 -9.04249e+01 2.72105e+02 3.45893e+02 1.98317e+02
1.03680e+05 1.03000e+02 1.82752e+02 4.55928e+02 -9.04249e+01 2.78826e+02 3.53791e+02 2.03861e+02
1.04320e+05 1.04000e+02 1.91885e+02 4.21965e+02 -3.81954e+01 2.85220e+02 3.61636e+02 2.08804e+02
1.04960e+05 1.04000e+02 1.91885e+02 4.21965e+02 -3.81954e+01 2.90776e+02 3.69171e+02 2.12380e+02
1.05600e+05 1.05000e+02 2.85497e+02 4.42289e+02 1.28705e+02 2.95061e+02 3.76266e+02 2.13856e+02
1.06240e+05 1.06000e+02 3.47359e+02 4.95373e+02 1.99344e+02 2.97752e+02 3.82799e+02 2.12705e+02
1.06880e+05 1.06000e+02 3.47359e+02 4.95373e+02 1.99344e+02 2.98632e+02 3.88465e+02 2.08799e+02
1.07520e+05 1.07000e+02 3.92954e+02 4.94893e+02 2.91016e+02 2.97595e+02 3.92785e+02 2.02404e+02
1.08160e+05 1.08000e+02 3.08453e+02 5.58776e+02 5.81296e+01 2.94700e+02 3.95395e+02 1.94004e+02
1.08800e+05 1.08000e+02 3.08453e+02 5.58776e+02 5.81296e+01 2.90250e+02 3.96302e+02 1.84197e+02
1.09440e+05 1.09000e+02 2.91907e+02 5.64825e+02 1.89893e+01 2.84839e+02 3.95893e+02 1.73785e+02
1.10080e+05 1.10000e+02 4.28921e+02 5.13159e+02 3.44684e+02 2.79316e+02 3.94764e+02 1.63867e+02
1.10720e+05 1.10000e+02 4.28921e+02 5.13159e+02 3.44684e+02 2.74632e+02 3.93581e+02 1.55684e+02
1.11360e+05 1.11000e+02 3.89366e+02 4.71975e+02 3.06756e+02 2.71622e+02 3.92985e+02 1.50260e+02
1.12000e+05 1.12000e+02 3.59364e+02 4.41627e+02 2.77100e+02 2.70793e+02 3.93491e+02 1.48094e+02
1.12640e+05 1.12000e+02 3.59364e+02 4.41627e+02 2.77100e+02 2.72249e+02 3.95362e+02 1.49136e+02
1.13280e+05 1.13000e+02 3.51161e+02 6.53569e+02 4.87534e+01 2.75772e+02 3.98555e+02 1.52989e+02
1.13920e+05 1.13000e+02 3.51161e+02 6.53569e+02 4.87534e+01 2.81000e+02 4.02798e+02 1.59202e+02
1.14560e+05 1.14000e+02 3.15973e+02 3.85512e+02 2.46434e+02 2.87559e+02 4.07708e+02 1.67411e+02
1.15200e+05 1.15000e+02 4.66834e+02 5.63896e+02 3.69773e+02 2.95111e+02 4.12902e+02 1.77320e+02
1.15840e+05 1.15000e+02 4.66834e+02 5.63896e+02 3.69773e+02 3.03324e+02 4.18072e+02 1.88576e+02
1.16480e+05 1.16000e+02 3.25662e+02 4.88014e+02 1.63309e+02 3.11832e+02 4.22971e+02 2.00692e+02
1.17120e+05 1.17000e+02 2.76798e+02 6.22500e+02 -6.89042e+01 3.20224e+02 4.27338e+02 2.13111e+02
1.17760e+05 1.17000e+02 2.76798e+02 6.22500e+02 -6.89042e+01 3.28103e+02 4.30883e+02 2.25324e+02
1.18400e+05 1.18000e+02 4.51803e+02 5.00801e+02 4.02804e+02 3.35189e+02 4.33438e+02 2.36940e+02
1.19040e+05 1.19000e+02 3.87958e+02 4.80688e+02 2.95227e+02 3.41369e+02 4.35070e+02 2.47667e+02
1.19680e+05 1.19000e+02 3.87958e+02 4.80688e+02 2.95227e+02 3.46644e+02 4.36051e+02 2.57237e+02
1.20320e+05 1.20000e+02 5.81194e+02 7.43761e+02 4.18628e+02 3.51027e+02 4.36758e+02 2.65296e+02
1.20960e+05 1.20000e+02 5.81194e+02 7.43761e+02 4.18628e+02 3.54506e+02 4.37585e+02 2.71427e+02
1.21600e+05 1.21000e+02 4.31648e+02 6.31484e+02 2.31813e+02 3.57113e+02 4.38876e+02 2.75349e+02
1.22240e+05 1.22000e+02 5.49791e+02 6.81759e+02 4.17823e+02 3.59013e+02 4.40913e+02 2.77113e+02
1.22880e+05 1.22000e+02 5.49791e+02 6.81759e+02 4.17823e+02 3.60573e+02 4.43964e+02 2.77182e+02
1.23520e+05 1.23000e+02 4.42809e+02 5.26842e+02 3.58775e+02 3.62357e+02 4.48343e+02 2.76372e+02
1.24160e+05 1.24000e+02 5.20238e+02 5.95877e+02 4.44599e+02 3.65021e+02 4.54362e+02 2.75680e+02
1.24800e+05 1.24000e+02 5.20238e+02 5.95877e+02 4.44599e+02 3.69147e+02 4.62229e+02 2.76064e+02
1.25440e+05 1.25000e+02 4.76043e+02 5.60184e+02 3.91902e+02 3.75096e+02 4.71956e+02 2.78236e+02
1.26080e+05 1.26000e+02 4.30397e+02 5.07764e+02 3.53030e+02 3.82935e+02 4.83338e+02 2.82532e+02
1.26720e+05 1.26000e+02 4.30397e+02 5.07764e+02 3.53030e+02 3.92425e+02 4.95941e+02 2.88909e+02
1.27360e+05 1.27000e+02 5.73478e+02 6.52453e+02 4.94503e+02 4.03097e+02 5.09127e+02 2.97068e+02
1.28000e+05 1.28000e+02 5.62816e+02 7.16718e+02 4.08914e+02 4.14364e+02 5.22099e+02 3.06629e+02
1.28640e+05 1.28000e+02 5.62816e+02 7.16718e+02 4.08914e+02 4.25615e+02 5.33997e+02 3.17234e+02
1.29280e+05 1.29000e+02 5.27093e+02 6.85190e+02 3.68996e+02 4.36291e+02 5.44054e+02 3.28528e+02
1.29920e+05 1.29000e+02 5.27093e+02 6.85190e+02 3.68996e+02 4.45952e+02 5.51777e+02 3.40128e+02
1.30560e+05 1.30000e+02 5.53030e+02 6.48009e+02 4.58051e+02 4.54381e+02 5.57128e+02 3.51634e+02
1.31200e+05 1.31000e+02 5.52335e+02 6.53892e+02 4.50778e+02 4.61630e+02 5.60578e+02 3.62681e+02
1.31840e+05 1.31000e+02 5.52335e+02 6.53892e+02 4.50778e+02 4.67985e+02 5.63003e+02 3.72967e+02
1.32480e+05 1.32000e+02 5.72079e+02 6.78840e+02 4.65319e+02 4.73845e+02 5.65418e+02 3.82271e+02
1.33120e+05 1.33000e+02 5.99093e+02 6.54661e+02 5.43524e+02 4.79581e+02 5.68680e+02 3.90482e+02
1.33760e+05 1.33000e+02 5.99093e+02 6.54661e+02 5.43524e+02 4.85446e+02 5.73274e+02 3.97619e+02
1.34400e+05 1.34000e+02 3.66199e+02 6.47400e+02 8.49990e+01 4.91546e+02 5.79259e+02 4.03834e+02
1.35040e+05 1.35000e+02 3.99333e+02 5.29225e+02 2.69441e+02 4.97867e+02 5.86336e+02 4.09399e+02
1.35680e+05 1.35000e+02 3.99333e+02 5.29225e+02 2.69441e+02 5.04332e+02 5.93989e+02 4.14676e+02
1.36320e+05 1.36000e+02 5.12716e+02 7.35902e+02 2.89529e+02 5.10832e+02 6.01624e+02 4.20040e+02
1.36960e+05 1.36000e+02 5.12716e+02 7.35902e+02 2.89529e+02 5.17179e+02 6.08646e+02 4.25712e+02
1.37600e+05 1.37000e+02 5.85970e+02 7.35104e+02 4.36836e+02 5.23007e+02 6.14444e+02 4.31571e+02
1.38240e+05 1.38000e+02 5.58833e+02 6.45590e+02 4.72075e+02 5.27745e+02 6.18410e+02 4.37079e+02
1.38880e+05 1.38000e+02 5.58833e+02 6.45590e+02 4.72075e+02 5.30738e+02 6.20129e+02 4.41346e+02
1.39520e+05 1.39000e+02 4.59282e+02 7.42085e+02 1.76479e+02 5.31503e+02 6.19683e+02 4.43323e+02
1.40160e+05 1.40000e+02 6.00588e+02 7.11877e+02 4.89299e+02 5.29970e+02 6.17791e+02 4.42149e+02
1.40800e+05 1.40000e+02 6.00588e+02 7.11877e+02 4.89299e+02 5.26573e+02 6.15536e+02 4.37609e+02
1.41440e+05 1.41000e+02 5.72131e+02 5.94126e+02 5.50135e+02 5.22134e+02 6.13884e+02 4.30384e+02
1.42080e+05 1.42000e+02 6.64720e+02 7.72554e+02 5.56885e+02 5.17593e+02 6.13360e+02 4.21827e+02
1.42720e+05 1.42000e+02 6.64720e+02 7.72554e+02 5.56885e+02 5.13741e+02 6.14099e+02 4.13384e+02
1.43360e+05 1.43000e+02 5.67417e+02 7.02665e+02 4.32170e+02 5.11091e+02 6.16040e+02 4.06141e+02
1.44000e+05 1.44000e+02 6.30649e+02 8.19908e+02 4.41390e+02 5.09893e+02 6.19053e+02 4.00733e+02
1.44640e+05 1.44000e+02 6.30649e+02 8.19908e+02 4.41390e+02 5.10235e+02 6.22952e+02 3.97519e+02
1.45280e+05 1.45000e+02 3.27061e+02 6.60686e+02 -6.56372e+00 5.12141e+02 6.27501e+02 3.96781e+02
1.45920e+05 1.45000e+02 3.27061e+02 6.60686e+02 -6.56372e+00 5.15605e+02 6.32450e+02 3.98760e+02
1.46560e+05 1.46000e+02 4.31894e+02 8.20668e+02 4.31201e+01 5.20565e+02 6.37611e+02 4.03520e+02
1.47200e+05 1.47000e+02 5.11875e+02 7.12002e+02 3.11748e+02 5.26835e+02 6.42869e+02 4.10801e+02
1.47840e+05 1.47000e+02 5.11875e+02 7.12002e+02 3.11748e+02 5.34009e+02 6.48056e+02 4.19961e+02
1.48480e+05 1.48000e+02 6.50914e+02 7.39835e+02 5.61994e+02 5.41372e+02 6.52735e+02 4.30008e+02
1.49120e+05 1.49000e+02 5.72334e+02 8.04232e+02 3.40436e+02 5.47925e+02 6.56188e+02 4.39662e+02
1.49760e+05 1.49000e+02 5.72334e+02 8.04232e+02 3.40436e+02 5.52594e+02 6.57704e+02 4.47485e+02
1.50400e+05 1.50000e+02 6.23147e+02 6.87926e+02 5.58368e+02 5.54562e+02 6.56974e+02 4.52150e+02
1.51040e+05 1.51000e+02 4.70311e+02 7.74458e+02 1.66164e+02 5.53577e+02 6.54317e+02 4.52836e+02
1.51680e+05 1.51000e+02 4.70311e+02 7.74458e+02 1.66164e+02 5.50082e+02 6.50607e+02 4.49557e+02
1.52320e+05 1.52000e+02 6.29147e+02 7.09075e+02 5.49219e+02 5.45088e+02 6.46872e+02 4.43305e+02
1.52960e+05 1.52000e+02 6.29147e+02 7.09075e+02 5.49219e+02 5.39872e+02 6.43842e+02 4.35902e+02
1.53600e+05 1.53000e+02 4.88078e+02 7.46556e+02 2.29599e+02 5.35611e+02 6.41766e+02 4.29456e+02
1.54240e+05 1.54000e+02 6.78375e+02 7.97315e+02 5.59435e+02 5.33089e+02 6.40579e+02 4.25599e+02
1.54880e+05 1.54000e+02 6.78375e+02 7.97315e+02 5.59435e+02 5.32572e+02 6.40158e+02 4.24985e+02
1.55520e+05 1.55000e+02 6.17947e+02 8.07521e+02 4.28374e+02 5.33871e+02 6.40437e+02 4.27305e+02
1.56160e+05 1.56000e+02 4.61333e+02 8.01969e+02 1.20698e+02 5.36512e+02 6.41384e+02 4.31640e+02
1.56800e+05 1.56000e+02 4.61333e+02 8.01969e+02 1.20698e+02 5.39937e+02 6.43000e+02 4.36875e+02
1.57440e+05 1.57000e+02 7.12767e+02 8.09888e+02 6.15647e+02 5.43692e+02 6.45381e+02 4.42002e+02
1.58080e+05 1.58000e+02 4.81257e+02 6.18388e+02 3.44125e+02 5.47542e+02 6.48736e+02 4.46349e+02
1.58720e+05 1.58000e+02 4.81257e+02 6.18388e+02 3.44125e+02 5.51436e+02 6.53142e+02 4.49730e+02
1.59360e+05 1.59000e+02 6.67577e+02 9.69102e+02 3.66052e+02 5.55364e+02 6.58182e+02 4.52546e+02
1.60000e+05 1.60000e+02 7.18366e+02 8.72058e+02 5.64674e+02 5.59273e+02 6.62882e+02 4.55664e+02
1.60640e+05 1.60000e+02 7.18366e+02 8.72058e+02 5.64674e+02 5.63072e+02 6.66088e+02 4.60057e+02
1.61280e+05 1.61000e+02 5.97941e+02 1.00289e+03 1.92993e+02 5.66656e+02 6.66970e+02 4.66342e+02
1.61920e+05 1.61000e+02 5.97941e+02 1.00289e+03 1.92993e+02 5.69934e+02 6.65408e+02 4.74460e+02
1.62560e+05 1.62000e+02 7.11939e+02 7.95123e+02 6.28755e+02 5.72899e+02 6.62129e+02 4.83670e+02
1.63200e+05 1.63000e+02 7.79557e+02 8.85884e+02 6.73231e+02 5.75695e+02 6.58522e+02 4.92867e+02
1.63840e+05 1.63000e+02 7.79557e+02 8.85884e+02 6.73231e+02 5.78614e+02 6.56207e+02 5.01021e+02
1.64480e+05 1.64000e+02 7.88119e+02 9.24488e+02 6.51749e+02 5.82003e+02 6.56473e+02 5.07533e+02
1.65120e+05 1.65000e+02 6.74128e+02 8.29549e+02 5.18707e+02 5.86156e+02 6.59867e+02 5.12445e+02
1.65760e+05 1.65000e+02 6.74128e+02 8.29549e+02 5.18707e+02 5.91278e+02 6.66217e+02 5.16338e+02
1.66400e+05 1.66000e+02 7.73472e+02 8.28628e+02 7.18315e+02 5.97523e+02 6.75082e+02 5.19964e+02
1.67040e+05 1.67000e+02 3.80386e+02 7.32211e+02 2.85603e+01 6.05037e+02 6.86123e+02 5.23952e+02
1.67680e+05 1.67000e+02 3.80386e+02 7.32211e+02 2.85603e+01 6.13927e+02 6.99080e+02 5.28773e+02
1.68320e+05 1.68000e+02 8.87825e+02 9.67765e+02 8.07884e+02 6.24169e+02 7.13533e+02 5.34806e+02
1.68960e+05 1.68000e+02 8.87825e+02 9.67765e+02 8.07884e+02 6.35533e+02 7.28791e+02 5.42275e+02
1.69600e+05 1.69000e+02 7.14329e+02 7.96995e+02 6.31663e+02 6.47512e+02 7.43934e+02 5.51091e+02
1.70240e+05 1.70000e+02 6.65106e+02 9.08056e+02 4.22155e+02 6.59305e+02 7.57916e+02 5.60695e+02
1.70880e+05 1.70000e+02 6.65106e+02 9.08056e+02 4.22155e+02 6.69933e+02 7.69740e+02 5.70126e+02
1.71520e+05 1.71000e+02 7.95879e+02 9.05227e+02 6.86530e+02 6.78559e+02 7.78751e+02 5.78368e+02
1.72160e+05 1.72000e+02 6.92692e+02 8.60399e+02 5.24986e+02 6.84800e+02 7.84852e+02 5.84748e+02
1.72800e+05 1.72000e+02 6.92692e+02 8.60399e+02 5.24986e+02 6.88804e+02 7.88506e+02 5.89101e+02
1.73440e+05 1.73000e+02 5.74569e+02 9.72030e+02 1.77107e+02 6.91106e+02 7.90536e+02 5.91675e+02
1.74080e+05 1.74000e+02 7.17325e+02 8.72613e+02 5.62038e+02 6.92403e+02 7.91867e+02 5.92940e+02
1.74720e+05 1.74000e+02 7.17325e+02 8.72613e+02 5.62038e+02 6.93368e+02 7.93299e+02 5.93437e+02
1.75360e+05 1.75000e+02 7.48291e+02 8.93357e+02 6.03225e+02 6.94495e+02 7.95311e+02 5.93680e+02
1.76000e+05 1.76000e+02 9.16759e+02 1.11203e+03 7.21487e+02 6.95987e+02 7.97841e+02 5.94134e+02
1.76640e+05 1.76000e+02 9.16759e+02 1.11203e+03 7.21487e+02 6.97712e+02 8.00183e+02 5.95241e+02
1.77280e+05 1.77000e+02 7.41975e+02 9.31036e+02 5.52914e+02 6.99312e+02 8.01184e+02 5.97440e+02
1.77920e+05 1.77000e+02 7.41975e+02 9.31036e+02 5.52914e+02 7.00422e+02 7.99739e+02 6.01104e+02
1.78560e+05 1.78000e+02 6.61191e+02 9.57462e+02 3.64920e+02 7.00909e+02 7.95348e+02 6.06471e+02
1.79200e+05 1.79000e+02 8.54183e+02 1.05218e+03 6.56185e+02 7.01023e+02 7.88385e+02 6.13661e+02
1.79840e+05 1.79000e+02 8.54183e+02 1.05218e+03 6.56185e+02 7.01359e+02 7.79922e+02 6.22796e+02
1.80480e+05 1.80000e+02 8.66495e+02 9.67339e+02 7.65651e+02 7.02620e+02 7.71277e+02 6.33963e+02
1.81120e+05 1.81000e+02 7.48451e+02 8.43317e+02 6.53584e+02 7.05300e+02 7.63697e+02 6.46904e+02
1.81760e+05 1.81000e+02 7.48451e+02 8.43317e+02 6.53584e+02 7.09492e+02 7.58305e+02 6.60678e+02
1.82400e+05 1.82000e+02 8.64935e+02 1.00440e+03 7.25468e+02 7.14945e+02 7.56163e+02 6.73726e+02
1.83040e+05 1.83000e+02 6.84432e+02 1.11288e+03 2.55988e+02 7.21280e+02 7.58114e+02 6.84446e+02
1.83680e+05 1.83000e+02 6.84432e+02 1.11288e+03 2.55988e+02 7.28180e+02 7.64276e+02 6.92085e+02
1.84320e+05 1.84000e+02 7.17902e+02 1.21850e+03 2.17302e+02 7.35443e+02 7.73764e+02 6.97121e+02
1.84960e+05 1.84000e+02 7.17902e+02 1.21850e+03 2.17302e+02 7.42934e+02 7.85214e+02 7.00654e+02
1.85600e+05 1.85000e+02 7.44495e+02 8.75834e+02 6.13155e+02 7.50516e+02 7.97381e+02 7.03651e+02
1.86240e+05 1.86000e+02 6.54163e+02 1.09717e+03 2.11157e+02 7.57966e+02 8.09343e+02 7.06589e+02
1.86880e+05 1.86000e+02 6.54163e+02 1.09717e+03 2.11157e+02 7.64920e+02 8.20571e+02 7.09268e+02
1.87520e+05 1.87000e+02 5.55499e+02 8.33433e+02 2.77566e+02 7.70895e+02 8.30922e+02 7.10868e+02
1.88160e+05 1.88000e+02 7.24438e+02 1.09307e+03 3.55810e+02 7.75396e+02 8.40466e+02 7.10327e+02
1.88800e+05 1.88000e+02 7.24438e+02 1.09307e+03 3.55810e+02 7.78023e+02 8.49227e+02 7.06820e+02
1.89440e+05 1.89000e+02 9.23515e+02 1.10279e+03 7.44241e+02 7.78515e+02 8.57031e+02 6.99999e+02
1.90080e+05 1.90000e+02 7.22099e+02 8.03821e+02 6.40376e+02 7.76719e+02 8.63495e+02 6.89942e+02
1.90720e+05 1.90000e+02 7.22099e+02 8.03821e+02 6.40376e+02 7.72572e+02 8.68150e+02 6.76993e+02
1.91360e+05 1.91000e+02 9.68471e+02 1.09509e+03 8.41851e+02 7.66183e+02 8.70664e+02 6.61703e+02
1.92000e+05 1.92000e+02 8.41846e+02 9.39223e+02 7.44470e+02 7.58004e+02 8.71056e+02 6.44952e+02
1.92640e+05 1.92000e+02 8.41846e+02 9.39223e+02 7.44470e+02 7.48911e+02 8.69712e+02 6.28110e+02
1.93280e+05 1.93000e+02 8.16451e+02 1.18373e+03 4.49176e+02 7.40106e+02 8.67262e+02 6.12950e+02
1.93920e+05 1.93000e+02 8.16451e+02 1.18373e+03 4.49176e+02 7.32867e+02 8.64455e+02 6.01279e+02
1.94560e+05 1.94000e+02 9.77108e+02 1.13153e+03 8.22684e+02 7.28318e+02 8.62097e+02 5.94540e+02
1.95200e+05 1.95000e+02 8.69980e+02 1.12107e+03 6.18892e+02 7.27246e+02 8.60969e+02 5.93524e+02
1.95840e+05 1.95000e+02 8.69980e+02 1.12107e+03 6.18892e+02 7.29969e+02 8.61692e+02 5.98246e+02
1.96480e+05 1.96000e+02 3.51459e+02 7.75455e+02 -7.25365e+01 7.36310e+02 8.64647e+02 6.07973e+02
1.97120e+05 1.97000e+02 9.27859e+02 1.02969e+03 8.26027e+02 7.45711e+02 8.69949e+02 6.21472e+02
1.97760e+05 1.97000e+02 9.27859e+02 1.02969e+03 8.26027e+02 7.57414e+02 8.77432e+02 6.37396e+02
1.98400e+05 1.98000e+02 8.81726e+02 1.06265e+03 7.00802e+02 7.70548e+02 8.86521e+02 6.54575e+02
1.99040e+05 1.99000e+02 8.18013e+02 9.84915e+02 6.51111e+02 7.84025e+02 8.95971e+02 6.72079e+02
1.99680e+05 1.99000e+02 8.18013e+02 9.84915e+02 6.51111e+02 7.96464e+02 9.03845e+02 6.89083e+02
2.00320e+05 2.00000e+02 4.45230e+02 9.07497e+02 -1.70383e+01 8.06425e+02 9.08125e+02 7.04726e+02
2.00960e+05 2.00000e+02 4.45230e+02 9.07497e+02 -1.70383e+01 8.12884e+02 9.07755e+02 7.18013e+02
2.01600e+05 2.01000e+02 9.97992e+02 1.15794e+03 8.38046e+02 8.15596e+02 9.03399e+02 7.27793e+02
2.02240e+05 2.02000e+02 1.05871e+03 1.15891e+03 9.58508e+02 8.15099e+02 8.97247e+02 7.32952e+02
2.02880e+05 2.02000e+02 1.05871e+03 1.15891e+03 9.58508e+02 8.12324e+02 8.91718e+02 7.32929e+02
2.03520e+05 2.03000e+02 9.46731e+02 1.07708e+03 8.16381e+02 8.08109e+02 8.87936e+02 7.28282e+02
2.04160e+05 2.04000e+02 9.33859e+02 1.07930e+03 7.88421e+02 8.03038e+02 8.85497e+02 7.20578e+02
2.04800e+05 2.04000e+02 9.33859e+02 1.07930e+03 7.88421e+02 7.97641e+02 8.83567e+02 7.11716e+02
2.05440e+05 2.05000e+02 9.14508e+02 9.95408e+02 8.33607e+02 7.92697e+02 8.81962e+02 7.03433e+02
2.06080e+05 2.06000e+02 7.44514e+02 1.21428e+03 2.74745e+02 7.89296e+02 8.81410e+02 6.97182e+02
2.06720e+05 2.06000e+02 7.44514e+02 1.21428e+03 2.74745e+02 7.88607e+02 8.83100e+02 6.94114e+02
2.07360e+05 2.07000e+02 1.01372e+03 1.15656e+03 8.70887e+02 7.91512e+02 8.88015e+02 6.95009e+02
2.08000e+05 2.08000e+02 1.12621e+03 1.23731e+03 1.01510e+03 7.98307e+02 8.96457e+02 7.00157e+02
2.08640e+05 2.08000e+02 1.12621e+03 1.23731e+03 1.01510e+03 8.08589e+02 9.07839e+02 7.09338e+02
2.09280e+05 2.09000e+02 9.12981e+02 1.06021e+03 7.65749e+02 8.21321e+02 9.20645e+02 7.21998e+02
2.09920e+05 2.09000e+02 9.12981e+02 1.06021e+03 7.65749e+02 8.35118e+02 9.32714e+02 7.37522e+02
2.10560e+05 2.10000e+02 9.60435e+02 1.02661e+03 8.94257e+02 8.48675e+02 9.41987e+02 7.55362e+02
2.11200e+05 2.11000e+02 1.00698e+03 1.08526e+03 9.28697e+02 8.61182e+02 9.47407e+02 7.74956e+02
2.11840e+05 2.11000e+02 1.00698e+03 1.08526e+03 9.28697e+02 8.72470e+02 9.49383e+02 7.95558e+02
2.12480e+05 2.12000e+02 9.89973e+02 1.06188e+03 9.18069e+02 8.82840e+02 9.49578e+02 8.16101e+02
2.13120e+05 2.13000e+02 8.35892e+02 1.24086e+03 4.30925e+02 8.92731e+02 9.50145e+02 8.35317e+02
2.13760e+05 2.13000e+02 8.35892e+02 1.24086e+03 4.30925e+02 9.02455e+02 9.52769e+02 8.52140e+02
2.14400e+05 2.14000e+02 1.06531e+03 1.22027e+03 9.10356e+02 9.12098e+02 9.57980e+02 8.66216e+02
2.15040e+05 2.15000e+02 9.36476e+02 1.07557e+03 7.97382e+02 9.21559e+02 9.65204e+02 8.77913e+02
2.15680e+05 2.15000e+02 9.36476e+02 1.07557e+03 7.97382e+02 9.30606e+02 9.73526e+02 8.87686e+02
2.16320e+05 2.16000e+02 9.40277e+02 1.41661e+03 4.63948e+02 9.38914e+02 9.82383e+02 8.95446e+02
2.16960e+05 2.16000e+02 9.40277e+02 1.41661e+03 4.63948e+02 9.46135e+02 9.91714e+02 9.00556e+02
2.17600e+05 2.17000e+02 9.70224e+02 1.23582e+03 7.04631e+02 9.52015e+02 1.00172e+03 9.02307e+02
2.18240e+05 2.18000e+02 9.04310e+02 1.18777e+03 6.20845e+02 9.56484e+02 1.01258e+03 9.00387e+02
2.18880e+05 2.18000e+02 9.04310e+02 1.18777e+03 6.20845e+02 9.59648e+02 1.02425e+03 8.95045e+02
2.19520e+05 2.19000e+02 5.39150e+02 9.30632e+02 1.47668e+02 9.61703e+02 1.03648e+03 8.86930e+02
2.20160e+05 2.20000e+02 7.66537e+02 1.23041e+03 3.02660e+02 9.62878e+02 1.04893e+03 8.76823e+02
2.20800e+05 2.20000e+02 7.66537e+02 1.23041e+03 3.02660e+02 9.63350e+02 1.06127e+03 8.65425e+02
2.21440e+05 2.21000e+02 9.57395e+02 1.13845e+03 7.76342e+02 9.63159e+02 1.07299e+03 8.53331e+02
2.22080e+05 2.22000e+02 9.55556e+02 1.12681e+03 7.84305e+02 9.62055e+02 1.08300e+03 8.41107e+02
2.22720e+05 2.22000e+02 9.55556e+02 1.12681e+03 7.84305e+02 9.59415e+02 1.08955e+03 8.29282e+02
2.23360e+05 2.23000e+02 8.31332e+02 1.20439e+03 4.58274e+02 9.54408e+02 1.09059e+03 8.18228e+02
2.24000e+05 2.24000e+02 1.10446e+03 1.26331e+03 9.45611e+02 9.46386e+02 1.08467e+03 8.08106e+02
2.24640e+05 2.24000e+02 1.10446e+03 1.26331e+03 9.45611e+02 9.35314e+02 1.07166e+03 7.98965e+02
2.25280e+05 2.25000e+02 7.60363e+02 1.18239e+03 3.38339e+02 9.21949e+02 1.05302e+03 7.90877e+02
2.25920e+05 2.25000e+02 7.60363e+02 1.18239e+03 3.38339e+02 9.07652e+02 1.03124e+03 7.84065e+02
2.26560e+05 2.26000e+02 8.98981e+02 1.29303e+03 5.04931e+02 8.94013e+02 1.00902e+03 7.79003e+02
2.27200e+05 2.27000e+02 1.06513e+03 1.13935e+03 9.90909e+02 8.82498e+02 9.88577e+02 7.76418e+02
2.27840e+05 2.27000e+02 1.06513e+03 1.13935e+03 9.90909e+02 8.74161e+02 9.71372e+02 7.76949e+02
2.28480e+05 2.28000e+02 1.01345e+03 1.22717e+03 7.99727e+02 8.69469e+02 9.58409e+02 7.80529e+02
2.29120e+05 2.29000e+02 9.32448e+02 1.17293e+03 6.91961e+02 8.68242e+02 9.50536e+02 7.85948e+02
2.29760e+05 2.29000e+02 9.32448e+02 1.17293e+03 6.91961e+02 8.69835e+02 9.48491e+02 7.91180e+02
2.30400e+05 2.30000e+02 1.09035e+03 1.22876e+03 9.51949e+02 8.73475e+02 9.52359e+02 7.94591e+02
2.31040e+05 2.31000e+02 6.72433e+02 1.25319e+03 9.16801e+01 8.78556e+02 9.61060e+02 7.96051e+02
2.31680e+05 2.31000e+02 6.72433e+02 1.25319e+03 9.16801e+01 8.84743e+02 9.72793e+02 7.96693e+02
2.32320e+05 2.32000e+02 1.00752e+03 1.17518e+03 8.39862e+02 8.91899e+02 9.85915e+02 7.97883e+02
2.32960e+05 2.32000e+02 1.00752e+03 1.17518e+03 8.39862e+02 8.99940e+02 9.99308e+02 8.00572e+02
2.33600e+05 2.33000e+02 8.58886e+02 1.34815e+03 3.69621e+02 9.08692e+02 1.01222e+03 8.05161e+02
2.34240e+05 2.34000e+02 8.30602e+02 1.31360e+03 3.47601e+02 9.17745e+02 1.02400e+03 8.11492e+02
2.34880e+05 2.34000e+02 8.30602e+02 1.31360e+03 3.47601e+02 9.26402e+02 1.03390e+03 8.18908e+02
2.35520e+05 2.35000e+02 1.06210e+03 1.25815e+03 8.66056e+02 9.33840e+02 1.04118e+03 8.26502e+02
2.36160e+05 2.36000e+02 9.82409e+02 1.41761e+03 5.47211e+02 9.39340e+02 1.04524e+03 8.33436e+02
2.36800e+05 2.36000e+02 9.82409e+02 1.41761e+03 5.47211e+02 9.42445e+02 1.04577e+03 8.39123e+02
2.37440e+05 2.37000e+02 1.02267e+03 1.16775e+03 8.77598e+02 9.43042e+02 1.04294e+03 8.43149e+02
2.38080e+05 2.38000e+02 9.60874e+02 1.25815e+03 6.63600e+02 9.41382e+02 1.03770e+03 8.45061e+02
2.38720e+05 2.38000e+02 9.60874e+02 1.25815e+03 6.63600e+02 9.38092e+02 1.03195e+03 8.44235e+02
2.39360e+05 2.39000e+02 1.03891e+03 1.24698e+03 8.30832e+02 9.34086e+02 1.02810e+03 8.40073e+02
2.40000e+05 2.40000e+02 1.12741e+03 1.33452e+03 9.20290e+02 9.30393e+02 1.02811e+03 8.32673e+02
2.40640e+05 2.40000e+02 1.12741e+03 1.33452e+03 9.20290e+02 9.27940e+02 1.03252e+03 8.23358e+02
2.41280e+05 2.41000e+02 9.22846e+02 1.30082e+03 5.44869e+02 9.27357e+02 1.04052e+03 8.14192e+02
2.41920e+05 2.41000e+02 9.22846e+02 1.30082e+03 5.44869e+02 9.28899e+02 1.05092e+03 8.06880e+02
2.42560e+05 2.42000e+02 8.25761e+02 1.23993e+03 4.11594e+02 9.32514e+02 1.06285e+03 8.02182e+02
2.43200e+05 2.43000e+02 1.15848e+03 1.38744e+03 9.29520e+02 9.37969e+02 1.07592e+03 8.00015e+02
2.43840e+05 2.43000e+02 1.15848e+03 1.38744e+03 9.29520e+02 9.44953e+02 1.09005e+03 7.99860e+02
2.44480e+05 2.44000e+02 8.81726e+02 1.44008e+03 3.23372e+02 9.53038e+02 1.10503e+03 8.01042e+02
2.45120e+05 2.45000e+02 9.35559e+02 1.50255e+03 3.68572e+02 9.61592e+02 1.12045e+03 8.02737e+02
2.45760e+05 2.45000e+02 9.35559e+02 1.50255e+03 3.68572e+02 9.69824e+02 1.13565e+03 8.03994e+02
2.46400e+05 2.46000e+02 1.18653e+03 1.41890e+03 9.54172e+02 9.76990e+02 1.15002e+03 8.03961e+02
2.47040e+05 2.47000e+02 1.21910e+03 1.37593e+03 1.06227e+03 9.82600e+02 1.16309e+03 8.02110e+02
2.47680e+05 2.47000e+02 1.21910e+03 1.37593e+03 1.06227e+03 9.86467e+02 1.17465e+03 7.98288e+02
2.48320e+05 2.48000e+02 1.07856e+03 1.30107e+03 8.56045e+02 9.88649e+02 1.18467e+03 7.92631e+02
2.48960e+05 2.48000e+02 1.07856e+03 1.30107e+03 8.56045e+02 9.89426e+02 1.19326e+03 7.85589e+02
2.49600e+05 2.49000e+02 9.52818e+02 1.54273e+03 3.62902e+02 9.89370e+02 1.20062e+03 7.78115e+02
2.50240e+05 2.50000e+02 8.41801e+02 1.36640e+03 3.17206e+02 9.89358e+02 1.20697e+03 7.71749e+02
2.50880e+05 2.50000e+02 8.41801e+02 1.36640e+03 3.17206e+02 9.90445e+02 1.21252e+03 7.68366e+02
2.51520e+05 2.51000e+02 1.07710e+03 1.22059e+03 9.33597e+02 9.93528e+02 1.21742e+03 7.69636e+02
2.52160e+05 2.52000e+02 1.19919e+03 1.41517e+03 9.83218e+02 9.99007e+02 1.22151e+03 7.76502e+02
2.52800e+05 2.52000e+02 1.19919e+03 1.41517e+03 9.83218e+02 1.00654e+03 1.22404e+03 7.89039e+02
2.53440e+05 2.53000e+02 9.83098e+02 1.43704e+03 5.29155e+02 1.01508e+03 1.22352e+03 8.06636e+02
2.54080e+05 2.54000e+02 1.26415e+03 1.33747e+03 1.19083e+03 1.02323e+03 1.21823e+03 8.28233e+02
2.54720e+05 2.54000e+02 1.26415e+03 1.33747e+03 1.19083e+03 1.02978e+03 1.20717e+03 8.52388e+02
2.55360e+05 2.55000e+02 8.85671e+02 1.11719e+03 6.54147e+02 1.03411e+03 1.19106e+03 8.77168e+02
2.56000e+05 2.56000e+02 9.92614e+02 1.47961e+03 5.05621e+02 1.03637e+03 1.17266e+03 9.00086e+02
2.56640e+05 2.56000e+02 9.92614e+02 1.47961e+03 5.05621e+02 1.03725e+03 1.15610e+03 9.18397e+02
2.57280e+05 2.57000e+02 1.27810e+03 1.33991e+03 1.21629e+03 1.03770e+03 1.14518e+03 9.30208e+02
2.57920e+05 2.57000e+02 1.27810e+03 1.33991e+03 1.21629e+03 1.03859e+03 1.14137e+03 9.35804e+02
2.58560e+05 2.58000e+02 1.21628e+03 1.44271e+03 9.89843e+02 1.04041e+03 1.14344e+03 9.37384e+02
2.59200e+05 2.59000e+02 1.11172e+03 1.32880e+03 8.94636e+02 1.04313e+03 1.14924e+03 9.37011e+02
2.59840e+05 2.59000e+02 1.11172e+03 1.32880e+03 8.94636e+02 1.04633e+03 1.15735e+03 9.35315e+02
2.60480e+05 2.60000e+02 1.22067e+03 1.27254e+03 1.16881e+03 1.04965e+03 1.16730e+03 9.32003e+02
2.61120e+05 2.61000e+02 1.25961e+03 1.39286e+03 1.12635e+03 1.05301e+03 1.17903e+03 9.26994e+02
2.61760e+05 2.61000e+02 1.25961e+03 1.39286e+03 1.12635e+03 1.05676e+03 1.19242e+03 9.21097e+02
2.62400e+05 2.62000e+02 1.31606e+03 1.49518e+03 1.13694e+03 1.06139e+03 1.20694e+03 9.15839e+02
2.63040e+05 2.63000e+02 1.26077e+03 1.46266e+03 1.05889e+03 1.06736e+03 1.22178e+03 9.12927e+02
2.63680e+05 2.63000e+02 1.26077e+03 1.46266e+03 1.05889e+03 1.07487e+03 1.23597e+03 9.13782e+02
2.64320e+05 2.64000e+02 1.20464e+03 1.29300e+03 1.11628e+03 1.08397e+03 1.24863e+03 9.19302e+02
2.64960e+05 2.64000e+02 1.20464e+03 1.29300e+03 1.11628e+03 1.09454e+03 1.25926e+03 9.29817e+02
2.65600e+05 2.65000e+02 9.62670e+02 1.40009e+03 5.25248e+02 1.10647e+03 1.26785e+03 9.45088e+02
2.66240e+05 2.66000e+02 8.92269e+02 1.57219e+03 2.12347e+02 1.11960e+03 1.27491e+03 9.64291e+02
2.66880e+05 2.66000e+02 8.92269e+02 1.57219e+03 2.12347e+02 1.13369e+03 1.28130e+03 9.86077e+02
2.67520e+05 2.67000e+02 1.20995e+03 1.44411e+03 9.75797e+02 1.14828e+03 1.28786e+03 1.00871e+03
2.68160e+05 2.68000e+02 1.26738e+03 1.38789e+03 1.14687e+03 1.16258e+03 1.29495e+03 1.03021e+03
2.68800e+05 2.68000e+02 1.26738e+03 1.38789e+03 1.14687e+03 1.17537e+03 1.30229e+03 1.04846e+03
2.69440e+05 2.69000e+02 1.22066e+03 1.44760e+03 9.93714e+02 1.18523e+03 1.30927e+03 1.06120e+03
2.70080e+05 2.70000e+02 9.08932e+02 1.61307e+03 2.04790e+02 1.19085e+03 1.31563e+03 1.06608e+03
2.70720e+05 2.70000e+02 9.08932e+02 1.61307e+03 2.04790e+02 1.19158e+03 1.32189e+03 1.06127e+03
2.71360e+05 2.71000e+02 5.79119e+02 1.15298e+03 5.25855e+00 1.18773e+03 1.32896e+03 1.04650e+03
2.72000e+05 2.72000e+02 1.18992e+03 1.65701e+03 7.22832e+02 1.18053e+03 1.33732e+03 1.02374e+03
2.72640e+05 2.72000e+02 1.18992e+03 1.65701e+03 7.22832e+02 1.17172e+03 1.34648e+03 9.96958e+02
2.73280e+05 2.73000e+02 9.79455e+02 1.34876e+03 6.10150e+02 1.16281e+03 1.35506e+03 9.70566e+02
2.73920e+05 2.73000e+02 9.79455e+02 1.34876e+03 6.10150e+02 1.15448e+03 1.36116e+03 9.47797e+02
2.74560e+05 2.74000e+02 1.38406e+03 1.63041e+03 1.13770e+03 1.14633e+03 1.36312e+03 9.29542e+02
2.75200e+05 2.75000e+02 1.36403e+03 1.55929e+03 1.16877e+03 1.13725e+03 1.36019e+03 9.14318e+02
2.75840e+05 2.75000e+02 1.36403e+03 1.55929e+03 1.16877e+03 1.12618e+03 1.35304e+03 8.99332e+02
2.76480e+05 2.76000e+02 1.40300e+03 1.49159e+03 1.31441e+03 1.11278e+03 1.34347e+03 8.82085e+02
2.77120e+05 2.77000e+02 1.25940e+03 1.46209e+03 1.05671e+03 1.09772e+03 1.33366e+03 8.61777e+02
2.77760e+05 2.77000e+02 1.25940e+03 1.46209e+03 1.05671e+03 1.08269e+03 1.32549e+03 8.39899e+02
2.78400e+05 2.78000e+02 1.27358e+03 1.41956e+03 1.12760e+03 1.07002e+03 1.32036e+03 8.19669e+02
2.79040e+05 2.79000e+02 1.47019e+03 1.64000e+03 1.30038e+03 1.06208e+03 1.31930e+03 8.04858e+02
2.79680e+05 2.79000e+02 1.47019e+03 1.64000e+03 1.30038e+03 1.06075e+03 1.32288e+03 7.98628e+02
2.80320e+05 2.80000e+02 1.12874e+03 1.62836e+03 6.29124e+02 1.06694e+03 1.33106e+03 8.02821e+02
2.80960e+05 2.80000e+02 1.12874e+03 1.62836e+03 6.29124e+02 1.08039e+03 1.34311e+03 8.17671e+02
2.81600e+05 2.81000e+02 1.42804e+03 1.55348e+03 1.30260e+03 1.09986e+03 1.35776e+03 8.41967e+02
2.82240e+05 2.82000e+02 1.14693e+03 1.62578e+03 6.68082e+02 1.12353e+03 1.37358e+03 8.73487e+02
2.82880e+05 2.82000e+02 1.14693e+03 1.62578e+03 6.68082e+02 1.14942e+03 1.38930e+03 9.09537e+02
2.83520e+05 2.83000e+02 1.32374e+03 1.46721e+03 1.18027e+03 1.17566e+03 1.40393e+03 9.47388e+02
2.84160e+05 2.84000e+02 1.40805e+03 1.60194e+03 1.21416e+03 1.20068e+03 1.41674e+03 9.84624e+02
2.84800e+05 2.84000e+02 1.40805e+03 1.60194e+03 1.21416e+03 1.22331e+03 1.42732e+03 1.01930e+03
2.85440e+05 2.85000e+02 1.38506e+03 1.57048e+03 1.19964e+03 1.24275e+03 1.43562e+03 1.04988e+03
2.86080e+05 2.86000e+02 1.37502e+03 1.54470e+03 1.20535e+03 1.25857e+03 1.44190e+03 1.07524e+03
2.86720e+05 2.86000e+02 1.37502e+03 1.54470e+03 1.20535e+03 1.27073e+03 1.44663e+03 1.09483e+03
2.87360e+05 2.87000e+02 1.46608e+03 1.64657e+03 1.28559e+03 1.27958e+03 1.45030e+03 1.10886e+03
2.88000e+05 2.88000e+02 1.43132e+03 1.60200e+03 1.26065e+03 1.28585e+03 1.45345e+03 1.11824e+03
2.88640e+05 2.88000e+02 1.43132e+03 1.60200e+03 1.26065e+03 1.29052e+03 1.45669e+03 1.12435e+03
2.89280e+05 2.89000e+02 1.45641e+03 1.65254e+03 1.26029e+03 1.29460e+03 1.46049e+03 1.12871e+03
2.89920e+05 2.89000e+02 1.45641e+03 1.65254e+03 1.26029e+03 1.29897e+03 1.46514e+03 1.13281e+03
2.90560e+05 2.90000e+02 1.32238e+03 1.47164e+03 1.17313e+03 1.30428e+03 1.47066e+03 1.13791e+03
2.91200e+05 2.91000e+02 1.28047e+03 1.37686e+03 1.18408e+03 1.31091e+03 1.47694e+03 1.14489e+03
2.91840e+05 2.91000e+02 1.28047e+03 1.37686e+03 1.18408e+03 1.31900e+03 1.48391e+03 1.15409e+03
2.92480e+05 2.92000e+02 1.33638e+03 1.64722e+03 1.02555e+03 1.32843e+03 1.49149e+03 1.16538e+03
2.93120e+05 2.93000e+02 1.26125e+03 1.41210e+03 1.11041e+03 1.33886e+03 1.49946e+03 1.17826e+03
2.93760e+05 2.93000e+02 1.26125e+03 1.41210e+03 1.11041e+03 1.34967e+03 1.50724e+03 1.19210e+03
2.94400e+05 2.94000e+02 1.40895e+03 1.58119e+03 1.23671e+03 1.36004e+03 1.51389e+03 1.20619e+03
2.95040e+05 2.95000e+02 1.06191e+03 1.70005e+03 4.23766e+02 1.36903e+03 1.51826e+03 1.21980e+03
2.95680e+05 2.95000e+02 1.06191e+03 1.70005e+03 4.23766e+02 1.37584e+03 1.51952e+03 1.23215e+03
2.96320e+05 2.96000e+02 1.40092e+03 1.68679e+03 1.11504e+03 1.37988e+03 1.51738e+03 1.24238e+03
2.96960e+05 2.96000e+02 1.40092e+03 1.68679e+03 1.11504e+03 1.38096e+03 1.51227e+03 1.24966e+03
2.97600e+05 2.97000e+02 1.23448e+03 1.90980e+03 5.59170e+02 1.37924e+03 1.50497e+03 1.25351e+03
2.98240e+05 2.98000e+02 1.03970e+03 1.69549e+03 3.83918e+02 1.37507e+03 1.49608e+03 1.25405e+03
2.98880e+05 2.98000e+02 1.03970e+03 1.69549e+03 3.83918e+02 1.36884e+03 1.48562e+03 1.25206e+03
2.99520e+05 2.99000e+02 1.39642e+03 1.56041e+03 1.23243e+03 1.36097e+03 1.47321e+03 1.24873e+03
3.00160e+05 3.00000e+02 1.42413e+03 1.57587e+03 1.27239e+03 1.35190e+03 1.45894e+03 1.24486e+03
3.00800e+05 3.00000e+02 1.42413e+03 1.57587e+03 1.27239e+03 1.34202e+03 1.44385e+03 1.24019e+03
3.01440e+05 3.01000e+02 1.00238e+03 1.57659e+03 4.28173e+02 1.33162e+03 1.42970e+03 1.23355e+03
3.02080e+05 3.02000e+02 1.33298e+03 1.69236e+03 9.73598e+02 1.32087e+03 1.41805e+03 1.22368e+03
3.02720e+05 3.02000e+02 1.33298e+03 1.69236e+03 9.73598e+02 1.31000e+03 1.40958e+03 1.21042e+03
3.03360e+05 3.03000e+02 1.39520e+03 1.78075e+03 1.00966e+03 1.29950e+03 1.40411e+03 1.19490e+03
3.04000e+05 3.04000e+02 1.50461e+03 1.66475e+03 1.34447e+03 1.28996e+03 1.40087e+03 1.17905e+03
3.04640e+05 3.04000e+02 1.50461e+03 1.66475e+03 1.34447e+03 1.28182e+03 1.39853e+03 1.16511e+03
3.05280e+05 3.05000e+02 5.01240e+02 1.16989e+03 -1.67407e+02 1.27521e+03 1.39524e+03 1.15518e+03
3.05920e+05 3.05000e+02 5.01240e+02 1.16989e+03 -1.67407e+02 1.27004e+03 1.38924e+03 1.15084e+03
3.06560e+05 3.06000e+02 1.15530e+03 1.59303e+03 7.17564e+02 1.26627e+03 1.37985e+03 1.15270e+03
3.07200e+05 3.07000e+02 1.38452e+03 1.68086e+03 1.08818e+03 1.26403e+03 1.36797e+03 1.16009e+03
3.07840e+05 3.07000e+02 1.38452e+03 1.68086e+03 1.08818e+03 1.26336e+03 1.35581e+03 1.17090e+03
3.08480e+05 3.08000e+02 9.12432e+02 1.66131e+03 1.63552e+02 1.26368e+03 1.34583e+03 1.18154e+03
3.09120e+05 3.09000e+02 1.41098e+03 1.67496e+03 1.14699e+03 1.26367e+03 1.33916e+03 1.18818e+03
3.09760e+05 3.09000e+02 1.41098e+03 1.67496e+03 1.14699e+03 1.26164e+03 1.33476e+03 1.18851e+03
3.10400e+05 3.10000e+02 1.51774e+03 1.70381e+03 1.33167e+03 1.25632e+03 1.33081e+03 1.18183e+03
3.11040e+05 3.11000e+02 1.12488e+03 1.58867e+03 6.61088e+02 1.24737e+03 1.32695e+03 1.16779e+03
3.11680e+05 3.11000e+02 1.12488e+03 1.58867e+03 6.61088e+02 1.23537e+03 1.32422e+03 1.14652e+03
3.12320e+05 3.12000e+02 1.51956e+03 1.63905e+03 1.40007e+03 1.22161e+03 1.32338e+03 1.11984e+03
3.12960e+05 3.12000e+02 1.51956e+03 1.63905e+03 1.40007e+03 1.20788e+03 1.32444e+03 1.09133e+03
3.13600e+05 3.13000e+02 1.32371e+03 1.92118e+03 7.26239e+02 1.19617e+03 1.32735e+03 1.06499e+03
3.14240e+05 3.14000e+02 1.54144e+03 1.79529e+03 1.28759e+03 1.18822e+03 1.33224e+03 1.04420e+03
3.14880e+05 3.14000e+02 1.54144e+03 1.79529e+03 1.28759e+03 1.18519e+03 1.33910e+03 1.03128e+03
3.15520e+05 3.15000e+02 1.33680e+03 1.61881e+03 1.05480e+03 1.18745e+03 1.34742e+03 1.02747e+03
3.16160e+05 3.16000e+02 1.57929e+03 1.77979e+03 1.37880e+03 1.19474e+03 1.35641e+03 1.03307e+03
3.16800e+05 3.16000e+02 1.57929e+03 1.77979e+03 1.37880e+03 1.20638e+03 1.36532e+03 1.04744e+03
3.17440e+05 3.17000e+02 1.45486e+03 1.78615e+03 1.12357e+03 1.22146e+03 1.37375e+03 1.06918e+03
3.18080e+05 3.18000e+02 1.25088e+03 1.81977e+03 6.81986e+02 1.23908e+03 1.38178e+03 1.09637e+03
3.18720e+05 3.18000e+02 1.25088e+03 1.81977e+03 6.81986e+02 1.25834e+03 1.39015e+03 1.12654e+03
3.19360e+05 3.19000e+02 1.50282e+03 1.64300e+03 1.36263e+03 1.27850e+03 1.40027e+03 1.15673e+03
3.20000e+05 3.20000e+02 1.49139e+03 1.68160e+03 1.30118e+03 1.29895e+03 1.41387e+03 1.18403e+03
3.20640e+05 3.20000e+02 1.49139e+03 1.68160e+03 1.30118e+03 1.31918e+03 1.43182e+03 1.20653e+03
3.21280e+05 3.21000e+02 1.45075e+03 1.74502e+03 1.15648e+03 1.33863e+03 1.45298e+03 1.22428e+03
3.21920e+05 3.21000e+02 1.45075e+03 1.74502e+03 1.15648e+03 1.35665e+03 1.47447e+03 1.23882e+03
3.22560e+05 3.22000e+02 1.25450e+03 1.75362e+03 7.55374e+02 1.37260e+03 1.49336e+03 1.25184e+03
3.23200e+05 3.23000e+02 1.60811e+03 1.83269e+03 1.38353e+03 1.38610e+03 1.50821e+03 1.26399e+03
3.23840e+05 3.23000e+02 1.60811e+03 1.83269e+03 1.38353e+03 1.39711e+03 1.51949e+03 1.27472e+03
3.24480e+05 3.24000e+02 1.24397e+03 2.02410e+03 4.63837e+02 1.40589e+03 1.52883e+03 1.28294e+03
3.25120e+05 3.25000e+02 1.22132e+03 1.96885e+03 4.73796e+02 1.41278e+03 1.53770e+03 1.28787e+03
3.25760e+05 3.25000e+02 1.22132e+03 1.96885e+03 4.73796e+02 1.41807e+03 1.54667e+03 1.28947e+03
3.26400e+05 3.26000e+02 1.28663e+03 1.94601e+03 6.27245e+02 1.42194e+03 1.55572e+03 1.28815e+03
3.27040e+05 3.27000e+02 1.22653e+03 1.66723e+03 7.85834e+02 1.42453e+03 1.56477e+03 1.28429e+03
3.27680e+05 3.27000e+02 1.22653e+03 1.66723e+03 7.85834e+02 1.42589e+03 1.57390e+03 1.27788e+03
3.28320e+05 3.28000e+02 1.43946e+03 1.58277e+03 1.29614e+03 1.42585e+03 1.58328e+03 1.26841e+03
3.28960e+05 3.28000e+02 1.43946e+03 1.58277e+03 1.29614e+03 1.42404e+03 1.59335e+03 1.25472e+03
3.29600e+05 3.29000e+02 1.59521e+03 1.83400e+03 1.35641e+03 1.42002e+03 1.60471e+03 1.23533e+03
3.30240e+05 3.30000e+02 1.32081e+03 1.98661e+03 6.55016e+02 1.41349e+03 1.61762e+03 1.20937e+03
3.30880e+05 3.30000e+02 1.32081e+03 1.98661e+03 6.55016e+02 1.40449e+03 1.63153e+03 1.17744e+03
3.31520e+05 3.31000e+02 1.15452e+03 1.83094e+03 4.78092e+02 1.39353e+03 1.64509e+03 1.14196e+03
3.32160e+05 3.32000e+02 1.38915e+03 1.66830e+03 1.10999e+03 1.38172e+03 1.65661e+03 1.10682e+03
3.32800e+05 3.32000e+02 1.38915e+03 1.66830e+03 1.10999e+03 1.37053e+03 1.66462e+03 1.07644e+03
3.33440e+05 3.33000e+02 1.59826e+03 1.79884e+03 1.39769e+03 1.36139e+03 1.66798e+03 1.05480e+03
3.34080e+05 3.34000e+02 1.58988e+03 1.64360e+03 1.53616e+03 1.35517e+03 1.66570e+03 1.04464e+03
3.34720e+05 3.34000e+02 1.58988e+03 1.64360e+03 1.53616e+03 1.35188e+03 1.65678e+03 1.04699e+03
3.35360e+05 3.35000e+02 9.34763e+02 1.64514e+03 2.24384e+02 1.35088e+03 1.64066e+03 1.06110e+03
3.36000e+05 3.36000e+02 1.43906e+03 1.79625e+03 1.08188e+03 1.35129e+03 1.61814e+03 1.08444e+03
3.36640e+05 3.36000e+02 1.43906e+03 1.79625e+03 1.08188e+03 1.35257e+03 1.59208e+03 1.11307e+03
3.37280e+05 3.37000e+02 1.50210e+03 1.68474e+03 1.31946e+03 1.35472e+03 1.56718e+03 1.14226e+03
3.37920e+05 3.37000e+02 1.50210e+03 1.68474e+03 1.31946e+03 1.35797e+03 1.54835e+03 1.16759e+03
3.38560e+05 3.38000e+02 1.22914e+03 1.86721e+03 5.91070e+02 1.36227e+03 1.53797e+03 1.18657e+03
3.39200e+05 3.39000e+02 1.53021e+03 1.73534e+03 1.32509e+03 1.36706e+03 1.53445e+03 1.19966e+03
3.39840e+05 3.39000e+02 1.53021e+03 1.73534e+03 1.32509e+03 1.37144e+03 1.53383e+03 1.20905e+03
3.40480e+05 3.40000e+02 1.72915e+03 1.80264e+03 1.65566e+03 1.37466e+03 1.53281e+03 1.21651e+03
3.41120e+05 3.41000e+02 1.48992e+03 1.67146e+03 1.30839e+03 1.37638e+03 1.53004e+03 1.22271e+03
3.41760e+05 3.41000e+02 1.48992e+03 1.67146e+03 1.30839e+03 1.37668e+03 1.52544e+03 1.22791e+03
3.42400e+05 3.42000e+02 1.66559e+03 1.91390e+03 1.41727e+03 1.37604e+03 1.51905e+03 1.23304e+03
3.43040e+05 3.43000e+02 1.21322e+03 1.89023e+03 5.36212e+02 1.37533e+03 1.51084e+03 1.23982e+03
3.43680e+05 3.43000e+02 1.21322e+03 1.89023e+03 5.36212e+02 1.37567e+03 1.50139e+03 1.24996e+03
3.44320e+05 3.44000e+02 1.62002e+03 1.83162e+03 1.40843e+03 1.37829e+03 1.49234e+03 1.26423e+03
3.44960e+05 3.44000e+02 1.62002e+03 1.83162e+03 1.40843e+03 1.38411e+03 1.48598e+03 1.28224e+03
3.45600e+05 3.45000e+02 1.75942e+03 1.95570e+03 1.56314e+03 1.39353e+03 1.48438e+03 1.30268e+03
3.46240e+05 3.46000e+02 1.54241e+03 1.82731e+03 1.25750e+03 1.40618e+03 1.48850e+03 1.32386e+03
3.46880e+05 3.46000e+02 1.54241e+03 1.82731e+03 1.25750e+03 1.42095e+03 1.49777e+03 1.34413e+03
3.47520e+05 3.47000e+02 1.50804e+03 2.04655e+03 9.69522e+02 1.43642e+03 1.51035e+03 1.36249e+03
3.48160e+05 3.48000e+02 1.53643e+03 1.70336e+03 1.36950e+03 1.45138e+03 1.52402e+03 1.37873e+03
3.48800e+05 3.48000e+02 1.53643e+03 1.70336e+03 1.36950e+03 1.46523e+03 1.53739e+03 1.39306e+03
3.49440e+05 3.49000e+02 1.65815e+03 1.79611e+03 1.52019e+03 1.47798e+03 1.55029e+03 1.40567e+03
3.50080e+05 3.50000e+02 1.28750e+03 1.72603e+03 8.48971e+02 1.48991e+03 1.56322e+03 1.41660e+03
3.50720e+05 3.50000e+02 1.28750e+03 1.72603e+03 8.48971e+02 1.50126e+03 1.57655e+03 1.42596e+03
3.51360e+05 3.51000e+02 1.55237e+03 1.72609e+03 1.37866e+03 1.51200e+03 1.59009e+03 1.43391e+03
3.52000e+05 3.52000e+02 1.33355e+03 2.06651e+03 6.00585e+02 1.52194e+03 1.60354e+03 1.44034e+03
3.52640e+05 3.52000e+02 1.33355e+03 2.06651e+03 6.00585e+02 1.53078e+03 1.61686e+03 1.44470e+03
3.53280e+05 3.53000e+02 1.66822e+03 1.83536e+03 1.50108e+03 1.53817e+03 1.62998e+03 1.44635e+03
3.53920e+05 3.53000e+02 1.66822e+03 1.83536e+03 1.50108e+03 1.54368e+03 1.64220e+03 1.44517e+03
3.54560e+05 3.54000e+02 1.63309e+03 1.79866e+03 1.46751e+03 1.54691e+03 1.65219e+03 1.44164e+03
3.55200e+05 3.55000e+02 1.33582e+03 1.82666e+03 8.44972e+02 1.54753e+03 1.65884e+03 1.43622e+03
3.55840e+05 3.55000e+02 1.33582e+03 1.82666e+03 8.44972e+02 1.54547e+03 1.66201e+03 1.42893e+03
3.56480e+05 3.56000e+02 1.66852e+03 1.92677e+03 1.41027e+03 1.54106e+03 1.66260e+03 1.41952e+03
3.57120e+05 3.57000e+02 1.59406e+03 1.79509e+03 1.39303e+03 1.53510e+03 1.66195e+03 1.40825e+03
3.57760e+05 3.57000e+02 1.59406e+03 1.79509e+03 1.39303e+03 1.52869e+03 1.66122e+03 1.39616e+03
3.58400e+05 3.58000e+02 1.71398e+03 1.90853e+03 1.51943e+03 1.52285e+03 1.66090e+03 1.38481e+03
3.59040e+05 3.59000e+02 1.67233e+03 1.81134e+03 1.53332e+03 1.51828e+03 1.66078e+03 1.37579e+03
3.59680e+05 3.59000e+02 1.67233e+03 1.81134e+03 1.53332e+03 1.51534e+03 1.66023e+03 1.37044e+03
3.60320e+05 3.60000e+02 1.64079e+03 1.89972e+03 1.38187e+03 1.51414e+03 1.65871e+03 1.36957e+03
3.60960e+05 3.60000e+02 1.64079e+03 1.89972e+03 1.38187e+03 1.51479e+03 1.65618e+03 1.37340e+03
3.61600e+05 3.61000e+02 1.62949e+03 1.81980e+03 1.43918e+03 1.51741e+03 1.65325e+03 1.38157e+03
3.62240e+05 3.62000e+02 1.80115e+03 2.00743e+03 1.59487e+03 1.52216e+03 1.65093e+03 1.39338e+03
3.62880e+05 3.62000e+02 1.80115e+03 2.00743e+03 1.59487e+03 1.52914e+03 1.65011e+03 1.40816e+03
3.63520e+05 3.63000e+02 1.81920e+03 1.98676e+03 1.65165e+03 1.53824e+03 1.65104e+03 1.42544e+03
3.64160e+05 3.64000e+02 1.90221e+03 2.04754e+03 1.75688e+03 1.54911e+03 1.65333e+03 1.44490e+03
3.64800e+05 3.64000e+02 1.90221e+03 2.04754e+03 1.75688e+03 1.56124e+03 1.65636e+03 1.46611e+03
3.65440e+05 3.65000e+02 1.53514e+03 1.84253e+03 1.22774e+03 1.57409e+03 1.66000e+03 1.48819e+03
3.66080e+05 3.66000e+02 1.37381e+03 2.18993e+03 5.57677e+02 1.58738e+03 1.66501e+03 1.50974e+03
3.66720e+05 3.66000e+02 1.37381e+03 2.18993e+03 5.57677e+02 1.60106e+03 1.67300e+03 1.52913e+03
3.67360e+05 3.67000e+02 1.70438e+03 1.94901e+03 1.45975e+03 1.61536e+03 1.68566e+03 1.54506e+03
3.68000e+05 3.68000e+02 1.68092e+03 1.87257e+03 1.48926e+03 1.63043e+03 1.70355e+03 1.55731e+03
3.68640e+05 3.68000e+02 1.68092e+03 1.87257e+03 1.48926e+03 1.64600e+03 1.72544e+03 1.56657e+03
3.69280e+05 3.69000e+02 1.66765e+03 1.87014e+03 1.46515e+03 1.66115e+03 1.74906e+03 1.57324e+03
3.69920e+05 3.69000e+02 1.66765e+03 1.87014e+03 1.46515e+03 1.67441e+03 1.77228e+03 1.57655e+03
3.70560e+05 3.70000e+02 1.69484e+03 1.93365e+03 1.45604e+03 1.68429e+03 1.79360e+03 1.57498e+03
3.71200e+05 3.71000e+02 1.66283e+03 1.80112e+03 1.52454e+03 1.68982e+03 1.81221e+03 1.56742e+03
3.71840e+05 3.71000e+02 1.66283e+03 1.80112e+03 1.52454e+03 1.69088e+03 1.82754e+03 1.55423e+03
3.72480e+05 3.72000e+02 1.72532e+03 1.92501e+03 1.52562e+03 1.68818e+03 1.83896e+03 1.53741e+03
3.73120e+05 3.73000e+02 1.66312e+03 1.91428e+03 1.41197e+03 1.68296e+03 1.84589e+03 1.52004e+03
3.73760e+05 3.73000e+02 1.66312e+03 1.91428e+03 1.41197e+03 1.67662e+03 1.84793e+03 1.50532e+03
3.74400e+05 3.74000e+02 1.32588e+03 1.87374e+03 7.78023e+02 1.67042e+03 1.84515e+03 1.49569e+03
3.75040e+05 3.75000e+02 1.60097e+03 1.75003e+03 1.45191e+03 1.66527e+03 1.83819e+03 1.49235e+03
3.75680e+05 3.75000e+02 1.60097e+03 1.75003e+03 1.45191e+03 1.66171e+03 1.82823e+03 1.49519e+03
3.76320e+05 3.76000e+02 1.35356e+03 2.01728e+03 6.89829e+02 1.65984e+03 1.81678e+03 1.50290e+03
3.76960e+05 3.76000e+02 1.35356e+03 2.01728e+03 6.89829e+02 1.65935e+03 1.80527e+03 1.51343e+03
3.77600e+05 3.77000e+02 1.81259e+03 1.97519e+03 1.64999e+03 1.65942e+03 1.79450e+03 1.52435e+03
3.78240e+05 3.78000e+02 1.72711e+03 1.84506e+03 1.60917e+03 1.65893e+03 1.78457e+03 1.53330e+03
3.78880e+05 3.78000e+02 1.72711e+03 1.84506e+03 1.60917e+03 1.65671e+03 1.77509e+03 1.53834e+03
3.79520e+05 3.79000e+02 1.11408e+03 1.66768e+03 5.60488e+02 1.65189e+03 1.76520e+03 1.53858e+03
3.80160e+05 3.80000e+02 1.73872e+03 1.85140e+03 1.62604e+03 1.64418e+03 1.75358e+03 1.53479e+03
3.80800e+05 3.80000e+02 1.73872e+03 1.85140e+03 1.62604e+03 1.63414e+03 1.73914e+03 1.52914e+03
3.81440e+05 3.81000e+02 1.66335e+03 1.86240e+03 1.46431e+03 1.62294e+03 1.72198e+03 1.52390e+03
3.82080e+05 3.82000e+02 1.76114e+03 1.83914e+03 1.68314e+03 1.61188e+03 1.70366e+03 1.52010e+03
3.82720e+05 3.82000e+02 1.76114e+03 1.83914e+03 1.68314e+03 1.60180e+03 1.68678e+03 1.51682e+03
3.83360e+05 3.83000e+02 1.74122e+03 1.91460e+03 1.56784e+03 1.59294e+03 1.67415e+03 1.51173e+03
3.84000e+05 3.84000e+02 1.50413e+03 2.08523e+03 9.23038e+02 1.58522e+03 1.66762e+03 1.50283e+03
3.84640e+05 3.84000e+02 1.50413e+03 2.08523e+03 9.23038e+02 1.57865e+03 1.66700e+03 1.49030e+03
3.85280e+05 3.85000e+02 1.78545e+03 2.00175e+03 1.56915e+03 1.57357e+03 1.67061e+03 1.47653e+03
3.85920e+05 3.85000e+02 1.78545e+03 2.00175e+03 1.56915e+03 1.57060e+03 1.67671e+03 1.46449e+03
3.86560e+05 3.86000e+02 1.84576e+03 2.02627e+03 1.66525e+03 1.57042e+03 1.68408e+03 1.45676e+03
3.87200e+05 3.87000e+02 1.28792e+03 1.99882e+03 5.77006e+02 1.57339e+03 1.69165e+03 1.45513e+03
3.87840e+05 3.87000e+02 1.28792e+03 1.99882e+03 5.77006e+02 1.57935e+03 1.69825e+03 1.46045e+03
3.88480e+05 3.88000e+02 1.80154e+03 1.99049e+03 1.61260e+03 1.58774e+03 1.70295e+03 1.47253e+03
3.89120e+05 3.89000e+02 1.96247e+03 2.09352e+03 1.83142e+03 1.59783e+03 1.70563e+03 1.49003e+03
3.89760e+05 3.89000e+02 1.96247e+03 2.09352e+03 1.83142e+03 1.60890e+03 1.70725e+03 1.51056e+03
3.90400e+05 3.90000e+02 1.48739e+03 2.20558e+03 7.69194e+02 1.62017e+03 1.70939e+03 1.53095e+03
3.91040e+05 3.91000e+02 1.58595e+03 2.00705e+03 1.16485e+03 1.63074e+03 1.71370e+03 1.54778e+03
3.91680e+05 3.91000e+02 1.58595e+03 2.00705e+03 1.16485e+03 1.63989e+03 1.72148e+03 1.55830e+03
3.92320e+05 3.92000e+02 1.78398e+03 2.02693e+03 1.54103e+03 1.64736e+03 1.73339e+03 1.56133e+03
3.92960e+05 3.92000e+02 1.78398e+03 2.02693e+03 1.54103e+03 1.65343e+03 1.74921e+03 1.55765e+03
3.93600e+05 3.93000e+02 1.77530e+03 2.04530e+03 1.50529e+03 1.65861e+03 1.76760e+03 1.54961e+03
3.94240e+05 3.94000e+02 1.67254e+03 1.81953e+03 1.52555e+03 1.66324e+03 1.78629e+03 1.54018e+03
3.94880e+05 3.94000e+02 1.67254e+03 1.81953e+03 1.52555e+03 1.66736e+03 1.80271e+03 1.53200e+03
3.95520e+05 3.95000e+02 1.55275e+03 1.86775e+03 1.23775e+03 1.67083e+03 1.81494e+03 1.52672e+03
3.96160e+05 3.96000e+02 1.46114e+03 2.36332e+03 5.58954e+02 1.67359e+03 1.82241e+03 1.52478e+03
3.96800e+05 3.96000e+02 1.46114e+03 2.36332e+03 5.58954e+02 1.67583e+03 1.82606e+03 1.52560e+03
3.97440e+05 3.97000e+02 1.61104e+03 1.95734e+03 1.26473e+03 1.67783e+03 1.82764e+03 1.52802e+03
3.98080e+05 3.98000e+02 1.67311e+03 1.93613e+03 1.41009e+03 1.67981e+03 1.82881e+03 1.53081e+03
3.98720e+05 3.98000e+02 1.67311e+03 1.93613e+03 1.41009e+03 1.68163e+03 1.83023e+03 1.53304e+03
3.99360e+05 3.99000e+02 1.77190e+03 2.10707e+03 1.43672e+03 1.68279e+03 1.83139e+03 1.53419e+03
4.00000e+05 4.00000e+02 1.93940e+03 2.13827e+03 1.74053e+03 1.68252e+03 1.83123e+03 1.53382e+03
4.00640e+05 4.00000e+02 1.93940e+03 2.13827e+03 1.74053e+03 1.68016e+03 1.82901e+03 1.53130e+03
4.01280e+05 4.01000e+02 1.88332e+03 1.97401e+03 1.79264e+03 1.67543e+03 1.82511e+03 1.52576e+03
4.01920e+05 4.01000e+02 1.88332e+03 1.97401e+03 1.79264e+03 1.66870e+03 1.82113e+03 1.51628e+03
4.02560e+05 4.02000e+02 1.69016e+03 2.26460e+03 1.11572e+03 1.66097e+03 1.81913e+03 1.50280e+03
4.03200e+05 4.03000e+02 1.53939e+03 2.35252e+03 7.26262e+02 1.65370e+03 1.82045e+03 1.48695e+03
4.03840e+05 4.03000e+02 1.53939e+03 2.35252e+03 7.26262e+02 1.64862e+03 1.82510e+03 1.47214e+03
4.04480e+05 4.04000e+02 1.73812e+03 2.18439e+03 1.29184e+03 1.64724e+03 1.83213e+03 1.46235e+03
4.05120e+05 4.05000e+02 1.46309e+03 2.10533e+03 8.20850e+02 1.65050e+03 1.84023e+03 1.46078e+03
4.05760e+05 4.05000e+02 1.46309e+03 2.10533e+03 8.20850e+02 1.65839e+03 1.84784e+03 1.46894e+03
4.06400e+05 4.06000e+02 1.95202e+03 2.12531e+03 1.77874e+03 1.66987e+03 1.85321e+03 1.48654e+03
4.07040e+05 4.07000e+02 1.62049e+03 1.97983e+03 1.26116e+03 1.68316e+03 1.85451e+03 1.51180e+03
4.07680e+05 4.07000e+02 1.62049e+03 1.97983e+03 1.26116e+03 1.69615e+03 1.85033e+03 1.54197e+03
4.08320e+05 4.08000e+02 1.54876e+03 2.39495e+03 7.02571e+02 1.70697e+03 1.84018e+03 1.57375e+03
4.08960e+05 4.08000e+02 1.54876e+03 2.39495e+03 7.02571e+02 1.71434e+03 1.82492e+03 1.60377e+03
4.09600e+05 4.09000e+02 1.94804e+03 2.08538e+03 1.81070e+03 1.71788e+03 1.80678e+03 1.62898e+03
4.10240e+05 4.10000e+02 1.85430e+03 2.06224e+03 1.64635e+03 1.71802e+03 1.78963e+03 1.64642e+03
4.10880e+05 4.10000e+02 1.85430e+03 2.06224e+03 1.64635e+03 1.71571e+03 1.77857e+03 1.65285e+03
4.11520e+05 4.11000e+02 1.83049e+03 1.98407e+03 1.67691e+03 1.71193e+03 1.77649e+03 1.64738e+03
4.12160e+05 4.12000e+02 1.97530e+03 2.06198e+03 1.88862e+03 1.70761e+03 1.77983e+03 1.63539e+03
4.12800e+05 4.12000e+02 1.97530e+03 2.06198e+03 1.88862e+03 1.70362e+03 1.78276e+03 1.62447e+03
4.13440e+05 4.13000e+02 1.93663e+03 2.04106e+03 1.83220e+03 1.70085e+03 1.78196e+03 1.61974e+03
4.14080e+05 4.14000e+02 1.60844e+03 1.96438e+03 1.25250e+03 1.70021e+03 1.77727e+03 1.62314e+03
4.14720e+05 4.14000e+02 1.60844e+03 1.96438e+03 1.25250e+03 1.70239e+03 1.77088e+03 1.63391e+03
4.15360e+05 4.15000e+02 1.82716e+03 2.18487e+03 1.46945e+03 1.70788e+03 1.76657e+03 1.64918e+03
4.16000e+05 4.16000e+02 1.93519e+03 1.99722e+03 1.87317e+03 1.71680e+03 1.76860e+03 1.66500e+03
4.16640e+05 4.16000e+02 1.93519e+03 1.99722e+03 1.87317e+03 1.72893e+03 1.77929e+03 1.67856e+03
4.17280e+05 4.17000e+02 1.35213e+03 1.92077e+03 7.83478e+02 1.74352e+03 1.79646e+03 1.69059e+03
4.17920e+05 4.17000e+02 1.35213e+03 1.92077e+03 7.83478e+02 1.75937e+03 1.81486e+03 1.70388e+03
4.18560e+05 4.18000e+02 1.91286e+03 2.06496e+03 1.76076e+03 1.77502e+03 1.82972e+03 1.72031e+03
4.19200e+05 4.19000e+02 1.88746e+03 2.17550e+03 1.59942e+03 1.78912e+03 1.83813e+03 1.74010e+03
4.19840e+05 4.19000e+02 1.88746e+03 2.17550e+03 1.59942e+03 1.80063e+03 1.83937e+03 1.76189e+03
4.20480e+05 4.20000e+02 1.86485e+03 1.95699e+03 1.77271e+03 1.80882e+03 1.83515e+03 1.78249e+03
4.21120e+05 4.21000e+02 1.56296e+03 2.13958e+03 9.86335e+02 1.81317e+03 1.83230e+03 1.79404e+03
4.21760e+05 4.21000e+02 1.56296e+03 2.13958e+03 9.86335e+02 1.81361e+03 1.83990e+03 1.78733e+03
4.22400e+05 4.22000e+02 1.73400e+03 1.90058e+03 1.56741e+03 1.81067e+03 1.85047e+03 1.77087e+03
4.23040e+05 4.23000e+02 1.89855e+03 1.95219e+03 1.84491e+03 1.80546e+03 1.85817e+03 1.75275e+03
4.23680e+05 4.23000e+02 1.89855e+03 1.95219e+03 1.84491e+03 1.79936e+03 1.86224e+03 1.73649e+03
4.24320e+05 4.24000e+02 1.92444e+03 2.07465e+03 1.77423e+03 1.79354e+03 1.86337e+03 1.72372e+03
4.24960e+05 4.24000e+02 1.92444e+03 2.07465e+03 1.77423e+03 1.78860e+03 1.86262e+03 1.71459e+03
4.25600e+05 4.25000e+02 1.79861e+03 1.96967e+03 1.62755e+03 1.78456e+03 1.86090e+03 1.70823e+03
4.26240e+05 4.26000e+02 1.64640e+03 2.44662e+03 8.46172e+02 1.78117e+03 1.85885e+03 1.70349e+03
4.26880e+05 4.26000e+02 1.64640e+03 2.44662e+03 8.46172e+02 1.77828e+03 1.85699e+03 1.69958e+03
4.27520e+05 4.27000e+02 1.93697e+03 2.07636e+03 1.79759e+03 1.77607e+03 1.85568e+03 1.69646e+03
4.28160e+05 4.28000e+02 1.97974e+03 2.17259e+03 1.78690e+03 1.77495e+03 1.85497e+03 1.69494e+03
4.28800e+05 4.28000e+02 1.97974e+03 2.17259e+03 1.78690e+03 1.77530e+03 1.85428e+03 1.69632e+03
4.29440e+05 4.29000e+02 1.89712e+03 2.03264e+03 1.76159e+03 1.77715e+03 1.85251e+03 1.70179e+03
4.30080e+05 4.30000e+02 2.01915e+03 2.16502e+03 1.87327e+03 1.78019e+03 1.84836e+03 1.71202e+03
4.30720e+05 4.30000e+02 2.01915e+03 2.16502e+03 1.87327e+03 1.78399e+03 1.84119e+03 1.72679e+03
4.31360e+05 4.31000e+02 2.03683e+03 2.18256e+03 1.89109e+03 1.78830e+03 1.83250e+03 1.74410e+03
4.32000e+05 4.32000e+02 1.64036e+03 2.25735e+03 1.02338e+03 1.79317e+03 1.82834e+03 1.75801e+03
4.32640e+05 4.32000e+02 1.64036e+03 2.25735e+03 1.02338e+03 1.79891e+03 1.83803e+03 1.75980e+03
4.33280e+05 4.33000e+02 1.67539e+03 2.32914e+03 1.02163e+03 1.80594e+03 1.85956e+03 1.75232e+03
4.33920e+05 4.33000e+02 1.67539e+03 2.32914e+03 1.02163e+03 1.81462e+03 1.88477e+03 1.74448e+03
4.34560e+05 4.34000e+02 1.56284e+03 2.33502e+03 7.90660e+02 1.82511e+03 1.90923e+03 1.74100e+03
4.35200e+05 4.35000e+02 1.93592e+03 2.04339e+03 1.82845e+03 1.83712e+03 1.93042e+03 1.74383e+03
4.35840e+05 4.35000e+02 1.93592e+03 2.04339e+03 1.82845e+03 1.84974e+03 1.94605e+03 1.75344e+03
4.36480e+05 4.36000e+02 1.93993e+03 2.06861e+03 1.81125e+03 1.86148e+03 1.95368e+03 1.76928e+03
4.37120e+05 4.37000e+02 1.52081e+03 2.46597e+03 5.75652e+02 1.87052e+03 1.95087e+03 1.79017e+03
4.37760e+05 4.37000e+02 1.52081e+03 2.46597e+03 5.75652e+02 1.87524e+03 1.93584e+03 1.81464e+03
4.38400e+05 4.38000e+02 1.97884e+03 2.15487e+03 1.80282e+03 1.87472e+03 1.90872e+03 1.84073e+03
4.39040e+05 4.39000e+02 1.93380e+03 2.04442e+03 1.82317e+03 1.86917e+03 1.88274e+03 1.85559e+03
4.39680e+05 4.39000e+02 1.93380e+03 2.04442e+03 1.82317e+03 1.85973e+03 1.90248e+03 1.81699e+03
4.40320e+05 4.40000e+02 1.86330e+03 1.97969e+03 1.74691e+03 1.84808e+03 1.92850e+03 1.76765e+03
4.40960e+05 4.40000e+02 1.86330e+03 1.97969e+03 1.74691e+03 1.83580e+03 1.95279e+03 1.71880e+03
4.41600e+05 4.41000e+02 1.34814e+03 2.18335e+03 5.12926e+02 1.82420e+03 1.97432e+03 1.67409e+03
4.42240e+05 4.42000e+02 1.96889e+03 2.05961e+03 1.87818e+03 1.81432e+03 1.99291e+03 1.63572e+03
4.42880e+05 4.42000e+02 1.96889e+03 2.05961e+03 1.87818e+03 1.80692e+03 2.00880e+03 1.60503e+03
4.43520e+05 4.43000e+02 1.93622e+03 2.09258e+03 1.77987e+03 1.80241e+03 2.02201e+03 1.58281e+03
4.44160e+05 4.44000e+02 2.11436e+03 2.32984e+03 1.89889e+03 1.80059e+03 2.03171e+03 1.56947e+03
4.44800e+05 4.44000e+02 2.11436e+03 2.32984e+03 1.89889e+03 1.80055e+03 2.03622e+03 1.56488e+03
4.45440e+05 4.45000e+02 1.91954e+03 2.30013e+03 1.53895e+03 1.80104e+03 2.03390e+03 1.56818e+03
4.46080e+05 4.46000e+02 2.05374e+03 2.16196e+03 1.94551e+03 1.80108e+03 2.02445e+03 1.57770e+03
4.46720e+05 4.46000e+02 2.05374e+03 2.16196e+03 1.94551e+03 1.80043e+03 2.00969e+03 1.59116e+03
4.47360e+05 4.47000e+02 1.99030e+03 2.23996e+03 1.74064e+03 1.79972e+03 1.99334e+03 1.60609e+03
4.48000e+05 4.48000e+02 2.06174e+03 2.31925e+03 1.80423e+03 1.80019e+03 1.97967e+03 1.62070e+03
4.48640e+05 4.48000e+02 2.06174e+03 2.31925e+03 1.80423e+03 1.80316e+03 1.97180e+03 1.63452e+03
4.49280e+05 4.49000e+02 2.00826e+03 2.29323e+03 1.72328e+03 1.80960e+03 1.97068e+03 1.64852e+03
4.49920e+05 4.49000e+02 2.00826e+03 2.29323e+03 1.72328e+03 1.81986e+03 1.97553e+03 1.66418e+03
4.50560e+05 4.50000e+02 2.01419e+03 2.10041e+03 1.92796e+03 1.83368e+03 1.98505e+03 1.68231e+03
4.51200e+05 4.51000e+02 2.06555e+03 2.24666e+03 1.88443e+03 1.85034e+03 1.99826e+03 1.70241e+03
4.51840e+05 4.51000e+02 2.06555e+03 2.24666e+03 1.88443e+03 1.86888e+03 2.01461e+03 1.72314e+03
4.52480e+05 4.52000e+02 1.98735e+03 2.16335e+03 1.81136e+03 1.88829e+03 2.03345e+03 1.74312e+03
4.53120e+05 4.53000e+02 2.02650e+03 2.15241e+03 1.90060e+03 1.90762e+03 2.05365e+03 1.76158e+03
4.53760e+05 4.53000e+02 2.02650e+03 2.15241e+03 1.90060e+03 1.92609e+03 2.07369e+03 1.77850e+03
4.54400e+05 4.54000e+02 1.93872e+03 2.16280e+03 1.71463e+03 1.94315e+03 2.09208e+03 1.79422e+03
4.55040e+05 4.55000e+02 1.66592e+03 2.27425e+03 1.05759e+03 1.95844e+03 2.10771e+03 1.80917e+03
4.55680e+05 4.55000e+02 1.66592e+03 2.27425e+03 1.05759e+03 1.97179e+03 2.11979e+03 1.82380e+03
4.56320e+05 4.56000e+02 1.99015e+03 2.16261e+03 1.81768e+03 1.98314e+03 2.12776e+03 1.83852e+03
4.56960e+05 4.56000e+02 1.99015e+03 2.16261e+03 1.81768e+03 1.99246e+03 2.13124e+03 1.85367e+03
4.57600e+05 4.57000e+02 1.92954e+03 2.16959e+03 1.68950e+03 1.99965e+03 2.13011e+03 1.86919e+03
4.58240e+05 4.58000e+02 2.12634e+03 2.31068e+03 1.94200e+03 2.00443e+03 2.12459e+03 1.88426e+03
4.58880e+05 4.58000e+02 2.12634e+03 2.31068e+03 1.94200e+03 2.00634e+03 2.11536e+03 1.89731e+03
4.59520e+05 4.59000e+02 1.94961e+03 2.10827e+03 1.79095e+03 2.00497e+03 2.10358e+03 1.90635e+03
4.60160e+05 4.60000e+02 2.15699e+03 2.31273e+03 2.00125e+03 2.00028e+03 2.09077e+03 1.90979e+03
4.60800e+05 4.60000e+02 2.15699e+03 2.31273e+03 2.00125e+03 1.99279e+03 2.07860e+03 1.90699e+03
4.61440e+05 4.61000e+02 1.92216e+03 2.06518e+03 1.77913e+03 1.98358e+03 2.06850e+03 1.89865e+03
4.62080e+05 4.62000e+02 1.88588e+03 2.04675e+03 1.72501e+03 1.97407e+03 2.06132e+03 1.88681e+03
4.62720e+05 4.62000e+02 1.88588e+03 2.04675e+03 1.72501e+03 1.96572e+03 2.05712e+03 1.87432e+03
4.63360e+05 4.63000e+02 2.04676e+03 2.09134e+03 2.00219e+03 1.95975e+03 2.05541e+03 1.86409e+03
4.64000e+05 4.64000e+02 1.83797e+03 2.24190e+03 1.43404e+03 1.95687e+03 2.05538e+03 1.85835e+03
4.64640e+05 4.64000e+02 1.83797e+03 2.24190e+03 1.43404e+03 1.95720e+03 2.05615e+03 1.85824e+03
4.65280e+05 4.65000e+02 1.70388e+03 2.47494e+03 9.32813e+02 1.96023e+03 2.05687e+03 1.86359e+03
4.65920e+05 4.65000e+02 1.70388e+03 2.47494e+03 9.32813e+02 1.96499e+03 2.05684e+03 1.87315e+03
4.66560e+05 4.66000e+02 1.71331e+03 2.23897e+03 1.18765e+03 1.97034e+03 2.05556e+03 1.88512e+03
4.67200e+05 4.67000e+02 1.93904e+03 2.12396e+03 1.75413e+03 1.97522e+03 2.05269e+03 1.89775e+03
4.67840e+05 4.67000e+02 1.93904e+03 2.12396e+03 1.75413e+03 1.97866e+03 2.04786e+03 1.90945e+03
4.68480e+05 4.68000e+02 1.99670e+03 2.11674e+03 1.87666e+03 1.97981e+03 2.04073e+03 1.91889e+03
4.69120e+05 4.69000e+02 2.11847e+03 2.27270e+03 1.96423e+03 1.97790e+03 2.03113e+03 1.92466e+03
4.69760e+05 4.69000e+02 2.11847e+03 2.27270e+03 1.96423e+03 1.97236e+03 2.01983e+03 1.92489e+03
4.70400e+05 4.70000e+02 2.01391e+03 2.43340e+03 1.59441e+03 1.96312e+03 2.00976e+03 1.91648e+03
4.71040e+05 4.71000e+02 2.04440e+03 2.15686e+03 1.93193e+03 1.95076e+03 2.00473e+03 1.89679e+03
4.71680e+05 4.71000e+02 2.04440e+03 2.15686e+03 1.93193e+03 1.93661e+03 2.00512e+03 1.86810e+03
4.72320e+05 4.72000e+02 1.96406e+03 2.28330e+03 1.64482e+03 1.92254e+03 2.00858e+03 1.83650e+03
4.72960e+05 4.72000e+02 1.96406e+03 2.28330e+03 1.64482e+03 1.91055e+03 2.01280e+03 1.80830e+03
4.73600e+05 4.73000e+02 2.11689e+03 2.27816e+03 1.95563e+03 1.90236e+03 2.01613e+03 1.78858e+03
4.74240e+05 4.74000e+02 1.90626e+03 1.99013e+03 1.82239e+03 1.89903e+03 2.01746e+03 1.78060e+03
4.74880e+05 4.74000e+02 1.90626e+03 1.99013e+03 1.82239e+03 1.90082e+03 2.01626e+03 1.78538e+03
4.75520e+05 4.75000e+02 1.46535e+03 2.30099e+03 6.29703e+02 1.90721e+03 2.01276e+03 1.80167e+03
4.76160e+05 4.76000e+02 1.63657e+03 2.60650e+03 6.66635e+02 1.91718e+03 2.00793e+03 1.82644e+03
4.76800e+05 4.76000e+02 1.63657e+03 2.60650e+03 6.66635e+02 1.92946e+03 2.00328e+03 1.85563e+03
4.77440e+05 4.77000e+02 2.03623e+03 2.23581e+03 1.83664e+03 1.94263e+03 2.00056e+03 1.88471e+03
4.78080e+05 4.78000e+02 1.83831e+03 2.12882e+03 1.54781e+03 1.95511e+03 2.00160e+03 1.90862e+03
4.78720e+05 4.78000e+02 1.83831e+03 2.12882e+03 1.54781e+03 1.96502e+03 2.00803e+03 1.92201e+03
4.79360e+05 4.79000e+02 2.03574e+03 2.08096e+03 1.99052e+03 1.97039e+03 2.01896e+03 1.92181e+03
4.80000e+05 4.80000e+02 1.86522e+03 2.41398e+03 1.31646e+03 1.96972e+03 2.03045e+03 1.90899e+03
4.80640e+05 4.80000e+02 1.86522e+03 2.41398e+03 1.31646e+03 1.96255e+03 2.03916e+03 1.88594e+03
4.81280e+05 4.81000e+02 1.94685e+03 2.20116e+03 1.69254e+03 1.94971e+03 2.04392e+03 1.85551e+03
4.81920e+05 4.81000e+02 1.94685e+03 2.20116e+03 1.69254e+03 1.93311e+03 2.04506e+03 1.82116e+03
4.82560e+05 4.82000e+02 2.08207e+03 2.23593e+03 1.92822e+03 1.91523e+03 2.04374e+03 1.78672e+03
4.83200e+05 4.83000e+02 1.96257e+03 2.08043e+03 1.84470e+03 1.89853e+03 2.04138e+03 1.75568e+03
4.83840e+05 4.83000e+02 1.96257e+03 2.08043e+03 1.84470e+03 1.88491e+03 2.03905e+03 1.73077e+03
4.84480e+05 4.84000e+02 1.80761e+03 2.14267e+03 1.47255e+03 1.87550e+03 2.03708e+03 1.71391e+03
4.85120e+05 4.85000e+02 2.15328e+03 2.21028e+03 2.09628e+03 1.87067e+03 2.03509e+03 1.70624e+03
4.85760e+05 4.85000e+02 2.15328e+03 2.21028e+03 2.09628e+03 1.87028e+03 2.03252e+03 1.70805e+03
4.86400e+05 4.86000e+02 2.10317e+03 2.27728e+03 1.92905e+03 1.87384e+03 2.02910e+03 1.71858e+03
4.87040e+05 4.87000e+02 2.15235e+03 2.32340e+03 1.98129e+03 1.88055e+03 2.02505e+03 1.73605e+03
4.87680e+05 4.87000e+02 2.15235e+03 2.32340e+03 1.98129e+03 1.88939e+03 2.02089e+03 1.75789e+03
4.88320e+05 4.88000e+02 2.06627e+03 2.25339e+03 1.87914e+03 1.89937e+03 2.01745e+03 1.78129e+03
4.88960e+05 4.88000e+02 2.06627e+03 2.25339e+03 1.87914e+03 1.90976e+03 2.01566e+03 1.80386e+03
4.89600e+05 4.89000e+02 2.01386e+03 2.12598e+03 1.90174e+03 1.92029e+03 2.01641e+03 1.82417e+03
4.90240e+05 4.90000e+02 1.65905e+03 2.54011e+03 7.77989e+02 1.93112e+03 2.02019e+03 1.84204e+03
4.90880e+05 4.90000e+02 1.65905e+03 2.54011e+03 7.77989e+02 1.94261e+03 2.02682e+03 1.85840e+03
4.91520e+05 4.91000e+02 1.72088e+03 2.20736e+03 1.23440e+03 1.95508e+03 2.03554e+03 1.87461e+03
4.92160e+05 4.92000e+02 1.87865e+03 2.23308e+03 1.52421e+03 1.96849e+03 2.04545e+03 1.89154e+03
4.92800e+05 4.92000e+02 1.87865e+03 2.23308e+03 1.52421e+03 1.98230e+03 2.05571e+03 1.90888e+03
4.93440e+05 4.93000e+02 2.15768e+03 2.27831e+03 2.03705e+03 1.99532e+03 2.06554e+03 1.92509e+03
4.94080e+05 4.94000e+02 2.16261e+03 2.20799e+03 2.11723e+03 2.00587e+03 2.07391e+03 1.93784e+03
4.94720e+05 4.94000e+02 2.16261e+03 2.20799e+03 2.11723e+03 2.01218e+03 2.07989e+03 1.94448e+03
4.95360e+05 4.95000e+02 2.11654e+03 2.23302e+03 2.00005e+03 2.01293e+03 2.08380e+03 1.94206e+03
4.96000e+05 4.96000e+02 1.54299e+03 2.33625e+03 7.49729e+02 2.00780e+03 2.08742e+03 1.92817e+03
4.96640e+05 4.96000e+02 1.54299e+03 2.33625e+03 7.49729e+02 1.99775e+03 2.09228e+03 1.90322e+03
4.97280e+05 4.97000e+02 2.27190e+03 2.32858e+03 2.21522e+03 1.98493e+03 2.09839e+03 1.87146e+03
4.97920e+05 4.97000e+02 2.27190e+03 2.32858e+03 2.21522e+03 1.97204e+03 2.10485e+03 1.83923e+03
4.98560e+05 4.98000e+02 2.20162e+03 2.29524e+03 2.10800e+03 1.96163e+03 2.11073e+03 1.81253e+03
4.99200e+05 4.99000e+02 2.18276e+03 2.31282e+03 2.05270e+03 1.95520e+03 2.11522e+03 1.79518e+03
4.99840e+05 4.99000e+02 2.18276e+03 2.31282e+03 2.05270e+03 1.95299e+03 2.11781e+03 1.78818e+03
5.00480e+05 5.00000e+02 1.82243e+03 2.37956e+03 1.26530e+03 1.95422e+03 2.11844e+03 1.79000e+03
5.01120e+05 5.01000e+02 2.11142e+03 2.23078e+03 1.99206e+03 1.95789e+03 2.11804e+03 1.79774e+03
5.01760e+05 5.01000e+02 2.11142e+03 2.23078e+03 1.99206e+03 1.96336e+03 2.11847e+03 1.80825e+03
5.02400e+05 5.02000e+02 2.24478e+03 2.40081e+03 2.08876e+03 1.97047e+03 2.12159e+03 1.81934e+03
5.03040e+05 5.03000e+02 2.21530e+03 2.33891e+03 2.09169e+03 1.97923e+03 2.12796e+03 1.83049e+03
5.03680e+05 5.03000e+02 2.21530e+03 2.33891e+03 2.09169e+03 1.98943e+03 2.13605e+03 1.84281e+03
5.04320e+05 5.04000e+02 2.08222e+03 2.23112e+03 1.93333e+03 2.00049e+03 2.14313e+03 1.85784e+03
5.04960e+05 5.04000e+02 2.08222e+03 2.23112e+03 1.93333e+03 2.01165e+03 2.14692e+03 1.87639e+03
5.05600e+05 5.05000e+02 2.14500e+03 2.33070e+03 1.95931e+03 2.02237e+03 2.14682e+03 1.89793e+03
5.06240e+05 5.06000e+02 2.16797e+03 2.38283e+03 1.95310e+03 2.03253e+03 2.14418e+03 1.92087e+03
5.06880e+05 5.06000e+02 2.16797e+03 2.38283e+03 1.95310e+03 2.04237e+03 2.14159e+03 1.94316e+03
5.07520e+05 5.07000e+02 2.06708e+03 2.22559e+03 1.90858e+03 2.05227e+03 2.14141e+03 1.96313e+03
5.08160e+05 5.08000e+02 1.85560e+03 2.46962e+03 1.24157e+03 2.06245e+03 2.14444e+03 1.98045e+03
5.08800e+05 5.08000e+02 1.85560e+03 2.46962e+03 1.24157e+03 2.07287e+03 2.14959e+03 1.99615e+03
5.09440e+05 5.09000e+02 2.16583e+03 2.38087e+03 1.95080e+03 2.08328e+03 2.15502e+03 2.01154e+03
5.10080e+05 5.10000e+02 2.10053e+03 2.35032e+03 1.85074e+03 2.09326e+03 2.15952e+03 2.02699e+03
5.10720e+05 5.10000e+02 2.10053e+03 2.35032e+03 1.85074e+03 2.10227e+03 2.16287e+03 2.04167e+03
5.11360e+05 5.11000e+02 1.89931e+03 2.04132e+03 1.75730e+03 2.10963e+03 2.16522e+03 2.05405e+03
5.12000e+05 5.12000e+02 2.22523e+03 2.42056e+03 2.02990e+03 2.11464e+03 2.16660e+03 2.06268e+03
5.12640e+05 5.12000e+02 2.22523e+03 2.42056e+03 2.02990e+03 2.11682e+03 2.16738e+03 2.06627e+03
5.13280e+05 5.13000e+02 2.26707e+03 2.32708e+03 2.20706e+03 2.11610e+03 2.16892e+03 2.06329e+03
5.13920e+05 5.13000e+02 2.26707e+03 2.32708e+03 2.20706e+03 2.11283e+03 2.17277e+03 2.05290e+03
5.14560e+05 5.14000e+02 2.27366e+03 2.35733e+03 2.18999e+03 2.10761e+03 2.17885e+03 2.03637e+03
5.15200e+05 5.15000e+02 2.16250e+03 2.41390e+03 1.91110e+03 2.10117e+03 2.18550e+03 2.01683e+03
5.15840e+05 5.15000e+02 2.16250e+03 2.41390e+03 1.91110e+03 2.09437e+03 2.19109e+03 1.99765e+03
5.16480e+05 5.16000e+02 2.14699e+03 2.37487e+03 1.91911e+03 2.08826e+03 2.19482e+03 1.98170e+03
5.17120e+05 5.17000e+02 1.67465e+03 2.60805e+03 7.41255e+02 2.08398e+03 2.19689e+03 1.97107e+03
5.17760e+05 5.17000e+02 1.67465e+03 2.60805e+03 7.41255e+02 2.08255e+03 2.19806e+03 1.96705e+03
5.18400e+05 5.18000e+02 1.85273e+03 2.48068e+03 1.22479e+03 2.08464e+03 2.19923e+03 1.97005e+03
5.19040e+05 5.19000e+02 2.25232e+03 2.34800e+03 2.15664e+03 2.09027e+03 2.20098e+03 1.97957e+03
5.19680e+05 5.19000e+02 2.25232e+03 2.34800e+03 2.15664e+03 2.09872e+03 2.20316e+03 1.99428e+03
5.20320e+05 5.20000e+02 2.12342e+03 2.22992e+03 2.01692e+03 2.10844e+03 2.20449e+03 2.01240e+03
5.20960e+05 5.20000e+02 2.12342e+03 2.22992e+03 2.01692e+03 2.11727e+03 2.20269e+03 2.03185e+03
5.21600e+05 5.21000e+02 2.18647e+03 2.27042e+03 2.10251e+03 2.12292e+03 2.19568e+03 2.05016e+03
5.22240e+05 5.22000e+02 1.91673e+03 2.16895e+03 1.66452e+03 2.12376e+03 2.18396e+03 2.06355e+03
5.22880e+05 5.22000e+02 1.91673e+03 2.16895e+03 1.66452e+03 2.11936e+03 2.17299e+03 2.06572e+03
5.23520e+05 5.23000e+02 2.17715e+03 2.35212e+03 2.00218e+03 2.11066e+03 2.17013e+03 2.05118e+03
5.24160e+05 5.24000e+02 2.17038e+03 2.42119e+03 1.91957e+03 2.09955e+03 2.17491e+03 2.02419e+03
5.24800e+05 5.24000e+02 2.17038e+03 2.42119e+03 1.91957e+03 2.08820e+03 2.18228e+03 1.99412e+03
5.25440e+05 5.25000e+02 2.06806e+03 2.51832e+03 1.61779e+03 2.07840e+03 2.18909e+03 1.96771e+03
5.26080e+05 5.26000e+02 1.90061e+03 2.74149e+03 1.05974e+03 2.07116e+03 2.19382e+03 1.94850e+03
5.26720e+05 5.26000e+02 1.90061e+03 2.74149e+03 1.05974e+03 2.06679e+03 2.19581e+03 1.93777e+03
5.27360e+05 5.27000e+02 1.92320e+03 2.26256e+03 1.58385e+03 2.06511e+03 2.19500e+03 1.93522e+03
5.28000e+05 5.28000e+02 2.04544e+03 2.30834e+03 1.78254e+03 2.06573e+03 2.19205e+03 1.93942e+03
5.28640e+05 5.28000e+02 2.04544e+03 2.30834e+03 1.78254e+03 2.06810e+03 2.18791e+03 1.94828e+03
5.29280e+05 5.29000e+02 2.18109e+03 2.39658e+03 1.96560e+03 2.07147e+03 2.18329e+03 1.95964e+03
5.29920e+05 5.29000e+02 2.18109e+03 2.39658e+03 1.96560e+03 2.07488e+03 2.17812e+03 1.97164e+03
5.30560e+05 5.30000e+02 2.23514e+03 2.36349e+03 2.10679e+03 2.07727e+03 2.17185e+03 1.98270e+03
5.31200e+05 5.31000e+02 1.90623e+03 2.48146e+03 1.33099e+03 2.07772e+03 2.16432e+03 1.99112e+03
5.31840e+05 5.31000e+02 1.90623e+03 2.48146e+03 1.33099e+03 2.07577e+03 2.15674e+03 1.99481e+03
5.32480e+05 5.32000e+02 2.15052e+03 2.38680e+03 1.91423e+03 2.07168e+03 2.15151e+03 1.99186e+03
5.33120e+05 5.33000e+02 2.02553e+03 2.25644e+03 1.79462e+03 2.06637e+03 2.15049e+03 1.98224e+03
5.33760e+05 5.33000e+02 2.02553e+03 2.25644e+03 1.79462e+03 2.06110e+03 2.15346e+03 1.96874e+03
5.34400e+05 5.34000e+02 2.06200e+03 2.56067e+03 1.56333e+03 2.05707e+03 2.15891e+03 1.95523e+03
5.35040e+05 5.35000e+02 2.17540e+03 2.33646e+03 2.01435e+03 2.05495e+03 2.16543e+03 1.94447e+03
5.35680e+05 5.35000e+02 2.17540e+03 2.33646e+03 2.01435e+03 2.05485e+03 2.17229e+03 1.93740e+03
5.36320e+05 5.36000e+02 2.23333e+03 2.43492e+03 2.03175e+03 2.05639e+03 2.17945e+03 1.93333e+03
5.36960e+05 5.36000e+02 2.23333e+03 2.43492e+03 2.03175e+03 2.05895e+03 2.18720e+03 1.93070e+03
5.37600e+05 5.37000e+02 1.69687e+03 2.73203e+03 6.61719e+02 2.06191e+03 2.19559e+03 1.92823e+03
5.38240e+05 5.38000e+02 2.29517e+03 2.57499e+03 2.01536e+03 2.06482e+03 2.20396e+03 1.92568e+03
5.38880e+05 5.38000e+02 2.29517e+03 2.57499e+03 2.01536e+03 2.06757e+03 2.21125e+03 1.92390e+03
5.39520e+05 5.39000e+02 2.17927e+03 2.42018e+03 1.93835e+03 2.07030e+03 2.21667e+03 1.92393e+03
5.40160e+05 5.40000e+02 1.39243e+03 2.26396e+03 5.20898e+02 2.07311e+03 2.21982e+03 1.92641e+03
5.40800e+05 5.40000e+02 1.39243e+03 2.26396e+03 5.20898e+02 2.07586e+03 2.22038e+03 1.93133e+03
5.41440e+05 5.41000e+02 2.12236e+03 2.27049e+03 1.97422e+03 2.07819e+03 2.21801e+03 1.93837e+03
5.42080e+05 5.42000e+02 2.26565e+03 2.43571e+03 2.09560e+03 2.07983e+03 2.21288e+03 1.94679e+03
5.42720e+05 5.42000e+02 2.26565e+03 2.43571e+03 2.09560e+03 2.08062e+03 2.20627e+03 1.95497e+03
5.43360e+05 5.43000e+02 1.50424e+03 2.59087e+03 4.17606e+02 2.08020e+03 2.20029e+03 1.96011e+03
5.44000e+05 5.44000e+02 1.86463e+03 2.38163e+03 1.34763e+03 2.07790e+03 2.19701e+03 1.95879e+03
5.44640e+05 5.44000e+02 1.86463e+03 2.38163e+03 1.34763e+03 2.07303e+03 2.19730e+03 1.94876e+03
5.45280e+05 5.45000e+02 1.99293e+03 2.44045e+03 1.54540e+03 2.06537e+03 2.20022e+03 1.93052e+03
5.45920e+05 5.45000e+02 1.99293e+03 2.44045e+03 1.54540e+03 2.05532e+03 2.20389e+03 1.90675e+03
5.46560e+05 5.46000e+02 2.37245e+03 2.47996e+03 2.26494e+03 2.04353e+03 2.20674e+03 1.88033e+03
5.47200e+05 5.47000e+02 2.23522e+03 2.44321e+03 2.02723e+03 2.03053e+03 2.20812e+03 1.85294e+03
5.47840e+05 5.47000e+02 2.23522e+03 2.44321e+03 2.02723e+03 2.01657e+03 2.20781e+03 1.82533e+03
5.48480e+05 5.48000e+02 2.20087e+03 2.57179e+03 1.82995e+03 2.00192e+03 2.20542e+03 1.79842e+03
5.49120e+05 5.49000e+02 2.13922e+03 2.44435e+03 1.83410e+03 1.98732e+03 2.20036e+03 1.77429e+03
5.49760e+05 5.49000e+02 2.13922e+03 2.44435e+03 1.83410e+03 1.97417e+03 2.19243e+03 1.75591e+03
5.50400e+05 5.50000e+02 2.28701e+03 2.46381e+03 2.11021e+03 1.96437e+03 2.18256e+03 1.74618e+03
5.51040e+05 5.51000e+02 2.26155e+03 2.44628e+03 2.07682e+03 1.95985e+03 2.17294e+03 1.74675e+03
5.51680e+05 5.51000e+02 2.26155e+03 2.44628e+03 2.07682e+03 1.96189e+03 2.16633e+03 1.75745e+03
5.52320e+05 5.52000e+02 1.92250e+03 2.58226e+03 1.26274e+03 1.97084e+03 2.16504e+03 1.77663e+03
5.52960e+05 5.52000e+02 1.92250e+03 2.58226e+03 1.26274e+03 1.98602e+03 2.17000e+03 1.80205e+03
5.53600e+05 5.53000e+02 2.29171e+03 2.54446e+03 2.03895e+03 2.00607e+03 2.18052e+03 1.83163e+03
5.54240e+05 5.54000e+02 1.91590e+03 2.62242e+03 1.20939e+03 2.02930e+03 2.19485e+03 1.86375e+03
5.54880e+05 5.54000e+02 1.91590e+03 2.62242e+03 1.20939e+03 2.05394e+03 2.21076e+03 1.89711e+03
5.55520e+05 5.55000e+02 2.22664e+03 2.64083e+03 1.81245e+03 2.07825e+03 2.22602e+03 1.93048e+03
5.56160e+05 5.56000e+02 2.42383e+03 2.60219e+03 2.24546e+03 2.10067e+03 2.23875e+03 1.96259e+03
5.56800e+05 5.56000e+02 2.42383e+03 2.60219e+03 2.24546e+03 2.11990e+03 2.24793e+03 1.99188e+03
5.57440e+05 5.57000e+02 2.14042e+03 2.32185e+03 1.95899e+03 2.13509e+03 2.25387e+03 2.01631e+03
5.58080e+05 5.58000e+02 2.08034e+03 2.39514e+03 1.76555e+03 2.14580e+03 2.25796e+03 2.03365e+03
5.58720e+05 5.58000e+02 2.08034e+03 2.39514e+03 1.76555e+03 2.15226e+03 2.26170e+03 2.04282e+03
5.59360e+05 5.59000e+02 1.50283e+03 2.32168e+03 6.83976e+02 2.15530e+03 2.26558e+03 2.04502e+03
5.60000e+05 5.60000e+02 1.98730e+03 2.58435e+03 1.39024e+03 2.15631e+03 2.26919e+03 2.04342e+03
5.60640e+05 5.60000e+02 1.98730e+03 2.58435e+03 1.39024e+03 2.15674e+03 2.27202e+03 2.04147e+03
5.61280e+05 5.61000e+02 2.16069e+03 2.48769e+03 1.83369e+03 2.15761e+03 2.27393e+03 2.04130e+03
5.61920e+05 5.61000e+02 2.16069e+03 2.48769e+03 1.83369e+03 2.15899e+03 2.27507e+03 2.04291e+03
5.62560e+05 5.62000e+02 2.33061e+03 2.53928e+03 2.12194e+03 2.15981e+03 2.27549e+03 2.04413e+03
5.63200e+05 5.63000e+02 2.18289e+03 2.37733e+03 1.98845e+03 2.15827e+03 2.27511e+03 2.04142e+03
5.63840e+05 5.63000e+02 2.18289e+03 2.37733e+03 1.98845e+03 2.15263e+03 2.27401e+03 2.03125e+03
5.64480e+05 5.64000e+02 2.18736e+03 2.56681e+03 1.80790e+03 2.14211e+03 2.27311e+03 2.01112e+03
5.65120e+05 5.65000e+02 1.42904e+03 2.49720e+03 3.60880e+02 2.12739e+03 2.27407e+03 1.98071e+03
5.65760e+05 5.65000e+02 1.42904e+03 2.49720e+03 3.60880e+02 2.11047e+03 2.27835e+03 1.94259e+03
5.66400e+05 5.66000e+02 2.35865e+03 2.53045e+03 2.18685e+03 2.09409e+03 2.28640e+03 1.90178e+03
5.67040e+05 5.67000e+02 2.03513e+03 2.50767e+03 1.56260e+03 2.08085e+03 2.29753e+03 1.86416e+03
5.67680e+05 5.67000e+02 2.03513e+03 2.50767e+03 1.56260e+03 2.07233e+03 2.31004e+03 1.83463e+03
5.68320e+05 5.68000e+02 2.16667e+03 2.40435e+03 1.92898e+03 2.06861e+03 2.32123e+03 1.81598e+03
5.68960e+05 5.68000e+02 2.16667e+03 2.40435e+03 1.92898e+03 2.06829e+03 2.32789e+03 1.80869e+03
5.69600e+05 5.69000e+02 2.25723e+03 2.48831e+03 2.02615e+03 2.06935e+03 2.32748e+03 1.81123e+03
5.70240e+05 5.70000e+02 2.05551e+03 2.51269e+03 1.59833e+03 2.07006e+03 2.31946e+03 1.82066e+03
5.70880e+05 5.70000e+02 2.05551e+03 2.51269e+03 1.59833e+03 2.06953e+03 2.30570e+03 1.83335e+03
5.71520e+05 5.71000e+02 2.21754e+03 2.42651e+03 2.00856e+03 2.06783e+03 2.28967e+03 1.84599e+03
5.72160e+05 5.72000e+02 1.91315e+03 2.66519e+03 1.16111e+03 2.06578e+03 2.27499e+03 1.85656e+03
5.72800e+05 5.72000e+02 1.91315e+03 2.66519e+03 1.16111e+03 2.06447e+03 2.26430e+03 1.86463e+03
5.73440e+05 5.73000e+02 1.93576e+03 2.42213e+03 1.44939e+03 2.06488e+03 2.25887e+03 1.87089e+03
5.74080e+05 5.74000e+02 2.21253e+03 2.40822e+03 2.01684e+03 2.06754e+03 2.25883e+03 1.87626e+03
5.74720e+05 5.74000e+02 2.21253e+03 2.40822e+03 2.01684e+03 2.07243e+03 2.26363e+03 1.88122e+03
5.75360e+05 5.75000e+02 2.33481e+03 2.63963e+03 2.02998e+03 2.07893e+03 2.27226e+03 1.88560e+03
5.76000e+05 5.76000e+02 1.98964e+03 2.67560e+03 1.30367e+03 2.08595e+03 2.28300e+03 1.88890e+03
5.76640e+05 5.76000e+02 1.98964e+03 2.67560e+03 1.30367e+03 2.09219e+03 2.29335e+03 1.89103e+03
5.77280e+05 5.77000e+02 1.93704e+03 2.54040e+03 1.33368e+03 2.09658e+03 2.30064e+03 1.89253e+03
5.77920e+05 5.77000e+02 1.93704e+03 2.54040e+03 1.33368e+03 2.09871e+03 2.30317e+03 1.89426e+03
5.78560e+05 5.78000e+02 1.91414e+03 2.93204e+03 8.96235e+02 2.09899e+03 2.30101e+03 1.89697e+03
5.79200e+05 5.79000e+02 2.21998e+03 2.48595e+03 1.95401e+03 2.09835e+03 2.29577e+03 1.90093e+03
5.79840e+05 5.79000e+02 2.21998e+03 2.48595e+03 1.95401e+03 2.09772e+03 2.28979e+03 1.90565e+03
5.80480e+05 5.80000e+02 2.32023e+03 2.52792e+03 2.11254e+03 2.09753e+03 2.28499e+03 1.91007e+03
5.81120e+05 5.81000e+02 1.39615e+03 2.34737e+03 4.44939e+02 2.09753e+03 2.28204e+03 1.91302e+03
5.81760e+05 5.81000e+02 1.39615e+03 2.34737e+03 4.44939e+02 2.09702e+03 2.28001e+03 1.91404e+03
5.82400e+05 5.82000e+02 2.21226e+03 2.44227e+03 1.98226e+03 2.09538e+03 2.27682e+03 1.91394e+03
5.83040e+05 5.83000e+02 2.39012e+03 2.48610e+03 2.29413e+03 2.09248e+03 2.27047e+03 1.91449e+03
5.83680e+05 5.83000e+02 2.39012e+03 2.48610e+03 2.29413e+03 2.08869e+03 2.26025e+03 1.91713e+03
5.84320e+05 5.84000e+02 2.32624e+03 2.49801e+03 2.15447e+03 2.08442e+03 2.24718e+03 1.92167e+03
5.84960e+05 5.84000e+02 2.32624e+03 2.49801e+03 2.15447e+03 2.07968e+03 2.23341e+03 1.92595e+03
5.85600e+05 5.85000e+02 1.93737e+03 2.28536e+03 1.58938e+03 2.07420e+03 2.22106e+03 1.92735e+03
5.86240e+05 5.86000e+02 1.84969e+03 2.74659e+03 9.52799e+02 2.06803e+03 2.21129e+03 1.92478e+03
5.86880e+05 5.86000e+02 1.84969e+03 2.74659e+03 9.52799e+02 2.06191e+03 2.20445e+03 1.91936e+03
5.87520e+05 5.87000e+02 2.20250e+03 2.38629e+03 2.01872e+03 2.05721e+03 2.20091e+03 1.91351e+03
5.88160e+05 5.88000e+02 2.15763e+03 2.67289e+03 1.64237e+03 2.05535e+03 2.20111e+03 1.90960e+03
5.88800e+05 5.88000e+02 2.15763e+03 2.67289e+03 1.64237e+03 2.05709e+03 2.20501e+03 1.90917e+03
5.89440e+05 5.89000e+02 2.43609e+03 2.58612e+03 2.28605e+03 2.06202e+03 2.21149e+03 1.91254e+03
5.90080e+05 5.90000e+02 1.94893e+03 2.58945e+03 1.30842e+03 2.06882e+03 2.21870e+03 1.91894e+03
5.90720e+05 5.90000e+02 1.94893e+03 2.58945e+03 1.30842e+03 2.07589e+03 2.22512e+03 1.92667e+03
5.91360e+05 5.91000e+02 1.71892e+03 2.75117e+03 6.86665e+02 2.08203e+03 2.23042e+03 1.93364e+03
5.92000e+05 5.92000e+02 2.37939e+03 2.57681e+03 2.18197e+03 2.08686e+03 2.23530e+03 1.93842e+03
5.92640e+05 5.92000e+02 2.37939e+03 2.57681e+03 2.18197e+03 2.09083e+03 2.24034e+03 1.94132e+03
5.93280e+05 5.93000e+02 2.38497e+03 2.63666e+03 2.13327e+03 2.09476e+03 2.24487e+03 1.94465e+03
5.93920e+05 5.93000e+02 2.38497e+03 2.63666e+03 2.13327e+03 2.09912e+03 2.24689e+03 1.95135e+03
5.94560e+05 5.94000e+02 2.35093e+03 2.49946e+03 2.20241e+03 2.10365e+03 2.24424e+03 1.96305e+03
5.95200e+05 5.95000e+02 2.05604e+03 2.72855e+03 1.38354e+03 2.10756e+03 2.23633e+03 1.97879e+03
5.95840e+05 5.95000e+02 2.05604e+03 2.72855e+03 1.38354e+03 2.11023e+03 2.22592e+03 1.99454e+03
5.96480e+05 5.96000e+02 1.78899e+03 2.81978e+03 7.58201e+02 2.11174e+03 2.21994e+03 2.00355e+03
5.97120e+05 5.97000e+02 1.61375e+03 2.89082e+03 3.36671e+02 2.11302e+03 2.22628e+03 1.99977e+03
5.97760e+05 5.97000e+02 1.61375e+03 2.89082e+03 3.36671e+02 2.11544e+03 2.24647e+03 1.98441e+03
5.98400e+05 5.98000e+02 2.28572e+03 2.52030e+03 2.05114e+03 2.12005e+03 2.27531e+03 1.96478e+03
5.99040e+05 5.99000e+02 1.98158e+03 2.27377e+03 1.68940e+03 2.12694e+03 2.30616e+03 1.94773e+03
5.99680e+05 5.99000e+02 1.98158e+03 2.27377e+03 1.68940e+03 2.13494e+03 2.33318e+03 1.93670e+03
6.00320e+05 6.00000e+02 2.50825e+03 2.69702e+03 2.31948e+03 2.14176e+03 2.35194e+03 1.93158e+03
6.00960e+05 6.00000e+02 2.50825e+03 2.69702e+03 2.31948e+03 2.14488e+03 2.36035e+03 1.92942e+03
6.01600e+05 6.01000e+02 2.31309e+03 2.48727e+03 2.13891e+03 2.14248e+03 2.35900e+03 1.92596e+03
6.02240e+05 6.02000e+02 1.66647e+03 2.45826e+03 8.74682e+02 2.13415e+03 2.35058e+03 1.91772e+03
6.02880e+05 6.02000e+02 1.66647e+03 2.45826e+03 8.74682e+02 2.12109e+03 2.33838e+03 1.90380e+03
6.03520e+05 6.03000e+02 2.41287e+03 2.53828e+03 2.28747e+03 2.10582e+03 2.32513e+03 1.88651e+03
6.04160e+05 6.04000e+02 2.59159e+03 2.73299e+03 2.45019e+03 2.09147e+03 2.31251e+03 1.87044e+03
6.04800e+05 6.04000e+02 2.59159e+03 2.73299e+03 2.45019e+03 2.08086e+03 2.30129e+03 1.86043e+03
6.05440e+05 6.05000e+02 2.13925e+03 2.64800e+03 1.63049e+03 2.07555e+03 2.29137e+03 1.85974e+03
6.06080e+05 6.06000e+02 2.31187e+03 2.44678e+03 2.17695e+03 2.07566e+03 2.28215e+03 1.86916e+03
6.06720e+05 6.06000e+02 2.31187e+03 2.44678e+03 2.17695e+03 2.08028e+03 2.27335e+03 1.88721e+03
6.07360e+05 6.07000e+02 1.95579e+03 2.68964e+03 1.22195e+03 2.08842e+03 2.26592e+03 1.91092e+03
6.08000e+05 6.08000e+02 1.78951e+03 2.77814e+03 8.00878e+02 2.09943e+03 2.26211e+03 1.93675e+03
6.08640e+05 6.08000e+02 1.78951e+03 2.77814e+03 8.00878e+02 2.11302e+03 2.26461e+03 1.96143e+03
6.09280e+05 6.09000e+02 1.88970e+03 2.72751e+03 1.05190e+03 2.12886e+03 2.27499e+03 1.98272e+03
6.09920e+05 6.09000e+02 1.88970e+03 2.72751e+03 1.05190e+03 2.14623e+03 2.29255e+03 1.99992e+03
6.10560e+05 6.10000e+02 2.45203e+03 2.55705e+03 2.34701e+03 2.16383e+03 2.31405e+03 2.01362e+03
6.11200e+05 6.11000e+02 2.43310e+03 2.58837e+03 2.27782e+03 2.17971e+03 2.33500e+03 2.02442e+03
6.11840e+05 6.11000e+02 2.43310e+03 2.58837e+03 2.27782e+03 2.19159e+03 2.35142e+03 2.03175e+03
6.12480e+05 6.12000e+02 2.44760e+03 2.58854e+03 2.30665e+03 2.19744e+03 2.36109e+03 2.03379e+03
6.13120e+05 6.13000e+02 2.34544e+03 2.56774e+03 2.12313e+03 2.19625e+03 2.36401e+03 2.02850e+03
6.13760e+05 6.13000e+02 2.34544e+03 2.56774e+03 2.12313e+03 2.18862e+03 2.36189e+03 2.01536e+03
6.14400e+05 6.14000e+02 2.47756e+03 2.72681e+03 2.22831e+03 2.17678e+03 2.35719e+03 1.99637e+03
6.15040e+05 6.15000e+02 2.32555e+03 2.63924e+03 2.01186e+03 2.16406e+03 2.35224e+03 1.97587e+03
6.15680e+05 6.15000e+02 2.32555e+03 2.63924e+03 2.01186e+03 2.15402e+03 2.34885e+03 1.95919e+03
6.16320e+05 6.16000e+02 2.45324e+03 2.60773e+03 2.29875e+03 2.14953e+03 2.34810e+03 1.95096e+03
6.16960e+05 6.16000e+02 2.45324e+03 2.60773e+03 2.29875e+03 2.15224e+03 2.35041e+03 1.95406e+03
6.17600e+05 6.17000e+02 2.40785e+03 2.72287e+03 2.09283e+03 2.16240e+03 2.35573e+03 1.96907e+03
6.18240e+05 6.18000e+02 2.21866e+03 2.63897e+03 1.79835e+03 2.17913e+03 2.36391e+03 1.99436e+03
6.18880e+05 6.18000e+02 2.21866e+03 2.63897e+03 1.79835e+03 2.20078e+03 2.37490e+03 2.02666e+03
6.19520e+05 6.19000e+02 2.07358e+03 3.04850e+03 1.09866e+03 2.22534e+03 2.38878e+03 2.06191e+03
6.20160e+05 6.20000e+02 2.47200e+03 2.61265e+03 2.33136e+03 2.25091e+03 2.40559e+03 2.09624e+03
6.20800e+05 6.20000e+02 2.47200e+03 2.61265e+03 2.33136e+03 2.27582e+03 2.42498e+03 2.12666e+03
6.21440e+05 6.21000e+02 2.40272e+03 2.72697e+03 2.07846e+03 2.29866e+03 2.44594e+03 2.15137e+03
6.22080e+05 6.22000e+02 1.87959e+03 2.65502e+03 1.10415e+03 2.31816e+03 2.46659e+03 2.16972e+03
6.22720e+05 6.22000e+02 1.87959e+03 2.65502e+03 1.10415e+03 2.33324e+03 2.48447e+03 2.18202e+03
6.23360e+05 6.23000e+02 2.19531e+03 2.82163e+03 1.56899e+03 2.34326e+03 2.49736e+03 2.18916e+03
6.24000e+05 6.24000e+02 2.17735e+03 2.73627e+03 1.61842e+03 2.34823e+03 2.50436e+03 2.19209e+03
6.24640e+05 6.24000e+02 2.17735e+03 2.73627e+03 1.61842e+03 2.34881e+03 2.50635e+03 2.19127e+03
6.25280e+05 6.25000e+02 2.52738e+03 2.72912e+03 2.32565e+03 2.34592e+03 2.50528e+03 2.18655e+03
6.25920e+05 6.25000e+02 2.52738e+03 2.72912e+03 2.32565e+03 2.34021e+03 2.50299e+03 2.17744e+03
6.26560e+05 6.26000e+02 1.93658e+03 2.89865e+03 9.74511e+02 2.33201e+03 2.50029e+03 2.16373e+03
6.27200e+05 6.27000e+02 2.38083e+03 2.64193e+03 2.11974e+03 2.32144e+03 2.49692e+03 2.14597e+03
6.27840e+05 6.27000e+02 2.38083e+03 2.64193e+03 2.11974e+03 2.30883e+03 2.49212e+03 2.12554e+03
6.28480e+05 6.28000e+02 2.43794e+03 2.67703e+03 2.19886e+03 2.29496e+03 2.48547e+03 2.10445e+03
6.29120e+05 6.29000e+02 2.29892e+03 2.50154e+03 2.09630e+03 2.28093e+03 2.47744e+03 2.08442e+03
6.29760e+05 6.29000e+02 2.29892e+03 2.50154e+03 2.09630e+03 2.26782e+03 2.46947e+03 2.06617e+03
6.30400e+05 6.30000e+02 2.19961e+03 2.78046e+03 1.61877e+03 2.25645e+03 2.46359e+03 2.04930e+03
6.31040e+05 6.31000e+02 2.01437e+03 2.68597e+03 1.34276e+03 2.24739e+03 2.46200e+03 2.03279e+03
6.31680e+05 6.31000e+02 2.01437e+03 2.68597e+03 1.34276e+03 2.24109e+03 2.46618e+03 2.01601e+03
6.32320e+05 6.32000e+02 2.19280e+03 2.62978e+03 1.75582e+03 2.23788e+03 2.47611e+03 1.99966e+03
6.32960e+05 6.32000e+02 2.19280e+03 2.62978e+03 1.75582e+03 2.23783e+03 2.48980e+03 1.98585e+03
6.33600e+05 6.33000e+02 2.54331e+03 2.71251e+03 2.37411e+03 2.24052e+03 2.50370e+03 1.97734e+03
6.34240e+05 6.34000e+02 1.99047e+03 2.90708e+03 1.07387e+03 2.24501e+03 2.51362e+03 1.97639e+03
6.34880e+05 6.34000e+02 1.99047e+03 2.90708e+03 1.07387e+03 2.24988e+03 2.51601e+03 1.98375e+03
6.35520e+05 6.35000e+02 2.41633e+03 2.54885e+03 2.28381e+03 2.25371e+03 2.50928e+03 1.99815e+03
6.36160e+05 6.36000e+02 1.74077e+03 2.69317e+03 7.88358e+02 2.25558e+03 2.49490e+03 2.01625e+03
6.36800e+05 6.36000e+02 1.74077e+03 2.69317e+03 7.88358e+02 2.25532e+03 2.47758e+03 2.03306e+03
6.37440e+05 6.37000e+02 2.55704e+03 2.73961e+03 2.37447e+03 2.25342e+03 2.46361e+03 2.04323e+03
6.38080e+05 6.38000e+02 2.35290e+03 2.48744e+03 2.21836e+03 2.25060e+03 2.45757e+03 2.04363e+03
6.38720e+05 6.38000e+02 2.35290e+03 2.48744e+03 2.21836e+03 2.24746e+03 2.45937e+03 2.03555e+03
6.39360e+05 6.39000e+02 2.33340e+03 2.58808e+03 2.07872e+03 2.24416e+03 2.46489e+03 2.02343e+03
6.40000e+05 6.40000e+02 2.19544e+03 2.79342e+03 1.59745e+03 2.24051e+03 2.46933e+03 2.01169e+03
6.40640e+05 6.40000e+02 2.19544e+03 2.79342e+03 1.59745e+03 2.23633e+03 2.46976e+03 2.00290e+03
6.41280e+05 6.41000e+02 2.37303e+03 2.69910e+03 2.04696e+03 2.23187e+03 2.46598e+03 1.99776e+03
6.41920e+05 6.41000e+02 2.37303e+03 2.69910e+03 2.04696e+03 2.22789e+03 2.45992e+03 1.99586e+03
6.42560e+05 6.42000e+02 1.96890e+03 2.66467e+03 1.27313e+03 2.22539e+03 2.45445e+03 1.99633e+03
6.43200e+05 6.43000e+02 1.90748e+03 2.90901e+03 9.05961e+02 2.22516e+03 2.45194e+03 1.99839e+03
6.43840e+05 6.43000e+02 1.90748e+03 2.90901e+03 9.05961e+02 2.22752e+03 2.45331e+03 2.00173e+03
6.44480e+05 6.44000e+02 2.54050e+03 2.62493e+03 2.45607e+03 2.23220e+03 2.45757e+03 2.00683e+03
6.45120e+05 6.45000e+02 2.05982e+03 2.69013e+03 1.42951e+03 2.23836e+03 2.46211e+03 2.01462e+03
6.45760e+05 6.45000e+02 2.05982e+03 2.69013e+03 1.42951e+03 2.24467e+03 2.46371e+03 2.02563e+03
6.46400e+05 6.46000e+02 2.29890e+03 2.56168e+03 2.03612e+03 2.24952e+03 2.45988e+03 2.03916e+03
6.47040e+05 6.47000e+02 2.36267e+03 2.57780e+03 2.14754e+03 2.25148e+03 2.44987e+03 2.05310e+03
6.47680e+05 6.47000e+02 2.36267e+03 2.57780e+03 2.14754e+03 2.24990e+03 2.43495e+03 2.06485e+03
6.48320e+05 6.48000e+02 2.31058e+03 2.50877e+03 2.11239e+03 2.24502e+03 2.41783e+03 2.07222e+03
6.48960e+05 6.48000e+02 2.31058e+03 2.50877e+03 2.11239e+03 2.23784e+03 2.40163e+03 2.07405e+03
6.49600e+05 6.49000e+02 1.78741e+03 2.83049e+03 7.44334e+02 2.22974e+03 2.38866e+03 2.07082e+03
6.50240e+05 6.50000e+02 2.56372e+03 2.75577e+03 2.37166e+03 2.22214e+03 2.37963e+03 2.06465e+03
6.50880e+05 6.50000e+02 2.56372e+03 2.75577e+03 2.37166e+03 2.21628e+03 2.37415e+03 2.05841e+03
6.51520e+05 6.51000e+02 2.46208e+03 2.71916e+03 2.20500e+03 2.21296e+03 2.37154e+03 2.05438e+03
6.52160e+05 6.52000e+02 2.35192e+03 2.48020e+03 2.22363e+03 2.21225e+03 2.37135e+03 2.05315e+03
6.52800e+05 6.52000e+02 2.35192e+03 2.48020e+03 2.22363e+03 2.21351e+03 2.37350e+03 2.05352e+03
6.53440e+05 6.53000e+02 2.18828e+03 2.95624e+03 1.42033e+03 2.21579e+03 2.37848e+03 2.05310e+03
6.54080e+05 6.54000e+02 2.36893e+03 2.56753e+03 2.17033e+03 2.21847e+03 2.38748e+03 2.04946e+03
6.54720e+05 6.54000e+02 2.36893e+03 2.56753e+03 2.17033e+03 2.22158e+03 2.40166e+03 2.04149e+03
6.55360e+05 6.55000e+02 1.99369e+03 2.92038e+03 1.06699e+03 2.22567e+03 2.42113e+03 2.03021e+03
6.56000e+05 6.56000e+02 2.56175e+03 2.75399e+03 2.36950e+03 2.23138e+03 2.44448e+03 2.01829e+03
6.56640e+05 6.56000e+02 2.56175e+03 2.75399e+03 2.36950e+03 2.23898e+03 2.46930e+03 2.00866e+03
6.57280e+05 6.57000e+02 2.42280e+03 2.81684e+03 2.02875e+03 2.24815e+03 2.49299e+03 2.00332e+03
6.57920e+05 6.57000e+02 2.42280e+03 2.81684e+03 2.02875e+03 2.25807e+03 2.51330e+03 2.00284e+03
6.58560e+05 6.58000e+02 2.57628e+03 2.78637e+03 2.36619e+03 2.26759e+03 2.52856e+03 2.00662e+03
6.59200e+05 6.59000e+02 2.27106e+03 2.76015e+03 1.78198e+03 2.27568e+03 2.53777e+03 2.01358e+03
6.59840e+05 6.59000e+02 2.27106e+03 2.76015e+03 1.78198e+03 2.28184e+03 2.54100e+03 2.02267e+03
6.60480e+05 6.60000e+02 2.22353e+03 2.35112e+03 2.09594e+03 2.28635e+03 2.53954e+03 2.03317e+03
6.61120e+05 6.61000e+02 2.11474e+03 2.86351e+03 1.36597e+03 2.29019e+03 2.53566e+03 2.04472e+03
6.61760e+05 6.61000e+02 2.11474e+03 2.86351e+03 1.36597e+03 2.29460e+03 2.53175e+03 2.05744e+03
6.62400e+05 6.62000e+02 1.98738e+03 2.94516e+03 1.02960e+03 2.30060e+03 2.52937e+03 2.07183e+03
6.63040e+05 6.63000e+02 2.36819e+03 2.61483e+03 2.12154e+03 2.30851e+03 2.52880e+03 2.08822e+03
6.63680e+05 6.63000e+02 2.36819e+03 2.61483e+03 2.12154e+03 2.31777e+03 2.52940e+03 2.10614e+03
6.64320e+05 6.64000e+02 2.32091e+03 2.60644e+03 2.03539e+03 2.32700e+03 2.53041e+03 2.12360e+03
6.64960e+05 6.64000e+02 2.32091e+03 2.60644e+03 2.03539e+03 2.33441e+03 2.53177e+03 2.13705e+03
6.65600e+05 6.65000e+02 2.42839e+03 2.76105e+03 2.09573e+03 2.33818e+03 2.53456e+03 2.14181e+03
6.66240e+05 6.66000e+02 2.35898e+03 2.71604e+03 2.00192e+03 2.33710e+03 2.54048e+03 2.13372e+03
6.66880e+05 6.66000e+02 2.35898e+03 2.71604e+03 2.00192e+03 2.33093e+03 2.55050e+03 2.11135e+03
6.67520e+05 6.67000e+02 2.38606e+03 2.56419e+03 2.20793e+03 2.32056e+03 2.56390e+03 2.07722e+03
6.68160e+05 6.68000e+02 2.58604e+03 2.76773e+03 2.40434e+03 2.30778e+03 2.57874e+03 2.03682e+03
6.68800e+05 6.68000e+02 2.58604e+03 2.76773e+03 2.40434e+03 2.29480e+03 2.59294e+03 1.99667e+03
6.69440e+05 6.69000e+02 1.96540e+03 2.76156e+03 1.16924e+03 2.28375e+03 2.60498e+03 1.96253e+03
6.70080e+05 6.70000e+02 2.40867e+03 2.73102e+03 2.08631e+03 2.27622e+03 2.61405e+03 1.93838e+03
6.70720e+05 6.70000e+02 2.40867e+03 2.73102e+03 2.08631e+03 2.27311e+03 2.61997e+03 1.92625e+03
6.71360e+05 6.71000e+02 2.13731e+03 2.81914e+03 1.45548e+03 2.27466e+03 2.62291e+03 1.92641e+03
6.72000e+05 6.72000e+02 2.38052e+03 2.67499e+03 2.08605e+03 2.28040e+03 2.62304e+03 1.93776e+03
6.72640e+05 6.72000e+02 2.38052e+03 2.67499e+03 2.08605e+03 2.28923e+03 2.62024e+03 1.95822e+03
6.73280e+05 6.73000e+02 2.45786e+03 2.62814e+03 2.28759e+03 2.29949e+03 2.61400e+03 1.98498e+03
6.73920e+05 6.73000e+02 2.45786e+03 2.62814e+03 2.28759e+03 2.30940e+03 2.60383e+03 2.01497e+03
6.74560e+05 6.74000e+02 2.08245e+03 2.70963e+03 1.45527e+03 2.31740e+03 2.58972e+03 2.04509e+03
6.75200e+05 6.75000e+02 2.57179e+03 2.79218e+03 2.35141e+03 2.32252e+03 2.57269e+03 2.07234e+03
6.75840e+05 6.75000e+02 2.57179e+03 2.79218e+03 2.35141e+03 2.32450e+03 2.55515e+03 2.09385e+03
6.76480e+05 6.76000e+02 2.02729e+03 2.93117e+03 1.12340e+03 2.32385e+03 2.54030e+03 2.10740e+03
6.77120e+05 6.77000e+02 2.53828e+03 2.95126e+03 2.12529e+03 2.32147e+03 2.53060e+03 2.11234e+03
6.77760e+05 6.77000e+02 2.53828e+03 2.95126e+03 2.12529e+03 2.31831e+03 2.52620e+03 2.11042e+03
6.78400e+05 6.78000e+02 2.55670e+03 2.74730e+03 2.36611e+03 2.31517e+03 2.52522e+03 2.10512e+03
6.79040e+05 6.79000e+02 2.43790e+03 2.58643e+03 2.28936e+03 2.31256e+03 2.52538e+03 2.09974e+03
6.79680e+05 6.79000e+02 2.43790e+03 2.58643e+03 2.28936e+03 2.31065e+03 2.52535e+03 2.09596e+03
6.80320e+05 6.80000e+02 2.21539e+03 2.87482e+03 1.55596e+03 2.30946e+03 2.52494e+03 2.09399e+03
6.80960e+05 6.80000e+02 2.21539e+03 2.87482e+03 1.55596e+03 2.30909e+03 2.52471e+03 2.09348e+03
6.81600e+05 6.81000e+02 2.30082e+03 2.64500e+03 1.95665e+03 2.30991e+03 2.52542e+03 2.09440e+03
6.82240e+05 6.82000e+02 1.82191e+03 2.90770e+03 7.36124e+02 2.31251e+03 2.52768e+03 2.09735e+03
6.82880e+05 6.82000e+02 1.82191e+03 2.90770e+03 7.36124e+02 2.31735e+03 2.53132e+03 2.10337e+03
6.83520e+05 6.83000e+02 2.00424e+03 3.08556e+03 9.22925e+02 2.32437e+03 2.53504e+03 2.11370e+03
6.84160e+05 6.84000e+02 2.55867e+03 2.68262e+03 2.43472e+03 2.33287e+03 2.53638e+03 2.12936e+03
6.84800e+05 6.84000e+02 2.55867e+03 2.68262e+03 2.43472e+03 2.34145e+03 2.53224e+03 2.15066e+03
6.85440e+05 6.85000e+02 1.51566e+03 2.61719e+03 4.14129e+02 2.34821e+03 2.51961e+03 2.17680e+03
6.86080e+05 6.86000e+02 2.04578e+03 2.76289e+03 1.32868e+03 2.35105e+03 2.49665e+03 2.20544e+03
6.86720e+05 6.86000e+02 2.04578e+03 2.76289e+03 1.32868e+03 2.34828e+03 2.46461e+03 2.23194e+03
6.87360e+05 6.87000e+02 2.65325e+03 2.84862e+03 2.45788e+03 2.33919e+03 2.43056e+03 2.24781e+03
6.88000e+05 6.88000e+02 2.33766e+03 2.89866e+03 1.77667e+03 2.32415e+03 2.40834e+03 2.23996e+03
6.88640e+05 6.88000e+02 2.33766e+03 2.89866e+03 1.77667e+03 2.30415e+03 2.40446e+03 2.20383e+03
6.89280e+05 6.89000e+02 2.47295e+03 2.55165e+03 2.39424e+03 2.28034e+03 2.40887e+03 2.15181e+03
6.89920e+05 6.89000e+02 2.47295e+03 2.55165e+03 2.39424e+03 2.25404e+03 2.41300e+03 2.09509e+03
6.90560e+05 6.90000e+02 2.41039e+03 2.75159e+03 2.06918e+03 2.22709e+03 2.41483e+03 2.03935e+03
6.91200e+05 6.91000e+02 2.54306e+03 2.74217e+03 2.34396e+03 2.20190e+03 2.41560e+03 1.98821e+03
6.91840e+05 6.91000e+02 2.54306e+03 2.74217e+03 2.34396e+03 2.18122e+03 2.41746e+03 1.94497e+03
6.92480e+05 6.92000e+02 2.55710e+03 2.70197e+03 2.41224e+03 2.16746e+03 2.42211e+03 1.91280e+03
6.93120e+05 6.93000e+02 2.29528e+03 2.87829e+03 1.71228e+03 2.16222e+03 2.43014e+03 1.89430e+03
6.93760e+05 6.93000e+02 2.29528e+03 2.87829e+03 1.71228e+03 2.16601e+03 2.44114e+03 1.89088e+03
6.94400e+05 6.94000e+02 2.57898e+03 2.74179e+03 2.41617e+03 2.17829e+03 2.45415e+03 1.90242e+03
6.95040e+05 6.95000e+02 2.52977e+03 2.76864e+03 2.29090e+03 2.19777e+03 2.46814e+03 1.92740e+03
6.95680e+05 6.95000e+02 2.52977e+03 2.76864e+03 2.29090e+03 2.22274e+03 2.48220e+03 1.96329e+03
6.96320e+05 6.96000e+02 2.47697e+03 2.91925e+03 2.03470e+03 2.25123e+03 2.49524e+03 2.00721e+03
6.96960e+05 6.96000e+02 2.47697e+03 2.91925e+03 2.03470e+03 2.28121e+03 2.50589e+03 2.05654e+03
6.97600e+05 6.97000e+02 2.36944e+03 2.58689e+03 2.15199e+03 2.31090e+03 2.51278e+03 2.10901e+03
6.98240e+05 6.98000e+02 2.44217e+03 2.56461e+03 2.31973e+03 2.33891e+03 2.51521e+03 2.16261e+03
6.98880e+05 6.98000e+02 2.44217e+03 2.56461e+03 2.31973e+03 2.36442e+03 2.51371e+03 2.21513e+03
6.99520e+05 6.99000e+02 2.25032e+03 2.82106e+03 1.67958e+03 2.38707e+03 2.51039e+03 2.26376e+03
7.00160e+05 7.00000e+02 2.47540e+03 2.80373e+03 2.14706e+03 2.40670e+03 2.50870e+03 2.30470e+03
7.00800e+05 7.00000e+02 2.47540e+03 2.80373e+03 2.14706e+03 2.42323e+03 2.51266e+03 2.33380e+03
7.01440e+05 7.01000e+02 2.34401e+03 2.83220e+03 1.85582e+03 2.43654e+03 2.52423e+03 2.34885e+03
7.02080e+05 7.02000e+02 2.39334e+03 3.02100e+03 1.76568e+03 2.44644e+03 2.54113e+03 2.35176e+03
7.02720e+05 7.02000e+02 2.39334e+03 3.02100e+03 1.76568e+03 2.45276e+03 2.55927e+03 2.34625e+03
7.03360e+05 7.03000e+02 2.52511e+03 2.77994e+03 2.27028e+03 2.45549e+03 2.57603e+03 2.33495e+03
7.04000e+05 7.04000e+02 2.48644e+03 2.75145e+03 2.22144e+03 2.45485e+03 2.59051e+03 2.31919e+03
7.04640e+05 7.04000e+02 2.48644e+03 2.75145e+03 2.22144e+03 2.45134e+03 2.60261e+03 2.30008e+03
7.05280e+05 7.05000e+02 2.54997e+03 2.85481e+03 2.24514e+03 2.44569e+03 2.61253e+03 2.27886e+03
7.05920e+05 7.05000e+02 2.54997e+03 2.85481e+03 2.24514e+03 2.43875e+03 2.62064e+03 2.25686e+03
7.06560e+05 7.06000e+02 2.64723e+03 2.78906e+03 2.50540e+03 2.43148e+03 2.62761e+03 2.23535e+03
7.07200e+05 7.07000e+02 2.33068e+03 3.02373e+03 1.63763e+03 2.42485e+03 2.63412e+03 2.21558e+03
7.07840e+05 7.07000e+02 2.33068e+03 3.02373e+03 1.63763e+03 2.41976e+03 2.64058e+03 2.19893e+03
7.08480e+05 7.08000e+02 2.10837e+03 3.32242e+03 8.94324e+02 2.41695e+03 2.64700e+03 2.18690e+03
7.09120e+05 7.09000e+02 2.34572e+03 2.92928e+03 1.76216e+03 2.41698e+03 2.65316e+03 2.18080e+03
7.09760e+05 7.09000e+02 2.34572e+03 2.92928e+03 1.76216e+03 2.42006e+03 2.65896e+03 2.18116e+03
7.10400e+05 7.10000e+02 2.49049e+03 2.75557e+03 2.22541e+03 2.42594e+03 2.66476e+03 2.18712e+03
7.11040e+05 7.11000e+02 2.43478e+03 2.81112e+03 2.05844e+03 2.43368e+03 2.67151e+03 2.19585e+03
7.11680e+05 7.11000e+02 2.43478e+03 2.81112e+03 2.05844e+03 2.44167e+03 2.68035e+03 2.20299e+03
7.12320e+05 7.12000e+02 2.77600e+03 2.97472e+03 2.57728e+03 2.44802e+03 2.69199e+03 2.20404e+03
7.12960e+05 7.12000e+02 2.77600e+03 2.97472e+03 2.57728e+03 2.45113e+03 2.70609e+03 2.19617e+03
7.13600e+05 7.13000e+02 2.49031e+03 2.68338e+03 2.29723e+03 2.45023e+03 2.72111e+03 2.17934e+03
7.14240e+05 7.14000e+02 2.41819e+03 2.88683e+03 1.94956e+03 2.44561e+03 2.73480e+03 2.15641e+03
7.14880e+05 7.14000e+02 2.41819e+03 2.88683e+03 1.94956e+03 2.43853e+03 2.74488e+03 2.13218e+03
7.15520e+05 7.15000e+02 2.56250e+03 2.69802e+03 2.42698e+03 2.43092e+03 2.74989e+03 2.11195e+03
7.16160e+05 7.16000e+02 2.49436e+03 2.78402e+03 2.20470e+03 2.42487e+03 2.74955e+03 2.10019e+03
7.16800e+05 7.16000e+02 2.49436e+03 2.78402e+03 2.20470e+03 2.42206e+03 2.74469e+03 2.09943e+03
7.17440e+05 7.17000e+02 2.29533e+03 2.63982e+03 1.95083e+03 2.42330e+03 2.73667e+03 2.10993e+03
7.18080e+05 7.18000e+02 2.63000e+03 2.79131e+03 2.46869e+03 2.42847e+03 2.72688e+03 2.13006e+03
7.18720e+05 7.18000e+02 2.63000e+03 2.79131e+03 2.46869e+03 2.43671e+03 2.71635e+03 2.15706e+03
7.19360e+05 7.19000e+02 2.23626e+03 3.24724e+03 1.22528e+03 2.44678e+03 2.70574e+03 2.18782e+03
7.20000e+05 7.20000e+02 1.39661e+03 2.71687e+03 7.63440e+01 2.45735e+03 2.69545e+03 2.21924e+03
7.20640e+05 7.20000e+02 1.39661e+03 2.71687e+03 7.63440e+01 2.46715e+03 2.68565e+03 2.24865e+03
7.21280e+05 7.21000e+02 2.51696e+03 2.88375e+03 2.15016e+03 2.47522e+03 2.67629e+03 2.27416e+03
7.21920e+05 7.21000e+02 2.51696e+03 2.88375e+03 2.15016e+03 2.48092e+03 2.66703e+03 2.29482e+03
7.22560e+05 7.22000e+02 2.55755e+03 2.84019e+03 2.27492e+03 2.48369e+03 2.65708e+03 2.31030e+03
7.23200e+05 7.23000e+02 2.45617e+03 3.20146e+03 1.71088e+03 2.48257e+03 2.64517e+03 2.31998e+03
7.23840e+05 7.23000e+02 2.45617e+03 3.20146e+03 1.71088e+03 2.47615e+03 2.63070e+03 2.32160e+03
7.24480e+05 7.24000e+02 2.59224e+03 2.85652e+03 2.32796e+03 2.46316e+03 2.61600e+03 2.31032e+03
7.25120e+05 7.25000e+02 2.62651e+03 2.83280e+03 2.42023e+03 2.44343e+03 2.60674e+03 2.28012e+03
7.25760e+05 7.25000e+02 2.62651e+03 2.83280e+03 2.42023e+03 2.41848e+03 2.60755e+03 2.22942e+03
7.26400e+05 7.26000e+02 2.74301e+03 2.86536e+03 2.62066e+03 2.39130e+03 2.61800e+03 2.16460e+03
7.27040e+05 7.27000e+02 2.08047e+03 3.04336e+03 1.11758e+03 2.36557e+03 2.63474e+03 2.09640e+03
7.27680e+05 7.27000e+02 2.08047e+03 3.04336e+03 1.11758e+03 2.34479e+03 2.65459e+03 2.03498e+03
7.28320e+05 7.28000e+02 2.60695e+03 2.84141e+03 2.37249e+03 2.33160e+03 2.67555e+03 1.98765e+03
7.28960e+05 7.28000e+02 2.60695e+03 2.84141e+03 2.37249e+03 2.32746e+03 2.69655e+03 1.95837e+03
7.29600e+05 7.29000e+02 2.44788e+03 2.69174e+03 2.20402e+03 2.33257e+03 2.71709e+03 1.94805e+03
7.30240e+05 7.30000e+02 1.98486e+03 3.09480e+03 8.74912e+02 2.34577e+03 2.73685e+03 1.95468e+03
7.30880e+05 7.30000e+02 1.98486e+03 3.09480e+03 8.74912e+02 2.36476e+03 2.75559e+03 1.97393e+03
7.31520e+05 7.31000e+02 2.57365e+03 2.76736e+03 2.37993e+03 2.38664e+03 2.77306e+03 2.00021e+03
7.32160e+05 7.32000e+02 2.67366e+03 2.91022e+03 2.43710e+03 2.40851e+03 2.78869e+03 2.02833e+03
7.32800e+05 7.32000e+02 2.67366e+03 2.91022e+03 2.43710e+03 2.42795e+03 2.80114e+03 2.05476e+03
7.33440e+05 7.33000e+02 2.32955e+03 2.85404e+03 1.80506e+03 2.44313e+03 2.80825e+03 2.07801e+03
7.34080e+05 7.34000e+02 2.58043e+03 2.97096e+03 2.18990e+03 2.45284e+03 2.80764e+03 2.09805e+03
7.34720e+05 7.34000e+02 2.58043e+03 2.97096e+03 2.18990e+03 2.45680e+03 2.79816e+03 2.11544e+03
7.35360e+05 7.35000e+02 2.59234e+03 2.93142e+03 2.25326e+03 2.45573e+03 2.78095e+03 2.13051e+03
7.36000e+05 7.36000e+02 2.21771e+03 3.41562e+03 1.01981e+03 2.45127e+03 2.75965e+03 2.14288e+03
7.36640e+05 7.36000e+02 2.21771e+03 3.41562e+03 1.01981e+03 2.44538e+03 2.73909e+03 2.15168e+03
7.37280e+05 7.37000e+02 2.46740e+03 2.84295e+03 2.09186e+03 2.43993e+03 2.72332e+03 2.15654e+03
7.37920e+05 7.37000e+02 2.46740e+03 2.84295e+03 2.09186e+03 2.43627e+03 2.71405e+03 2.15850e+03
7.38560e+05 7.38000e+02 2.58816e+03 2.71868e+03 2.45764e+03 2.43518e+03 2.71073e+03 2.15963e+03
7.39200e+05 7.39000e+02 2.65557e+03 2.79715e+03 2.51399e+03 2.43674e+03 2.71207e+03 2.16141e+03
7.39840e+05 7.39000e+02 2.65557e+03 2.79715e+03 2.51399e+03 2.44035e+03 2.71735e+03 2.16334e+03
7.40480e+05 7.40000e+02 2.67485e+03 2.88775e+03 2.46194e+03 2.44498e+03 2.72694e+03 2.16302e+03
7.41120e+05 7.41000e+02 2.03713e+03 3.06372e+03 1.01053e+03 2.44961e+03 2.74157e+03 2.15766e+03
7.41760e+05 7.41000e+02 2.03713e+03 3.06372e+03 1.01053e+03 2.45366e+03 2.76124e+03 2.14608e+03
7.42400e+05 7.42000e+02 2.58973e+03 2.80275e+03 2.37672e+03 2.45717e+03 2.78433e+03 2.13001e+03
7.43040e+05 7.43000e+02 2.46036e+03 2.66746e+03 2.25327e+03 2.46074e+03 2.80785e+03 2.11363e+03
7.43680e+05 7.43000e+02 2.46036e+03 2.66746e+03 2.25327e+03 2.46512e+03 2.82839e+03 2.10184e+03
7.44320e+05 7.44000e+02 2.50307e+03 2.80210e+03 2.20404e+03 2.47059e+03 2.84274e+03 2.09844e+03
7.44960e+05 7.44000e+02 2.50307e+03 2.80210e+03 2.20404e+03 2.47673e+03 2.84846e+03 2.10501e+03
7.45600e+05 7.45000e+02 2.62600e+03 2.89921e+03 2.35278e+03 2.48254e+03 2.84435e+03 2.12073e+03
7.46240e+05 7.46000e+02 1.45173e+03 2.62856e+03 2.74904e+02 2.48699e+03 2.83117e+03 2.14280e+03
7.46880e+05 7.46000e+02 1.45173e+03 2.62856e+03 2.74904e+02 2.48940e+03 2.81170e+03 2.16709e+03
7.47520e+05 7.47000e+02 2.54054e+03 2.88685e+03 2.19423e+03 2.48970e+03 2.79019e+03 2.18922e+03
7.48160e+05 7.48000e+02 2.11056e+03 2.90960e+03 1.31152e+03 2.48834e+03 2.77074e+03 2.20593e+03
7.48800e+05 7.48000e+02 2.11056e+03 2.90960e+03 1.31152e+03 2.48570e+03 2.75527e+03 2.21614e+03
7.49440e+05 7.49000e+02 2.08972e+03 3.17071e+03 1.00873e+03 2.48161e+03 2.74224e+03 2.22098e+03
7.50080e+05 7.50000e+02 2.73432e+03 2.88645e+03 2.58220e+03 2.47505e+03 2.72775e+03 2.22235e+03
7.50720e+05 7.50000e+02 2.73432e+03 2.88645e+03 2.58220e+03 2.46475e+03 2.70831e+03 2.22119e+03
7.51360e+05 7.51000e+02 1.83724e+03 3.07385e+03 6.00639e+02 2.44983e+03 2.68312e+03 2.21654e+03
7.52000e+05 7.52000e+02 2.75703e+03 2.91954e+03 2.59451e+03 2.43019e+03 2.65398e+03 2.20641e+03
7.52640e+05 7.52000e+02 2.75703e+03 2.91954e+03 2.59451e+03 2.40665e+03 2.62330e+03 2.19000e+03
7.53280e+05 7.53000e+02 2.63555e+03 2.87490e+03 2.39621e+03 2.38084e+03 2.59251e+03 2.16918e+03
7.53920e+05 7.53000e+02 2.63555e+03 2.87490e+03 2.39621e+03 2.35490e+03 2.56220e+03 2.14761e+03
7.54560e+05 7.54000e+02 2.31556e+03 3.31203e+03 1.31909e+03 2.33089e+03 2.53349e+03 2.12829e+03
7.55200e+05 7.55000e+02 2.60953e+03 2.85941e+03 2.35965e+03 2.31050e+03 2.50940e+03 2.11160e+03
7.55840e+05 7.55000e+02 2.60953e+03 2.85941e+03 2.35965e+03 2.29505e+03 2.49473e+03 2.09536e+03
7.56480e+05 7.56000e+02 2.59763e+03 2.89207e+03 2.30319e+03 2.28560e+03 2.49383e+03 2.07736e+03
7.57120e+05 7.57000e+02 2.42514e+03 2.99176e+03 1.85852e+03 2.28286e+03 2.50723e+03 2.05849e+03
7.57760e+05 7.57000e+02 2.42514e+03 2.99176e+03 1.85852e+03 2.28696e+03 2.53103e+03 2.04289e+03
7.58400e+05 7.58000e+02 2.79482e+03 3.04273e+03 2.54692e+03 2.29734e+03 2.55953e+03 2.03516e+03
7.59040e+05 7.59000e+02 2.70165e+03 2.98656e+03 2.41673e+03 2.31296e+03 2.58808e+03 2.03784e+03
7.59680e+05 7.59000e+02 2.70165e+03 2.98656e+03 2.41673e+03 2.33246e+03 2.61423e+03 2.05069e+03
7.60320e+05 7.60000e+02 2.62728e+03 2.78320e+03 2.47136e+03 2.35444e+03 2.63725e+03 2.07163e+03
7.60960e+05 7.60000e+02 2.62728e+03 2.78320e+03 2.47136e+03 2.37762e+03 2.65721e+03 2.09804e+03
7.61600e+05 7.61000e+02 2.49479e+03 2.73671e+03 2.25287e+03 2.40107e+03 2.67442e+03 2.12772e+03
7.62240e+05 7.62000e+02 1.55176e+03 2.70464e+03 3.98884e+02 2.42432e+03 2.68950e+03 2.15913e+03
7.62880e+05 7.62000e+02 1.55176e+03 2.70464e+03 3.98884e+02 2.44728e+03 2.70349e+03 2.19107e+03
7.63520e+05 7.63000e+02 2.16002e+03 2.74339e+03 1.57665e+03 2.46999e+03 2.71751e+03 2.22247e+03
7.64160e+05 7.64000e+02 2.70282e+03 2.93631e+03 2.46933e+03 2.49219e+03 2.73198e+03 2.25241e+03
7.64800e+05 7.64000e+02 2.70282e+03 2.93631e+03 2.46933e+03 2.51293e+03 2.74564e+03 2.28021e+03
7.65440e+05 7.65000e+02 2.13492e+03 2.94594e+03 1.32391e+03 2.53016e+03 2.75508e+03 2.30524e+03
7.66080e+05 7.66000e+02 2.73012e+03 3.03591e+03 2.42434e+03 2.54106e+03 2.75573e+03 2.32639e+03
7.66720e+05 7.66000e+02 2.73012e+03 3.03591e+03 2.42434e+03 2.54292e+03 2.74416e+03 2.34169e+03
7.67360e+05 7.67000e+02 2.69635e+03 2.93865e+03 2.45404e+03 2.53439e+03 2.72016e+03 2.34862e+03
7.68000e+05 7.68000e+02 2.53116e+03 2.86268e+03 2.19964e+03 2.51613e+03 2.68719e+03 2.34507e+03
7.68640e+05 7.68000e+02 2.53116e+03 2.86268e+03 2.19964e+03 2.49065e+03 2.65035e+03 2.33095e+03
7.69280e+05 7.69000e+02 2.38033e+03 2.59605e+03 2.16461e+03 2.46166e+03 2.61361e+03 2.30971e+03
7.69920e+05 7.69000e+02 2.38033e+03 2.59605e+03 2.16461e+03 2.43328e+03 2.57880e+03 2.28776e+03
7.70560e+05 7.70000e+02 2.62184e+03 2.96907e+03 2.27460e+03 2.40934e+03 2.54710e+03 2.27158e+03
7.71200e+05 7.71000e+02 2.08162e+03 3.07416e+03 1.08909e+03 2.39273e+03 2.52063e+03 2.26482e+03
7.71840e+05 7.71000e+02 2.08162e+03 3.07416e+03 1.08909e+03 2.38491e+03 2.50239e+03 2.26744e+03
7.72480e+05 7.72000e+02 2.66340e+03 2.78635e+03 2.54045e+03 2.38581e+03 2.49513e+03 2.27649e+03
7.73120e+05 7.73000e+02 2.62877e+03 2.92632e+03 2.33123e+03 2.39397e+03 2.49988e+03 2.28805e+03
7.73760e+05 7.73000e+02 2.62877e+03 2.92632e+03 2.33123e+03 2.40707e+03 2.51482e+03 2.29932e+03
7.74400e+05 7.74000e+02 2.48128e+03 2.86090e+03 2.10166e+03 2.42241e+03 2.53560e+03 2.30921e+03
7.75040e+05 7.75000e+02 2.24921e+03 2.85229e+03 1.64614e+03 2.43737e+03 2.55721e+03 2.31752e+03
7.75680e+05 7.75000e+02 2.24921e+03 2.85229e+03 1.64614e+03 2.45004e+03 2.57603e+03 2.32405e+03
7.76320e+05 7.76000e+02 2.57473e+03 2.81669e+03 2.33277e+03 2.45958e+03 2.59087e+03 2.32830e+03
7.76960e+05 7.76000e+02 2.57473e+03 2.81669e+03 2.33277e+03 2.46618e+03 2.60268e+03 2.32968e+03
7.77600e+05 7.77000e+02 2.11627e+03 3.18958e+03 1.04297e+03 2.47064e+03 2.61296e+03 2.32832e+03
7.78240e+05 7.78000e+02 2.73267e+03 2.88657e+03 2.57877e+03 2.47380e+03 2.62195e+03 2.32565e+03
7.78880e+05 7.78000e+02 2.73267e+03 2.88657e+03 2.57877e+03 2.47611e+03 2.62815e+03 2.32406e+03
7.79520e+05 7.79000e+02 2.65902e+03 3.03875e+03 2.27930e+03 2.47757e+03 2.62972e+03 2.32542e+03
7.80160e+05 7.80000e+02 2.52765e+03 2.85840e+03 2.19690e+03 2.47787e+03 2.62617e+03 2.32956e+03
7.80800e+05 7.80000e+02 2.52765e+03 2.85840e+03 2.19690e+03 2.47658e+03 2.61928e+03 2.33389e+03
7.81440e+05 7.81000e+02 2.31206e+03 3.08236e+03 1.54176e+03 2.47360e+03 2.61234e+03 2.33487e+03
7.82080e+05 7.82000e+02 2.51586e+03 2.63568e+03 2.39604e+03 2.46941e+03 2.60834e+03 2.33048e+03
7.82720e+05 7.82000e+02 2.51586e+03 2.63568e+03 2.39604e+03 2.46509e+03 2.60843e+03 2.32174e+03
7.83360e+05 7.83000e+02 2.70239e+03 2.95365e+03 2.45113e+03 2.46197e+03 2.61186e+03 2.31207e+03
7.84000e+05 7.84000e+02 2.52734e+03 2.81659e+03 2.23809e+03 2.46106e+03 2.61685e+03 2.30528e+03
7.84640e+05 7.84000e+02 2.52734e+03 2.81659e+03 2.23809e+03 2.46269e+03 2.62145e+03 2.30393e+03
7.85280e+05 7.85000e+02 2.36527e+03 2.93343e+03 1.79711e+03 2.46639e+03 2.62402e+03 2.30877e+03
7.85920e+05 7.85000e+02 2.36527e+03 2.93343e+03 1.79711e+03 2.47136e+03 2.62382e+03 2.31891e+03
7.86560e+05 7.86000e+02 2.50286e+03 2.89107e+03 2.11465e+03 2.47687e+03 2.62151e+03 2.33222e+03
7.87200e+05 7.87000e+02 2.75262e+03 2.88788e+03 2.61735e+03 2.48252e+03 2.61921e+03 2.34582e+03
7.87840e+05 7.87000e+02 2.75262e+03 2.88788e+03 2.61735e+03 2.48819e+03 2.61994e+03 2.35645e+03
7.88480e+05 7.88000e+02 2.70678e+03 2.97380e+03 2.43976e+03 2.49379e+03 2.62605e+03 2.36153e+03
7.89120e+05 7.89000e+02 2.72778e+03 2.88216e+03 2.57340e+03 2.49905e+03 2.63786e+03 2.36024e+03
7.89760e+05 7.89000e+02 2.72778e+03 2.88216e+03 2.57340e+03 2.50366e+03 2.65366e+03 2.35366e+03
7.90400e+05 7.90000e+02 2.74405e+03 3.06481e+03 2.42328e+03 2.50754e+03 2.67133e+03 2.34376e+03
7.91040e+05 7.91000e+02 2.69617e+03 2.93100e+03 2.46135e+03 2.51104e+03 2.68956e+03 2.33251e+03
7.91680e+05 7.91000e+02 2.69617e+03 2.93100e+03 2.46135e+03 2.51491e+03 2.70798e+03 2.32185e+03
7.92320e+05 7.92000e+02 2.66633e+03 2.82394e+03 2.50872e+03 2.52015e+03 2.72664e+03 2.31367e+03
7.92960e+05 7.92000e+02 2.66633e+03 2.82394e+03 2.50872e+03 2.52763e+03 2.74549e+03 2.30976e+03
7.93600e+05 7.93000e+02 2.60465e+03 2.82509e+03 2.38421e+03 2.53788e+03 2.76436e+03 2.31140e+03
7.94240e+05 7.94000e+02 2.47632e+03 2.71116e+03 2.24147e+03 2.55096e+03 2.78295e+03 2.31897e+03
7.94880e+05 7.94000e+02 2.47632e+03 2.71116e+03 2.24147e+03 2.56643e+03 2.80092e+03 2.33194e+03
7.95520e+05 7.95000e+02 2.59825e+03 2.95830e+03 2.23821e+03 2.58342e+03 2.81779e+03 2.34904e+03
7.96160e+05 7.96000e+02 2.43077e+03 2.71063e+03 2.15090e+03 2.60079e+03 2.83283e+03 2.36875e+03
7.96800e+05 7.96000e+02 2.43077e+03 2.71063e+03 2.15090e+03 2.61727e+03 2.84497e+03 2.38958e+03
7.97440e+05 7.97000e+02 2.58735e+03 2.81780e+03 2.35690e+03 2.63159e+03 2.85300e+03 2.41017e+03
7.98080e+05 7.98000e+02 2.41871e+03 3.13278e+03 1.70464e+03 2.64263e+03 2.85596e+03 2.42929e+03
7.98720e+05 7.98000e+02 2.41871e+03 3.13278e+03 1.70464e+03 2.64960e+03 2.85347e+03 2.44573e+03
7.99360e+05 7.99000e+02 2.74484e+03 2.90345e+03 2.58624e+03 2.65213e+03 2.84590e+03 2.45836e+03
8.00000e+05 8.00000e+02 2.21624e+03 2.93196e+03 1.50053e+03 2.65027e+03 2.83427e+03 2.46627e+03
8.00640e+05 8.00000e+02 2.21624e+03 2.93196e+03 1.50053e+03 2.64444e+03 2.82004e+03 2.46884e+03
8.01280e+05 8.01000e+02 2.56965e+03 2.89917e+03 2.24013e+03 2.63537e+03 2.80497e+03 2.46577e+03
8.01920e+05 8.01000e+02 2.56965e+03 2.89917e+03 2.24013e+03 2.62400e+03 2.79095e+03 2.45704e+03
8.02560e+05 8.02000e+02 1.80689e+03 2.84819e+03 7.65596e+02 2.61138e+03 2.77955e+03 2.44320e+03
8.03200e+05 8.03000e+02 2.44516e+03 2.74062e+03 2.14970e+03 2.59845e+03 2.77147e+03 2.42542e+03
8.03840e+05 8.03000e+02 2.44516e+03 2.74062e+03 2.14970e+03 2.58580e+03 2.76610e+03 2.40550e+03
8.04480e+05 8.04000e+02 2.69263e+03 2.87431e+03 2.51094e+03 2.57355e+03 2.76169e+03 2.38541e+03
8.05120e+05 8.05000e+02 2.74738e+03 2.92462e+03 2.57014e+03 2.56119e+03 2.75578e+03 2.36660e+03
8.05760e+05 8.05000e+02 2.74738e+03 2.92462e+03 2.57014e+03 2.54771e+03 2.74583e+03 2.34959e+03
8.06400e+05 8.06000e+02 2.31311e+03 2.56550e+03 2.06072e+03 2.53199e+03 2.72968e+03 2.33431e+03
8.07040e+05 8.07000e+02 2.35848e+03 3.46421e+03 1.25276e+03 2.51357e+03 2.70637e+03 2.32078e+03
8.07680e+05 8.07000e+02 2.35848e+03 3.46421e+03 1.25276e+03 2.49313e+03 2.67674e+03 2.30952e+03
8.08320e+05 8.08000e+02 2.64190e+03 2.89488e+03 2.38891e+03 2.47256e+03 2.64366e+03 2.30145e+03
8.08960e+05 8.08000e+02 2.64190e+03 2.89488e+03 2.38891e+03 2.45434e+03 2.61137e+03 2.29731e+03
8.09600e+05 8.09000e+02 2.85305e+03 3.00981e+03 2.69630e+03 2.44062e+03 2.58424e+03 2.29700e+03
8.10240e+05 8.10000e+02 2.65439e+03 2.89411e+03 2.41467e+03 2.43245e+03 2.56575e+03 2.29915e+03
8.10880e+05 8.10000e+02 2.65439e+03 2.89411e+03 2.41467e+03 2.42968e+03 2.55766e+03 2.30169e+03
8.11520e+05 8.11000e+02 2.73418e+03 2.99446e+03 2.47389e+03 2.43135e+03 2.55956e+03 2.30314e+03
8.12160e+05 8.12000e+02 2.65713e+03 3.13277e+03 2.18148e+03 2.43649e+03 2.56964e+03 2.30333e+03
8.12800e+05 8.12000e+02 2.65713e+03 3.13277e+03 2.18148e+03 2.44449e+03 2.58631e+03 2.30267e+03
8.13440e+05 8.13000e+02 2.71437e+03 3.07878e+03 2.34996e+03 2.45528e+03 2.60888e+03 2.30167e+03
8.14080e+05 8.14000e+02 2.65611e+03 2.85307e+03 2.45916e+03 2.46897e+03 2.63679e+03 2.30116e+03
8.14720e+05 8.14000e+02 2.65611e+03 2.85307e+03 2.45916e+03 2.48560e+03 2.66895e+03 2.30226e+03
8.15360e+05 8.15000e+02 2.62330e+03 2.92795e+03 2.31865e+03 2.50486e+03 2.70375e+03 2.30597e+03
8.16000e+05 8.16000e+02 2.72969e+03 2.95724e+03 2.50215e+03 2.52604e+03 2.73952e+03 2.31256e+03
8.16640e+05 8.16000e+02 2.72969e+03 2.95724e+03 2.50215e+03 2.54815e+03 2.77485e+03 2.32145e+03
8.17280e+05 8.17000e+02 2.77766e+03 2.96354e+03 2.59178e+03 2.57012e+03 2.80859e+03 2.33166e+03
8.17920e+05 8.17000e+02 2.77766e+03 2.96354e+03 2.59178e+03 2.59091e+03 2.83962e+03 2.34221e+03
8.18560e+05 8.18000e+02 2.54352e+03 2.85542e+03 2.23163e+03 2.60966e+03 2.86685e+03 2.35247e+03
8.19200e+05 8.19000e+02 2.77898e+03 3.07163e+03 2.48633e+03 2.62579e+03 2.88937e+03 2.36222e+03
8.19840e+05 8.19000e+02 2.77898e+03 3.07163e+03 2.48633e+03 2.63911e+03 2.90665e+03 2.37157e+03
8.20480e+05 8.20000e+02 2.46148e+03 2.79508e+03 2.12789e+03 2.64979e+03 2.91864e+03 2.38094e+03
8.21120e+05 8.21000e+02 2.52884e+03 2.79347e+03 2.26420e+03 2.65825e+03 2.92572e+03 2.39077e+03
8.21760e+05 8.21000e+02 2.52884e+03 2.79347e+03 2.26420e+03 2.66490e+03 2.92852e+03 2.40129e+03
8.22400e+05 8.22000e+02 2.19794e+03 3.48737e+03 9.08501e+02 2.67008e+03 2.92783e+03 2.41234e+03
8.23040e+05 8.23000e+02 2.42842e+03 2.67896e+03 2.17789e+03 2.67393e+03 2.92447e+03 2.42338e+03
8.23680e+05 8.23000e+02 2.42842e+03 2.67896e+03 2.17789e+03 2.67633e+03 2.91908e+03 2.43358e+03
8.24320e+05 8.24000e+02 2.13975e+03 3.00751e+03 1.27200e+03 2.67692e+03 2.91197e+03 2.44187e+03
8.24960e+05 8.24000e+02 2.13975e+03 3.00751e+03 1.27200e+03 2.67505e+03 2.90327e+03 2.44683e+03
8.25600e+05 8.25000e+02 2.52438e+03 2.82398e+03 2.22478e+03 2.66990e+03 2.89331e+03 2.44650e+03
8.26240e+05 8.26000e+02 2.76466e+03 2.94279e+03 2.58652e+03 2.66064e+03 2.88270e+03 2.43858e+03
8.26880e+05 8.26000e+02 2.76466e+03 2.94279e+03 2.58652e+03 2.64666e+03 2.87229e+03 2.42103e+03
8.27520e+05 8.27000e+02 2.53425e+03 2.71881e+03 2.34968e+03 2.62777e+03 2.86289e+03 2.39265e+03
8.28160e+05 8.28000e+02 2.54385e+03 2.95809e+03 2.12962e+03 2.60439e+03 2.85507e+03 2.35371e+03
8.28800e+05 8.28000e+02 2.54385e+03 2.95809e+03 2.12962e+03 2.57771e+03 2.84880e+03 2.30663e+03
8.29440e+05 8.29000e+02 2.84353e+03 3.05347e+03 2.63359e+03 2.54978e+03 2.84351e+03 2.25604e+03
8.30080e+05 8.30000e+02 2.81907e+03 2.94978e+03 2.68835e+03 2.52315e+03 2.83842e+03 2.20788e+03
8.30720e+05 8.30000e+02 2.81907e+03 2.94978e+03 2.68835e+03 2.50039e+03 2.83289e+03 2.16789e+03
8.31360e+05 8.31000e+02 2.71653e+03 2.87056e+03 2.56251e+03 2.48345e+03 2.82675e+03 2.14015e+03
8.32000e+05 8.32000e+02 2.83165e+03 2.97085e+03 2.69246e+03 2.47345e+03 2.82044e+03 2.12646e+03
8.32640e+05 8.32000e+02 2.83165e+03 2.97085e+03 2.69246e+03 2.47073e+03 2.81486e+03 2.12660e+03
8.33280e+05 8.33000e+02 2.83251e+03 3.06307e+03 2.60195e+03 2.47511e+03 2.81107e+03 2.13915e+03
8.33920e+05 8.33000e+02 2.83251e+03 3.06307e+03 2.60195e+03 2.48604e+03 2.80988e+03 2.16221e+03
8.34560e+05 8.34000e+02 2.81218e+03 2.94441e+03 2.67995e+03 2.50271e+03 2.81153e+03 2.19388e+03
8.35200e+05 8.35000e+02 2.42623e+03 2.71467e+03 2.13779e+03 2.52400e+03 2.81572e+03 2.23227e+03
8.35840e+05 8.35000e+02 2.42623e+03 2.71467e+03 2.13779e+03 2.54868e+03 2.82186e+03 2.27549e+03
8.36480e+05 8.36000e+02 2.31708e+03 3.22567e+03 1.40849e+03 2.57546e+03 2.82942e+03 2.32151e+03
8.37120e+05 8.37000e+02 2.06608e+03 3.22314e+03 9.09017e+02 2.60314e+03 2.83803e+03 2.36824e+03
8.37760e+05 8.37000e+02 2.06608e+03 3.22314e+03 9.09017e+02 2.63048e+03 2.84737e+03 2.41359e+03
8.38400e+05 8.38000e+02 2.74716e+03 2.92669e+03 2.56763e+03 2.65612e+03 2.85678e+03 2.45545e+03
8.39040e+05 8.39000e+02 2.11102e+03 3.23110e+03 9.90947e+02 2.67833e+03 2.86491e+03 2.49175e+03
8.39680e+05 8.39000e+02 2.11102e+03 3.23110e+03 9.90947e+02 2.69509e+03 2.86971e+03 2.52046e+03
8.40320e+05 8.40000e+02 2.88054e+03 3.05955e+03 2.70154e+03 2.70427e+03 2.86894e+03 2.53959e+03
8.40960e+05 8.40000e+02 2.88054e+03 3.05955e+03 2.70154e+03 2.70424e+03 2.86108e+03 2.54741e+03
8.41600e+05 8.41000e+02 2.15649e+03 3.27875e+03 1.03424e+03 2.69448e+03 2.84636e+03 2.54260e+03
8.42240e+05 8.42000e+02 2.68687e+03 2.93046e+03 2.44329e+03 2.67577e+03 2.82733e+03 2.52420e+03
8.42880e+05 8.42000e+02 2.68687e+03 2.93046e+03 2.44329e+03 2.65008e+03 2.80813e+03 2.49202e+03
8.43520e+05 8.43000e+02 2.65760e+03 2.83031e+03 2.48489e+03 2.62021e+03 2.79249e+03 2.44792e+03
8.44160e+05 8.44000e+02 2.48278e+03 3.26952e+03 1.69605e+03 2.58919e+03 2.78207e+03 2.39630e+03
8.44800e+05 8.44000e+02 2.48278e+03 3.26952e+03 1.69605e+03 2.55969e+03 2.77649e+03 2.34288e+03
8.45440e+05 8.45000e+02 2.73474e+03 2.93789e+03 2.53160e+03 2.53371e+03 2.77423e+03 2.29319e+03
8.46080e+05 8.46000e+02 2.24454e+03 3.26696e+03 1.22212e+03 2.51257e+03 2.77361e+03 2.25153e+03
8.46720e+05 8.46000e+02 2.24454e+03 3.26696e+03 1.22212e+03 2.49701e+03 2.77348e+03 2.22053e+03
8.47360e+05 8.47000e+02 2.57078e+03 2.95732e+03 2.18424e+03 2.48727e+03 2.77325e+03 2.20129e+03
8.48000e+05 8.48000e+02 2.11353e+03 3.23006e+03 9.96997e+02 2.48313e+03 2.77245e+03 2.19382e+03
8.48640e+05 8.48000e+02 2.11353e+03 3.23006e+03 9.96997e+02 2.48395e+03 2.77059e+03 2.19732e+03
8.49280e+05 8.49000e+02 2.59996e+03 2.80195e+03 2.39796e+03 2.48865e+03 2.76733e+03 2.20998e+03
8.49920e+05 8.49000e+02 2.59996e+03 2.80195e+03 2.39796e+03 2.49576e+03 2.76285e+03 2.22866e+03
8.50560e+05 8.50000e+02 2.10865e+03 3.31450e+03 9.02810e+02 2.50353e+03 2.75789e+03 2.24918e+03
8.51200e+05 8.51000e+02 2.83862e+03 3.09509e+03 2.58214e+03 2.51023e+03 2.75350e+03 2.26696e+03
8.51840e+05 8.51000e+02 2.83862e+03 3.09509e+03 2.58214e+03 2.51431e+03 2.75074e+03 2.27787e+03
8.52480e+05 8.52000e+02 2.87770e+03 3.03571e+03 2.71970e+03 2.51469e+03 2.75013e+03 2.27926e+03
8.53120e+05 8.53000e+02 2.82411e+03 2.97894e+03 2.66928e+03 2.51096e+03 2.75126e+03 2.27067e+03
8.53760e+05 8.53000e+02 2.82411e+03 2.97894e+03 2.66928e+03 2.50336e+03 2.75268e+03 2.25403e+03
8.54400e+05 8.54000e+02 2.73208e+03 3.16660e+03 2.29757e+03 2.49290e+03 2.75251e+03 2.23330e+03
8.55040e+05 8.55000e+02 2.84183e+03 2.94077e+03 2.74289e+03 2.48148e+03 2.74935e+03 2.21361e+03
8.55680e+05 8.55000e+02 2.84183e+03 2.94077e+03 2.74289e+03 2.47166e+03 2.74319e+03 2.20013e+03
8.56320e+05 8.56000e+02 2.38483e+03 2.86877e+03 1.90089e+03 2.46615e+03 2.73549e+03 2.19681e+03
8.56960e+05 8.56000e+02 2.38483e+03 2.86877e+03 1.90089e+03 2.46723e+03 2.72871e+03 2.20574e+03
8.57600e+05 8.57000e+02 2.48425e+03 3.24640e+03 1.72209e+03 2.47611e+03 2.72531e+03 2.22690e+03
8.58240e+05 8.58000e+02 2.15958e+03 3.27364e+03 1.04551e+03 2.49274e+03 2.72693e+03 2.25854e+03
8.58880e+05 8.58000e+02 2.15958e+03 3.27364e+03 1.04551e+03 2.51582e+03 2.73381e+03 2.29783e+03
8.59520e+05 8.59000e+02 2.11788e+03 3.12487e+03 1.11089e+03 2.54297e+03 2.74454e+03 2.34140e+03
8.60160e+05 8.60000e+02 2.68578e+03 2.88075e+03 2.49080e+03 2.57109e+03 2.75666e+03 2.38551e+03
8.60800e+05 8.60000e+02 2.68578e+03 2.88075e+03 2.49080e+03 2.59681e+03 2.76797e+03 2.42565e+03
8.61440e+05 8.61000e+02 2.35291e+03 3.13262e+03 1.57320e+03 2.61691e+03 2.77761e+03 2.45621e+03
8.62080e+05 8.62000e+02 2.09863e+03 3.21360e+03 9.83659e+02 2.62873e+03 2.78575e+03 2.47170e+03
8.62720e+05 8.62000e+02 2.09863e+03 3.21360e+03 9.83659e+02 2.63057e+03 2.79189e+03 2.46925e+03
8.63360e+05 8.63000e+02 2.86659e+03 3.12555e+03 2.60764e+03 2.62217e+03 2.79461e+03 2.44973e+03
8.64000e+05 8.64000e+02 2.56368e+03 2.88556e+03 2.24180e+03 2.60478e+03 2.79347e+03 2.41609e+03
8.64640e+05 8.64000e+02 2.56368e+03 2.88556e+03 2.24180e+03 2.58081e+03 2.79014e+03 2.37147e+03
8.65280e+05 8.65000e+02 2.71367e+03 2.88672e+03 2.54061e+03 2.55306e+03 2.78759e+03 2.31854e+03
8.65920e+05 8.65000e+02 2.71367e+03 2.88672e+03 2.54061e+03 2.52423e+03 2.78865e+03 2.25981e+03
8.66560e+05 8.66000e+02 2.74557e+03 3.02183e+03 2.46931e+03 2.49672e+03 2.79491e+03 2.19853e+03
8.67200e+05 8.67000e+02 2.71304e+03 2.98319e+03 2.44288e+03 2.47271e+03 2.80606e+03 2.13937e+03
8.67840e+05 8.67000e+02 2.71304e+03 2.98319e+03 2.44288e+03 2.45412e+03 2.81992e+03 2.08831e+03
8.68480e+05 8.68000e+02 2.27779e+03 3.24425e+03 1.31133e+03 2.44238e+03 2.83331e+03 2.05145e+03
8.69120e+05 8.69000e+02 2.83575e+03 3.15371e+03 2.51778e+03 2.43835e+03 2.84315e+03 2.03356e+03
8.69760e+05 8.69000e+02 2.83575e+03 3.15371e+03 2.51778e+03 2.44218e+03 2.84742e+03 2.03693e+03
8.70400e+05 8.70000e+02 2.69778e+03 3.20382e+03 2.19173e+03 2.45323e+03 2.84540e+03 2.06106e+03
8.71040e+05 8.71000e+02 2.36439e+03 3.24144e+03 1.48733e+03 2.47012e+03 2.83732e+03 2.10291e+03
8.71680e+05 8.71000e+02 2.36439e+03 3.24144e+03 1.48733e+03 2.49073e+03 2.82367e+03 2.15778e+03
8.72320e+05 8.72000e+02 2.77627e+03 2.99838e+03 2.55417e+03 2.51273e+03 2.80504e+03 2.22042e+03
8.72960e+05 8.72000e+02 2.77627e+03 2.99838e+03 2.55417e+03 2.53409e+03 2.78250e+03 2.28569e+03
8.73600e+05 8.73000e+02 2.73997e+03 3.14695e+03 2.33298e+03 2.55345e+03 2.75836e+03 2.34854e+03
8.74240e+05 8.74000e+02 2.74946e+03 2.92688e+03 2.57205e+03 2.57005e+03 2.73669e+03 2.40342e+03
8.74880e+05 8.74000e+02 2.74946e+03 2.92688e+03 2.57205e+03 2.58358e+03 2.72375e+03 2.44341e+03
8.75520e+05 8.75000e+02 2.68454e+03 2.89132e+03 2.47775e+03 2.59406e+03 2.72623e+03 2.46189e+03
8.76160e+05 8.76000e+02 2.81690e+03 3.07137e+03 2.56242e+03 2.60189e+03 2.74486e+03 2.45893e+03
8.76800e+05 8.76000e+02 2.81690e+03 3.07137e+03 2.56242e+03 2.60784e+03 2.77274e+03 2.44294e+03
8.77440e+05 8.77000e+02 2.66299e+03 3.16686e+03 2.15911e+03 2.61289e+03 2.80236e+03 2.42341e+03
8.78080e+05 8.78000e+02 2.80097e+03 3.11507e+03 2.48687e+03 2.61800e+03 2.82913e+03 2.40688e+03
8.78720e+05 8.78000e+02 2.80097e+03 3.11507e+03 2.48687e+03 2.62395e+03 2.85084e+03 2.39706e+03
8.79360e+05 8.79000e+02 2.45839e+03 3.31226e+03 1.60451e+03 2.63115e+03 2.86683e+03 2.39547e+03
8.80000e+05 8.80000e+02 2.29399e+03 3.13223e+03 1.45575e+03 2.63969e+03 2.87739e+03 2.40198e+03
8.80640e+05 8.80000e+02 2.29399e+03 3.13223e+03 1.45575e+03 2.64935e+03 2.88339e+03 2.41531e+03
8.81280e+05 8.81000e+02 2.76143e+03 2.97475e+03 2.54811e+03 2.65970e+03 2.88613e+03 2.43327e+03
8.81920e+05 8.81000e+02 2.76143e+03 2.97475e+03 2.54811e+03 2.67012e+03 2.88739e+03 2.45284e+03
8.82560e+05 8.82000e+02 2.71257e+03 3.18912e+03 2.23601e+03 2.67969e+03 2.88935e+03 2.47003e+03
8.83200e+05 8.83000e+02 2.85587e+03 3.05126e+03 2.66047e+03 2.68723e+03 2.89407e+03 2.48040e+03
8.83840e+05 8.83000e+02 2.85587e+03 3.05126e+03 2.66047e+03 2.69143e+03 2.90262e+03 2.48024e+03
8.84480e+05 8.84000e+02 2.96103e+03 3.10910e+03 2.81295e+03 2.69133e+03 2.91464e+03 2.46803e+03
8.85120e+05 8.85000e+02 2.20700e+03 3.29148e+03 1.12253e+03 2.68683e+03 2.92877e+03 2.44490e+03
8.85760e+05 8.85000e+02 2.20700e+03 3.29148e+03 1.12253e+03 2.67883e+03 2.94344e+03 2.41423e+03
8.86400e+05 8.86000e+02 2.49138e+03 2.82556e+03 2.15720e+03 2.66913e+03 2.95736e+03 2.38089e+03
8.87040e+05 8.87000e+02 2.86010e+03 3.08862e+03 2.63158e+03 2.65997e+03 2.96960e+03 2.35035e+03
8.87680e+05 8.87000e+02 2.86010e+03 3.08862e+03 2.63158e+03 2.65344e+03 2.97937e+03 2.32751e+03
8.88320e+05 8.88000e+02 2.51231e+03 3.31488e+03 1.70974e+03 2.65067e+03 2.98567e+03 2.31566e+03
8.88960e+05 8.88000e+02 2.51231e+03 3.31488e+03 1.70974e+03 2.65140e+03 2.98709e+03 2.31572e+03
8.89600e+05 8.89000e+02 2.63953e+03 3.10292e+03 2.17614e+03 2.65420e+03 2.98240e+03 2.32600e+03
8.90240e+05 8.90000e+02 2.65092e+03 3.22395e+03 2.07789e+03 2.65719e+03 2.97158e+03 2.34279e+03
8.90880e+05 8.90000e+02 2.65092e+03 3.22395e+03 2.07789e+03 2.65884e+03 2.95642e+03 2.36127e+03
8.91520e+05 8.91000e+02 2.54058e+03 2.99800e+03 2.08317e+03 2.65845e+03 2.94023e+03 2.37667e+03
8.92160e+05 8.92000e+02 2.23738e+03 3.47799e+03 9.96775e+02 2.65600e+03 2.92640e+03 2.38561e+03
8.92800e+05 8.92000e+02 2.23738e+03 3.47799e+03 9.96775e+02 2.65199e+03 2.91682e+03 2.38717e+03
8.93440e+05 8.93000e+02 2.80649e+03 3.09075e+03 2.52224e+03 2.64712e+03 2.91142e+03 2.38282e+03
8.94080e+05 8.94000e+02 2.62100e+03 3.03971e+03 2.20228e+03 2.64199e+03 2.90878e+03 2.37520e+03
8.94720e+05 8.94000e+02 2.62100e+03 3.03971e+03 2.20228e+03 2.63690e+03 2.90697e+03 2.36684e+03
8.95360e+05 8.95000e+02 2.87113e+03 3.16594e+03 2.57631e+03 2.63169e+03 2.90401e+03 2.35937e+03
8.96000e+05 8.96000e+02 2.82713e+03 3.04456e+03 2.60971e+03 2.62587e+03 2.89819e+03 2.35356e+03
8.96640e+05 8.96000e+02 2.82713e+03 3.04456e+03 2.60971e+03 2.61911e+03 2.88857e+03 2.34964e+03
8.97280e+05 8.97000e+02 2.83410e+03 3.07004e+03 2.59817e+03 2.61150e+03 2.87562e+03 2.34738e+03
8.97920e+05 8.97000e+02 2.83410e+03 3.07004e+03 2.59817e+03 2.60380e+03 2.86143e+03 2.34618e+03
8.98560e+05 8.98000e+02 2.58552e+03 2.89476e+03 2.27628e+03 2.59727e+03 2.84901e+03 2.34554e+03
8.99200e+05 8.99000e+02 2.74271e+03 2.91566e+03 2.56975e+03 2.59339e+03 2.84117e+03 2.34561e+03
8.99840e+05 8.99000e+02 2.74271e+03 2.91566e+03 2.56975e+03 2.59348e+03 2.83945e+03 2.34752e+03
9.00480e+05 9.00000e+02 2.66411e+03 3.12595e+03 2.20226e+03 2.59837e+03 2.84384e+03 2.35290e+03
9.01120e+05 9.01000e+02 2.41316e+03 3.06377e+03 1.76255e+03 2.60808e+03 2.85323e+03 2.36292e+03
9.01760e+05 9.01000e+02 2.41316e+03 3.06377e+03 1.76255e+03 2.62178e+03 2.86598e+03 2.37759e+03
9.02400e+05 9.02000e+02 2.21347e+03 3.29741e+03 1.12954e+03 2.63801e+03 2.88033e+03 2.39569e+03
9.03040e+05 9.03000e+02 2.98073e+03 3.07724e+03 2.88423e+03 2.65496e+03 2.89465e+03 2.41526e+03
9.03680e+05 9.03000e+02 2.98073e+03 3.07724e+03 2.88423e+03 2.67086e+03 2.90763e+03 2.43408e+03
9.04320e+05 9.04000e+02 2.35980e+03 3.35922e+03 1.36039e+03 2.68408e+03 2.91819e+03 2.44997e+03
9.04960e+05 9.04000e+02 2.35980e+03 3.35922e+03 1.36039e+03 2.69313e+03 2.92545e+03 2.46081e+03
9.05600e+05 9.05000e+02 2.81883e+03 3.13731e+03 2.50036e+03 2.69680e+03 2.92889e+03 2.46471e+03
9.06240e+05 9.06000e+02 2.28528e+03 3.28883e+03 1.28174e+03 2.69449e+03 2.92870e+03 2.46027e+03
9.06880e+05 9.06000e+02 2.28528e+03 3.28883e+03 1.28174e+03 2.68656e+03 2.92617e+03 2.44694e+03
9.07520e+05 9.07000e+02 2.95273e+03 3.06853e+03 2.83692e+03 2.67428e+03 2.92347e+03 2.42509e+03
9.08160e+05 9.08000e+02 2.93420e+03 3.07871e+03 2.78969e+03 2.65948e+03 2.92285e+03 2.39611e+03
9.08800e+05 9.08000e+02 2.93420e+03 3.07871e+03 2.78969e+03 2.64406e+03 2.92557e+03 2.36255e+03
9.09440e+05 9.09000e+02 2.86754e+03 3.12949e+03 2.60558e+03 2.62955e+03 2.93108e+03 2.32803e+03
9.10080e+05 9.10000e+02 2.81995e+03 3.09116e+03 2.54874e+03 2.61701e+03 2.93726e+03 2.29675e+03
9.10720e+05 9.10000e+02 2.81995e+03 3.09116e+03 2.54874e+03 2.60721e+03 2.94165e+03 2.27277e+03
9.11360e+05 9.11000e+02 2.80794e+03 2.94045e+03 2.67542e+03 2.60100e+03 2.94278e+03 2.25921e+03
9.12000e+05 9.12000e+02 2.78111e+03 2.91766e+03 2.64456e+03 2.59927e+03 2.94083e+03 2.25771e+03
9.12640e+05 9.12000e+02 2.78111e+03 2.91766e+03 2.64456e+03 2.60285e+03 2.93734e+03 2.26836e+03
9.13280e+05 9.13000e+02 2.97635e+03 3.25082e+03 2.70188e+03 2.61211e+03 2.93428e+03 2.28994e+03
9.13920e+05 9.13000e+02 2.97635e+03 3.25082e+03 2.70188e+03 2.62674e+03 2.93307e+03 2.32042e+03
9.14560e+05 9.14000e+02 2.86869e+03 3.02411e+03 2.71328e+03 2.64576e+03 2.93412e+03 2.35741e+03
9.15200e+05 9.15000e+02 2.92341e+03 3.09079e+03 2.75604e+03 2.66766e+03 2.93680e+03 2.39852e+03
9.15840e+05 9.15000e+02 2.92341e+03 3.09079e+03 2.75604e+03 2.69077e+03 2.93997e+03 2.44157e+03
9.16480e+05 9.16000e+02 2.69129e+03 3.04997e+03 2.33261e+03 2.71365e+03 2.94261e+03 2.48470e+03
9.17120e+05 9.17000e+02 2.68715e+03 2.85659e+03 2.51771e+03 2.73533e+03 2.94425e+03 2.52641e+03
9.17760e+05 9.17000e+02 2.68715e+03 2.85659e+03 2.51771e+03 2.75532e+03 2.94514e+03 2.56551e+03
9.18400e+05 9.18000e+02 2.66493e+03 3.13125e+03 2.19861e+03 2.77351e+03 2.94609e+03 2.60094e+03
9.19040e+05 9.19000e+02 2.74349e+03 2.97652e+03 2.51046e+03 2.78988e+03 2.94809e+03 2.63168e+03
9.19680e+05 9.19000e+02 2.74349e+03 2.97652e+03 2.51046e+03 2.80427e+03 2.95181e+03 2.65673e+03
9.20320e+05 9.20000e+02 2.82034e+03 3.07024e+03 2.57044e+03 2.81622e+03 2.95710e+03 2.67535e+03
9.20960e+05 9.20000e+02 2.82034e+03 3.07024e+03 2.57044e+03 2.82509e+03 2.96279e+03 2.68740e+03
9.21600e+05 9.21000e+02 2.76499e+03 2.92730e+03 2.60267e+03 2.83021e+03 2.96706e+03 2.69337e+03
9.22240e+05 9.22000e+02 2.81968e+03 3.07064e+03 2.56872e+03 2.83118e+03 2.96825e+03 2.69411e+03
9.22880e+05 9.22000e+02 2.81968e+03 3.07064e+03 2.56872e+03 2.82807e+03 2.96552e+03 2.69063e+03
9.23520e+05 9.23000e+02 2.35632e+03 3.41534e+03 1.29730e+03 2.82154e+03 2.95912e+03 2.68396e+03
9.24160e+05 9.24000e+02 2.83344e+03 3.10827e+03 2.55861e+03 2.81266e+03 2.95023e+03 2.67508e+03
9.24800e+05 9.24000e+02 2.83344e+03 3.10827e+03 2.55861e+03 2.80272e+03 2.94048e+03 2.66497e+03
9.25440e+05 9.25000e+02 2.56705e+03 3.36500e+03 1.76911e+03 2.79291e+03 2.93112e+03 2.65470e+03
9.26080e+05 9.26000e+02 2.61431e+03 2.77922e+03 2.44939e+03 2.78394e+03 2.92233e+03 2.64556e+03
9.26720e+05 9.26000e+02 2.61431e+03 2.77922e+03 2.44939e+03 2.77586e+03 2.91292e+03 2.63881e+03
9.27360e+05 9.27000e+02 2.66359e+03 2.87731e+03 2.44986e+03 2.76821e+03 2.90110e+03 2.63532e+03
9.28000e+05 9.28000e+02 2.64817e+03 2.74797e+03 2.54837e+03 2.76038e+03 2.88585e+03 2.63490e+03
9.28640e+05 9.28000e+02 2.64817e+03 2.74797e+03 2.54837e+03 2.75185e+03 2.86841e+03 2.63529e+03
9.29280e+05 9.29000e+02 2.89823e+03 3.05453e+03 2.74194e+03 2.74238e+03 2.85347e+03 2.63129e+03
9.29920e+05 9.29000e+02 2.89823e+03 3.05453e+03 2.74194e+03 2.73199e+03 2.84780e+03 2.61617e+03
9.30560e+05 9.30000e+02 2.89545e+03 3.09339e+03 2.69750e+03 2.72092e+03 2.85409e+03 2.58774e+03
9.31200e+05 9.31000e+02 2.72650e+03 3.22939e+03 2.22360e+03 2.70961e+03 2.86795e+03 2.55128e+03
9.31840e+05 9.31000e+02 2.72650e+03 3.22939e+03 2.22360e+03 2.69870e+03 2.88274e+03 2.51466e+03
9.32480e+05 9.32000e+02 2.50180e+03 3.19302e+03 1.81057e+03 2.68902e+03 2.89367e+03 2.48437e+03
9.33120e+05 9.33000e+02 2.93197e+03 3.21481e+03 2.64913e+03 2.68156e+03 2.89852e+03 2.46460e+03
9.33760e+05 9.33000e+02 2.93197e+03 3.21481e+03 2.64913e+03 2.67731e+03 2.89724e+03 2.45739e+03
9.34400e+05 9.34000e+02 2.15762e+03 3.26810e+03 1.04713e+03 2.67693e+03 2.89111e+03 2.46276e+03
9.35040e+05 9.35000e+02 2.75617e+03 3.10086e+03 2.41147e+03 2.68038e+03 2.88202e+03 2.47875e+03
9.35680e+05 9.35000e+02 2.75617e+03 3.10086e+03 2.41147e+03 2.68687e+03 2.87217e+03 2.50157e+03
9.36320e+05 9.36000e+02 2.92187e+03 3.28838e+03 2.55536e+03 2.69504e+03 2.86420e+03 2.52588e+03
9.36960e+05 9.36000e+02 2.92187e+03 3.28838e+03 2.55536e+03 2.70330e+03 2.86115e+03 2.54545e+03
9.37600e+05 9.37000e+02 2.67276e+03 3.11018e+03 2.23533e+03 2.70998e+03 2.86533e+03 2.55463e+03
9.38240e+05 9.38000e+02 3.00466e+03 3.29453e+03 2.71480e+03 2.71362e+03 2.87655e+03 2.55069e+03
9.38880e+05 9.38000e+02 3.00466e+03 3.29453e+03 2.71480e+03 2.71345e+03 2.89202e+03 2.53488e+03
9.39520e+05 9.39000e+02 2.75625e+03 3.09648e+03 2.41603e+03 2.70966e+03 2.90849e+03 2.51083e+03
9.40160e+05 9.40000e+02 2.18447e+03 3.15905e+03 1.20990e+03 2.70345e+03 2.92418e+03 2.48272e+03
9.40800e+05 9.40000e+02 2.18447e+03 3.15905e+03 1.20990e+03 2.69660e+03 2.93881e+03 2.45439e+03
9.41440e+05 9.41000e+02 2.84198e+03 2.98739e+03 2.69657e+03 2.69105e+03 2.95293e+03 2.42916e+03
9.42080e+05 9.42000e+02 2.57465e+03 3.24678e+03 1.90252e+03 2.68837e+03 2.96713e+03 2.40962e+03
9.42720e+05 9.42000e+02 2.57465e+03 3.24678e+03 1.90252e+03 2.68934e+03 2.98120e+03 2.39748e+03
9.43360e+05 9.43000e+02 2.94165e+03 3.20708e+03 2.67622e+03 2.69351e+03 2.99354e+03 2.39347e+03
9.44000e+05 9.44000e+02 2.82655e+03 3.10735e+03 2.54576e+03 2.69935e+03 3.00134e+03 2.39736e+03
9.44640e+05 9.44000e+02 2.82655e+03 3.10735e+03 2.54576e+03 2.70488e+03 3.00168e+03 2.40807e+03
9.45280e+05 9.45000e+02 2.85039e+03 3.03799e+03 2.66278e+03 2.70837e+03 2.99297e+03 2.42378e+03
9.45920e+05 9.45000e+02 2.85039e+03 3.03799e+03 2.66278e+03 2.70899e+03 2.97573e+03 2.44225e+03
9.46560e+05 9.46000e+02 2.84667e+03 3.10052e+03 2.59283e+03 2.70697e+03 2.95260e+03 2.46135e+03
9.47200e+05 9.47000e+02 2.72628e+03 3.09867e+03 2.35389e+03 2.70349e+03 2.92758e+03 2.47939e+03
9.47840e+05 9.47000e+02 2.72628e+03 3.09867e+03 2.35389e+03 2.70019e+03 2.90503e+03 2.49534e+03
9.48480e+05 9.48000e+02 2.70531e+03 3.21798e+03 2.19263e+03 2.69871e+03 2.88847e+03 2.50895e+03
9.49120e+05 9.49000e+02 2.38415e+03 3.15459e+03 1.61372e+03 2.70022e+03 2.87952e+03 2.52093e+03
9.49760e+05 9.49000e+02 2.38415e+03 3.15459e+03 1.61372e+03 2.70521e+03 2.87781e+03 2.53261e+03
9.50400e+05 9.50000e+02 2.45260e+03 3.18916e+03 1.71603e+03 2.71340e+03 2.88181e+03 2.54500e+03
9.51040e+05 9.51000e+02 2.39258e+03 3.63012e+03 1.15504e+03 2.72387e+03 2.88986e+03 2.55788e+03
9.51680e+05 9.51000e+02 2.39258e+03 3.63012e+03 1.15504e+03 2.73517e+03 2.90081e+03 2.56954e+03
9.52320e+05 9.52000e+02 2.81472e+03 3.26570e+03 2.36374e+03 2.74550e+03 2.91371e+03 2.57728e+03
9.52960e+05 9.52000e+02 2.81472e+03 3.26570e+03 2.36374e+03 2.75290e+03 2.92736e+03 2.57844e+03
9.53600e+05 9.53000e+02 2.80187e+03 2.96045e+03 2.64329e+03 2.75556e+03 2.93988e+03 2.57125e+03
9.54240e+05 9.54000e+02 2.39842e+03 3.53003e+03 1.26681e+03 2.75216e+03 2.94904e+03 2.55527e+03
9.54880e+05 9.54000e+02 2.39842e+03 3.53003e+03 1.26681e+03 2.74222e+03 2.95303e+03 2.53141e+03
9.55520e+05 9.55000e+02 2.89027e+03 3.03925e+03 2.74129e+03 2.72643e+03 2.95124e+03 2.50162e+03
9.56160e+05 9.56000e+02 2.95649e+03 3.08356e+03 2.82942e+03 2.70665e+03 2.94471e+03 2.46859e+03
9.56800e+05 9.56000e+02 2.95649e+03 3.08356e+03 2.82942e+03 2.68540e+03 2.93553e+03 2.43527e+03
9.57440e+05 9.57000e+02 2.68444e+03 3.20400e+03 2.16488e+03 2.66521e+03 2.92568e+03 2.40473e+03
9.58080e+05 9.58000e+02 2.86990e+03 3.03805e+03 2.70174e+03 2.64805e+03 2.91609e+03 2.38001e+03
9.58720e+05 9.58000e+02 2.86990e+03 3.03805e+03 2.70174e+03 2.63522e+03 2.90665e+03 2.36379e+03
9.59360e+05 9.59000e+02 2.61155e+03 3.37303e+03 1.85007e+03 2.62752e+03 2.89726e+03 2.35778e+03
9.60000e+05 9.60000e+02 2.84716e+03 3.19404e+03 2.50028e+03 2.62537e+03 2.88860e+03 2.36213e+03
9.60640e+05 9.60000e+02 2.84716e+03 3.19404e+03 2.50028e+03 2.62875e+03 2.88194e+03 2.37556e+03
9.61280e+05 9.61000e+02 2.84491e+03 3.21471e+03 2.47510e+03 2.63717e+03 2.87836e+03 2.39598e+03
9.61920e+05 9.61000e+02 2.84491e+03 3.21471e+03 2.47510e+03 2.64964e+03 2.87816e+03 2.42112e+03
9.62560e+05 9.62000e+02 2.68308e+03 3.26290e+03 2.10327e+03 2.66480e+03 2.88099e+03 2.44860e+03
9.63200e+05 9.63000e+02 2.80563e+03 3.15682e+03 2.45443e+03 2.68109e+03 2.88636e+03 2.47582e+03
9.63840e+05 9.63000e+02 2.80563e+03 3.15682e+03 2.45443e+03 2.69716e+03 2.89390e+03 2.50043e+03
9.64480e+05 9.64000e+02 2.87240e+03 3.17263e+03 2.57217e+03 2.71204e+03 2.90291e+03 2.52117e+03
9.65120e+05 9.65000e+02 2.97815e+03 3.16655e+03 2.78976e+03 2.72519e+03 2.91202e+03 2.53836e+03
9.65760e+05 9.65000e+02 2.97815e+03 3.16655e+03 2.78976e+03 2.73642e+03 2.91933e+03 2.55351e+03
9.66400e+05 9.66000e+02 2.80931e+03 3.00872e+03 2.60989e+03 2.74572e+03 2.92314e+03 2.56830e+03
9.67040e+05 9.67000e+02 2.85255e+03 3.05681e+03 2.64828e+03 2.75330e+03 2.92286e+03 2.58373e+03
9.67680e+05 9.67000e+02 2.85255e+03 3.05681e+03 2.64828e+03 2.75953e+03 2.91954e+03 2.59952e+03
9.68320e+05 9.68000e+02 2.94676e+03 3.07925e+03 2.81426e+03 2.76504e+03 2.91601e+03 2.61408e+03
9.68960e+05 9.68000e+02 2.94676e+03 3.07925e+03 2.81426e+03 2.77056e+03 2.91592e+03 2.62520e+03
9.69600e+05 9.69000e+02 2.57218e+03 3.08377e+03 2.06060e+03 2.77671e+03 2.92187e+03 2.63156e+03
9.70240e+05 9.70000e+02 1.85683e+03 3.28136e+03 4.32311e+02 2.78386e+03 2.93389e+03 2.63382e+03
9.70880e+05 9.70000e+02 1.85683e+03 3.28136e+03 4.32311e+02 2.79200e+03 2.94972e+03 2.63428e+03
9.71520e+05 9.71000e+02 2.18980e+03 3.47888e+03 9.00722e+02 2.80086e+03 2.96642e+03 2.63530e+03
9.72160e+05 9.72000e+02 2.46175e+03 3.28289e+03 1.64060e+03 2.80977e+03 2.98143e+03 2.63812e+03
9.72800e+05 9.72000e+02 2.46175e+03 3.28289e+03 1.64060e+03 2.81748e+03 2.99293e+03 2.64203e+03
9.73440e+05 9.73000e+02 1.77615e+03 3.01628e+03 5.36019e+02 2.82185e+03 2.99992e+03 2.64379e+03
9.74080e+05 9.74000e+02 2.84802e+03 3.11348e+03 2.58256e+03 2.82007e+03 3.00183e+03 2.63830e+03
9.74720e+05 9.74000e+02 2.84802e+03 3.11348e+03 2.58256e+03 2.80933e+03 2.99794e+03 2.62072e+03
9.75360e+05 9.75000e+02 2.92275e+03 3.09547e+03 2.75003e+03 2.78778e+03 2.98710e+03 2.58847e+03
9.76000e+05 9.76000e+02 2.85251e+03 3.05697e+03 2.64806e+03 2.75508e+03 2.96857e+03 2.54158e+03
9.76640e+05 9.76000e+02 2.85251e+03 3.05697e+03 2.64806e+03 2.71239e+03 2.94303e+03 2.48175e+03
9.77280e+05 9.77000e+02 2.88894e+03 3.19100e+03 2.58689e+03 2.66236e+03 2.91289e+03 2.41184e+03
9.77920e+05 9.77000e+02 2.88894e+03 3.19100e+03 2.58689e+03 2.60903e+03 2.88169e+03 2.33637e+03
9.78560e+05 9.78000e+02 2.92579e+03 3.29188e+03 2.55970e+03 2.55742e+03 2.85309e+03 2.26174e+03
9.79200e+05 9.79000e+02 2.81295e+03 3.27139e+03 2.35451e+03 2.51284e+03 2.83021e+03 2.19548e+03
9.79840e+05 9.79000e+02 2.81295e+03 3.27139e+03 2.35451e+03 2.47991e+03 2.81518e+03 2.14465e+03
9.80480e+05 9.80000e+02 2.95959e+03 3.18528e+03 2.73390e+03 2.46171e+03 2.80895e+03 2.11447e+03
9.81120e+05 9.81000e+02 2.98718e+03 3.20517e+03 2.76918e+03 2.45934e+03 2.81113e+03 2.10755e+03
9.81760e+05 9.81000e+02 2.98718e+03 3.20517e+03 2.76918e+03 2.47201e+03 2.82025e+03 2.12376e+03
9.82400e+05 9.82000e+02 2.52042e+03 3.51662e+03 1.52422e+03 2.49734e+03 2.83420e+03 2.16048e+03
9.83040e+05 9.83000e+02 2.62537e+03 3.23658e+03 2.01416e+03 2.53206e+03 2.85097e+03 2.21315e+03
9.83680e+05 9.83000e+02 2.62537e+03 3.23658e+03 2.01416e+03 2.57261e+03 2.86911e+03 2.27611e+03
9.84320e+05 9.84000e+02 2.82392e+03 2.97989e+03 2.66795e+03 2.61571e+03 2.88792e+03 2.34350e+03
9.84960e+05 9.84000e+02 2.82392e+03 2.97989e+03 2.66795e+03 2.65853e+03 2.90708e+03 2.40998e+03
9.85600e+05 9.85000e+02 2.63521e+03 3.14742e+03 2.12300e+03 2.69861e+03 2.92615e+03 2.47107e+03
9.86240e+05 9.86000e+02 2.63472e+03 3.08113e+03 2.18830e+03 2.73377e+03 2.94434e+03 2.52321e+03
9.86880e+05 9.86000e+02 2.63472e+03 3.08113e+03 2.18830e+03 2.76224e+03 2.96093e+03 2.56355e+03
9.87520e+05 9.87000e+02 2.94630e+03 3.23901e+03 2.65359e+03 2.78291e+03 2.97602e+03 2.58979e+03
9.88160e+05 9.88000e+02 2.60696e+03 3.31558e+03 1.89834e+03 2.79554e+03 2.99048e+03 2.60061e+03
9.88800e+05 9.88000e+02 2.60696e+03 3.31558e+03 1.89834e+03 2.80071e+03 3.00486e+03 2.59657e+03
9.89440e+05 9.89000e+02 2.82997e+03 3.14285e+03 2.51709e+03 2.79957e+03 3.01864e+03 2.58050e+03
9.90080e+05 9.90000e+02 2.82954e+03 3.08412e+03 2.57496e+03 2.79365e+03 3.03065e+03 2.55665e+03
9.90720e+05 9.90000e+02 2.82954e+03 3.08412e+03 2.57496e+03 2.78473e+03 3.04000e+03 2.52946e+03
9.91360e+05 9.91000e+02 3.04469e+03 3.23997e+03 2.84941e+03 2.77455e+03 3.04667e+03 2.50242e+03
9.92000e+05 9.92000e+02 2.21409e+03 3.36966e+03 1.05853e+03 2.76457e+03 3.05150e+03 2.47765e+03
9.92640e+05 9.92000e+02 2.21409e+03 3.36966e+03 1.05853e+03 2.75588e+03 3.05577e+03 2.45600e+03
9.93280e+05 9.93000e+02 3.03278e+03 3.20435e+03 2.86122e+03 2.74921e+03 3.06065e+03 2.43777e+03
9.93920e+05 9.93000e+02 3.03278e+03 3.20435e+03 2.86122e+03 2.74505e+03 3.06687e+03 2.42324e+03
9.94560e+05 9.94000e+02 2.84768e+03 3.13265e+03 2.56271e+03 2.74370e+03 3.07452e+03 2.41289e+03
9.95200e+05 9.95000e+02 2.72144e+03 2.92475e+03 2.51812e+03 2.74498e+03 3.08314e+03 2.40682e+03
9.95840e+05 9.95000e+02 2.72144e+03 2.92475e+03 2.51812e+03 2.74812e+03 3.09201e+03 2.40424e+03
9.96480e+05 9.96000e+02 2.83612e+03 2.98508e+03 2.68716e+03 2.75203e+03 3.10041e+03 2.40366e+03
9.97120e+05 9.97000e+02 2.42213e+03 3.13013e+03 1.71412e+03 2.75575e+03 3.10794e+03 2.40356e+03
9.97760e+05 9.97000e+02 2.42213e+03 3.13013e+03 1.71412e+03 2.75882e+03 3.11459e+03 2.40304e+03
9.98400e+05 9.98000e+02 2.80513e+03 2.96443e+03 2.64584e+03 2.76124e+03 3.12031e+03 2.40217e+03
9.99040e+05 9.99000e+02 2.44401e+03 3.30841e+03 1.57961e+03 2.76329e+03 3.12465e+03 2.40193e+03
9.99680e+05 9.99000e+02 2.44401e+03 3.30841e+03 1.57961e+03 2.76519e+03 3.12661e+03 2.40376e+03


==> fig/jet_0.dat <==
4.92131e-01
8.15095e-01
-8.35487e-01
-7.61231e-01
-2.28294e-01


==> fig/jet_100.dat <==
2.91992e-02
5.08861e-02
1.86752e-01
-2.44268e-01
5.44897e-02


==> fig/jet_200.dat <==
-3.33903e-02
-3.58999e-02
4.94052e-02
-2.78810e-02
7.16157e-04


==> fig/jet_300.dat <==
8.67781e-02
-6.55315e-02
6.57747e-02
2.78377e-02
1.11702e-02


==> fig/jet_400.dat <==
-5.90580e-02
-5.66136e-02
8.07621e-02
6.68300e-02
-1.16196e-03


==> fig/pendulum_bs.dat <==
0.00000e+00 0.00000e+00 -1.08502e+03 -9.67229e+02 -1.20280e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
8.00000e+01 0.00000e+00 -1.08502e+03 -9.67229e+02 -1.20280e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.60000e+02 0.00000e+00 -1.08502e+03 -9.67229e+02 -1.20280e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
2.40000e+02 1.00000e+00 -1.09258e+03 -7.54320e+02 -1.43084e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
3.20000e+02 1.00000e+00 -1.09258e+03 -7.54320e+02 -1.43084e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
4.00000e+02 2.00000e+00 -1.17490e+03 -7.40333e+02 -1.60946e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
4.80000e+02 2.00000e+00 -1.17490e+03 -7.40333e+02 -1.60946e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
5.60000e+02 2.00000e+00 -1.17490e+03 -7.40333e+02 -1.60946e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
6.40000e+02 3.00000e+00 -1.28638e+03 -1.21597e+03 -1.35680e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
7.20000e+02 3.00000e+00 -1.28638e+03 -1.21597e+03 -1.35680e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
8.00000e+02 4.00000e+00 -1.46631e+03 -1.18694e+03 -1.74567e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
8.80000e+02 4.00000e+00 -1.46631e+03 -1.18694e+03 -1.74567e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
9.60000e+02 4.00000e+00 -1.46631e+03 -1.18694e+03 -1.74567e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.04000e+03 5.00000e+00 -1.10091e+03 -7.63110e+02 -1.43872e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.12000e+03 5.00000e+00 -1.10091e+03 -7.63110e+02 -1.43872e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.20000e+03 6.00000e+00 -1.05014e+03 -8.62927e+02 -1.23735e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.28000e+03 6.00000e+00 -1.05014e+03 -8.62927e+02 -1.23735e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.36000e+03 6.00000e+00 -1.05014e+03 -8.62927e+02 -1.23735e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.44000e+03 7.00000e+00 -1.05681e+03 -7.60134e+02 -1.35349e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.52000e+03 7.00000e+00 -1.05681e+03 -7.60134e+02 -1.35349e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.60000e+03 8.00000e+00 -1.32223e+03 -1.21960e+03 -1.42486e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.68000e+03 8.00000e+00 -1.32223e+03 -1.21960e+03 -1.42486e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.76000e+03 8.00000e+00 -1.32223e+03 -1.21960e+03 -1.42486e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.84000e+03 9.00000e+00 -1.46634e+03 -1.06418e+03 -1.86850e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
1.92000e+03 9.00000e+00 -1.46634e+03 -1.06418e+03 -1.86850e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
2.00000e+03 1.00000e+01 -1.25631e+03 -9.38322e+02 -1.57430e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
2.08000e+03 1.00000e+01 -1.25631e+03 -9.38322e+02 -1.57430e+03 -1.08502e+03 -9.67229e+02 -1.20280e+03
2.16000e+03 1.00000e+01 -1.25631e+03 -9.38322e+02 -1.57430e+03 -1.08502e+03 -9.67230e+02 -1.20281e+03
2.24000e+03 1.10000e+01 -1.08589e+03 -7.54767e+02 -1.41702e+03 -1.08502e+03 -9.67230e+02 -1.20281e+03
2.32000e+03 1.10000e+01 -1.08589e+03 -7.54767e+02 -1.41702e+03 -1.08502e+03 -9.67231e+02 -1.20282e+03
2.40000e+03 1.20000e+01 -1.19308e+03 -1.09821e+03 -1.28795e+03 -1.08502e+03 -9.67231e+02 -1.20282e+03
2.48000e+03 1.20000e+01 -1.19308e+03 -1.09821e+03 -1.28795e+03 -1.08503e+03 -9.67233e+02 -1.20282e+03
2.56000e+03 1.20000e+01 -1.19308e+03 -1.09821e+03 -1.28795e+03 -1.08503e+03 -9.67236e+02 -1.20283e+03
2.64000e+03 1.30000e+01 -1.38836e+03 -1.04025e+03 -1.73646e+03 -1.08504e+03 -9.67239e+02 -1.20284e+03
2.72000e+03 1.30000e+01 -1.38836e+03 -1.04025e+03 -1.73646e+03 -1.08505e+03 -9.67243e+02 -1.20285e+03
2.80000e+03 1.40000e+01 -1.15417e+03 -1.00421e+03 -1.30413e+03 -1.08506e+03 -9.67249e+02 -1.20286e+03
2.88000e+03 1.40000e+01 -1.15417e+03 -1.00421e+03 -1.30413e+03 -1.08507e+03 -9.67256e+02 -1.20287e+03
2.96000e+03 1.40000e+01 -1.15417e+03 -1.00421e+03 -1.30413e+03 -1.08508e+03 -9.67266e+02 -1.20290e+03
3.04000e+03 1.50000e+01 -1.18684e+03 -1.06486e+03 -1.30883e+03 -1.08509e+03 -9.67277e+02 -1.20291e+03
3.12000e+03 1.50000e+01 -1.18684e+03 -1.06486e+03 -1.30883e+03 -1.08512e+03 -9.67293e+02 -1.20294e+03
3.20000e+03 1.60000e+01 -1.24441e+03 -1.16223e+03 -1.32658e+03 -1.08514e+03 -9.67310e+02 -1.20297e+03
3.28000e+03 1.60000e+01 -1.24441e+03 -1.16223e+03 -1.32658e+03 -1.08517e+03 -9.67332e+02 -1.20300e+03
3.36000e+03 1.60000e+01 -1.24441e+03 -1.16223e+03 -1.32658e+03 -1.08520e+03 -9.67359e+02 -1.20304e+03
3.44000e+03 1.70000e+01 -1.17753e+03 -7.28207e+02 -1.62686e+03 -1.08524e+03 -9.67392e+02 -1.20308e+03
3.52000e+03 1.70000e+01 -1.17753e+03 -7.28207e+02 -1.62686e+03 -1.08528e+03 -9.67431e+02 -1.20313e+03
3.60000e+03 1.80000e+01 -1.31276e+03 -1.12704e+03 -1.49849e+03 -1.08534e+03 -9.67478e+02 -1.20320e+03
3.68000e+03 1.80000e+01 -1.31276e+03 -1.12704e+03 -1.49849e+03 -1.08539e+03 -9.67533e+02 -1.20326e+03
3.76000e+03 1.80000e+01 -1.31276e+03 -1.12704e+03 -1.49849e+03 -1.08546e+03 -9.67597e+02 -1.20333e+03
3.84000e+03 1.90000e+01 -1.04492e+03 -9.25556e+02 -1.16428e+03 -1.08554e+03 -9.67672e+02 -1.20341e+03
3.92000e+03 1.90000e+01 -1.04492e+03 -9.25556e+02 -1.16428e+03 -1.08562e+03 -9.67758e+02 -1.20348e+03
4.00000e+03 2.00000e+01 -1.05136e+03 -7.74558e+02 -1.32817e+03 -1.08572e+03 -9.67858e+02 -1.20358e+03
4.08000e+03 2.00000e+01 -1.05136e+03 -7.74558e+02 -1.32817e+03 -1.08583e+03 -9.67973e+02 -1.20368e+03
4.16000e+03 2.00000e+01 -1.05136e+03 -7.74558e+02 -1.32817e+03 -1.08595e+03 -9.68104e+02 -1.20380e+03
4.24000e+03 2.10000e+01 -1.28243e+03 -1.18783e+03 -1.37703e+03 -1.08608e+03 -9.68252e+02 -1.20391e+03
4.32000e+03 2.10000e+01 -1.28243e+03 -1.18783e+03 -1.37703e+03 -1.08623e+03 -9.68420e+02 -1.20405e+03
4.40000e+03 2.20000e+01 -1.13860e+03 -9.35972e+02 -1.34122e+03 -1.08640e+03 -9.68608e+02 -1.20419e+03
4.48000e+03 2.20000e+01 -1.13860e+03 -9.35972e+02 -1.34122e+03 -1.08658e+03 -9.68819e+02 -1.20434e+03
4.56000e+03 2.20000e+01 -1.13860e+03 -9.35972e+02 -1.34122e+03 -1.08678e+03 -9.69055e+02 -1.20451e+03
4.64000e+03 2.30000e+01 -1.12249e+03 -1.06382e+03 -1.18115e+03 -1.08700e+03 -9.69316e+02 -1.20468e+03
4.72000e+03 2.30000e+01 -1.12249e+03 -1.06382e+03 -1.18115e+03 -1.08723e+03 -9.69605e+02 -1.20486e+03
4.80000e+03 2.40000e+01 -1.02768e+03 -6.44462e+02 -1.41090e+03 -1.08749e+03 -9.69925e+02 -1.20506e+03
4.88000e+03 2.40000e+01 -1.02768e+03 -6.44462e+02 -1.41090e+03 -1.08777e+03 -9.70274e+02 -1.20527e+03
4.96000e+03 2.40000e+01 -1.02768e+03 -6.44462e+02 -1.41090e+03 -1.08807e+03 -9.70656e+02 -1.20548e+03
5.04000e+03 2.50000e+01 -1.02689e+03 -9.80534e+02 -1.07325e+03 -1.08839e+03 -9.71075e+02 -1.20571e+03
5.12000e+03 2.50000e+01 -1.02689e+03 -9.80534e+02 -1.07325e+03 -1.08874e+03 -9.71529e+02 -1.20596e+03
5.20000e+03 2.60000e+01 -1.08330e+03 -8.44765e+02 -1.32183e+03 -1.08911e+03 -9.72021e+02 -1.20621e+03
5.28000e+03 2.60000e+01 -1.08330e+03 -8.44765e+02 -1.32183e+03 -1.08951e+03 -9.72552e+02 -1.20647e+03
5.36000e+03 2.60000e+01 -1.08330e+03 -8.44765e+02 -1.32183e+03 -1.08993e+03 -9.73125e+02 -1.20674e+03
5.44000e+03 2.70000e+01 -1.10611e+03 -8.56134e+02 -1.35608e+03 -1.09039e+03 -9.73741e+02 -1.20704e+03
5.52000e+03 2.70000e+01 -1.10611e+03 -8.56134e+02 -1.35608e+03 -1.09087e+03 -9.74400e+02 -1.20733e+03
5.60000e+03 2.80000e+01 -1.38113e+03 -1.06060e+03 -1.70165e+03 -1.09138e+03 -9.75105e+02 -1.20765e+03
5.68000e+03 2.80000e+01 -1.38113e+03 -1.06060e+03 -1.70165e+03 -1.09191e+03 -9.75855e+02 -1.20797e+03
5.76000e+03 2.80000e+01 -1.38113e+03 -1.06060e+03 -1.70165e+03 -1.09248e+03 -9.76653e+02 -1.20830e+03
5.84000e+03 2.90000e+01 -1.17492e+03 -9.82037e+02 -1.36781e+03 -1.09307e+03 -9.77498e+02 -1.20864e+03
5.92000e+03 2.90000e+01 -1.17492e+03 -9.82037e+02 -1.36781e+03 -1.09370e+03 -9.78394e+02 -1.20901e+03
6.00000e+03 3.00000e+01 -1.01319e+03 -7.15594e+02 -1.31079e+03 -1.09436e+03 -9.79340e+02 -1.20938e+03
6.08000e+03 3.00000e+01 -1.01319e+03 -7.15594e+02 -1.31079e+03 -1.09505e+03 -9.80335e+02 -1.20976e+03
6.16000e+03 3.00000e+01 -1.01319e+03 -7.15594e+02 -1.31079e+03 -1.09576e+03 -9.81380e+02 -1.21015e+03
6.24000e+03 3.10000e+01 -9.98200e+02 -8.05286e+02 -1.19111e+03 -1.09651e+03 -9.82476e+02 -1.21054e+03
6.32000e+03 3.10000e+01 -9.98200e+02 -8.05286e+02 -1.19111e+03 -1.09729e+03 -9.83622e+02 -1.21095e+03
6.40000e+03 3.20000e+01 -1.09436e+03 -9.18669e+02 -1.27005e+03 -1.09809e+03 -9.84820e+02 -1.21137e+03
6.48000e+03 3.20000e+01 -1.09436e+03 -9.18669e+02 -1.27005e+03 -1.09893e+03 -9.86068e+02 -1.21180e+03
6.56000e+03 3.20000e+01 -1.09436e+03 -9.18669e+02 -1.27005e+03 -1.09980e+03 -9.87365e+02 -1.21223e+03
6.64000e+03 3.30000e+01 -1.08263e+03 -8.89463e+02 -1.27580e+03 -1.10069e+03 -9.88712e+02 -1.21267e+03
6.72000e+03 3.30000e+01 -1.08263e+03 -8.89463e+02 -1.27580e+03 -1.10162e+03 -9.90108e+02 -1.21312e+03
6.80000e+03 3.40000e+01 -9.85961e+02 -7.97935e+02 -1.17399e+03 -1.10256e+03 -9.91552e+02 -1.21358e+03
6.88000e+03 3.40000e+01 -9.85961e+02 -7.97935e+02 -1.17399e+03 -1.10354e+03 -9.93042e+02 -1.21404e+03
6.96000e+03 3.40000e+01 -9.85961e+02 -7.97935e+02 -1.17399e+03 -1.10454e+03 -9.94579e+02 -1.21450e+03
7.04000e+03 3.50000e+01 -1.12159e+03 -9.45107e+02 -1.29807e+03 -1.10557e+03 -9.96161e+02 -1.21497e+03
7.12000e+03 3.50000e+01 -1.12159e+03 -9.45107e+02 -1.29807e+03 -1.10662e+03 -9.97785e+02 -1.21545e+03
7.20000e+03 3.60000e+01 -9.98504e+02 -8.86858e+02 -1.11015e+03 -1.10768e+03 -9.99451e+02 -1.21592e+03
7.28000e+03 3.60000e+01 -9.98504e+02 -8.86858e+02 -1.11015e+03 -1.10877e+03 -1.00116e+03 -1.21639e+03
7.36000e+03 3.60000e+01 -9.98504e+02 -8.86858e+02 -1.11015e+03 -1.10988e+03 -1.00290e+03 -1.21687e+03
7.44000e+03 3.70000e+01 -1.20666e+03 -1.10332e+03 -1.30999e+03 -1.11101e+03 -1.00468e+03 -1.21734e+03
7.52000e+03 3.70000e+01 -1.20666e+03 -1.10332e+03 -1.30999e+03 -1.11215e+03 -1.00650e+03 -1.21780e+03
7.60000e+03 3.80000e+01 -8.32823e+02 -7.07387e+02 -9.58259e+02 -1.11331e+03 -1.00835e+03 -1.21827e+03
7.68000e+03 3.80000e+01 -8.32823e+02 -7.07387e+02 -9.58259e+02 -1.11448e+03 -1.01023e+03 -1.21873e+03
7.76000e+03 3.80000e+01 -8.32823e+02 -7.07387e+02 -9.58259e+02 -1.11566e+03 -1.01214e+03 -1.21919e+03
7.84000e+03 3.90000e+01 -1.01207e+03 -9.04131e+02 -1.12000e+03 -1.11685e+03 -1.01408e+03 -1.21963e+03
7.92000e+03 3.90000e+01 -1.01207e+03 -9.04131e+02 -1.12000e+03 -1.11805e+03 -1.01604e+03 -1.22006e+03
8.00000e+03 4.00000e+01 -8.62256e+02 -7.79296e+02 -9.45216e+02 -1.11925e+03 -1.01803e+03 -1.22048e+03
8.08000e+03 4.00000e+01 -8.62256e+02 -7.79296e+02 -9.45216e+02 -1.12046e+03 -1.02003e+03 -1.22090e+03
8.16000e+03 4.00000e+01 -8.62256e+02 -7.79296e+02 -9.45216e+02 -1.12167e+03 -1.02205e+03 -1.22129e+03
8.24000e+03 4.10000e+01 -9.09287e+02 -8.51254e+02 -9.67321e+02 -1.12288e+03 -1.02409e+03 -1.22167e+03
8.32000e+03 4.10000e+01 -9.09287e+02 -8.51254e+02 -9.67321e+02 -1.12409e+03 -1.02614e+03 -1.22203e+03
8.40000e+03 4.20000e+01 -9.19263e+02 -7.85708e+02 -1.05282e+03 -1.12530e+03 -1.02821e+03 -1.22238e+03
8.48000e+03 4.20000e+01 -9.19263e+02 -7.85708e+02 -1.05282e+03 -1.12650e+03 -1.03028e+03 -1.22271e+03
8.56000e+03 4.20000e+01 -9.19263e+02 -7.85708e+02 -1.05282e+03 -1.12769e+03 -1.03235e+03 -1.22302e+03
8.64000e+03 4.30000e+01 -8.76790e+02 -8.61754e+02 -8.91826e+02 -1.12887e+03 -1.03443e+03 -1.22330e+03
8.72000e+03 4.30000e+01 -8.76790e+02 -8.61754e+02 -8.91826e+02 -1.13003e+03 -1.03651e+03 -1.22355e+03
8.80000e+03 4.40000e+01 -8.46331e+02 -7.31328e+02 -9.61335e+02 -1.13119e+03 -1.03859e+03 -1.22379e+03
8.88000e+03 4.40000e+01 -8.46331e+02 -7.31328e+02 -9.61335e+02 -1.13233e+03 -1.04067e+03 -1.22400e+03
8.96000e+03 4.40000e+01 -8.46331e+02 -7.31328e+02 -9.61335e+02 -1.13346e+03 -1.04274e+03 -1.22418e+03
9.04000e+03 4.50000e+01 -7.85059e+02 -6.46840e+02 -9.23278e+02 -1.13456e+03 -1.04480e+03 -1.22433e+03
9.12000e+03 4.50000e+01 -7.85059e+02 -6.46840e+02 -9.23278e+02 -1.13565e+03 -1.04685e+03 -1.22445e+03
9.20000e+03 4.60000e+01 -7.48034e+02 -6.46138e+02 -8.49930e+02 -1.13671e+03 -1.04888e+03 -1.22455e+03
9.28000e+03 4.60000e+01 -7.48034e+02 -6.46138e+02 -8.49930e+02 -1.13775e+03 -1.05090e+03 -1.22460e+03
9.36000e+03 4.60000e+01 -7.48034e+02 -6.46138e+02 -8.49930e+02 -1.13876e+03 -1.05290e+03 -1.22463e+03
9.44000e+03 4.70000e+01 -8.85718e+02 -8.32117e+02 -9.39318e+02 -1.13975e+03 -1.05487e+03 -1.22463e+03
9.52000e+03 4.70000e+01 -8.85718e+02 -8.32117e+02 -9.39318e+02 -1.14070e+03 -1.05683e+03 -1.22458e+03
9.60000e+03 4.80000e+01 -8.86970e+02 -7.97504e+02 -9.76436e+02 -1.14163e+03 -1.05876e+03 -1.22451e+03
9.68000e+03 4.80000e+01 -8.86970e+02 -7.97504e+02 -9.76436e+02 -1.14253e+03 -1.06065e+03 -1.22440e+03
9.76000e+03 4.80000e+01 -8.86970e+02 -7.97504e+02 -9.76436e+02 -1.14339e+03 -1.06251e+03 -1.22426e+03
9.84000e+03 4.90000e+01 -9.58080e+02 -7.68138e+02 -1.14802e+03 -1.14421e+03 -1.06434e+03 -1.22408e+03
9.92000e+03 4.90000e+01 -9.58080e+02 -7.68138e+02 -1.14802e+03 -1.14500e+03 -1.06614e+03 -1.22386e+03
1.00000e+04 5.00000e+01 -7.89160e+02 -6.17664e+02 -9.60656e+02 -1.14575e+03 -1.06789e+03 -1.22361e+03
1.00800e+04 5.00000e+01 -7.89160e+02 -6.17664e+02 -9.60656e+02 -1.14646e+03 -1.06960e+03 -1.22332e+03
1.01600e+04 5.00000e+01 -7.89160e+02 -6.17664e+02 -9.60656e+02 -1.14713e+03 -1.07127e+03 -1.22300e+03
1.02400e+04 5.10000e+01 -1.01599e+03 -7.98575e+02 -1.23340e+03 -1.14776e+03 -1.07289e+03 -1.22263e+03
1.03200e+04 5.10000e+01 -1.01599e+03 -7.98575e+02 -1.23340e+03 -1.14835e+03 -1.07446e+03 -1.22223e+03
1.04000e+04 5.20000e+01 -7.64469e+02 -6.91411e+02 -8.37527e+02 -1.14888e+03 -1.07598e+03 -1.22179e+03
1.04800e+04 5.20000e+01 -7.64469e+02 -6.91411e+02 -8.37527e+02 -1.14938e+03 -1.07744e+03 -1.22132e+03
1.05600e+04 5.20000e+01 -7.64469e+02 -6.91411e+02 -8.37527e+02 -1.14983e+03 -1.07886e+03 -1.22080e+03
1.06400e+04 5.30000e+01 -8.67746e+02 -5.24294e+02 -1.21120e+03 -1.15023e+03 -1.08021e+03 -1.22025e+03
1.07200e+04 5.30000e+01 -8.67746e+02 -5.24294e+02 -1.21120e+03 -1.15058e+03 -1.08150e+03 -1.21966e+03
1.08000e+04 5.40000e+01 -7.53498e+02 -7.51941e+02 -7.55055e+02 -1.15088e+03 -1.08273e+03 -1.21903e+03
1.08800e+04 5.40000e+01 -7.53498e+02 -7.51941e+02 -7.55055e+02 -1.15113e+03 -1.08389e+03 -1.21836e+03
1.09600e+04 5.40000e+01 -7.53498e+02 -7.51941e+02 -7.55055e+02 -1.15132e+03 -1.08499e+03 -1.21766e+03
1.10400e+04 5.50000e+01 -8.69076e+02 -7.67544e+02 -9.70608e+02 -1.15146e+03 -1.08601e+03 -1.21692e+03
1.11200e+04 5.50000e+01 -8.69076e+02 -7.67544e+02 -9.70608e+02 -1.15155e+03 -1.08697e+03 -1.21614e+03
1.12000e+04 5.60000e+01 -8.10812e+02 -7.40028e+02 -8.81596e+02 -1.15158e+03 -1.08785e+03 -1.21531e+03
1.12800e+04 5.60000e+01 -8.10812e+02 -7.40028e+02 -8.81596e+02 -1.15155e+03 -1.08866e+03 -1.21445e+03
1.13600e+04 5.60000e+01 -8.10812e+02 -7.40028e+02 -8.81596e+02 -1.15147e+03 -1.08939e+03 -1.21355e+03
1.14400e+04 5.70000e+01 -8.42844e+02 -7.01939e+02 -9.83749e+02 -1.15133e+03 -1.09004e+03 -1.21261e+03
1.15200e+04 5.70000e+01 -8.42844e+02 -7.01939e+02 -9.83749e+02 -1.15112e+03 -1.09061e+03 -1.21163e+03
1.16000e+04 5.80000e+01 -8.44014e+02 -7.17916e+02 -9.70113e+02 -1.15086e+03 -1.09110e+03 -1.21061e+03
1.16800e+04 5.80000e+01 -8.44014e+02 -7.17916e+02 -9.70113e+02 -1.15053e+03 -1.09152e+03 -1.20954e+03
1.17600e+04 5.80000e+01 -8.44014e+02 -7.17916e+02 -9.70113e+02 -1.15014e+03 -1.09184e+03 -1.20844e+03
1.18400e+04 5.90000e+01 -9.62183e+02 -8.55525e+02 -1.06884e+03 -1.14969e+03 -1.09208e+03 -1.20729e+03
1.19200e+04 5.90000e+01 -9.62183e+02 -8.55525e+02 -1.06884e+03 -1.14917e+03 -1.09223e+03 -1.20610e+03
1.20000e+04 6.00000e+01 -8.14071e+02 -7.73369e+02 -8.54773e+02 -1.14859e+03 -1.09230e+03 -1.20487e+03
1.20800e+04 6.00000e+01 -8.14071e+02 -7.73369e+02 -8.54773e+02 -1.14794e+03 -1.09228e+03 -1.20359e+03
1.21600e+04 6.00000e+01 -8.14071e+02 -7.73369e+02 -8.54773e+02 -1.14722e+03 -1.09218e+03 -1.20226e+03
1.22400e+04 6.10000e+01 -7.97941e+02 -7.37699e+02 -8.58184e+02 -1.14644e+03 -1.09198e+03 -1.20090e+03
1.23200e+04 6.10000e+01 -7.97941e+02 -7.37699e+02 -8.58184e+02 -1.14559e+03 -1.09169e+03 -1.19948e+03
1.24000e+04 6.20000e+01 -7.23103e+02 -6.61233e+02 -7.84972e+02 -1.14467e+03 -1.09133e+03 -1.19802e+03
1.24800e+04 6.20000e+01 -7.23103e+02 -6.61233e+02 -7.84972e+02 -1.14369e+03 -1.09086e+03 -1.19651e+03
1.25600e+04 6.20000e+01 -7.23103e+02 -6.61233e+02 -7.84972e+02 -1.14263e+03 -1.09031e+03 -1.19495e+03
1.26400e+04 6.30000e+01 -7.97495e+02 -7.38030e+02 -8.56960e+02 -1.14151e+03 -1.08967e+03 -1.19334e+03
1.27200e+04 6.30000e+01 -7.97495e+02 -7.38030e+02 -8.56960e+02 -1.14031e+03 -1.08895e+03 -1.19168e+03
1.28000e+04 6.40000e+01 -8.43311e+02 -7.89944e+02 -8.96678e+02 -1.13905e+03 -1.08813e+03 -1.18997e+03
1.28800e+04 6.40000e+01 -8.43311e+02 -7.89944e+02 -8.96678e+02 -1.13772e+03 -1.08724e+03 -1.18821e+03
1.29600e+04 6.40000e+01 -8.43311e+02 -7.89944e+02 -8.96678e+02 -1.13632e+03 -1.08625e+03 -1.18640e+03
1.30400e+04 6.50000e+01 -7.09650e+02 -4.62778e+02 -9.56521e+02 -1.13486e+03 -1.08518e+03 -1.18453e+03
1.31200e+04 6.50000e+01 -7.09650e+02 -4.62778e+02 -9.56521e+02 -1.13332e+03 -1.08402e+03 -1.18262e+03
1.32000e+04 6.60000e+01 -7.90407e+02 -5.48395e+02 -1.03242e+03 -1.13172e+03 -1.08278e+03 -1.18065e+03
1.32800e+04 6.60000e+01 -7.90407e+02 -5.48395e+02 -1.03242e+03 -1.13004e+03 -1.08146e+03 -1.17863e+03
1.33600e+04 6.60000e+01 -7.90407e+02 -5.48395e+02 -1.03242e+03 -1.12830e+03 -1.08005e+03 -1.17655e+03
1.34400e+04 6.70000e+01 -8.17037e+02 -7.10850e+02 -9.23224e+02 -1.12650e+03 -1.07857e+03 -1.17442e+03
1.35200e+04 6.70000e+01 -8.17037e+02 -7.10850e+02 -9.23224e+02 -1.12463e+03 -1.07701e+03 -1.17225e+03
1.36000e+04 6.80000e+01 -6.68850e+02 -5.52441e+02 -7.85259e+02 -1.12269e+03 -1.07537e+03 -1.17001e+03
1.36800e+04 6.80000e+01 -6.68850e+02 -5.52441e+02 -7.85259e+02 -1.12069e+03 -1.07365e+03 -1.16773e+03
1.37600e+04 6.80000e+01 -6.68850e+02 -5.52441e+02 -7.85259e+02 -1.11863e+03 -1.07187e+03 -1.16539e+03
1.38400e+04 6.90000e+01 -9.16290e+02 -7.47852e+02 -1.08473e+03 -1.11651e+03 -1.07000e+03 -1.16301e+03
1.39200e+04 6.90000e+01 -9.16290e+02 -7.47852e+02 -1.08473e+03 -1.11432e+03 -1.06806e+03 -1.16058e+03
1.40000e+04 7.00000e+01 -5.28167e+02 -2.93359e+02 -7.62976e+02 -1.11208e+03 -1.06606e+03 -1.15810e+03
1.40800e+04 7.00000e+01 -5.28167e+02 -2.93359e+02 -7.62976e+02 -1.10978e+03 -1.06399e+03 -1.15557e+03
1.41600e+04 7.00000e+01 -5.28167e+02 -2.93359e+02 -7.62976e+02 -1.10741e+03 -1.06185e+03 -1.15298e+03
1.42400e+04 7.10000e+01 -6.72579e+02 -6.01960e+02 -7.43199e+02 -1.10500e+03 -1.05964e+03 -1.15036e+03
1.43200e+04 7.10000e+01 -6.72579e+02 -6.01960e+02 -7.43199e+02 -1.10253e+03 -1.05738e+03 -1.14769e+03
1.44000e+04 7.20000e+01 -6.21912e+02 -3.66246e+02 -8.77577e+02 -1.10002e+03 -1.05505e+03 -1.14498e+03
1.44800e+04 7.20000e+01 -6.21912e+02 -3.66246e+02 -8.77577e+02 -1.09745e+03 -1.05266e+03 -1.14223e+03
1.45600e+04 7.20000e+01 -6.21912e+02 -3.66246e+02 -8.77577e+02 -1.09482e+03 -1.05021e+03 -1.13943e+03
1.46400e+04 7.30000e+01 -6.33954e+02 -5.23385e+02 -7.44524e+02 -1.09216e+03 -1.04772e+03 -1.13659e+03
1.47200e+04 7.30000e+01 -6.33954e+02 -5.23385e+02 -7.44524e+02 -1.08945e+03 -1.04517e+03 -1.13373e+03
1.48000e+04 7.40000e+01 -6.95612e+02 -6.43964e+02 -7.47261e+02 -1.08669e+03 -1.04256e+03 -1.13081e+03
1.48800e+04 7.40000e+01 -6.95612e+02 -6.43964e+02 -7.47261e+02 -1.08389e+03 -1.03991e+03 -1.12787e+03
1.49600e+04 7.40000e+01 -6.95612e+02 -6.43964e+02 -7.47261e+02 -1.08105e+03 -1.03720e+03 -1.12489e+03
1.50400e+04 7.50000e+01 -6.70155e+02 -4.35026e+02 -9.05284e+02 -1.07817e+03 -1.03446e+03 -1.12188e+03
1.51200e+04 7.50000e+01 -6.70155e+02 -4.35026e+02 -9.05284e+02 -1.07526e+03 -1.03167e+03 -1.11885e+03
1.52000e+04 7.60000e+01 -7.06774e+02 -5.22467e+02 -8.91080e+02 -1.07231e+03 -1.02884e+03 -1.11578e+03
1.52800e+04 7.60000e+01 -7.06774e+02 -5.22467e+02 -8.91080e+02 -1.06933e+03 -1.02598e+03 -1.11268e+03
1.53600e+04 7.60000e+01 -7.06774e+02 -5.22467e+02 -8.91080e+02 -1.06632e+03 -1.02307e+03 -1.10956e+03
1.54400e+04 7.70000e+01 -5.40107e+02 -4.77747e+02 -6.02466e+02 -1.06328e+03 -1.02014e+03 -1.10642e+03
1.55200e+04 7.70000e+01 -5.40107e+02 -4.77747e+02 -6.02466e+02 -1.06021e+03 -1.01717e+03 -1.10326e+03
1.56000e+04 7.80000e+01 -8.51077e+02 -6.90472e+02 -1.01168e+03 -1.05712e+03 -1.01416e+03 -1.10007e+03
1.56800e+04 7.80000e+01 -8.51077e+02 -6.90472e+02 -1.01168e+03 -1.05400e+03 -1.01113e+03 -1.09687e+03
1.57600e+04 7.80000e+01 -8.51077e+02 -6.90472e+02 -1.01168e+03 -1.05087e+03 -1.00808e+03 -1.09365e+03
1.58400e+04 7.90000e+01 -6.84081e+02 -5.32198e+02 -8.35963e+02 -1.04771e+03 -1.00499e+03 -1.09042e+03
1.59200e+04 7.90000e+01 -6.84081e+02 -5.32198e+02 -8.35963e+02 -1.04453e+03 -1.00189e+03 -1.08717e+03
1.60000e+04 8.00000e+01 -3.98157e+02 1.97715e+00 -7.98292e+02 -1.04133e+03 -9.98759e+02 -1.08391e+03
1.60800e+04 8.00000e+01 -3.98157e+02 1.97715e+00 -7.98292e+02 -1.03812e+03 -9.95607e+02 -1.08064e+03
1.61600e+04 8.00000e+01 -3.98157e+02 1.97715e+00 -7.98292e+02 -1.03490e+03 -9.92436e+02 -1.07736e+03
1.62400e+04 8.10000e+01 -7.23528e+02 -3.88888e+02 -1.05817e+03 -1.03166e+03 -9.89248e+02 -1.07408e+03
1.63200e+04 8.10000e+01 -7.23528e+02 -3.88888e+02 -1.05817e+03 -1.02842e+03 -9.86041e+02 -1.07079e+03
1.64000e+04 8.20000e+01 -6.27720e+02 -4.44890e+02 -8.10550e+02 -1.02516e+03 -9.82821e+02 -1.06750e+03
1.64800e+04 8.20000e+01 -6.27720e+02 -4.44890e+02 -8.10550e+02 -1.02190e+03 -9.79588e+02 -1.06421e+03
1.65600e+04 8.20000e+01 -6.27720e+02 -4.44890e+02 -8.10550e+02 -1.01862e+03 -9.76340e+02 -1.06091e+03
1.66400e+04 8.30000e+01 -6.11902e+02 -5.31186e+02 -6.92619e+02 -1.01535e+03 -9.73079e+02 -1.05761e+03
1.67200e+04 8.30000e+01 -6.11902e+02 -5.31186e+02 -6.92619e+02 -1.01207e+03 -9.69803e+02 -1.05433e+03
1.68000e+04 8.40000e+01 -5.44950e+02 -2.30731e+02 -8.59170e+02 -1.00878e+03 -9.66517e+02 -1.05104e+03
1.68800e+04 8.40000e+01 -5.44950e+02 -2.30731e+02 -8.59170e+02 -1.00549e+03 -9.63221e+02 -1.04775e+03
1.69600e+04 8.40000e+01 -5.44950e+02 -2.30731e+02 -8.59170e+02 -1.00219e+03 -9.59914e+02 -1.04447e+03
1.70400e+04 8.50000e+01 -5.87611e+02 -4.29716e+02 -7.45507e+02 -9.98900e+02 -9.56595e+02 -1.04121e+03
1.71200e+04 8.50000e+01 -5.87611e+02 -4.29716e+02 -7.45507e+02 -9.95603e+02 -9.53267e+02 -1.03794e+03
1.72000e+04 8.60000e+01 -4.13954e+02 -2.56516e+02 -5.71392e+02 -9.92307e+02 -9.49928e+02 -1.03469e+03
1.72800e+04 8.60000e+01 -4.13954e+02 -2.56516e+02 -5.71392e+02 -9.89010e+02 -9.46579e+02 -1.03144e+03
1.73600e+04 8.60000e+01 -4.13954e+02 -2.56516e+02 -5.71392e+02 -9.85715e+02 -9.43220e+02 -1.02821e+03
1.74400e+04 8.70000e+01 -6.91713e+02 -4.64155e+02 -9.19272e+02 -9.82422e+02 -9.39851e+02 -1.02499e+03
1.75200e+04 8.70000e+01 -6.91713e+02 -4.64155e+02 -9.19272e+02 -9.79131e+02 -9.36471e+02 -1.02179e+03
1.76000e+04 8.80000e+01 -6.25234e+02 -5.09211e+02 -7.41257e+02 -9.75839e+02 -9.33081e+02 -1.01860e+03
1.76800e+04 8.80000e+01 -6.25234e+02 -5.09211e+02 -7.41257e+02 -9.72551e+02 -9.29680e+02 -1.01542e+03
1.77600e+04 8.80000e+01 -6.25234e+02 -5.09211e+02 -7.41257e+02 -9.69264e+02 -9.26267e+02 -1.01226e+03
1.78400e+04 8.90000e+01 -4.21863e+02 -2.65649e+02 -5.78078e+02 -9.65979e+02 -9.22844e+02 -1.00912e+03
1.79200e+04 8.90000e+01 -4.21863e+02 -2.65649e+02 -5.78078e+02 -9.62698e+02 -9.19406e+02 -1.00599e+03
1.80000e+04 9.00000e+01 -4.14885e+02 -2.04279e+02 -6.25490e+02 -9.59418e+02 -9.15958e+02 -1.00288e+03
1.80800e+04 9.00000e+01 -4.14885e+02 -2.04279e+02 -6.25490e+02 -9.56141e+02 -9.12497e+02 -9.99786e+02
1.81600e+04 9.00000e+01 -4.14885e+02 -2.04279e+02 -6.25490e+02 -9.52865e+02 -9.09022e+02 -9.96707e+02
1.82400e+04 9.10000e+01 -3.17876e+02 -1.03119e+02 -5.32634e+02 -9.49591e+02 -9.05534e+02 -9.93649e+02
1.83200e+04 9.10000e+01 -3.17876e+02 -1.03119e+02 -5.32634e+02 -9.46321e+02 -9.02031e+02 -9.90611e+02
1.84000e+04 9.20000e+01 -2.51203e+02 -1.45450e+02 -3.56956e+02 -9.43053e+02 -8.98513e+02 -9.87593e+02
1.84800e+04 9.20000e+01 -2.51203e+02 -1.45450e+02 -3.56956e+02 -9.39787e+02 -8.94980e+02 -9.84595e+02
1.85600e+04 9.20000e+01 -2.51203e+02 -1.45450e+02 -3.56956e+02 -9.36525e+02 -8.91431e+02 -9.81619e+02
1.86400e+04 9.30000e+01 -4.84240e+02 -2.93343e+02 -6.75138e+02 -9.33263e+02 -8.87866e+02 -9.78660e+02
1.87200e+04 9.30000e+01 -4.84240e+02 -2.93343e+02 -6.75138e+02 -9.30002e+02 -8.84285e+02 -9.75720e+02
1.88000e+04 9.40000e+01 -3.66499e+02 -1.70883e+02 -5.62116e+02 -9.26744e+02 -8.80687e+02 -9.72800e+02
1.88800e+04 9.40000e+01 -3.66499e+02 -1.70883e+02 -5.62116e+02 -9.23486e+02 -8.77072e+02 -9.69899e+02
1.89600e+04 9.40000e+01 -3.66499e+02 -1.70883e+02 -5.62116e+02 -9.20228e+02 -8.73440e+02 -9.67017e+02
1.90400e+04 9.50000e+01 -2.90847e+02 -1.31211e+02 -4.50482e+02 -9.16973e+02 -8.69790e+02 -9.64155e+02
1.91200e+04 9.50000e+01 -2.90847e+02 -1.31211e+02 -4.50482e+02 -9.13716e+02 -8.66122e+02 -9.61311e+02
1.92000e+04 9.60000e+01 -3.65440e+02 -1.05849e+02 -6.25030e+02 -9.10461e+02 -8.62436e+02 -9.58486e+02
1.92800e+04 9.60000e+01 -3.65440e+02 -1.05849e+02 -6.25030e+02 -9.07205e+02 -8.58732e+02 -9.55679e+02
1.93600e+04 9.60000e+01 -3.65440e+02 -1.05849e+02 -6.25030e+02 -9.03949e+02 -8.55009e+02 -9.52890e+02
1.94400e+04 9.70000e+01 -2.08928e+02 -8.28849e+01 -3.34971e+02 -9.00693e+02 -8.51269e+02 -9.50117e+02
1.95200e+04 9.70000e+01 -2.08928e+02 -8.28849e+01 -3.34971e+02 -8.97435e+02 -8.47510e+02 -9.47361e+02
1.96000e+04 9.80000e+01 -4.33137e+02 -2.55648e+02 -6.10627e+02 -8.94177e+02 -8.43732e+02 -9.44621e+02
1.96800e+04 9.80000e+01 -4.33137e+02 -2.55648e+02 -6.10627e+02 -8.90917e+02 -8.39937e+02 -9.41896e+02
1.97600e+04 9.80000e+01 -4.33137e+02 -2.55648e+02 -6.10627e+02 -8.87655e+02 -8.36123e+02 -9.39187e+02
1.98400e+04 9.90000e+01 -2.22229e+02 -8.83160e+01 -3.56142e+02 -8.84390e+02 -8.32290e+02 -9.36491e+02
1.99200e+04 9.90000e+01 -2.22229e+02 -8.83160e+01 -3.56142e+02 -8.81124e+02 -8.28440e+02 -9.33808e+02
2.00000e+04 1.00000e+02 -3.25480e+02 -2.18430e+02 -4.32530e+02 -8.77854e+02 -8.24571e+02 -9.31137e+02
2.00800e+04 1.00000e+02 -3.25480e+02 -2.18430e+02 -4.32530e+02 -8.74581e+02 -8.20685e+02 -9.28477e+02
2.01600e+04 1.00000e+02 -3.25480e+02 -2.18430e+02 -4.32530e+02 -8.71304e+02 -8.16780e+02 -9.25829e+02
2.02400e+04 1.01000e+02 -2.54921e+02 -1.51240e+02 -3.58601e+02 -8.68024e+02 -8.12857e+02 -9.23190e+02
2.03200e+04 1.01000e+02 -2.54921e+02 -1.51240e+02 -3.58601e+02 -8.64738e+02 -8.08916e+02 -9.20559e+02
2.04000e+04 1.02000e+02 -2.46292e+02 -6.89059e+01 -4.23678e+02 -8.61447e+02 -8.04957e+02 -9.17937e+02
2.04800e+04 1.02000e+02 -2.46292e+02 -6.89059e+01 -4.23678e+02 -8.58150e+02 -8.00981e+02 -9.15320e+02
2.05600e+04 1.02000e+02 -2.46292e+02 -6.89059e+01 -4.23678e+02 -8.54848e+02 -7.96985e+02 -9.12710e+02
2.06400e+04 1.03000e+02 -2.10760e+02 -1.52364e+02 -2.69157e+02 -8.51538e+02 -7.92971e+02 -9.10105e+02
2.07200e+04 1.03000e+02 -2.10760e+02 -1.52364e+02 -2.69157e+02 -8.48220e+02 -7.88938e+02 -9.07503e+02
2.08000e+04 1.04000e+02 -5.78073e+02 -5.07378e+02 -6.48767e+02 -8.44895e+02 -7.84887e+02 -9.04903e+02
2.08800e+04 1.04000e+02 -5.78073e+02 -5.07378e+02 -6.48767e+02 -8.41560e+02 -7.80816e+02 -9.02304e+02
2.09600e+04 1.04000e+02 -5.78073e+02 -5.07378e+02 -6.48767e+02 -8.38215e+02 -7.76725e+02 -8.99706e+02
2.10400e+04 1.05000e+02 -2.48856e+02 -4.64561e+01 -4.51257e+02 -8.34861e+02 -7.72614e+02 -8.97108e+02
2.11200e+04 1.05000e+02 -2.48856e+02 -4.64561e+01 -4.51257e+02 -8.31494e+02 -7.68482e+02 -8.94507e+02
2.12000e+04 1.06000e+02 -2.43753e+02 -7.22964e+01 -4.15211e+02 -8.28116e+02 -7.64329e+02 -8.91903e+02
2.12800e+04 1.06000e+02 -2.43753e+02 -7.22964e+01 -4.15211e+02 -8.24724e+02 -7.60152e+02 -8.89296e+02
2.13600e+04 1.06000e+02 -2.43753e+02 -7.22964e+01 -4.15211e+02 -8.21318e+02 -7.55954e+02 -8.86683e+02
2.14400e+04 1.07000e+02 -2.99682e+02 -1.75337e+02 -4.24027e+02 -8.17897e+02 -7.51731e+02 -8.84063e+02
2.15200e+04 1.07000e+02 -2.99682e+02 -1.75337e+02 -4.24027e+02 -8.14461e+02 -7.47485e+02 -8.81436e+02
2.16000e+04 1.08000e+02 -2.52137e+02 -1.48493e+02 -3.55780e+02 -8.11006e+02 -7.43212e+02 -8.78800e+02
2.16800e+04 1.08000e+02 -2.52137e+02 -1.48493e+02 -3.55780e+02 -8.07534e+02 -7.38914e+02 -8.76155e+02
2.17600e+04 1.08000e+02 -2.52137e+02 -1.48493e+02 -3.55780e+02 -8.04043e+02 -7.34587e+02 -8.73499e+02
2.18400e+04 1.09000e+02 -3.81394e+02 -1.87290e+02 -5.75499e+02 -8.00532e+02 -7.30234e+02 -8.70831e+02
2.19200e+04 1.09000e+02 -3.81394e+02 -1.87290e+02 -5.75499e+02 -7.97000e+02 -7.25850e+02 -8.68149e+02
2.20000e+04 1.10000e+02 -2.45671e+02 -1.46236e+02 -3.45105e+02 -7.93445e+02 -7.21436e+02 -8.65454e+02
2.20800e+04 1.10000e+02 -2.45671e+02 -1.46236e+02 -3.45105e+02 -7.89867e+02 -7.16991e+02 -8.62743e+02
2.21600e+04 1.10000e+02 -2.45671e+02 -1.46236e+02 -3.45105e+02 -7.86264e+02 -7.12513e+02 -8.60015e+02
2.22400e+04 1.11000e+02 -3.05210e+02 -1.33480e+02 -4.76940e+02 -7.82637e+02 -7.08004e+02 -8.57270e+02
2.23200e+04 1.11000e+02 -3.05210e+02 -1.33480e+02 -4.76940e+02 -7.78982e+02 -7.03459e+02 -8.54505e+02
2.24000e+04 1.12000e+02 -2.04977e+02 -1.47569e+02 -2.62385e+02 -7.75300e+02 -6.98880e+02 -8.51720e+02
2.24800e+04 1.12000e+02 -2.04977e+02 -1.47569e+02 -2.62385e+02 -7.71590e+02 -6.94265e+02 -8.48914e+02
2.25600e+04 1.12000e+02 -2.04977e+02 -1.47569e+02 -2.62385e+02 -7.67850e+02 -6.89614e+02 -8.46086e+02
2.26400e+04 1.13000e+02 -1.58962e+02 -1.28380e+01 -3.05086e+02 -7.64080e+02 -6.84926e+02 -8.43234e+02
2.27200e+04 1.13000e+02 -1.58962e+02 -1.28380e+01 -3.05086e+02 -7.60279e+02 -6.80202e+02 -8.40357e+02
2.28000e+04 1.14000e+02 -4.26345e+02 -8.33427e+01 -7.69347e+02 -7.56446e+02 -6.75439e+02 -8.37454e+02
2.28800e+04 1.14000e+02 -4.26345e+02 -8.33427e+01 -7.69347e+02 -7.52581e+02 -6.70639e+02 -8.34524e+02
2.29600e+04 1.14000e+02 -4.26345e+02 -8.33427e+01 -7.69347e+02 -7.48683e+02 -6.65800e+02 -8.31565e+02
2.30400e+04 1.15000e+02 -5.02369e+02 -1.35503e+02 -8.69234e+02 -7.44751e+02 -6.60924e+02 -8.28577e+02
2.31200e+04 1.15000e+02 -5.02369e+02 -1.35503e+02 -8.69234e+02 -7.40784e+02 -6.56010e+02 -8.25559e+02
2.32000e+04 1.16000e+02 -2.80467e+02 -2.39884e+02 -3.21050e+02 -7.36783e+02 -6.51057e+02 -8.22509e+02
2.32800e+04 1.16000e+02 -2.80467e+02 -2.39884e+02 -3.21050e+02 -7.32747e+02 -6.46068e+02 -8.19426e+02
2.33600e+04 1.16000e+02 -2.80467e+02 -2.39884e+02 -3.21050e+02 -7.28675e+02 -6.41041e+02 -8.16309e+02
2.34400e+04 1.17000e+02 -2.88161e+02 -1.75106e+02 -4.01215e+02 -7.24568e+02 -6.35979e+02 -8.13158e+02
2.35200e+04 1.17000e+02 -2.88161e+02 -1.75106e+02 -4.01215e+02 -7.20426e+02 -6.30881e+02 -8.09971e+02
2.36000e+04 1.18000e+02 -2.08305e+02 -1.51280e+02 -2.65331e+02 -7.16248e+02 -6.25748e+02 -8.06748e+02
2.36800e+04 1.18000e+02 -2.08305e+02 -1.51280e+02 -2.65331e+02 -7.12035e+02 -6.20582e+02 -8.03488e+02
2.37600e+04 1.18000e+02 -2.08305e+02 -1.51280e+02 -2.65331e+02 -7.07787e+02 -6.15384e+02 -8.00189e+02
2.38400e+04 1.19000e+02 -1.82166e+02 -4.47164e+00 -3.59860e+02 -7.03503e+02 -6.10155e+02 -7.96852e+02
2.39200e+04 1.19000e+02 -1.82166e+02 -4.47164e+00 -3.59860e+02 -6.99186e+02 -6.04896e+02 -7.93476e+02
2.40000e+04 1.20000e+02 -4.06807e+02 -9.08064e+01 -7.22807e+02 -6.94835e+02 -5.99610e+02 -7.90060e+02
2.40800e+04 1.20000e+02 -4.06807e+02 -9.08064e+01 -7.22807e+02 -6.90450e+02 -5.94297e+02 -7.86604e+02
2.41600e+04 1.20000e+02 -4.06807e+02 -9.08064e+01 -7.22807e+02 -6.86033e+02 -5.88959e+02 -7.83107e+02
2.42400e+04 1.21000e+02 -4.56979e+02 -3.94322e+02 -5.19636e+02 -6.81584e+02 -5.83599e+02 -7.79569e+02
2.43200e+04 1.21000e+02 -4.56979e+02 -3.94322e+02 -5.19636e+02 -6.77105e+02 -5.78219e+02 -7.75990e+02
2.44000e+04 1.22000e+02 -1.67724e+02 -1.08962e+02 -2.26486e+02 -6.72595e+02 -5.72821e+02 -7.72369e+02
2.44800e+04 1.22000e+02 -1.67724e+02 -1.08962e+02 -2.26486e+02 -6.68057e+02 -5.67407e+02 -7.68707e+02
2.45600e+04 1.22000e+02 -1.67724e+02 -1.08962e+02 -2.26486e+02 -6.63491e+02 -5.61979e+02 -7.65004e+02
2.46400e+04 1.23000e+02 -1.61970e+02 -4.75550e+01 -2.76385e+02 -6.58899e+02 -5.56540e+02 -7.61258e+02
2.47200e+04 1.23000e+02 -1.61970e+02 -4.75550e+01 -2.76385e+02 -6.54282e+02 -5.51093e+02 -7.57472e+02
2.48000e+04 1.24000e+02 -1.64784e+02 -1.09833e+02 -2.19735e+02 -6.49642e+02 -5.45639e+02 -7.53644e+02
2.48800e+04 1.24000e+02 -1.64784e+02 -1.09833e+02 -2.19735e+02 -6.44979e+02 -5.40183e+02 -7.49776e+02
2.49600e+04 1.24000e+02 -1.64784e+02 -1.09833e+02 -2.19735e+02 -6.40296e+02 -5.34726e+02 -7.45866e+02
2.50400e+04 1.25000e+02 -3.37397e+02 -3.90759e+01 -6.35718e+02 -6.35595e+02 -5.29273e+02 -7.41917e+02
2.51200e+04 1.25000e+02 -3.37397e+02 -3.90759e+01 -6.35718e+02 -6.30876e+02 -5.23824e+02 -7.37928e+02
2.52000e+04 1.26000e+02 -3.77793e+02 -1.31839e+01 -7.42401e+02 -6.26142e+02 -5.18385e+02 -7.33900e+02
2.52800e+04 1.26000e+02 -3.77793e+02 -1.31839e+01 -7.42401e+02 -6.21395e+02 -5.12957e+02 -7.29834e+02
2.53600e+04 1.26000e+02 -3.77793e+02 -1.31839e+01 -7.42401e+02 -6.16636e+02 -5.07543e+02 -7.25729e+02
2.54400e+04 1.27000e+02 -5.08781e+02 -2.23496e+02 -7.94066e+02 -6.11868e+02 -5.02148e+02 -7.21588e+02
2.55200e+04 1.27000e+02 -5.08781e+02 -2.23496e+02 -7.94066e+02 -6.07092e+02 -4.96775e+02 -7.17410e+02
2.56000e+04 1.28000e+02 -4.28881e+02 -1.00872e+02 -7.56891e+02 -6.02311e+02 -4.91425e+02 -7.13197e+02
2.56800e+04 1.28000e+02 -4.28881e+02 -1.00872e+02 -7.56891e+02 -5.97525e+02 -4.86101e+02 -7.08949e+02
2.57600e+04 1.28000e+02 -4.28881e+02 -1.00872e+02 -7.56891e+02 -5.92739e+02 -4.80809e+02 -7.04669e+02
2.58400e+04 1.29000e+02 -1.22849e+02 -1.19991e+02 -1.25708e+02 -5.87953e+02 -4.75550e+02 -7.00356e+02
2.59200e+04 1.29000e+02 -1.22849e+02 -1.19991e+02 -1.25708e+02 -5.83170e+02 -4.70328e+02 -6.96012e+02
2.60000e+04 1.30000e+02 -4.22840e+02 -1.54173e+02 -6.91507e+02 -5.78392e+02 -4.65145e+02 -6.91639e+02
2.60800e+04 1.30000e+02 -4.22840e+02 -1.54173e+02 -6.91507e+02 -5.73621e+02 -4.60005e+02 -6.87237e+02
2.61600e+04 1.30000e+02 -4.22840e+02 -1.54173e+02 -6.91507e+02 -5.68859e+02 -4.54910e+02 -6.82809e+02
2.62400e+04 1.31000e+02 -1.57118e+02 -1.03125e+02 -2.11111e+02 -5.64109e+02 -4.49862e+02 -6.78355e+02
2.63200e+04 1.31000e+02 -1.57118e+02 -1.03125e+02 -2.11111e+02 -5.59372e+02 -4.44865e+02 -6.73878e+02
2.64000e+04 1.32000e+02 -3.35560e+02 -3.92716e+01 -6.31848e+02 -5.54650e+02 -4.39922e+02 -6.69377e+02
2.64800e+04 1.32000e+02 -3.35560e+02 -3.92716e+01 -6.31848e+02 -5.49946e+02 -4.35035e+02 -6.64857e+02
2.65600e+04 1.32000e+02 -3.35560e+02 -3.92716e+01 -6.31848e+02 -5.45262e+02 -4.30206e+02 -6.60318e+02
2.66400e+04 1.33000e+02 -1.66275e+02 -1.06686e+02 -2.25864e+02 -5.40599e+02 -4.25436e+02 -6.55762e+02
2.67200e+04 1.33000e+02 -1.66275e+02 -1.06686e+02 -2.25864e+02 -5.35960e+02 -4.20730e+02 -6.51190e+02
2.68000e+04 1.34000e+02 -2.77397e+02 -1.36617e+02 -4.18177e+02 -5.31346e+02 -4.16088e+02 -6.46605e+02
2.68800e+04 1.34000e+02 -2.77397e+02 -1.36617e+02 -4.18177e+02 -5.26760e+02 -4.11512e+02 -6.42008e+02
2.69600e+04 1.34000e+02 -2.77397e+02 -1.36617e+02 -4.18177e+02 -5.22204e+02 -4.07004e+02 -6.37403e+02
2.70400e+04 1.35000e+02 -8.26814e+01 -2.53478e+01 -1.40015e+02 -5.17678e+02 -4.02566e+02 -6.32790e+02
2.71200e+04 1.35000e+02 -8.26814e+01 -2.53478e+01 -1.40015e+02 -5.13185e+02 -3.98199e+02 -6.28171e+02
2.72000e+04 1.36000e+02 -2.07945e+02 -1.50574e+02 -2.65315e+02 -5.08727e+02 -3.93904e+02 -6.23550e+02
2.72800e+04 1.36000e+02 -2.07945e+02 -1.50574e+02 -2.65315e+02 -5.04306e+02 -3.89683e+02 -6.18928e+02
2.73600e+04 1.36000e+02 -2.07945e+02 -1.50574e+02 -2.65315e+02 -4.99922e+02 -3.85537e+02 -6.14307e+02
2.74400e+04 1.37000e+02 -3.77510e+02 -9.03081e+01 -6.64711e+02 -4.95578e+02 -3.81466e+02 -6.09690e+02
2.75200e+04 1.37000e+02 -3.77510e+02 -9.03081e+01 -6.64711e+02 -4.91275e+02 -3.77470e+02 -6.05079e+02
2.76000e+04 1.38000e+02 -3.40876e+02 -1.20809e+02 -5.60943e+02 -4.87015e+02 -3.73553e+02 -6.00477e+02
2.76800e+04 1.38000e+02 -3.40876e+02 -1.20809e+02 -5.60943e+02 -4.82797e+02 -3.69711e+02 -5.95884e+02
2.77600e+04 1.38000e+02 -3.40876e+02 -1.20809e+02 -5.60943e+02 -4.78626e+02 -3.65948e+02 -5.91305e+02
2.78400e+04 1.39000e+02 -2.91253e+02 -1.71631e+02 -4.10875e+02 -4.74502e+02 -3.62263e+02 -5.86740e+02
2.79200e+04 1.39000e+02 -2.91253e+02 -1.71631e+02 -4.10875e+02 -4.70425e+02 -3.58656e+02 -5.82193e+02
2.80000e+04 1.40000e+02 -3.34110e+02 -1.70309e+02 -4.97912e+02 -4.66397e+02 -3.55127e+02 -5.77667e+02
2.80800e+04 1.40000e+02 -3.34110e+02 -1.70309e+02 -4.97912e+02 -4.62419e+02 -3.51676e+02 -5.73162e+02
2.81600e+04 1.40000e+02 -3.34110e+02 -1.70309e+02 -4.97912e+02 -4.58492e+02 -3.48302e+02 -5.68683e+02
2.82400e+04 1.41000e+02 -2.56168e+02 -1.42139e+02 -3.70196e+02 -4.54618e+02 -3.45006e+02 -5.64229e+02
2.83200e+04 1.41000e+02 -2.56168e+02 -1.42139e+02 -3.70196e+02 -4.50796e+02 -3.41787e+02 -5.59805e+02
2.84000e+04 1.42000e+02 -3.43257e+02 -1.10764e+02 -5.75750e+02 -4.47028e+02 -3.38645e+02 -5.55412e+02
2.84800e+04 1.42000e+02 -3.43257e+02 -1.10764e+02 -5.75750e+02 -4.43315e+02 -3.35578e+02 -5.51053e+02
2.85600e+04 1.42000e+02 -3.43257e+02 -1.10764e+02 -5.75750e+02 -4.39657e+02 -3.32586e+02 -5.46729e+02
2.86400e+04 1.43000e+02 -2.94883e+02 -5.43682e+01 -5.35398e+02 -4.36056e+02 -3.29669e+02 -5.42443e+02
2.87200e+04 1.43000e+02 -2.94883e+02 -5.43682e+01 -5.35398e+02 -4.32510e+02 -3.26825e+02 -5.38195e+02
2.88000e+04 1.44000e+02 -2.33220e+02 -7.73277e+01 -3.89112e+02 -4.29022e+02 -3.24054e+02 -5.33990e+02
2.88800e+04 1.44000e+02 -2.33220e+02 -7.73277e+01 -3.89112e+02 -4.25591e+02 -3.21355e+02 -5.29827e+02
2.89600e+04 1.44000e+02 -2.33220e+02 -7.73277e+01 -3.89112e+02 -4.22217e+02 -3.18726e+02 -5.25709e+02
2.90400e+04 1.45000e+02 -2.96757e+02 -5.32041e+01 -5.40309e+02 -4.18902e+02 -3.16166e+02 -5.21638e+02
2.91200e+04 1.45000e+02 -2.96757e+02 -5.32041e+01 -5.40309e+02 -4.15644e+02 -3.13675e+02 -5.17613e+02
2.92000e+04 1.46000e+02 -5.75660e+02 -4.20319e+02 -7.31001e+02 -4.12445e+02 -3.11251e+02 -5.13639e+02
2.92800e+04 1.46000e+02 -5.75660e+02 -4.20319e+02 -7.31001e+02 -4.09304e+02 -3.08893e+02 -5.09714e+02
2.93600e+04 1.46000e+02 -5.75660e+02 -4.20319e+02 -7.31001e+02 -4.06221e+02 -3.06599e+02 -5.05842e+02
2.94400e+04 1.47000e+02 -1.66437e+02 -1.06629e+02 -2.26246e+02 -4.03195e+02 -3.04368e+02 -5.02023e+02
2.95200e+04 1.47000e+02 -1.66437e+02 -1.06629e+02 -2.26246e+02 -4.00227e+02 -3.02198e+02 -4.98257e+02
2.96000e+04 1.48000e+02 -1.21808e+02 -1.20483e+02 -1.23133e+02 -3.97318e+02 -3.00089e+02 -4.94546e+02
2.96800e+04 1.48000e+02 -1.21808e+02 -1.20483e+02 -1.23133e+02 -3.94464e+02 -2.98038e+02 -4.90891e+02
2.97600e+04 1.48000e+02 -1.21808e+02 -1.20483e+02 -1.23133e+02 -3.91668e+02 -2.96045e+02 -4.87292e+02
2.98400e+04 1.49000e+02 -1.24778e+02 -1.22022e+02 -1.27534e+02 -3.88928e+02 -2.94106e+02 -4.83750e+02
2.99200e+04 1.49000e+02 -1.24778e+02 -1.22022e+02 -1.27534e+02 -3.86244e+02 -2.92222e+02 -4.80266e+02
3.00000e+04 1.50000e+02 -2.64753e+02 -1.38460e+02 -3.91046e+02 -3.83615e+02 -2.90389e+02 -4.76841e+02
3.00800e+04 1.50000e+02 -2.64753e+02 -1.38460e+02 -3.91046e+02 -3.81041e+02 -2.88607e+02 -4.73475e+02
3.01600e+04 1.50000e+02 -2.64753e+02 -1.38460e+02 -3.91046e+02 -3.78521e+02 -2.86875e+02 -4.70167e+02
3.02400e+04 1.51000e+02 -2.44140e+02 -1.46296e+02 -3.41984e+02 -3.76054e+02 -2.85188e+02 -4.66920e+02
3.03200e+04 1.51000e+02 -2.44140e+02 -1.46296e+02 -3.41984e+02 -3.73640e+02 -2.83548e+02 -4.63732e+02
3.04000e+04 1.52000e+02 -3.91846e+02 -3.85793e+02 -3.97899e+02 -3.71278e+02 -2.81952e+02 -4.60604e+02
3.04800e+04 1.52000e+02 -3.91846e+02 -3.85793e+02 -3.97899e+02 -3.68967e+02 -2.80397e+02 -4.57538e+02
3.05600e+04 1.52000e+02 -3.91846e+02 -3.85793e+02 -3.97899e+02 -3.66707e+02 -2.78882e+02 -4.54531e+02
3.06400e+04 1.53000e+02 -1.21047e+02 -1.15935e+02 -1.26158e+02 -3.64496e+02 -2.77407e+02 -4.51586e+02
3.07200e+04 1.53000e+02 -1.21047e+02 -1.15935e+02 -1.26158e+02 -3.62335e+02 -2.75968e+02 -4.48702e+02
3.08000e+04 1.54000e+02 -1.24421e+02 -1.21811e+02 -1.27030e+02 -3.60222e+02 -2.74563e+02 -4.45880e+02
3.08800e+04 1.54000e+02 -1.24421e+02 -1.21811e+02 -1.27030e+02 -3.58156e+02 -2.73193e+02 -4.43119e+02
3.09600e+04 1.54000e+02 -1.24421e+02 -1.21811e+02 -1.27030e+02 -3.56137e+02 -2.71853e+02 -4.40420e+02
3.10400e+04 1.55000e+02 -1.97879e+02 -9.24871e+01 -3.03271e+02 -3.54164e+02 -2.70544e+02 -4.37783e+02
3.11200e+04 1.55000e+02 -1.97879e+02 -9.24871e+01 -3.03271e+02 -3.52236e+02 -2.69263e+02 -4.35208e+02
3.12000e+04 1.56000e+02 -2.26328e+02 -8.63072e+01 -3.66349e+02 -3.50352e+02 -2.68010e+02 -4.32694e+02
3.12800e+04 1.56000e+02 -2.26328e+02 -8.63072e+01 -3.66349e+02 -3.48512e+02 -2.66780e+02 -4.30243e+02
3.13600e+04 1.56000e+02 -2.26328e+02 -8.63072e+01 -3.66349e+02 -3.46714e+02 -2.65574e+02 -4.27854e+02
3.14400e+04 1.57000e+02 -2.07955e+02 3.88405e+00 -4.19794e+02 -3.44959e+02 -2.64391e+02 -4.25526e+02
3.15200e+04 1.57000e+02 -2.07955e+02 3.88405e+00 -4.19794e+02 -3.43244e+02 -2.63229e+02 -4.23260e+02
3.16000e+04 1.58000e+02 -2.41208e+02 -1.51623e+02 -3.30793e+02 -3.41570e+02 -2.62085e+02 -4.21056e+02
3.16800e+04 1.58000e+02 -2.41208e+02 -1.51623e+02 -3.30793e+02 -3.39936e+02 -2.60959e+02 -4.18914e+02
3.17600e+04 1.58000e+02 -2.41208e+02 -1.51623e+02 -3.30793e+02 -3.38341e+02 -2.59850e+02 -4.16832e+02
3.18400e+04 1.59000e+02 -8.48227e+01 -2.64179e+01 -1.43227e+02 -3.36784e+02 -2.58758e+02 -4.14811e+02
3.19200e+04 1.59000e+02 -8.48227e+01 -2.64179e+01 -1.43227e+02 -3.35265e+02 -2.57679e+02 -4.12851e+02
3.20000e+04 1.60000e+02 -1.62475e+02 -1.10408e+02 -2.14541e+02 -3.33782e+02 -2.56613e+02 -4.10950e+02
3.20800e+04 1.60000e+02 -1.62475e+02 -1.10408e+02 -2.14541e+02 -3.32335e+02 -2.55561e+02 -4.09108e+02
3.21600e+04 1.60000e+02 -1.62475e+02 -1.10408e+02 -2.14541e+02 -3.30923e+02 -2.54521e+02 -4.07325e+02
3.22400e+04 1.61000e+02 -1.24714e+02 -2.04539e+01 -2.28975e+02 -3.29545e+02 -2.53491e+02 -4.05599e+02
3.23200e+04 1.61000e+02 -1.24714e+02 -2.04539e+01 -2.28975e+02 -3.28201e+02 -2.52473e+02 -4.03929e+02
3.24000e+04 1.62000e+02 -2.42867e+02 -1.46964e+02 -3.38770e+02 -3.26890e+02 -2.51464e+02 -4.02315e+02
3.24800e+04 1.62000e+02 -2.42867e+02 -1.46964e+02 -3.38770e+02 -3.25610e+02 -2.50465e+02 -4.00754e+02
3.25600e+04 1.62000e+02 -2.42867e+02 -1.46964e+02 -3.38770e+02 -3.24361e+02 -2.49476e+02 -3.99247e+02
3.26400e+04 1.63000e+02 -2.53890e+02 -1.46109e+02 -3.61672e+02 -3.23143e+02 -2.48496e+02 -3.97790e+02
3.27200e+04 1.63000e+02 -2.53890e+02 -1.46109e+02 -3.61672e+02 -3.21954e+02 -2.47525e+02 -3.96383e+02
3.28000e+04 1.64000e+02 -1.27954e+02 -1.26799e+02 -1.29109e+02 -3.20794e+02 -2.46564e+02 -3.95024e+02
3.28800e+04 1.64000e+02 -1.27954e+02 -1.26799e+02 -1.29109e+02 -3.19661e+02 -2.45611e+02 -3.93710e+02
3.29600e+04 1.64000e+02 -1.27954e+02 -1.26799e+02 -1.29109e+02 -3.18554e+02 -2.44669e+02 -3.92440e+02
3.30400e+04 1.65000e+02 -3.48169e+02 -1.77740e+02 -5.18598e+02 -3.17474e+02 -2.43735e+02 -3.91213e+02
3.31200e+04 1.65000e+02 -3.48169e+02 -1.77740e+02 -5.18598e+02 -3.16418e+02 -2.42812e+02 -3.90024e+02
3.32000e+04 1.66000e+02 -1.20129e+02 -2.36787e+01 -2.16580e+02 -3.15386e+02 -2.41899e+02 -3.88873e+02
3.32800e+04 1.66000e+02 -1.20129e+02 -2.36787e+01 -2.16580e+02 -3.14377e+02 -2.40996e+02 -3.87758e+02
3.33600e+04 1.66000e+02 -1.20129e+02 -2.36787e+01 -2.16580e+02 -3.13389e+02 -2.40104e+02 -3.86674e+02
3.34400e+04 1.67000e+02 -3.80687e+02 -3.70084e+02 -3.91289e+02 -3.12422e+02 -2.39223e+02 -3.85622e+02
3.35200e+04 1.67000e+02 -3.80687e+02 -3.70084e+02 -3.91289e+02 -3.11475e+02 -2.38354e+02 -3.84596e+02
3.36000e+04 1.68000e+02 -1.69824e+02 -1.07982e+02 -2.31665e+02 -3.10546e+02 -2.37496e+02 -3.83596e+02
3.36800e+04 1.68000e+02 -1.69824e+02 -1.07982e+02 -2.31665e+02 -3.09635e+02 -2.36651e+02 -3.82619e+02
3.37600e+04 1.68000e+02 -1.69824e+02 -1.07982e+02 -2.31665e+02 -3.08740e+02 -2.35819e+02 -3.81661e+02
3.38400e+04 1.69000e+02 -2.72306e+02 -7.63082e+01 -4.68304e+02 -3.07861e+02 -2.35000e+02 -3.80722e+02
3.39200e+04 1.69000e+02 -2.72306e+02 -7.63082e+01 -4.68304e+02 -3.06996e+02 -2.34194e+02 -3.79797e+02
3.40000e+04 1.70000e+02 -2.10691e+02 -9.41964e+01 -3.27185e+02 -3.06143e+02 -2.33401e+02 -3.78885e+02
3.40800e+04 1.70000e+02 -2.10691e+02 -9.41964e+01 -3.27185e+02 -3.05303e+02 -2.32623e+02 -3.77982e+02
3.41600e+04 1.70000e+02 -2.10691e+02 -9.41964e+01 -3.27185e+02 -3.04473e+02 -2.31858e+02 -3.77087e+02
3.42400e+04 1.71000e+02 -2.43970e+02 -2.32896e+02 -2.55044e+02 -3.03653e+02 -2.31107e+02 -3.76198e+02
3.43200e+04 1.71000e+02 -2.43970e+02 -2.32896e+02 -2.55044e+02 -3.02841e+02 -2.30371e+02 -3.75311e+02
3.44000e+04 1.72000e+02 -2.12153e+02 -8.89952e+01 -3.35310e+02 -3.02037e+02 -2.29649e+02 -3.74425e+02
3.44800e+04 1.72000e+02 -2.12153e+02 -8.89952e+01 -3.35310e+02 -3.01239e+02 -2.28941e+02 -3.73537e+02
3.45600e+04 1.72000e+02 -2.12153e+02 -8.89952e+01 -3.35310e+02 -3.00446e+02 -2.28247e+02 -3.72645e+02
3.46400e+04 1.73000e+02 -1.25444e+02 -1.24462e+02 -1.26426e+02 -2.99657e+02 -2.27567e+02 -3.71747e+02
3.47200e+04 1.73000e+02 -1.25444e+02 -1.24462e+02 -1.26426e+02 -2.98871e+02 -2.26901e+02 -3.70841e+02
3.48000e+04 1.74000e+02 -1.23841e+02 -1.20641e+02 -1.27041e+02 -2.98087e+02 -2.26249e+02 -3.69924e+02
3.48800e+04 1.74000e+02 -1.23841e+02 -1.20641e+02 -1.27041e+02 -2.97304e+02 -2.25611e+02 -3.68998e+02
3.49600e+04 1.74000e+02 -1.23841e+02 -1.20641e+02 -1.27041e+02 -2.96521e+02 -2.24986e+02 -3.68056e+02
3.50400e+04 1.75000e+02 -1.21287e+02 -2.52367e+01 -2.17337e+02 -2.95737e+02 -2.24374e+02 -3.67101e+02
3.51200e+04 1.75000e+02 -1.21287e+02 -2.52367e+01 -2.17337e+02 -2.94952e+02 -2.23774e+02 -3.66130e+02
3.52000e+04 1.76000e+02 -2.10510e+02 -8.79068e+01 -3.33112e+02 -2.94164e+02 -2.23188e+02 -3.65140e+02
3.52800e+04 1.76000e+02 -2.10510e+02 -8.79068e+01 -3.33112e+02 -2.93372e+02 -2.22613e+02 -3.64131e+02
3.53600e+04 1.76000e+02 -2.10510e+02 -8.79068e+01 -3.33112e+02 -2.92577e+02 -2.22051e+02 -3.63103e+02
3.54400e+04 1.77000e+02 -2.56505e+02 -6.90199e+01 -4.43991e+02 -2.91776e+02 -2.21499e+02 -3.62053e+02
3.55200e+04 1.77000e+02 -2.56505e+02 -6.90199e+01 -4.43991e+02 -2.90971e+02 -2.20960e+02 -3.60982e+02
3.56000e+04 1.78000e+02 -2.81807e+02 -2.23341e+02 -3.40273e+02 -2.90159e+02 -2.20431e+02 -3.59888e+02
3.56800e+04 1.78000e+02 -2.81807e+02 -2.23341e+02 -3.40273e+02 -2.89342e+02 -2.19913e+02 -3.58770e+02
3.57600e+04 1.78000e+02 -2.81807e+02 -2.23341e+02 -3.40273e+02 -2.88517e+02 -2.19406e+02 -3.57629e+02
3.58400e+04 1.79000e+02 -1.62531e+02 -1.35661e+01 -3.11496e+02 -2.87685e+02 -2.18908e+02 -3.56463e+02
3.59200e+04 1.79000e+02 -1.62531e+02 -1.35661e+01 -3.11496e+02 -2.86846e+02 -2.18420e+02 -3.55273e+02
3.60000e+04 1.80000e+02 -2.05961e+02 -1.48439e+02 -2.63482e+02 -2.86000e+02 -2.17942e+02 -3.54057e+02
3.60800e+04 1.80000e+02 -2.05961e+02 -1.48439e+02 -2.63482e+02 -2.85145e+02 -2.17473e+02 -3.52817e+02
3.61600e+04 1.80000e+02 -2.05961e+02 -1.48439e+02 -2.63482e+02 -2.84283e+02 -2.17014e+02 -3.51553e+02
3.62400e+04 1.81000e+02 -3.63794e+02 -2.71372e+02 -4.56216e+02 -2.83413e+02 -2.16562e+02 -3.50264e+02
3.63200e+04 1.81000e+02 -3.63794e+02 -2.71372e+02 -4.56216e+02 -2.82535e+02 -2.16120e+02 -3.48950e+02
3.64000e+04 1.82000e+02 -2.38428e+02 -2.36083e+02 -2.40773e+02 -2.81649e+02 -2.15686e+02 -3.47612e+02
3.64800e+04 1.82000e+02 -2.38428e+02 -2.36083e+02 -2.40773e+02 -2.80756e+02 -2.15260e+02 -3.46252e+02
3.65600e+04 1.82000e+02 -2.38428e+02 -2.36083e+02 -2.40773e+02 -2.79855e+02 -2.14842e+02 -3.44868e+02
3.66400e+04 1.83000e+02 -2.00416e+02 -9.07725e+01 -3.10060e+02 -2.78947e+02 -2.14432e+02 -3.43462e+02
3.67200e+04 1.83000e+02 -2.00416e+02 -9.07725e+01 -3.10060e+02 -2.78032e+02 -2.14029e+02 -3.42035e+02
3.68000e+04 1.84000e+02 -1.60304e+02 -1.06474e+02 -2.14133e+02 -2.77110e+02 -2.13634e+02 -3.40586e+02
3.68800e+04 1.84000e+02 -1.60304e+02 -1.06474e+02 -2.14133e+02 -2.76182e+02 -2.13246e+02 -3.39118e+02
3.69600e+04 1.84000e+02 -1.60304e+02 -1.06474e+02 -2.14133e+02 -2.75248e+02 -2.12864e+02 -3.37632e+02
3.70400e+04 1.85000e+02 -8.30564e+01 -2.53205e+01 -1.40792e+02 -2.74308e+02 -2.12489e+02 -3.36127e+02
3.71200e+04 1.85000e+02 -8.30564e+01 -2.53205e+01 -1.40792e+02 -2.73363e+02 -2.12121e+02 -3.34605e+02
3.72000e+04 1.86000e+02 -3.34257e+02 -2.35848e+02 -4.32666e+02 -2.72414e+02 -2.11759e+02 -3.33068e+02
3.72800e+04 1.86000e+02 -3.34257e+02 -2.35848e+02 -4.32666e+02 -2.71460e+02 -2.11403e+02 -3.31516e+02
3.73600e+04 1.86000e+02 -3.34257e+02 -2.35848e+02 -4.32666e+02 -2.70502e+02 -2.11053e+02 -3.29952e+02
3.74400e+04 1.87000e+02 -1.59868e+02 -1.37596e+01 -3.05976e+02 -2.69541e+02 -2.10709e+02 -3.28374e+02
3.75200e+04 1.87000e+02 -1.59868e+02 -1.37596e+01 -3.05976e+02 -2.68578e+02 -2.10369e+02 -3.26787e+02
3.76000e+04 1.88000e+02 -3.87036e+02 -3.67832e+02 -4.06241e+02 -2.67612e+02 -2.10035e+02 -3.25189e+02
3.76800e+04 1.88000e+02 -3.87036e+02 -3.67832e+02 -4.06241e+02 -2.66645e+02 -2.09706e+02 -3.23583e+02
3.77600e+04 1.88000e+02 -3.87036e+02 -3.67832e+02 -4.06241e+02 -2.65676e+02 -2.09381e+02 -3.21971e+02
3.78400e+04 1.89000e+02 -2.91365e+02 -1.74587e+02 -4.08143e+02 -2.64707e+02 -2.09060e+02 -3.20354e+02
3.79200e+04 1.89000e+02 -2.91365e+02 -1.74587e+02 -4.08143e+02 -2.63738e+02 -2.08744e+02 -3.18732e+02
3.80000e+04 1.90000e+02 -1.91087e+02 -5.30365e+01 -3.29137e+02 -2.62769e+02 -2.08431e+02 -3.17107e+02
3.80800e+04 1.90000e+02 -1.91087e+02 -5.30365e+01 -3.29137e+02 -2.61801e+02 -2.08121e+02 -3.15481e+02
3.81600e+04 1.90000e+02 -1.91087e+02 -5.30365e+01 -3.29137e+02 -2.60835e+02 -2.07815e+02 -3.13856e+02
3.82400e+04 1.91000e+02 -1.22408e+02 -2.36875e+01 -2.21129e+02 -2.59871e+02 -2.07510e+02 -3.12232e+02
3.83200e+04 1.91000e+02 -1.22408e+02 -2.36875e+01 -2.21129e+02 -2.58910e+02 -2.07208e+02 -3.10612e+02
3.84000e+04 1.92000e+02 -2.04989e+02 -8.96985e+01 -3.20280e+02 -2.57952e+02 -2.06908e+02 -3.08996e+02
3.84800e+04 1.92000e+02 -2.04989e+02 -8.96985e+01 -3.20280e+02 -2.56998e+02 -2.06610e+02 -3.07386e+02
3.85600e+04 1.92000e+02 -2.04989e+02 -8.96985e+01 -3.20280e+02 -2.56048e+02 -2.06312e+02 -3.05784e+02
3.86400e+04 1.93000e+02 -2.12558e+02 6.24795e+00 -4.31364e+02 -2.55103e+02 -2.06015e+02 -3.04191e+02
3.87200e+04 1.93000e+02 -2.12558e+02 6.24795e+00 -4.31364e+02 -2.54164e+02 -2.05719e+02 -3.02609e+02
3.88000e+04 1.94000e+02 -2.43714e+02 -1.40901e+02 -3.46527e+02 -2.53230e+02 -2.05422e+02 -3.01038e+02
3.88800e+04 1.94000e+02 -2.43714e+02 -1.40901e+02 -3.46527e+02 -2.52303e+02 -2.05125e+02 -2.99482e+02
3.89600e+04 1.94000e+02 -2.43714e+02 -1.40901e+02 -3.46527e+02 -2.51383e+02 -2.04827e+02 -2.97940e+02
3.90400e+04 1.95000e+02 -2.42777e+02 -1.50233e+02 -3.35322e+02 -2.50471e+02 -2.04527e+02 -2.96414e+02
3.91200e+04 1.95000e+02 -2.42777e+02 -1.50233e+02 -3.35322e+02 -2.49566e+02 -2.04225e+02 -2.94906e+02
3.92000e+04 1.96000e+02 -4.51392e+02 -1.29451e+02 -7.73334e+02 -2.48670e+02 -2.03921e+02 -2.93418e+02
3.92800e+04 1.96000e+02 -4.51392e+02 -1.29451e+02 -7.73334e+02 -2.47782e+02 -2.03615e+02 -2.91949e+02
3.93600e+04 1.96000e+02 -4.51392e+02 -1.29451e+02 -7.73334e+02 -2.46904e+02 -2.03305e+02 -2.90503e+02
3.94400e+04 1.97000e+02 -8.50035e+01 -2.58673e+01 -1.44140e+02 -2.46036e+02 -2.02993e+02 -2.89080e+02
3.95200e+04 1.97000e+02 -8.50035e+01 -2.58673e+01 -1.44140e+02 -2.45178e+02 -2.02676e+02 -2.87680e+02
3.96000e+04 1.98000e+02 -1.94591e+02 -5.22900e+01 -3.36891e+02 -2.44331e+02 -2.02357e+02 -2.86306e+02
3.96800e+04 1.98000e+02 -1.94591e+02 -5.22900e+01 -3.36891e+02 -2.43495e+02 -2.02032e+02 -2.84959e+02
3.97600e+04 1.98000e+02 -1.94591e+02 -5.22900e+01 -3.36891e+02 -2.42671e+02 -2.01704e+02 -2.83638e+02
3.98400e+04 1.99000e+02 -1.32581e+02 5.25022e+01 -3.17664e+02 -2.41858e+02 -2.01372e+02 -2.82345e+02
3.99200e+04 1.99000e+02 -1.32581e+02 5.25022e+01 -3.17664e+02 -2.41059e+02 -2.01035e+02 -2.81082e+02
4.00000e+04 2.00000e+02 -2.07516e+02 -1.48186e+02 -2.66846e+02 -2.40271e+02 -2.00694e+02 -2.79847e+02
4.00800e+04 2.00000e+02 -2.07516e+02 -1.48186e+02 -2.66846e+02 -2.39497e+02 -2.00349e+02 -2.78644e+02
4.01600e+04 2.00000e+02 -2.07516e+02 -1.48186e+02 -2.66846e+02 -2.38736e+02 -2.00001e+02 -2.77471e+02
4.02400e+04 2.01000e+02 -1.63992e+02 -9.90836e+00 -3.18075e+02 -2.37988e+02 -1.99649e+02 -2.76328e+02
4.03200e+04 2.01000e+02 -1.63992e+02 -9.90836e+00 -3.18075e+02 -2.37255e+02 -1.99294e+02 -2.75216e+02
4.04000e+04 2.02000e+02 -1.63263e+02 -1.08698e+02 -2.17829e+02 -2.36537e+02 -1.98937e+02 -2.74137e+02
4.04800e+04 2.02000e+02 -1.63263e+02 -1.08698e+02 -2.17829e+02 -2.35832e+02 -1.98578e+02 -2.73087e+02
4.05600e+04 2.02000e+02 -1.63263e+02 -1.08698e+02 -2.17829e+02 -2.35143e+02 -1.98217e+02 -2.72069e+02
4.06400e+04 2.03000e+02 -1.67433e+02 -1.05206e+02 -2.29660e+02 -2.34469e+02 -1.97857e+02 -2.71080e+02
4.07200e+04 2.03000e+02 -1.67433e+02 -1.05206e+02 -2.29660e+02 -2.33810e+02 -1.97499e+02 -2.70122e+02
4.08000e+04 2.04000e+02 -2.45504e+02 -1.49702e+02 -3.41305e+02 -2.33167e+02 -1.97141e+02 -2.69193e+02
4.08800e+04 2.04000e+02 -2.45504e+02 -1.49702e+02 -3.41305e+02 -2.32540e+02 -1.96787e+02 -2.68293e+02
4.09600e+04 2.04000e+02 -2.45504e+02 -1.49702e+02 -3.41305e+02 -2.31928e+02 -1.96437e+02 -2.67420e+02
4.10400e+04 2.05000e+02 -8.54361e+01 -2.72715e+01 -1.43601e+02 -2.31333e+02 -1.96092e+02 -2.66574e+02
4.11200e+04 2.05000e+02 -8.54361e+01 -2.72715e+01 -1.43601e+02 -2.30754e+02 -1.95755e+02 -2.65753e+02
4.12000e+04 2.06000e+02 -1.25385e+02 -1.24100e+02 -1.26669e+02 -2.30191e+02 -1.95427e+02 -2.64956e+02
4.12800e+04 2.06000e+02 -1.25385e+02 -1.24100e+02 -1.26669e+02 -2.29645e+02 -1.95108e+02 -2.64182e+02
4.13600e+04 2.06000e+02 -1.25385e+02 -1.24100e+02 -1.26669e+02 -2.29116e+02 -1.94801e+02 -2.63431e+02
4.14400e+04 2.07000e+02 -8.00559e+01 3.06416e+01 -1.90753e+02 -2.28602e+02 -1.94507e+02 -2.62698e+02
4.15200e+04 2.07000e+02 -8.00559e+01 3.06416e+01 -1.90753e+02 -2.28106e+02 -1.94228e+02 -2.61985e+02
4.16000e+04 2.08000e+02 -3.01583e+02 -1.34197e+02 -4.68969e+02 -2.27627e+02 -1.93965e+02 -2.61288e+02
4.16800e+04 2.08000e+02 -3.01583e+02 -1.34197e+02 -4.68969e+02 -2.27164e+02 -1.93720e+02 -2.60608e+02
4.17600e+04 2.08000e+02 -3.01583e+02 -1.34197e+02 -4.68969e+02 -2.26717e+02 -1.93494e+02 -2.59940e+02
4.18400e+04 2.09000e+02 -8.34629e+01 -2.50478e+01 -1.41878e+02 -2.26287e+02 -1.93288e+02 -2.59285e+02
4.19200e+04 2.09000e+02 -8.34629e+01 -2.50478e+01 -1.41878e+02 -2.25873e+02 -1.93105e+02 -2.58642e+02
4.20000e+04 2.10000e+02 -8.19265e+01 -2.59910e+01 -1.37862e+02 -2.25476e+02 -1.92945e+02 -2.58006e+02
4.20800e+04 2.10000e+02 -8.19265e+01 -2.59910e+01 -1.37862e+02 -2.25094e+02 -1.92810e+02 -2.57379e+02
4.21600e+04 2.10000e+02 -8.19265e+01 -2.59910e+01 -1.37862e+02 -2.24729e+02 -1.92700e+02 -2.56757e+02
4.22400e+04 2.11000e+02 -2.29126e+02 -8.25490e+01 -3.75704e+02 -2.24379e+02 -1.92618e+02 -2.56140e+02
4.23200e+04 2.11000e+02 -2.29126e+02 -8.25490e+01 -3.75704e+02 -2.24044e+02 -1.92562e+02 -2.55527e+02
4.24000e+04 2.12000e+02 -3.36856e+02 -2.63165e+02 -4.10547e+02 -2.23725e+02 -1.92535e+02 -2.54915e+02
4.24800e+04 2.12000e+02 -3.36856e+02 -2.63165e+02 -4.10547e+02 -2.23420e+02 -1.92537e+02 -2.54303e+02
4.25600e+04 2.12000e+02 -3.36856e+02 -2.63165e+02 -4.10547e+02 -2.23130e+02 -1.92568e+02 -2.53692e+02
4.26400e+04 2.13000e+02 -2.07688e+02 -5.28254e+01 -3.62551e+02 -2.22854e+02 -1.92629e+02 -2.53078e+02
4.27200e+04 2.13000e+02 -2.07688e+02 -5.28254e+01 -3.62551e+02 -2.22591e+02 -1.92720e+02 -2.52462e+02
4.28000e+04 2.14000e+02 -1.58981e+02 -1.29490e+01 -3.05013e+02 -2.22341e+02 -1.92840e+02 -2.51842e+02
4.28800e+04 2.14000e+02 -1.58981e+02 -1.29490e+01 -3.05013e+02 -2.22104e+02 -1.92991e+02 -2.51217e+02
4.29600e+04 2.14000e+02 -1.58981e+02 -1.29490e+01 -3.05013e+02 -2.21879e+02 -1.93171e+02 -2.50587e+02
4.30400e+04 2.15000e+02 -1.59382e+02 -1.35787e+01 -3.05186e+02 -2.21665e+02 -1.93379e+02 -2.49950e+02
4.31200e+04 2.15000e+02 -1.59382e+02 -1.35787e+01 -3.05186e+02 -2.21462e+02 -1.93616e+02 -2.49307e+02
4.32000e+04 2.16000e+02 -1.97482e+02 -1.44650e+02 -2.50313e+02 -2.21269e+02 -1.93882e+02 -2.48656e+02
4.32800e+04 2.16000e+02 -1.97482e+02 -1.44650e+02 -2.50313e+02 -2.21086e+02 -1.94174e+02 -2.47998e+02
4.33600e+04 2.16000e+02 -1.97482e+02 -1.44650e+02 -2.50313e+02 -2.20911e+02 -1.94491e+02 -2.47331e+02
4.34400e+04 2.17000e+02 -1.61585e+02 -1.20381e+01 -3.11133e+02 -2.20745e+02 -1.94834e+02 -2.46656e+02
4.35200e+04 2.17000e+02 -1.61585e+02 -1.20381e+01 -3.11133e+02 -2.20586e+02 -1.95200e+02 -2.45972e+02
4.36000e+04 2.18000e+02 -1.62030e+02 -1.07760e+02 -2.16300e+02 -2.20433e+02 -1.95589e+02 -2.45278e+02
4.36800e+04 2.18000e+02 -1.62030e+02 -1.07760e+02 -2.16300e+02 -2.20287e+02 -1.95998e+02 -2.44575e+02
4.37600e+04 2.18000e+02 -1.62030e+02 -1.07760e+02 -2.16300e+02 -2.20144e+02 -1.96425e+02 -2.43864e+02
4.38400e+04 2.19000e+02 -3.31157e+02 -2.59127e+02 -4.03188e+02 -2.20007e+02 -1.96871e+02 -2.43143e+02
4.39200e+04 2.19000e+02 -3.31157e+02 -2.59127e+02 -4.03188e+02 -2.19873e+02 -1.97332e+02 -2.42414e+02
4.40000e+04 2.20000e+02 -1.63413e+02 -1.06563e+02 -2.20263e+02 -2.19741e+02 -1.97807e+02 -2.41675e+02
4.40800e+04 2.20000e+02 -1.63413e+02 -1.06563e+02 -2.20263e+02 -2.19611e+02 -1.98293e+02 -2.40929e+02
4.41600e+04 2.20000e+02 -1.63413e+02 -1.06563e+02 -2.20263e+02 -2.19482e+02 -1.98790e+02 -2.40174e+02
4.42400e+04 2.21000e+02 -1.65013e+02 -1.02933e+02 -2.27093e+02 -2.19352e+02 -1.99293e+02 -2.39411e+02
4.43200e+04 2.21000e+02 -1.65013e+02 -1.02933e+02 -2.27093e+02 -2.19223e+02 -1.99803e+02 -2.38642e+02
4.44000e+04 2.22000e+02 -2.50880e+02 -1.37622e+02 -3.64138e+02 -2.19091e+02 -2.00316e+02 -2.37866e+02
4.44800e+04 2.22000e+02 -2.50880e+02 -1.37622e+02 -3.64138e+02 -2.18957e+02 -2.00831e+02 -2.37084e+02
4.45600e+04 2.22000e+02 -2.50880e+02 -1.37622e+02 -3.64138e+02 -2.18821e+02 -2.01345e+02 -2.36296e+02
4.46400e+04 2.23000e+02 -1.65934e+02 -1.05695e+02 -2.26172e+02 -2.18680e+02 -2.01856e+02 -2.35504e+02
4.47200e+04 2.23000e+02 -1.65934e+02 -1.05695e+02 -2.26172e+02 -2.18535e+02 -2.02360e+02 -2.34709e+02
4.48000e+04 2.24000e+02 -2.13141e+02 -1.48886e+02 -2.77395e+02 -2.18385e+02 -2.02858e+02 -2.33912e+02
4.48800e+04 2.24000e+02 -2.13141e+02 -1.48886e+02 -2.77395e+02 -2.18229e+02 -2.03345e+02 -2.33112e+02
4.49600e+04 2.24000e+02 -2.13141e+02 -1.48886e+02 -2.77395e+02 -2.18067e+02 -2.03820e+02 -2.32314e+02
4.50400e+04 2.25000e+02 -2.32068e+02 -8.16631e+01 -3.82473e+02 -2.17898e+02 -2.04279e+02 -2.31516e+02
4.51200e+04 2.25000e+02 -2.32068e+02 -8.16631e+01 -3.82473e+02 -2.17721e+02 -2.04721e+02 -2.30722e+02
4.52000e+04 2.26000e+02 -2.55916e+02 -1.49179e+02 -3.62653e+02 -2.17537e+02 -2.05142e+02 -2.29932e+02
4.52800e+04 2.26000e+02 -2.55916e+02 -1.49179e+02 -3.62653e+02 -2.17344e+02 -2.05540e+02 -2.29148e+02
4.53600e+04 2.26000e+02 -2.55916e+02 -1.49179e+02 -3.62653e+02 -2.17143e+02 -2.05913e+02 -2.28373e+02
4.54400e+04 2.27000e+02 -2.37102e+02 -1.46124e+02 -3.28079e+02 -2.16933e+02 -2.06257e+02 -2.27610e+02
4.55200e+04 2.27000e+02 -2.37102e+02 -1.46124e+02 -3.28079e+02 -2.16715e+02 -2.06569e+02 -2.26861e+02
4.56000e+04 2.28000e+02 -1.27811e+02 -1.26943e+02 -1.28680e+02 -2.16486e+02 -2.06845e+02 -2.26128e+02
4.56800e+04 2.28000e+02 -1.27811e+02 -1.26943e+02 -1.28680e+02 -2.16249e+02 -2.07082e+02 -2.25415e+02
4.57600e+04 2.28000e+02 -1.27811e+02 -1.26943e+02 -1.28680e+02 -2.16001e+02 -2.07276e+02 -2.24726e+02
4.58400e+04 2.29000e+02 -8.23771e+01 -2.52452e+01 -1.39509e+02 -2.15744e+02 -2.07424e+02 -2.24064e+02
4.59200e+04 2.29000e+02 -8.23771e+01 -2.52452e+01 -1.39509e+02 -2.15477e+02 -2.07520e+02 -2.23434e+02
4.60000e+04 2.30000e+02 -8.38822e+01 -2.51866e+01 -1.42578e+02 -2.15201e+02 -2.07564e+02 -2.22838e+02
4.60800e+04 2.30000e+02 -8.38822e+01 -2.51866e+01 -1.42578e+02 -2.14915e+02 -2.07548e+02 -2.22282e+02
4.61600e+04 2.30000e+02 -8.38822e+01 -2.51866e+01 -1.42578e+02 -2.14620e+02 -2.07471e+02 -2.21769e+02
4.62400e+04 2.31000e+02 -3.22697e+02 -1.74414e+02 -4.70981e+02 -2.14316e+02 -2.07333e+02 -2.21299e+02
4.63200e+04 2.31000e+02 -3.22697e+02 -1.74414e+02 -4.70981e+02 -2.14002e+02 -2.07129e+02 -2.20875e+02
4.64000e+04 2.32000e+02 -2.84399e+02 -2.29742e+02 -3.39056e+02 -2.13681e+02 -2.06864e+02 -2.20497e+02
4.64800e+04 2.32000e+02 -2.84399e+02 -2.29742e+02 -3.39056e+02 -2.13350e+02 -2.06537e+02 -2.20164e+02
4.65600e+04 2.32000e+02 -2.84399e+02 -2.29742e+02 -3.39056e+02 -2.13012e+02 -2.06152e+02 -2.19872e+02
4.66400e+04 2.33000e+02 -1.68816e+02 -1.10842e+02 -2.26789e+02 -2.12666e+02 -2.05714e+02 -2.19618e+02
4.67200e+04 2.33000e+02 -1.68816e+02 -1.10842e+02 -2.26789e+02 -2.12313e+02 -2.05227e+02 -2.19399e+02
4.68000e+04 2.34000e+02 -2.92233e+02 -1.75433e+02 -4.09034e+02 -2.11954e+02 -2.04698e+02 -2.19209e+02
4.68800e+04 2.34000e+02 -2.92233e+02 -1.75433e+02 -4.09034e+02 -2.11588e+02 -2.04131e+02 -2.19044e+02
4.69600e+04 2.34000e+02 -2.92233e+02 -1.75433e+02 -4.09034e+02 -2.11216e+02 -2.03534e+02 -2.18898e+02
4.70400e+04 2.35000e+02 -3.24756e+02 -2.65969e+02 -3.83543e+02 -2.10839e+02 -2.02911e+02 -2.18768e+02
4.71200e+04 2.35000e+02 -3.24756e+02 -2.65969e+02 -3.83543e+02 -2.10458e+02 -2.02266e+02 -2.18651e+02
4.72000e+04 2.36000e+02 -2.10437e+02 -8.74586e+01 -3.33416e+02 -2.10073e+02 -2.01605e+02 -2.18541e+02
4.72800e+04 2.36000e+02 -2.10437e+02 -8.74586e+01 -3.33416e+02 -2.09684e+02 -2.00930e+02 -2.18438e+02
4.73600e+04 2.36000e+02 -2.10437e+02 -8.74586e+01 -3.33416e+02 -2.09293e+02 -2.00248e+02 -2.18338e+02
4.74400e+04 2.37000e+02 -2.16288e+02 -8.85205e+01 -3.44056e+02 -2.08899e+02 -1.99559e+02 -2.18240e+02
4.75200e+04 2.37000e+02 -2.16288e+02 -8.85205e+01 -3.44056e+02 -2.08504e+02 -1.98866e+02 -2.18141e+02
4.76000e+04 2.38000e+02 -1.66481e+02 -1.13704e+02 -2.19257e+02 -2.08108e+02 -1.98173e+02 -2.18042e+02
4.76800e+04 2.38000e+02 -1.66481e+02 -1.13704e+02 -2.19257e+02 -2.07711e+02 -1.97482e+02 -2.17939e+02
4.77600e+04 2.38000e+02 -1.66481e+02 -1.13704e+02 -2.19257e+02 -2.07314e+02 -1.96794e+02 -2.17834e+02
4.78400e+04 2.39000e+02 -1.97550e+02 -1.40204e+02 -2.54896e+02 -2.06919e+02 -1.96113e+02 -2.17725e+02
4.79200e+04 2.39000e+02 -1.97550e+02 -1.40204e+02 -2.54896e+02 -2.06525e+02 -1.95437e+02 -2.17612e+02
4.80000e+04 2.40000e+02 -1.26383e+02 -1.24039e+02 -1.28727e+02 -2.06132e+02 -1.94770e+02 -2.17494e+02
4.80800e+04 2.40000e+02 -1.26383e+02 -1.24039e+02 -1.28727e+02 -2.05743e+02 -1.94113e+02 -2.17373e+02
4.81600e+04 2.40000e+02 -1.26383e+02 -1.24039e+02 -1.28727e+02 -2.05356e+02 -1.93466e+02 -2.17246e+02
4.82400e+04 2.41000e+02 -1.21583e+02 -1.20442e+02 -1.22724e+02 -2.04973e+02 -1.92833e+02 -2.17114e+02
4.83200e+04 2.41000e+02 -1.21583e+02 -1.20442e+02 -1.22724e+02 -2.04595e+02 -1.92211e+02 -2.16979e+02
4.84000e+04 2.42000e+02 -1.22556e+02 -1.20724e+02 -1.24389e+02 -2.04221e+02 -1.91603e+02 -2.16839e+02
4.84800e+04 2.42000e+02 -1.22556e+02 -1.20724e+02 -1.24389e+02 -2.03852e+02 -1.91009e+02 -2.16694e+02
4.85600e+04 2.42000e+02 -1.22556e+02 -1.20724e+02 -1.24389e+02 -2.03488e+02 -1.90431e+02 -2.16546e+02
4.86400e+04 2.43000e+02 -1.80120e+02 -4.01646e+00 -3.56223e+02 -2.03131e+02 -1.89869e+02 -2.16394e+02
4.87200e+04 2.43000e+02 -1.80120e+02 -4.01646e+00 -3.56223e+02 -2.02781e+02 -1.89322e+02 -2.16240e+02
4.88000e+04 2.44000e+02 -1.70685e+02 -1.05871e+02 -2.35499e+02 -2.02437e+02 -1.88794e+02 -2.16081e+02
4.88800e+04 2.44000e+02 -1.70685e+02 -1.05871e+02 -2.35499e+02 -2.02101e+02 -1.88282e+02 -2.15920e+02
4.89600e+04 2.44000e+02 -1.70685e+02 -1.05871e+02 -2.35499e+02 -2.01772e+02 -1.87788e+02 -2.15757e+02
4.90400e+04 2.45000e+02 -1.64020e+02 -1.08345e+02 -2.19695e+02 -2.01452e+02 -1.87312e+02 -2.15592e+02
4.91200e+04 2.45000e+02 -1.64020e+02 -1.08345e+02 -2.19695e+02 -2.01140e+02 -1.86855e+02 -2.15425e+02
4.92000e+04 2.46000e+02 -2.41517e+02 -1.42445e+02 -3.40589e+02 -2.00837e+02 -1.86417e+02 -2.15257e+02
4.92800e+04 2.46000e+02 -2.41517e+02 -1.42445e+02 -3.40589e+02 -2.00543e+02 -1.85998e+02 -2.15088e+02
4.93600e+04 2.46000e+02 -2.41517e+02 -1.42445e+02 -3.40589e+02 -2.00259e+02 -1.85598e+02 -2.14919e+02
4.94400e+04 2.47000e+02 -1.23443e+02 -2.13652e+01 -2.25522e+02 -1.99984e+02 -1.85218e+02 -2.14750e+02
4.95200e+04 2.47000e+02 -1.23443e+02 -2.13652e+01 -2.25522e+02 -1.99719e+02 -1.84858e+02 -2.14580e+02
4.96000e+04 2.48000e+02 -4.45510e+01 1.49274e+01 -1.04029e+02 -1.99465e+02 -1.84518e+02 -2.14412e+02
4.96800e+04 2.48000e+02 -4.45510e+01 1.49274e+01 -1.04029e+02 -1.99221e+02 -1.84197e+02 -2.14245e+02
4.97600e+04 2.48000e+02 -4.45510e+01 1.49274e+01 -1.04029e+02 -1.98988e+02 -1.83897e+02 -2.14079e+02
4.98400e+04 2.49000e+02 -2.91467e+02 -1.33225e+02 -4.49709e+02 -1.98765e+02 -1.83616e+02 -2.13914e+02
4.99200e+04 2.49000e+02 -2.91467e+02 -1.33225e+02 -4.49709e+02 -1.98554e+02 -1.83356e+02 -2.13751e+02
5.00000e+04 2.50000e+02 -8.21880e+01 -2.54751e+01 -1.38901e+02 -1.98353e+02 -1.83115e+02 -2.13591e+02
5.00800e+04 2.50000e+02 -8.21880e+01 -2.54751e+01 -1.38901e+02 -1.98165e+02 -1.82895e+02 -2.13434e+02
5.01600e+04 2.50000e+02 -8.21880e+01 -2.54751e+01 -1.38901e+02 -1.97987e+02 -1.82695e+02 -2.13278e+02
5.02400e+04 2.51000e+02 -2.94291e+02 -1.59237e+02 -4.29345e+02 -1.97820e+02 -1.82515e+02 -2.13126e+02
5.03200e+04 2.51000e+02 -2.94291e+02 -1.59237e+02 -4.29345e+02 -1.97665e+02 -1.82354e+02 -2.12976e+02
5.04000e+04 2.52000e+02 -8.28963e+01 -2.57289e+01 -1.40064e+02 -1.97521e+02 -1.82212e+02 -2.12830e+02
5.04800e+04 2.52000e+02 -8.28963e+01 -2.57289e+01 -1.40064e+02 -1.97389e+02 -1.82090e+02 -2.12687e+02
5.05600e+04 2.52000e+02 -8.28963e+01 -2.57289e+01 -1.40064e+02 -1.97267e+02 -1.81986e+02 -2.12548e+02
5.06400e+04 2.53000e+02 -1.26578e+02 -2.51820e+01 -2.27974e+02 -1.97156e+02 -1.81901e+02 -2.12411e+02
5.07200e+04 2.53000e+02 -1.26578e+02 -2.51820e+01 -2.27974e+02 -1.97056e+02 -1.81834e+02 -2.12278e+02
5.08000e+04 2.54000e+02 -1.66630e+02 -1.07954e+02 -2.25307e+02 -1.96967e+02 -1.81785e+02 -2.12148e+02
5.08800e+04 2.54000e+02 -1.66630e+02 -1.07954e+02 -2.25307e+02 -1.96888e+02 -1.81753e+02 -2.12022e+02
5.09600e+04 2.54000e+02 -1.66630e+02 -1.07954e+02 -2.25307e+02 -1.96818e+02 -1.81738e+02 -2.11899e+02
5.10400e+04 2.55000e+02 -2.42404e+02 -1.47877e+02 -3.36931e+02 -1.96759e+02 -1.81739e+02 -2.11778e+02
5.11200e+04 2.55000e+02 -2.42404e+02 -1.47877e+02 -3.36931e+02 -1.96708e+02 -1.81755e+02 -2.11661e+02
5.12000e+04 2.56000e+02 -2.02736e+02 -5.25959e+01 -3.52876e+02 -1.96667e+02 -1.81787e+02 -2.11546e+02
5.12800e+04 2.56000e+02 -2.02736e+02 -5.25959e+01 -3.52876e+02 -1.96633e+02 -1.81832e+02 -2.11434e+02
5.13600e+04 2.56000e+02 -2.02736e+02 -5.25959e+01 -3.52876e+02 -1.96607e+02 -1.81892e+02 -2.11323e+02
5.14400e+04 2.57000e+02 -2.37383e+02 -1.44540e+02 -3.30227e+02 -1.96590e+02 -1.81965e+02 -2.11215e+02
5.15200e+04 2.57000e+02 -2.37383e+02 -1.44540e+02 -3.30227e+02 -1.96579e+02 -1.82048e+02 -2.11109e+02
5.16000e+04 2.58000e+02 -2.42743e+02 -1.47454e+02 -3.38033e+02 -1.96574e+02 -1.82143e+02 -2.11004e+02
5.16800e+04 2.58000e+02 -2.42743e+02 -1.47454e+02 -3.38033e+02 -1.96575e+02 -1.82248e+02 -2.10901e+02
5.17600e+04 2.58000e+02 -2.42743e+02 -1.47454e+02 -3.38033e+02 -1.96580e+02 -1.82362e+02 -2.10799e+02
5.18400e+04 2.59000e+02 -2.37955e+02 -1.43350e+02 -3.32560e+02 -1.96591e+02 -1.82484e+02 -2.10697e+02
5.19200e+04 2.59000e+02 -2.37955e+02 -1.43350e+02 -3.32560e+02 -1.96606e+02 -1.82615e+02 -2.10596e+02
5.20000e+04 2.60000e+02 -2.44843e+02 -1.47102e+02 -3.42584e+02 -1.96623e+02 -1.82750e+02 -2.10496e+02
5.20800e+04 2.60000e+02 -2.44843e+02 -1.47102e+02 -3.42584e+02 -1.96643e+02 -1.82892e+02 -2.10395e+02
5.21600e+04 2.60000e+02 -2.44843e+02 -1.47102e+02 -3.42584e+02 -1.96666e+02 -1.83038e+02 -2.10293e+02
5.22400e+04 2.61000e+02 -4.19578e+01 1.51577e+01 -9.90733e+01 -1.96689e+02 -1.83186e+02 -2.10191e+02
5.23200e+04 2.61000e+02 -4.19578e+01 1.51577e+01 -9.90733e+01 -1.96713e+02 -1.83338e+02 -2.10087e+02
5.24000e+04 2.62000e+02 -1.23597e+02 -1.23303e+02 -1.23891e+02 -1.96736e+02 -1.83489e+02 -2.09983e+02
5.24800e+04 2.62000e+02 -1.23597e+02 -1.23303e+02 -1.23891e+02 -1.96759e+02 -1.83642e+02 -2.09877e+02
5.25600e+04 2.62000e+02 -1.23597e+02 -1.23303e+02 -1.23891e+02 -1.96781e+02 -1.83793e+02 -2.09768e+02
5.26400e+04 2.63000e+02 -1.24063e+02 -1.21650e+02 -1.26476e+02 -1.96800e+02 -1.83942e+02 -2.09658e+02
5.27200e+04 2.63000e+02 -1.24063e+02 -1.21650e+02 -1.26476e+02 -1.96817e+02 -1.84089e+02 -2.09545e+02
5.28000e+04 2.64000e+02 -1.61407e+02 -1.01919e+02 -2.20895e+02 -1.96831e+02 -1.84232e+02 -2.09429e+02
5.28800e+04 2.64000e+02 -1.61407e+02 -1.01919e+02 -2.20895e+02 -1.96840e+02 -1.84370e+02 -2.09311e+02
5.29600e+04 2.64000e+02 -1.61407e+02 -1.01919e+02 -2.20895e+02 -1.96846e+02 -1.84503e+02 -2.09188e+02
5.30400e+04 2.65000e+02 -8.39940e+01 -2.56257e+01 -1.42362e+02 -1.96846e+02 -1.84629e+02 -2.09063e+02
5.31200e+04 2.65000e+02 -8.39940e+01 -2.56257e+01 -1.42362e+02 -1.96841e+02 -1.84749e+02 -2.08932e+02
5.32000e+04 2.66000e+02 -1.99385e+02 -8.69673e+01 -3.11803e+02 -1.96830e+02 -1.84862e+02 -2.08798e+02
5.32800e+04 2.66000e+02 -1.99385e+02 -8.69673e+01 -3.11803e+02 -1.96812e+02 -1.84965e+02 -2.08659e+02
5.33600e+04 2.66000e+02 -1.99385e+02 -8.69673e+01 -3.11803e+02 -1.96788e+02 -1.85061e+02 -2.08515e+02
5.34400e+04 2.67000e+02 -2.00925e+02 -9.53396e+01 -3.06510e+02 -1.96757e+02 -1.85146e+02 -2.08367e+02
5.35200e+04 2.67000e+02 -2.00925e+02 -9.53396e+01 -3.06510e+02 -1.96718e+02 -1.85223e+02 -2.08214e+02
5.36000e+04 2.68000e+02 -8.41276e+01 -2.51444e+01 -1.43111e+02 -1.96672e+02 -1.85290e+02 -2.08054e+02
5.36800e+04 2.68000e+02 -8.41276e+01 -2.51444e+01 -1.43111e+02 -1.96618e+02 -1.85346e+02 -2.07891e+02
5.37600e+04 2.68000e+02 -8.41276e+01 -2.51444e+01 -1.43111e+02 -1.96556e+02 -1.85392e+02 -2.07720e+02
5.38400e+04 2.69000e+02 -2.45515e+02 -1.41606e+02 -3.49424e+02 -1.96486e+02 -1.85429e+02 -2.07543e+02
5.39200e+04 2.69000e+02 -2.45515e+02 -1.41606e+02 -3.49424e+02 -1.96407e+02 -1.85454e+02 -2.07361e+02
5.40000e+04 2.70000e+02 -2.73168e+02 -1.64912e+02 -3.81423e+02 -1.96321e+02 -1.85470e+02 -2.07172e+02
5.40800e+04 2.70000e+02 -2.73168e+02 -1.64912e+02 -3.81423e+02 -1.96226e+02 -1.85475e+02 -2.06977e+02
5.41600e+04 2.70000e+02 -2.73168e+02 -1.64912e+02 -3.81423e+02 -1.96123e+02 -1.85471e+02 -2.06775e+02
5.42400e+04 2.71000e+02 -1.21649e+02 -1.18315e+02 -1.24983e+02 -1.96011e+02 -1.85456e+02 -2.06566e+02
5.43200e+04 2.71000e+02 -1.21649e+02 -1.18315e+02 -1.24983e+02 -1.95892e+02 -1.85432e+02 -2.06352e+02
5.44000e+04 2.72000e+02 -2.96738e+02 -1.31052e+02 -4.62424e+02 -1.95764e+02 -1.85399e+02 -2.06129e+02
5.44800e+04 2.72000e+02 -2.96738e+02 -1.31052e+02 -4.62424e+02 -1.95629e+02 -1.85358e+02 -2.05900e+02
5.45600e+04 2.72000e+02 -2.96738e+02 -1.31052e+02 -4.62424e+02 -1.95486e+02 -1.85308e+02 -2.05664e+02
5.46400e+04 2.73000e+02 -2.14657e+02 -8.63978e+01 -3.42916e+02 -1.95335e+02 -1.85250e+02 -2.05420e+02
5.47200e+04 2.73000e+02 -2.14657e+02 -8.63978e+01 -3.42916e+02 -1.95178e+02 -1.85186e+02 -2.05169e+02
5.48000e+04 2.74000e+02 -1.57784e+02 -4.74443e+01 -2.68125e+02 -1.95013e+02 -1.85115e+02 -2.04911e+02
5.48800e+04 2.74000e+02 -1.57784e+02 -4.74443e+01 -2.68125e+02 -1.94841e+02 -1.85037e+02 -2.04645e+02
5.49600e+04 2.74000e+02 -1.57784e+02 -4.74443e+01 -2.68125e+02 -1.94663e+02 -1.84954e+02 -2.04373e+02
5.50400e+04 2.75000e+02 -1.20526e+02 -2.29005e+01 -2.18151e+02 -1.94479e+02 -1.84866e+02 -2.04091e+02
5.51200e+04 2.75000e+02 -1.20526e+02 -2.29005e+01 -2.18151e+02 -1.94288e+02 -1.84773e+02 -2.03803e+02
5.52000e+04 2.76000e+02 -1.97216e+02 -9.52884e+01 -2.99144e+02 -1.94092e+02 -1.84677e+02 -2.03507e+02
5.52800e+04 2.76000e+02 -1.97216e+02 -9.52884e+01 -2.99144e+02 -1.93890e+02 -1.84577e+02 -2.03203e+02
5.53600e+04 2.76000e+02 -1.97216e+02 -9.52884e+01 -2.99144e+02 -1.93683e+02 -1.84475e+02 -2.02892e+02
5.54400e+04 2.77000e+02 -1.21380e+02 -2.42617e+01 -2.18499e+02 -1.93471e+02 -1.84370e+02 -2.02572e+02
5.55200e+04 2.77000e+02 -1.21380e+02 -2.42617e+01 -2.18499e+02 -1.93255e+02 -1.84264e+02 -2.02245e+02
5.56000e+04 2.78000e+02 -2.03732e+02 -1.42503e+02 -2.64962e+02 -1.93034e+02 -1.84157e+02 -2.01911e+02
5.56800e+04 2.78000e+02 -2.03732e+02 -1.42503e+02 -2.64962e+02 -1.92808e+02 -1.84048e+02 -2.01569e+02
5.57600e+04 2.78000e+02 -2.03732e+02 -1.42503e+02 -2.64962e+02 -1.92579e+02 -1.83939e+02 -2.01219e+02
5.58400e+04 2.79000e+02 -8.22418e+01 -2.55514e+01 -1.38932e+02 -1.92346e+02 -1.83830e+02 -2.00862e+02
5.59200e+04 2.79000e+02 -8.22418e+01 -2.55514e+01 -1.38932e+02 -1.92109e+02 -1.83721e+02 -2.00497e+02
5.60000e+04 2.80000e+02 -2.41283e+02 -1.45098e+02 -3.37468e+02 -1.91870e+02 -1.83613e+02 -2.00126e+02
5.60800e+04 2.80000e+02 -2.41283e+02 -1.45098e+02 -3.37468e+02 -1.91627e+02 -1.83505e+02 -1.99748e+02
5.61600e+04 2.80000e+02 -2.41283e+02 -1.45098e+02 -3.37468e+02 -1.91381e+02 -1.83399e+02 -1.99364e+02
5.62400e+04 2.81000e+02 -1.25382e+02 -1.22753e+02 -1.28012e+02 -1.91133e+02 -1.83293e+02 -1.98973e+02
5.63200e+04 2.81000e+02 -1.25382e+02 -1.22753e+02 -1.28012e+02 -1.90883e+02 -1.83189e+02 -1.98577e+02
5.64000e+04 2.82000e+02 -1.90487e+02 -1.02284e+02 -2.78691e+02 -1.90630e+02 -1.83085e+02 -1.98175e+02
5.64800e+04 2.82000e+02 -1.90487e+02 -1.02284e+02 -2.78691e+02 -1.90376e+02 -1.82984e+02 -1.97769e+02
5.65600e+04 2.82000e+02 -1.90487e+02 -1.02284e+02 -2.78691e+02 -1.90121e+02 -1.82885e+02 -1.97357e+02
5.66400e+04 2.83000e+02 -5.14421e+02 -3.11090e+02 -7.17751e+02 -1.89864e+02 -1.82786e+02 -1.96941e+02
5.67200e+04 2.83000e+02 -5.14421e+02 -3.11090e+02 -7.17751e+02 -1.89606e+02 -1.82689e+02 -1.96523e+02
5.68000e+04 2.84000e+02 -1.64583e+02 -1.04865e+02 -2.24301e+02 -1.89346e+02 -1.82593e+02 -1.96100e+02
5.68800e+04 2.84000e+02 -1.64583e+02 -1.04865e+02 -2.24301e+02 -1.89087e+02 -1.82498e+02 -1.95675e+02
5.69600e+04 2.84000e+02 -1.64583e+02 -1.04865e+02 -2.24301e+02 -1.88827e+02 -1.82405e+02 -1.95249e+02
5.70400e+04 2.85000e+02 -1.26388e+02 -2.46403e+01 -2.28136e+02 -1.88567e+02 -1.82313e+02 -1.94821e+02
5.71200e+04 2.85000e+02 -1.26388e+02 -2.46403e+01 -2.28136e+02 -1.88307e+02 -1.82221e+02 -1.94393e+02
5.72000e+04 2.86000e+02 -3.77974e+02 -3.74085e+02 -3.81863e+02 -1.88048e+02 -1.82130e+02 -1.93965e+02
5.72800e+04 2.86000e+02 -3.77974e+02 -3.74085e+02 -3.81863e+02 -1.87789e+02 -1.82040e+02 -1.93538e+02
5.73600e+04 2.86000e+02 -3.77974e+02 -3.74085e+02 -3.81863e+02 -1.87531e+02 -1.81949e+02 -1.93112e+02
5.74400e+04 2.87000e+02 -3.50171e+02 -2.77507e+02 -4.22835e+02 -1.87273e+02 -1.81858e+02 -1.92688e+02
5.75200e+04 2.87000e+02 -3.50171e+02 -2.77507e+02 -4.22835e+02 -1.87018e+02 -1.81768e+02 -1.92268e+02
5.76000e+04 2.88000e+02 -2.03065e+02 -9.45573e+01 -3.11572e+02 -1.86764e+02 -1.81677e+02 -1.91851e+02
5.76800e+04 2.88000e+02 -2.03065e+02 -9.45573e+01 -3.11572e+02 -1.86511e+02 -1.81584e+02 -1.91438e+02
5.77600e+04 2.88000e+02 -2.03065e+02 -9.45573e+01 -3.11572e+02 -1.86261e+02 -1.81492e+02 -1.91031e+02
5.78400e+04 2.89000e+02 -2.00590e+02 -8.57605e+01 -3.15419e+02 -1.86013e+02 -1.81397e+02 -1.90629e+02
5.79200e+04 2.89000e+02 -2.00590e+02 -8.57605e+01 -3.15419e+02 -1.85768e+02 -1.81300e+02 -1.90235e+02
5.80000e+04 2.90000e+02 -1.58829e+02 -1.06328e+02 -2.11331e+02 -1.85524e+02 -1.81202e+02 -1.89847e+02
5.80800e+04 2.90000e+02 -1.58829e+02 -1.06328e+02 -2.11331e+02 -1.85284e+02 -1.81101e+02 -1.89468e+02
5.81600e+04 2.90000e+02 -1.58829e+02 -1.06328e+02 -2.11331e+02 -1.85047e+02 -1.80996e+02 -1.89098e+02
5.82400e+04 2.91000e+02 -1.19595e+02 -2.36504e+01 -2.15540e+02 -1.84814e+02 -1.80890e+02 -1.88738e+02
5.83200e+04 2.91000e+02 -1.19595e+02 -2.36504e+01 -2.15540e+02 -1.84583e+02 -1.80778e+02 -1.88388e+02
5.84000e+04 2.92000e+02 -1.21320e+02 -1.19436e+02 -1.23204e+02 -1.84357e+02 -1.80664e+02 -1.88049e+02
5.84800e+04 2.92000e+02 -1.21320e+02 -1.19436e+02 -1.23204e+02 -1.84134e+02 -1.80545e+02 -1.87722e+02
5.85600e+04 2.92000e+02 -1.21320e+02 -1.19436e+02 -1.23204e+02 -1.83915e+02 -1.80422e+02 -1.87408e+02
5.86400e+04 2.93000e+02 -1.21029e+02 -1.18559e+02 -1.23499e+02 -1.83700e+02 -1.80294e+02 -1.87107e+02
5.87200e+04 2.93000e+02 -1.21029e+02 -1.18559e+02 -1.23499e+02 -1.83491e+02 -1.80161e+02 -1.86820e+02
5.88000e+04 2.94000e+02 -2.46851e+02 -1.40619e+02 -3.53083e+02 -1.83285e+02 -1.80023e+02 -1.86548e+02
5.88800e+04 2.94000e+02 -2.46851e+02 -1.40619e+02 -3.53083e+02 -1.83086e+02 -1.79880e+02 -1.86291e+02
5.89600e+04 2.94000e+02 -2.46851e+02 -1.40619e+02 -3.53083e+02 -1.82891e+02 -1.79732e+02 -1.86050e+02
5.90400e+04 2.95000e+02 -1.60889e+02 -1.08077e+02 -2.13701e+02 -1.82702e+02 -1.79580e+02 -1.85824e+02
5.91200e+04 2.95000e+02 -1.60889e+02 -1.08077e+02 -2.13701e+02 -1.82519e+02 -1.79423e+02 -1.85615e+02
5.92000e+04 2.96000e+02 -2.07945e+02 -1.41715e+02 -2.74175e+02 -1.82342e+02 -1.79262e+02 -1.85422e+02
5.92800e+04 2.96000e+02 -2.07945e+02 -1.41715e+02 -2.74175e+02 -1.82172e+02 -1.79098e+02 -1.85245e+02
5.93600e+04 2.96000e+02 -2.07945e+02 -1.41715e+02 -2.74175e+02 -1.82008e+02 -1.78930e+02 -1.85086e+02
5.94400e+04 2.97000e+02 -2.02071e+02 -5.46930e+01 -3.49448e+02 -1.81852e+02 -1.78761e+02 -1.84943e+02
5.95200e+04 2.97000e+02 -2.02071e+02 -5.46930e+01 -3.49448e+02 -1.81703e+02 -1.78590e+02 -1.84816e+02
5.96000e+04 2.98000e+02 -1.22981e+02 -1.19733e+02 -1.26228e+02 -1.81562e+02 -1.78419e+02 -1.84705e+02
5.96800e+04 2.98000e+02 -1.22981e+02 -1.19733e+02 -1.26228e+02 -1.81430e+02 -1.78249e+02 -1.84611e+02
5.97600e+04 2.98000e+02 -1.22981e+02 -1.19733e+02 -1.26228e+02 -1.81306e+02 -1.78079e+02 -1.84533e+02
5.98400e+04 2.99000e+02 -2.85293e+02 -1.33152e+02 -4.37434e+02 -1.81191e+02 -1.77911e+02 -1.84471e+02
5.99200e+04 2.99000e+02 -2.85293e+02 -1.33152e+02 -4.37434e+02 -1.81086e+02 -1.77746e+02 -1.84426e+02
6.00000e+04 3.00000e+02 -2.03208e+02 -9.42172e+01 -3.12199e+02 -1.80991e+02 -1.77585e+02 -1.84396e+02
6.00800e+04 3.00000e+02 -2.03208e+02 -9.42172e+01 -3.12199e+02 -1.80906e+02 -1.77428e+02 -1.84383e+02
6.01600e+04 3.00000e+02 -2.03208e+02 -9.42172e+01 -3.12199e+02 -1.80831e+02 -1.77277e+02 -1.84385e+02
6.02400e+04 3.01000e+02 -1.25744e+02 -1.23710e+02 -1.27778e+02 -1.80767e+02 -1.77131e+02 -1.84403e+02
6.03200e+04 3.01000e+02 -1.25744e+02 -1.23710e+02 -1.27778e+02 -1.80715e+02 -1.76992e+02 -1.84438e+02
6.04000e+04 3.02000e+02 -2.01948e+02 -1.45437e+02 -2.58459e+02 -1.80674e+02 -1.76860e+02 -1.84489e+02
6.04800e+04 3.02000e+02 -2.01948e+02 -1.45437e+02 -2.58459e+02 -1.80645e+02 -1.76733e+02 -1.84557e+02
6.05600e+04 3.02000e+02 -2.01948e+02 -1.45437e+02 -2.58459e+02 -1.80628e+02 -1.76617e+02 -1.84640e+02
6.06400e+04 3.03000e+02 -3.27504e+02 -1.82929e+02 -4.72080e+02 -1.80624e+02 -1.76506e+02 -1.84741e+02
6.07200e+04 3.03000e+02 -3.27504e+02 -1.82929e+02 -4.72080e+02 -1.80631e+02 -1.76405e+02 -1.84858e+02
6.08000e+04 3.04000e+02 -1.67752e+02 -1.09166e+02 -2.26338e+02 -1.80652e+02 -1.76312e+02 -1.84992e+02
6.08800e+04 3.04000e+02 -1.67752e+02 -1.09166e+02 -2.26338e+02 -1.80685e+02 -1.76228e+02 -1.85143e+02
6.09600e+04 3.04000e+02 -1.67752e+02 -1.09166e+02 -2.26338e+02 -1.80732e+02 -1.76152e+02 -1.85311e+02
6.10400e+04 3.05000e+02 -2.85442e+02 -2.19369e+02 -3.51515e+02 -1.80791e+02 -1.76085e+02 -1.85497e+02
6.11200e+04 3.05000e+02 -2.85442e+02 -2.19369e+02 -3.51515e+02 -1.80863e+02 -1.76027e+02 -1.85698e+02
6.12000e+04 3.06000e+02 -9.41271e+01 3.70281e+01 -2.25282e+02 -1.80947e+02 -1.75978e+02 -1.85917e+02
6.12800e+04 3.06000e+02 -9.41271e+01 3.70281e+01 -2.25282e+02 -1.81045e+02 -1.75937e+02 -1.86152e+02
6.13600e+04 3.06000e+02 -9.41271e+01 3.70281e+01 -2.25282e+02 -1.81155e+02 -1.75905e+02 -1.86405e+02
6.14400e+04 3.07000e+02 -2.47197e+02 -1.48683e+02 -3.45711e+02 -1.81277e+02 -1.75882e+02 -1.86672e+02
6.15200e+04 3.07000e+02 -2.47197e+02 -1.48683e+02 -3.45711e+02 -1.81412e+02 -1.75867e+02 -1.86957e+02
6.16000e+04 3.08000e+02 -3.05049e+02 -2.28686e+02 -3.81411e+02 -1.81558e+02 -1.75859e+02 -1.87256e+02
6.16800e+04 3.08000e+02 -3.05049e+02 -2.28686e+02 -3.81411e+02 -1.81716e+02 -1.75860e+02 -1.87571e+02
6.17600e+04 3.08000e+02 -3.05049e+02 -2.28686e+02 -3.81411e+02 -1.81885e+02 -1.75870e+02 -1.87900e+02
6.18400e+04 3.09000e+02 -2.11405e+02 -9.09005e+01 -3.31910e+02 -1.82065e+02 -1.75886e+02 -1.88244e+02
6.19200e+04 3.09000e+02 -2.11405e+02 -9.09005e+01 -3.31910e+02 -1.82255e+02 -1.75910e+02 -1.88600e+02
6.20000e+04 3.10000e+02 -1.21392e+02 -1.16895e+02 -1.25889e+02 -1.82456e+02 -1.75942e+02 -1.88970e+02
6.20800e+04 3.10000e+02 -1.21392e+02 -1.16895e+02 -1.25889e+02 -1.82665e+02 -1.75980e+02 -1.89351e+02
6.21600e+04 3.10000e+02 -1.21392e+02 -1.16895e+02 -1.25889e+02 -1.82884e+02 -1.76025e+02 -1.89743e+02
6.22400e+04 3.11000e+02 -1.67182e+02 -9.96549e+00 -3.24398e+02 -1.83112e+02 -1.76077e+02 -1.90147e+02
6.23200e+04 3.11000e+02 -1.67182e+02 -9.96549e+00 -3.24398e+02 -1.83347e+02 -1.76135e+02 -1.90559e+02
6.24000e+04 3.12000e+02 -2.03170e+02 -8.32652e+01 -3.23074e+02 -1.83590e+02 -1.76200e+02 -1.90980e+02
6.24800e+04 3.12000e+02 -2.03170e+02 -8.32652e+01 -3.23074e+02 -1.83840e+02 -1.76270e+02 -1.91409e+02
6.25600e+04 3.12000e+02 -2.03170e+02 -8.32652e+01 -3.23074e+02 -1.84096e+02 -1.76346e+02 -1.91846e+02
6.26400e+04 3.13000e+02 -1.20189e+02 -2.29597e+01 -2.17418e+02 -1.84357e+02 -1.76427e+02 -1.92287e+02
6.27200e+04 3.13000e+02 -1.20189e+02 -2.29597e+01 -2.17418e+02 -1.84625e+02 -1.76514e+02 -1.92735e+02
6.28000e+04 3.14000e+02 -1.95845e+02 -9.42875e+01 -2.97402e+02 -1.84896e+02 -1.76607e+02 -1.93185e+02
6.28800e+04 3.14000e+02 -1.95845e+02 -9.42875e+01 -2.97402e+02 -1.85172e+02 -1.76704e+02 -1.93640e+02
6.29600e+04 3.14000e+02 -1.95845e+02 -9.42875e+01 -2.97402e+02 -1.85451e+02 -1.76807e+02 -1.94096e+02
6.30400e+04 3.15000e+02 -2.12964e+02 -9.02580e+01 -3.35671e+02 -1.85734e+02 -1.76914e+02 -1.94553e+02
6.31200e+04 3.15000e+02 -2.12964e+02 -9.02580e+01 -3.35671e+02 -1.86018e+02 -1.77026e+02 -1.95010e+02
6.32000e+04 3.16000e+02 -2.44441e+02 -2.43085e+02 -2.45797e+02 -1.86305e+02 -1.77143e+02 -1.95468e+02
6.32800e+04 3.16000e+02 -2.44441e+02 -2.43085e+02 -2.45797e+02 -1.86594e+02 -1.77265e+02 -1.95923e+02
6.33600e+04 3.16000e+02 -2.44441e+02 -2.43085e+02 -2.45797e+02 -1.86883e+02 -1.77390e+02 -1.96376e+02
6.34400e+04 3.17000e+02 -1.21681e+02 -1.20057e+02 -1.23305e+02 -1.87173e+02 -1.77521e+02 -1.96826e+02
6.35200e+04 3.17000e+02 -1.21681e+02 -1.20057e+02 -1.23305e+02 -1.87464e+02 -1.77656e+02 -1.97271e+02
6.36000e+04 3.18000e+02 -1.63478e+02 -1.14534e+02 -2.12421e+02 -1.87754e+02 -1.77796e+02 -1.97712e+02
6.36800e+04 3.18000e+02 -1.63478e+02 -1.14534e+02 -2.12421e+02 -1.88043e+02 -1.77939e+02 -1.98147e+02
6.37600e+04 3.18000e+02 -1.63478e+02 -1.14534e+02 -2.12421e+02 -1.88332e+02 -1.78088e+02 -1.98576e+02
6.38400e+04 3.19000e+02 -3.29923e+02 -2.66485e+02 -3.93362e+02 -1.88619e+02 -1.78241e+02 -1.98997e+02
6.39200e+04 3.19000e+02 -3.29923e+02 -2.66485e+02 -3.93362e+02 -1.88905e+02 -1.78399e+02 -1.99411e+02
6.40000e+04 3.20000e+02 -1.59799e+02 -1.06911e+02 -2.12686e+02 -1.89189e+02 -1.78562e+02 -1.99816e+02
6.40800e+04 3.20000e+02 -1.59799e+02 -1.06911e+02 -2.12686e+02 -1.89472e+02 -1.78730e+02 -2.00213e+02
6.41600e+04 3.20000e+02 -1.59799e+02 -1.06911e+02 -2.12686e+02 -1.89751e+02 -1.78903e+02 -2.00600e+02
6.42400e+04 3.21000e+02 -1.67385e+02 -1.04864e+02 -2.29906e+02 -1.90029e+02 -1.79080e+02 -2.00977e+02
6.43200e+04 3.21000e+02 -1.67385e+02 -1.04864e+02 -2.29906e+02 -1.90303e+02 -1.79262e+02 -2.01344e+02
6.44000e+04 3.22000e+02 -2.96505e+02 -1.76184e+02 -4.16825e+02 -1.90575e+02 -1.79451e+02 -2.01699e+02
6.44800e+04 3.22000e+02 -2.96505e+02 -1.76184e+02 -4.16825e+02 -1.90844e+02 -1.79644e+02 -2.02044e+02
6.45600e+04 3.22000e+02 -2.96505e+02 -1.76184e+02 -4.16825e+02 -1.91109e+02 -1.79843e+02 -2.02376e+02
6.46400e+04 3.23000e+02 -2.02008e+02 -9.31210e+01 -3.10894e+02 -1.91371e+02 -1.80047e+02 -2.02696e+02
6.47200e+04 3.23000e+02 -2.02008e+02 -9.31210e+01 -3.10894e+02 -1.91630e+02 -1.80257e+02 -2.03003e+02
6.48000e+04 3.24000e+02 -1.27570e+02 -1.26309e+02 -1.28831e+02 -1.91885e+02 -1.80472e+02 -2.03297e+02
6.48800e+04 3.24000e+02 -1.27570e+02 -1.26309e+02 -1.28831e+02 -1.92136e+02 -1.80694e+02 -2.03578e+02
6.49600e+04 3.24000e+02 -1.27570e+02 -1.26309e+02 -1.28831e+02 -1.92383e+02 -1.80921e+02 -2.03845e+02
6.50400e+04 3.25000e+02 -8.33939e+01 -2.52518e+01 -1.41536e+02 -1.92627e+02 -1.81155e+02 -2.04099e+02
6.51200e+04 3.25000e+02 -8.33939e+01 -2.52518e+01 -1.41536e+02 -1.92866e+02 -1.81394e+02 -2.04338e+02
6.52000e+04 3.26000e+02 -1.66302e+02 -1.11915e+02 -2.20689e+02 -1.93102e+02 -1.81640e+02 -2.04563e+02
6.52800e+04 3.26000e+02 -1.66302e+02 -1.11915e+02 -2.20689e+02 -1.93333e+02 -1.81891e+02 -2.04775e+02
6.53600e+04 3.26000e+02 -1.66302e+02 -1.11915e+02 -2.20689e+02 -1.93560e+02 -1.82148e+02 -2.04972e+02
6.54400e+04 3.27000e+02 -1.23768e+02 -1.21871e+02 -1.25665e+02 -1.93782e+02 -1.82411e+02 -2.05153e+02
6.55200e+04 3.27000e+02 -1.23768e+02 -1.21871e+02 -1.25665e+02 -1.94000e+02 -1.82680e+02 -2.05320e+02
6.56000e+04 3.28000e+02 -2.08317e+02 -9.04577e+01 -3.26177e+02 -1.94214e+02 -1.82955e+02 -2.05473e+02
6.56800e+04 3.28000e+02 -2.08317e+02 -9.04577e+01 -3.26177e+02 -1.94423e+02 -1.83234e+02 -2.05611e+02
6.57600e+04 3.28000e+02 -2.08317e+02 -9.04577e+01 -3.26177e+02 -1.94627e+02 -1.83520e+02 -2.05734e+02
6.58400e+04 3.29000e+02 -1.97737e+02 -1.47406e+02 -2.48069e+02 -1.94827e+02 -1.83811e+02 -2.05843e+02
6.59200e+04 3.29000e+02 -1.97737e+02 -1.47406e+02 -2.48069e+02 -1.95022e+02 -1.84106e+02 -2.05937e+02
6.60000e+04 3.30000e+02 -1.98590e+02 -1.43474e+02 -2.53707e+02 -1.95212e+02 -1.84406e+02 -2.06017e+02
6.60800e+04 3.30000e+02 -1.98590e+02 -1.43474e+02 -2.53707e+02 -1.95397e+02 -1.84711e+02 -2.06083e+02
6.61600e+04 3.30000e+02 -1.98590e+02 -1.43474e+02 -2.53707e+02 -1.95578e+02 -1.85020e+02 -2.06135e+02
6.62400e+04 3.31000e+02 -2.48265e+02 -1.44994e+02 -3.51535e+02 -1.95753e+02 -1.85333e+02 -2.06174e+02
6.63200e+04 3.31000e+02 -2.48265e+02 -1.44994e+02 -3.51535e+02 -1.95924e+02 -1.85648e+02 -2.06199e+02
6.64000e+04 3.32000e+02 -2.37803e+02 -1.37603e+02 -3.38002e+02 -1.96089e+02 -1.85968e+02 -2.06211e+02
6.64800e+04 3.32000e+02 -2.37803e+02 -1.37603e+02 -3.38002e+02 -1.96250e+02 -1.86290e+02 -2.06210e+02
6.65600e+04 3.32000e+02 -2.37803e+02 -1.37603e+02 -3.38002e+02 -1.96405e+02 -1.86614e+02 -2.06197e+02
6.66400e+04 3.33000e+02 -8.39906e+01 -2.64309e+01 -1.41550e+02 -1.96556e+02 -1.86939e+02 -2.06173e+02
6.67200e+04 3.33000e+02 -8.39906e+01 -2.64309e+01 -1.41550e+02 -1.96701e+02 -1.87266e+02 -2.06136e+02
6.68000e+04 3.34000e+02 -1.66071e+02 -1.10183e+02 -2.21958e+02 -1.96842e+02 -1.87594e+02 -2.06089e+02
6.68800e+04 3.34000e+02 -1.66071e+02 -1.10183e+02 -2.21958e+02 -1.96977e+02 -1.87921e+02 -2.06032e+02
6.69600e+04 3.34000e+02 -1.66071e+02 -1.10183e+02 -2.21958e+02 -1.97106e+02 -1.88249e+02 -2.05964e+02
6.70400e+04 3.35000e+02 -1.21403e+02 -1.17773e+02 -1.25033e+02 -1.97231e+02 -1.88575e+02 -2.05887e+02
6.71200e+04 3.35000e+02 -1.21403e+02 -1.17773e+02 -1.25033e+02 -1.97351e+02 -1.88899e+02 -2.05802e+02
6.72000e+04 3.36000e+02 -2.00379e+02 -9.16367e+01 -3.09121e+02 -1.97465e+02 -1.89222e+02 -2.05708e+02
6.72800e+04 3.36000e+02 -2.00379e+02 -9.16367e+01 -3.09121e+02 -1.97574e+02 -1.89541e+02 -2.05608e+02
6.73600e+04 3.36000e+02 -2.00379e+02 -9.16367e+01 -3.09121e+02 -1.97678e+02 -1.89856e+02 -2.05500e+02
6.74400e+04 3.37000e+02 -2.04949e+02 -9.22813e+01 -3.17617e+02 -1.97776e+02 -1.90167e+02 -2.05385e+02
6.75200e+04 3.37000e+02 -2.04949e+02 -9.22813e+01 -3.17617e+02 -1.97869e+02 -1.90473e+02 -2.05266e+02
6.76000e+04 3.38000e+02 -1.23267e+02 -1.19434e+02 -1.27100e+02 -1.97957e+02 -1.90773e+02 -2.05141e+02
6.76800e+04 3.38000e+02 -1.23267e+02 -1.19434e+02 -1.27100e+02 -1.98038e+02 -1.91065e+02 -2.05012e+02
6.77600e+04 3.38000e+02 -1.23267e+02 -1.19434e+02 -1.27100e+02 -1.98115e+02 -1.91350e+02 -2.04880e+02
6.78400e+04 3.39000e+02 -1.62049e+02 -1.00786e+02 -2.23313e+02 -1.98185e+02 -1.91625e+02 -2.04745e+02
6.79200e+04 3.39000e+02 -1.62049e+02 -1.00786e+02 -2.23313e+02 -1.98251e+02 -1.91892e+02 -2.04609e+02
6.80000e+04 3.40000e+02 -1.63649e+02 -1.08517e+02 -2.18780e+02 -1.98310e+02 -1.92149e+02 -2.04471e+02
6.80800e+04 3.40000e+02 -1.63649e+02 -1.08517e+02 -2.18780e+02 -1.98364e+02 -1.92394e+02 -2.04333e+02
6.81600e+04 3.40000e+02 -1.63649e+02 -1.08517e+02 -2.18780e+02 -1.98411e+02 -1.92628e+02 -2.04195e+02
6.82400e+04 3.41000e+02 -2.63109e+02 -2.28922e+02 -2.97296e+02 -1.98453e+02 -1.92847e+02 -2.04059e+02
6.83200e+04 3.41000e+02 -2.63109e+02 -2.28922e+02 -2.97296e+02 -1.98489e+02 -1.93054e+02 -2.03924e+02
6.84000e+04 3.42000e+02 -2.05185e+02 -1.50177e+02 -2.60192e+02 -1.98519e+02 -1.93246e+02 -2.03792e+02
6.84800e+04 3.42000e+02 -2.05185e+02 -1.50177e+02 -2.60192e+02 -1.98543e+02 -1.93423e+02 -2.03663e+02
6.85600e+04 3.42000e+02 -2.05185e+02 -1.50177e+02 -2.60192e+02 -1.98560e+02 -1.93583e+02 -2.03538e+02
6.86400e+04 3.43000e+02 -2.12272e+02 -9.00034e+01 -3.34541e+02 -1.98572e+02 -1.93726e+02 -2.03417e+02
6.87200e+04 3.43000e+02 -2.12272e+02 -9.00034e+01 -3.34541e+02 -1.98577e+02 -1.93853e+02 -2.03302e+02
6.88000e+04 3.44000e+02 -2.09286e+02 -8.97893e+01 -3.28782e+02 -1.98577e+02 -1.93961e+02 -2.03192e+02
6.88800e+04 3.44000e+02 -2.09286e+02 -8.97893e+01 -3.28782e+02 -1.98569e+02 -1.94051e+02 -2.03087e+02
6.89600e+04 3.44000e+02 -2.09286e+02 -8.97893e+01 -3.28782e+02 -1.98555e+02 -1.94122e+02 -2.02988e+02
6.90400e+04 3.45000e+02 -1.61090e+02 -1.04475e+02 -2.17705e+02 -1.98535e+02 -1.94175e+02 -2.02896e+02
6.91200e+04 3.45000e+02 -1.61090e+02 -1.04475e+02 -2.17705e+02 -1.98509e+02 -1.94208e+02 -2.02810e+02
6.92000e+04 3.46000e+02 -4.27476e+01 1.54561e+01 -1.00951e+02 -1.98476e+02 -1.94224e+02 -2.02728e+02
6.92800e+04 3.46000e+02 -4.27476e+01 1.54561e+01 -1.00951e+02 -1.98437e+02 -1.94220e+02 -2.02654e+02
6.93600e+04 3.46000e+02 -4.27476e+01 1.54561e+01 -1.00951e+02 -1.98391e+02 -1.94198e+02 -2.02584e+02
6.94400e+04 3.47000e+02 -8.39527e+01 -2.55241e+01 -1.42381e+02 -1.98339e+02 -1.94158e+02 -2.02519e+02
6.95200e+04 3.47000e+02 -8.39527e+01 -2.55241e+01 -1.42381e+02 -1.98280e+02 -1.94102e+02 -2.02459e+02
6.96000e+04 3.48000e+02 -2.02354e+02 -9.15102e+01 -3.13198e+02 -1.98214e+02 -1.94027e+02 -2.02401e+02
6.96800e+04 3.48000e+02 -2.02354e+02 -9.15102e+01 -3.13198e+02 -1.98143e+02 -1.93938e+02 -2.02347e+02
6.97600e+04 3.48000e+02 -2.02354e+02 -9.15102e+01 -3.13198e+02 -1.98064e+02 -1.93832e+02 -2.02297e+02
6.98400e+04 3.49000e+02 -2.45683e+02 -1.50443e+02 -3.40923e+02 -1.97980e+02 -1.93712e+02 -2.02248e+02
6.99200e+04 3.49000e+02 -2.45683e+02 -1.50443e+02 -3.40923e+02 -1.97888e+02 -1.93577e+02 -2.02200e+02
7.00000e+04 3.50000e+02 -8.43991e+01 -2.56979e+01 -1.43100e+02 -1.97791e+02 -1.93428e+02 -2.02153e+02
7.00800e+04 3.50000e+02 -8.43991e+01 -2.56979e+01 -1.43100e+02 -1.97686e+02 -1.93266e+02 -2.02106e+02
7.01600e+04 3.50000e+02 -8.43991e+01 -2.56979e+01 -1.43100e+02 -1.97576e+02 -1.93093e+02 -2.02060e+02
7.02400e+04 3.51000e+02 -2.46517e+02 -7.42453e+01 -4.18789e+02 -1.97459e+02 -1.92906e+02 -2.02013e+02
7.03200e+04 3.51000e+02 -2.46517e+02 -7.42453e+01 -4.18789e+02 -1.97336e+02 -1.92708e+02 -2.01965e+02
7.04000e+04 3.52000e+02 -2.38264e+02 -1.42700e+02 -3.33829e+02 -1.97208e+02 -1.92499e+02 -2.01916e+02
7.04800e+04 3.52000e+02 -2.38264e+02 -1.42700e+02 -3.33829e+02 -1.97072e+02 -1.92279e+02 -2.01866e+02
7.05600e+04 3.52000e+02 -2.38264e+02 -1.42700e+02 -3.33829e+02 -1.96931e+02 -1.92048e+02 -2.01815e+02
7.06400e+04 3.53000e+02 -1.62603e+02 -1.09246e+02 -2.15961e+02 -1.96785e+02 -1.91808e+02 -2.01762e+02
7.07200e+04 3.53000e+02 -1.62603e+02 -1.09246e+02 -2.15961e+02 -1.96632e+02 -1.91557e+02 -2.01708e+02
7.08000e+04 3.54000e+02 -2.06435e+02 -1.48341e+02 -2.64530e+02 -1.96474e+02 -1.91297e+02 -2.01652e+02
7.08800e+04 3.54000e+02 -2.06435e+02 -1.48341e+02 -2.64530e+02 -1.96311e+02 -1.91027e+02 -2.01595e+02
7.09600e+04 3.54000e+02 -2.06435e+02 -1.48341e+02 -2.64530e+02 -1.96142e+02 -1.90748e+02 -2.01536e+02
7.10400e+04 3.55000e+02 -1.69814e+02 -1.18766e+01 -3.27751e+02 -1.95968e+02 -1.90460e+02 -2.01476e+02
7.11200e+04 3.55000e+02 -1.69814e+02 -1.18766e+01 -3.27751e+02 -1.95790e+02 -1.90164e+02 -2.01416e+02
7.12000e+04 3.56000e+02 -2.07347e+02 -5.57129e+01 -3.58980e+02 -1.95606e+02 -1.89859e+02 -2.01353e+02
7.12800e+04 3.56000e+02 -2.07347e+02 -5.57129e+01 -3.58980e+02 -1.95418e+02 -1.89546e+02 -2.01291e+02
7.13600e+04 3.56000e+02 -2.07347e+02 -5.57129e+01 -3.58980e+02 -1.95225e+02 -1.89224e+02 -2.01227e+02
7.14400e+04 3.57000e+02 -1.61888e+02 -1.01391e+01 -3.13637e+02 -1.95029e+02 -1.88894e+02 -2.01163e+02
7.15200e+04 3.57000e+02 -1.61888e+02 -1.01391e+01 -3.13637e+02 -1.94827e+02 -1.88557e+02 -2.01098e+02
7.16000e+04 3.58000e+02 -2.67859e+02 -6.34969e+01 -4.72222e+02 -1.94623e+02 -1.88212e+02 -2.01034e+02
7.16800e+04 3.58000e+02 -2.67859e+02 -6.34969e+01 -4.72222e+02 -1.94414e+02 -1.87859e+02 -2.00968e+02
7.17600e+04 3.58000e+02 -2.67859e+02 -6.34969e+01 -4.72222e+02 -1.94201e+02 -1.87499e+02 -2.00903e+02
7.18400e+04 3.59000e+02 -2.01047e+02 -1.47529e+02 -2.54564e+02 -1.93985e+02 -1.87132e+02 -2.00838e+02
7.19200e+04 3.59000e+02 -2.01047e+02 -1.47529e+02 -2.54564e+02 -1.93766e+02 -1.86759e+02 -2.00773e+02
7.20000e+04 3.60000e+02 -1.60756e+02 -1.06034e+02 -2.15478e+02 -1.93544e+02 -1.86379e+02 -2.00709e+02
7.20800e+04 3.60000e+02 -1.60756e+02 -1.06034e+02 -2.15478e+02 -1.93318e+02 -1.85992e+02 -2.00645e+02
7.21600e+04 3.60000e+02 -1.60756e+02 -1.06034e+02 -2.15478e+02 -1.93090e+02 -1.85598e+02 -2.00582e+02
7.22400e+04 3.61000e+02 -1.23535e+02 -1.19615e+02 -1.27455e+02 -1.92859e+02 -1.85200e+02 -2.00519e+02
7.23200e+04 3.61000e+02 -1.23535e+02 -1.19615e+02 -1.27455e+02 -1.92626e+02 -1.84795e+02 -2.00458e+02
7.24000e+04 3.62000e+02 -1.61094e+02 -1.07125e+02 -2.15062e+02 -1.92391e+02 -1.84385e+02 -2.00396e+02
7.24800e+04 3.62000e+02 -1.61094e+02 -1.07125e+02 -2.15062e+02 -1.92153e+02 -1.83970e+02 -2.00336e+02
7.25600e+04 3.62000e+02 -1.61094e+02 -1.07125e+02 -2.15062e+02 -1.91913e+02 -1.83549e+02 -2.00278e+02
7.26400e+04 3.63000e+02 -2.80029e+02 -2.31821e+02 -3.28236e+02 -1.91672e+02 -1.83123e+02 -2.00220e+02
7.27200e+04 3.63000e+02 -2.80029e+02 -2.31821e+02 -3.28236e+02 -1.91428e+02 -1.82692e+02 -2.00165e+02
7.28000e+04 3.64000e+02 -1.23120e+02 -1.22214e+02 -1.24027e+02 -1.91184e+02 -1.82257e+02 -2.00111e+02
7.28800e+04 3.64000e+02 -1.23120e+02 -1.22214e+02 -1.24027e+02 -1.90938e+02 -1.81818e+02 -2.00058e+02
7.29600e+04 3.64000e+02 -1.23120e+02 -1.22214e+02 -1.24027e+02 -1.90691e+02 -1.81375e+02 -2.00007e+02
7.30400e+04 3.65000e+02 -1.21793e+02 -2.44461e+01 -2.19140e+02 -1.90443e+02 -1.80928e+02 -1.99959e+02
7.31200e+04 3.65000e+02 -1.21793e+02 -2.44461e+01 -2.19140e+02 -1.90195e+02 -1.80477e+02 -1.99913e+02
7.32000e+04 3.66000e+02 -7.95794e+01 -2.47753e+01 -1.34383e+02 -1.89945e+02 -1.80022e+02 -1.99869e+02
7.32800e+04 3.66000e+02 -7.95794e+01 -2.47753e+01 -1.34383e+02 -1.89696e+02 -1.79564e+02 -1.99828e+02
7.33600e+04 3.66000e+02 -7.95794e+01 -2.47753e+01 -1.34383e+02 -1.89447e+02 -1.79104e+02 -1.99789e+02
7.34400e+04 3.67000e+02 -1.23996e+02 -2.44485e+01 -2.23544e+02 -1.89198e+02 -1.78641e+02 -1.99755e+02
7.35200e+04 3.67000e+02 -1.23996e+02 -2.44485e+01 -2.23544e+02 -1.88949e+02 -1.78174e+02 -1.99723e+02
7.36000e+04 3.68000e+02 -2.04058e+02 -9.57631e+01 -3.12353e+02 -1.88700e+02 -1.77706e+02 -1.99694e+02
7.36800e+04 3.68000e+02 -2.04058e+02 -9.57631e+01 -3.12353e+02 -1.88452e+02 -1.77235e+02 -1.99669e+02
7.37600e+04 3.68000e+02 -2.04058e+02 -9.57631e+01 -3.12353e+02 -1.88206e+02 -1.76763e+02 -1.99649e+02
7.38400e+04 3.69000e+02 -2.46791e+02 -2.40662e+02 -2.52921e+02 -1.87961e+02 -1.76289e+02 -1.99632e+02
7.39200e+04 3.69000e+02 -2.46791e+02 -2.40662e+02 -2.52921e+02 -1.87717e+02 -1.75814e+02 -1.99621e+02
7.40000e+04 3.70000e+02 -1.59182e+02 -1.06070e+02 -2.12294e+02 -1.87476e+02 -1.75338e+02 -1.99613e+02
7.40800e+04 3.70000e+02 -1.59182e+02 -1.06070e+02 -2.12294e+02 -1.87236e+02 -1.74861e+02 -1.99611e+02
7.41600e+04 3.70000e+02 -1.59182e+02 -1.06070e+02 -2.12294e+02 -1.86998e+02 -1.74383e+02 -1.99613e+02
7.42400e+04 3.71000e+02 -1.94908e+02 -9.58162e+01 -2.94000e+02 -1.86764e+02 -1.73906e+02 -1.99621e+02
7.43200e+04 3.71000e+02 -1.94908e+02 -9.58162e+01 -2.94000e+02 -1.86532e+02 -1.73429e+02 -1.99634e+02
7.44000e+04 3.72000e+02 -2.73341e+02 -2.23277e+02 -3.23405e+02 -1.86303e+02 -1.72952e+02 -1.99653e+02
7.44800e+04 3.72000e+02 -2.73341e+02 -2.23277e+02 -3.23405e+02 -1.86077e+02 -1.72477e+02 -1.99677e+02
7.45600e+04 3.72000e+02 -2.73341e+02 -2.23277e+02 -3.23405e+02 -1.85855e+02 -1.72003e+02 -1.99707e+02
7.46400e+04 3.73000e+02 -1.73086e+02 -9.98411e+01 -2.46330e+02 -1.85636e+02 -1.71530e+02 -1.99743e+02
7.47200e+04 3.73000e+02 -1.73086e+02 -9.98411e+01 -2.46330e+02 -1.85422e+02 -1.71059e+02 -1.99785e+02
7.48000e+04 3.74000e+02 -2.50482e+02 -2.47245e+02 -2.53719e+02 -1.85211e+02 -1.70591e+02 -1.99832e+02
7.48800e+04 3.74000e+02 -2.50482e+02 -2.47245e+02 -2.53719e+02 -1.85005e+02 -1.70125e+02 -1.99886e+02
7.49600e+04 3.74000e+02 -2.50482e+02 -2.47245e+02 -2.53719e+02 -1.84803e+02 -1.69662e+02 -1.99944e+02
7.50400e+04 3.75000e+02 -1.97928e+02 -5.00558e+01 -3.45801e+02 -1.84606e+02 -1.69203e+02 -2.00010e+02
7.51200e+04 3.75000e+02 -1.97928e+02 -5.00558e+01 -3.45801e+02 -1.84414e+02 -1.68748e+02 -2.00080e+02
7.52000e+04 3.76000e+02 -1.98190e+02 -1.43308e+02 -2.53072e+02 -1.84226e+02 -1.68297e+02 -2.00156e+02
7.52800e+04 3.76000e+02 -1.98190e+02 -1.43308e+02 -2.53072e+02 -1.84043e+02 -1.67850e+02 -2.00237e+02
7.53600e+04 3.76000e+02 -1.98190e+02 -1.43308e+02 -2.53072e+02 -1.83866e+02 -1.67408e+02 -2.00324e+02
7.54400e+04 3.77000e+02 -1.26871e+02 -2.49305e+01 -2.28811e+02 -1.83693e+02 -1.66971e+02 -2.00414e+02
7.55200e+04 3.77000e+02 -1.26871e+02 -2.49305e+01 -2.28811e+02 -1.83525e+02 -1.66540e+02 -2.00510e+02
7.56000e+04 3.78000e+02 -8.12601e+01 -2.56229e+01 -1.36897e+02 -1.83362e+02 -1.66114e+02 -2.00610e+02
7.56800e+04 3.78000e+02 -8.12601e+01 -2.56229e+01 -1.36897e+02 -1.83204e+02 -1.65694e+02 -2.00713e+02
7.57600e+04 3.78000e+02 -8.12601e+01 -2.56229e+01 -1.36897e+02 -1.83050e+02 -1.65281e+02 -2.00820e+02
7.58400e+04 3.79000e+02 -1.59781e+02 -1.06694e+02 -2.12867e+02 -1.82902e+02 -1.64874e+02 -2.00930e+02
7.59200e+04 3.79000e+02 -1.59781e+02 -1.06694e+02 -2.12867e+02 -1.82759e+02 -1.64474e+02 -2.01043e+02
7.60000e+04 3.80000e+02 -2.46560e+02 -1.45669e+02 -3.47452e+02 -1.82620e+02 -1.64081e+02 -2.01158e+02
7.60800e+04 3.80000e+02 -2.46560e+02 -1.45669e+02 -3.47452e+02 -1.82485e+02 -1.63695e+02 -2.01275e+02
7.61600e+04 3.80000e+02 -2.46560e+02 -1.45669e+02 -3.47452e+02 -1.82355e+02 -1.63317e+02 -2.01393e+02
7.62400e+04 3.81000e+02 -1.25941e+02 -1.21812e+02 -1.30070e+02 -1.82230e+02 -1.62948e+02 -2.01512e+02
7.63200e+04 3.81000e+02 -1.25941e+02 -1.21812e+02 -1.30070e+02 -1.82109e+02 -1.62586e+02 -2.01632e+02
7.64000e+04 3.82000e+02 -1.62005e+02 -1.06607e+02 -2.17403e+02 -1.81991e+02 -1.62232e+02 -2.01750e+02
7.64800e+04 3.82000e+02 -1.62005e+02 -1.06607e+02 -2.17403e+02 -1.81878e+02 -1.61888e+02 -2.01868e+02
7.65600e+04 3.82000e+02 -1.62005e+02 -1.06607e+02 -2.17403e+02 -1.81769e+02 -1.61551e+02 -2.01986e+02
7.66400e+04 3.83000e+02 -1.97293e+02 -9.20116e+01 -3.02574e+02 -1.81663e+02 -1.61225e+02 -2.02101e+02
7.67200e+04 3.83000e+02 -1.97293e+02 -9.20116e+01 -3.02574e+02 -1.81562e+02 -1.60908e+02 -2.02215e+02
7.68000e+04 3.84000e+02 -1.22101e+02 -2.73989e+01 -2.16803e+02 -1.81463e+02 -1.60600e+02 -2.02325e+02
7.68800e+04 3.84000e+02 -1.22101e+02 -2.73989e+01 -2.16803e+02 -1.81368e+02 -1.60303e+02 -2.02433e+02
7.69600e+04 3.84000e+02 -1.22101e+02 -2.73989e+01 -2.16803e+02 -1.81276e+02 -1.60015e+02 -2.02537e+02
7.70400e+04 3.85000e+02 -1.64967e+02 -1.11335e+02 -2.18599e+02 -1.81187e+02 -1.59737e+02 -2.02637e+02
7.71200e+04 3.85000e+02 -1.64967e+02 -1.11335e+02 -2.18599e+02 -1.81102e+02 -1.59471e+02 -2.02733e+02
7.72000e+04 3.86000e+02 -1.65464e+02 -1.08748e+02 -2.22179e+02 -1.81020e+02 -1.59215e+02 -2.02824e+02
7.72800e+04 3.86000e+02 -1.65464e+02 -1.08748e+02 -2.22179e+02 -1.80940e+02 -1.58970e+02 -2.02910e+02
7.73600e+04 3.86000e+02 -1.65464e+02 -1.08748e+02 -2.22179e+02 -1.80863e+02 -1.58737e+02 -2.02990e+02
7.74400e+04 3.87000e+02 -2.03603e+02 -1.46998e+02 -2.60208e+02 -1.80789e+02 -1.58515e+02 -2.03064e+02
7.75200e+04 3.87000e+02 -2.03603e+02 -1.46998e+02 -2.60208e+02 -1.80718e+02 -1.58305e+02 -2.03132e+02
7.76000e+04 3.88000e+02 -2.50560e+02 -1.38323e+02 -3.62797e+02 -1.80650e+02 -1.58106e+02 -2.03193e+02
7.76800e+04 3.88000e+02 -2.50560e+02 -1.38323e+02 -3.62797e+02 -1.80584e+02 -1.57920e+02 -2.03248e+02
7.77600e+04 3.88000e+02 -2.50560e+02 -1.38323e+02 -3.62797e+02 -1.80521e+02 -1.57745e+02 -2.03297e+02
7.78400e+04 3.89000e+02 -8.17030e+01 -2.50431e+01 -1.38363e+02 -1.80460e+02 -1.57584e+02 -2.03337e+02
7.79200e+04 3.89000e+02 -8.17030e+01 -2.50431e+01 -1.38363e+02 -1.80402e+02 -1.57434e+02 -2.03370e+02
7.80000e+04 3.90000e+02 -1.60390e+02 -1.02812e+02 -2.17968e+02 -1.80347e+02 -1.57297e+02 -2.03396e+02
7.80800e+04 3.90000e+02 -1.60390e+02 -1.02812e+02 -2.17968e+02 -1.80293e+02 -1.57172e+02 -2.03414e+02
7.81600e+04 3.90000e+02 -1.60390e+02 -1.02812e+02 -2.17968e+02 -1.80243e+02 -1.57061e+02 -2.03425e+02
7.82400e+04 3.91000e+02 -1.65598e+02 -1.16095e+01 -3.19586e+02 -1.80194e+02 -1.56962e+02 -2.03427e+02
7.83200e+04 3.91000e+02 -1.65598e+02 -1.16095e+01 -3.19586e+02 -1.80148e+02 -1.56875e+02 -2.03421e+02
7.84000e+04 3.92000e+02 -1.61450e+02 -4.84486e+01 -2.74452e+02 -1.80104e+02 -1.56801e+02 -2.03407e+02
7.84800e+04 3.92000e+02 -1.61450e+02 -4.84486e+01 -2.74452e+02 -1.80062e+02 -1.56739e+02 -2.03386e+02
7.85600e+04 3.92000e+02 -1.61450e+02 -4.84486e+01 -2.74452e+02 -1.80023e+02 -1.56691e+02 -2.03356e+02
7.86400e+04 3.93000e+02 -1.69392e+02 -1.06846e+02 -2.31939e+02 -1.79985e+02 -1.56653e+02 -2.03317e+02
7.87200e+04 3.93000e+02 -1.69392e+02 -1.06846e+02 -2.31939e+02 -1.79950e+02 -1.56629e+02 -2.03271e+02
7.88000e+04 3.94000e+02 -2.52573e+02 -1.46329e+02 -3.58816e+02 -1.79917e+02 -1.56616e+02 -2.03217e+02
7.88800e+04 3.94000e+02 -2.52573e+02 -1.46329e+02 -3.58816e+02 -1.79885e+02 -1.56616e+02 -2.03154e+02
7.89600e+04 3.94000e+02 -2.52573e+02 -1.46329e+02 -3.58816e+02 -1.79854e+02 -1.56626e+02 -2.03083e+02
7.90400e+04 3.95000e+02 -2.06120e+02 -1.48096e+02 -2.64144e+02 -1.79826e+02 -1.56648e+02 -2.03004e+02
7.91200e+04 3.95000e+02 -2.06120e+02 -1.48096e+02 -2.64144e+02 -1.79799e+02 -1.56682e+02 -2.02917e+02
7.92000e+04 3.96000e+02 -2.41755e+02 -6.93832e+01 -4.14126e+02 -1.79774e+02 -1.56725e+02 -2.02822e+02
7.92800e+04 3.96000e+02 -2.41755e+02 -6.93832e+01 -4.14126e+02 -1.79749e+02 -1.56780e+02 -2.02719e+02
7.93600e+04 3.96000e+02 -2.41755e+02 -6.93832e+01 -4.14126e+02 -1.79726e+02 -1.56844e+02 -2.02608e+02
7.94400e+04 3.97000e+02 -4.61894e+02 -1.33646e+02 -7.90142e+02 -1.79704e+02 -1.56919e+02 -2.02489e+02
7.95200e+04 3.97000e+02 -4.61894e+02 -1.33646e+02 -7.90142e+02 -1.79682e+02 -1.57002e+02 -2.02362e+02
7.96000e+04 3.98000e+02 -1.60885e+02 -1.10336e+02 -2.11434e+02 -1.79661e+02 -1.57095e+02 -2.02228e+02
7.96800e+04 3.98000e+02 -1.60885e+02 -1.10336e+02 -2.11434e+02 -1.79641e+02 -1.57196e+02 -2.02086e+02
7.97600e+04 3.98000e+02 -1.60885e+02 -1.10336e+02 -2.11434e+02 -1.79622e+02 -1.57306e+02 -2.01937e+02
7.98400e+04 3.99000e+02 -1.65428e+02 -1.06356e+02 -2.24500e+02 -1.79602e+02 -1.57424e+02 -2.01780e+02
7.99200e+04 3.99000e+02 -1.65428e+02 -1.06356e+02 -2.24500e+02 -1.79582e+02 -1.57549e+02 -2.01616e+02
8.00000e+04 4.00000e+02 -1.19278e+02 -1.18143e+02 -1.20413e+02 -1.79563e+02 -1.57681e+02 -2.01444e+02
8.00800e+04 4.00000e+02 -1.19278e+02 -1.18143e+02 -1.20413e+02 -1.79543e+02 -1.57820e+02 -2.01266e+02
8.01600e+04 4.00000e+02 -1.19278e+02 -1.18143e+02 -1.20413e+02 -1.79523e+02 -1.57965e+02 -2.01081e+02
8.02400e+04 4.01000e+02 -2.04682e+02 -9.34342e+01 -3.15930e+02 -1.79502e+02 -1.58116e+02 -2.00887e+02
8.03200e+04 4.01000e+02 -2.04682e+02 -9.34342e+01 -3.15930e+02 -1.79480e+02 -1.58272e+02 -2.00688e+02
8.04000e+04 4.02000e+02 -8.06517e+01 -2.46174e+01 -1.36686e+02 -1.79458e+02 -1.58433e+02 -2.00482e+02
8.04800e+04 4.02000e+02 -8.06517e+01 -2.46174e+01 -1.36686e+02 -1.79434e+02 -1.58600e+02 -2.00269e+02
8.05600e+04 4.02000e+02 -8.06517e+01 -2.46174e+01 -1.36686e+02 -1.79410e+02 -1.58771e+02 -2.00049e+02
8.06400e+04 4.03000e+02 -1.21307e+02 -2.24275e+01 -2.20187e+02 -1.79384e+02 -1.58945e+02 -1.99823e+02
8.07200e+04 4.03000e+02 -1.21307e+02 -2.24275e+01 -2.20187e+02 -1.79358e+02 -1.59125e+02 -1.99590e+02
8.08000e+04 4.04000e+02 -2.06119e+02 -1.50245e+02 -2.61993e+02 -1.79329e+02 -1.59307e+02 -1.99350e+02
8.08800e+04 4.04000e+02 -2.06119e+02 -1.50245e+02 -2.61993e+02 -1.79299e+02 -1.59493e+02 -1.99105e+02
8.09600e+04 4.04000e+02 -2.06119e+02 -1.50245e+02 -2.61993e+02 -1.79268e+02 -1.59683e+02 -1.98853e+02
8.10400e+04 4.05000e+02 -1.99015e+02 -8.50188e+01 -3.13011e+02 -1.79236e+02 -1.59876e+02 -1.98595e+02
8.11200e+04 4.05000e+02 -1.99015e+02 -8.50188e+01 -3.13011e+02 -1.79202e+02 -1.60073e+02 -1.98331e+02
8.12000e+04 4.06000e+02 -2.01870e+02 -1.49387e+02 -2.54353e+02 -1.79167e+02 -1.60272e+02 -1.98061e+02
8.12800e+04 4.06000e+02 -2.01870e+02 -1.49387e+02 -2.54353e+02 -1.79130e+02 -1.60475e+02 -1.97784e+02
8.13600e+04 4.06000e+02 -2.01870e+02 -1.49387e+02 -2.54353e+02 -1.79092e+02 -1.60681e+02 -1.97502e+02
8.14400e+04 4.07000e+02 -8.32548e+01 -2.51105e+01 -1.41399e+02 -1.79053e+02 -1.60891e+02 -1.97215e+02
8.15200e+04 4.07000e+02 -8.32548e+01 -2.51105e+01 -1.41399e+02 -1.79013e+02 -1.61105e+02 -1.96921e+02
8.16000e+04 4.08000e+02 -2.89534e+02 3.96944e+01 -6.18762e+02 -1.78972e+02 -1.61322e+02 -1.96622e+02
8.16800e+04 4.08000e+02 -2.89534e+02 3.96944e+01 -6.18762e+02 -1.78931e+02 -1.61545e+02 -1.96317e+02
8.17600e+04 4.08000e+02 -2.89534e+02 3.96944e+01 -6.18762e+02 -1.78889e+02 -1.61771e+02 -1.96006e+02
8.18400e+04 4.09000e+02 -2.49472e+02 -7.19376e+01 -4.27006e+02 -1.78847e+02 -1.62003e+02 -1.95691e+02
8.19200e+04 4.09000e+02 -2.49472e+02 -7.19376e+01 -4.27006e+02 -1.78805e+02 -1.62240e+02 -1.95370e+02
8.20000e+04 4.10000e+02 -1.61524e+02 -1.10575e+02 -2.12474e+02 -1.78764e+02 -1.62483e+02 -1.95045e+02
8.20800e+04 4.10000e+02 -1.61524e+02 -1.10575e+02 -2.12474e+02 -1.78723e+02 -1.62732e+02 -1.94714e+02
8.21600e+04 4.10000e+02 -1.61524e+02 -1.10575e+02 -2.12474e+02 -1.78684e+02 -1.62989e+02 -1.94378e+02
8.22400e+04 4.11000e+02 -1.59905e+02 -1.07013e+02 -2.12798e+02 -1.78645e+02 -1.63252e+02 -1.94038e+02
8.23200e+04 4.11000e+02 -1.59905e+02 -1.07013e+02 -2.12798e+02 -1.78608e+02 -1.63524e+02 -1.93693e+02
8.24000e+04 4.12000e+02 -4.23476e+01 1.49900e+01 -9.96852e+01 -1.78573e+02 -1.63803e+02 -1.93343e+02
8.24800e+04 4.12000e+02 -4.23476e+01 1.49900e+01 -9.96852e+01 -1.78541e+02 -1.64092e+02 -1.92990e+02
8.25600e+04 4.12000e+02 -4.23476e+01 1.49900e+01 -9.96852e+01 -1.78511e+02 -1.64390e+02 -1.92632e+02
8.26400e+04 4.13000e+02 -2.16004e+02 -1.49513e+02 -2.82494e+02 -1.78484e+02 -1.64699e+02 -1.92270e+02
8.27200e+04 4.13000e+02 -2.16004e+02 -1.49513e+02 -2.82494e+02 -1.78460e+02 -1.65016e+02 -1.91904e+02
8.28000e+04 4.14000e+02 -2.95526e+02 -1.56831e+02 -4.34220e+02 -1.78440e+02 -1.65345e+02 -1.91535e+02
8.28800e+04 4.14000e+02 -2.95526e+02 -1.56831e+02 -4.34220e+02 -1.78423e+02 -1.65685e+02 -1.91161e+02
8.29600e+04 4.14000e+02 -2.95526e+02 -1.56831e+02 -4.34220e+02 -1.78410e+02 -1.66036e+02 -1.90785e+02
8.30400e+04 4.15000e+02 -1.57543e+02 -1.02372e+02 -2.12715e+02 -1.78402e+02 -1.66399e+02 -1.90405e+02
8.31200e+04 4.15000e+02 -1.57543e+02 -1.02372e+02 -2.12715e+02 -1.78398e+02 -1.66774e+02 -1.90022e+02
8.32000e+04 4.16000e+02 -2.00177e+02 -1.41435e+02 -2.58919e+02 -1.78398e+02 -1.67161e+02 -1.89636e+02
8.32800e+04 4.16000e+02 -2.00177e+02 -1.41435e+02 -2.58919e+02 -1.78403e+02 -1.67560e+02 -1.89247e+02
8.33600e+04 4.16000e+02 -2.00177e+02 -1.41435e+02 -2.58919e+02 -1.78414e+02 -1.67972e+02 -1.88855e+02
8.34400e+04 4.17000e+02 -1.61658e+02 -1.07238e+02 -2.16079e+02 -1.78429e+02 -1.68397e+02 -1.88461e+02
8.35200e+04 4.17000e+02 -1.61658e+02 -1.07238e+02 -2.16079e+02 -1.78450e+02 -1.68835e+02 -1.88065e+02
8.36000e+04 4.18000e+02 -1.64561e+02 -1.09087e+02 -2.20035e+02 -1.78475e+02 -1.69285e+02 -1.87665e+02
8.36800e+04 4.18000e+02 -1.64561e+02 -1.09087e+02 -2.20035e+02 -1.78506e+02 -1.69748e+02 -1.87264e+02
8.37600e+04 4.18000e+02 -1.64561e+02 -1.09087e+02 -2.20035e+02 -1.78542e+02 -1.70223e+02 -1.86861e+02
8.38400e+04 4.19000e+02 -2.35065e+02 -1.52692e+02 -3.17438e+02 -1.78583e+02 -1.70711e+02 -1.86456e+02
8.39200e+04 4.19000e+02 -2.35065e+02 -1.52692e+02 -3.17438e+02 -1.78630e+02 -1.71212e+02 -1.86049e+02
8.40000e+04 4.20000e+02 -2.33690e+02 -1.49239e+02 -3.18141e+02 -1.78682e+02 -1.71724e+02 -1.85640e+02
8.40800e+04 4.20000e+02 -2.33690e+02 -1.49239e+02 -3.18141e+02 -1.78739e+02 -1.72247e+02 -1.85231e+02
8.41600e+04 4.20000e+02 -2.33690e+02 -1.49239e+02 -3.18141e+02 -1.78801e+02 -1.72782e+02 -1.84820e+02
8.42400e+04 4.21000e+02 -1.21518e+02 -2.38049e+01 -2.19231e+02 -1.78867e+02 -1.73326e+02 -1.84409e+02
8.43200e+04 4.21000e+02 -1.21518e+02 -2.38049e+01 -2.19231e+02 -1.78939e+02 -1.73879e+02 -1.83998e+02
8.44000e+04 4.22000e+02 -1.21851e+02 -2.57862e+01 -2.17916e+02 -1.79015e+02 -1.74441e+02 -1.83588e+02
8.44800e+04 4.22000e+02 -1.21851e+02 -2.57862e+01 -2.17916e+02 -1.79095e+02 -1.75009e+02 -1.83181e+02
8.45600e+04 4.22000e+02 -1.21851e+02 -2.57862e+01 -2.17916e+02 -1.79179e+02 -1.75579e+02 -1.82779e+02
8.46400e+04 4.23000e+02 -3.18425e+02 -1.62959e+02 -4.73891e+02 -1.79268e+02 -1.76150e+02 -1.82386e+02
8.47200e+04 4.23000e+02 -3.18425e+02 -1.62959e+02 -4.73891e+02 -1.79360e+02 -1.76712e+02 -1.82008e+02
8.48000e+04 4.24000e+02 -8.04299e+01 -2.46219e+01 -1.36238e+02 -1.79456e+02 -1.77255e+02 -1.81657e+02
8.48800e+04 4.24000e+02 -8.04299e+01 -2.46219e+01 -1.36238e+02 -1.79554e+02 -1.77752e+02 -1.81357e+02
8.49600e+04 4.24000e+02 -8.04299e+01 -2.46219e+01 -1.36238e+02 -1.79656e+02 -1.78159e+02 -1.81153e+02
8.50400e+04 4.25000e+02 -1.67836e+02 -4.99258e+01 -2.85746e+02 -1.79761e+02 -1.78404e+02 -1.81117e+02
8.51200e+04 4.25000e+02 -1.67836e+02 -4.99258e+01 -2.85746e+02 -1.79868e+02 -1.78431e+02 -1.81305e+02
8.52000e+04 4.26000e+02 -1.63406e+02 -1.05533e+02 -2.21280e+02 -1.79977e+02 -1.78264e+02 -1.81690e+02
8.52800e+04 4.26000e+02 -1.63406e+02 -1.05533e+02 -2.21280e+02 -1.80088e+02 -1.77977e+02 -1.82200e+02
8.53600e+04 4.26000e+02 -1.63406e+02 -1.05533e+02 -2.21280e+02 -1.80201e+02 -1.77621e+02 -1.82781e+02
8.54400e+04 4.27000e+02 -1.21155e+02 -1.17471e+02 -1.24839e+02 -1.80316e+02 -1.77227e+02 -1.83405e+02
8.55200e+04 4.27000e+02 -1.21155e+02 -1.17471e+02 -1.24839e+02 -1.80431e+02 -1.76808e+02 -1.84054e+02
8.56000e+04 4.28000e+02 -1.61213e+02 -1.06599e+02 -2.15826e+02 -1.80547e+02 -1.76375e+02 -1.84719e+02
8.56800e+04 4.28000e+02 -1.61213e+02 -1.06599e+02 -2.15826e+02 -1.80664e+02 -1.75931e+02 -1.85397e+02
8.57600e+04 4.28000e+02 -1.61213e+02 -1.06599e+02 -2.15826e+02 -1.80782e+02 -1.75479e+02 -1.86084e+02
8.58400e+04 4.29000e+02 -8.69289e+01 -2.67850e+01 -1.47073e+02 -1.80899e+02 -1.75021e+02 -1.86777e+02
8.59200e+04 4.29000e+02 -8.69289e+01 -2.67850e+01 -1.47073e+02 -1.81017e+02 -1.74559e+02 -1.87474e+02
8.60000e+04 4.30000e+02 -1.23908e+02 -2.34619e+01 -2.24354e+02 -1.81134e+02 -1.74093e+02 -1.88174e+02
8.60800e+04 4.30000e+02 -1.23908e+02 -2.34619e+01 -2.24354e+02 -1.81251e+02 -1.73626e+02 -1.88876e+02
8.61600e+04 4.30000e+02 -1.23908e+02 -2.34619e+01 -2.24354e+02 -1.81367e+02 -1.73156e+02 -1.89578e+02
8.62400e+04 4.31000e+02 -2.43439e+02 -1.46029e+02 -3.40849e+02 -1.81482e+02 -1.72685e+02 -1.90280e+02
8.63200e+04 4.31000e+02 -2.43439e+02 -1.46029e+02 -3.40849e+02 -1.81597e+02 -1.72213e+02 -1.90980e+02
8.64000e+04 4.32000e+02 -1.65230e+02 -1.10723e+02 -2.19737e+02 -1.81710e+02 -1.71741e+02 -1.91678e+02
8.64800e+04 4.32000e+02 -1.65230e+02 -1.10723e+02 -2.19737e+02 -1.81822e+02 -1.71270e+02 -1.92373e+02
8.65600e+04 4.32000e+02 -1.65230e+02 -1.10723e+02 -2.19737e+02 -1.81932e+02 -1.70800e+02 -1.93064e+02
8.66400e+04 4.33000e+02 -2.88170e+02 -2.32684e+02 -3.43656e+02 -1.82041e+02 -1.70331e+02 -1.93750e+02
8.67200e+04 4.33000e+02 -2.88170e+02 -2.32684e+02 -3.43656e+02 -1.82148e+02 -1.69865e+02 -1.94430e+02
8.68000e+04 4.34000e+02 -1.99745e+02 -5.18859e+01 -3.47603e+02 -1.82253e+02 -1.69401e+02 -1.95105e+02
8.68800e+04 4.34000e+02 -1.99745e+02 -5.18859e+01 -3.47603e+02 -1.82356e+02 -1.68940e+02 -1.95771e+02
8.69600e+04 4.34000e+02 -1.99745e+02 -5.18859e+01 -3.47603e+02 -1.82457e+02 -1.68483e+02 -1.96430e+02
8.70400e+04 4.35000e+02 -1.79729e+02 -1.04293e+02 -2.55164e+02 -1.82555e+02 -1.68030e+02 -1.97080e+02
8.71200e+04 4.35000e+02 -1.79729e+02 -1.04293e+02 -2.55164e+02 -1.82652e+02 -1.67582e+02 -1.97721e+02
8.72000e+04 4.36000e+02 -2.03482e+02 -9.07665e+01 -3.16197e+02 -1.82745e+02 -1.67139e+02 -1.98351e+02
8.72800e+04 4.36000e+02 -2.03482e+02 -9.07665e+01 -3.16197e+02 -1.82837e+02 -1.66702e+02 -1.98971e+02
8.73600e+04 4.36000e+02 -2.03482e+02 -9.07665e+01 -3.16197e+02 -1.82925e+02 -1.66271e+02 -1.99579e+02
8.74400e+04 4.37000e+02 -1.63208e+02 -1.29802e+01 -3.13436e+02 -1.83011e+02 -1.65847e+02 -2.00175e+02
8.75200e+04 4.37000e+02 -1.63208e+02 -1.29802e+01 -3.13436e+02 -1.83093e+02 -1.65430e+02 -2.00756e+02
8.76000e+04 4.38000e+02 -2.40811e+02 -1.47010e+02 -3.34613e+02 -1.83173e+02 -1.65021e+02 -2.01325e+02
8.76800e+04 4.38000e+02 -2.40811e+02 -1.47010e+02 -3.34613e+02 -1.83249e+02 -1.64620e+02 -2.01878e+02
8.77600e+04 4.38000e+02 -2.40811e+02 -1.47010e+02 -3.34613e+02 -1.83323e+02 -1.64228e+02 -2.02418e+02
8.78400e+04 4.39000e+02 -2.01032e+02 -5.15309e+01 -3.50532e+02 -1.83392e+02 -1.63844e+02 -2.02940e+02
8.79200e+04 4.39000e+02 -2.01032e+02 -5.15309e+01 -3.50532e+02 -1.83459e+02 -1.63471e+02 -2.03447e+02
8.80000e+04 4.40000e+02 -7.99158e+01 -2.43035e+01 -1.35528e+02 -1.83521e+02 -1.63106e+02 -2.03936e+02
8.80800e+04 4.40000e+02 -7.99158e+01 -2.43035e+01 -1.35528e+02 -1.83579e+02 -1.62752e+02 -2.04407e+02
8.81600e+04 4.40000e+02 -7.99158e+01 -2.43035e+01 -1.35528e+02 -1.83634e+02 -1.62408e+02 -2.04860e+02
8.82400e+04 4.41000e+02 -1.24806e+02 -2.38575e+01 -2.25754e+02 -1.83684e+02 -1.62075e+02 -2.05294e+02
8.83200e+04 4.41000e+02 -1.24806e+02 -2.38575e+01 -2.25754e+02 -1.83730e+02 -1.61753e+02 -2.05707e+02
8.84000e+04 4.42000e+02 -2.77785e+02 -1.72582e+02 -3.82988e+02 -1.83771e+02 -1.61441e+02 -2.06102e+02
8.84800e+04 4.42000e+02 -2.77785e+02 -1.72582e+02 -3.82988e+02 -1.83809e+02 -1.61141e+02 -2.06476e+02
8.85600e+04 4.42000e+02 -2.77785e+02 -1.72582e+02 -3.82988e+02 -1.83841e+02 -1.60853e+02 -2.06829e+02
8.86400e+04 4.43000e+02 -2.04137e+02 -8.85490e+01 -3.19724e+02 -1.83868e+02 -1.60577e+02 -2.07160e+02
8.87200e+04 4.43000e+02 -2.04137e+02 -8.85490e+01 -3.19724e+02 -1.83891e+02 -1.60312e+02 -2.07470e+02
8.88000e+04 4.44000e+02 -2.00652e+02 -1.45617e+02 -2.55687e+02 -1.83909e+02 -1.60059e+02 -2.07758e+02
8.88800e+04 4.44000e+02 -2.00652e+02 -1.45617e+02 -2.55687e+02 -1.83921e+02 -1.59819e+02 -2.08023e+02
8.89600e+04 4.44000e+02 -2.00652e+02 -1.45617e+02 -2.55687e+02 -1.83928e+02 -1.59591e+02 -2.08266e+02
8.90400e+04 4.45000e+02 -1.96062e+02 -9.14955e+01 -3.00628e+02 -1.83930e+02 -1.59375e+02 -2.08485e+02
8.91200e+04 4.45000e+02 -1.96062e+02 -9.14955e+01 -3.00628e+02 -1.83927e+02 -1.59172e+02 -2.08683e+02
8.92000e+04 4.46000e+02 -2.02754e+02 -1.44371e+02 -2.61136e+02 -1.83919e+02 -1.58982e+02 -2.08856e+02
8.92800e+04 4.46000e+02 -2.02754e+02 -1.44371e+02 -2.61136e+02 -1.83905e+02 -1.58804e+02 -2.09007e+02
8.93600e+04 4.46000e+02 -2.02754e+02 -1.44371e+02 -2.61136e+02 -1.83886e+02 -1.58639e+02 -2.09133e+02
8.94400e+04 4.47000e+02 -1.25685e+02 -2.54657e+01 -2.25904e+02 -1.83863e+02 -1.58488e+02 -2.09238e+02
8.95200e+04 4.47000e+02 -1.25685e+02 -2.54657e+01 -2.25904e+02 -1.83833e+02 -1.58349e+02 -2.09318e+02
8.96000e+04 4.48000e+02 -1.96334e+02 -9.64205e+01 -2.96247e+02 -1.83799e+02 -1.58222e+02 -2.09376e+02
8.96800e+04 4.48000e+02 -1.96334e+02 -9.64205e+01 -2.96247e+02 -1.83760e+02 -1.58110e+02 -2.09410e+02
8.97600e+04 4.48000e+02 -1.96334e+02 -9.64205e+01 -2.96247e+02 -1.83716e+02 -1.58010e+02 -2.09422e+02
8.98400e+04 4.49000e+02 -1.24090e+02 -1.20130e+02 -1.28050e+02 -1.83668e+02 -1.57923e+02 -2.09412e+02
8.99200e+04 4.49000e+02 -1.24090e+02 -1.20130e+02 -1.28050e+02 -1.83615e+02 -1.57851e+02 -2.09378e+02
9.00000e+04 4.50000e+02 -1.24845e+02 -2.59257e+01 -2.23765e+02 -1.83557e+02 -1.57791e+02 -2.09323e+02
9.00800e+04 4.50000e+02 -1.24845e+02 -2.59257e+01 -2.23765e+02 -1.83495e+02 -1.57744e+02 -2.09247e+02
9.01600e+04 4.50000e+02 -1.24845e+02 -2.59257e+01 -2.23765e+02 -1.83430e+02 -1.57711e+02 -2.09149e+02
9.02400e+04 4.51000e+02 -2.04270e+02 -8.69492e+01 -3.21591e+02 -1.83361e+02 -1.57692e+02 -2.09030e+02
9.03200e+04 4.51000e+02 -2.04270e+02 -8.69492e+01 -3.21591e+02 -1.83288e+02 -1.57685e+02 -2.08891e+02
9.04000e+04 4.52000e+02 -2.06741e+02 -1.49482e+02 -2.63999e+02 -1.83212e+02 -1.57692e+02 -2.08732e+02
9.04800e+04 4.52000e+02 -2.06741e+02 -1.49482e+02 -2.63999e+02 -1.83133e+02 -1.57713e+02 -2.08553e+02
9.05600e+04 4.52000e+02 -2.06741e+02 -1.49482e+02 -2.63999e+02 -1.83052e+02 -1.57747e+02 -2.08356e+02
9.06400e+04 4.53000e+02 -1.96951e+02 -1.47079e+02 -2.46823e+02 -1.82967e+02 -1.57795e+02 -2.08140e+02
9.07200e+04 4.53000e+02 -1.96951e+02 -1.47079e+02 -2.46823e+02 -1.82881e+02 -1.57856e+02 -2.07906e+02
9.08000e+04 4.54000e+02 -2.87084e+02 -2.25374e+02 -3.48793e+02 -1.82793e+02 -1.57931e+02 -2.07656e+02
9.08800e+04 4.54000e+02 -2.87084e+02 -2.25374e+02 -3.48793e+02 -1.82704e+02 -1.58018e+02 -2.07389e+02
9.09600e+04 4.54000e+02 -2.87084e+02 -2.25374e+02 -3.48793e+02 -1.82612e+02 -1.58119e+02 -2.07106e+02
9.10400e+04 4.55000e+02 -2.40131e+02 -1.38837e+02 -3.41426e+02 -1.82521e+02 -1.58233e+02 -2.06809e+02
9.11200e+04 4.55000e+02 -2.40131e+02 -1.38837e+02 -3.41426e+02 -1.82428e+02 -1.58360e+02 -2.06497e+02
9.12000e+04 4.56000e+02 -2.35924e+02 -1.41492e+02 -3.30356e+02 -1.82336e+02 -1.58501e+02 -2.06171e+02
9.12800e+04 4.56000e+02 -2.35924e+02 -1.41492e+02 -3.30356e+02 -1.82243e+02 -1.58653e+02 -2.05832e+02
9.13600e+04 4.56000e+02 -2.35924e+02 -1.41492e+02 -3.30356e+02 -1.82150e+02 -1.58818e+02 -2.05481e+02
9.14400e+04 4.57000e+02 -8.31756e+01 -2.54846e+01 -1.40867e+02 -1.82058e+02 -1.58996e+02 -2.05119e+02
9.15200e+04 4.57000e+02 -8.31756e+01 -2.54846e+01 -1.40867e+02 -1.81966e+02 -1.59186e+02 -2.04746e+02
9.16000e+04 4.58000e+02 -1.62651e+02 -1.04655e+02 -2.20647e+02 -1.81876e+02 -1.59388e+02 -2.04363e+02
9.16800e+04 4.58000e+02 -1.62651e+02 -1.04655e+02 -2.20647e+02 -1.81787e+02 -1.59602e+02 -2.03972e+02
9.17600e+04 4.58000e+02 -1.62651e+02 -1.04655e+02 -2.20647e+02 -1.81699e+02 -1.59826e+02 -2.03573e+02
9.18400e+04 4.59000e+02 -8.58201e+01 -2.65938e+01 -1.45046e+02 -1.81613e+02 -1.60062e+02 -2.03165e+02
9.19200e+04 4.59000e+02 -8.58201e+01 -2.65938e+01 -1.45046e+02 -1.81530e+02 -1.60308e+02 -2.02752e+02
9.20000e+04 4.60000e+02 -2.80758e+02 -1.71631e+02 -3.89885e+02 -1.81448e+02 -1.60563e+02 -2.02333e+02
9.20800e+04 4.60000e+02 -2.80758e+02 -1.71631e+02 -3.89885e+02 -1.81368e+02 -1.60829e+02 -2.01908e+02
9.21600e+04 4.60000e+02 -2.80758e+02 -1.71631e+02 -3.89885e+02 -1.81292e+02 -1.61103e+02 -2.01480e+02
9.22400e+04 4.61000e+02 -1.61152e+02 -1.04297e+02 -2.18007e+02 -1.81217e+02 -1.61386e+02 -2.01049e+02
9.23200e+04 4.61000e+02 -1.61152e+02 -1.04297e+02 -2.18007e+02 -1.81146e+02 -1.61676e+02 -2.00616e+02
9.24000e+04 4.62000e+02 -2.39737e+02 -1.41878e+02 -3.37596e+02 -1.81077e+02 -1.61972e+02 -2.00182e+02
9.24800e+04 4.62000e+02 -2.39737e+02 -1.41878e+02 -3.37596e+02 -1.81012e+02 -1.62276e+02 -1.99748e+02
9.25600e+04 4.62000e+02 -2.39737e+02 -1.41878e+02 -3.37596e+02 -1.80949e+02 -1.62584e+02 -1.99315e+02
9.26400e+04 4.63000e+02 -1.20638e+02 -2.37632e+01 -2.17512e+02 -1.80890e+02 -1.62898e+02 -1.98883e+02
9.27200e+04 4.63000e+02 -1.20638e+02 -2.37632e+01 -2.17512e+02 -1.80834e+02 -1.63214e+02 -1.98454e+02
9.28000e+04 4.64000e+02 -1.59383e+02 -1.08966e+02 -2.09801e+02 -1.80782e+02 -1.63534e+02 -1.98030e+02
9.28800e+04 4.64000e+02 -1.59383e+02 -1.08966e+02 -2.09801e+02 -1.80733e+02 -1.63855e+02 -1.97611e+02
9.29600e+04 4.64000e+02 -1.59383e+02 -1.08966e+02 -2.09801e+02 -1.80687e+02 -1.64176e+02 -1.97199e+02
9.30400e+04 4.65000e+02 -2.00439e+02 -1.45564e+02 -2.55313e+02 -1.80645e+02 -1.64497e+02 -1.96794e+02
9.31200e+04 4.65000e+02 -2.00439e+02 -1.45564e+02 -2.55313e+02 -1.80607e+02 -1.64816e+02 -1.96398e+02
9.32000e+04 4.66000e+02 -1.23706e+02 -1.22601e+02 -1.24812e+02 -1.80572e+02 -1.65132e+02 -1.96012e+02
9.32800e+04 4.66000e+02 -1.23706e+02 -1.22601e+02 -1.24812e+02 -1.80541e+02 -1.65443e+02 -1.95639e+02
9.33600e+04 4.66000e+02 -1.23706e+02 -1.22601e+02 -1.24812e+02 -1.80514e+02 -1.65749e+02 -1.95279e+02
9.34400e+04 4.67000e+02 -2.52401e+02 -1.45905e+02 -3.58896e+02 -1.80490e+02 -1.66047e+02 -1.94933e+02
9.35200e+04 4.67000e+02 -2.52401e+02 -1.45905e+02 -3.58896e+02 -1.80470e+02 -1.66336e+02 -1.94604e+02
9.36000e+04 4.68000e+02 -2.00877e+02 -9.36902e+01 -3.08063e+02 -1.80454e+02 -1.66615e+02 -1.94293e+02
9.36800e+04 4.68000e+02 -2.00877e+02 -9.36902e+01 -3.08063e+02 -1.80441e+02 -1.66881e+02 -1.94001e+02
9.37600e+04 4.68000e+02 -2.00877e+02 -9.36902e+01 -3.08063e+02 -1.80432e+02 -1.67135e+02 -1.93730e+02
9.38400e+04 4.69000e+02 -3.16321e+02 -1.60594e+02 -4.72049e+02 -1.80427e+02 -1.67372e+02 -1.93481e+02
9.39200e+04 4.69000e+02 -3.16321e+02 -1.60594e+02 -4.72049e+02 -1.80425e+02 -1.67594e+02 -1.93257e+02
9.40000e+04 4.70000e+02 -1.66785e+02 -1.12269e+02 -2.21302e+02 -1.80427e+02 -1.67797e+02 -1.93058e+02
9.40800e+04 4.70000e+02 -1.66785e+02 -1.12269e+02 -2.21302e+02 -1.80433e+02 -1.67980e+02 -1.92886e+02
9.41600e+04 4.70000e+02 -1.66785e+02 -1.12269e+02 -2.21302e+02 -1.80442e+02 -1.68142e+02 -1.92741e+02
9.42400e+04 4.71000e+02 -1.23396e+02 -1.21887e+02 -1.24905e+02 -1.80454e+02 -1.68282e+02 -1.92627e+02
9.43200e+04 4.71000e+02 -1.23396e+02 -1.21887e+02 -1.24905e+02 -1.80470e+02 -1.68398e+02 -1.92542e+02
9.44000e+04 4.72000e+02 -2.37476e+02 -1.42651e+02 -3.32302e+02 -1.80490e+02 -1.68491e+02 -1.92489e+02
9.44800e+04 4.72000e+02 -2.37476e+02 -1.42651e+02 -3.32302e+02 -1.80513e+02 -1.68558e+02 -1.92467e+02
9.45600e+04 4.72000e+02 -2.37476e+02 -1.42651e+02 -3.32302e+02 -1.80539e+02 -1.68601e+02 -1.92477e+02
9.46400e+04 4.73000e+02 -1.63791e+02 -1.06816e+02 -2.20765e+02 -1.80568e+02 -1.68618e+02 -1.92517e+02
9.47200e+04 4.73000e+02 -1.63791e+02 -1.06816e+02 -2.20765e+02 -1.80600e+02 -1.68611e+02 -1.92589e+02
9.48000e+04 4.74000e+02 -1.60953e+02 -1.10051e+02 -2.11855e+02 -1.80635e+02 -1.68580e+02 -1.92691e+02
9.48800e+04 4.74000e+02 -1.60953e+02 -1.10051e+02 -2.11855e+02 -1.80673e+02 -1.68524e+02 -1.92823e+02
9.49600e+04 4.74000e+02 -1.60953e+02 -1.10051e+02 -2.11855e+02 -1.80714e+02 -1.68446e+02 -1.92982e+02
9.50400e+04 4.75000e+02 -2.11453e+02 -9.24009e+01 -3.30505e+02 -1.80758e+02 -1.68346e+02 -1.93169e+02
9.51200e+04 4.75000e+02 -2.11453e+02 -9.24009e+01 -3.30505e+02 -1.80804e+02 -1.68225e+02 -1.93382e+02
9.52000e+04 4.76000e+02 -3.48369e+02 -2.71237e+02 -4.25500e+02 -1.80852e+02 -1.68085e+02 -1.93619e+02
9.52800e+04 4.76000e+02 -3.48369e+02 -2.71237e+02 -4.25500e+02 -1.80903e+02 -1.67927e+02 -1.93878e+02
9.53600e+04 4.76000e+02 -3.48369e+02 -2.71237e+02 -4.25500e+02 -1.80956e+02 -1.67753e+02 -1.94158e+02
9.54400e+04 4.77000e+02 -1.24251e+02 -2.46874e+01 -2.23815e+02 -1.81010e+02 -1.67564e+02 -1.94457e+02
9.55200e+04 4.77000e+02 -1.24251e+02 -2.46874e+01 -2.23815e+02 -1.81067e+02 -1.67362e+02 -1.94773e+02
9.56000e+04 4.78000e+02 -8.40578e+01 -2.55573e+01 -1.42558e+02 -1.81126e+02 -1.67147e+02 -1.95105e+02
9.56800e+04 4.78000e+02 -8.40578e+01 -2.55573e+01 -1.42558e+02 -1.81186e+02 -1.66923e+02 -1.95450e+02
9.57600e+04 4.78000e+02 -8.40578e+01 -2.55573e+01 -1.42558e+02 -1.81248e+02 -1.66688e+02 -1.95808e+02
9.58400e+04 4.79000e+02 -1.25569e+02 -1.23046e+02 -1.28093e+02 -1.81312e+02 -1.66447e+02 -1.96176e+02
9.59200e+04 4.79000e+02 -1.25569e+02 -1.23046e+02 -1.28093e+02 -1.81376e+02 -1.66199e+02 -1.96554e+02
9.60000e+04 4.80000e+02 -1.57882e+02 -1.05310e+02 -2.10453e+02 -1.81442e+02 -1.65946e+02 -1.96939e+02
9.60800e+04 4.80000e+02 -1.57882e+02 -1.05310e+02 -2.10453e+02 -1.81510e+02 -1.65690e+02 -1.97330e+02
9.61600e+04 4.80000e+02 -1.57882e+02 -1.05310e+02 -2.10453e+02 -1.81578e+02 -1.65430e+02 -1.97726e+02
9.62400e+04 4.81000e+02 -1.96585e+02 -4.41501e+01 -3.49019e+02 -1.81647e+02 -1.65169e+02 -1.98126e+02
9.63200e+04 4.81000e+02 -1.96585e+02 -4.41501e+01 -3.49019e+02 -1.81718e+02 -1.64907e+02 -1.98528e+02
9.64000e+04 4.82000e+02 -1.68394e+02 -5.09001e+01 -2.85887e+02 -1.81789e+02 -1.64646e+02 -1.98932e+02
9.64800e+04 4.82000e+02 -1.68394e+02 -5.09001e+01 -2.85887e+02 -1.81861e+02 -1.64386e+02 -1.99336e+02
9.65600e+04 4.82000e+02 -1.68394e+02 -5.09001e+01 -2.85887e+02 -1.81934e+02 -1.64128e+02 -1.99739e+02
9.66400e+04 4.83000e+02 -2.07429e+02 -9.11436e+01 -3.23714e+02 -1.82007e+02 -1.63873e+02 -2.00141e+02
9.67200e+04 4.83000e+02 -2.07429e+02 -9.11436e+01 -3.23714e+02 -1.82081e+02 -1.63622e+02 -2.00540e+02
9.68000e+04 4.84000e+02 -2.46068e+02 -1.47730e+02 -3.44405e+02 -1.82156e+02 -1.63376e+02 -2.00936e+02
9.68800e+04 4.84000e+02 -2.46068e+02 -1.47730e+02 -3.44405e+02 -1.82232e+02 -1.63136e+02 -2.01328e+02
9.69600e+04 4.84000e+02 -2.46068e+02 -1.47730e+02 -3.44405e+02 -1.82308e+02 -1.62901e+02 -2.01714e+02
9.70400e+04 4.85000e+02 -2.03855e+02 -9.50449e+01 -3.12664e+02 -1.82385e+02 -1.62673e+02 -2.02096e+02
9.71200e+04 4.85000e+02 -2.03855e+02 -9.50449e+01 -3.12664e+02 -1.82462e+02 -1.62452e+02 -2.02472e+02
9.72000e+04 4.86000e+02 -2.37348e+02 -1.53454e+02 -3.21241e+02 -1.82540e+02 -1.62240e+02 -2.02841e+02
9.72800e+04 4.86000e+02 -2.37348e+02 -1.53454e+02 -3.21241e+02 -1.82619e+02 -1.62035e+02 -2.03203e+02
9.73600e+04 4.86000e+02 -2.37348e+02 -1.53454e+02 -3.21241e+02 -1.82699e+02 -1.61841e+02 -2.03557e+02
9.74400e+04 4.87000e+02 -1.63556e+02 -1.03391e+02 -2.23722e+02 -1.82779e+02 -1.61656e+02 -2.03902e+02
9.75200e+04 4.87000e+02 -1.63556e+02 -1.03391e+02 -2.23722e+02 -1.82860e+02 -1.61481e+02 -2.04239e+02
9.76000e+04 4.88000e+02 -2.03917e+02 -9.25796e+01 -3.15254e+02 -1.82942e+02 -1.61317e+02 -2.04567e+02
9.76800e+04 4.88000e+02 -2.03917e+02 -9.25796e+01 -3.15254e+02 -1.83024e+02 -1.61163e+02 -2.04885e+02
9.77600e+04 4.88000e+02 -2.03917e+02 -9.25796e+01 -3.15254e+02 -1.83107e+02 -1.61022e+02 -2.05192e+02
9.78400e+04 4.89000e+02 -1.66302e+02 -1.06682e+02 -2.25922e+02 -1.83191e+02 -1.60892e+02 -2.05490e+02
9.79200e+04 4.89000e+02 -1.66302e+02 -1.06682e+02 -2.25922e+02 -1.83276e+02 -1.60775e+02 -2.05776e+02
9.80000e+04 4.90000e+02 -8.43238e+01 -2.53406e+01 -1.43307e+02 -1.83361e+02 -1.60671e+02 -2.06051e+02
9.80800e+04 4.90000e+02 -8.43238e+01 -2.53406e+01 -1.43307e+02 -1.83446e+02 -1.60579e+02 -2.06314e+02
9.81600e+04 4.90000e+02 -8.43238e+01 -2.53406e+01 -1.43307e+02 -1.83533e+02 -1.60501e+02 -2.06565e+02
9.82400e+04 4.91000e+02 -2.92658e+02 -1.73017e+02 -4.12300e+02 -1.83619e+02 -1.60436e+02 -2.06803e+02
9.83200e+04 4.91000e+02 -2.92658e+02 -1.73017e+02 -4.12300e+02 -1.83707e+02 -1.60385e+02 -2.07029e+02
9.84000e+04 4.92000e+02 -8.41962e+01 -2.55904e+01 -1.42802e+02 -1.83795e+02 -1.60348e+02 -2.07241e+02
9.84800e+04 4.92000e+02 -8.41962e+01 -2.55904e+01 -1.42802e+02 -1.83883e+02 -1.60326e+02 -2.07440e+02
9.85600e+04 4.92000e+02 -8.41962e+01 -2.55904e+01 -1.42802e+02 -1.83971e+02 -1.60318e+02 -2.07624e+02
9.86400e+04 4.93000e+02 -2.76693e+02 -2.27085e+02 -3.26300e+02 -1.84060e+02 -1.60325e+02 -2.07794e+02
9.87200e+04 4.93000e+02 -2.76693e+02 -2.27085e+02 -3.26300e+02 -1.84148e+02 -1.60347e+02 -2.07949e+02
9.88000e+04 4.94000e+02 -1.60679e+02 -1.04435e+02 -2.16923e+02 -1.84237e+02 -1.60384e+02 -2.08089e+02
9.88800e+04 4.94000e+02 -1.60679e+02 -1.04435e+02 -2.16923e+02 -1.84325e+02 -1.60437e+02 -2.08213e+02
9.89600e+04 4.94000e+02 -1.60679e+02 -1.04435e+02 -2.16923e+02 -1.84414e+02 -1.60505e+02 -2.08322e+02
9.90400e+04 4.95000e+02 -1.26773e+02 -2.44272e+01 -2.29119e+02 -1.84502e+02 -1.60589e+02 -2.08415e+02
9.91200e+04 4.95000e+02 -1.26773e+02 -2.44272e+01 -2.29119e+02 -1.84589e+02 -1.60688e+02 -2.08490e+02
9.92000e+04 4.96000e+02 -2.09700e+02 -8.72651e+01 -3.32136e+02 -1.84676e+02 -1.60803e+02 -2.08549e+02
9.92800e+04 4.96000e+02 -2.09700e+02 -8.72651e+01 -3.32136e+02 -1.84763e+02 -1.60935e+02 -2.08591e+02
9.93600e+04 4.96000e+02 -2.09700e+02 -8.72651e+01 -3.32136e+02 -1.84849e+02 -1.61081e+02 -2.08616e+02
9.94400e+04 4.97000e+02 -2.55548e+02 -1.52633e+02 -3.58463e+02 -1.84934e+02 -1.61244e+02 -2.08623e+02
9.95200e+04 4.97000e+02 -2.55548e+02 -1.52633e+02 -3.58463e+02 -1.85018e+02 -1.61424e+02 -2.08612e+02
9.96000e+04 4.98000e+02 -2.54071e+02 -7.49941e+01 -4.33147e+02 -1.85101e+02 -1.61618e+02 -2.08584e+02
9.96800e+04 4.98000e+02 -2.54071e+02 -7.49941e+01 -4.33147e+02 -1.85183e+02 -1.61829e+02 -2.08538e+02
9.97600e+04 4.98000e+02 -2.54071e+02 -7.49941e+01 -4.33147e+02 -1.85264e+02 -1.62055e+02 -2.08474e+02
9.98400e+04 4.99000e+02 -1.86754e+02 -6.63365e+00 -3.66875e+02 -1.85344e+02 -1.62297e+02 -2.08390e+02
9.99200e+04 4.99000e+02 -1.86754e+02 -6.63365e+00 -3.66875e+02 -1.85422e+02 -1.62554e+02 -2.08290e+02


==> fig/pendulum_no_bs.dat <==
0.00000e+00 0.00000e+00 -1.17062e+03 -1.16651e+03 -1.17474e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
8.00000e+01 0.00000e+00 -1.17062e+03 -1.16651e+03 -1.17474e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.60000e+02 0.00000e+00 -1.17062e+03 -1.16651e+03 -1.17474e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
2.40000e+02 1.00000e+00 -1.24561e+03 -8.20204e+02 -1.67102e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
3.20000e+02 1.00000e+00 -1.24561e+03 -8.20204e+02 -1.67102e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
4.00000e+02 2.00000e+00 -1.02139e+03 -8.05295e+02 -1.23749e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
4.80000e+02 2.00000e+00 -1.02139e+03 -8.05295e+02 -1.23749e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
5.60000e+02 2.00000e+00 -1.02139e+03 -8.05295e+02 -1.23749e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
6.40000e+02 3.00000e+00 -1.02337e+03 -7.75794e+02 -1.27094e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
7.20000e+02 3.00000e+00 -1.02337e+03 -7.75794e+02 -1.27094e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
8.00000e+02 4.00000e+00 -1.10043e+03 -8.58671e+02 -1.34219e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
8.80000e+02 4.00000e+00 -1.10043e+03 -8.58671e+02 -1.34219e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
9.60000e+02 4.00000e+00 -1.10043e+03 -8.58671e+02 -1.34219e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.04000e+03 5.00000e+00 -1.40304e+03 -1.02132e+03 -1.78475e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.12000e+03 5.00000e+00 -1.40304e+03 -1.02132e+03 -1.78475e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.20000e+03 6.00000e+00 -1.14327e+03 -9.18061e+02 -1.36848e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.28000e+03 6.00000e+00 -1.14327e+03 -9.18061e+02 -1.36848e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.36000e+03 6.00000e+00 -1.14327e+03 -9.18061e+02 -1.36848e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.44000e+03 7.00000e+00 -1.40874e+03 -1.05259e+03 -1.76489e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
1.52000e+03 7.00000e+00 -1.40874e+03 -1.05259e+03 -1.76489e+03 -1.17063e+03 -1.16652e+03 -1.17474e+03
1.60000e+03 8.00000e+00 -1.15089e+03 -9.49346e+02 -1.35243e+03 -1.17063e+03 -1.16652e+03 -1.17474e+03
1.68000e+03 8.00000e+00 -1.15089e+03 -9.49346e+02 -1.35243e+03 -1.17063e+03 -1.16652e+03 -1.17474e+03
1.76000e+03 8.00000e+00 -1.15089e+03 -9.49346e+02 -1.35243e+03 -1.17063e+03 -1.16652e+03 -1.17474e+03
1.84000e+03 9.00000e+00 -1.45462e+03 -1.14379e+03 -1.76545e+03 -1.17063e+03 -1.16652e+03 -1.17474e+03
1.92000e+03 9.00000e+00 -1.45462e+03 -1.14379e+03 -1.76545e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
2.00000e+03 1.00000e+01 -1.28597e+03 -1.11369e+03 -1.45825e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
2.08000e+03 1.00000e+01 -1.28597e+03 -1.11369e+03 -1.45825e+03 -1.17062e+03 -1.16651e+03 -1.17473e+03
2.16000e+03 1.00000e+01 -1.28597e+03 -1.11369e+03 -1.45825e+03 -1.17062e+03 -1.16651e+03 -1.17473e+03
2.24000e+03 1.10000e+01 -1.52441e+03 -1.44229e+03 -1.60653e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
2.32000e+03 1.10000e+01 -1.52441e+03 -1.44229e+03 -1.60653e+03 -1.17062e+03 -1.16651e+03 -1.17474e+03
2.40000e+03 1.20000e+01 -1.31846e+03 -1.13270e+03 -1.50421e+03 -1.17062e+03 -1.16650e+03 -1.17474e+03
2.48000e+03 1.20000e+01 -1.31846e+03 -1.13270e+03 -1.50421e+03 -1.17062e+03 -1.16650e+03 -1.17474e+03
2.56000e+03 1.20000e+01 -1.31846e+03 -1.13270e+03 -1.50421e+03 -1.17062e+03 -1.16650e+03 -1.17474e+03
2.64000e+03 1.30000e+01 -1.23829e+03 -9.59371e+02 -1.51721e+03 -1.17062e+03 -1.16649e+03 -1.17474e+03
2.72000e+03 1.30000e+01 -1.23829e+03 -9.59371e+02 -1.51721e+03 -1.17062e+03 -1.16649e+03 -1.17474e+03
2.80000e+03 1.40000e+01 -1.27046e+03 -1.12710e+03 -1.41383e+03 -1.17062e+03 -1.16649e+03 -1.17475e+03
2.88000e+03 1.40000e+01 -1.27046e+03 -1.12710e+03 -1.41383e+03 -1.17061e+03 -1.16648e+03 -1.17474e+03
2.96000e+03 1.40000e+01 -1.27046e+03 -1.12710e+03 -1.41383e+03 -1.17061e+03 -1.16647e+03 -1.17475e+03
3.04000e+03 1.50000e+01 -1.33385e+03 -1.00574e+03 -1.66196e+03 -1.17061e+03 -1.16646e+03 -1.17475e+03
3.12000e+03 1.50000e+01 -1.33385e+03 -1.00574e+03 -1.66196e+03 -1.17060e+03 -1.16644e+03 -1.17475e+03
3.20000e+03 1.60000e+01 -1.05107e+03 -8.23621e+02 -1.27851e+03 -1.17059e+03 -1.16643e+03 -1.17475e+03
3.28000e+03 1.60000e+01 -1.05107e+03 -8.23621e+02 -1.27851e+03 -1.17059e+03 -1.16642e+03 -1.17476e+03
3.36000e+03 1.60000e+01 -1.05107e+03 -8.23621e+02 -1.27851e+03 -1.17058e+03 -1.16640e+03 -1.17476e+03
3.44000e+03 1.70000e+01 -1.24893e+03 -9.80760e+02 -1.51709e+03 -1.17058e+03 -1.16639e+03 -1.17476e+03
3.52000e+03 1.70000e+01 -1.24893e+03 -9.80760e+02 -1.51709e+03 -1.17057e+03 -1.16636e+03 -1.17477e+03
3.60000e+03 1.80000e+01 -1.28098e+03 -9.09763e+02 -1.65219e+03 -1.17056e+03 -1.16634e+03 -1.17478e+03
3.68000e+03 1.80000e+01 -1.28098e+03 -9.09763e+02 -1.65219e+03 -1.17055e+03 -1.16632e+03 -1.17479e+03
3.76000e+03 1.80000e+01 -1.28098e+03 -9.09763e+02 -1.65219e+03 -1.17055e+03 -1.16629e+03 -1.17481e+03
3.84000e+03 1.90000e+01 -1.18924e+03 -9.87037e+02 -1.39144e+03 -1.17054e+03 -1.16625e+03 -1.17483e+03
3.92000e+03 1.90000e+01 -1.18924e+03 -9.87037e+02 -1.39144e+03 -1.17053e+03 -1.16621e+03 -1.17486e+03
4.00000e+03 2.00000e+01 -1.28565e+03 -9.96393e+02 -1.57491e+03 -1.17053e+03 -1.16617e+03 -1.17489e+03
4.08000e+03 2.00000e+01 -1.28565e+03 -9.96393e+02 -1.57491e+03 -1.17053e+03 -1.16611e+03 -1.17494e+03
4.16000e+03 2.00000e+01 -1.28565e+03 -9.96393e+02 -1.57491e+03 -1.17052e+03 -1.16605e+03 -1.17500e+03
4.24000e+03 2.10000e+01 -1.07820e+03 -1.06837e+03 -1.08804e+03 -1.17053e+03 -1.16598e+03 -1.17507e+03
4.32000e+03 2.10000e+01 -1.07820e+03 -1.06837e+03 -1.08804e+03 -1.17053e+03 -1.16591e+03 -1.17516e+03
4.40000e+03 2.20000e+01 -1.24256e+03 -9.52315e+02 -1.53281e+03 -1.17054e+03 -1.16582e+03 -1.17526e+03
4.48000e+03 2.20000e+01 -1.24256e+03 -9.52315e+02 -1.53281e+03 -1.17055e+03 -1.16573e+03 -1.17538e+03
4.56000e+03 2.20000e+01 -1.24256e+03 -9.52315e+02 -1.53281e+03 -1.17057e+03 -1.16562e+03 -1.17553e+03
4.64000e+03 2.30000e+01 -1.22244e+03 -1.08140e+03 -1.36348e+03 -1.17060e+03 -1.16549e+03 -1.17570e+03
4.72000e+03 2.30000e+01 -1.22244e+03 -1.08140e+03 -1.36348e+03 -1.17063e+03 -1.16536e+03 -1.17589e+03
4.80000e+03 2.40000e+01 -1.24193e+03 -1.05116e+03 -1.43270e+03 -1.17067e+03 -1.16522e+03 -1.17613e+03
4.88000e+03 2.40000e+01 -1.24193e+03 -1.05116e+03 -1.43270e+03 -1.17072e+03 -1.16506e+03 -1.17638e+03
4.96000e+03 2.40000e+01 -1.24193e+03 -1.05116e+03 -1.43270e+03 -1.17078e+03 -1.16489e+03 -1.17667e+03
5.04000e+03 2.50000e+01 -1.16656e+03 -1.02336e+03 -1.30976e+03 -1.17085e+03 -1.16471e+03 -1.17699e+03
5.12000e+03 2.50000e+01 -1.16656e+03 -1.02336e+03 -1.30976e+03 -1.17093e+03 -1.16451e+03 -1.17735e+03
5.20000e+03 2.60000e+01 -8.41450e+02 -7.75583e+02 -9.07318e+02 -1.17102e+03 -1.16430e+03 -1.17774e+03
5.28000e+03 2.60000e+01 -8.41450e+02 -7.75583e+02 -9.07318e+02 -1.17113e+03 -1.16409e+03 -1.17817e+03
5.36000e+03 2.60000e+01 -8.41450e+02 -7.75583e+02 -9.07318e+02 -1.17126e+03 -1.16387e+03 -1.17865e+03
5.44000e+03 2.70000e+01 -1.15244e+03 -1.00972e+03 -1.29515e+03 -1.17139e+03 -1.16363e+03 -1.17915e+03
5.52000e+03 2.70000e+01 -1.15244e+03 -1.00972e+03 -1.29515e+03 -1.17155e+03 -1.16340e+03 -1.17970e+03
5.60000e+03 2.80000e+01 -9.98987e+02 -8.50265e+02 -1.14771e+03 -1.17173e+03 -1.16317e+03 -1.18029e+03
5.68000e+03 2.80000e+01 -9.98987e+02 -8.50265e+02 -1.14771e+03 -1.17192e+03 -1.16292e+03 -1.18092e+03
5.76000e+03 2.80000e+01 -9.98987e+02 -8.50265e+02 -1.14771e+03 -1.17214e+03 -1.16269e+03 -1.18159e+03
5.84000e+03 2.90000e+01 -1.07286e+03 -9.26326e+02 -1.21940e+03 -1.17237e+03 -1.16244e+03 -1.18229e+03
5.92000e+03 2.90000e+01 -1.07286e+03 -9.26326e+02 -1.21940e+03 -1.17262e+03 -1.16221e+03 -1.18304e+03
6.00000e+03 3.00000e+01 -1.26822e+03 -1.07097e+03 -1.46547e+03 -1.17290e+03 -1.16197e+03 -1.18382e+03
6.08000e+03 3.00000e+01 -1.26822e+03 -1.07097e+03 -1.46547e+03 -1.17320e+03 -1.16175e+03 -1.18464e+03
6.16000e+03 3.00000e+01 -1.26822e+03 -1.07097e+03 -1.46547e+03 -1.17352e+03 -1.16153e+03 -1.18551e+03
6.24000e+03 3.10000e+01 -1.39085e+03 -1.33035e+03 -1.45136e+03 -1.17387e+03 -1.16132e+03 -1.18641e+03
6.32000e+03 3.10000e+01 -1.39085e+03 -1.33035e+03 -1.45136e+03 -1.17424e+03 -1.16112e+03 -1.18735e+03
6.40000e+03 3.20000e+01 -1.20546e+03 -1.06612e+03 -1.34481e+03 -1.17463e+03 -1.16094e+03 -1.18832e+03
6.48000e+03 3.20000e+01 -1.20546e+03 -1.06612e+03 -1.34481e+03 -1.17505e+03 -1.16076e+03 -1.18934e+03
6.56000e+03 3.20000e+01 -1.20546e+03 -1.06612e+03 -1.34481e+03 -1.17549e+03 -1.16060e+03 -1.19038e+03
6.64000e+03 3.30000e+01 -1.04895e+03 -9.51293e+02 -1.14660e+03 -1.17596e+03 -1.16045e+03 -1.19147e+03
6.72000e+03 3.30000e+01 -1.04895e+03 -9.51293e+02 -1.14660e+03 -1.17645e+03 -1.16033e+03 -1.19258e+03
6.80000e+03 3.40000e+01 -1.18166e+03 -9.55163e+02 -1.40815e+03 -1.17697e+03 -1.16022e+03 -1.19372e+03
6.88000e+03 3.40000e+01 -1.18166e+03 -9.55163e+02 -1.40815e+03 -1.17751e+03 -1.16012e+03 -1.19490e+03
6.96000e+03 3.40000e+01 -1.18166e+03 -9.55163e+02 -1.40815e+03 -1.17808e+03 -1.16005e+03 -1.19611e+03
7.04000e+03 3.50000e+01 -9.73907e+02 -8.14429e+02 -1.13339e+03 -1.17866e+03 -1.15999e+03 -1.19733e+03
7.12000e+03 3.50000e+01 -9.73907e+02 -8.14429e+02 -1.13339e+03 -1.17927e+03 -1.15995e+03 -1.19859e+03
7.20000e+03 3.60000e+01 -1.13213e+03 -9.68919e+02 -1.29534e+03 -1.17990e+03 -1.15993e+03 -1.19988e+03
7.28000e+03 3.60000e+01 -1.13213e+03 -9.68919e+02 -1.29534e+03 -1.18056e+03 -1.15993e+03 -1.20118e+03
7.36000e+03 3.60000e+01 -1.13213e+03 -9.68919e+02 -1.29534e+03 -1.18123e+03 -1.15995e+03 -1.20250e+03
7.44000e+03 3.70000e+01 -1.03544e+03 -9.18724e+02 -1.15215e+03 -1.18192e+03 -1.15999e+03 -1.20384e+03
7.52000e+03 3.70000e+01 -1.03544e+03 -9.18724e+02 -1.15215e+03 -1.18263e+03 -1.16005e+03 -1.20521e+03
7.60000e+03 3.80000e+01 -8.06669e+02 -6.83448e+02 -9.29890e+02 -1.18335e+03 -1.16012e+03 -1.20657e+03
7.68000e+03 3.80000e+01 -8.06669e+02 -6.83448e+02 -9.29890e+02 -1.18409e+03 -1.16022e+03 -1.20796e+03
7.76000e+03 3.80000e+01 -8.06669e+02 -6.83448e+02 -9.29890e+02 -1.18484e+03 -1.16033e+03 -1.20935e+03
7.84000e+03 3.90000e+01 -9.92744e+02 -9.33745e+02 -1.05174e+03 -1.18560e+03 -1.16045e+03 -1.21075e+03
7.92000e+03 3.90000e+01 -9.92744e+02 -9.33745e+02 -1.05174e+03 -1.18638e+03 -1.16060e+03 -1.21216e+03
8.00000e+03 4.00000e+01 -9.73248e+02 -7.62171e+02 -1.18433e+03 -1.18716e+03 -1.16075e+03 -1.21356e+03
8.08000e+03 4.00000e+01 -9.73248e+02 -7.62171e+02 -1.18433e+03 -1.18794e+03 -1.16092e+03 -1.21497e+03
8.16000e+03 4.00000e+01 -9.73248e+02 -7.62171e+02 -1.18433e+03 -1.18874e+03 -1.16110e+03 -1.21637e+03
8.24000e+03 4.10000e+01 -8.61826e+02 -7.43329e+02 -9.80323e+02 -1.18953e+03 -1.16129e+03 -1.21777e+03
8.32000e+03 4.10000e+01 -8.61826e+02 -7.43329e+02 -9.80323e+02 -1.19033e+03 -1.16150e+03 -1.21916e+03
8.40000e+03 4.20000e+01 -9.69259e+02 -9.09991e+02 -1.02853e+03 -1.19113e+03 -1.16171e+03 -1.22054e+03
8.48000e+03 4.20000e+01 -9.69259e+02 -9.09991e+02 -1.02853e+03 -1.19192e+03 -1.16193e+03 -1.22191e+03
8.56000e+03 4.20000e+01 -9.69259e+02 -9.09991e+02 -1.02853e+03 -1.19271e+03 -1.16215e+03 -1.22327e+03
8.64000e+03 4.30000e+01 -1.14981e+03 -1.09337e+03 -1.20625e+03 -1.19349e+03 -1.16238e+03 -1.22460e+03
8.72000e+03 4.30000e+01 -1.14981e+03 -1.09337e+03 -1.20625e+03 -1.19427e+03 -1.16261e+03 -1.22592e+03
8.80000e+03 4.40000e+01 -9.65870e+02 -8.43757e+02 -1.08798e+03 -1.19503e+03 -1.16284e+03 -1.22722e+03
8.88000e+03 4.40000e+01 -9.65870e+02 -8.43757e+02 -1.08798e+03 -1.19578e+03 -1.16307e+03 -1.22849e+03
8.96000e+03 4.40000e+01 -9.65870e+02 -8.43757e+02 -1.08798e+03 -1.19652e+03 -1.16330e+03 -1.22974e+03
9.04000e+03 4.50000e+01 -7.84786e+02 -7.23440e+02 -8.46133e+02 -1.19724e+03 -1.16353e+03 -1.23095e+03
9.12000e+03 4.50000e+01 -7.84786e+02 -7.23440e+02 -8.46133e+02 -1.19795e+03 -1.16375e+03 -1.23214e+03
9.20000e+03 4.60000e+01 -9.28933e+02 -7.75412e+02 -1.08246e+03 -1.19863e+03 -1.16396e+03 -1.23330e+03
9.28000e+03 4.60000e+01 -9.28933e+02 -7.75412e+02 -1.08246e+03 -1.19929e+03 -1.16418e+03 -1.23441e+03
9.36000e+03 4.60000e+01 -9.28933e+02 -7.75412e+02 -1.08246e+03 -1.19994e+03 -1.16438e+03 -1.23550e+03
9.44000e+03 4.70000e+01 -8.82678e+02 -8.13254e+02 -9.52103e+02 -1.20055e+03 -1.16457e+03 -1.23653e+03
9.52000e+03 4.70000e+01 -8.82678e+02 -8.13254e+02 -9.52103e+02 -1.20114e+03 -1.16474e+03 -1.23754e+03
9.60000e+03 4.80000e+01 -9.38487e+02 -8.34844e+02 -1.04213e+03 -1.20170e+03 -1.16491e+03 -1.23849e+03
9.68000e+03 4.80000e+01 -9.38487e+02 -8.34844e+02 -1.04213e+03 -1.20224e+03 -1.16506e+03 -1.23941e+03
9.76000e+03 4.80000e+01 -9.38487e+02 -8.34844e+02 -1.04213e+03 -1.20274e+03 -1.16520e+03 -1.24027e+03
9.84000e+03 4.90000e+01 -1.04583e+03 -9.02820e+02 -1.18883e+03 -1.20321e+03 -1.16532e+03 -1.24109e+03
9.92000e+03 4.90000e+01 -1.04583e+03 -9.02820e+02 -1.18883e+03 -1.20364e+03 -1.16543e+03 -1.24185e+03
1.00000e+04 5.00000e+01 -8.83117e+02 -8.11992e+02 -9.54241e+02 -1.20404e+03 -1.16552e+03 -1.24257e+03
1.00800e+04 5.00000e+01 -8.83117e+02 -8.11992e+02 -9.54241e+02 -1.20441e+03 -1.16558e+03 -1.24323e+03
1.01600e+04 5.00000e+01 -8.83117e+02 -8.11992e+02 -9.54241e+02 -1.20473e+03 -1.16563e+03 -1.24383e+03
1.02400e+04 5.10000e+01 -1.05055e+03 -1.00515e+03 -1.09596e+03 -1.20501e+03 -1.16566e+03 -1.24437e+03
1.03200e+04 5.10000e+01 -1.05055e+03 -1.00515e+03 -1.09596e+03 -1.20526e+03 -1.16566e+03 -1.24486e+03
1.04000e+04 5.20000e+01 -1.04522e+03 -8.41567e+02 -1.24888e+03 -1.20546e+03 -1.16565e+03 -1.24527e+03
1.04800e+04 5.20000e+01 -1.04522e+03 -8.41567e+02 -1.24888e+03 -1.20562e+03 -1.16561e+03 -1.24563e+03
1.05600e+04 5.20000e+01 -1.04522e+03 -8.41567e+02 -1.24888e+03 -1.20573e+03 -1.16554e+03 -1.24592e+03
1.06400e+04 5.30000e+01 -1.05795e+03 -9.30982e+02 -1.18491e+03 -1.20580e+03 -1.16546e+03 -1.24614e+03
1.07200e+04 5.30000e+01 -1.05795e+03 -9.30982e+02 -1.18491e+03 -1.20582e+03 -1.16534e+03 -1.24630e+03
1.08000e+04 5.40000e+01 -1.02023e+03 -8.99326e+02 -1.14114e+03 -1.20579e+03 -1.16521e+03 -1.24637e+03
1.08800e+04 5.40000e+01 -1.02023e+03 -8.99326e+02 -1.14114e+03 -1.20571e+03 -1.16504e+03 -1.24638e+03
1.09600e+04 5.40000e+01 -1.02023e+03 -8.99326e+02 -1.14114e+03 -1.20559e+03 -1.16486e+03 -1.24632e+03
1.10400e+04 5.50000e+01 -9.68967e+02 -7.92224e+02 -1.14571e+03 -1.20541e+03 -1.16463e+03 -1.24618e+03
1.11200e+04 5.50000e+01 -9.68967e+02 -7.92224e+02 -1.14571e+03 -1.20517e+03 -1.16439e+03 -1.24596e+03
1.12000e+04 5.60000e+01 -1.11864e+03 -8.52280e+02 -1.38501e+03 -1.20489e+03 -1.16411e+03 -1.24567e+03
1.12800e+04 5.60000e+01 -1.11864e+03 -8.52280e+02 -1.38501e+03 -1.20455e+03 -1.16380e+03 -1.24530e+03
1.13600e+04 5.60000e+01 -1.11864e+03 -8.52280e+02 -1.38501e+03 -1.20416e+03 -1.16347e+03 -1.24484e+03
1.14400e+04 5.70000e+01 -8.40144e+02 -8.03213e+02 -8.77075e+02 -1.20371e+03 -1.16310e+03 -1.24431e+03
1.15200e+04 5.70000e+01 -8.40144e+02 -8.03213e+02 -8.77075e+02 -1.20320e+03 -1.16270e+03 -1.24370e+03
1.16000e+04 5.80000e+01 -8.73355e+02 -7.75184e+02 -9.71527e+02 -1.20263e+03 -1.16227e+03 -1.24300e+03
1.16800e+04 5.80000e+01 -8.73355e+02 -7.75184e+02 -9.71527e+02 -1.20201e+03 -1.16179e+03 -1.24223e+03
1.17600e+04 5.80000e+01 -8.73355e+02 -7.75184e+02 -9.71527e+02 -1.20133e+03 -1.16129e+03 -1.24137e+03
1.18400e+04 5.90000e+01 -9.01164e+02 -7.85081e+02 -1.01725e+03 -1.20059e+03 -1.16075e+03 -1.24042e+03
1.19200e+04 5.90000e+01 -9.01164e+02 -7.85081e+02 -1.01725e+03 -1.19979e+03 -1.16017e+03 -1.23940e+03
1.20000e+04 6.00000e+01 -9.58825e+02 -8.14984e+02 -1.10267e+03 -1.19893e+03 -1.15956e+03 -1.23829e+03
1.20800e+04 6.00000e+01 -9.58825e+02 -8.14984e+02 -1.10267e+03 -1.19801e+03 -1.15891e+03 -1.23711e+03
1.21600e+04 6.00000e+01 -9.58825e+02 -8.14984e+02 -1.10267e+03 -1.19703e+03 -1.15822e+03 -1.23584e+03
1.22400e+04 6.10000e+01 -9.02399e+02 -7.18504e+02 -1.08629e+03 -1.19598e+03 -1.15748e+03 -1.23449e+03
1.23200e+04 6.10000e+01 -9.02399e+02 -7.18504e+02 -1.08629e+03 -1.19488e+03 -1.15670e+03 -1.23306e+03
1.24000e+04 6.20000e+01 -9.25117e+02 -8.18009e+02 -1.03223e+03 -1.19372e+03 -1.15589e+03 -1.23155e+03
1.24800e+04 6.20000e+01 -9.25117e+02 -8.18009e+02 -1.03223e+03 -1.19249e+03 -1.15503e+03 -1.22996e+03
1.25600e+04 6.20000e+01 -9.25117e+02 -8.18009e+02 -1.03223e+03 -1.19121e+03 -1.15413e+03 -1.22829e+03
1.26400e+04 6.30000e+01 -9.34568e+02 -7.77453e+02 -1.09168e+03 -1.18987e+03 -1.15318e+03 -1.22655e+03
1.27200e+04 6.30000e+01 -9.34568e+02 -7.77453e+02 -1.09168e+03 -1.18847e+03 -1.15219e+03 -1.22474e+03
1.28000e+04 6.40000e+01 -9.98962e+02 -8.94296e+02 -1.10363e+03 -1.18700e+03 -1.15116e+03 -1.22285e+03
1.28800e+04 6.40000e+01 -9.98962e+02 -8.94296e+02 -1.10363e+03 -1.18548e+03 -1.15008e+03 -1.22089e+03
1.29600e+04 6.40000e+01 -9.98962e+02 -8.94296e+02 -1.10363e+03 -1.18391e+03 -1.14896e+03 -1.21885e+03
1.30400e+04 6.50000e+01 -1.02954e+03 -9.69017e+02 -1.09006e+03 -1.18227e+03 -1.14779e+03 -1.21675e+03
1.31200e+04 6.50000e+01 -1.02954e+03 -9.69017e+02 -1.09006e+03 -1.18059e+03 -1.14659e+03 -1.21458e+03
1.32000e+04 6.60000e+01 -9.05156e+02 -8.32419e+02 -9.77894e+02 -1.17884e+03 -1.14534e+03 -1.21235e+03
1.32800e+04 6.60000e+01 -9.05156e+02 -8.32419e+02 -9.77894e+02 -1.17705e+03 -1.14404e+03 -1.21005e+03
1.33600e+04 6.60000e+01 -9.05156e+02 -8.32419e+02 -9.77894e+02 -1.17520e+03 -1.14270e+03 -1.20770e+03
1.34400e+04 6.70000e+01 -9.36905e+02 -7.45572e+02 -1.12824e+03 -1.17330e+03 -1.14132e+03 -1.20529e+03
1.35200e+04 6.70000e+01 -9.36905e+02 -7.45572e+02 -1.12824e+03 -1.17135e+03 -1.13990e+03 -1.20281e+03
1.36000e+04 6.80000e+01 -9.49844e+02 -8.82734e+02 -1.01695e+03 -1.16936e+03 -1.13844e+03 -1.20028e+03
1.36800e+04 6.80000e+01 -9.49844e+02 -8.82734e+02 -1.01695e+03 -1.16732e+03 -1.13694e+03 -1.19770e+03
1.37600e+04 6.80000e+01 -9.49844e+02 -8.82734e+02 -1.01695e+03 -1.16523e+03 -1.13540e+03 -1.19506e+03
1.38400e+04 6.90000e+01 -8.80937e+02 -7.16805e+02 -1.04507e+03 -1.16311e+03 -1.13383e+03 -1.19239e+03
1.39200e+04 6.90000e+01 -8.80937e+02 -7.16805e+02 -1.04507e+03 -1.16094e+03 -1.13222e+03 -1.18966e+03
1.40000e+04 7.00000e+01 -9.03013e+02 -8.06951e+02 -9.99075e+02 -1.15873e+03 -1.13058e+03 -1.18688e+03
1.40800e+04 7.00000e+01 -9.03013e+02 -8.06951e+02 -9.99075e+02 -1.15649e+03 -1.12891e+03 -1.18407e+03
1.41600e+04 7.00000e+01 -9.03013e+02 -8.06951e+02 -9.99075e+02 -1.15421e+03 -1.12721e+03 -1.18121e+03
1.42400e+04 7.10000e+01 -8.42596e+02 -6.93251e+02 -9.91941e+02 -1.15190e+03 -1.12548e+03 -1.17831e+03
1.43200e+04 7.10000e+01 -8.42596e+02 -6.93251e+02 -9.91941e+02 -1.14955e+03 -1.12372e+03 -1.17539e+03
1.44000e+04 7.20000e+01 -9.49706e+02 -8.25504e+02 -1.07391e+03 -1.14718e+03 -1.12194e+03 -1.17242e+03
1.44800e+04 7.20000e+01 -9.49706e+02 -8.25504e+02 -1.07391e+03 -1.14478e+03 -1.12014e+03 -1.16942e+03
1.45600e+04 7.20000e+01 -9.49706e+02 -8.25504e+02 -1.07391e+03 -1.14235e+03 -1.11830e+03 -1.16640e+03
1.46400e+04 7.30000e+01 -9.34500e+02 -9.04212e+02 -9.64789e+02 -1.13990e+03 -1.11647e+03 -1.16334e+03
1.47200e+04 7.30000e+01 -9.34500e+02 -9.04212e+02 -9.64789e+02 -1.13743e+03 -1.11460e+03 -1.16025e+03
1.48000e+04 7.40000e+01 -9.55849e+02 -9.10531e+02 -1.00117e+03 -1.13494e+03 -1.11273e+03 -1.15715e+03
1.48800e+04 7.40000e+01 -9.55849e+02 -9.10531e+02 -1.00117e+03 -1.13243e+03 -1.11083e+03 -1.15403e+03
1.49600e+04 7.40000e+01 -9.55849e+02 -9.10531e+02 -1.00117e+03 -1.12991e+03 -1.10894e+03 -1.15088e+03
1.50400e+04 7.50000e+01 -7.50139e+02 -6.49658e+02 -8.50621e+02 -1.12737e+03 -1.10703e+03 -1.14771e+03
1.51200e+04 7.50000e+01 -7.50139e+02 -6.49658e+02 -8.50621e+02 -1.12482e+03 -1.10511e+03 -1.14453e+03
1.52000e+04 7.60000e+01 -9.46515e+02 -8.90036e+02 -1.00299e+03 -1.12226e+03 -1.10318e+03 -1.14133e+03
1.52800e+04 7.60000e+01 -9.46515e+02 -8.90036e+02 -1.00299e+03 -1.11969e+03 -1.10125e+03 -1.13813e+03
1.53600e+04 7.60000e+01 -9.46515e+02 -8.90036e+02 -1.00299e+03 -1.11711e+03 -1.09932e+03 -1.13491e+03
1.54400e+04 7.70000e+01 -9.44037e+02 -8.77828e+02 -1.01025e+03 -1.11454e+03 -1.09738e+03 -1.13169e+03
1.55200e+04 7.70000e+01 -9.44037e+02 -8.77828e+02 -1.01025e+03 -1.11195e+03 -1.09544e+03 -1.12847e+03
1.56000e+04 7.80000e+01 -9.37838e+02 -8.16577e+02 -1.05910e+03 -1.10937e+03 -1.09350e+03 -1.12524e+03
1.56800e+04 7.80000e+01 -9.37838e+02 -8.16577e+02 -1.05910e+03 -1.10679e+03 -1.09157e+03 -1.12201e+03
1.57600e+04 7.80000e+01 -9.37838e+02 -8.16577e+02 -1.05910e+03 -1.10420e+03 -1.08963e+03 -1.11878e+03
1.58400e+04 7.90000e+01 -8.41035e+02 -7.15319e+02 -9.66750e+02 -1.10162e+03 -1.08769e+03 -1.11556e+03
1.59200e+04 7.90000e+01 -8.41035e+02 -7.15319e+02 -9.66750e+02 -1.09905e+03 -1.08576e+03 -1.11234e+03
1.60000e+04 8.00000e+01 -8.45909e+02 -7.72870e+02 -9.18949e+02 -1.09648e+03 -1.08382e+03 -1.10914e+03
1.60800e+04 8.00000e+01 -8.45909e+02 -7.72870e+02 -9.18949e+02 -1.09392e+03 -1.08189e+03 -1.10596e+03
1.61600e+04 8.00000e+01 -8.45909e+02 -7.72870e+02 -9.18949e+02 -1.09137e+03 -1.07996e+03 -1.10279e+03
1.62400e+04 8.10000e+01 -7.26971e+02 -5.62987e+02 -8.90955e+02 -1.08883e+03 -1.07801e+03 -1.09965e+03
1.63200e+04 8.10000e+01 -7.26971e+02 -5.62987e+02 -8.90955e+02 -1.08630e+03 -1.07607e+03 -1.09653e+03
1.64000e+04 8.20000e+01 -8.87652e+02 -7.88808e+02 -9.86496e+02 -1.08378e+03 -1.07412e+03 -1.09344e+03
1.64800e+04 8.20000e+01 -8.87652e+02 -7.88808e+02 -9.86496e+02 -1.08127e+03 -1.07215e+03 -1.09039e+03
1.65600e+04 8.20000e+01 -8.87652e+02 -7.88808e+02 -9.86496e+02 -1.07878e+03 -1.07016e+03 -1.08740e+03
1.66400e+04 8.30000e+01 -7.53375e+02 -6.57479e+02 -8.49271e+02 -1.07630e+03 -1.06815e+03 -1.08445e+03
1.67200e+04 8.30000e+01 -7.53375e+02 -6.57479e+02 -8.49271e+02 -1.07384e+03 -1.06611e+03 -1.08156e+03
1.68000e+04 8.40000e+01 -7.85688e+02 -7.27798e+02 -8.43578e+02 -1.07140e+03 -1.06403e+03 -1.07876e+03
1.68800e+04 8.40000e+01 -7.85688e+02 -7.27798e+02 -8.43578e+02 -1.06897e+03 -1.06190e+03 -1.07603e+03
1.69600e+04 8.40000e+01 -7.85688e+02 -7.27798e+02 -8.43578e+02 -1.06656e+03 -1.05971e+03 -1.07340e+03
1.70400e+04 8.50000e+01 -7.74296e+02 -6.66678e+02 -8.81914e+02 -1.06416e+03 -1.05746e+03 -1.07086e+03
1.71200e+04 8.50000e+01 -7.74296e+02 -6.66678e+02 -8.81914e+02 -1.06179e+03 -1.05515e+03 -1.06843e+03
1.72000e+04 8.60000e+01 -8.06114e+02 -7.72874e+02 -8.39354e+02 -1.05944e+03 -1.05276e+03 -1.06612e+03
1.72800e+04 8.60000e+01 -8.06114e+02 -7.72874e+02 -8.39354e+02 -1.05710e+03 -1.05031e+03 -1.06389e+03
1.73600e+04 8.60000e+01 -8.06114e+02 -7.72874e+02 -8.39354e+02 -1.05479e+03 -1.04780e+03 -1.06178e+03
1.74400e+04 8.70000e+01 -8.64224e+02 -7.75239e+02 -9.53208e+02 -1.05250e+03 -1.04524e+03 -1.05976e+03
1.75200e+04 8.70000e+01 -8.64224e+02 -7.75239e+02 -9.53208e+02 -1.05023e+03 -1.04264e+03 -1.05782e+03
1.76000e+04 8.80000e+01 -9.23788e+02 -7.54587e+02 -1.09299e+03 -1.04797e+03 -1.04000e+03 -1.05595e+03
1.76800e+04 8.80000e+01 -9.23788e+02 -7.54587e+02 -1.09299e+03 -1.04574e+03 -1.03733e+03 -1.05415e+03
1.77600e+04 8.80000e+01 -9.23788e+02 -7.54587e+02 -1.09299e+03 -1.04353e+03 -1.03466e+03 -1.05240e+03
1.78400e+04 8.90000e+01 -8.52482e+02 -8.22584e+02 -8.82380e+02 -1.04135e+03 -1.03198e+03 -1.05071e+03
1.79200e+04 8.90000e+01 -8.52482e+02 -8.22584e+02 -8.82380e+02 -1.03918e+03 -1.02930e+03 -1.04906e+03
1.80000e+04 9.00000e+01 -9.16487e+02 -7.93102e+02 -1.03987e+03 -1.03704e+03 -1.02662e+03 -1.04745e+03
1.80800e+04 9.00000e+01 -9.16487e+02 -7.93102e+02 -1.03987e+03 -1.03491e+03 -1.02396e+03 -1.04586e+03
1.81600e+04 9.00000e+01 -9.16487e+02 -7.93102e+02 -1.03987e+03 -1.03281e+03 -1.02131e+03 -1.04431e+03
1.82400e+04 9.10000e+01 -8.72333e+02 -7.78738e+02 -9.65929e+02 -1.03073e+03 -1.01867e+03 -1.04279e+03
1.83200e+04 9.10000e+01 -8.72333e+02 -7.78738e+02 -9.65929e+02 -1.02867e+03 -1.01605e+03 -1.04128e+03
1.84000e+04 9.20000e+01 -7.50888e+02 -6.58541e+02 -8.43235e+02 -1.02662e+03 -1.01345e+03 -1.03979e+03
1.84800e+04 9.20000e+01 -7.50888e+02 -6.58541e+02 -8.43235e+02 -1.02460e+03 -1.01088e+03 -1.03833e+03
1.85600e+04 9.20000e+01 -7.50888e+02 -6.58541e+02 -8.43235e+02 -1.02260e+03 -1.00832e+03 -1.03689e+03
1.86400e+04 9.30000e+01 -7.91064e+02 -7.28213e+02 -8.53916e+02 -1.02062e+03 -1.00580e+03 -1.03544e+03
1.87200e+04 9.30000e+01 -7.91064e+02 -7.28213e+02 -8.53916e+02 -1.01865e+03 -1.00329e+03 -1.03402e+03
1.88000e+04 9.40000e+01 -7.64127e+02 -5.96640e+02 -9.31614e+02 -1.01671e+03 -1.00081e+03 -1.03261e+03
1.88800e+04 9.40000e+01 -7.64127e+02 -5.96640e+02 -9.31614e+02 -1.01478e+03 -9.98357e+02 -1.03121e+03
1.89600e+04 9.40000e+01 -7.64127e+02 -5.96640e+02 -9.31614e+02 -1.01288e+03 -9.95931e+02 -1.02982e+03
1.90400e+04 9.50000e+01 -8.37542e+02 -7.83534e+02 -8.91550e+02 -1.01098e+03 -9.93529e+02 -1.02843e+03
1.91200e+04 9.50000e+01 -8.37542e+02 -7.83534e+02 -8.91550e+02 -1.00910e+03 -9.91151e+02 -1.02706e+03
1.92000e+04 9.60000e+01 -9.06008e+02 -8.36650e+02 -9.75366e+02 -1.00724e+03 -9.88798e+02 -1.02569e+03
1.92800e+04 9.60000e+01 -9.06008e+02 -8.36650e+02 -9.75366e+02 -1.00540e+03 -9.86472e+02 -1.02432e+03
1.93600e+04 9.60000e+01 -9.06008e+02 -8.36650e+02 -9.75366e+02 -1.00356e+03 -9.84169e+02 -1.02295e+03
1.94400e+04 9.70000e+01 -8.58655e+02 -7.27681e+02 -9.89629e+02 -1.00174e+03 -9.81891e+02 -1.02159e+03
1.95200e+04 9.70000e+01 -8.58655e+02 -7.27681e+02 -9.89629e+02 -9.99931e+02 -9.79634e+02 -1.02023e+03
1.96000e+04 9.80000e+01 -8.33295e+02 -7.78950e+02 -8.87639e+02 -9.98138e+02 -9.77401e+02 -1.01887e+03
1.96800e+04 9.80000e+01 -8.33295e+02 -7.78950e+02 -8.87639e+02 -9.96350e+02 -9.75189e+02 -1.01751e+03
1.97600e+04 9.80000e+01 -8.33295e+02 -7.78950e+02 -8.87639e+02 -9.94579e+02 -9.73000e+02 -1.01616e+03
1.98400e+04 9.90000e+01 -9.06280e+02 -7.92586e+02 -1.01997e+03 -9.92813e+02 -9.70831e+02 -1.01480e+03
1.99200e+04 9.90000e+01 -9.06280e+02 -7.92586e+02 -1.01997e+03 -9.91060e+02 -9.68680e+02 -1.01344e+03
2.00000e+04 1.00000e+02 -7.96874e+02 -7.67106e+02 -8.26642e+02 -9.89314e+02 -9.66549e+02 -1.01208e+03
2.00800e+04 1.00000e+02 -7.96874e+02 -7.67106e+02 -8.26642e+02 -9.87573e+02 -9.64436e+02 -1.01071e+03
2.01600e+04 1.00000e+02 -7.96874e+02 -7.67106e+02 -8.26642e+02 -9.85841e+02 -9.62340e+02 -1.00934e+03
2.02400e+04 1.01000e+02 -8.02159e+02 -6.38746e+02 -9.65573e+02 -9.84115e+02 -9.60262e+02 -1.00797e+03
2.03200e+04 1.01000e+02 -8.02159e+02 -6.38746e+02 -9.65573e+02 -9.82396e+02 -9.58199e+02 -1.00659e+03
2.04000e+04 1.02000e+02 -7.37203e+02 -6.69043e+02 -8.05363e+02 -9.80679e+02 -9.56151e+02 -1.00521e+03
2.04800e+04 1.02000e+02 -7.37203e+02 -6.69043e+02 -8.05363e+02 -9.78969e+02 -9.54118e+02 -1.00382e+03
2.05600e+04 1.02000e+02 -7.37203e+02 -6.69043e+02 -8.05363e+02 -9.77264e+02 -9.52099e+02 -1.00243e+03
2.06400e+04 1.03000e+02 -7.92423e+02 -6.78844e+02 -9.06001e+02 -9.75560e+02 -9.50094e+02 -1.00102e+03
2.07200e+04 1.03000e+02 -7.92423e+02 -6.78844e+02 -9.06001e+02 -9.73862e+02 -9.48102e+02 -9.99623e+02
2.08000e+04 1.04000e+02 -7.55969e+02 -5.46015e+02 -9.65923e+02 -9.72165e+02 -9.46122e+02 -9.98208e+02
2.08800e+04 1.04000e+02 -7.55969e+02 -5.46015e+02 -9.65923e+02 -9.70471e+02 -9.44153e+02 -9.96788e+02
2.09600e+04 1.04000e+02 -7.55969e+02 -5.46015e+02 -9.65923e+02 -9.68778e+02 -9.42196e+02 -9.95360e+02
2.10400e+04 1.05000e+02 -8.05304e+02 -6.88677e+02 -9.21931e+02 -9.67088e+02 -9.40251e+02 -9.93926e+02
2.11200e+04 1.05000e+02 -8.05304e+02 -6.88677e+02 -9.21931e+02 -9.65400e+02 -9.38315e+02 -9.92484e+02
2.12000e+04 1.06000e+02 -7.28073e+02 -5.16484e+02 -9.39662e+02 -9.63712e+02 -9.36390e+02 -9.91034e+02
2.12800e+04 1.06000e+02 -7.28073e+02 -5.16484e+02 -9.39662e+02 -9.62027e+02 -9.34476e+02 -9.89578e+02
2.13600e+04 1.06000e+02 -7.28073e+02 -5.16484e+02 -9.39662e+02 -9.60341e+02 -9.32570e+02 -9.88113e+02
2.14400e+04 1.07000e+02 -8.38237e+02 -7.67123e+02 -9.09350e+02 -9.58658e+02 -9.30674e+02 -9.86641e+02
2.15200e+04 1.07000e+02 -8.38237e+02 -7.67123e+02 -9.09350e+02 -9.56974e+02 -9.28786e+02 -9.85163e+02
2.16000e+04 1.08000e+02 -8.68332e+02 -8.37895e+02 -8.98769e+02 -9.55293e+02 -9.26908e+02 -9.83678e+02
2.16800e+04 1.08000e+02 -8.68332e+02 -8.37895e+02 -8.98769e+02 -9.53612e+02 -9.25038e+02 -9.82186e+02
2.17600e+04 1.08000e+02 -8.68332e+02 -8.37895e+02 -8.98769e+02 -9.51932e+02 -9.23177e+02 -9.80687e+02
2.18400e+04 1.09000e+02 -7.91437e+02 -6.30128e+02 -9.52745e+02 -9.50254e+02 -9.21325e+02 -9.79183e+02
2.19200e+04 1.09000e+02 -7.91437e+02 -6.30128e+02 -9.52745e+02 -9.48577e+02 -9.19480e+02 -9.77673e+02
2.20000e+04 1.10000e+02 -8.70561e+02 -7.56321e+02 -9.84801e+02 -9.46901e+02 -9.17643e+02 -9.76159e+02
2.20800e+04 1.10000e+02 -8.70561e+02 -7.56321e+02 -9.84801e+02 -9.45228e+02 -9.15815e+02 -9.74641e+02
2.21600e+04 1.10000e+02 -8.70561e+02 -7.56321e+02 -9.84801e+02 -9.43556e+02 -9.13994e+02 -9.73118e+02
2.22400e+04 1.11000e+02 -8.29297e+02 -7.98120e+02 -8.60474e+02 -9.41887e+02 -9.12181e+02 -9.71593e+02
2.23200e+04 1.11000e+02 -8.29297e+02 -7.98120e+02 -8.60474e+02 -9.40221e+02 -9.10375e+02 -9.70067e+02
2.24000e+04 1.12000e+02 -8.25597e+02 -6.67532e+02 -9.83663e+02 -9.38557e+02 -9.08576e+02 -9.68538e+02
2.24800e+04 1.12000e+02 -8.25597e+02 -6.67532e+02 -9.83663e+02 -9.36897e+02 -9.06785e+02 -9.67009e+02
2.25600e+04 1.12000e+02 -8.25597e+02 -6.67532e+02 -9.83663e+02 -9.35240e+02 -9.05000e+02 -9.65479e+02
2.26400e+04 1.13000e+02 -7.35401e+02 -4.85488e+02 -9.85314e+02 -9.33587e+02 -9.03222e+02 -9.63952e+02
2.27200e+04 1.13000e+02 -7.35401e+02 -4.85488e+02 -9.85314e+02 -9.31938e+02 -9.01451e+02 -9.62426e+02
2.28000e+04 1.14000e+02 -7.35681e+02 -6.32253e+02 -8.39108e+02 -9.30294e+02 -8.99686e+02 -9.60903e+02
2.28800e+04 1.14000e+02 -7.35681e+02 -6.32253e+02 -8.39108e+02 -9.28656e+02 -8.97927e+02 -9.59384e+02
2.29600e+04 1.14000e+02 -7.35681e+02 -6.32253e+02 -8.39108e+02 -9.27021e+02 -8.96173e+02 -9.57870e+02
2.30400e+04 1.15000e+02 -8.30141e+02 -6.02001e+02 -1.05828e+03 -9.25394e+02 -8.94425e+02 -9.56363e+02
2.31200e+04 1.15000e+02 -8.30141e+02 -6.02001e+02 -1.05828e+03 -9.23771e+02 -8.92681e+02 -9.54862e+02
2.32000e+04 1.16000e+02 -8.62567e+02 -7.54814e+02 -9.70321e+02 -9.22156e+02 -8.90941e+02 -9.53370e+02
2.32800e+04 1.16000e+02 -8.62567e+02 -7.54814e+02 -9.70321e+02 -9.20547e+02 -8.89206e+02 -9.51887e+02
2.33600e+04 1.16000e+02 -8.62567e+02 -7.54814e+02 -9.70321e+02 -9.18944e+02 -8.87474e+02 -9.50414e+02
2.34400e+04 1.17000e+02 -7.99815e+02 -6.72528e+02 -9.27102e+02 -9.17350e+02 -8.85746e+02 -9.48954e+02
2.35200e+04 1.17000e+02 -7.99815e+02 -6.72528e+02 -9.27102e+02 -9.15762e+02 -8.84019e+02 -9.47505e+02
2.36000e+04 1.18000e+02 -6.45607e+02 -5.38842e+02 -7.52373e+02 -9.14183e+02 -8.82295e+02 -9.46071e+02
2.36800e+04 1.18000e+02 -6.45607e+02 -5.38842e+02 -7.52373e+02 -9.12611e+02 -8.80572e+02 -9.44650e+02
2.37600e+04 1.18000e+02 -6.45607e+02 -5.38842e+02 -7.52373e+02 -9.11048e+02 -8.78849e+02 -9.43246e+02
2.38400e+04 1.19000e+02 -7.79573e+02 -6.39584e+02 -9.19562e+02 -9.09493e+02 -8.77127e+02 -9.41860e+02
2.39200e+04 1.19000e+02 -7.79573e+02 -6.39584e+02 -9.19562e+02 -9.07948e+02 -8.75405e+02 -9.40491e+02
2.40000e+04 1.20000e+02 -8.28632e+02 -7.43175e+02 -9.14090e+02 -9.06411e+02 -8.73681e+02 -9.39140e+02
2.40800e+04 1.20000e+02 -8.28632e+02 -7.43175e+02 -9.14090e+02 -9.04884e+02 -8.71957e+02 -9.37810e+02
2.41600e+04 1.20000e+02 -8.28632e+02 -7.43175e+02 -9.14090e+02 -9.03366e+02 -8.70231e+02 -9.36501e+02
2.42400e+04 1.21000e+02 -7.84223e+02 -6.16841e+02 -9.51604e+02 -9.01857e+02 -8.68502e+02 -9.35212e+02
2.43200e+04 1.21000e+02 -7.84223e+02 -6.16841e+02 -9.51604e+02 -9.00359e+02 -8.66770e+02 -9.33948e+02
2.44000e+04 1.22000e+02 -7.05111e+02 -4.71598e+02 -9.38623e+02 -8.98871e+02 -8.65035e+02 -9.32706e+02
2.44800e+04 1.22000e+02 -7.05111e+02 -4.71598e+02 -9.38623e+02 -8.97392e+02 -8.63297e+02 -9.31488e+02
2.45600e+04 1.22000e+02 -7.05111e+02 -4.71598e+02 -9.38623e+02 -8.95925e+02 -8.61554e+02 -9.30295e+02
2.46400e+04 1.23000e+02 -7.00064e+02 -4.60737e+02 -9.39391e+02 -8.94467e+02 -8.59807e+02 -9.29127e+02
2.47200e+04 1.23000e+02 -7.00064e+02 -4.60737e+02 -9.39391e+02 -8.93020e+02 -8.58055e+02 -9.27985e+02
2.48000e+04 1.24000e+02 -7.49520e+02 -5.45062e+02 -9.53978e+02 -8.91585e+02 -8.56299e+02 -9.26871e+02
2.48800e+04 1.24000e+02 -7.49520e+02 -5.45062e+02 -9.53978e+02 -8.90160e+02 -8.54536e+02 -9.25783e+02
2.49600e+04 1.24000e+02 -7.49520e+02 -5.45062e+02 -9.53978e+02 -8.88746e+02 -8.52769e+02 -9.24722e+02
2.50400e+04 1.25000e+02 -8.34366e+02 -5.96644e+02 -1.07209e+03 -8.87343e+02 -8.50997e+02 -9.23689e+02
2.51200e+04 1.25000e+02 -8.34366e+02 -5.96644e+02 -1.07209e+03 -8.85951e+02 -8.49219e+02 -9.22683e+02
2.52000e+04 1.26000e+02 -7.09977e+02 -5.63966e+02 -8.55989e+02 -8.84571e+02 -8.47436e+02 -9.21707e+02
2.52800e+04 1.26000e+02 -7.09977e+02 -5.63966e+02 -8.55989e+02 -8.83202e+02 -8.45646e+02 -9.20759e+02
2.53600e+04 1.26000e+02 -7.09977e+02 -5.63966e+02 -8.55989e+02 -8.81845e+02 -8.43852e+02 -9.19838e+02
2.54400e+04 1.27000e+02 -9.44225e+02 -8.03994e+02 -1.08446e+03 -8.80499e+02 -8.42052e+02 -9.18946e+02
2.55200e+04 1.27000e+02 -9.44225e+02 -8.03994e+02 -1.08446e+03 -8.79165e+02 -8.40247e+02 -9.18083e+02
2.56000e+04 1.28000e+02 -6.57049e+02 -3.63040e+02 -9.51058e+02 -8.77843e+02 -8.38437e+02 -9.17248e+02
2.56800e+04 1.28000e+02 -6.57049e+02 -3.63040e+02 -9.51058e+02 -8.76532e+02 -8.36623e+02 -9.16441e+02
2.57600e+04 1.28000e+02 -6.57049e+02 -3.63040e+02 -9.51058e+02 -8.75233e+02 -8.34804e+02 -9.15662e+02
2.58400e+04 1.29000e+02 -7.96159e+02 -7.18792e+02 -8.73526e+02 -8.73946e+02 -8.32980e+02 -9.14911e+02
2.59200e+04 1.29000e+02 -7.96159e+02 -7.18792e+02 -8.73526e+02 -8.72670e+02 -8.31153e+02 -9.14187e+02
2.60000e+04 1.30000e+02 -6.14854e+02 -2.64970e+02 -9.64738e+02 -8.71406e+02 -8.29323e+02 -9.13490e+02
2.60800e+04 1.30000e+02 -6.14854e+02 -2.64970e+02 -9.64738e+02 -8.70154e+02 -8.27488e+02 -9.12820e+02
2.61600e+04 1.30000e+02 -6.14854e+02 -2.64970e+02 -9.64738e+02 -8.68913e+02 -8.25651e+02 -9.12175e+02
2.62400e+04 1.31000e+02 -7.53279e+02 -6.33964e+02 -8.72594e+02 -8.67684e+02 -8.23811e+02 -9.11557e+02
2.63200e+04 1.31000e+02 -7.53279e+02 -6.33964e+02 -8.72594e+02 -8.66466e+02 -8.21969e+02 -9.10964e+02
2.64000e+04 1.32000e+02 -7.10241e+02 -5.97317e+02 -8.23165e+02 -8.65260e+02 -8.20125e+02 -9.10395e+02
2.64800e+04 1.32000e+02 -7.10241e+02 -5.97317e+02 -8.23165e+02 -8.64065e+02 -8.18279e+02 -9.09851e+02
2.65600e+04 1.32000e+02 -7.10241e+02 -5.97317e+02 -8.23165e+02 -8.62881e+02 -8.16430e+02 -9.09331e+02
2.66400e+04 1.33000e+02 -6.66046e+02 -5.12549e+02 -8.19543e+02 -8.61708e+02 -8.14581e+02 -9.08834e+02
2.67200e+04 1.33000e+02 -6.66046e+02 -5.12549e+02 -8.19543e+02 -8.60545e+02 -8.12730e+02 -9.08361e+02
2.68000e+04 1.34000e+02 -5.84430e+02 -2.56579e+02 -9.12281e+02 -8.59393e+02 -8.10878e+02 -9.07909e+02
2.68800e+04 1.34000e+02 -5.84430e+02 -2.56579e+02 -9.12281e+02 -8.58252e+02 -8.09025e+02 -9.07479e+02
2.69600e+04 1.34000e+02 -5.84430e+02 -2.56579e+02 -9.12281e+02 -8.57121e+02 -8.07171e+02 -9.07071e+02
2.70400e+04 1.35000e+02 -6.28410e+02 -2.74229e+02 -9.82591e+02 -8.56000e+02 -8.05316e+02 -9.06683e+02
2.71200e+04 1.35000e+02 -6.28410e+02 -2.74229e+02 -9.82591e+02 -8.54889e+02 -8.03461e+02 -9.06316e+02
2.72000e+04 1.36000e+02 -5.22311e+02 -1.34712e+02 -9.09909e+02 -8.53787e+02 -8.01605e+02 -9.05968e+02
2.72800e+04 1.36000e+02 -5.22311e+02 -1.34712e+02 -9.09909e+02 -8.52694e+02 -7.99748e+02 -9.05640e+02
2.73600e+04 1.36000e+02 -5.22311e+02 -1.34712e+02 -9.09909e+02 -8.51610e+02 -7.97889e+02 -9.05332e+02
2.74400e+04 1.37000e+02 -6.64644e+02 -4.40452e+02 -8.88835e+02 -8.50536e+02 -7.96030e+02 -9.05042e+02
2.75200e+04 1.37000e+02 -6.64644e+02 -4.40452e+02 -8.88835e+02 -8.49469e+02 -7.94169e+02 -9.04770e+02
2.76000e+04 1.38000e+02 -7.49713e+02 -5.62206e+02 -9.37219e+02 -8.48411e+02 -7.92306e+02 -9.04516e+02
2.76800e+04 1.38000e+02 -7.49713e+02 -5.62206e+02 -9.37219e+02 -8.47361e+02 -7.90443e+02 -9.04279e+02
2.77600e+04 1.38000e+02 -7.49713e+02 -5.62206e+02 -9.37219e+02 -8.46319e+02 -7.88577e+02 -9.04060e+02
2.78400e+04 1.39000e+02 -6.39718e+02 -3.62001e+02 -9.17435e+02 -8.45283e+02 -7.86709e+02 -9.03858e+02
2.79200e+04 1.39000e+02 -6.39718e+02 -3.62001e+02 -9.17435e+02 -8.44255e+02 -7.84838e+02 -9.03673e+02
2.80000e+04 1.40000e+02 -5.93380e+02 -3.50441e+02 -8.36319e+02 -8.43234e+02 -7.82964e+02 -9.03504e+02
2.80800e+04 1.40000e+02 -5.93380e+02 -3.50441e+02 -8.36319e+02 -8.42219e+02 -7.81087e+02 -9.03351e+02
2.81600e+04 1.40000e+02 -5.93380e+02 -3.50441e+02 -8.36319e+02 -8.41210e+02 -7.79207e+02 -9.03214e+02
2.82400e+04 1.41000e+02 -5.83703e+02 -1.61712e+02 -1.00569e+03 -8.40207e+02 -7.77322e+02 -9.03092e+02
2.83200e+04 1.41000e+02 -5.83703e+02 -1.61712e+02 -1.00569e+03 -8.39209e+02 -7.75433e+02 -9.02985e+02
2.84000e+04 1.42000e+02 -6.04601e+02 -1.77274e+02 -1.03193e+03 -8.38216e+02 -7.73539e+02 -9.02894e+02
2.84800e+04 1.42000e+02 -6.04601e+02 -1.77274e+02 -1.03193e+03 -8.37228e+02 -7.71639e+02 -9.02818e+02
2.85600e+04 1.42000e+02 -6.04601e+02 -1.77274e+02 -1.03193e+03 -8.36244e+02 -7.69733e+02 -9.02755e+02
2.86400e+04 1.43000e+02 -6.78476e+02 -5.58043e+02 -7.98909e+02 -8.35264e+02 -7.67820e+02 -9.02708e+02
2.87200e+04 1.43000e+02 -6.78476e+02 -5.58043e+02 -7.98909e+02 -8.34287e+02 -7.65901e+02 -9.02673e+02
2.88000e+04 1.44000e+02 -6.18484e+02 -2.67697e+02 -9.69270e+02 -8.33313e+02 -7.63973e+02 -9.02653e+02
2.88800e+04 1.44000e+02 -6.18484e+02 -2.67697e+02 -9.69270e+02 -8.32342e+02 -7.62038e+02 -9.02645e+02
2.89600e+04 1.44000e+02 -6.18484e+02 -2.67697e+02 -9.69270e+02 -8.31372e+02 -7.60094e+02 -9.02650e+02
2.90400e+04 1.45000e+02 -7.12891e+02 -6.14688e+02 -8.11094e+02 -8.30404e+02 -7.58139e+02 -9.02668e+02
2.91200e+04 1.45000e+02 -7.12891e+02 -6.14688e+02 -8.11094e+02 -8.29436e+02 -7.56175e+02 -9.02698e+02
2.92000e+04 1.46000e+02 -6.01065e+02 -3.51257e+02 -8.50873e+02 -8.28469e+02 -7.54199e+02 -9.02739e+02
2.92800e+04 1.46000e+02 -6.01065e+02 -3.51257e+02 -8.50873e+02 -8.27502e+02 -7.52211e+02 -9.02793e+02
2.93600e+04 1.46000e+02 -6.01065e+02 -3.51257e+02 -8.50873e+02 -8.26533e+02 -7.50211e+02 -9.02855e+02
2.94400e+04 1.47000e+02 -7.15407e+02 -5.45550e+02 -8.85264e+02 -8.25564e+02 -7.48197e+02 -9.02930e+02
2.95200e+04 1.47000e+02 -7.15407e+02 -5.45550e+02 -8.85264e+02 -8.24591e+02 -7.46170e+02 -9.03013e+02
2.96000e+04 1.48000e+02 -5.59831e+02 -3.69077e+02 -7.50584e+02 -8.23616e+02 -7.44126e+02 -9.03107e+02
2.96800e+04 1.48000e+02 -5.59831e+02 -3.69077e+02 -7.50584e+02 -8.22637e+02 -7.42066e+02 -9.03208e+02
2.97600e+04 1.48000e+02 -5.59831e+02 -3.69077e+02 -7.50584e+02 -8.21654e+02 -7.39990e+02 -9.03318e+02
2.98400e+04 1.49000e+02 -6.19897e+02 -1.79471e+02 -1.06032e+03 -8.20666e+02 -7.37895e+02 -9.03437e+02
2.99200e+04 1.49000e+02 -6.19897e+02 -1.79471e+02 -1.06032e+03 -8.19671e+02 -7.35781e+02 -9.03561e+02
3.00000e+04 1.50000e+02 -6.69134e+02 -4.37475e+02 -9.00793e+02 -8.18671e+02 -7.33648e+02 -9.03694e+02
3.00800e+04 1.50000e+02 -6.69134e+02 -4.37475e+02 -9.00793e+02 -8.17662e+02 -7.31493e+02 -9.03831e+02
3.01600e+04 1.50000e+02 -6.69134e+02 -4.37475e+02 -9.00793e+02 -8.16646e+02 -7.29316e+02 -9.03976e+02
3.02400e+04 1.51000e+02 -6.59623e+02 -3.65062e+02 -9.54184e+02 -8.15620e+02 -7.27116e+02 -9.04124e+02
3.03200e+04 1.51000e+02 -6.59623e+02 -3.65062e+02 -9.54184e+02 -8.14584e+02 -7.24891e+02 -9.04277e+02
3.04000e+04 1.52000e+02 -5.57178e+02 -2.53095e+02 -8.61261e+02 -8.13538e+02 -7.22641e+02 -9.04434e+02
3.04800e+04 1.52000e+02 -5.57178e+02 -2.53095e+02 -8.61261e+02 -8.12480e+02 -7.20365e+02 -9.04595e+02
3.05600e+04 1.52000e+02 -5.57178e+02 -2.53095e+02 -8.61261e+02 -8.11410e+02 -7.18062e+02 -9.04759e+02
3.06400e+04 1.53000e+02 -5.53286e+02 -1.58448e+02 -9.48123e+02 -8.10328e+02 -7.15731e+02 -9.04925e+02
3.07200e+04 1.53000e+02 -5.53286e+02 -1.58448e+02 -9.48123e+02 -8.09231e+02 -7.13370e+02 -9.05092e+02
3.08000e+04 1.54000e+02 -4.61518e+02 -2.06727e+02 -7.16309e+02 -8.08120e+02 -7.10979e+02 -9.05261e+02
3.08800e+04 1.54000e+02 -4.61518e+02 -2.06727e+02 -7.16309e+02 -8.06994e+02 -7.08558e+02 -9.05430e+02
3.09600e+04 1.54000e+02 -4.61518e+02 -2.06727e+02 -7.16309e+02 -8.05852e+02 -7.06104e+02 -9.05600e+02
3.10400e+04 1.55000e+02 -7.28302e+02 -5.94415e+02 -8.62189e+02 -8.04694e+02 -7.03618e+02 -9.05770e+02
3.11200e+04 1.55000e+02 -7.28302e+02 -5.94415e+02 -8.62189e+02 -8.03518e+02 -7.01098e+02 -9.05938e+02
3.12000e+04 1.56000e+02 -6.59503e+02 -4.55876e+02 -8.63130e+02 -8.02326e+02 -6.98545e+02 -9.06106e+02
3.12800e+04 1.56000e+02 -6.59503e+02 -4.55876e+02 -8.63130e+02 -8.01114e+02 -6.95956e+02 -9.06273e+02
3.13600e+04 1.56000e+02 -6.59503e+02 -4.55876e+02 -8.63130e+02 -7.99885e+02 -6.93333e+02 -9.06437e+02
3.14400e+04 1.57000e+02 -6.30993e+02 -4.26378e+02 -8.35608e+02 -7.98636e+02 -6.90674e+02 -9.06598e+02
3.15200e+04 1.57000e+02 -6.30993e+02 -4.26378e+02 -8.35608e+02 -7.97368e+02 -6.87980e+02 -9.06757e+02
3.16000e+04 1.58000e+02 -5.17880e+02 -3.30651e+02 -7.05108e+02 -7.96080e+02 -6.85249e+02 -9.06912e+02
3.16800e+04 1.58000e+02 -5.17880e+02 -3.30651e+02 -7.05108e+02 -7.94773e+02 -6.82482e+02 -9.07063e+02
3.17600e+04 1.58000e+02 -5.17880e+02 -3.30651e+02 -7.05108e+02 -7.93445e+02 -6.79679e+02 -9.07211e+02
3.18400e+04 1.59000e+02 -6.03757e+02 -3.36510e+02 -8.71003e+02 -7.92096e+02 -6.76839e+02 -9.07353e+02
3.19200e+04 1.59000e+02 -6.03757e+02 -3.36510e+02 -8.71003e+02 -7.90727e+02 -6.73963e+02 -9.07491e+02
3.20000e+04 1.60000e+02 -5.96581e+02 -2.53030e+02 -9.40133e+02 -7.89337e+02 -6.71051e+02 -9.07624e+02
3.20800e+04 1.60000e+02 -5.96581e+02 -2.53030e+02 -9.40133e+02 -7.87927e+02 -6.68103e+02 -9.07752e+02
3.21600e+04 1.60000e+02 -5.96581e+02 -2.53030e+02 -9.40133e+02 -7.86497e+02 -6.65120e+02 -9.07873e+02
3.22400e+04 1.61000e+02 -6.29774e+02 -1.82194e+02 -1.07736e+03 -7.85046e+02 -6.62103e+02 -9.07988e+02
3.23200e+04 1.61000e+02 -6.29774e+02 -1.82194e+02 -1.07736e+03 -7.83574e+02 -6.59051e+02 -9.08097e+02
3.24000e+04 1.62000e+02 -6.38422e+02 -4.45682e+02 -8.31162e+02 -7.82083e+02 -6.55966e+02 -9.08200e+02
3.24800e+04 1.62000e+02 -6.38422e+02 -4.45682e+02 -8.31162e+02 -7.80572e+02 -6.52848e+02 -9.08295e+02
3.25600e+04 1.62000e+02 -6.38422e+02 -4.45682e+02 -8.31162e+02 -7.79041e+02 -6.49698e+02 -9.08384e+02
3.26400e+04 1.63000e+02 -5.94432e+02 -1.59883e+02 -1.02898e+03 -7.77491e+02 -6.46517e+02 -9.08465e+02
3.27200e+04 1.63000e+02 -5.94432e+02 -1.59883e+02 -1.02898e+03 -7.75922e+02 -6.43306e+02 -9.08538e+02
3.28000e+04 1.64000e+02 -7.67205e+02 -5.61572e+02 -9.72838e+02 -7.74334e+02 -6.40065e+02 -9.08603e+02
3.28800e+04 1.64000e+02 -7.67205e+02 -5.61572e+02 -9.72838e+02 -7.72729e+02 -6.36797e+02 -9.08660e+02
3.29600e+04 1.64000e+02 -7.67205e+02 -5.61572e+02 -9.72838e+02 -7.71106e+02 -6.33502e+02 -9.08709e+02
3.30400e+04 1.65000e+02 -5.68912e+02 -1.59570e+02 -9.78254e+02 -7.69466e+02 -6.30182e+02 -9.08749e+02
3.31200e+04 1.65000e+02 -5.68912e+02 -1.59570e+02 -9.78254e+02 -7.67809e+02 -6.26838e+02 -9.08781e+02
3.32000e+04 1.66000e+02 -6.79105e+02 -2.76354e+02 -1.08186e+03 -7.66137e+02 -6.23470e+02 -9.08804e+02
3.32800e+04 1.66000e+02 -6.79105e+02 -2.76354e+02 -1.08186e+03 -7.64449e+02 -6.20081e+02 -9.08817e+02
3.33600e+04 1.66000e+02 -6.79105e+02 -2.76354e+02 -1.08186e+03 -7.62747e+02 -6.16672e+02 -9.08821e+02
3.34400e+04 1.67000e+02 -5.42621e+02 -1.57274e+02 -9.27968e+02 -7.61031e+02 -6.13245e+02 -9.08816e+02
3.35200e+04 1.67000e+02 -5.42621e+02 -1.57274e+02 -9.27968e+02 -7.59301e+02 -6.09801e+02 -9.08801e+02
3.36000e+04 1.68000e+02 -7.33981e+02 -4.70111e+02 -9.97851e+02 -7.57559e+02 -6.06341e+02 -9.08776e+02
3.36800e+04 1.68000e+02 -7.33981e+02 -4.70111e+02 -9.97851e+02 -7.55804e+02 -6.02868e+02 -9.08740e+02
3.37600e+04 1.68000e+02 -7.33981e+02 -4.70111e+02 -9.97851e+02 -7.54039e+02 -5.99382e+02 -9.08695e+02
3.38400e+04 1.69000e+02 -6.86363e+02 -4.86945e+02 -8.85780e+02 -7.52263e+02 -5.95887e+02 -9.08638e+02
3.39200e+04 1.69000e+02 -6.86363e+02 -4.86945e+02 -8.85780e+02 -7.50477e+02 -5.92382e+02 -9.08572e+02
3.40000e+04 1.70000e+02 -5.96044e+02 -2.60176e+02 -9.31912e+02 -7.48682e+02 -5.88870e+02 -9.08494e+02
3.40800e+04 1.70000e+02 -5.96044e+02 -2.60176e+02 -9.31912e+02 -7.46879e+02 -5.85353e+02 -9.08405e+02
3.41600e+04 1.70000e+02 -5.96044e+02 -2.60176e+02 -9.31912e+02 -7.45068e+02 -5.81831e+02 -9.08304e+02
3.42400e+04 1.71000e+02 -6.60537e+02 -4.44600e+02 -8.76474e+02 -7.43251e+02 -5.78308e+02 -9.08193e+02
3.43200e+04 1.71000e+02 -6.60537e+02 -4.44600e+02 -8.76474e+02 -7.41427e+02 -5.74784e+02 -9.08071e+02
3.44000e+04 1.72000e+02 -8.08852e+02 -5.82121e+02 -1.03558e+03 -7.39599e+02 -5.71261e+02 -9.07937e+02
3.44800e+04 1.72000e+02 -8.08852e+02 -5.82121e+02 -1.03558e+03 -7.37766e+02 -5.67740e+02 -9.07792e+02
3.45600e+04 1.72000e+02 -8.08852e+02 -5.82121e+02 -1.03558e+03 -7.35930e+02 -5.64224e+02 -9.07635e+02
3.46400e+04 1.73000e+02 -5.71515e+02 -2.48652e+02 -8.94378e+02 -7.34090e+02 -5.60713e+02 -9.07467e+02
3.47200e+04 1.73000e+02 -5.71515e+02 -2.48652e+02 -8.94378e+02 -7.32249e+02 -5.57211e+02 -9.07288e+02
3.48000e+04 1.74000e+02 -7.82703e+02 -5.71716e+02 -9.93690e+02 -7.30407e+02 -5.53716e+02 -9.07099e+02
3.48800e+04 1.74000e+02 -7.82703e+02 -5.71716e+02 -9.93690e+02 -7.28565e+02 -5.50232e+02 -9.06898e+02
3.49600e+04 1.74000e+02 -7.82703e+02 -5.71716e+02 -9.93690e+02 -7.26723e+02 -5.46759e+02 -9.06687e+02
3.50400e+04 1.75000e+02 -6.01033e+02 -4.30326e+02 -7.71740e+02 -7.24883e+02 -5.43300e+02 -9.06466e+02
3.51200e+04 1.75000e+02 -6.01033e+02 -4.30326e+02 -7.71740e+02 -7.23045e+02 -5.39854e+02 -9.06235e+02
3.52000e+04 1.76000e+02 -5.95011e+02 -2.55401e+02 -9.34620e+02 -7.21210e+02 -5.36424e+02 -9.05995e+02
3.52800e+04 1.76000e+02 -5.95011e+02 -2.55401e+02 -9.34620e+02 -7.19379e+02 -5.33011e+02 -9.05746e+02
3.53600e+04 1.76000e+02 -5.95011e+02 -2.55401e+02 -9.34620e+02 -7.17553e+02 -5.29616e+02 -9.05490e+02
3.54400e+04 1.77000e+02 -6.97311e+02 -4.62732e+02 -9.31890e+02 -7.15732e+02 -5.26240e+02 -9.05225e+02
3.55200e+04 1.77000e+02 -6.97311e+02 -4.62732e+02 -9.31890e+02 -7.13918e+02 -5.22883e+02 -9.04953e+02
3.56000e+04 1.78000e+02 -5.51169e+02 -2.46450e+02 -8.55889e+02 -7.12112e+02 -5.19549e+02 -9.04675e+02
3.56800e+04 1.78000e+02 -5.51169e+02 -2.46450e+02 -8.55889e+02 -7.10314e+02 -5.16235e+02 -9.04392e+02
3.57600e+04 1.78000e+02 -5.51169e+02 -2.46450e+02 -8.55889e+02 -7.08525e+02 -5.12946e+02 -9.04105e+02
3.58400e+04 1.79000e+02 -6.07091e+02 -4.31286e+02 -7.82897e+02 -7.06746e+02 -5.09679e+02 -9.03814e+02
3.59200e+04 1.79000e+02 -6.07091e+02 -4.31286e+02 -7.82897e+02 -7.04979e+02 -5.06438e+02 -9.03520e+02
3.60000e+04 1.80000e+02 -5.52269e+02 -2.39269e+02 -8.65269e+02 -7.03223e+02 -5.03223e+02 -9.03223e+02
3.60800e+04 1.80000e+02 -5.52269e+02 -2.39269e+02 -8.65269e+02 -7.01480e+02 -5.00034e+02 -9.02926e+02
3.61600e+04 1.80000e+02 -5.52269e+02 -2.39269e+02 -8.65269e+02 -6.99751e+02 -4.96872e+02 -9.02630e+02
3.62400e+04 1.81000e+02 -5.00100e+02 -2.31557e+02 -7.68644e+02 -6.98036e+02 -4.93738e+02 -9.02335e+02
3.63200e+04 1.81000e+02 -5.00100e+02 -2.31557e+02 -7.68644e+02 -6.96337e+02 -4.90633e+02 -9.02042e+02
3.64000e+04 1.82000e+02 -6.29501e+02 -5.40031e+02 -7.18971e+02 -6.94655e+02 -4.87558e+02 -9.01752e+02
3.64800e+04 1.82000e+02 -6.29501e+02 -5.40031e+02 -7.18971e+02 -6.92990e+02 -4.84513e+02 -9.01466e+02
3.65600e+04 1.82000e+02 -6.29501e+02 -5.40031e+02 -7.18971e+02 -6.91342e+02 -4.81499e+02 -9.01186e+02
3.66400e+04 1.83000e+02 -4.94778e+02 -2.26794e+02 -7.62762e+02 -6.89714e+02 -4.78517e+02 -9.00912e+02
3.67200e+04 1.83000e+02 -4.94778e+02 -2.26794e+02 -7.62762e+02 -6.88107e+02 -4.75568e+02 -9.00646e+02
3.68000e+04 1.84000e+02 -5.75712e+02 -4.53499e+02 -6.97925e+02 -6.86519e+02 -4.72651e+02 -9.00387e+02
3.68800e+04 1.84000e+02 -5.75712e+02 -4.53499e+02 -6.97925e+02 -6.84954e+02 -4.69769e+02 -9.00139e+02
3.69600e+04 1.84000e+02 -5.75712e+02 -4.53499e+02 -6.97925e+02 -6.83411e+02 -4.66922e+02 -8.99900e+02
3.70400e+04 1.85000e+02 -6.21541e+02 -2.50131e+02 -9.92950e+02 -6.81891e+02 -4.64109e+02 -8.99673e+02
3.71200e+04 1.85000e+02 -6.21541e+02 -2.50131e+02 -9.92950e+02 -6.80396e+02 -4.61334e+02 -8.99458e+02
3.72000e+04 1.86000e+02 -5.58456e+02 -1.34762e+02 -9.82149e+02 -6.78925e+02 -4.58594e+02 -8.99256e+02
3.72800e+04 1.86000e+02 -5.58456e+02 -1.34762e+02 -9.82149e+02 -6.77480e+02 -4.55893e+02 -8.99067e+02
3.73600e+04 1.86000e+02 -5.58456e+02 -1.34762e+02 -9.82149e+02 -6.76062e+02 -4.53231e+02 -8.98893e+02
3.74400e+04 1.87000e+02 -5.00280e+02 -1.47928e+02 -8.52631e+02 -6.74670e+02 -4.50607e+02 -8.98733e+02
3.75200e+04 1.87000e+02 -5.00280e+02 -1.47928e+02 -8.52631e+02 -6.73305e+02 -4.48022e+02 -8.98588e+02
3.76000e+04 1.88000e+02 -4.62160e+02 -2.23946e+02 -7.00374e+02 -6.71970e+02 -4.45480e+02 -8.98460e+02
3.76800e+04 1.88000e+02 -4.62160e+02 -2.23946e+02 -7.00374e+02 -6.70662e+02 -4.42977e+02 -8.98347e+02
3.77600e+04 1.88000e+02 -4.62160e+02 -2.23946e+02 -7.00374e+02 -6.69384e+02 -4.40517e+02 -8.98251e+02
3.78400e+04 1.89000e+02 -6.34793e+02 -3.48725e+02 -9.20861e+02 -6.68136e+02 -4.38100e+02 -8.98172e+02
3.79200e+04 1.89000e+02 -6.34793e+02 -3.48725e+02 -9.20861e+02 -6.66917e+02 -4.35725e+02 -8.98108e+02
3.80000e+04 1.90000e+02 -6.24988e+02 -2.57088e+02 -9.92887e+02 -6.65728e+02 -4.33395e+02 -8.98061e+02
3.80800e+04 1.90000e+02 -6.24988e+02 -2.57088e+02 -9.92887e+02 -6.64570e+02 -4.31109e+02 -8.98031e+02
3.81600e+04 1.90000e+02 -6.24988e+02 -2.57088e+02 -9.92887e+02 -6.63442e+02 -4.28868e+02 -8.98017e+02
3.82400e+04 1.91000e+02 -4.21082e+02 -2.03626e+02 -6.38539e+02 -6.62345e+02 -4.26672e+02 -8.98019e+02
3.83200e+04 1.91000e+02 -4.21082e+02 -2.03626e+02 -6.38539e+02 -6.61279e+02 -4.24523e+02 -8.98035e+02
3.84000e+04 1.92000e+02 -5.57356e+02 -1.57573e+02 -9.57138e+02 -6.60243e+02 -4.22419e+02 -8.98067e+02
3.84800e+04 1.92000e+02 -5.57356e+02 -1.57573e+02 -9.57138e+02 -6.59238e+02 -4.20363e+02 -8.98114e+02
3.85600e+04 1.92000e+02 -5.57356e+02 -1.57573e+02 -9.57138e+02 -6.58263e+02 -4.18353e+02 -8.98173e+02
3.86400e+04 1.93000e+02 -5.88601e+02 -2.52603e+02 -9.24600e+02 -6.57318e+02 -4.16392e+02 -8.98244e+02
3.87200e+04 1.93000e+02 -5.88601e+02 -2.52603e+02 -9.24600e+02 -6.56403e+02 -4.14478e+02 -8.98327e+02
3.88000e+04 1.94000e+02 -5.52606e+02 -2.27611e+02 -8.77600e+02 -6.55517e+02 -4.12612e+02 -8.98422e+02
3.88800e+04 1.94000e+02 -5.52606e+02 -2.27611e+02 -8.77600e+02 -6.54659e+02 -4.10794e+02 -8.98524e+02
3.89600e+04 1.94000e+02 -5.52606e+02 -2.27611e+02 -8.77600e+02 -6.53830e+02 -4.09023e+02 -8.98636e+02
3.90400e+04 1.95000e+02 -5.99263e+02 -3.37765e+02 -8.60761e+02 -6.53027e+02 -4.07300e+02 -8.98755e+02
3.91200e+04 1.95000e+02 -5.99263e+02 -3.37765e+02 -8.60761e+02 -6.52252e+02 -4.05626e+02 -8.98878e+02
3.92000e+04 1.96000e+02 -5.47230e+02 -3.32837e+02 -7.61623e+02 -6.51502e+02 -4.03998e+02 -8.99006e+02
3.92800e+04 1.96000e+02 -5.47230e+02 -3.32837e+02 -7.61623e+02 -6.50777e+02 -4.02418e+02 -8.99137e+02
3.93600e+04 1.96000e+02 -5.47230e+02 -3.32837e+02 -7.61623e+02 -6.50077e+02 -4.00884e+02 -8.99269e+02
3.94400e+04 1.97000e+02 -4.61567e+02 -2.14793e+02 -7.08340e+02 -6.49399e+02 -3.99397e+02 -8.99401e+02
3.95200e+04 1.97000e+02 -4.61567e+02 -2.14793e+02 -7.08340e+02 -6.48743e+02 -3.97956e+02 -8.99531e+02
3.96000e+04 1.98000e+02 -5.73631e+02 -3.40957e+02 -8.06305e+02 -6.48109e+02 -3.96559e+02 -8.99658e+02
3.96800e+04 1.98000e+02 -5.73631e+02 -3.40957e+02 -8.06305e+02 -6.47494e+02 -3.95207e+02 -8.99780e+02
3.97600e+04 1.98000e+02 -5.73631e+02 -3.40957e+02 -8.06305e+02 -6.46897e+02 -3.93898e+02 -8.99896e+02
3.98400e+04 1.99000e+02 -4.38835e+02 -2.00594e+02 -6.77077e+02 -6.46318e+02 -3.92632e+02 -9.00004e+02
3.99200e+04 1.99000e+02 -4.38835e+02 -2.00594e+02 -6.77077e+02 -6.45755e+02 -3.91407e+02 -9.00104e+02
4.00000e+04 2.00000e+02 -4.17950e+02 -2.00690e+02 -6.35209e+02 -6.45207e+02 -3.90223e+02 -9.00192e+02
4.00800e+04 2.00000e+02 -4.17950e+02 -2.00690e+02 -6.35209e+02 -6.44673e+02 -3.89078e+02 -9.00268e+02
4.01600e+04 2.00000e+02 -4.17950e+02 -2.00690e+02 -6.35209e+02 -6.44151e+02 -3.87970e+02 -9.00331e+02
4.02400e+04 2.01000e+02 -4.53732e+02 -1.92873e+02 -7.14592e+02 -6.43639e+02 -3.86899e+02 -9.00380e+02
4.03200e+04 2.01000e+02 -4.53732e+02 -1.92873e+02 -7.14592e+02 -6.43137e+02 -3.85863e+02 -9.00412e+02
4.04000e+04 2.02000e+02 -5.85268e+02 -2.53401e+02 -9.17135e+02 -6.42644e+02 -3.84860e+02 -9.00427e+02
4.04800e+04 2.02000e+02 -5.85268e+02 -2.53401e+02 -9.17135e+02 -6.42157e+02 -3.83890e+02 -9.00424e+02
4.05600e+04 2.02000e+02 -5.85268e+02 -2.53401e+02 -9.17135e+02 -6.41676e+02 -3.82949e+02 -9.00403e+02
4.06400e+04 2.03000e+02 -6.16814e+02 -3.48390e+02 -8.85239e+02 -6.41198e+02 -3.82036e+02 -9.00360e+02
4.07200e+04 2.03000e+02 -6.16814e+02 -3.48390e+02 -8.85239e+02 -6.40724e+02 -3.81151e+02 -9.00297e+02
4.08000e+04 2.04000e+02 -5.80807e+02 -2.51333e+02 -9.10281e+02 -6.40252e+02 -3.80292e+02 -9.00213e+02
4.08800e+04 2.04000e+02 -5.80807e+02 -2.51333e+02 -9.10281e+02 -6.39781e+02 -3.79455e+02 -9.00107e+02
4.09600e+04 2.04000e+02 -5.80807e+02 -2.51333e+02 -9.10281e+02 -6.39308e+02 -3.78639e+02 -8.99977e+02
4.10400e+04 2.05000e+02 -5.38117e+02 -3.24333e+02 -7.51901e+02 -6.38833e+02 -3.77843e+02 -8.99824e+02
4.11200e+04 2.05000e+02 -5.38117e+02 -3.24333e+02 -7.51901e+02 -6.38355e+02 -3.77065e+02 -8.99646e+02
4.12000e+04 2.06000e+02 -6.21159e+02 -3.51991e+02 -8.90327e+02 -6.37873e+02 -3.76302e+02 -8.99444e+02
4.12800e+04 2.06000e+02 -6.21159e+02 -3.51991e+02 -8.90327e+02 -6.37386e+02 -3.75553e+02 -8.99219e+02
4.13600e+04 2.06000e+02 -6.21159e+02 -3.51991e+02 -8.90327e+02 -6.36892e+02 -3.74817e+02 -8.98968e+02
4.14400e+04 2.07000e+02 -4.54613e+02 -2.43825e+02 -6.65401e+02 -6.36392e+02 -3.74090e+02 -8.98693e+02
4.15200e+04 2.07000e+02 -4.54613e+02 -2.43825e+02 -6.65401e+02 -6.35883e+02 -3.73372e+02 -8.98393e+02
4.16000e+04 2.08000e+02 -5.45841e+02 -2.39539e+02 -8.52142e+02 -6.35364e+02 -3.72661e+02 -8.98067e+02
4.16800e+04 2.08000e+02 -5.45841e+02 -2.39539e+02 -8.52142e+02 -6.34836e+02 -3.71955e+02 -8.97717e+02
4.17600e+04 2.08000e+02 -5.45841e+02 -2.39539e+02 -8.52142e+02 -6.34296e+02 -3.71251e+02 -8.97342e+02
4.18400e+04 2.09000e+02 -6.45608e+02 -4.18985e+02 -8.72231e+02 -6.33746e+02 -3.70550e+02 -8.96942e+02
4.19200e+04 2.09000e+02 -6.45608e+02 -4.18985e+02 -8.72231e+02 -6.33183e+02 -3.69848e+02 -8.96518e+02
4.20000e+04 2.10000e+02 -5.05727e+02 -2.28529e+02 -7.82925e+02 -6.32607e+02 -3.69144e+02 -8.96069e+02
4.20800e+04 2.10000e+02 -5.05727e+02 -2.28529e+02 -7.82925e+02 -6.32017e+02 -3.68438e+02 -8.95596e+02
4.21600e+04 2.10000e+02 -5.05727e+02 -2.28529e+02 -7.82925e+02 -6.31414e+02 -3.67728e+02 -8.95100e+02
4.22400e+04 2.11000e+02 -5.30711e+02 -2.39420e+02 -8.22002e+02 -6.30796e+02 -3.67012e+02 -8.94580e+02
4.23200e+04 2.11000e+02 -5.30711e+02 -2.39420e+02 -8.22002e+02 -6.30163e+02 -3.66289e+02 -8.94036e+02
4.24000e+04 2.12000e+02 -5.08730e+02 -2.34944e+02 -7.82516e+02 -6.29514e+02 -3.65558e+02 -8.93470e+02
4.24800e+04 2.12000e+02 -5.08730e+02 -2.34944e+02 -7.82516e+02 -6.28849e+02 -3.64818e+02 -8.92880e+02
4.25600e+04 2.12000e+02 -5.08730e+02 -2.34944e+02 -7.82516e+02 -6.28168e+02 -3.64068e+02 -8.92269e+02
4.26400e+04 2.13000e+02 -3.78674e+02 -1.99862e+02 -5.57486e+02 -6.27471e+02 -3.63307e+02 -8.91635e+02
4.27200e+04 2.13000e+02 -3.78674e+02 -1.99862e+02 -5.57486e+02 -6.26757e+02 -3.62534e+02 -8.90981e+02
4.28000e+04 2.14000e+02 -5.47433e+02 -3.21741e+02 -7.73125e+02 -6.26027e+02 -3.61749e+02 -8.90304e+02
4.28800e+04 2.14000e+02 -5.47433e+02 -3.21741e+02 -7.73125e+02 -6.25279e+02 -3.60951e+02 -8.89607e+02
4.29600e+04 2.14000e+02 -5.47433e+02 -3.21741e+02 -7.73125e+02 -6.24515e+02 -3.60140e+02 -8.88890e+02
4.30400e+04 2.15000e+02 -4.85972e+02 -2.00101e+02 -7.71843e+02 -6.23734e+02 -3.59314e+02 -8.88153e+02
4.31200e+04 2.15000e+02 -4.85972e+02 -2.00101e+02 -7.71843e+02 -6.22935e+02 -3.58474e+02 -8.87396e+02
4.32000e+04 2.16000e+02 -4.57355e+02 -2.23092e+02 -6.91617e+02 -6.22121e+02 -3.57621e+02 -8.86621e+02
4.32800e+04 2.16000e+02 -4.57355e+02 -2.23092e+02 -6.91617e+02 -6.21289e+02 -3.56751e+02 -8.85827e+02
4.33600e+04 2.16000e+02 -4.57355e+02 -2.23092e+02 -6.91617e+02 -6.20441e+02 -3.55868e+02 -8.85014e+02
4.34400e+04 2.17000e+02 -4.56784e+02 -2.22467e+02 -6.91100e+02 -6.19577e+02 -3.54970e+02 -8.84184e+02
4.35200e+04 2.17000e+02 -4.56784e+02 -2.22467e+02 -6.91100e+02 -6.18697e+02 -3.54058e+02 -8.83336e+02
4.36000e+04 2.18000e+02 -5.02625e+02 -3.46711e+02 -6.58540e+02 -6.17802e+02 -3.53131e+02 -8.82473e+02
4.36800e+04 2.18000e+02 -5.02625e+02 -3.46711e+02 -6.58540e+02 -6.16892e+02 -3.52191e+02 -8.81593e+02
4.37600e+04 2.18000e+02 -5.02625e+02 -3.46711e+02 -6.58540e+02 -6.15967e+02 -3.51238e+02 -8.80697e+02
4.38400e+04 2.19000e+02 -5.36464e+02 -3.20808e+02 -7.52121e+02 -6.15028e+02 -3.50271e+02 -8.79785e+02
4.39200e+04 2.19000e+02 -5.36464e+02 -3.20808e+02 -7.52121e+02 -6.14076e+02 -3.49291e+02 -8.78860e+02
4.40000e+04 2.20000e+02 -4.96740e+02 -2.24352e+02 -7.69129e+02 -6.13110e+02 -3.48300e+02 -8.77920e+02
4.40800e+04 2.20000e+02 -4.96740e+02 -2.24352e+02 -7.69129e+02 -6.12133e+02 -3.47298e+02 -8.76967e+02
4.41600e+04 2.20000e+02 -4.96740e+02 -2.24352e+02 -7.69129e+02 -6.11143e+02 -3.46285e+02 -8.76000e+02
4.42400e+04 2.21000e+02 -4.97489e+02 -2.27359e+02 -7.67619e+02 -6.10142e+02 -3.45262e+02 -8.75022e+02
4.43200e+04 2.21000e+02 -4.97489e+02 -2.27359e+02 -7.67619e+02 -6.09131e+02 -3.44231e+02 -8.74030e+02
4.44000e+04 2.22000e+02 -4.99735e+02 -2.31678e+02 -7.67791e+02 -6.08109e+02 -3.43191e+02 -8.73028e+02
4.44800e+04 2.22000e+02 -4.99735e+02 -2.31678e+02 -7.67791e+02 -6.07080e+02 -3.42144e+02 -8.72015e+02
4.45600e+04 2.22000e+02 -4.99735e+02 -2.31678e+02 -7.67791e+02 -6.06041e+02 -3.41090e+02 -8.70991e+02
4.46400e+04 2.23000e+02 -3.79467e+02 -2.01433e+02 -5.57500e+02 -6.04995e+02 -3.40032e+02 -8.69958e+02
4.47200e+04 2.23000e+02 -3.79467e+02 -2.01433e+02 -5.57500e+02 -6.03942e+02 -3.38968e+02 -8.68916e+02
4.48000e+04 2.24000e+02 -5.45141e+02 -2.44719e+02 -8.45563e+02 -6.02882e+02 -3.37901e+02 -8.67864e+02
4.48800e+04 2.24000e+02 -5.45141e+02 -2.44719e+02 -8.45563e+02 -6.01818e+02 -3.36831e+02 -8.66804e+02
4.49600e+04 2.24000e+02 -5.45141e+02 -2.44719e+02 -8.45563e+02 -6.00748e+02 -3.35760e+02 -8.65736e+02
4.50400e+04 2.25000e+02 -6.07209e+02 -4.14107e+02 -8.00311e+02 -5.99675e+02 -3.34688e+02 -8.64662e+02
4.51200e+04 2.25000e+02 -6.07209e+02 -4.14107e+02 -8.00311e+02 -5.98598e+02 -3.33615e+02 -8.63581e+02
4.52000e+04 2.26000e+02 -5.90195e+02 -4.12630e+02 -7.67759e+02 -5.97518e+02 -3.32544e+02 -8.62492e+02
4.52800e+04 2.26000e+02 -5.90195e+02 -4.12630e+02 -7.67759e+02 -5.96436e+02 -3.31474e+02 -8.61398e+02
4.53600e+04 2.26000e+02 -5.90195e+02 -4.12630e+02 -7.67759e+02 -5.95353e+02 -3.30408e+02 -8.60299e+02
4.54400e+04 2.27000e+02 -5.59179e+02 -3.29793e+02 -7.88566e+02 -5.94269e+02 -3.29345e+02 -8.59193e+02
4.55200e+04 2.27000e+02 -5.59179e+02 -3.29793e+02 -7.88566e+02 -5.93184e+02 -3.28285e+02 -8.58083e+02
4.56000e+04 2.28000e+02 -5.83992e+02 -4.18128e+02 -7.49856e+02 -5.92100e+02 -3.27232e+02 -8.56968e+02
4.56800e+04 2.28000e+02 -5.83992e+02 -4.18128e+02 -7.49856e+02 -5.91016e+02 -3.26184e+02 -8.55848e+02
4.57600e+04 2.28000e+02 -5.83992e+02 -4.18128e+02 -7.49856e+02 -5.89933e+02 -3.25143e+02 -8.54724e+02
4.58400e+04 2.29000e+02 -4.66281e+02 -2.01228e+02 -7.31334e+02 -5.88852e+02 -3.24108e+02 -8.53596e+02
4.59200e+04 2.29000e+02 -4.66281e+02 -2.01228e+02 -7.31334e+02 -5.87773e+02 -3.23082e+02 -8.52464e+02
4.60000e+04 2.30000e+02 -4.91671e+02 -3.06955e+02 -6.76388e+02 -5.86696e+02 -3.22064e+02 -8.51328e+02
4.60800e+04 2.30000e+02 -4.91671e+02 -3.06955e+02 -6.76388e+02 -5.85622e+02 -3.21055e+02 -8.50188e+02
4.61600e+04 2.30000e+02 -4.91671e+02 -3.06955e+02 -6.76388e+02 -5.84550e+02 -3.20055e+02 -8.49046e+02
4.62400e+04 2.31000e+02 -4.40498e+02 -2.00321e+02 -6.80676e+02 -5.83482e+02 -3.19065e+02 -8.47899e+02
4.63200e+04 2.31000e+02 -4.40498e+02 -2.00321e+02 -6.80676e+02 -5.82418e+02 -3.18085e+02 -8.46750e+02
4.64000e+04 2.32000e+02 -4.57546e+02 -2.96325e+02 -6.18768e+02 -5.81357e+02 -3.17116e+02 -8.45597e+02
4.64800e+04 2.32000e+02 -4.57546e+02 -2.96325e+02 -6.18768e+02 -5.80300e+02 -3.16158e+02 -8.44441e+02
4.65600e+04 2.32000e+02 -4.57546e+02 -2.96325e+02 -6.18768e+02 -5.79247e+02 -3.15212e+02 -8.43282e+02
4.66400e+04 2.33000e+02 -3.73268e+02 -1.08396e+02 -6.38141e+02 -5.78198e+02 -3.14277e+02 -8.42119e+02
4.67200e+04 2.33000e+02 -3.73268e+02 -1.08396e+02 -6.38141e+02 -5.77153e+02 -3.13354e+02 -8.40953e+02
4.68000e+04 2.34000e+02 -5.03511e+02 -2.29851e+02 -7.77172e+02 -5.76113e+02 -3.12442e+02 -8.39785e+02
4.68800e+04 2.34000e+02 -5.03511e+02 -2.29851e+02 -7.77172e+02 -5.75078e+02 -3.11544e+02 -8.38612e+02
4.69600e+04 2.34000e+02 -5.03511e+02 -2.29851e+02 -7.77172e+02 -5.74047e+02 -3.10657e+02 -8.37437e+02
4.70400e+04 2.35000e+02 -3.67238e+02 -1.95433e+02 -5.39042e+02 -5.73021e+02 -3.09783e+02 -8.36259e+02
4.71200e+04 2.35000e+02 -3.67238e+02 -1.95433e+02 -5.39042e+02 -5.72000e+02 -3.08921e+02 -8.35078e+02
4.72000e+04 2.36000e+02 -4.51515e+02 -1.30291e+02 -7.72739e+02 -5.70983e+02 -3.08073e+02 -8.33894e+02
4.72800e+04 2.36000e+02 -4.51515e+02 -1.30291e+02 -7.72739e+02 -5.69972e+02 -3.07238e+02 -8.32706e+02
4.73600e+04 2.36000e+02 -4.51515e+02 -1.30291e+02 -7.72739e+02 -5.68966e+02 -3.06416e+02 -8.31516e+02
4.74400e+04 2.37000e+02 -4.93951e+02 -3.14304e+02 -6.73597e+02 -5.67965e+02 -3.05606e+02 -8.30323e+02
4.75200e+04 2.37000e+02 -4.93951e+02 -3.14304e+02 -6.73597e+02 -5.66969e+02 -3.04811e+02 -8.29127e+02
4.76000e+04 2.38000e+02 -4.84417e+02 -2.02769e+02 -7.66064e+02 -5.65979e+02 -3.04029e+02 -8.27929e+02
4.76800e+04 2.38000e+02 -4.84417e+02 -2.02769e+02 -7.66064e+02 -5.64994e+02 -3.03260e+02 -8.26728e+02
4.77600e+04 2.38000e+02 -4.84417e+02 -2.02769e+02 -7.66064e+02 -5.64015e+02 -3.02505e+02 -8.25525e+02
4.78400e+04 2.39000e+02 -4.60801e+02 -2.22074e+02 -6.99527e+02 -5.63041e+02 -3.01763e+02 -8.24319e+02
4.79200e+04 2.39000e+02 -4.60801e+02 -2.22074e+02 -6.99527e+02 -5.62074e+02 -3.01036e+02 -8.23112e+02
4.80000e+04 2.40000e+02 -4.60766e+02 -2.23059e+02 -6.98473e+02 -5.61112e+02 -3.00322e+02 -8.21902e+02
4.80800e+04 2.40000e+02 -4.60766e+02 -2.23059e+02 -6.98473e+02 -5.60157e+02 -2.99623e+02 -8.20692e+02
4.81600e+04 2.40000e+02 -4.60766e+02 -2.23059e+02 -6.98473e+02 -5.59209e+02 -2.98938e+02 -8.19479e+02
4.82400e+04 2.41000e+02 -3.41451e+02 -1.84821e+02 -4.98082e+02 -5.58267e+02 -2.98269e+02 -8.18265e+02
4.83200e+04 2.41000e+02 -3.41451e+02 -1.84821e+02 -4.98082e+02 -5.57331e+02 -2.97612e+02 -8.17050e+02
4.84000e+04 2.42000e+02 -5.96914e+02 -4.43056e+02 -7.50772e+02 -5.56403e+02 -2.96971e+02 -8.15834e+02
4.84800e+04 2.42000e+02 -5.96914e+02 -4.43056e+02 -7.50772e+02 -5.55481e+02 -2.96345e+02 -8.14618e+02
4.85600e+04 2.42000e+02 -5.96914e+02 -4.43056e+02 -7.50772e+02 -5.54567e+02 -2.95733e+02 -8.13401e+02
4.86400e+04 2.43000e+02 -4.44555e+02 -2.12298e+02 -6.76812e+02 -5.53660e+02 -2.95137e+02 -8.12183e+02
4.87200e+04 2.43000e+02 -4.44555e+02 -2.12298e+02 -6.76812e+02 -5.52761e+02 -2.94555e+02 -8.10966e+02
4.88000e+04 2.44000e+02 -4.57791e+02 -2.20790e+02 -6.94792e+02 -5.51868e+02 -2.93988e+02 -8.09748e+02
4.88800e+04 2.44000e+02 -4.57791e+02 -2.20790e+02 -6.94792e+02 -5.50984e+02 -2.93437e+02 -8.08531e+02
4.89600e+04 2.44000e+02 -4.57791e+02 -2.20790e+02 -6.94792e+02 -5.50107e+02 -2.92901e+02 -8.07314e+02
4.90400e+04 2.45000e+02 -4.17248e+02 -1.98349e+02 -6.36147e+02 -5.49238e+02 -2.92378e+02 -8.06098e+02
4.91200e+04 2.45000e+02 -4.17248e+02 -1.98349e+02 -6.36147e+02 -5.48377e+02 -2.91871e+02 -8.04883e+02
4.92000e+04 2.46000e+02 -4.08897e+02 -1.63405e+02 -6.54388e+02 -5.47524e+02 -2.91380e+02 -8.03668e+02
4.92800e+04 2.46000e+02 -4.08897e+02 -1.63405e+02 -6.54388e+02 -5.46678e+02 -2.90902e+02 -8.02454e+02
4.93600e+04 2.46000e+02 -4.08897e+02 -1.63405e+02 -6.54388e+02 -5.45840e+02 -2.90438e+02 -8.01241e+02
4.94400e+04 2.47000e+02 -4.34046e+02 -2.11549e+02 -6.56543e+02 -5.45009e+02 -2.89989e+02 -8.00029e+02
4.95200e+04 2.47000e+02 -4.34046e+02 -2.11549e+02 -6.56543e+02 -5.44186e+02 -2.89553e+02 -7.98819e+02
4.96000e+04 2.48000e+02 -4.87734e+02 -1.93432e+02 -7.82036e+02 -5.43370e+02 -2.89131e+02 -7.97609e+02
4.96800e+04 2.48000e+02 -4.87734e+02 -1.93432e+02 -7.82036e+02 -5.42562e+02 -2.88722e+02 -7.96402e+02
4.97600e+04 2.48000e+02 -4.87734e+02 -1.93432e+02 -7.82036e+02 -5.41761e+02 -2.88326e+02 -7.95195e+02
4.98400e+04 2.49000e+02 -4.19186e+02 -1.23659e+02 -7.14713e+02 -5.40966e+02 -2.87942e+02 -7.93990e+02
4.99200e+04 2.49000e+02 -4.19186e+02 -1.23659e+02 -7.14713e+02 -5.40178e+02 -2.87570e+02 -7.92786e+02
5.00000e+04 2.50000e+02 -3.34834e+02 -7.62178e+01 -5.93451e+02 -5.39396e+02 -2.87209e+02 -7.91583e+02
5.00800e+04 2.50000e+02 -3.34834e+02 -7.62178e+01 -5.93451e+02 -5.38620e+02 -2.86859e+02 -7.90382e+02
5.01600e+04 2.50000e+02 -3.34834e+02 -7.62178e+01 -5.93451e+02 -5.37851e+02 -2.86519e+02 -7.89182e+02
5.02400e+04 2.51000e+02 -5.04474e+02 -3.18722e+02 -6.90225e+02 -5.37086e+02 -2.86190e+02 -7.87983e+02
5.03200e+04 2.51000e+02 -5.04474e+02 -3.18722e+02 -6.90225e+02 -5.36327e+02 -2.85868e+02 -7.86785e+02
5.04000e+04 2.52000e+02 -3.18912e+02 -1.61981e+02 -4.75843e+02 -5.35572e+02 -2.85557e+02 -7.85587e+02
5.04800e+04 2.52000e+02 -3.18912e+02 -1.61981e+02 -4.75843e+02 -5.34822e+02 -2.85252e+02 -7.84392e+02
5.05600e+04 2.52000e+02 -3.18912e+02 -1.61981e+02 -4.75843e+02 -5.34076e+02 -2.84955e+02 -7.83196e+02
5.06400e+04 2.53000e+02 -5.90607e+02 -4.37711e+02 -7.43502e+02 -5.33333e+02 -2.84665e+02 -7.82001e+02
5.07200e+04 2.53000e+02 -5.90607e+02 -4.37711e+02 -7.43502e+02 -5.32594e+02 -2.84380e+02 -7.80808e+02
5.08000e+04 2.54000e+02 -5.04449e+02 -1.93415e+02 -8.15483e+02 -5.31858e+02 -2.84101e+02 -7.79614e+02
5.08800e+04 2.54000e+02 -5.04449e+02 -1.93415e+02 -8.15483e+02 -5.31124e+02 -2.83827e+02 -7.78422e+02
5.09600e+04 2.54000e+02 -5.04449e+02 -1.93415e+02 -8.15483e+02 -5.30392e+02 -2.83557e+02 -7.77228e+02
5.10400e+04 2.55000e+02 -5.00819e+02 -3.79861e+02 -6.21777e+02 -5.29663e+02 -2.83290e+02 -7.76035e+02
5.11200e+04 2.55000e+02 -5.00819e+02 -3.79861e+02 -6.21777e+02 -5.28934e+02 -2.83026e+02 -7.74842e+02
5.12000e+04 2.56000e+02 -4.91980e+02 -3.84358e+02 -5.99601e+02 -5.28206e+02 -2.82764e+02 -7.73648e+02
5.12800e+04 2.56000e+02 -4.91980e+02 -3.84358e+02 -5.99601e+02 -5.27480e+02 -2.82504e+02 -7.72455e+02
5.13600e+04 2.56000e+02 -4.91980e+02 -3.84358e+02 -5.99601e+02 -5.26753e+02 -2.82245e+02 -7.71261e+02
5.14400e+04 2.57000e+02 -3.35994e+02 -1.78773e+02 -4.93215e+02 -5.26026e+02 -2.81987e+02 -7.70066e+02
5.15200e+04 2.57000e+02 -3.35994e+02 -1.78773e+02 -4.93215e+02 -5.25299e+02 -2.81727e+02 -7.68870e+02
5.16000e+04 2.58000e+02 -3.37959e+02 -8.09943e+01 -5.94924e+02 -5.24571e+02 -2.81467e+02 -7.67674e+02
5.16800e+04 2.58000e+02 -3.37959e+02 -8.09943e+01 -5.94924e+02 -5.23841e+02 -2.81206e+02 -7.66477e+02
5.17600e+04 2.58000e+02 -3.37959e+02 -8.09943e+01 -5.94924e+02 -5.23111e+02 -2.80943e+02 -7.65279e+02
5.18400e+04 2.59000e+02 -3.30106e+02 -2.67689e+02 -3.92522e+02 -5.22378e+02 -2.80678e+02 -7.64079e+02
5.19200e+04 2.59000e+02 -3.30106e+02 -2.67689e+02 -3.92522e+02 -5.21644e+02 -2.80410e+02 -7.62878e+02
5.20000e+04 2.60000e+02 -3.70632e+02 -1.04523e+02 -6.36740e+02 -5.20907e+02 -2.80138e+02 -7.61676e+02
5.20800e+04 2.60000e+02 -3.70632e+02 -1.04523e+02 -6.36740e+02 -5.20168e+02 -2.79863e+02 -7.60474e+02
5.21600e+04 2.60000e+02 -3.70632e+02 -1.04523e+02 -6.36740e+02 -5.19426e+02 -2.79583e+02 -7.59269e+02
5.22400e+04 2.61000e+02 -2.94737e+02 -1.75423e+02 -4.14052e+02 -5.18681e+02 -2.79298e+02 -7.58063e+02
5.23200e+04 2.61000e+02 -2.94737e+02 -1.75423e+02 -4.14052e+02 -5.17932e+02 -2.79008e+02 -7.56856e+02
5.24000e+04 2.62000e+02 -3.74647e+02 -1.71847e+02 -5.77446e+02 -5.17180e+02 -2.78713e+02 -7.55647e+02
5.24800e+04 2.62000e+02 -3.74647e+02 -1.71847e+02 -5.77446e+02 -5.16425e+02 -2.78412e+02 -7.54438e+02
5.25600e+04 2.62000e+02 -3.74647e+02 -1.71847e+02 -5.77446e+02 -5.15666e+02 -2.78105e+02 -7.53227e+02
5.26400e+04 2.63000e+02 -4.48839e+02 -3.03928e+02 -5.93750e+02 -5.14903e+02 -2.77790e+02 -7.52015e+02
5.27200e+04 2.63000e+02 -4.48839e+02 -3.03928e+02 -5.93750e+02 -5.14136e+02 -2.77470e+02 -7.50802e+02
5.28000e+04 2.64000e+02 -3.76521e+02 -1.97106e+02 -5.55935e+02 -5.13365e+02 -2.77143e+02 -7.49587e+02
5.28800e+04 2.64000e+02 -3.76521e+02 -1.97106e+02 -5.55935e+02 -5.12590e+02 -2.76808e+02 -7.48372e+02
5.29600e+04 2.64000e+02 -3.76521e+02 -1.97106e+02 -5.55935e+02 -5.11811e+02 -2.76466e+02 -7.47156e+02
5.30400e+04 2.65000e+02 -4.34033e+02 -2.74933e+02 -5.93132e+02 -5.11028e+02 -2.76118e+02 -7.45939e+02
5.31200e+04 2.65000e+02 -4.34033e+02 -2.74933e+02 -5.93132e+02 -5.10241e+02 -2.75761e+02 -7.44721e+02
5.32000e+04 2.66000e+02 -3.33595e+02 -1.75821e+02 -4.91370e+02 -5.09450e+02 -2.75398e+02 -7.43502e+02
5.32800e+04 2.66000e+02 -3.33595e+02 -1.75821e+02 -4.91370e+02 -5.08655e+02 -2.75027e+02 -7.42283e+02
5.33600e+04 2.66000e+02 -3.33595e+02 -1.75821e+02 -4.91370e+02 -5.07856e+02 -2.74650e+02 -7.41063e+02
5.34400e+04 2.67000e+02 -4.20712e+02 -2.71181e+02 -5.70243e+02 -5.07054e+02 -2.74265e+02 -7.39844e+02
5.35200e+04 2.67000e+02 -4.20712e+02 -2.71181e+02 -5.70243e+02 -5.06248e+02 -2.73873e+02 -7.38623e+02
5.36000e+04 2.68000e+02 -3.78086e+02 -1.97448e+02 -5.58725e+02 -5.05438e+02 -2.73475e+02 -7.37402e+02
5.36800e+04 2.68000e+02 -3.78086e+02 -1.97448e+02 -5.58725e+02 -5.04625e+02 -2.73070e+02 -7.36180e+02
5.37600e+04 2.68000e+02 -3.78086e+02 -1.97448e+02 -5.58725e+02 -5.03809e+02 -2.72659e+02 -7.34959e+02
5.38400e+04 2.69000e+02 -3.76935e+02 -1.72866e+02 -5.81003e+02 -5.02989e+02 -2.72241e+02 -7.33737e+02
5.39200e+04 2.69000e+02 -3.76935e+02 -1.72866e+02 -5.81003e+02 -5.02166e+02 -2.71819e+02 -7.32514e+02
5.40000e+04 2.70000e+02 -3.28163e+02 -1.22902e+02 -5.33424e+02 -5.01341e+02 -2.71391e+02 -7.31291e+02
5.40800e+04 2.70000e+02 -3.28163e+02 -1.22902e+02 -5.33424e+02 -5.00512e+02 -2.70958e+02 -7.30067e+02
5.41600e+04 2.70000e+02 -3.28163e+02 -1.22902e+02 -5.33424e+02 -4.99681e+02 -2.70520e+02 -7.28842e+02
5.42400e+04 2.71000e+02 -3.33932e+02 -1.72455e+02 -4.95408e+02 -4.98847e+02 -2.70078e+02 -7.27616e+02
5.43200e+04 2.71000e+02 -3.33932e+02 -1.72455e+02 -4.95408e+02 -4.98011e+02 -2.69632e+02 -7.26389e+02
5.44000e+04 2.72000e+02 -3.33321e+02 -1.20033e+02 -5.46609e+02 -4.97171e+02 -2.69183e+02 -7.25160e+02
5.44800e+04 2.72000e+02 -3.33321e+02 -1.20033e+02 -5.46609e+02 -4.96330e+02 -2.68730e+02 -7.23929e+02
5.45600e+04 2.72000e+02 -3.33321e+02 -1.20033e+02 -5.46609e+02 -4.95485e+02 -2.68274e+02 -7.22696e+02
5.46400e+04 2.73000e+02 -3.24753e+02 -1.12067e+02 -5.37439e+02 -4.94638e+02 -2.67816e+02 -7.21461e+02
5.47200e+04 2.73000e+02 -3.24753e+02 -1.12067e+02 -5.37439e+02 -4.93789e+02 -2.67355e+02 -7.20223e+02
5.48000e+04 2.74000e+02 -2.92851e+02 -1.29535e+02 -4.56166e+02 -4.92937e+02 -2.66893e+02 -7.18981e+02
5.48800e+04 2.74000e+02 -2.92851e+02 -1.29535e+02 -4.56166e+02 -4.92083e+02 -2.66429e+02 -7.17737e+02
5.49600e+04 2.74000e+02 -2.92851e+02 -1.29535e+02 -4.56166e+02 -4.91226e+02 -2.65965e+02 -7.16488e+02
5.50400e+04 2.75000e+02 -2.88699e+02 -5.47780e+01 -5.22619e+02 -4.90366e+02 -2.65499e+02 -7.15234e+02
5.51200e+04 2.75000e+02 -2.88699e+02 -5.47780e+01 -5.22619e+02 -4.89504e+02 -2.65033e+02 -7.13975e+02
5.52000e+04 2.76000e+02 -3.73611e+02 -1.71978e+02 -5.75243e+02 -4.88638e+02 -2.64566e+02 -7.12711e+02
5.52800e+04 2.76000e+02 -3.73611e+02 -1.71978e+02 -5.75243e+02 -4.87770e+02 -2.64100e+02 -7.11440e+02
5.53600e+04 2.76000e+02 -3.73611e+02 -1.71978e+02 -5.75243e+02 -4.86898e+02 -2.63634e+02 -7.10163e+02
5.54400e+04 2.77000e+02 -4.13136e+02 -1.23628e+02 -7.02644e+02 -4.86023e+02 -2.63168e+02 -7.08878e+02
5.55200e+04 2.77000e+02 -4.13136e+02 -1.23628e+02 -7.02644e+02 -4.85145e+02 -2.62703e+02 -7.07587e+02
5.56000e+04 2.78000e+02 -2.83403e+02 -3.20812e+01 -5.34725e+02 -4.84263e+02 -2.62239e+02 -7.06287e+02
5.56800e+04 2.78000e+02 -2.83403e+02 -3.20812e+01 -5.34725e+02 -4.83378e+02 -2.61777e+02 -7.04979e+02
5.57600e+04 2.78000e+02 -2.83403e+02 -3.20812e+01 -5.34725e+02 -4.82488e+02 -2.61315e+02 -7.03661e+02
5.58400e+04 2.79000e+02 -3.30077e+02 -1.74012e+02 -4.86142e+02 -4.81594e+02 -2.60854e+02 -7.02333e+02
5.59200e+04 2.79000e+02 -3.30077e+02 -1.74012e+02 -4.86142e+02 -4.80695e+02 -2.60396e+02 -7.00995e+02
5.60000e+04 2.80000e+02 -2.49435e+02 -6.87937e+01 -4.30076e+02 -4.79793e+02 -2.59939e+02 -6.99647e+02
5.60800e+04 2.80000e+02 -2.49435e+02 -6.87937e+01 -4.30076e+02 -4.78885e+02 -2.59484e+02 -6.98287e+02
5.61600e+04 2.80000e+02 -2.49435e+02 -6.87937e+01 -4.30076e+02 -4.77973e+02 -2.59030e+02 -6.96916e+02
5.62400e+04 2.81000e+02 -2.48969e+02 -1.40392e+02 -3.57546e+02 -4.77055e+02 -2.58578e+02 -6.95533e+02
5.63200e+04 2.81000e+02 -2.48969e+02 -1.40392e+02 -3.57546e+02 -4.76133e+02 -2.58127e+02 -6.94138e+02
5.64000e+04 2.82000e+02 -2.85775e+02 -2.36638e+02 -3.34913e+02 -4.75204e+02 -2.57679e+02 -6.92730e+02
5.64800e+04 2.82000e+02 -2.85775e+02 -2.36638e+02 -3.34913e+02 -4.74270e+02 -2.57230e+02 -6.91309e+02
5.65600e+04 2.82000e+02 -2.85775e+02 -2.36638e+02 -3.34913e+02 -4.73330e+02 -2.56785e+02 -6.89874e+02
5.66400e+04 2.83000e+02 -4.53410e+02 -2.24026e+02 -6.82794e+02 -4.72383e+02 -2.56341e+02 -6.88426e+02
5.67200e+04 2.83000e+02 -4.53410e+02 -2.24026e+02 -6.82794e+02 -4.71431e+02 -2.55897e+02 -6.86964e+02
5.68000e+04 2.84000e+02 -3.00856e+02 -1.26600e+02 -4.75113e+02 -4.70472e+02 -2.55455e+02 -6.85488e+02
5.68800e+04 2.84000e+02 -3.00856e+02 -1.26600e+02 -4.75113e+02 -4.69506e+02 -2.55014e+02 -6.83998e+02
5.69600e+04 2.84000e+02 -3.00856e+02 -1.26600e+02 -4.75113e+02 -4.68532e+02 -2.54572e+02 -6.82493e+02
5.70400e+04 2.85000e+02 -2.94067e+02 -1.32615e+02 -4.55519e+02 -4.67552e+02 -2.54131e+02 -6.80974e+02
5.71200e+04 2.85000e+02 -2.94067e+02 -1.32615e+02 -4.55519e+02 -4.66565e+02 -2.53690e+02 -6.79440e+02
5.72000e+04 2.86000e+02 -3.30399e+02 -1.69108e+02 -4.91690e+02 -4.65570e+02 -2.53249e+02 -6.77891e+02
5.72800e+04 2.86000e+02 -3.30399e+02 -1.69108e+02 -4.91690e+02 -4.64567e+02 -2.52806e+02 -6.76327e+02
5.73600e+04 2.86000e+02 -3.30399e+02 -1.69108e+02 -4.91690e+02 -4.63556e+02 -2.52363e+02 -6.74749e+02
5.74400e+04 2.87000e+02 -3.35662e+02 -2.17040e+02 -4.54284e+02 -4.62537e+02 -2.51918e+02 -6.73156e+02
5.75200e+04 2.87000e+02 -3.35662e+02 -2.17040e+02 -4.54284e+02 -4.61510e+02 -2.51471e+02 -6.71550e+02
5.76000e+04 2.88000e+02 -4.13026e+02 -1.74517e+02 -6.51535e+02 -4.60475e+02 -2.51021e+02 -6.69928e+02
5.76800e+04 2.88000e+02 -4.13026e+02 -1.74517e+02 -6.51535e+02 -4.59431e+02 -2.50569e+02 -6.68292e+02
5.77600e+04 2.88000e+02 -4.13026e+02 -1.74517e+02 -6.51535e+02 -4.58378e+02 -2.50112e+02 -6.66643e+02
5.78400e+04 2.89000e+02 -2.87255e+02 -2.15909e+02 -3.58602e+02 -4.57316e+02 -2.49652e+02 -6.64980e+02
5.79200e+04 2.89000e+02 -2.87255e+02 -2.15909e+02 -3.58602e+02 -4.56246e+02 -2.49188e+02 -6.63304e+02
5.80000e+04 2.90000e+02 -2.47696e+02 -7.19438e+01 -4.23449e+02 -4.55166e+02 -2.48718e+02 -6.61614e+02
5.80800e+04 2.90000e+02 -2.47696e+02 -7.19438e+01 -4.23449e+02 -4.54077e+02 -2.48242e+02 -6.59912e+02
5.81600e+04 2.90000e+02 -2.47696e+02 -7.19438e+01 -4.23449e+02 -4.52979e+02 -2.47761e+02 -6.58196e+02
5.82400e+04 2.91000e+02 -3.29104e+02 -1.17318e+02 -5.40890e+02 -4.51871e+02 -2.47273e+02 -6.56470e+02
5.83200e+04 2.91000e+02 -3.29104e+02 -1.17318e+02 -5.40890e+02 -4.50754e+02 -2.46778e+02 -6.54730e+02
5.84000e+04 2.92000e+02 -3.29882e+02 -1.24102e+02 -5.35662e+02 -4.49627e+02 -2.46274e+02 -6.52981e+02
5.84800e+04 2.92000e+02 -3.29882e+02 -1.24102e+02 -5.35662e+02 -4.48491e+02 -2.45762e+02 -6.51220e+02
5.85600e+04 2.92000e+02 -3.29882e+02 -1.24102e+02 -5.35662e+02 -4.47345e+02 -2.45243e+02 -6.49447e+02
5.86400e+04 2.93000e+02 -3.88903e+02 -2.61837e+02 -5.15968e+02 -4.46189e+02 -2.44713e+02 -6.47665e+02
5.87200e+04 2.93000e+02 -3.88903e+02 -2.61837e+02 -5.15968e+02 -4.45024e+02 -2.44174e+02 -6.45874e+02
5.88000e+04 2.94000e+02 -3.28930e+02 -1.70986e+02 -4.86875e+02 -4.43849e+02 -2.43625e+02 -6.44073e+02
5.88800e+04 2.94000e+02 -3.28930e+02 -1.70986e+02 -4.86875e+02 -4.42664e+02 -2.43065e+02 -6.42263e+02
5.89600e+04 2.94000e+02 -3.28930e+02 -1.70986e+02 -4.86875e+02 -4.41469e+02 -2.42495e+02 -6.40444e+02
5.90400e+04 2.95000e+02 -2.95179e+02 -5.27338e+01 -5.37624e+02 -4.40265e+02 -2.41914e+02 -6.38616e+02
5.91200e+04 2.95000e+02 -2.95179e+02 -5.27338e+01 -5.37624e+02 -4.39052e+02 -2.41322e+02 -6.36782e+02
5.92000e+04 2.96000e+02 -2.48958e+02 -4.65311e+01 -4.51386e+02 -4.37829e+02 -2.40718e+02 -6.34940e+02
5.92800e+04 2.96000e+02 -2.48958e+02 -4.65311e+01 -4.51386e+02 -4.36597e+02 -2.40103e+02 -6.33090e+02
5.93600e+04 2.96000e+02 -2.48958e+02 -4.65311e+01 -4.51386e+02 -4.35355e+02 -2.39476e+02 -6.31235e+02
5.94400e+04 2.97000e+02 -4.01263e+02 -1.80743e+02 -6.21784e+02 -4.34105e+02 -2.38837e+02 -6.29373e+02
5.95200e+04 2.97000e+02 -4.01263e+02 -1.80743e+02 -6.21784e+02 -4.32846e+02 -2.38187e+02 -6.27505e+02
5.96000e+04 2.98000e+02 -2.92747e+02 -5.88771e+01 -5.26617e+02 -4.31578e+02 -2.37524e+02 -6.25632e+02
5.96800e+04 2.98000e+02 -2.92747e+02 -5.88771e+01 -5.26617e+02 -4.30303e+02 -2.36851e+02 -6.23754e+02
5.97600e+04 2.98000e+02 -2.92747e+02 -5.88771e+01 -5.26617e+02 -4.29019e+02 -2.36166e+02 -6.21871e+02
5.98400e+04 2.99000e+02 -2.13761e+02 -8.32466e+01 -3.44275e+02 -4.27727e+02 -2.35470e+02 -6.19984e+02
5.99200e+04 2.99000e+02 -2.13761e+02 -8.32466e+01 -3.44275e+02 -4.26428e+02 -2.34763e+02 -6.18093e+02
6.00000e+04 3.00000e+02 -3.02463e+02 -1.46020e+02 -4.58907e+02 -4.25122e+02 -2.34046e+02 -6.16198e+02
6.00800e+04 3.00000e+02 -3.02463e+02 -1.46020e+02 -4.58907e+02 -4.23809e+02 -2.33318e+02 -6.14301e+02
6.01600e+04 3.00000e+02 -3.02463e+02 -1.46020e+02 -4.58907e+02 -4.22490e+02 -2.32580e+02 -6.12401e+02
6.02400e+04 3.01000e+02 -4.06625e+02 -3.03487e+02 -5.09763e+02 -4.21166e+02 -2.31833e+02 -6.10498e+02
6.03200e+04 3.01000e+02 -4.06625e+02 -3.03487e+02 -5.09763e+02 -4.19835e+02 -2.31078e+02 -6.08592e+02
6.04000e+04 3.02000e+02 -3.13839e+02 -4.70254e+01 -5.80653e+02 -4.18500e+02 -2.30313e+02 -6.06686e+02
6.04800e+04 3.02000e+02 -3.13839e+02 -4.70254e+01 -5.80653e+02 -4.17160e+02 -2.29542e+02 -6.04778e+02
6.05600e+04 3.02000e+02 -3.13839e+02 -4.70254e+01 -5.80653e+02 -4.15816e+02 -2.28762e+02 -6.02870e+02
6.06400e+04 3.03000e+02 -3.66488e+02 -1.70027e+02 -5.62949e+02 -4.14469e+02 -2.27976e+02 -6.00961e+02
6.07200e+04 3.03000e+02 -3.66488e+02 -1.70027e+02 -5.62949e+02 -4.13119e+02 -2.27185e+02 -5.99053e+02
6.08000e+04 3.04000e+02 -2.90618e+02 -1.33962e+02 -4.47274e+02 -4.11766e+02 -2.26388e+02 -5.97144e+02
6.08800e+04 3.04000e+02 -2.90618e+02 -1.33962e+02 -4.47274e+02 -4.10411e+02 -2.25585e+02 -5.95237e+02
6.09600e+04 3.04000e+02 -2.90618e+02 -1.33962e+02 -4.47274e+02 -4.09055e+02 -2.24780e+02 -5.93331e+02
6.10400e+04 3.05000e+02 -3.83750e+02 -4.88520e+01 -7.18649e+02 -4.07698e+02 -2.23970e+02 -5.91426e+02
6.11200e+04 3.05000e+02 -3.83750e+02 -4.88520e+01 -7.18649e+02 -4.06341e+02 -2.23157e+02 -5.89525e+02
6.12000e+04 3.06000e+02 -2.90199e+02 -1.27968e+02 -4.52429e+02 -4.04984e+02 -2.22343e+02 -5.87626e+02
6.12800e+04 3.06000e+02 -2.90199e+02 -1.27968e+02 -4.52429e+02 -4.03629e+02 -2.21527e+02 -5.85731e+02
6.13600e+04 3.06000e+02 -2.90199e+02 -1.27968e+02 -4.52429e+02 -4.02275e+02 -2.20711e+02 -5.83840e+02
6.14400e+04 3.07000e+02 -2.52244e+02 -6.87774e+01 -4.35711e+02 -4.00923e+02 -2.19894e+02 -5.81952e+02
6.15200e+04 3.07000e+02 -2.52244e+02 -6.87774e+01 -4.35711e+02 -3.99574e+02 -2.19077e+02 -5.80071e+02
6.16000e+04 3.08000e+02 -2.27831e+02 6.80686e+00 -4.62468e+02 -3.98228e+02 -2.18260e+02 -5.78196e+02
6.16800e+04 3.08000e+02 -2.27831e+02 6.80686e+00 -4.62468e+02 -3.96886e+02 -2.17445e+02 -5.76327e+02
6.17600e+04 3.08000e+02 -2.27831e+02 6.80686e+00 -4.62468e+02 -3.95549e+02 -2.16631e+02 -5.74466e+02
6.18400e+04 3.09000e+02 -3.65642e+02 -1.88698e+02 -5.42586e+02 -3.94216e+02 -2.15820e+02 -5.72612e+02
6.19200e+04 3.09000e+02 -3.65642e+02 -1.88698e+02 -5.42586e+02 -3.92889e+02 -2.15012e+02 -5.70767e+02
6.20000e+04 3.10000e+02 -2.92822e+02 -8.13314e+01 -5.04313e+02 -3.91568e+02 -2.14205e+02 -5.68931e+02
6.20800e+04 3.10000e+02 -2.92822e+02 -8.13314e+01 -5.04313e+02 -3.90254e+02 -2.13403e+02 -5.67105e+02
6.21600e+04 3.10000e+02 -2.92822e+02 -8.13314e+01 -5.04313e+02 -3.88947e+02 -2.12604e+02 -5.65290e+02
6.22400e+04 3.11000e+02 -3.71465e+02 -2.66489e+02 -4.76440e+02 -3.87648e+02 -2.11808e+02 -5.63487e+02
6.23200e+04 3.11000e+02 -3.71465e+02 -2.66489e+02 -4.76440e+02 -3.86356e+02 -2.11017e+02 -5.61696e+02
6.24000e+04 3.12000e+02 -1.39794e+02 5.32539e+01 -3.32841e+02 -3.85073e+02 -2.10229e+02 -5.59918e+02
6.24800e+04 3.12000e+02 -1.39794e+02 5.32539e+01 -3.32841e+02 -3.83800e+02 -2.09446e+02 -5.58154e+02
6.25600e+04 3.12000e+02 -1.39794e+02 5.32539e+01 -3.32841e+02 -3.82536e+02 -2.08667e+02 -5.56405e+02
6.26400e+04 3.13000e+02 -2.52674e+02 -7.84745e+01 -4.26873e+02 -3.81282e+02 -2.07892e+02 -5.54672e+02
6.27200e+04 3.13000e+02 -2.52674e+02 -7.84745e+01 -4.26873e+02 -3.80038e+02 -2.07122e+02 -5.52954e+02
6.28000e+04 3.14000e+02 -2.84827e+02 -1.22308e+02 -4.47345e+02 -3.78805e+02 -2.06356e+02 -5.51254e+02
6.28800e+04 3.14000e+02 -2.84827e+02 -1.22308e+02 -4.47345e+02 -3.77583e+02 -2.05594e+02 -5.49572e+02
6.29600e+04 3.14000e+02 -2.84827e+02 -1.22308e+02 -4.47345e+02 -3.76373e+02 -2.04837e+02 -5.47909e+02
6.30400e+04 3.15000e+02 -2.11262e+02 -9.32373e+01 -3.29287e+02 -3.75175e+02 -2.04084e+02 -5.46265e+02
6.31200e+04 3.15000e+02 -2.11262e+02 -9.32373e+01 -3.29287e+02 -3.73988e+02 -2.03336e+02 -5.44641e+02
6.32000e+04 3.16000e+02 -2.10488e+02 1.97918e+00 -4.22956e+02 -3.72815e+02 -2.02591e+02 -5.43038e+02
6.32800e+04 3.16000e+02 -2.10488e+02 1.97918e+00 -4.22956e+02 -3.71654e+02 -2.01850e+02 -5.41457e+02
6.33600e+04 3.16000e+02 -2.10488e+02 1.97918e+00 -4.22956e+02 -3.70506e+02 -2.01113e+02 -5.39899e+02
6.34400e+04 3.17000e+02 -3.66485e+02 -1.96904e+02 -5.36065e+02 -3.69372e+02 -2.00380e+02 -5.38364e+02
6.35200e+04 3.17000e+02 -3.66485e+02 -1.96904e+02 -5.36065e+02 -3.68251e+02 -1.99650e+02 -5.36851e+02
6.36000e+04 3.18000e+02 -2.93012e+02 -5.42248e+01 -5.31799e+02 -3.67144e+02 -1.98924e+02 -5.35363e+02
6.36800e+04 3.18000e+02 -2.93012e+02 -5.42248e+01 -5.31799e+02 -3.66050e+02 -1.98201e+02 -5.33900e+02
6.37600e+04 3.18000e+02 -2.93012e+02 -5.42248e+01 -5.31799e+02 -3.64971e+02 -1.97480e+02 -5.32463e+02
6.38400e+04 3.19000e+02 -2.84535e+02 -5.66027e+01 -5.12467e+02 -3.63907e+02 -1.96762e+02 -5.31051e+02
6.39200e+04 3.19000e+02 -2.84535e+02 -5.66027e+01 -5.12467e+02 -3.62856e+02 -1.96048e+02 -5.29665e+02
6.40000e+04 3.20000e+02 -2.45349e+02 -1.37496e+02 -3.53201e+02 -3.61820e+02 -1.95335e+02 -5.28305e+02
6.40800e+04 3.20000e+02 -2.45349e+02 -1.37496e+02 -3.53201e+02 -3.60799e+02 -1.94625e+02 -5.26973e+02
6.41600e+04 3.20000e+02 -2.45349e+02 -1.37496e+02 -3.53201e+02 -3.59792e+02 -1.93916e+02 -5.25668e+02
6.42400e+04 3.21000e+02 -3.30279e+02 -1.77893e+02 -4.82665e+02 -3.58800e+02 -1.93209e+02 -5.24390e+02
6.43200e+04 3.21000e+02 -3.30279e+02 -1.77893e+02 -4.82665e+02 -3.57822e+02 -1.92504e+02 -5.23139e+02
6.44000e+04 3.22000e+02 -4.29568e+02 -2.60939e+02 -5.98197e+02 -3.56858e+02 -1.91800e+02 -5.21916e+02
6.44800e+04 3.22000e+02 -4.29568e+02 -2.60939e+02 -5.98197e+02 -3.55909e+02 -1.91098e+02 -5.20720e+02
6.45600e+04 3.22000e+02 -4.29568e+02 -2.60939e+02 -5.98197e+02 -3.54975e+02 -1.90397e+02 -5.19552e+02
6.46400e+04 3.23000e+02 -3.18675e+02 -1.97827e+02 -4.39524e+02 -3.54054e+02 -1.89697e+02 -5.18411e+02
6.47200e+04 3.23000e+02 -3.18675e+02 -1.97827e+02 -4.39524e+02 -3.53147e+02 -1.88998e+02 -5.17297e+02
6.48000e+04 3.24000e+02 -2.48349e+02 -7.58731e+01 -4.20824e+02 -3.52255e+02 -1.88299e+02 -5.16210e+02
6.48800e+04 3.24000e+02 -2.48349e+02 -7.58731e+01 -4.20824e+02 -3.51375e+02 -1.87600e+02 -5.15149e+02
6.49600e+04 3.24000e+02 -2.48349e+02 -7.58731e+01 -4.20824e+02 -3.50509e+02 -1.86903e+02 -5.14115e+02
6.50400e+04 3.25000e+02 -2.92606e+02 -2.23507e+02 -3.61705e+02 -3.49656e+02 -1.86205e+02 -5.13106e+02
6.51200e+04 3.25000e+02 -2.92606e+02 -2.23507e+02 -3.61705e+02 -3.48815e+02 -1.85508e+02 -5.12122e+02
6.52000e+04 3.26000e+02 -2.82858e+02 3.29904e+01 -5.98706e+02 -3.47987e+02 -1.84811e+02 -5.11163e+02
6.52800e+04 3.26000e+02 -2.82858e+02 3.29904e+01 -5.98706e+02 -3.47170e+02 -1.84114e+02 -5.10227e+02
6.53600e+04 3.26000e+02 -2.82858e+02 3.29904e+01 -5.98706e+02 -3.46366e+02 -1.83417e+02 -5.09315e+02
6.54400e+04 3.27000e+02 -3.42281e+02 -1.78450e+02 -5.06112e+02 -3.45572e+02 -1.82719e+02 -5.08424e+02
6.55200e+04 3.27000e+02 -3.42281e+02 -1.78450e+02 -5.06112e+02 -3.44788e+02 -1.82021e+02 -5.07556e+02
6.56000e+04 3.28000e+02 -2.88008e+02 -8.16156e+01 -4.94400e+02 -3.44016e+02 -1.81323e+02 -5.06708e+02
6.56800e+04 3.28000e+02 -2.88008e+02 -8.16156e+01 -4.94400e+02 -3.43253e+02 -1.80625e+02 -5.05881e+02
6.57600e+04 3.28000e+02 -2.88008e+02 -8.16156e+01 -4.94400e+02 -3.42499e+02 -1.79926e+02 -5.05072e+02
6.58400e+04 3.29000e+02 -2.39797e+02 -6.89023e+01 -4.10691e+02 -3.41754e+02 -1.79226e+02 -5.04282e+02
6.59200e+04 3.29000e+02 -2.39797e+02 -6.89023e+01 -4.10691e+02 -3.41018e+02 -1.78527e+02 -5.03509e+02
6.60000e+04 3.30000e+02 -2.04906e+02 -8.50800e+01 -3.24731e+02 -3.40290e+02 -1.77827e+02 -5.02752e+02
6.60800e+04 3.30000e+02 -2.04906e+02 -8.50800e+01 -3.24731e+02 -3.39569e+02 -1.77127e+02 -5.02011e+02
6.61600e+04 3.30000e+02 -2.04906e+02 -8.50800e+01 -3.24731e+02 -3.38855e+02 -1.76425e+02 -5.01285e+02
6.62400e+04 3.31000e+02 -2.95615e+02 -1.39483e+02 -4.51747e+02 -3.38148e+02 -1.75724e+02 -5.00573e+02
6.63200e+04 3.31000e+02 -2.95615e+02 -1.39483e+02 -4.51747e+02 -3.37447e+02 -1.75022e+02 -4.99872e+02
6.64000e+04 3.32000e+02 -3.43112e+02 -1.76399e+02 -5.09825e+02 -3.36752e+02 -1.74320e+02 -4.99184e+02
6.64800e+04 3.32000e+02 -3.43112e+02 -1.76399e+02 -5.09825e+02 -3.36063e+02 -1.73619e+02 -4.98507e+02
6.65600e+04 3.32000e+02 -3.43112e+02 -1.76399e+02 -5.09825e+02 -3.35378e+02 -1.72916e+02 -4.97840e+02
6.66400e+04 3.33000e+02 -3.26614e+02 -2.00738e+02 -4.52491e+02 -3.34699e+02 -1.72214e+02 -4.97183e+02
6.67200e+04 3.33000e+02 -3.26614e+02 -2.00738e+02 -4.52491e+02 -3.34023e+02 -1.71512e+02 -4.96534e+02
6.68000e+04 3.34000e+02 -3.01565e+02 -2.23629e+02 -3.79501e+02 -3.33353e+02 -1.70811e+02 -4.95894e+02
6.68800e+04 3.34000e+02 -3.01565e+02 -2.23629e+02 -3.79501e+02 -3.32685e+02 -1.70110e+02 -4.95260e+02
6.69600e+04 3.34000e+02 -3.01565e+02 -2.23629e+02 -3.79501e+02 -3.32022e+02 -1.69410e+02 -4.94634e+02
6.70400e+04 3.35000e+02 -2.56050e+02 -1.48645e+02 -3.63455e+02 -3.31362e+02 -1.68711e+02 -4.94013e+02
6.71200e+04 3.35000e+02 -2.56050e+02 -1.48645e+02 -3.63455e+02 -3.30706e+02 -1.68013e+02 -4.93398e+02
6.72000e+04 3.36000e+02 -2.91177e+02 -1.73589e+02 -4.08765e+02 -3.30052e+02 -1.67317e+02 -4.92788e+02
6.72800e+04 3.36000e+02 -2.91177e+02 -1.73589e+02 -4.08765e+02 -3.29402e+02 -1.66623e+02 -4.92182e+02
6.73600e+04 3.36000e+02 -2.91177e+02 -1.73589e+02 -4.08765e+02 -3.28755e+02 -1.65930e+02 -4.91580e+02
6.74400e+04 3.37000e+02 -3.36852e+02 -1.21673e+02 -5.52031e+02 -3.28111e+02 -1.65239e+02 -4.90982e+02
6.75200e+04 3.37000e+02 -3.36852e+02 -1.21673e+02 -5.52031e+02 -3.27470e+02 -1.64551e+02 -4.90388e+02
6.76000e+04 3.38000e+02 -3.33089e+02 -2.71548e+02 -3.94630e+02 -3.26832e+02 -1.63867e+02 -4.89797e+02
6.76800e+04 3.38000e+02 -3.33089e+02 -2.71548e+02 -3.94630e+02 -3.26197e+02 -1.63185e+02 -4.89209e+02
6.77600e+04 3.38000e+02 -3.33089e+02 -2.71548e+02 -3.94630e+02 -3.25565e+02 -1.62507e+02 -4.88623e+02
6.78400e+04 3.39000e+02 -3.89286e+02 -2.57481e+02 -5.21092e+02 -3.24936e+02 -1.61833e+02 -4.88039e+02
6.79200e+04 3.39000e+02 -3.89286e+02 -2.57481e+02 -5.21092e+02 -3.24310e+02 -1.61163e+02 -4.87458e+02
6.80000e+04 3.40000e+02 -1.68926e+02 -1.08267e+02 -2.29586e+02 -3.23689e+02 -1.60498e+02 -4.86879e+02
6.80800e+04 3.40000e+02 -1.68926e+02 -1.08267e+02 -2.29586e+02 -3.23070e+02 -1.59838e+02 -4.86302e+02
6.81600e+04 3.40000e+02 -1.68926e+02 -1.08267e+02 -2.29586e+02 -3.22455e+02 -1.59184e+02 -4.85727e+02
6.82400e+04 3.41000e+02 -3.30284e+02 -1.11146e+02 -5.49422e+02 -3.21845e+02 -1.58535e+02 -4.85154e+02
6.83200e+04 3.41000e+02 -3.30284e+02 -1.11146e+02 -5.49422e+02 -3.21238e+02 -1.57893e+02 -4.84583e+02
6.84000e+04 3.42000e+02 -2.04897e+02 -4.97794e+01 -3.60014e+02 -3.20635e+02 -1.57257e+02 -4.84012e+02
6.84800e+04 3.42000e+02 -2.04897e+02 -4.97794e+01 -3.60014e+02 -3.20036e+02 -1.56628e+02 -4.83444e+02
6.85600e+04 3.42000e+02 -2.04897e+02 -4.97794e+01 -3.60014e+02 -3.19442e+02 -1.56007e+02 -4.82877e+02
6.86400e+04 3.43000e+02 -4.54550e+02 -3.97215e+02 -5.11885e+02 -3.18853e+02 -1.55394e+02 -4.82313e+02
6.87200e+04 3.43000e+02 -4.54550e+02 -3.97215e+02 -5.11885e+02 -3.18269e+02 -1.54789e+02 -4.81749e+02
6.88000e+04 3.44000e+02 -2.49466e+02 -7.50750e+01 -4.23858e+02 -3.17690e+02 -1.54194e+02 -4.81187e+02
6.88800e+04 3.44000e+02 -2.49466e+02 -7.50750e+01 -4.23858e+02 -3.17117e+02 -1.53608e+02 -4.80625e+02
6.89600e+04 3.44000e+02 -2.49466e+02 -7.50750e+01 -4.23858e+02 -3.16548e+02 -1.53032e+02 -4.80065e+02
6.90400e+04 3.45000e+02 -2.52485e+02 -7.11454e+01 -4.33825e+02 -3.15986e+02 -1.52466e+02 -4.79506e+02
6.91200e+04 3.45000e+02 -2.52485e+02 -7.11454e+01 -4.33825e+02 -3.15430e+02 -1.51912e+02 -4.78949e+02
6.92000e+04 3.46000e+02 -2.88972e+02 -1.27142e+02 -4.50801e+02 -3.14880e+02 -1.51368e+02 -4.78391e+02
6.92800e+04 3.46000e+02 -2.88972e+02 -1.27142e+02 -4.50801e+02 -3.14336e+02 -1.50838e+02 -4.77835e+02
6.93600e+04 3.46000e+02 -2.88972e+02 -1.27142e+02 -4.50801e+02 -3.13800e+02 -1.50320e+02 -4.77279e+02
6.94400e+04 3.47000e+02 -2.61657e+02 -6.65724e+01 -4.56742e+02 -3.13269e+02 -1.49815e+02 -4.76723e+02
6.95200e+04 3.47000e+02 -2.61657e+02 -6.65724e+01 -4.56742e+02 -3.12746e+02 -1.49323e+02 -4.76169e+02
6.96000e+04 3.48000e+02 -3.83435e+02 -2.92853e+02 -4.74017e+02 -3.12230e+02 -1.48847e+02 -4.75612e+02
6.96800e+04 3.48000e+02 -3.83435e+02 -2.92853e+02 -4.74017e+02 -3.11721e+02 -1.48385e+02 -4.75057e+02
6.97600e+04 3.48000e+02 -3.83435e+02 -2.92853e+02 -4.74017e+02 -3.11220e+02 -1.47939e+02 -4.74501e+02
6.98400e+04 3.49000e+02 -2.99845e+02 -1.38878e+02 -4.60812e+02 -3.10726e+02 -1.47508e+02 -4.73944e+02
6.99200e+04 3.49000e+02 -2.99845e+02 -1.38878e+02 -4.60812e+02 -3.10241e+02 -1.47094e+02 -4.73387e+02
7.00000e+04 3.50000e+02 -2.09833e+02 -8.74185e+01 -3.32248e+02 -3.09763e+02 -1.46698e+02 -4.72828e+02
7.00800e+04 3.50000e+02 -2.09833e+02 -8.74185e+01 -3.32248e+02 -3.09294e+02 -1.46320e+02 -4.72268e+02
7.01600e+04 3.50000e+02 -2.09833e+02 -8.74185e+01 -3.32248e+02 -3.08833e+02 -1.45960e+02 -4.71706e+02
7.02400e+04 3.51000e+02 -1.68956e+02 -1.09797e+02 -2.28114e+02 -3.08380e+02 -1.45618e+02 -4.71142e+02
7.03200e+04 3.51000e+02 -1.68956e+02 -1.09797e+02 -2.28114e+02 -3.07936e+02 -1.45296e+02 -4.70576e+02
7.04000e+04 3.52000e+02 -2.83904e+02 -1.65224e+02 -4.02584e+02 -3.07502e+02 -1.44994e+02 -4.70009e+02
7.04800e+04 3.52000e+02 -2.83904e+02 -1.65224e+02 -4.02584e+02 -3.07075e+02 -1.44713e+02 -4.69437e+02
7.05600e+04 3.52000e+02 -2.83904e+02 -1.65224e+02 -4.02584e+02 -3.06658e+02 -1.44451e+02 -4.68865e+02
7.06400e+04 3.53000e+02 -2.46827e+02 -7.02153e+01 -4.23439e+02 -3.06249e+02 -1.44211e+02 -4.68288e+02
7.07200e+04 3.53000e+02 -2.46827e+02 -7.02153e+01 -4.23439e+02 -3.05851e+02 -1.43993e+02 -4.67709e+02
7.08000e+04 3.54000e+02 -1.24734e+02 -1.22338e+02 -1.27130e+02 -3.05461e+02 -1.43796e+02 -4.67126e+02
7.08800e+04 3.54000e+02 -1.24734e+02 -1.22338e+02 -1.27130e+02 -3.05081e+02 -1.43622e+02 -4.66539e+02
7.09600e+04 3.54000e+02 -1.24734e+02 -1.22338e+02 -1.27130e+02 -3.04710e+02 -1.43470e+02 -4.65950e+02
7.10400e+04 3.55000e+02 -2.46932e+02 -1.54060e+02 -3.39804e+02 -3.04348e+02 -1.43340e+02 -4.65356e+02
7.11200e+04 3.55000e+02 -2.46932e+02 -1.54060e+02 -3.39804e+02 -3.03996e+02 -1.43234e+02 -4.64758e+02
7.12000e+04 3.56000e+02 -1.29747e+02 -1.27037e+02 -1.32458e+02 -3.03653e+02 -1.43150e+02 -4.64157e+02
7.12800e+04 3.56000e+02 -1.29747e+02 -1.27037e+02 -1.32458e+02 -3.03320e+02 -1.43089e+02 -4.63551e+02
7.13600e+04 3.56000e+02 -1.29747e+02 -1.27037e+02 -1.32458e+02 -3.02996e+02 -1.43051e+02 -4.62941e+02
7.14400e+04 3.57000e+02 -2.02683e+02 -1.44567e+02 -2.60798e+02 -3.02682e+02 -1.43036e+02 -4.62328e+02
7.15200e+04 3.57000e+02 -2.02683e+02 -1.44567e+02 -2.60798e+02 -3.02377e+02 -1.43044e+02 -4.61710e+02
7.16000e+04 3.58000e+02 -2.13224e+02 -5.68075e+01 -3.69640e+02 -3.02082e+02 -1.43075e+02 -4.61089e+02
7.16800e+04 3.58000e+02 -2.13224e+02 -5.68075e+01 -3.69640e+02 -3.01795e+02 -1.43128e+02 -4.60463e+02
7.17600e+04 3.58000e+02 -2.13224e+02 -5.68075e+01 -3.69640e+02 -3.01519e+02 -1.43203e+02 -4.59834e+02
7.18400e+04 3.59000e+02 -2.01040e+02 -8.96572e+01 -3.12423e+02 -3.01251e+02 -1.43300e+02 -4.59201e+02
7.19200e+04 3.59000e+02 -2.01040e+02 -8.96572e+01 -3.12423e+02 -3.00992e+02 -1.43419e+02 -4.58564e+02
7.20000e+04 3.60000e+02 -8.81967e+01 -2.67925e+01 -1.49601e+02 -3.00742e+02 -1.43559e+02 -4.57924e+02
7.20800e+04 3.60000e+02 -8.81967e+01 -2.67925e+01 -1.49601e+02 -3.00500e+02 -1.43720e+02 -4.57280e+02
7.21600e+04 3.60000e+02 -8.81967e+01 -2.67925e+01 -1.49601e+02 -3.00267e+02 -1.43901e+02 -4.56633e+02
7.22400e+04 3.61000e+02 -1.28797e+02 -2.38002e+01 -2.33794e+02 -3.00043e+02 -1.44102e+02 -4.55984e+02
7.23200e+04 3.61000e+02 -1.28797e+02 -2.38002e+01 -2.33794e+02 -2.99826e+02 -1.44322e+02 -4.55331e+02
7.24000e+04 3.62000e+02 -1.27333e+02 -2.67332e+01 -2.27934e+02 -2.99617e+02 -1.44560e+02 -4.54674e+02
7.24800e+04 3.62000e+02 -1.27333e+02 -2.67332e+01 -2.27934e+02 -2.99416e+02 -1.44816e+02 -4.54016e+02
7.25600e+04 3.62000e+02 -1.27333e+02 -2.67332e+01 -2.27934e+02 -2.99222e+02 -1.45089e+02 -4.53355e+02
7.26400e+04 3.63000e+02 -3.36891e+02 -1.18923e+02 -5.54859e+02 -2.99034e+02 -1.45377e+02 -4.52690e+02
7.27200e+04 3.63000e+02 -3.36891e+02 -1.18923e+02 -5.54859e+02 -2.98852e+02 -1.45681e+02 -4.52023e+02
7.28000e+04 3.64000e+02 -1.62693e+02 -9.99547e+01 -2.25432e+02 -2.98677e+02 -1.46000e+02 -4.51354e+02
7.28800e+04 3.64000e+02 -1.62693e+02 -9.99547e+01 -2.25432e+02 -2.98507e+02 -1.46332e+02 -4.50682e+02
7.29600e+04 3.64000e+02 -1.62693e+02 -9.99547e+01 -2.25432e+02 -2.98342e+02 -1.46677e+02 -4.50007e+02
7.30400e+04 3.65000e+02 -2.46127e+02 -1.42461e+02 -3.49794e+02 -2.98182e+02 -1.47034e+02 -4.49329e+02
7.31200e+04 3.65000e+02 -2.46127e+02 -1.42461e+02 -3.49794e+02 -2.98025e+02 -1.47401e+02 -4.48648e+02
7.32000e+04 3.66000e+02 -1.70470e+02 -1.09591e+02 -2.31349e+02 -2.97871e+02 -1.47777e+02 -4.47965e+02
7.32800e+04 3.66000e+02 -1.70470e+02 -1.09591e+02 -2.31349e+02 -2.97721e+02 -1.48164e+02 -4.47278e+02
7.33600e+04 3.66000e+02 -1.70470e+02 -1.09591e+02 -2.31349e+02 -2.97572e+02 -1.48557e+02 -4.46587e+02
7.34400e+04 3.67000e+02 -1.77893e+02 -1.17015e+01 -3.44084e+02 -2.97424e+02 -1.48957e+02 -4.45892e+02
7.35200e+04 3.67000e+02 -1.77893e+02 -1.17015e+01 -3.44084e+02 -2.97277e+02 -1.49363e+02 -4.45192e+02
7.36000e+04 3.68000e+02 -2.10973e+02 -1.51977e+02 -2.69968e+02 -2.97130e+02 -1.49773e+02 -4.44488e+02
7.36800e+04 3.68000e+02 -2.10973e+02 -1.51977e+02 -2.69968e+02 -2.96982e+02 -1.50187e+02 -4.43778e+02
7.37600e+04 3.68000e+02 -2.10973e+02 -1.51977e+02 -2.69968e+02 -2.96832e+02 -1.50603e+02 -4.43061e+02
7.38400e+04 3.69000e+02 -2.94732e+02 -8.43546e+01 -5.05110e+02 -2.96680e+02 -1.51021e+02 -4.42338e+02
7.39200e+04 3.69000e+02 -2.94732e+02 -8.43546e+01 -5.05110e+02 -2.96523e+02 -1.51439e+02 -4.41607e+02
7.40000e+04 3.70000e+02 -3.02133e+02 -1.77243e+02 -4.27024e+02 -2.96363e+02 -1.51856e+02 -4.40869e+02
7.40800e+04 3.70000e+02 -3.02133e+02 -1.77243e+02 -4.27024e+02 -2.96197e+02 -1.52272e+02 -4.40122e+02
7.41600e+04 3.70000e+02 -3.02133e+02 -1.77243e+02 -4.27024e+02 -2.96024e+02 -1.52684e+02 -4.39364e+02
7.42400e+04 3.71000e+02 -2.52555e+02 -1.55448e+02 -3.49662e+02 -2.95845e+02 -1.53093e+02 -4.38597e+02
7.43200e+04 3.71000e+02 -2.52555e+02 -1.55448e+02 -3.49662e+02 -2.95657e+02 -1.53498e+02 -4.37817e+02
7.44000e+04 3.72000e+02 -1.26444e+02 -1.22959e+02 -1.29929e+02 -2.95460e+02 -1.53895e+02 -4.37025e+02
7.44800e+04 3.72000e+02 -1.26444e+02 -1.22959e+02 -1.29929e+02 -2.95254e+02 -1.54287e+02 -4.36221e+02
7.45600e+04 3.72000e+02 -1.26444e+02 -1.22959e+02 -1.29929e+02 -2.95036e+02 -1.54670e+02 -4.35401e+02
7.46400e+04 3.73000e+02 -2.89798e+02 -1.25094e+02 -4.54502e+02 -2.94806e+02 -1.55045e+02 -4.34567e+02
7.47200e+04 3.73000e+02 -2.89798e+02 -1.25094e+02 -4.54502e+02 -2.94563e+02 -1.55409e+02 -4.33718e+02
7.48000e+04 3.74000e+02 -1.66384e+02 -1.03431e+02 -2.29338e+02 -2.94307e+02 -1.55762e+02 -4.32851e+02
7.48800e+04 3.74000e+02 -1.66384e+02 -1.03431e+02 -2.29338e+02 -2.94035e+02 -1.56104e+02 -4.31967e+02
7.49600e+04 3.74000e+02 -1.66384e+02 -1.03431e+02 -2.29338e+02 -2.93748e+02 -1.56433e+02 -4.31064e+02
7.50400e+04 3.75000e+02 -1.27286e+02 -2.49565e+01 -2.29616e+02 -2.93446e+02 -1.56749e+02 -4.30142e+02
7.51200e+04 3.75000e+02 -1.27286e+02 -2.49565e+01 -2.29616e+02 -2.93125e+02 -1.57049e+02 -4.29200e+02
7.52000e+04 3.76000e+02 -1.71457e+02 -1.11692e+02 -2.31222e+02 -2.92787e+02 -1.57335e+02 -4.28238e+02
7.52800e+04 3.76000e+02 -1.71457e+02 -1.11692e+02 -2.31222e+02 -2.92429e+02 -1.57604e+02 -4.27254e+02
7.53600e+04 3.76000e+02 -1.71457e+02 -1.11692e+02 -2.31222e+02 -2.92053e+02 -1.57857e+02 -4.26249e+02
7.54400e+04 3.77000e+02 -1.69145e+02 -1.08626e+02 -2.29664e+02 -2.91656e+02 -1.58093e+02 -4.25220e+02
7.55200e+04 3.77000e+02 -1.69145e+02 -1.08626e+02 -2.29664e+02 -2.91239e+02 -1.58310e+02 -4.24169e+02
7.56000e+04 3.78000e+02 -1.84800e+02 -5.94441e+00 -3.63657e+02 -2.90802e+02 -1.58509e+02 -4.23095e+02
7.56800e+04 3.78000e+02 -1.84800e+02 -5.94441e+00 -3.63657e+02 -2.90342e+02 -1.58687e+02 -4.21997e+02
7.57600e+04 3.78000e+02 -1.84800e+02 -5.94441e+00 -3.63657e+02 -2.89861e+02 -1.58846e+02 -4.20876e+02
7.58400e+04 3.79000e+02 -2.01252e+02 -1.42396e+02 -2.60108e+02 -2.89357e+02 -1.58984e+02 -4.19730e+02
7.59200e+04 3.79000e+02 -2.01252e+02 -1.42396e+02 -2.60108e+02 -2.88832e+02 -1.59102e+02 -4.18561e+02
7.60000e+04 3.80000e+02 -3.98685e+02 -3.19314e+02 -4.78057e+02 -2.88283e+02 -1.59199e+02 -4.17368e+02
7.60800e+04 3.80000e+02 -3.98685e+02 -3.19314e+02 -4.78057e+02 -2.87712e+02 -1.59274e+02 -4.16150e+02
7.61600e+04 3.80000e+02 -3.98685e+02 -3.19314e+02 -4.78057e+02 -2.87118e+02 -1.59327e+02 -4.14909e+02
7.62400e+04 3.81000e+02 -2.55080e+02 -1.44821e+02 -3.65339e+02 -2.86502e+02 -1.59360e+02 -4.13644e+02
7.63200e+04 3.81000e+02 -2.55080e+02 -1.44821e+02 -3.65339e+02 -2.85863e+02 -1.59369e+02 -4.12357e+02
7.64000e+04 3.82000e+02 -1.65996e+02 -1.08638e+02 -2.23353e+02 -2.85202e+02 -1.59358e+02 -4.11046e+02
7.64800e+04 3.82000e+02 -1.65996e+02 -1.08638e+02 -2.23353e+02 -2.84519e+02 -1.59325e+02 -4.09714e+02
7.65600e+04 3.82000e+02 -1.65996e+02 -1.08638e+02 -2.23353e+02 -2.83815e+02 -1.59270e+02 -4.08359e+02
7.66400e+04 3.83000e+02 -1.61095e+02 -4.86406e+01 -2.73550e+02 -2.83089e+02 -1.59194e+02 -4.06984e+02
7.67200e+04 3.83000e+02 -1.61095e+02 -4.86406e+01 -2.73550e+02 -2.82342e+02 -1.59097e+02 -4.05588e+02
7.68000e+04 3.84000e+02 -4.77153e+02 -1.81773e+02 -7.72534e+02 -2.81575e+02 -1.58979e+02 -4.04171e+02
7.68800e+04 3.84000e+02 -4.77153e+02 -1.81773e+02 -7.72534e+02 -2.80788e+02 -1.58841e+02 -4.02735e+02
7.69600e+04 3.84000e+02 -4.77153e+02 -1.81773e+02 -7.72534e+02 -2.79982e+02 -1.58683e+02 -4.01282e+02
7.70400e+04 3.85000e+02 -1.22890e+02 -1.22031e+02 -1.23748e+02 -2.79158e+02 -1.58505e+02 -3.99811e+02
7.71200e+04 3.85000e+02 -1.22890e+02 -1.22031e+02 -1.23748e+02 -2.78316e+02 -1.58310e+02 -3.98322e+02
7.72000e+04 3.86000e+02 -1.64238e+02 -1.11058e+02 -2.17418e+02 -2.77457e+02 -1.58095e+02 -3.96819e+02
7.72800e+04 3.86000e+02 -1.64238e+02 -1.11058e+02 -2.17418e+02 -2.76582e+02 -1.57864e+02 -3.95300e+02
7.73600e+04 3.86000e+02 -1.64238e+02 -1.11058e+02 -2.17418e+02 -2.75691e+02 -1.57615e+02 -3.93767e+02
7.74400e+04 3.87000e+02 -1.24948e+02 -1.21049e+02 -1.28847e+02 -2.74787e+02 -1.57352e+02 -3.92222e+02
7.75200e+04 3.87000e+02 -1.24948e+02 -1.21049e+02 -1.28847e+02 -2.73868e+02 -1.57072e+02 -3.90664e+02
7.76000e+04 3.88000e+02 -1.25010e+02 -1.20666e+02 -1.29354e+02 -2.72937e+02 -1.56779e+02 -3.89095e+02
7.76800e+04 3.88000e+02 -1.25010e+02 -1.20666e+02 -1.29354e+02 -2.71994e+02 -1.56471e+02 -3.87516e+02
7.77600e+04 3.88000e+02 -1.25010e+02 -1.20666e+02 -1.29354e+02 -2.71040e+02 -1.56152e+02 -3.85928e+02
7.78400e+04 3.89000e+02 -4.94057e+02 -2.27916e+02 -7.60197e+02 -2.70076e+02 -1.55821e+02 -3.84331e+02
7.79200e+04 3.89000e+02 -4.94057e+02 -2.27916e+02 -7.60197e+02 -2.69103e+02 -1.55479e+02 -3.82727e+02
7.80000e+04 3.90000e+02 -8.20725e+01 -2.49040e+01 -1.39241e+02 -2.68123e+02 -1.55128e+02 -3.81117e+02
7.80800e+04 3.90000e+02 -8.20725e+01 -2.49040e+01 -1.39241e+02 -2.67135e+02 -1.54768e+02 -3.79503e+02
7.81600e+04 3.90000e+02 -8.20725e+01 -2.49040e+01 -1.39241e+02 -2.66142e+02 -1.54401e+02 -3.77883e+02
7.82400e+04 3.91000e+02 -1.24974e+02 -1.17949e+02 -1.31998e+02 -2.65143e+02 -1.54026e+02 -3.76259e+02
7.83200e+04 3.91000e+02 -1.24974e+02 -1.17949e+02 -1.31998e+02 -2.64140e+02 -1.53646e+02 -3.74635e+02
7.84000e+04 3.92000e+02 -4.66366e+02 -1.58536e+02 -7.74196e+02 -2.63135e+02 -1.53262e+02 -3.73007e+02
7.84800e+04 3.92000e+02 -4.66366e+02 -1.58536e+02 -7.74196e+02 -2.62127e+02 -1.52873e+02 -3.71380e+02
7.85600e+04 3.92000e+02 -4.66366e+02 -1.58536e+02 -7.74196e+02 -2.61118e+02 -1.52483e+02 -3.69753e+02
7.86400e+04 3.93000e+02 -4.39119e+02 -1.04560e+02 -7.73678e+02 -2.60109e+02 -1.52091e+02 -3.68127e+02
7.87200e+04 3.93000e+02 -4.39119e+02 -1.04560e+02 -7.73678e+02 -2.59101e+02 -1.51700e+02 -3.66502e+02
7.88000e+04 3.94000e+02 -1.27941e+02 -1.26364e+02 -1.29518e+02 -2.58095e+02 -1.51309e+02 -3.64880e+02
7.88800e+04 3.94000e+02 -1.27941e+02 -1.26364e+02 -1.29518e+02 -2.57091e+02 -1.50919e+02 -3.63262e+02
7.89600e+04 3.94000e+02 -1.27941e+02 -1.26364e+02 -1.29518e+02 -2.56091e+02 -1.50534e+02 -3.61648e+02
7.90400e+04 3.95000e+02 -1.24251e+02 -2.75279e+01 -2.20975e+02 -2.55096e+02 -1.50153e+02 -3.60039e+02
7.91200e+04 3.95000e+02 -1.24251e+02 -2.75279e+01 -2.20975e+02 -2.54106e+02 -1.49776e+02 -3.58435e+02
7.92000e+04 3.96000e+02 -1.65950e+02 -1.12784e+02 -2.19116e+02 -2.53122e+02 -1.49407e+02 -3.56837e+02
7.92800e+04 3.96000e+02 -1.65950e+02 -1.12784e+02 -2.19116e+02 -2.52145e+02 -1.49044e+02 -3.55247e+02
7.93600e+04 3.96000e+02 -1.65950e+02 -1.12784e+02 -2.19116e+02 -2.51176e+02 -1.48690e+02 -3.53662e+02
7.94400e+04 3.97000e+02 -2.44263e+02 -1.43038e+02 -3.45489e+02 -2.50217e+02 -1.48347e+02 -3.52087e+02
7.95200e+04 3.97000e+02 -2.44263e+02 -1.43038e+02 -3.45489e+02 -2.49266e+02 -1.48014e+02 -3.50518e+02
7.96000e+04 3.98000e+02 -1.24851e+02 -2.69609e+01 -2.22741e+02 -2.48326e+02 -1.47693e+02 -3.48958e+02
7.96800e+04 3.98000e+02 -1.24851e+02 -2.69609e+01 -2.22741e+02 -2.47396e+02 -1.47385e+02 -3.47407e+02
7.97600e+04 3.98000e+02 -1.24851e+02 -2.69609e+01 -2.22741e+02 -2.46478e+02 -1.47091e+02 -3.45865e+02
7.98400e+04 3.99000e+02 -2.59808e+02 -1.49484e+02 -3.70133e+02 -2.45572e+02 -1.46812e+02 -3.44332e+02
7.99200e+04 3.99000e+02 -2.59808e+02 -1.49484e+02 -3.70133e+02 -2.44679e+02 -1.46551e+02 -3.42808e+02
8.00000e+04 4.00000e+02 -3.40398e+02 -4.39770e+01 -6.36818e+02 -2.43800e+02 -1.46306e+02 -3.41293e+02
8.00800e+04 4.00000e+02 -3.40398e+02 -4.39770e+01 -6.36818e+02 -2.42934e+02 -1.46080e+02 -3.39788e+02
8.01600e+04 4.00000e+02 -3.40398e+02 -4.39770e+01 -6.36818e+02 -2.42083e+02 -1.45873e+02 -3.38293e+02
8.02400e+04 4.01000e+02 -1.63917e+02 -1.15856e+02 -2.11978e+02 -2.41247e+02 -1.45687e+02 -3.36807e+02
8.03200e+04 4.01000e+02 -1.63917e+02 -1.15856e+02 -2.11978e+02 -2.40426e+02 -1.45521e+02 -3.35331e+02
8.04000e+04 4.02000e+02 -8.46222e+01 -3.20792e+01 -1.37165e+02 -2.39621e+02 -1.45379e+02 -3.33864e+02
8.04800e+04 4.02000e+02 -8.46222e+01 -3.20792e+01 -1.37165e+02 -2.38833e+02 -1.45261e+02 -3.32405e+02
8.05600e+04 4.02000e+02 -8.46222e+01 -3.20792e+01 -1.37165e+02 -2.38062e+02 -1.45167e+02 -3.30956e+02
8.06400e+04 4.03000e+02 -2.61530e+02 -2.48352e+02 -2.74708e+02 -2.37307e+02 -1.45098e+02 -3.29516e+02
8.07200e+04 4.03000e+02 -2.61530e+02 -2.48352e+02 -2.74708e+02 -2.36570e+02 -1.45056e+02 -3.28084e+02
8.08000e+04 4.04000e+02 -2.49447e+02 -1.42312e+02 -3.56582e+02 -2.35851e+02 -1.45041e+02 -3.26661e+02
8.08800e+04 4.04000e+02 -2.49447e+02 -1.42312e+02 -3.56582e+02 -2.35150e+02 -1.45055e+02 -3.25245e+02
8.09600e+04 4.04000e+02 -2.49447e+02 -1.42312e+02 -3.56582e+02 -2.34468e+02 -1.45099e+02 -3.23837e+02
8.10400e+04 4.05000e+02 -1.26199e+02 -1.21196e+02 -1.31201e+02 -2.33804e+02 -1.45171e+02 -3.22437e+02
8.11200e+04 4.05000e+02 -1.26199e+02 -1.21196e+02 -1.31201e+02 -2.33159e+02 -1.45275e+02 -3.21043e+02
8.12000e+04 4.06000e+02 -2.12714e+02 -1.57119e+02 -2.68309e+02 -2.32532e+02 -1.45409e+02 -3.19655e+02
8.12800e+04 4.06000e+02 -2.12714e+02 -1.57119e+02 -2.68309e+02 -2.31925e+02 -1.45576e+02 -3.18274e+02
8.13600e+04 4.06000e+02 -2.12714e+02 -1.57119e+02 -2.68309e+02 -2.31337e+02 -1.45776e+02 -3.16899e+02
8.14400e+04 4.07000e+02 -2.74228e+02 -1.68627e+02 -3.79830e+02 -2.30769e+02 -1.46008e+02 -3.15529e+02
8.15200e+04 4.07000e+02 -2.74228e+02 -1.68627e+02 -3.79830e+02 -2.30220e+02 -1.46275e+02 -3.14165e+02
8.16000e+04 4.08000e+02 -1.25151e+02 -1.19523e+02 -1.30779e+02 -2.29690e+02 -1.46576e+02 -3.12804e+02
8.16800e+04 4.08000e+02 -1.25151e+02 -1.19523e+02 -1.30779e+02 -2.29180e+02 -1.46911e+02 -3.11449e+02
8.17600e+04 4.08000e+02 -1.25151e+02 -1.19523e+02 -1.30779e+02 -2.28689e+02 -1.47280e+02 -3.10098e+02
8.18400e+04 4.09000e+02 -2.46869e+02 -1.34511e+02 -3.59227e+02 -2.28217e+02 -1.47684e+02 -3.08751e+02
8.19200e+04 4.09000e+02 -2.46869e+02 -1.34511e+02 -3.59227e+02 -2.27765e+02 -1.48122e+02 -3.07407e+02
8.20000e+04 4.10000e+02 -1.25263e+02 -2.71116e+01 -2.23414e+02 -2.27331e+02 -1.48596e+02 -3.06067e+02
8.20800e+04 4.10000e+02 -1.25263e+02 -2.71116e+01 -2.23414e+02 -2.26917e+02 -1.49104e+02 -3.04729e+02
8.21600e+04 4.10000e+02 -1.25263e+02 -2.71116e+01 -2.23414e+02 -2.26521e+02 -1.49646e+02 -3.03396e+02
8.22400e+04 4.11000e+02 -2.74933e+02 -1.65990e+02 -3.83876e+02 -2.26144e+02 -1.50223e+02 -3.02065e+02
8.23200e+04 4.11000e+02 -2.74933e+02 -1.65990e+02 -3.83876e+02 -2.25784e+02 -1.50833e+02 -3.00736e+02
8.24000e+04 4.12000e+02 -1.60181e+02 -1.11243e+02 -2.09118e+02 -2.25443e+02 -1.51476e+02 -2.99410e+02
8.24800e+04 4.12000e+02 -1.60181e+02 -1.11243e+02 -2.09118e+02 -2.25120e+02 -1.52152e+02 -2.98088e+02
8.25600e+04 4.12000e+02 -1.60181e+02 -1.11243e+02 -2.09118e+02 -2.24813e+02 -1.52859e+02 -2.96768e+02
8.26400e+04 4.13000e+02 -1.27515e+02 -1.23009e+02 -1.32020e+02 -2.24524e+02 -1.53597e+02 -2.95451e+02
8.27200e+04 4.13000e+02 -1.27515e+02 -1.23009e+02 -1.32020e+02 -2.24251e+02 -1.54365e+02 -2.94137e+02
8.28000e+04 4.14000e+02 -1.70469e+02 -1.11382e+02 -2.29556e+02 -2.23994e+02 -1.55161e+02 -2.92827e+02
8.28800e+04 4.14000e+02 -1.70469e+02 -1.11382e+02 -2.29556e+02 -2.23753e+02 -1.55985e+02 -2.91521e+02
8.29600e+04 4.14000e+02 -1.70469e+02 -1.11382e+02 -2.29556e+02 -2.23526e+02 -1.56834e+02 -2.90218e+02
8.30400e+04 4.15000e+02 -2.58225e+02 -7.54614e+01 -4.40989e+02 -2.23315e+02 -1.57709e+02 -2.88920e+02
8.31200e+04 4.15000e+02 -2.58225e+02 -7.54614e+01 -4.40989e+02 -2.23117e+02 -1.58607e+02 -2.87627e+02
8.32000e+04 4.16000e+02 -1.24414e+02 -2.55110e+01 -2.23317e+02 -2.22933e+02 -1.59526e+02 -2.86340e+02
8.32800e+04 4.16000e+02 -1.24414e+02 -2.55110e+01 -2.23317e+02 -2.22762e+02 -1.60464e+02 -2.85060e+02
8.33600e+04 4.16000e+02 -1.24414e+02 -2.55110e+01 -2.23317e+02 -2.22604e+02 -1.61421e+02 -2.83787e+02
8.34400e+04 4.17000e+02 -2.02962e+02 -1.50723e+02 -2.55200e+02 -2.22457e+02 -1.62392e+02 -2.82521e+02
8.35200e+04 4.17000e+02 -2.02962e+02 -1.50723e+02 -2.55200e+02 -2.22321e+02 -1.63377e+02 -2.81265e+02
8.36000e+04 4.18000e+02 -2.00161e+02 -1.47702e+02 -2.52621e+02 -2.22195e+02 -1.64372e+02 -2.80018e+02
8.36800e+04 4.18000e+02 -2.00161e+02 -1.47702e+02 -2.52621e+02 -2.22080e+02 -1.65377e+02 -2.78784e+02
8.37600e+04 4.18000e+02 -2.00161e+02 -1.47702e+02 -2.52621e+02 -2.21975e+02 -1.66388e+02 -2.77561e+02
8.38400e+04 4.19000e+02 -2.07416e+02 -1.50099e+02 -2.64734e+02 -2.21878e+02 -1.67403e+02 -2.76352e+02
8.39200e+04 4.19000e+02 -2.07416e+02 -1.50099e+02 -2.64734e+02 -2.21788e+02 -1.68418e+02 -2.75158e+02
8.40000e+04 4.20000e+02 -2.03103e+02 -1.43270e+02 -2.62936e+02 -2.21707e+02 -1.69431e+02 -2.73982e+02
8.40800e+04 4.20000e+02 -2.03103e+02 -1.43270e+02 -2.62936e+02 -2.21631e+02 -1.70439e+02 -2.72823e+02
8.41600e+04 4.20000e+02 -2.03103e+02 -1.43270e+02 -2.62936e+02 -2.21563e+02 -1.71440e+02 -2.71686e+02
8.42400e+04 4.21000e+02 -1.65543e+02 -1.14586e+02 -2.16499e+02 -2.21499e+02 -1.72430e+02 -2.70569e+02
8.43200e+04 4.21000e+02 -1.65543e+02 -1.14586e+02 -2.16499e+02 -2.21440e+02 -1.73404e+02 -2.69476e+02
8.44000e+04 4.22000e+02 -2.69834e+02 -1.61771e+02 -3.77897e+02 -2.21386e+02 -1.74363e+02 -2.68409e+02
8.44800e+04 4.22000e+02 -2.69834e+02 -1.61771e+02 -3.77897e+02 -2.21335e+02 -1.75301e+02 -2.67368e+02
8.45600e+04 4.22000e+02 -2.69834e+02 -1.61771e+02 -3.77897e+02 -2.21286e+02 -1.76216e+02 -2.66357e+02
8.46400e+04 4.23000e+02 -1.67634e+02 -1.06632e+02 -2.28636e+02 -2.21240e+02 -1.77104e+02 -2.65377e+02
8.47200e+04 4.23000e+02 -1.67634e+02 -1.06632e+02 -2.28636e+02 -2.21196e+02 -1.77962e+02 -2.64430e+02
8.48000e+04 4.24000e+02 -1.60701e+02 -1.12037e+02 -2.09366e+02 -2.21153e+02 -1.78788e+02 -2.63518e+02
8.48800e+04 4.24000e+02 -1.60701e+02 -1.12037e+02 -2.09366e+02 -2.21109e+02 -1.79577e+02 -2.62641e+02
8.49600e+04 4.24000e+02 -1.60701e+02 -1.12037e+02 -2.09366e+02 -2.21066e+02 -1.80329e+02 -2.61803e+02
8.50400e+04 4.25000e+02 -1.60531e+02 -1.13109e+02 -2.07952e+02 -2.21023e+02 -1.81041e+02 -2.61005e+02
8.51200e+04 4.25000e+02 -1.60531e+02 -1.13109e+02 -2.07952e+02 -2.20978e+02 -1.81709e+02 -2.60247e+02
8.52000e+04 4.26000e+02 -1.27793e+02 -1.25922e+02 -1.29664e+02 -2.20931e+02 -1.82331e+02 -2.59530e+02
8.52800e+04 4.26000e+02 -1.27793e+02 -1.25922e+02 -1.29664e+02 -2.20881e+02 -1.82906e+02 -2.58856e+02
8.53600e+04 4.26000e+02 -1.27793e+02 -1.25922e+02 -1.29664e+02 -2.20829e+02 -1.83433e+02 -2.58225e+02
8.54400e+04 4.27000e+02 -1.60197e+02 -1.04774e+02 -2.15620e+02 -2.20774e+02 -1.83911e+02 -2.57636e+02
8.55200e+04 4.27000e+02 -1.60197e+02 -1.04774e+02 -2.15620e+02 -2.20714e+02 -1.84338e+02 -2.57090e+02
8.56000e+04 4.28000e+02 -1.63018e+02 -1.40562e+01 -3.11980e+02 -2.20651e+02 -1.84715e+02 -2.56587e+02
8.56800e+04 4.28000e+02 -1.63018e+02 -1.40562e+01 -3.11980e+02 -2.20583e+02 -1.85041e+02 -2.56125e+02
8.57600e+04 4.28000e+02 -1.63018e+02 -1.40562e+01 -3.11980e+02 -2.20510e+02 -1.85317e+02 -2.55702e+02
8.58400e+04 4.29000e+02 -2.20989e+02 -1.45689e+02 -2.96289e+02 -2.20431e+02 -1.85545e+02 -2.55318e+02
8.59200e+04 4.29000e+02 -2.20989e+02 -1.45689e+02 -2.96289e+02 -2.20347e+02 -1.85724e+02 -2.54970e+02
8.60000e+04 4.30000e+02 -3.26355e+02 -2.68560e+02 -3.84151e+02 -2.20257e+02 -1.85857e+02 -2.54656e+02
8.60800e+04 4.30000e+02 -3.26355e+02 -2.68560e+02 -3.84151e+02 -2.20160e+02 -1.85948e+02 -2.54372e+02
8.61600e+04 4.30000e+02 -3.26355e+02 -2.68560e+02 -3.84151e+02 -2.20057e+02 -1.85996e+02 -2.54118e+02
8.62400e+04 4.31000e+02 -8.59363e+01 -2.64435e+01 -1.45429e+02 -2.19947e+02 -1.86005e+02 -2.53888e+02
8.63200e+04 4.31000e+02 -8.59363e+01 -2.64435e+01 -1.45429e+02 -2.19829e+02 -1.85978e+02 -2.53680e+02
8.64000e+04 4.32000e+02 -2.37977e+02 -1.40526e+02 -3.35428e+02 -2.19705e+02 -1.85919e+02 -2.53491e+02
8.64800e+04 4.32000e+02 -2.37977e+02 -1.40526e+02 -3.35428e+02 -2.19572e+02 -1.85829e+02 -2.53316e+02
8.65600e+04 4.32000e+02 -2.37977e+02 -1.40526e+02 -3.35428e+02 -2.19433e+02 -1.85713e+02 -2.53153e+02
8.66400e+04 4.33000e+02 -1.23415e+02 -1.19328e+02 -1.27503e+02 -2.19286e+02 -1.85573e+02 -2.52999e+02
8.67200e+04 4.33000e+02 -1.23415e+02 -1.19328e+02 -1.27503e+02 -2.19131e+02 -1.85413e+02 -2.52849e+02
8.68000e+04 4.34000e+02 -1.94416e+02 -1.00186e+02 -2.88645e+02 -2.18968e+02 -1.85236e+02 -2.52700e+02
8.68800e+04 4.34000e+02 -1.94416e+02 -1.00186e+02 -2.88645e+02 -2.18797e+02 -1.85046e+02 -2.52548e+02
8.69600e+04 4.34000e+02 -1.94416e+02 -1.00186e+02 -2.88645e+02 -2.18618e+02 -1.84844e+02 -2.52393e+02
8.70400e+04 4.35000e+02 -1.64822e+02 -1.10142e+02 -2.19502e+02 -2.18432e+02 -1.84634e+02 -2.52229e+02
8.71200e+04 4.35000e+02 -1.64822e+02 -1.10142e+02 -2.19502e+02 -2.18237e+02 -1.84420e+02 -2.52054e+02
8.72000e+04 4.36000e+02 -2.05467e+02 -9.47263e+01 -3.16207e+02 -2.18034e+02 -1.84203e+02 -2.51866e+02
8.72800e+04 4.36000e+02 -2.05467e+02 -9.47263e+01 -3.16207e+02 -2.17824e+02 -1.83985e+02 -2.51663e+02
8.73600e+04 4.36000e+02 -2.05467e+02 -9.47263e+01 -3.16207e+02 -2.17606e+02 -1.83771e+02 -2.51442e+02
8.74400e+04 4.37000e+02 -2.04649e+02 -1.50492e+02 -2.58806e+02 -2.17381e+02 -1.83560e+02 -2.51201e+02
8.75200e+04 4.37000e+02 -2.04649e+02 -1.50492e+02 -2.58806e+02 -2.17147e+02 -1.83355e+02 -2.50939e+02
8.76000e+04 4.38000e+02 -2.32771e+02 -8.67788e+01 -3.78764e+02 -2.16906e+02 -1.83159e+02 -2.50654e+02
8.76800e+04 4.38000e+02 -2.32771e+02 -8.67788e+01 -3.78764e+02 -2.16658e+02 -1.82972e+02 -2.50344e+02
8.77600e+04 4.38000e+02 -2.32771e+02 -8.67788e+01 -3.78764e+02 -2.16402e+02 -1.82795e+02 -2.50010e+02
8.78400e+04 4.39000e+02 -2.07288e+02 -1.48036e+02 -2.66540e+02 -2.16140e+02 -1.82631e+02 -2.49649e+02
8.79200e+04 4.39000e+02 -2.07288e+02 -1.48036e+02 -2.66540e+02 -2.15870e+02 -1.82480e+02 -2.49261e+02
8.80000e+04 4.40000e+02 -2.02902e+02 -1.46964e+02 -2.58839e+02 -2.15594e+02 -1.82343e+02 -2.48845e+02
8.80800e+04 4.40000e+02 -2.02902e+02 -1.46964e+02 -2.58839e+02 -2.15311e+02 -1.82222e+02 -2.48400e+02
8.81600e+04 4.40000e+02 -2.02902e+02 -1.46964e+02 -2.58839e+02 -2.15022e+02 -1.82115e+02 -2.47928e+02
8.82400e+04 4.41000e+02 -2.72557e+02 -1.62626e+02 -3.82487e+02 -2.14726e+02 -1.82024e+02 -2.47428e+02
8.83200e+04 4.41000e+02 -2.72557e+02 -1.62626e+02 -3.82487e+02 -2.14425e+02 -1.81951e+02 -2.46899e+02
8.84000e+04 4.42000e+02 -1.67935e+02 -1.26978e+01 -3.23172e+02 -2.14117e+02 -1.81893e+02 -2.46341e+02
8.84800e+04 4.42000e+02 -1.67935e+02 -1.26978e+01 -3.23172e+02 -2.13804e+02 -1.81853e+02 -2.45756e+02
8.85600e+04 4.42000e+02 -1.67935e+02 -1.26978e+01 -3.23172e+02 -2.13486e+02 -1.81829e+02 -2.45143e+02
8.86400e+04 4.43000e+02 -2.36972e+02 -1.49211e+02 -3.24733e+02 -2.13162e+02 -1.81821e+02 -2.44503e+02
8.87200e+04 4.43000e+02 -2.36972e+02 -1.49211e+02 -3.24733e+02 -2.12834e+02 -1.81831e+02 -2.43837e+02
8.88000e+04 4.44000e+02 -1.62002e+02 -1.04686e+02 -2.19319e+02 -2.12501e+02 -1.81857e+02 -2.43145e+02
8.88800e+04 4.44000e+02 -1.62002e+02 -1.04686e+02 -2.19319e+02 -2.12164e+02 -1.81899e+02 -2.42429e+02
8.89600e+04 4.44000e+02 -1.62002e+02 -1.04686e+02 -2.19319e+02 -2.11822e+02 -1.81957e+02 -2.41688e+02
8.90400e+04 4.45000e+02 -2.07308e+02 -1.48773e+02 -2.65843e+02 -2.11477e+02 -1.82029e+02 -2.40925e+02
8.91200e+04 4.45000e+02 -2.07308e+02 -1.48773e+02 -2.65843e+02 -2.11128e+02 -1.82116e+02 -2.40139e+02
8.92000e+04 4.46000e+02 -1.63452e+02 -1.07211e+02 -2.19693e+02 -2.10776e+02 -1.82218e+02 -2.39334e+02
8.92800e+04 4.46000e+02 -1.63452e+02 -1.07211e+02 -2.19693e+02 -2.10421e+02 -1.82333e+02 -2.38508e+02
8.93600e+04 4.46000e+02 -1.63452e+02 -1.07211e+02 -2.19693e+02 -2.10062e+02 -1.82461e+02 -2.37664e+02
8.94400e+04 4.47000e+02 -1.26884e+02 -1.24335e+02 -1.29433e+02 -2.09702e+02 -1.82601e+02 -2.36802e+02
8.95200e+04 4.47000e+02 -1.26884e+02 -1.24335e+02 -1.29433e+02 -2.09339e+02 -1.82753e+02 -2.35925e+02
8.96000e+04 4.48000e+02 -2.19316e+02 -8.58134e+01 -3.52819e+02 -2.08974e+02 -1.82915e+02 -2.35033e+02
8.96800e+04 4.48000e+02 -2.19316e+02 -8.58134e+01 -3.52819e+02 -2.08608e+02 -1.83089e+02 -2.34128e+02
8.97600e+04 4.48000e+02 -2.19316e+02 -8.58134e+01 -3.52819e+02 -2.08241e+02 -1.83271e+02 -2.33210e+02
8.98400e+04 4.49000e+02 -1.21773e+02 -1.17502e+02 -1.26043e+02 -2.07872e+02 -1.83462e+02 -2.32282e+02
8.99200e+04 4.49000e+02 -1.21773e+02 -1.17502e+02 -1.26043e+02 -2.07503e+02 -1.83662e+02 -2.31344e+02
9.00000e+04 4.50000e+02 -1.64672e+02 -1.10624e+02 -2.18721e+02 -2.07134e+02 -1.83869e+02 -2.30399e+02
9.00800e+04 4.50000e+02 -1.64672e+02 -1.10624e+02 -2.18721e+02 -2.06764e+02 -1.84082e+02 -2.29446e+02
9.01600e+04 4.50000e+02 -1.64672e+02 -1.10624e+02 -2.18721e+02 -2.06395e+02 -1.84303e+02 -2.28488e+02
9.02400e+04 4.51000e+02 -2.19339e+02 -5.91521e+01 -3.79527e+02 -2.06027e+02 -1.84528e+02 -2.27526e+02
9.03200e+04 4.51000e+02 -2.19339e+02 -5.91521e+01 -3.79527e+02 -2.05660e+02 -1.84758e+02 -2.26561e+02
9.04000e+04 4.52000e+02 -4.40872e+01 1.00326e+01 -9.82070e+01 -2.05294e+02 -1.84994e+02 -2.25594e+02
9.04800e+04 4.52000e+02 -4.40872e+01 1.00326e+01 -9.82070e+01 -2.04930e+02 -1.85233e+02 -2.24627e+02
9.05600e+04 4.52000e+02 -4.40872e+01 1.00326e+01 -9.82070e+01 -2.04568e+02 -1.85475e+02 -2.23661e+02
9.06400e+04 4.53000e+02 -1.93743e+02 -9.53635e+01 -2.92122e+02 -2.04208e+02 -1.85719e+02 -2.22697e+02
9.07200e+04 4.53000e+02 -1.93743e+02 -9.53635e+01 -2.92122e+02 -2.03852e+02 -1.85967e+02 -2.21737e+02
9.08000e+04 4.54000e+02 -1.66758e+02 -1.41409e+01 -3.19376e+02 -2.03498e+02 -1.86215e+02 -2.20781e+02
9.08800e+04 4.54000e+02 -1.66758e+02 -1.41409e+01 -3.19376e+02 -2.03148e+02 -1.86467e+02 -2.19830e+02
9.09600e+04 4.54000e+02 -1.66758e+02 -1.41409e+01 -3.19376e+02 -2.02802e+02 -1.86718e+02 -2.18887e+02
9.10400e+04 4.55000e+02 -1.23588e+02 -2.36871e+01 -2.23489e+02 -2.02460e+02 -1.86970e+02 -2.17950e+02
9.11200e+04 4.55000e+02 -1.23588e+02 -2.36871e+01 -2.23489e+02 -2.02123e+02 -1.87223e+02 -2.17023e+02
9.12000e+04 4.56000e+02 -4.29349e+01 9.49993e+00 -9.53697e+01 -2.01790e+02 -1.87474e+02 -2.16106e+02
9.12800e+04 4.56000e+02 -4.29349e+01 9.49993e+00 -9.53697e+01 -2.01463e+02 -1.87725e+02 -2.15200e+02
9.13600e+04 4.56000e+02 -4.29349e+01 9.49993e+00 -9.53697e+01 -2.01141e+02 -1.87976e+02 -2.14306e+02
9.14400e+04 4.57000e+02 -1.63214e+02 -9.92459e+00 -3.16503e+02 -2.00824e+02 -1.88224e+02 -2.13425e+02
9.15200e+04 4.57000e+02 -1.63214e+02 -9.92459e+00 -3.16503e+02 -2.00514e+02 -1.88470e+02 -2.12558e+02
9.16000e+04 4.58000e+02 -1.66585e+02 -1.13070e+02 -2.20100e+02 -2.00210e+02 -1.88713e+02 -2.11706e+02
9.16800e+04 4.58000e+02 -1.66585e+02 -1.13070e+02 -2.20100e+02 -1.99911e+02 -1.88953e+02 -2.10870e+02
9.17600e+04 4.58000e+02 -1.66585e+02 -1.13070e+02 -2.20100e+02 -1.99620e+02 -1.89188e+02 -2.10052e+02
9.18400e+04 4.59000e+02 -2.37953e+02 -1.50892e+02 -3.25014e+02 -1.99335e+02 -1.89418e+02 -2.09252e+02
9.19200e+04 4.59000e+02 -2.37953e+02 -1.50892e+02 -3.25014e+02 -1.99057e+02 -1.89642e+02 -2.08472e+02
9.20000e+04 4.60000e+02 -1.62644e+02 -1.13038e+02 -2.12250e+02 -1.98786e+02 -1.89859e+02 -2.07713e+02
9.20800e+04 4.60000e+02 -1.62644e+02 -1.13038e+02 -2.12250e+02 -1.98522e+02 -1.90068e+02 -2.06976e+02
9.21600e+04 4.60000e+02 -1.62644e+02 -1.13038e+02 -2.12250e+02 -1.98265e+02 -1.90266e+02 -2.06263e+02
9.22400e+04 4.61000e+02 -2.09181e+02 -1.50561e+02 -2.67802e+02 -1.98015e+02 -1.90453e+02 -2.05577e+02
9.23200e+04 4.61000e+02 -2.09181e+02 -1.50561e+02 -2.67802e+02 -1.97771e+02 -1.90625e+02 -2.04917e+02
9.24000e+04 4.62000e+02 -1.62808e+02 -1.05287e+02 -2.20329e+02 -1.97535e+02 -1.90781e+02 -2.04288e+02
9.24800e+04 4.62000e+02 -1.62808e+02 -1.05287e+02 -2.20329e+02 -1.97305e+02 -1.90919e+02 -2.03692e+02
9.25600e+04 4.62000e+02 -1.62808e+02 -1.05287e+02 -2.20329e+02 -1.97082e+02 -1.91034e+02 -2.03130e+02
9.26400e+04 4.63000e+02 -8.10975e+01 -2.88002e+01 -1.33395e+02 -1.96866e+02 -1.91124e+02 -2.02607e+02
9.27200e+04 4.63000e+02 -8.10975e+01 -2.88002e+01 -1.33395e+02 -1.96655e+02 -1.91186e+02 -2.02125e+02
9.28000e+04 4.64000e+02 -2.99876e+02 -2.24530e+02 -3.75222e+02 -1.96452e+02 -1.91217e+02 -2.01687e+02
9.28800e+04 4.64000e+02 -2.99876e+02 -2.24530e+02 -3.75222e+02 -1.96253e+02 -1.91211e+02 -2.01295e+02
9.29600e+04 4.64000e+02 -2.99876e+02 -2.24530e+02 -3.75222e+02 -1.96061e+02 -1.91168e+02 -2.00953e+02
9.30400e+04 4.65000e+02 -1.99835e+02 -1.44683e+02 -2.54987e+02 -1.95873e+02 -1.91085e+02 -2.00661e+02
9.31200e+04 4.65000e+02 -1.99835e+02 -1.44683e+02 -2.54987e+02 -1.95690e+02 -1.90960e+02 -2.00419e+02
9.32000e+04 4.66000e+02 -2.01946e+02 -1.50519e+02 -2.53373e+02 -1.95512e+02 -1.90795e+02 -2.00228e+02
9.32800e+04 4.66000e+02 -2.01946e+02 -1.50519e+02 -2.53373e+02 -1.95337e+02 -1.90591e+02 -2.00083e+02
9.33600e+04 4.66000e+02 -2.01946e+02 -1.50519e+02 -2.53373e+02 -1.95167e+02 -1.90351e+02 -1.99982e+02
9.34400e+04 4.67000e+02 -4.62470e+01 1.66120e+01 -1.09106e+02 -1.94999e+02 -1.90078e+02 -1.99920e+02
9.35200e+04 4.67000e+02 -4.62470e+01 1.66120e+01 -1.09106e+02 -1.94834e+02 -1.89775e+02 -1.99892e+02
9.36000e+04 4.68000e+02 -1.28406e+02 -2.34717e+01 -2.33341e+02 -1.94671e+02 -1.89448e+02 -1.99894e+02
9.36800e+04 4.68000e+02 -1.28406e+02 -2.34717e+01 -2.33341e+02 -1.94510e+02 -1.89100e+02 -1.99920e+02
9.37600e+04 4.68000e+02 -1.28406e+02 -2.34717e+01 -2.33341e+02 -1.94350e+02 -1.88734e+02 -1.99966e+02
9.38400e+04 4.69000e+02 -2.46199e+02 -1.42320e+02 -3.50077e+02 -1.94191e+02 -1.88354e+02 -2.00027e+02
9.39200e+04 4.69000e+02 -2.46199e+02 -1.42320e+02 -3.50077e+02 -1.94032e+02 -1.87963e+02 -2.00101e+02
9.40000e+04 4.70000e+02 -1.83145e+02 -1.00153e+02 -2.66137e+02 -1.93872e+02 -1.87561e+02 -2.00183e+02
9.40800e+04 4.70000e+02 -1.83145e+02 -1.00153e+02 -2.66137e+02 -1.93712e+02 -1.87153e+02 -2.00271e+02
9.41600e+04 4.70000e+02 -1.83145e+02 -1.00153e+02 -2.66137e+02 -1.93550e+02 -1.86739e+02 -2.00362e+02
9.42400e+04 4.71000e+02 -1.63699e+02 -1.65787e+01 -3.10820e+02 -1.93388e+02 -1.86320e+02 -2.00455e+02
9.43200e+04 4.71000e+02 -1.63699e+02 -1.65787e+01 -3.10820e+02 -1.93222e+02 -1.85897e+02 -2.00547e+02
9.44000e+04 4.72000e+02 -1.26098e+02 -1.21126e+02 -1.31070e+02 -1.93054e+02 -1.85470e+02 -2.00637e+02
9.44800e+04 4.72000e+02 -1.26098e+02 -1.21126e+02 -1.31070e+02 -1.92882e+02 -1.85042e+02 -2.00723e+02
9.45600e+04 4.72000e+02 -1.26098e+02 -1.21126e+02 -1.31070e+02 -1.92707e+02 -1.84611e+02 -2.00803e+02
9.46400e+04 4.73000e+02 -1.22703e+02 -1.19302e+02 -1.26104e+02 -1.92528e+02 -1.84178e+02 -2.00879e+02
9.47200e+04 4.73000e+02 -1.22703e+02 -1.19302e+02 -1.26104e+02 -1.92346e+02 -1.83744e+02 -2.00947e+02
9.48000e+04 4.74000e+02 -1.60324e+02 -1.03604e+02 -2.17043e+02 -1.92158e+02 -1.83307e+02 -2.01008e+02
9.48800e+04 4.74000e+02 -1.60324e+02 -1.03604e+02 -2.17043e+02 -1.91966e+02 -1.82870e+02 -2.01062e+02
9.49600e+04 4.74000e+02 -1.60324e+02 -1.03604e+02 -2.17043e+02 -1.91768e+02 -1.82430e+02 -2.01106e+02
9.50400e+04 4.75000e+02 -2.42582e+02 -1.46250e+02 -3.38914e+02 -1.91565e+02 -1.81988e+02 -2.01142e+02
9.51200e+04 4.75000e+02 -2.42582e+02 -1.46250e+02 -3.38914e+02 -1.91357e+02 -1.81546e+02 -2.01167e+02
9.52000e+04 4.76000e+02 -1.65387e+02 -1.13769e+02 -2.17004e+02 -1.91143e+02 -1.81102e+02 -2.01184e+02
9.52800e+04 4.76000e+02 -1.65387e+02 -1.13769e+02 -2.17004e+02 -1.90923e+02 -1.80656e+02 -2.01190e+02
9.53600e+04 4.76000e+02 -1.65387e+02 -1.13769e+02 -2.17004e+02 -1.90697e+02 -1.80207e+02 -2.01187e+02
9.54400e+04 4.77000e+02 -1.64798e+02 -1.36355e+01 -3.15960e+02 -1.90466e+02 -1.79757e+02 -2.01174e+02
9.55200e+04 4.77000e+02 -1.64798e+02 -1.36355e+01 -3.15960e+02 -1.90228e+02 -1.79305e+02 -2.01152e+02
9.56000e+04 4.78000e+02 -2.50881e+02 -1.49461e+02 -3.52300e+02 -1.89985e+02 -1.78851e+02 -2.01119e+02
9.56800e+04 4.78000e+02 -2.50881e+02 -1.49461e+02 -3.52300e+02 -1.89736e+02 -1.78395e+02 -2.01077e+02
9.57600e+04 4.78000e+02 -2.50881e+02 -1.49461e+02 -3.52300e+02 -1.89481e+02 -1.77938e+02 -2.01024e+02
9.58400e+04 4.79000e+02 -1.25252e+02 -1.23305e+02 -1.27198e+02 -1.89220e+02 -1.77479e+02 -2.00962e+02
9.59200e+04 4.79000e+02 -1.25252e+02 -1.23305e+02 -1.27198e+02 -1.88954e+02 -1.77018e+02 -2.00890e+02
9.60000e+04 4.80000e+02 -8.26340e+01 -2.55855e+01 -1.39682e+02 -1.88683e+02 -1.76556e+02 -2.00810e+02
9.60800e+04 4.80000e+02 -8.26340e+01 -2.55855e+01 -1.39682e+02 -1.88406e+02 -1.76092e+02 -2.00720e+02
9.61600e+04 4.80000e+02 -8.26340e+01 -2.55855e+01 -1.39682e+02 -1.88124e+02 -1.75627e+02 -2.00621e+02
9.62400e+04 4.81000e+02 -1.23529e+02 -2.63832e+01 -2.20675e+02 -1.87838e+02 -1.75162e+02 -2.00514e+02
9.63200e+04 4.81000e+02 -1.23529e+02 -2.63832e+01 -2.20675e+02 -1.87547e+02 -1.74696e+02 -2.00397e+02
9.64000e+04 4.82000e+02 -8.36497e+01 -2.58949e+01 -1.41404e+02 -1.87251e+02 -1.74230e+02 -2.00273e+02
9.64800e+04 4.82000e+02 -8.36497e+01 -2.58949e+01 -1.41404e+02 -1.86952e+02 -1.73764e+02 -2.00140e+02
9.65600e+04 4.82000e+02 -8.36497e+01 -2.58949e+01 -1.41404e+02 -1.86649e+02 -1.73299e+02 -1.99999e+02
9.66400e+04 4.83000e+02 -1.63045e+02 -1.05888e+02 -2.20202e+02 -1.86342e+02 -1.72835e+02 -1.99850e+02
9.67200e+04 4.83000e+02 -1.63045e+02 -1.05888e+02 -2.20202e+02 -1.86032e+02 -1.72372e+02 -1.99693e+02
9.68000e+04 4.84000e+02 -2.50155e+02 -1.52264e+02 -3.48046e+02 -1.85720e+02 -1.71912e+02 -1.99528e+02
9.68800e+04 4.84000e+02 -2.50155e+02 -1.52264e+02 -3.48046e+02 -1.85405e+02 -1.71455e+02 -1.99356e+02
9.69600e+04 4.84000e+02 -2.50155e+02 -1.52264e+02 -3.48046e+02 -1.85088e+02 -1.71001e+02 -1.99175e+02
9.70400e+04 4.85000e+02 -2.05842e+02 -8.76938e+01 -3.23990e+02 -1.84769e+02 -1.70551e+02 -1.98987e+02
9.71200e+04 4.85000e+02 -2.05842e+02 -8.76938e+01 -3.23990e+02 -1.84449e+02 -1.70106e+02 -1.98791e+02
9.72000e+04 4.86000e+02 -2.65340e+02 -1.61661e+02 -3.69020e+02 -1.84126e+02 -1.69665e+02 -1.98588e+02
9.72800e+04 4.86000e+02 -2.65340e+02 -1.61661e+02 -3.69020e+02 -1.83804e+02 -1.69231e+02 -1.98377e+02
9.73600e+04 4.86000e+02 -2.65340e+02 -1.61661e+02 -3.69020e+02 -1.83481e+02 -1.68803e+02 -1.98159e+02
9.74400e+04 4.87000e+02 -1.26590e+02 -1.21845e+02 -1.31336e+02 -1.83157e+02 -1.68383e+02 -1.97932e+02
9.75200e+04 4.87000e+02 -1.26590e+02 -1.21845e+02 -1.31336e+02 -1.82834e+02 -1.67970e+02 -1.97698e+02
9.76000e+04 4.88000e+02 -1.27386e+02 -1.25462e+02 -1.29311e+02 -1.82511e+02 -1.67566e+02 -1.97457e+02
9.76800e+04 4.88000e+02 -1.27386e+02 -1.25462e+02 -1.29311e+02 -1.82189e+02 -1.67170e+02 -1.97208e+02
9.77600e+04 4.88000e+02 -1.27386e+02 -1.25462e+02 -1.29311e+02 -1.81868e+02 -1.66784e+02 -1.96951e+02
9.78400e+04 4.89000e+02 -1.64058e+02 -1.08684e+02 -2.19432e+02 -1.81548e+02 -1.66408e+02 -1.96687e+02
9.79200e+04 4.89000e+02 -1.64058e+02 -1.08684e+02 -2.19432e+02 -1.81229e+02 -1.66042e+02 -1.96415e+02
9.80000e+04 4.90000e+02 -2.51824e+02 -1.57061e+02 -3.46587e+02 -1.80912e+02 -1.65688e+02 -1.96136e+02
9.80800e+04 4.90000e+02 -2.51824e+02 -1.57061e+02 -3.46587e+02 -1.80597e+02 -1.65345e+02 -1.95849e+02
9.81600e+04 4.90000e+02 -2.51824e+02 -1.57061e+02 -3.46587e+02 -1.80284e+02 -1.65013e+02 -1.95555e+02
9.82400e+04 4.91000e+02 -1.57015e+02 -4.90625e+01 -2.64968e+02 -1.79974e+02 -1.64694e+02 -1.95255e+02
9.83200e+04 4.91000e+02 -1.57015e+02 -4.90625e+01 -2.64968e+02 -1.79667e+02 -1.64387e+02 -1.94947e+02
9.84000e+04 4.92000e+02 -1.61112e+02 -1.30727e+01 -3.09152e+02 -1.79362e+02 -1.64091e+02 -1.94632e+02
9.84800e+04 4.92000e+02 -1.61112e+02 -1.30727e+01 -3.09152e+02 -1.79060e+02 -1.63809e+02 -1.94311e+02
9.85600e+04 4.92000e+02 -1.61112e+02 -1.30727e+01 -3.09152e+02 -1.78761e+02 -1.63539e+02 -1.93983e+02
9.86400e+04 4.93000e+02 -8.75909e+01 -2.63915e+01 -1.48790e+02 -1.78465e+02 -1.63280e+02 -1.93651e+02
9.87200e+04 4.93000e+02 -8.75909e+01 -2.63915e+01 -1.48790e+02 -1.78173e+02 -1.63034e+02 -1.93312e+02
9.88000e+04 4.94000e+02 -1.62665e+02 -1.06515e+02 -2.18816e+02 -1.77884e+02 -1.62800e+02 -1.92969e+02
9.88800e+04 4.94000e+02 -1.62665e+02 -1.06515e+02 -2.18816e+02 -1.77599e+02 -1.62577e+02 -1.92621e+02
9.89600e+04 4.94000e+02 -1.62665e+02 -1.06515e+02 -2.18816e+02 -1.77317e+02 -1.62366e+02 -1.92269e+02
9.90400e+04 4.95000e+02 -1.66725e+02 -1.08027e+02 -2.25423e+02 -1.77039e+02 -1.62165e+02 -1.91913e+02
9.91200e+04 4.95000e+02 -1.66725e+02 -1.08027e+02 -2.25423e+02 -1.76765e+02 -1.61975e+02 -1.91555e+02
9.92000e+04 4.96000e+02 -2.08248e+02 -1.43419e+02 -2.73076e+02 -1.76494e+02 -1.61795e+02 -1.91194e+02
9.92800e+04 4.96000e+02 -2.08248e+02 -1.43419e+02 -2.73076e+02 -1.76228e+02 -1.61624e+02 -1.90832e+02
9.93600e+04 4.96000e+02 -2.08248e+02 -1.43419e+02 -2.73076e+02 -1.75965e+02 -1.61461e+02 -1.90469e+02
9.94400e+04 4.97000e+02 -1.97599e+02 -1.44952e+02 -2.50246e+02 -1.75707e+02 -1.61306e+02 -1.90107e+02
9.95200e+04 4.97000e+02 -1.97599e+02 -1.44952e+02 -2.50246e+02 -1.75452e+02 -1.61158e+02 -1.89746e+02
9.96000e+04 4.98000e+02 -1.20951e+02 -1.16231e+02 -1.25672e+02 -1.75201e+02 -1.61016e+02 -1.89386e+02
9.96800e+04 4.98000e+02 -1.20951e+02 -1.16231e+02 -1.25672e+02 -1.74954e+02 -1.60879e+02 -1.89029e+02
9.97600e+04 4.98000e+02 -1.20951e+02 -1.16231e+02 -1.25672e+02 -1.74712e+02 -1.60747e+02 -1.88676e+02
9.98400e+04 4.99000e+02 -2.62571e+02 -1.62777e+02 -3.62366e+02 -1.74473e+02 -1.60619e+02 -1.88328e+02
9.99200e+04 4.99000e+02 -2.62571e+02 -1.62777e+02 -3.62366e+02 -1.74239e+02 -1.60493e+02 -1.87985e+02


==> fig/shkadov_16_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.60000e+02 0.00000e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
3.20000e+02 0.00000e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
4.80000e+02 1.00000e+00 -3.16503e+00 -3.11972e+00 -3.21033e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
6.40000e+02 1.00000e+00 -3.16503e+00 -3.11972e+00 -3.21033e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
8.00000e+02 2.00000e+00 -2.94899e+00 -2.68513e+00 -3.21286e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
9.60000e+02 2.00000e+00 -2.94899e+00 -2.68513e+00 -3.21286e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.12000e+03 2.00000e+00 -2.94899e+00 -2.68513e+00 -3.21286e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.28000e+03 3.00000e+00 -3.26513e+00 -2.90649e+00 -3.62376e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.44000e+03 3.00000e+00 -3.26513e+00 -2.90649e+00 -3.62376e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.60000e+03 4.00000e+00 -2.91746e+00 -2.66625e+00 -3.16867e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.76000e+03 4.00000e+00 -2.91746e+00 -2.66625e+00 -3.16867e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
1.92000e+03 4.00000e+00 -2.91746e+00 -2.66625e+00 -3.16867e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
2.08000e+03 5.00000e+00 -3.08527e+00 -2.97699e+00 -3.19355e+00 -3.10617e+00 -2.86500e+00 -3.34733e+00
2.24000e+03 5.00000e+00 -3.08527e+00 -2.97699e+00 -3.19355e+00 -3.10617e+00 -2.86501e+00 -3.34733e+00
2.40000e+03 6.00000e+00 -3.04619e+00 -2.83993e+00 -3.25244e+00 -3.10617e+00 -2.86502e+00 -3.34732e+00
2.56000e+03 6.00000e+00 -3.04619e+00 -2.83993e+00 -3.25244e+00 -3.10617e+00 -2.86503e+00 -3.34731e+00
2.72000e+03 6.00000e+00 -3.04619e+00 -2.83993e+00 -3.25244e+00 -3.10617e+00 -2.86505e+00 -3.34729e+00
2.88000e+03 7.00000e+00 -3.11066e+00 -2.72105e+00 -3.50027e+00 -3.10617e+00 -2.86508e+00 -3.34726e+00
3.04000e+03 7.00000e+00 -3.11066e+00 -2.72105e+00 -3.50027e+00 -3.10617e+00 -2.86513e+00 -3.34722e+00
3.20000e+03 8.00000e+00 -3.31520e+00 -3.22887e+00 -3.40153e+00 -3.10618e+00 -2.86519e+00 -3.34716e+00
3.36000e+03 8.00000e+00 -3.31520e+00 -3.22887e+00 -3.40153e+00 -3.10618e+00 -2.86529e+00 -3.34707e+00
3.52000e+03 8.00000e+00 -3.31520e+00 -3.22887e+00 -3.40153e+00 -3.10618e+00 -2.86541e+00 -3.34694e+00
3.68000e+03 9.00000e+00 -3.14886e+00 -2.96524e+00 -3.33247e+00 -3.10618e+00 -2.86558e+00 -3.34677e+00
3.84000e+03 9.00000e+00 -3.14886e+00 -2.96524e+00 -3.33247e+00 -3.10617e+00 -2.86580e+00 -3.34654e+00
4.00000e+03 1.00000e+01 -3.17639e+00 -2.83471e+00 -3.51806e+00 -3.10617e+00 -2.86608e+00 -3.34625e+00
4.16000e+03 1.00000e+01 -3.17639e+00 -2.83471e+00 -3.51806e+00 -3.10615e+00 -2.86644e+00 -3.34587e+00
4.32000e+03 1.00000e+01 -3.17639e+00 -2.83471e+00 -3.51806e+00 -3.10614e+00 -2.86689e+00 -3.34539e+00
4.48000e+03 1.10000e+01 -3.06898e+00 -2.77530e+00 -3.36267e+00 -3.10611e+00 -2.86743e+00 -3.34480e+00
4.64000e+03 1.10000e+01 -3.06898e+00 -2.77530e+00 -3.36267e+00 -3.10608e+00 -2.86808e+00 -3.34408e+00
4.80000e+03 1.20000e+01 -3.21247e+00 -3.00456e+00 -3.42038e+00 -3.10603e+00 -2.86886e+00 -3.34320e+00
4.96000e+03 1.20000e+01 -3.21247e+00 -3.00456e+00 -3.42038e+00 -3.10597e+00 -2.86978e+00 -3.34216e+00
5.12000e+03 1.20000e+01 -3.21247e+00 -3.00456e+00 -3.42038e+00 -3.10589e+00 -2.87084e+00 -3.34095e+00
5.28000e+03 1.30000e+01 -3.08842e+00 -2.78540e+00 -3.39144e+00 -3.10581e+00 -2.87207e+00 -3.33954e+00
5.44000e+03 1.30000e+01 -3.08842e+00 -2.78540e+00 -3.39144e+00 -3.10569e+00 -2.87346e+00 -3.33793e+00
5.60000e+03 1.40000e+01 -2.84426e+00 -2.41158e+00 -3.27694e+00 -3.10557e+00 -2.87503e+00 -3.33611e+00
5.76000e+03 1.40000e+01 -2.84426e+00 -2.41158e+00 -3.27694e+00 -3.10543e+00 -2.87678e+00 -3.33407e+00
5.92000e+03 1.40000e+01 -2.84426e+00 -2.41158e+00 -3.27694e+00 -3.10527e+00 -2.87872e+00 -3.33181e+00
6.08000e+03 1.50000e+01 -3.12677e+00 -2.80717e+00 -3.44637e+00 -3.10510e+00 -2.88086e+00 -3.32933e+00
6.24000e+03 1.50000e+01 -3.12677e+00 -2.80717e+00 -3.44637e+00 -3.10492e+00 -2.88319e+00 -3.32665e+00
6.40000e+03 1.60000e+01 -2.74935e+00 -2.56953e+00 -2.92916e+00 -3.10472e+00 -2.88570e+00 -3.32375e+00
6.56000e+03 1.60000e+01 -2.74935e+00 -2.56953e+00 -2.92916e+00 -3.10453e+00 -2.88841e+00 -3.32065e+00
6.72000e+03 1.60000e+01 -2.74935e+00 -2.56953e+00 -2.92916e+00 -3.10434e+00 -2.89130e+00 -3.31737e+00
6.88000e+03 1.70000e+01 -2.70979e+00 -2.56911e+00 -2.85047e+00 -3.10415e+00 -2.89438e+00 -3.31392e+00
7.04000e+03 1.70000e+01 -2.70979e+00 -2.56911e+00 -2.85047e+00 -3.10397e+00 -2.89762e+00 -3.31033e+00
7.20000e+03 1.80000e+01 -2.86688e+00 -2.59885e+00 -3.13491e+00 -3.10382e+00 -2.90103e+00 -3.30660e+00
7.36000e+03 1.80000e+01 -2.86688e+00 -2.59885e+00 -3.13491e+00 -3.10368e+00 -2.90459e+00 -3.30277e+00
7.52000e+03 1.80000e+01 -2.86688e+00 -2.59885e+00 -3.13491e+00 -3.10357e+00 -2.90829e+00 -3.29885e+00
7.68000e+03 1.90000e+01 -2.70050e+00 -2.48353e+00 -2.91747e+00 -3.10349e+00 -2.91211e+00 -3.29487e+00
7.84000e+03 1.90000e+01 -2.70050e+00 -2.48353e+00 -2.91747e+00 -3.10344e+00 -2.91605e+00 -3.29083e+00
8.00000e+03 2.00000e+01 -2.89627e+00 -2.59595e+00 -3.19659e+00 -3.10343e+00 -2.92009e+00 -3.28677e+00
8.16000e+03 2.00000e+01 -2.89627e+00 -2.59595e+00 -3.19659e+00 -3.10345e+00 -2.92420e+00 -3.28270e+00
8.32000e+03 2.00000e+01 -2.89627e+00 -2.59595e+00 -3.19659e+00 -3.10351e+00 -2.92838e+00 -3.27864e+00
8.48000e+03 2.10000e+01 -2.88819e+00 -2.76059e+00 -3.01579e+00 -3.10360e+00 -2.93260e+00 -3.27459e+00
8.64000e+03 2.10000e+01 -2.88819e+00 -2.76059e+00 -3.01579e+00 -3.10371e+00 -2.93684e+00 -3.27058e+00
8.80000e+03 2.20000e+01 -2.72681e+00 -2.57164e+00 -2.88198e+00 -3.10384e+00 -2.94109e+00 -3.26659e+00
8.96000e+03 2.20000e+01 -2.72681e+00 -2.57164e+00 -2.88198e+00 -3.10398e+00 -2.94531e+00 -3.26265e+00
9.12000e+03 2.20000e+01 -2.72681e+00 -2.57164e+00 -2.88198e+00 -3.10412e+00 -2.94950e+00 -3.25874e+00
9.28000e+03 2.30000e+01 -2.75431e+00 -2.53994e+00 -2.96868e+00 -3.10424e+00 -2.95362e+00 -3.25486e+00
9.44000e+03 2.30000e+01 -2.75431e+00 -2.53994e+00 -2.96868e+00 -3.10433e+00 -2.95765e+00 -3.25100e+00
9.60000e+03 2.40000e+01 -2.61541e+00 -2.26680e+00 -2.96401e+00 -3.10436e+00 -2.96157e+00 -3.24716e+00
9.76000e+03 2.40000e+01 -2.61541e+00 -2.26680e+00 -2.96401e+00 -3.10433e+00 -2.96536e+00 -3.24331e+00
9.92000e+03 2.40000e+01 -2.61541e+00 -2.26680e+00 -2.96401e+00 -3.10422e+00 -2.96898e+00 -3.23945e+00
1.00800e+04 2.50000e+01 -2.97452e+00 -2.52477e+00 -3.42428e+00 -3.10399e+00 -2.97242e+00 -3.23555e+00
1.02400e+04 2.50000e+01 -2.97452e+00 -2.52477e+00 -3.42428e+00 -3.10362e+00 -2.97566e+00 -3.23158e+00
1.04000e+04 2.60000e+01 -2.84433e+00 -2.69229e+00 -2.99637e+00 -3.10311e+00 -2.97867e+00 -3.22755e+00
1.05600e+04 2.60000e+01 -2.84433e+00 -2.69229e+00 -2.99637e+00 -3.10242e+00 -2.98142e+00 -3.22341e+00
1.07200e+04 2.60000e+01 -2.84433e+00 -2.69229e+00 -2.99637e+00 -3.10153e+00 -2.98391e+00 -3.21916e+00
1.08800e+04 2.70000e+01 -2.59299e+00 -2.34670e+00 -2.83927e+00 -3.10043e+00 -2.98610e+00 -3.21477e+00
1.10400e+04 2.70000e+01 -2.59299e+00 -2.34670e+00 -2.83927e+00 -3.09910e+00 -2.98798e+00 -3.21023e+00
1.12000e+04 2.80000e+01 -3.00697e+00 -2.84734e+00 -3.16660e+00 -3.09752e+00 -2.98953e+00 -3.20552e+00
1.13600e+04 2.80000e+01 -3.00697e+00 -2.84734e+00 -3.16660e+00 -3.09568e+00 -2.99073e+00 -3.20063e+00
1.15200e+04 2.80000e+01 -3.00697e+00 -2.84734e+00 -3.16660e+00 -3.09356e+00 -2.99157e+00 -3.19555e+00
1.16800e+04 2.90000e+01 -2.84998e+00 -2.57764e+00 -3.12231e+00 -3.09115e+00 -2.99204e+00 -3.19027e+00
1.18400e+04 2.90000e+01 -2.84998e+00 -2.57764e+00 -3.12231e+00 -3.08846e+00 -2.99212e+00 -3.18479e+00
1.20000e+04 3.00000e+01 -2.83442e+00 -2.54632e+00 -3.12252e+00 -3.08546e+00 -2.99180e+00 -3.17912e+00
1.21600e+04 3.00000e+01 -2.83442e+00 -2.54632e+00 -3.12252e+00 -3.08216e+00 -2.99107e+00 -3.17324e+00
1.23200e+04 3.00000e+01 -2.83442e+00 -2.54632e+00 -3.12252e+00 -3.07856e+00 -2.98994e+00 -3.16717e+00
1.24800e+04 3.10000e+01 -2.47158e+00 -2.17508e+00 -2.76809e+00 -3.07465e+00 -2.98840e+00 -3.16091e+00
1.26400e+04 3.10000e+01 -2.47158e+00 -2.17508e+00 -2.76809e+00 -3.07046e+00 -2.98644e+00 -3.15447e+00
1.28000e+04 3.20000e+01 -2.39550e+00 -2.24548e+00 -2.54553e+00 -3.06597e+00 -2.98408e+00 -3.14786e+00
1.29600e+04 3.20000e+01 -2.39550e+00 -2.24548e+00 -2.54553e+00 -3.06121e+00 -2.98132e+00 -3.14110e+00
1.31200e+04 3.20000e+01 -2.39550e+00 -2.24548e+00 -2.54553e+00 -3.05619e+00 -2.97817e+00 -3.13420e+00
1.32800e+04 3.30000e+01 -2.40784e+00 -2.05447e+00 -2.76120e+00 -3.05091e+00 -2.97465e+00 -3.12717e+00
1.34400e+04 3.30000e+01 -2.40784e+00 -2.05447e+00 -2.76120e+00 -3.04539e+00 -2.97077e+00 -3.12002e+00
1.36000e+04 3.40000e+01 -2.25862e+00 -1.89242e+00 -2.62483e+00 -3.03966e+00 -2.96654e+00 -3.11278e+00
1.37600e+04 3.40000e+01 -2.25862e+00 -1.89242e+00 -2.62483e+00 -3.03373e+00 -2.96201e+00 -3.10545e+00
1.39200e+04 3.40000e+01 -2.25862e+00 -1.89242e+00 -2.62483e+00 -3.02762e+00 -2.95717e+00 -3.09807e+00
1.40800e+04 3.50000e+01 -2.32473e+00 -2.12328e+00 -2.52619e+00 -3.02136e+00 -2.95207e+00 -3.09064e+00
1.42400e+04 3.50000e+01 -2.32473e+00 -2.12328e+00 -2.52619e+00 -3.01496e+00 -2.94674e+00 -3.08318e+00
1.44000e+04 3.60000e+01 -2.45279e+00 -2.27853e+00 -2.62705e+00 -3.00844e+00 -2.94118e+00 -3.07571e+00
1.45600e+04 3.60000e+01 -2.45279e+00 -2.27853e+00 -2.62705e+00 -3.00184e+00 -2.93544e+00 -3.06824e+00
1.47200e+04 3.60000e+01 -2.45279e+00 -2.27853e+00 -2.62705e+00 -2.99516e+00 -2.92952e+00 -3.06080e+00
1.48800e+04 3.70000e+01 -2.25484e+00 -2.11870e+00 -2.39098e+00 -2.98843e+00 -2.92346e+00 -3.05341e+00
1.50400e+04 3.70000e+01 -2.25484e+00 -2.11870e+00 -2.39098e+00 -2.98167e+00 -2.91727e+00 -3.04606e+00
1.52000e+04 3.80000e+01 -2.33233e+00 -2.10007e+00 -2.56459e+00 -2.97488e+00 -2.91098e+00 -3.03879e+00
1.53600e+04 3.80000e+01 -2.33233e+00 -2.10007e+00 -2.56459e+00 -2.96809e+00 -2.90458e+00 -3.03160e+00
1.55200e+04 3.80000e+01 -2.33233e+00 -2.10007e+00 -2.56459e+00 -2.96130e+00 -2.89810e+00 -3.02450e+00
1.56800e+04 3.90000e+01 -2.35948e+00 -2.22837e+00 -2.49060e+00 -2.95451e+00 -2.89154e+00 -3.01749e+00
1.58400e+04 3.90000e+01 -2.35948e+00 -2.22837e+00 -2.49060e+00 -2.94773e+00 -2.88489e+00 -3.01057e+00
1.60000e+04 4.00000e+01 -2.55441e+00 -2.29594e+00 -2.81288e+00 -2.94096e+00 -2.87816e+00 -3.00376e+00
1.61600e+04 4.00000e+01 -2.55441e+00 -2.29594e+00 -2.81288e+00 -2.93419e+00 -2.87135e+00 -2.99703e+00
1.63200e+04 4.00000e+01 -2.55441e+00 -2.29594e+00 -2.81288e+00 -2.92740e+00 -2.86443e+00 -2.99037e+00
1.64800e+04 4.10000e+01 -2.54264e+00 -2.17289e+00 -2.91239e+00 -2.92061e+00 -2.85742e+00 -2.98380e+00
1.66400e+04 4.10000e+01 -2.54264e+00 -2.17289e+00 -2.91239e+00 -2.91378e+00 -2.85029e+00 -2.97727e+00
1.68000e+04 4.20000e+01 -2.47404e+00 -2.12260e+00 -2.82548e+00 -2.90690e+00 -2.84303e+00 -2.97077e+00
1.69600e+04 4.20000e+01 -2.47404e+00 -2.12260e+00 -2.82548e+00 -2.89995e+00 -2.83562e+00 -2.96429e+00
1.71200e+04 4.20000e+01 -2.47404e+00 -2.12260e+00 -2.82548e+00 -2.89292e+00 -2.82805e+00 -2.95779e+00
1.72800e+04 4.30000e+01 -2.14430e+00 -1.90340e+00 -2.38520e+00 -2.88579e+00 -2.82031e+00 -2.95127e+00
1.74400e+04 4.30000e+01 -2.14430e+00 -1.90340e+00 -2.38520e+00 -2.87853e+00 -2.81238e+00 -2.94468e+00
1.76000e+04 4.40000e+01 -2.21253e+00 -1.96082e+00 -2.46424e+00 -2.87112e+00 -2.80424e+00 -2.93801e+00
1.77600e+04 4.40000e+01 -2.21253e+00 -1.96082e+00 -2.46424e+00 -2.86355e+00 -2.79589e+00 -2.93122e+00
1.79200e+04 4.40000e+01 -2.21253e+00 -1.96082e+00 -2.46424e+00 -2.85581e+00 -2.78731e+00 -2.92430e+00
1.80800e+04 4.50000e+01 -2.36573e+00 -2.23467e+00 -2.49680e+00 -2.84787e+00 -2.77851e+00 -2.91722e+00
1.82400e+04 4.50000e+01 -2.36573e+00 -2.23467e+00 -2.49680e+00 -2.83972e+00 -2.76947e+00 -2.90998e+00
1.84000e+04 4.60000e+01 -2.23333e+00 -2.09952e+00 -2.36715e+00 -2.83136e+00 -2.76019e+00 -2.90254e+00
1.85600e+04 4.60000e+01 -2.23333e+00 -2.09952e+00 -2.36715e+00 -2.82279e+00 -2.75068e+00 -2.89489e+00
1.87200e+04 4.60000e+01 -2.23333e+00 -2.09952e+00 -2.36715e+00 -2.81399e+00 -2.74094e+00 -2.88704e+00
1.88800e+04 4.70000e+01 -2.44706e+00 -2.32020e+00 -2.57392e+00 -2.80498e+00 -2.73098e+00 -2.87898e+00
1.90400e+04 4.70000e+01 -2.44706e+00 -2.32020e+00 -2.57392e+00 -2.79574e+00 -2.72080e+00 -2.87069e+00
1.92000e+04 4.80000e+01 -2.03256e+00 -1.94354e+00 -2.12158e+00 -2.78631e+00 -2.71042e+00 -2.86220e+00
1.93600e+04 4.80000e+01 -2.03256e+00 -1.94354e+00 -2.12158e+00 -2.77668e+00 -2.69987e+00 -2.85350e+00
1.95200e+04 4.80000e+01 -2.03256e+00 -1.94354e+00 -2.12158e+00 -2.76687e+00 -2.68914e+00 -2.84460e+00
1.96800e+04 4.90000e+01 -1.98070e+00 -1.72745e+00 -2.23395e+00 -2.75690e+00 -2.67828e+00 -2.83552e+00
1.98400e+04 4.90000e+01 -1.98070e+00 -1.72745e+00 -2.23395e+00 -2.74678e+00 -2.66729e+00 -2.82627e+00
2.00000e+04 5.00000e+01 -1.98572e+00 -1.80044e+00 -2.17101e+00 -2.73655e+00 -2.65621e+00 -2.81689e+00
2.01600e+04 5.00000e+01 -1.98572e+00 -1.80044e+00 -2.17101e+00 -2.72620e+00 -2.64505e+00 -2.80736e+00
2.03200e+04 5.00000e+01 -1.98572e+00 -1.80044e+00 -2.17101e+00 -2.71577e+00 -2.63383e+00 -2.79771e+00
2.04800e+04 5.10000e+01 -1.96976e+00 -1.85272e+00 -2.08681e+00 -2.70528e+00 -2.62259e+00 -2.78797e+00
2.06400e+04 5.10000e+01 -1.96976e+00 -1.85272e+00 -2.08681e+00 -2.69475e+00 -2.61134e+00 -2.77817e+00
2.08000e+04 5.20000e+01 -1.94631e+00 -1.72707e+00 -2.16556e+00 -2.68420e+00 -2.60010e+00 -2.76831e+00
2.09600e+04 5.20000e+01 -1.94631e+00 -1.72707e+00 -2.16556e+00 -2.67365e+00 -2.58890e+00 -2.75841e+00
2.11200e+04 5.20000e+01 -1.94631e+00 -1.72707e+00 -2.16556e+00 -2.66312e+00 -2.57776e+00 -2.74849e+00
2.12800e+04 5.30000e+01 -1.91820e+00 -1.73531e+00 -2.10109e+00 -2.65263e+00 -2.56669e+00 -2.73857e+00
2.14400e+04 5.30000e+01 -1.91820e+00 -1.73531e+00 -2.10109e+00 -2.64218e+00 -2.55571e+00 -2.72865e+00
2.16000e+04 5.40000e+01 -2.19543e+00 -1.99534e+00 -2.39553e+00 -2.63180e+00 -2.54484e+00 -2.71877e+00
2.17600e+04 5.40000e+01 -2.19543e+00 -1.99534e+00 -2.39553e+00 -2.62150e+00 -2.53409e+00 -2.70891e+00
2.19200e+04 5.40000e+01 -2.19543e+00 -1.99534e+00 -2.39553e+00 -2.61128e+00 -2.52346e+00 -2.69909e+00
2.20800e+04 5.50000e+01 -1.93733e+00 -1.57043e+00 -2.30422e+00 -2.60114e+00 -2.51298e+00 -2.68931e+00
2.22400e+04 5.50000e+01 -1.93733e+00 -1.57043e+00 -2.30422e+00 -2.59110e+00 -2.50264e+00 -2.67957e+00
2.24000e+04 5.60000e+01 -1.86932e+00 -1.67767e+00 -2.06097e+00 -2.58116e+00 -2.49244e+00 -2.66987e+00
2.25600e+04 5.60000e+01 -1.86932e+00 -1.67767e+00 -2.06097e+00 -2.57130e+00 -2.48241e+00 -2.66020e+00
2.27200e+04 5.60000e+01 -1.86932e+00 -1.67767e+00 -2.06097e+00 -2.56153e+00 -2.47251e+00 -2.65056e+00
2.28800e+04 5.70000e+01 -2.23907e+00 -2.11293e+00 -2.36522e+00 -2.55185e+00 -2.46277e+00 -2.64093e+00
2.30400e+04 5.70000e+01 -2.23907e+00 -2.11293e+00 -2.36522e+00 -2.54223e+00 -2.45316e+00 -2.63130e+00
2.32000e+04 5.80000e+01 -1.70619e+00 -1.50580e+00 -1.90658e+00 -2.53267e+00 -2.44368e+00 -2.62166e+00
2.33600e+04 5.80000e+01 -1.70619e+00 -1.50580e+00 -1.90658e+00 -2.52316e+00 -2.43433e+00 -2.61199e+00
2.35200e+04 5.80000e+01 -1.70619e+00 -1.50580e+00 -1.90658e+00 -2.51369e+00 -2.42509e+00 -2.60228e+00
2.36800e+04 5.90000e+01 -2.20898e+00 -1.93385e+00 -2.48410e+00 -2.50424e+00 -2.41595e+00 -2.59252e+00
2.38400e+04 5.90000e+01 -2.20898e+00 -1.93385e+00 -2.48410e+00 -2.49479e+00 -2.40690e+00 -2.58268e+00
2.40000e+04 6.00000e+01 -2.06851e+00 -1.99387e+00 -2.14314e+00 -2.48533e+00 -2.39792e+00 -2.57275e+00
2.41600e+04 6.00000e+01 -2.06851e+00 -1.99387e+00 -2.14314e+00 -2.47586e+00 -2.38900e+00 -2.56272e+00
2.43200e+04 6.00000e+01 -2.06851e+00 -1.99387e+00 -2.14314e+00 -2.46635e+00 -2.38012e+00 -2.55258e+00
2.44800e+04 6.10000e+01 -1.78588e+00 -1.44010e+00 -2.13166e+00 -2.45680e+00 -2.37127e+00 -2.54232e+00
2.46400e+04 6.10000e+01 -1.78588e+00 -1.44010e+00 -2.13166e+00 -2.44719e+00 -2.36245e+00 -2.53192e+00
2.48000e+04 6.20000e+01 -2.00385e+00 -1.72518e+00 -2.28252e+00 -2.43752e+00 -2.35364e+00 -2.52139e+00
2.49600e+04 6.20000e+01 -2.00385e+00 -1.72518e+00 -2.28252e+00 -2.42777e+00 -2.34482e+00 -2.51072e+00
2.51200e+04 6.20000e+01 -2.00385e+00 -1.72518e+00 -2.28252e+00 -2.41795e+00 -2.33600e+00 -2.49991e+00
2.52800e+04 6.30000e+01 -2.23128e+00 -1.87856e+00 -2.58401e+00 -2.40806e+00 -2.32716e+00 -2.48896e+00
2.54400e+04 6.30000e+01 -2.23128e+00 -1.87856e+00 -2.58401e+00 -2.39809e+00 -2.31830e+00 -2.47787e+00
2.56000e+04 6.40000e+01 -1.58523e+00 -1.36003e+00 -1.81043e+00 -2.38804e+00 -2.30943e+00 -2.46665e+00
2.57600e+04 6.40000e+01 -1.58523e+00 -1.36003e+00 -1.81043e+00 -2.37792e+00 -2.30053e+00 -2.45532e+00
2.59200e+04 6.40000e+01 -1.58523e+00 -1.36003e+00 -1.81043e+00 -2.36775e+00 -2.29160e+00 -2.44389e+00
2.60800e+04 6.50000e+01 -1.65740e+00 -1.57583e+00 -1.73897e+00 -2.35751e+00 -2.28265e+00 -2.43237e+00
2.62400e+04 6.50000e+01 -1.65740e+00 -1.57583e+00 -1.73897e+00 -2.34723e+00 -2.27368e+00 -2.42078e+00
2.64000e+04 6.60000e+01 -1.63215e+00 -1.42549e+00 -1.83882e+00 -2.33692e+00 -2.26469e+00 -2.40915e+00
2.65600e+04 6.60000e+01 -1.63215e+00 -1.42549e+00 -1.83882e+00 -2.32658e+00 -2.25568e+00 -2.39749e+00
2.67200e+04 6.60000e+01 -1.63215e+00 -1.42549e+00 -1.83882e+00 -2.31625e+00 -2.24665e+00 -2.38584e+00
2.68800e+04 6.70000e+01 -1.61513e+00 -1.31550e+00 -1.91475e+00 -2.30591e+00 -2.23761e+00 -2.37422e+00
2.70400e+04 6.70000e+01 -1.61513e+00 -1.31550e+00 -1.91475e+00 -2.29561e+00 -2.22856e+00 -2.36267e+00
2.72000e+04 6.80000e+01 -1.58603e+00 -1.36193e+00 -1.81014e+00 -2.28535e+00 -2.21951e+00 -2.35120e+00
2.73600e+04 6.80000e+01 -1.58603e+00 -1.36193e+00 -1.81014e+00 -2.27515e+00 -2.21045e+00 -2.33985e+00
2.75200e+04 6.80000e+01 -1.58603e+00 -1.36193e+00 -1.81014e+00 -2.26502e+00 -2.20138e+00 -2.32867e+00
2.76800e+04 6.90000e+01 -1.72329e+00 -1.52116e+00 -1.92542e+00 -2.25498e+00 -2.19231e+00 -2.31766e+00
2.78400e+04 6.90000e+01 -1.72329e+00 -1.52116e+00 -1.92542e+00 -2.24505e+00 -2.18324e+00 -2.30686e+00
2.80000e+04 7.00000e+01 -1.79707e+00 -1.63127e+00 -1.96287e+00 -2.23523e+00 -2.17416e+00 -2.29631e+00
2.81600e+04 7.00000e+01 -1.79707e+00 -1.63127e+00 -1.96287e+00 -2.22554e+00 -2.16508e+00 -2.28600e+00
2.83200e+04 7.00000e+01 -1.79707e+00 -1.63127e+00 -1.96287e+00 -2.21599e+00 -2.15599e+00 -2.27598e+00
2.84800e+04 7.10000e+01 -1.67812e+00 -1.45960e+00 -1.89665e+00 -2.20657e+00 -2.14690e+00 -2.26624e+00
2.86400e+04 7.10000e+01 -1.67812e+00 -1.45960e+00 -1.89665e+00 -2.19731e+00 -2.13781e+00 -2.25681e+00
2.88000e+04 7.20000e+01 -1.73479e+00 -1.59753e+00 -1.87204e+00 -2.18819e+00 -2.12871e+00 -2.24766e+00
2.89600e+04 7.20000e+01 -1.73479e+00 -1.59753e+00 -1.87204e+00 -2.17921e+00 -2.11960e+00 -2.23882e+00
2.91200e+04 7.20000e+01 -1.73479e+00 -1.59753e+00 -1.87204e+00 -2.17037e+00 -2.11048e+00 -2.23027e+00
2.92800e+04 7.30000e+01 -1.62438e+00 -1.56854e+00 -1.68021e+00 -2.16167e+00 -2.10136e+00 -2.22199e+00
2.94400e+04 7.30000e+01 -1.62438e+00 -1.56854e+00 -1.68021e+00 -2.15309e+00 -2.09222e+00 -2.21396e+00
2.96000e+04 7.40000e+01 -1.55106e+00 -1.35838e+00 -1.74375e+00 -2.14462e+00 -2.08306e+00 -2.20618e+00
2.97600e+04 7.40000e+01 -1.55106e+00 -1.35838e+00 -1.74375e+00 -2.13624e+00 -2.07389e+00 -2.19860e+00
2.99200e+04 7.40000e+01 -1.55106e+00 -1.35838e+00 -1.74375e+00 -2.12795e+00 -2.06468e+00 -2.19121e+00
3.00800e+04 7.50000e+01 -1.67237e+00 -1.57456e+00 -1.77018e+00 -2.11971e+00 -2.05544e+00 -2.18398e+00
3.02400e+04 7.50000e+01 -1.67237e+00 -1.57456e+00 -1.77018e+00 -2.11153e+00 -2.04617e+00 -2.17689e+00
3.04000e+04 7.60000e+01 -1.65958e+00 -1.37457e+00 -1.94458e+00 -2.10337e+00 -2.03684e+00 -2.16990e+00
3.05600e+04 7.60000e+01 -1.65958e+00 -1.37457e+00 -1.94458e+00 -2.09523e+00 -2.02746e+00 -2.16299e+00
3.07200e+04 7.60000e+01 -1.65958e+00 -1.37457e+00 -1.94458e+00 -2.08708e+00 -2.01803e+00 -2.15614e+00
3.08800e+04 7.70000e+01 -1.78471e+00 -1.47987e+00 -2.08955e+00 -2.07892e+00 -2.00852e+00 -2.14932e+00
3.10400e+04 7.70000e+01 -1.78471e+00 -1.47987e+00 -2.08955e+00 -2.07072e+00 -1.99894e+00 -2.14251e+00
3.12000e+04 7.80000e+01 -1.62556e+00 -1.49446e+00 -1.75666e+00 -2.06248e+00 -1.98928e+00 -2.13569e+00
3.13600e+04 7.80000e+01 -1.62556e+00 -1.49446e+00 -1.75666e+00 -2.05420e+00 -1.97955e+00 -2.12885e+00
3.15200e+04 7.80000e+01 -1.62556e+00 -1.49446e+00 -1.75666e+00 -2.04585e+00 -1.96973e+00 -2.12198e+00
3.16800e+04 7.90000e+01 -1.94069e+00 -1.65930e+00 -2.22208e+00 -2.03745e+00 -1.95984e+00 -2.11506e+00
3.18400e+04 7.90000e+01 -1.94069e+00 -1.65930e+00 -2.22208e+00 -2.02897e+00 -1.94987e+00 -2.10808e+00
3.20000e+04 8.00000e+01 -1.34236e+00 -1.14956e+00 -1.53515e+00 -2.02044e+00 -1.93983e+00 -2.10104e+00
3.21600e+04 8.00000e+01 -1.34236e+00 -1.14956e+00 -1.53515e+00 -2.01183e+00 -1.92974e+00 -2.09392e+00
3.23200e+04 8.00000e+01 -1.34236e+00 -1.14956e+00 -1.53515e+00 -2.00316e+00 -1.91959e+00 -2.08673e+00
3.24800e+04 8.10000e+01 -1.26216e+00 -1.11134e+00 -1.41298e+00 -1.99443e+00 -1.90940e+00 -2.07947e+00
3.26400e+04 8.10000e+01 -1.26216e+00 -1.11134e+00 -1.41298e+00 -1.98565e+00 -1.89919e+00 -2.07212e+00
3.28000e+04 8.20000e+01 -1.42288e+00 -1.17429e+00 -1.67148e+00 -1.97683e+00 -1.88897e+00 -2.06470e+00
3.29600e+04 8.20000e+01 -1.42288e+00 -1.17429e+00 -1.67148e+00 -1.96798e+00 -1.87875e+00 -2.05720e+00
3.31200e+04 8.20000e+01 -1.42288e+00 -1.17429e+00 -1.67148e+00 -1.95910e+00 -1.86856e+00 -2.04963e+00
3.32800e+04 8.30000e+01 -1.27609e+00 -1.12195e+00 -1.43024e+00 -1.95020e+00 -1.85840e+00 -2.04201e+00
3.34400e+04 8.30000e+01 -1.27609e+00 -1.12195e+00 -1.43024e+00 -1.94131e+00 -1.84831e+00 -2.03432e+00
3.36000e+04 8.40000e+01 -1.38526e+00 -1.08110e+00 -1.68942e+00 -1.93244e+00 -1.83830e+00 -2.02658e+00
3.37600e+04 8.40000e+01 -1.38526e+00 -1.08110e+00 -1.68942e+00 -1.92359e+00 -1.82839e+00 -2.01880e+00
3.39200e+04 8.40000e+01 -1.38526e+00 -1.08110e+00 -1.68942e+00 -1.91479e+00 -1.81859e+00 -2.01099e+00
3.40800e+04 8.50000e+01 -1.48548e+00 -1.38226e+00 -1.58869e+00 -1.90604e+00 -1.80893e+00 -2.00316e+00
3.42400e+04 8.50000e+01 -1.48548e+00 -1.38226e+00 -1.58869e+00 -1.89737e+00 -1.79943e+00 -1.99531e+00
3.44000e+04 8.60000e+01 -1.31266e+00 -1.08054e+00 -1.54478e+00 -1.88878e+00 -1.79009e+00 -1.98747e+00
3.45600e+04 8.60000e+01 -1.31266e+00 -1.08054e+00 -1.54478e+00 -1.88029e+00 -1.78094e+00 -1.97963e+00
3.47200e+04 8.60000e+01 -1.31266e+00 -1.08054e+00 -1.54478e+00 -1.87190e+00 -1.77199e+00 -1.97181e+00
3.48800e+04 8.70000e+01 -1.49088e+00 -1.35454e+00 -1.62722e+00 -1.86363e+00 -1.76323e+00 -1.96402e+00
3.50400e+04 8.70000e+01 -1.49088e+00 -1.35454e+00 -1.62722e+00 -1.85547e+00 -1.75469e+00 -1.95625e+00
3.52000e+04 8.80000e+01 -1.39232e+00 -1.26248e+00 -1.52216e+00 -1.84744e+00 -1.74636e+00 -1.94852e+00
3.53600e+04 8.80000e+01 -1.39232e+00 -1.26248e+00 -1.52216e+00 -1.83953e+00 -1.73824e+00 -1.94082e+00
3.55200e+04 8.80000e+01 -1.39232e+00 -1.26248e+00 -1.52216e+00 -1.83174e+00 -1.73032e+00 -1.93316e+00
3.56800e+04 8.90000e+01 -1.49671e+00 -1.38940e+00 -1.60402e+00 -1.82407e+00 -1.72260e+00 -1.92554e+00
3.58400e+04 8.90000e+01 -1.49671e+00 -1.38940e+00 -1.60402e+00 -1.81651e+00 -1.71507e+00 -1.91794e+00
3.60000e+04 9.00000e+01 -1.39223e+00 -1.33837e+00 -1.44609e+00 -1.80905e+00 -1.70772e+00 -1.91038e+00
3.61600e+04 9.00000e+01 -1.39223e+00 -1.33837e+00 -1.44609e+00 -1.80168e+00 -1.70052e+00 -1.90283e+00
3.63200e+04 9.00000e+01 -1.39223e+00 -1.33837e+00 -1.44609e+00 -1.79438e+00 -1.69346e+00 -1.89529e+00
3.64800e+04 9.10000e+01 -1.42485e+00 -1.19168e+00 -1.65802e+00 -1.78714e+00 -1.68651e+00 -1.88777e+00
3.66400e+04 9.10000e+01 -1.42485e+00 -1.19168e+00 -1.65802e+00 -1.77995e+00 -1.67967e+00 -1.88023e+00
3.68000e+04 9.20000e+01 -1.52625e+00 -1.31191e+00 -1.74058e+00 -1.77279e+00 -1.67289e+00 -1.87269e+00
3.69600e+04 9.20000e+01 -1.52625e+00 -1.31191e+00 -1.74058e+00 -1.76565e+00 -1.66618e+00 -1.86513e+00
3.71200e+04 9.20000e+01 -1.52625e+00 -1.31191e+00 -1.74058e+00 -1.75851e+00 -1.65948e+00 -1.85755e+00
3.72800e+04 9.30000e+01 -1.48582e+00 -1.29287e+00 -1.67878e+00 -1.75137e+00 -1.65280e+00 -1.84993e+00
3.74400e+04 9.30000e+01 -1.48582e+00 -1.29287e+00 -1.67878e+00 -1.74419e+00 -1.64611e+00 -1.84228e+00
3.76000e+04 9.40000e+01 -1.52854e+00 -1.29505e+00 -1.76203e+00 -1.73699e+00 -1.63939e+00 -1.83458e+00
3.77600e+04 9.40000e+01 -1.52854e+00 -1.29505e+00 -1.76203e+00 -1.72974e+00 -1.63263e+00 -1.82685e+00
3.79200e+04 9.40000e+01 -1.52854e+00 -1.29505e+00 -1.76203e+00 -1.72243e+00 -1.62581e+00 -1.81906e+00
3.80800e+04 9.50000e+01 -1.41235e+00 -1.23571e+00 -1.58899e+00 -1.71508e+00 -1.61893e+00 -1.81123e+00
3.82400e+04 9.50000e+01 -1.41235e+00 -1.23571e+00 -1.58899e+00 -1.70767e+00 -1.61198e+00 -1.80336e+00
3.84000e+04 9.60000e+01 -1.21102e+00 -9.90554e-01 -1.43148e+00 -1.70020e+00 -1.60496e+00 -1.79544e+00
3.85600e+04 9.60000e+01 -1.21102e+00 -9.90554e-01 -1.43148e+00 -1.69267e+00 -1.59787e+00 -1.78747e+00
3.87200e+04 9.60000e+01 -1.21102e+00 -9.90554e-01 -1.43148e+00 -1.68510e+00 -1.59072e+00 -1.77948e+00
3.88800e+04 9.70000e+01 -1.06206e+00 -9.39221e-01 -1.18490e+00 -1.67748e+00 -1.58352e+00 -1.77144e+00
3.90400e+04 9.70000e+01 -1.06206e+00 -9.39221e-01 -1.18490e+00 -1.66983e+00 -1.57627e+00 -1.76338e+00
3.92000e+04 9.80000e+01 -1.04662e+00 -9.37018e-01 -1.15622e+00 -1.66215e+00 -1.56900e+00 -1.75530e+00
3.93600e+04 9.80000e+01 -1.04662e+00 -9.37018e-01 -1.15622e+00 -1.65446e+00 -1.56172e+00 -1.74720e+00
3.95200e+04 9.80000e+01 -1.04662e+00 -9.37018e-01 -1.15622e+00 -1.64677e+00 -1.55445e+00 -1.73910e+00
3.96800e+04 9.90000e+01 -1.10762e+00 -9.37787e-01 -1.27745e+00 -1.63911e+00 -1.54721e+00 -1.73100e+00
3.98400e+04 9.90000e+01 -1.10762e+00 -9.37787e-01 -1.27745e+00 -1.63147e+00 -1.54003e+00 -1.72291e+00
4.00000e+04 1.00000e+02 -1.20500e+00 -1.01487e+00 -1.39514e+00 -1.62388e+00 -1.53292e+00 -1.71484e+00
4.01600e+04 1.00000e+02 -1.20500e+00 -1.01487e+00 -1.39514e+00 -1.61636e+00 -1.52592e+00 -1.70680e+00
4.03200e+04 1.00000e+02 -1.20500e+00 -1.01487e+00 -1.39514e+00 -1.60892e+00 -1.51904e+00 -1.69881e+00
4.04800e+04 1.01000e+02 -1.22997e+00 -1.13447e+00 -1.32547e+00 -1.60158e+00 -1.51230e+00 -1.69086e+00
4.06400e+04 1.01000e+02 -1.22997e+00 -1.13447e+00 -1.32547e+00 -1.59436e+00 -1.50573e+00 -1.68298e+00
4.08000e+04 1.02000e+02 -1.17516e+00 -1.07468e+00 -1.27565e+00 -1.58725e+00 -1.49933e+00 -1.67517e+00
4.09600e+04 1.02000e+02 -1.17516e+00 -1.07468e+00 -1.27565e+00 -1.58028e+00 -1.49314e+00 -1.66743e+00
4.11200e+04 1.02000e+02 -1.17516e+00 -1.07468e+00 -1.27565e+00 -1.57346e+00 -1.48714e+00 -1.65978e+00
4.12800e+04 1.03000e+02 -1.32257e+00 -1.15582e+00 -1.48933e+00 -1.56679e+00 -1.48136e+00 -1.65222e+00
4.14400e+04 1.03000e+02 -1.32257e+00 -1.15582e+00 -1.48933e+00 -1.56026e+00 -1.47578e+00 -1.64475e+00
4.16000e+04 1.04000e+02 -1.04933e+00 -9.20180e-01 -1.17848e+00 -1.55389e+00 -1.47041e+00 -1.63737e+00
4.17600e+04 1.04000e+02 -1.04933e+00 -9.20180e-01 -1.17848e+00 -1.54767e+00 -1.46524e+00 -1.63009e+00
4.19200e+04 1.04000e+02 -1.04933e+00 -9.20180e-01 -1.17848e+00 -1.54158e+00 -1.46026e+00 -1.62290e+00
4.20800e+04 1.05000e+02 -1.23320e+00 -1.07560e+00 -1.39079e+00 -1.53563e+00 -1.45545e+00 -1.61581e+00
4.22400e+04 1.05000e+02 -1.23320e+00 -1.07560e+00 -1.39079e+00 -1.52979e+00 -1.45078e+00 -1.60880e+00
4.24000e+04 1.06000e+02 -1.14503e+00 -9.80659e-01 -1.30940e+00 -1.52406e+00 -1.44625e+00 -1.60187e+00
4.25600e+04 1.06000e+02 -1.14503e+00 -9.80659e-01 -1.30940e+00 -1.51841e+00 -1.44181e+00 -1.59502e+00
4.27200e+04 1.06000e+02 -1.14503e+00 -9.80659e-01 -1.30940e+00 -1.51283e+00 -1.43745e+00 -1.58822e+00
4.28800e+04 1.07000e+02 -1.18430e+00 -1.03811e+00 -1.33048e+00 -1.50731e+00 -1.43314e+00 -1.58148e+00
4.30400e+04 1.07000e+02 -1.18430e+00 -1.03811e+00 -1.33048e+00 -1.50182e+00 -1.42885e+00 -1.57478e+00
4.32000e+04 1.08000e+02 -1.17602e+00 -9.49949e-01 -1.40208e+00 -1.49633e+00 -1.42456e+00 -1.56811e+00
4.33600e+04 1.08000e+02 -1.17602e+00 -9.49949e-01 -1.40208e+00 -1.49085e+00 -1.42023e+00 -1.56146e+00
4.35200e+04 1.08000e+02 -1.17602e+00 -9.49949e-01 -1.40208e+00 -1.48533e+00 -1.41586e+00 -1.55480e+00
4.36800e+04 1.09000e+02 -1.14412e+00 -9.24432e-01 -1.36380e+00 -1.47979e+00 -1.41144e+00 -1.54814e+00
4.38400e+04 1.09000e+02 -1.14412e+00 -9.24432e-01 -1.36380e+00 -1.47419e+00 -1.40693e+00 -1.54146e+00
4.40000e+04 1.10000e+02 -1.04500e+00 -8.38333e-01 -1.25166e+00 -1.46853e+00 -1.40232e+00 -1.53473e+00
4.41600e+04 1.10000e+02 -1.04500e+00 -8.38333e-01 -1.25166e+00 -1.46279e+00 -1.39763e+00 -1.52796e+00
4.43200e+04 1.10000e+02 -1.04500e+00 -8.38333e-01 -1.25166e+00 -1.45697e+00 -1.39283e+00 -1.52112e+00
4.44800e+04 1.11000e+02 -1.16887e+00 -1.06052e+00 -1.27721e+00 -1.45107e+00 -1.38793e+00 -1.51420e+00
4.46400e+04 1.11000e+02 -1.16887e+00 -1.06052e+00 -1.27721e+00 -1.44507e+00 -1.38293e+00 -1.50722e+00
4.48000e+04 1.12000e+02 -9.39583e-01 -8.45107e-01 -1.03406e+00 -1.43899e+00 -1.37784e+00 -1.50013e+00
4.49600e+04 1.12000e+02 -9.39583e-01 -8.45107e-01 -1.03406e+00 -1.43281e+00 -1.37266e+00 -1.49296e+00
4.51200e+04 1.12000e+02 -9.39583e-01 -8.45107e-01 -1.03406e+00 -1.42655e+00 -1.36741e+00 -1.48570e+00
4.52800e+04 1.13000e+02 -8.78590e-01 -8.35621e-01 -9.21559e-01 -1.42021e+00 -1.36208e+00 -1.47833e+00
4.54400e+04 1.13000e+02 -8.78590e-01 -8.35621e-01 -9.21559e-01 -1.41379e+00 -1.35670e+00 -1.47089e+00
4.56000e+04 1.14000e+02 -9.19996e-01 -8.39840e-01 -1.00015e+00 -1.40731e+00 -1.35127e+00 -1.46335e+00
4.57600e+04 1.14000e+02 -9.19996e-01 -8.39840e-01 -1.00015e+00 -1.40077e+00 -1.34579e+00 -1.45575e+00
4.59200e+04 1.14000e+02 -9.19996e-01 -8.39840e-01 -1.00015e+00 -1.39418e+00 -1.34029e+00 -1.44808e+00
4.60800e+04 1.15000e+02 -1.06929e+00 -9.64391e-01 -1.17418e+00 -1.38756e+00 -1.33476e+00 -1.44036e+00
4.62400e+04 1.15000e+02 -1.06929e+00 -9.64391e-01 -1.17418e+00 -1.38091e+00 -1.32922e+00 -1.43260e+00
4.64000e+04 1.16000e+02 -9.73238e-01 -8.59067e-01 -1.08741e+00 -1.37425e+00 -1.32366e+00 -1.42483e+00
4.65600e+04 1.16000e+02 -9.73238e-01 -8.59067e-01 -1.08741e+00 -1.36758e+00 -1.31809e+00 -1.41707e+00
4.67200e+04 1.16000e+02 -9.73238e-01 -8.59067e-01 -1.08741e+00 -1.36092e+00 -1.31250e+00 -1.40934e+00
4.68800e+04 1.17000e+02 -9.72850e-01 -8.43033e-01 -1.10267e+00 -1.35428e+00 -1.30690e+00 -1.40166e+00
4.70400e+04 1.17000e+02 -9.72850e-01 -8.43033e-01 -1.10267e+00 -1.34766e+00 -1.30128e+00 -1.39404e+00
4.72000e+04 1.18000e+02 -8.91203e-01 -8.13261e-01 -9.69144e-01 -1.34108e+00 -1.29563e+00 -1.38653e+00
4.73600e+04 1.18000e+02 -8.91203e-01 -8.13261e-01 -9.69144e-01 -1.33454e+00 -1.28994e+00 -1.37913e+00
4.75200e+04 1.18000e+02 -8.91203e-01 -8.13261e-01 -9.69144e-01 -1.32804e+00 -1.28420e+00 -1.37187e+00
4.76800e+04 1.19000e+02 -8.80936e-01 -7.45824e-01 -1.01605e+00 -1.32159e+00 -1.27839e+00 -1.36478e+00
4.78400e+04 1.19000e+02 -8.80936e-01 -7.45824e-01 -1.01605e+00 -1.31518e+00 -1.27251e+00 -1.35785e+00
4.80000e+04 1.20000e+02 -9.84081e-01 -8.90819e-01 -1.07734e+00 -1.30883e+00 -1.26654e+00 -1.35112e+00
4.81600e+04 1.20000e+02 -9.84081e-01 -8.90819e-01 -1.07734e+00 -1.30253e+00 -1.26046e+00 -1.34459e+00
4.83200e+04 1.20000e+02 -9.84081e-01 -8.90819e-01 -1.07734e+00 -1.29627e+00 -1.25429e+00 -1.33825e+00
4.84800e+04 1.21000e+02 -9.72265e-01 -8.09270e-01 -1.13526e+00 -1.29005e+00 -1.24798e+00 -1.33212e+00
4.86400e+04 1.21000e+02 -9.72265e-01 -8.09270e-01 -1.13526e+00 -1.28388e+00 -1.24157e+00 -1.32619e+00
4.88000e+04 1.22000e+02 -1.03815e+00 -9.15576e-01 -1.16072e+00 -1.27773e+00 -1.23504e+00 -1.32042e+00
4.89600e+04 1.22000e+02 -1.03815e+00 -9.15576e-01 -1.16072e+00 -1.27161e+00 -1.22839e+00 -1.31482e+00
4.91200e+04 1.22000e+02 -1.03815e+00 -9.15576e-01 -1.16072e+00 -1.26551e+00 -1.22165e+00 -1.30937e+00
4.92800e+04 1.23000e+02 -1.10393e+00 -9.70223e-01 -1.23765e+00 -1.25942e+00 -1.21481e+00 -1.30403e+00
4.94400e+04 1.23000e+02 -1.10393e+00 -9.70223e-01 -1.23765e+00 -1.25334e+00 -1.20789e+00 -1.29878e+00
4.96000e+04 1.24000e+02 -9.76947e-01 -8.61189e-01 -1.09271e+00 -1.24726e+00 -1.20092e+00 -1.29359e+00
4.97600e+04 1.24000e+02 -9.76947e-01 -8.61189e-01 -1.09271e+00 -1.24117e+00 -1.19390e+00 -1.28844e+00
4.99200e+04 1.24000e+02 -9.76947e-01 -8.61189e-01 -1.09271e+00 -1.23507e+00 -1.18684e+00 -1.28330e+00
5.00800e+04 1.25000e+02 -9.13557e-01 -8.46198e-01 -9.80916e-01 -1.22896e+00 -1.17977e+00 -1.27815e+00
5.02400e+04 1.25000e+02 -9.13557e-01 -8.46198e-01 -9.80916e-01 -1.22282e+00 -1.17269e+00 -1.27295e+00
5.04000e+04 1.26000e+02 -9.80018e-01 -8.49211e-01 -1.11082e+00 -1.21666e+00 -1.16562e+00 -1.26770e+00
5.05600e+04 1.26000e+02 -9.80018e-01 -8.49211e-01 -1.11082e+00 -1.21047e+00 -1.15857e+00 -1.26238e+00
5.07200e+04 1.26000e+02 -9.80018e-01 -8.49211e-01 -1.11082e+00 -1.20426e+00 -1.15154e+00 -1.25697e+00
5.08800e+04 1.27000e+02 -9.92854e-01 -8.74370e-01 -1.11134e+00 -1.19802e+00 -1.14456e+00 -1.25147e+00
5.10400e+04 1.27000e+02 -9.92854e-01 -8.74370e-01 -1.11134e+00 -1.19176e+00 -1.13763e+00 -1.24588e+00
5.12000e+04 1.28000e+02 -8.31108e-01 -7.46896e-01 -9.15319e-01 -1.18546e+00 -1.13075e+00 -1.24018e+00
5.13600e+04 1.28000e+02 -8.31108e-01 -7.46896e-01 -9.15319e-01 -1.17916e+00 -1.12393e+00 -1.23438e+00
5.15200e+04 1.28000e+02 -8.31108e-01 -7.46896e-01 -9.15319e-01 -1.17284e+00 -1.11718e+00 -1.22850e+00
5.16800e+04 1.29000e+02 -8.49580e-01 -7.95301e-01 -9.03858e-01 -1.16651e+00 -1.11050e+00 -1.22253e+00
5.18400e+04 1.29000e+02 -8.49580e-01 -7.95301e-01 -9.03858e-01 -1.16019e+00 -1.10389e+00 -1.21649e+00
5.20000e+04 1.30000e+02 -9.39000e-01 -8.67645e-01 -1.01035e+00 -1.15388e+00 -1.09736e+00 -1.21039e+00
5.21600e+04 1.30000e+02 -9.39000e-01 -8.67645e-01 -1.01035e+00 -1.14759e+00 -1.09092e+00 -1.20426e+00
5.23200e+04 1.30000e+02 -9.39000e-01 -8.67645e-01 -1.01035e+00 -1.14133e+00 -1.08457e+00 -1.19809e+00
5.24800e+04 1.31000e+02 -8.43486e-01 -7.38419e-01 -9.48552e-01 -1.13512e+00 -1.07831e+00 -1.19193e+00
5.26400e+04 1.31000e+02 -8.43486e-01 -7.38419e-01 -9.48552e-01 -1.12897e+00 -1.07214e+00 -1.18579e+00
5.28000e+04 1.32000e+02 -8.48719e-01 -8.14303e-01 -8.83135e-01 -1.12288e+00 -1.06608e+00 -1.17968e+00
5.29600e+04 1.32000e+02 -8.48719e-01 -8.14303e-01 -8.83135e-01 -1.11688e+00 -1.06012e+00 -1.17363e+00
5.31200e+04 1.32000e+02 -8.48719e-01 -8.14303e-01 -8.83135e-01 -1.11096e+00 -1.05425e+00 -1.16766e+00
5.32800e+04 1.33000e+02 -8.16591e-01 -7.33586e-01 -8.99597e-01 -1.10514e+00 -1.04851e+00 -1.16178e+00
5.34400e+04 1.33000e+02 -8.16591e-01 -7.33586e-01 -8.99597e-01 -1.09944e+00 -1.04287e+00 -1.15600e+00
5.36000e+04 1.34000e+02 -8.15229e-01 -7.55366e-01 -8.75092e-01 -1.09385e+00 -1.03734e+00 -1.15035e+00
5.37600e+04 1.34000e+02 -8.15229e-01 -7.55366e-01 -8.75092e-01 -1.08839e+00 -1.03194e+00 -1.14484e+00
5.39200e+04 1.34000e+02 -8.15229e-01 -7.55366e-01 -8.75092e-01 -1.08305e+00 -1.02665e+00 -1.13945e+00
5.40800e+04 1.35000e+02 -1.01481e+00 -9.68389e-01 -1.06123e+00 -1.07785e+00 -1.02148e+00 -1.13422e+00
5.42400e+04 1.35000e+02 -1.01481e+00 -9.68389e-01 -1.06123e+00 -1.07279e+00 -1.01644e+00 -1.12915e+00
5.44000e+04 1.36000e+02 -8.44051e-01 -7.33558e-01 -9.54543e-01 -1.06787e+00 -1.01153e+00 -1.12421e+00
5.45600e+04 1.36000e+02 -8.44051e-01 -7.33558e-01 -9.54543e-01 -1.06309e+00 -1.00674e+00 -1.11943e+00
5.47200e+04 1.36000e+02 -8.44051e-01 -7.33558e-01 -9.54543e-01 -1.05844e+00 -1.00209e+00 -1.11480e+00
5.48800e+04 1.37000e+02 -8.51052e-01 -7.71828e-01 -9.30275e-01 -1.05393e+00 -9.97554e-01 -1.11030e+00
5.50400e+04 1.37000e+02 -8.51052e-01 -7.71828e-01 -9.30275e-01 -1.04954e+00 -9.93151e-01 -1.10594e+00
5.52000e+04 1.38000e+02 -9.47660e-01 -9.02067e-01 -9.93252e-01 -1.04528e+00 -9.88877e-01 -1.10168e+00
5.53600e+04 1.38000e+02 -9.47660e-01 -9.02067e-01 -9.93252e-01 -1.04113e+00 -9.84723e-01 -1.09755e+00
5.55200e+04 1.38000e+02 -9.47660e-01 -9.02067e-01 -9.93252e-01 -1.03709e+00 -9.80687e-01 -1.09350e+00
5.56800e+04 1.39000e+02 -8.94733e-01 -7.89655e-01 -9.99812e-01 -1.03316e+00 -9.76770e-01 -1.08954e+00
5.58400e+04 1.39000e+02 -8.94733e-01 -7.89655e-01 -9.99812e-01 -1.02931e+00 -9.72967e-01 -1.08565e+00
5.60000e+04 1.40000e+02 -8.99550e-01 -7.79226e-01 -1.01987e+00 -1.02554e+00 -9.69267e-01 -1.08181e+00
5.61600e+04 1.40000e+02 -8.99550e-01 -7.79226e-01 -1.01987e+00 -1.02185e+00 -9.65670e-01 -1.07802e+00
5.63200e+04 1.40000e+02 -8.99550e-01 -7.79226e-01 -1.01987e+00 -1.01822e+00 -9.62168e-01 -1.07426e+00
5.64800e+04 1.41000e+02 -8.30214e-01 -7.70984e-01 -8.89444e-01 -1.01464e+00 -9.58755e-01 -1.07052e+00
5.66400e+04 1.41000e+02 -8.30214e-01 -7.70984e-01 -8.89444e-01 -1.01111e+00 -9.55429e-01 -1.06679e+00
5.68000e+04 1.42000e+02 -8.72501e-01 -7.82151e-01 -9.62852e-01 -1.00762e+00 -9.52182e-01 -1.06306e+00
5.69600e+04 1.42000e+02 -8.72501e-01 -7.82151e-01 -9.62852e-01 -1.00417e+00 -9.49009e-01 -1.05933e+00
5.71200e+04 1.42000e+02 -8.72501e-01 -7.82151e-01 -9.62852e-01 -1.00074e+00 -9.45906e-01 -1.05557e+00
5.72800e+04 1.43000e+02 -8.75243e-01 -7.94974e-01 -9.55512e-01 -9.97335e-01 -9.42870e-01 -1.05180e+00
5.74400e+04 1.43000e+02 -8.75243e-01 -7.94974e-01 -9.55512e-01 -9.93951e-01 -9.39900e-01 -1.04800e+00
5.76000e+04 1.44000e+02 -7.66514e-01 -7.31790e-01 -8.01238e-01 -9.90583e-01 -9.36993e-01 -1.04417e+00
5.77600e+04 1.44000e+02 -7.66514e-01 -7.31790e-01 -8.01238e-01 -9.87230e-01 -9.34147e-01 -1.04031e+00
5.79200e+04 1.44000e+02 -7.66514e-01 -7.31790e-01 -8.01238e-01 -9.83895e-01 -9.31363e-01 -1.03643e+00
5.80800e+04 1.45000e+02 -7.82198e-01 -7.09426e-01 -8.54970e-01 -9.80575e-01 -9.28643e-01 -1.03251e+00
5.82400e+04 1.45000e+02 -7.82198e-01 -7.09426e-01 -8.54970e-01 -9.77274e-01 -9.25988e-01 -1.02856e+00
5.84000e+04 1.46000e+02 -7.75308e-01 -6.92634e-01 -8.57982e-01 -9.73993e-01 -9.23399e-01 -1.02459e+00
5.85600e+04 1.46000e+02 -7.75308e-01 -6.92634e-01 -8.57982e-01 -9.70737e-01 -9.20879e-01 -1.02059e+00
5.87200e+04 1.46000e+02 -7.75308e-01 -6.92634e-01 -8.57982e-01 -9.67507e-01 -9.18430e-01 -1.01658e+00
5.88800e+04 1.47000e+02 -8.49274e-01 -8.11756e-01 -8.86791e-01 -9.64306e-01 -9.16057e-01 -1.01255e+00
5.90400e+04 1.47000e+02 -8.49274e-01 -8.11756e-01 -8.86791e-01 -9.61141e-01 -9.13759e-01 -1.00852e+00
5.92000e+04 1.48000e+02 -7.76091e-01 -7.35824e-01 -8.16358e-01 -9.58018e-01 -9.11538e-01 -1.00450e+00
5.93600e+04 1.48000e+02 -7.76091e-01 -7.35824e-01 -8.16358e-01 -9.54936e-01 -9.09400e-01 -1.00047e+00
5.95200e+04 1.48000e+02 -7.76091e-01 -7.35824e-01 -8.16358e-01 -9.51903e-01 -9.07340e-01 -9.96465e-01
5.96800e+04 1.49000e+02 -7.83429e-01 -6.75201e-01 -8.91657e-01 -9.48919e-01 -9.05361e-01 -9.92477e-01
5.98400e+04 1.49000e+02 -7.83429e-01 -6.75201e-01 -8.91657e-01 -9.45990e-01 -9.03458e-01 -9.88523e-01
6.00000e+04 1.50000e+02 -7.52648e-01 -6.55859e-01 -8.49437e-01 -9.43117e-01 -9.01631e-01 -9.84603e-01
6.01600e+04 1.50000e+02 -7.52648e-01 -6.55859e-01 -8.49437e-01 -9.40302e-01 -8.99871e-01 -9.80733e-01
6.03200e+04 1.50000e+02 -7.52648e-01 -6.55859e-01 -8.49437e-01 -9.37547e-01 -8.98173e-01 -9.76920e-01
6.04800e+04 1.51000e+02 -7.52823e-01 -6.82899e-01 -8.22747e-01 -9.34851e-01 -8.96528e-01 -9.73174e-01
6.06400e+04 1.51000e+02 -7.52823e-01 -6.82899e-01 -8.22747e-01 -9.32212e-01 -8.94927e-01 -9.69496e-01
6.08000e+04 1.52000e+02 -7.15950e-01 -5.99149e-01 -8.32751e-01 -9.29630e-01 -8.93360e-01 -9.65900e-01
6.09600e+04 1.52000e+02 -7.15950e-01 -5.99149e-01 -8.32751e-01 -9.27103e-01 -8.91813e-01 -9.62393e-01
6.11200e+04 1.52000e+02 -7.15950e-01 -5.99149e-01 -8.32751e-01 -9.24627e-01 -8.90274e-01 -9.58980e-01
6.12800e+04 1.53000e+02 -8.75771e-01 -7.67455e-01 -9.84086e-01 -9.22199e-01 -8.88729e-01 -9.55670e-01
6.14400e+04 1.53000e+02 -8.75771e-01 -7.67455e-01 -9.84086e-01 -9.19815e-01 -8.87164e-01 -9.52466e-01
6.16000e+04 1.54000e+02 -8.23098e-01 -7.63707e-01 -8.82490e-01 -9.17469e-01 -8.85566e-01 -9.49373e-01
6.17600e+04 1.54000e+02 -8.23098e-01 -7.63707e-01 -8.82490e-01 -9.15158e-01 -8.83922e-01 -9.46393e-01
6.19200e+04 1.54000e+02 -8.23098e-01 -7.63707e-01 -8.82490e-01 -9.12874e-01 -8.82220e-01 -9.43528e-01
6.20800e+04 1.55000e+02 -7.44643e-01 -6.81334e-01 -8.07952e-01 -9.10614e-01 -8.80450e-01 -9.40777e-01
6.22400e+04 1.55000e+02 -7.44643e-01 -6.81334e-01 -8.07952e-01 -9.08371e-01 -8.78604e-01 -9.38138e-01
6.24000e+04 1.56000e+02 -8.23977e-01 -7.61695e-01 -8.86260e-01 -9.06139e-01 -8.76674e-01 -9.35603e-01
6.25600e+04 1.56000e+02 -8.23977e-01 -7.61695e-01 -8.86260e-01 -9.03913e-01 -8.74657e-01 -9.33169e-01
6.27200e+04 1.56000e+02 -8.23977e-01 -7.61695e-01 -8.86260e-01 -9.01687e-01 -8.72551e-01 -9.30824e-01
6.28800e+04 1.57000e+02 -7.85802e-01 -6.90629e-01 -8.80976e-01 -8.99458e-01 -8.70355e-01 -9.28561e-01
6.30400e+04 1.57000e+02 -7.85802e-01 -6.90629e-01 -8.80976e-01 -8.97218e-01 -8.68070e-01 -9.26366e-01
6.32000e+04 1.58000e+02 -7.48055e-01 -6.87565e-01 -8.08545e-01 -8.94964e-01 -8.65701e-01 -9.24228e-01
6.33600e+04 1.58000e+02 -7.48055e-01 -6.87565e-01 -8.08545e-01 -8.92693e-01 -8.63251e-01 -9.22135e-01
6.35200e+04 1.58000e+02 -7.48055e-01 -6.87565e-01 -8.08545e-01 -8.90400e-01 -8.60726e-01 -9.20075e-01
6.36800e+04 1.59000e+02 -6.75201e-01 -6.15887e-01 -7.34515e-01 -8.88084e-01 -8.58133e-01 -9.18035e-01
6.38400e+04 1.59000e+02 -6.75201e-01 -6.15887e-01 -7.34515e-01 -8.85742e-01 -8.55479e-01 -9.16005e-01
6.40000e+04 1.60000e+02 -6.23534e-01 -5.68132e-01 -6.78935e-01 -8.83373e-01 -8.52771e-01 -9.13975e-01
6.41600e+04 1.60000e+02 -6.23534e-01 -5.68132e-01 -6.78935e-01 -8.80977e-01 -8.50017e-01 -9.11937e-01
6.43200e+04 1.60000e+02 -6.23534e-01 -5.68132e-01 -6.78935e-01 -8.78555e-01 -8.47226e-01 -9.09884e-01
6.44800e+04 1.61000e+02 -6.74843e-01 -6.01777e-01 -7.47909e-01 -8.76107e-01 -8.44405e-01 -9.07809e-01
6.46400e+04 1.61000e+02 -6.74843e-01 -6.01777e-01 -7.47909e-01 -8.73636e-01 -8.41563e-01 -9.05709e-01
6.48000e+04 1.62000e+02 -6.59145e-01 -5.94400e-01 -7.23890e-01 -8.71144e-01 -8.38709e-01 -9.03579e-01
6.49600e+04 1.62000e+02 -6.59145e-01 -5.94400e-01 -7.23890e-01 -8.68635e-01 -8.35850e-01 -9.01420e-01
6.51200e+04 1.62000e+02 -6.59145e-01 -5.94400e-01 -7.23890e-01 -8.66111e-01 -8.32994e-01 -8.99228e-01
6.52800e+04 1.63000e+02 -7.48346e-01 -6.88650e-01 -8.08042e-01 -8.63578e-01 -8.30150e-01 -8.97006e-01
6.54400e+04 1.63000e+02 -7.48346e-01 -6.88650e-01 -8.08042e-01 -8.61039e-01 -8.27324e-01 -8.94754e-01
6.56000e+04 1.64000e+02 -7.23315e-01 -6.21279e-01 -8.25351e-01 -8.58499e-01 -8.24524e-01 -8.92474e-01
6.57600e+04 1.64000e+02 -7.23315e-01 -6.21279e-01 -8.25351e-01 -8.55961e-01 -8.21754e-01 -8.90168e-01
6.59200e+04 1.64000e+02 -7.23315e-01 -6.21279e-01 -8.25351e-01 -8.53430e-01 -8.19020e-01 -8.87840e-01
6.60800e+04 1.65000e+02 -7.12339e-01 -6.48787e-01 -7.75892e-01 -8.50909e-01 -8.16327e-01 -8.85491e-01
6.62400e+04 1.65000e+02 -7.12339e-01 -6.48787e-01 -7.75892e-01 -8.48399e-01 -8.13676e-01 -8.83123e-01
6.64000e+04 1.66000e+02 -6.53870e-01 -6.10656e-01 -6.97083e-01 -8.45905e-01 -8.11070e-01 -8.80739e-01
6.65600e+04 1.66000e+02 -6.53870e-01 -6.10656e-01 -6.97083e-01 -8.43426e-01 -8.08511e-01 -8.78341e-01
6.67200e+04 1.66000e+02 -6.53870e-01 -6.10656e-01 -6.97083e-01 -8.40963e-01 -8.05996e-01 -8.75931e-01
6.68800e+04 1.67000e+02 -6.87408e-01 -6.27321e-01 -7.47494e-01 -8.38516e-01 -8.03524e-01 -8.73507e-01
6.70400e+04 1.67000e+02 -6.87408e-01 -6.27321e-01 -7.47494e-01 -8.36083e-01 -8.01094e-01 -8.71073e-01
6.72000e+04 1.68000e+02 -6.51114e-01 -5.91194e-01 -7.11034e-01 -8.33663e-01 -7.98701e-01 -8.68625e-01
6.73600e+04 1.68000e+02 -6.51114e-01 -5.91194e-01 -7.11034e-01 -8.31253e-01 -7.96342e-01 -8.66164e-01
6.75200e+04 1.68000e+02 -6.51114e-01 -5.91194e-01 -7.11034e-01 -8.28849e-01 -7.94012e-01 -8.63687e-01
6.76800e+04 1.69000e+02 -7.38447e-01 -6.65746e-01 -8.11147e-01 -8.26450e-01 -7.91706e-01 -8.61193e-01
6.78400e+04 1.69000e+02 -7.38447e-01 -6.65746e-01 -8.11147e-01 -8.24049e-01 -7.89418e-01 -8.58681e-01
6.80000e+04 1.70000e+02 -7.17574e-01 -6.48082e-01 -7.87066e-01 -8.21646e-01 -7.87143e-01 -8.56148e-01
6.81600e+04 1.70000e+02 -7.17574e-01 -6.48082e-01 -7.87066e-01 -8.19234e-01 -7.84877e-01 -8.53591e-01
6.83200e+04 1.70000e+02 -7.17574e-01 -6.48082e-01 -7.87066e-01 -8.16812e-01 -7.82614e-01 -8.51009e-01
6.84800e+04 1.71000e+02 -7.14442e-01 -6.25950e-01 -8.02935e-01 -8.14375e-01 -7.80351e-01 -8.48399e-01
6.86400e+04 1.71000e+02 -7.14442e-01 -6.25950e-01 -8.02935e-01 -8.11921e-01 -7.78082e-01 -8.45760e-01
6.88000e+04 1.72000e+02 -7.05653e-01 -6.56325e-01 -7.54981e-01 -8.09448e-01 -7.75807e-01 -8.43089e-01
6.89600e+04 1.72000e+02 -7.05653e-01 -6.56325e-01 -7.54981e-01 -8.06953e-01 -7.73520e-01 -8.40387e-01
6.91200e+04 1.72000e+02 -7.05653e-01 -6.56325e-01 -7.54981e-01 -8.04436e-01 -7.71221e-01 -8.37652e-01
6.92800e+04 1.73000e+02 -7.51308e-01 -6.27815e-01 -8.74800e-01 -8.01895e-01 -7.68907e-01 -8.34883e-01
6.94400e+04 1.73000e+02 -7.51308e-01 -6.27815e-01 -8.74800e-01 -7.99330e-01 -7.66579e-01 -8.32082e-01
6.96000e+04 1.74000e+02 -7.01397e-01 -6.42331e-01 -7.60463e-01 -7.96742e-01 -7.64234e-01 -8.29249e-01
6.97600e+04 1.74000e+02 -7.01397e-01 -6.42331e-01 -7.60463e-01 -7.94131e-01 -7.61875e-01 -8.26386e-01
6.99200e+04 1.74000e+02 -7.01397e-01 -6.42331e-01 -7.60463e-01 -7.91499e-01 -7.59501e-01 -8.23497e-01
7.00800e+04 1.75000e+02 -7.04823e-01 -6.15814e-01 -7.93833e-01 -7.88847e-01 -7.57113e-01 -8.20581e-01
7.02400e+04 1.75000e+02 -7.04823e-01 -6.15814e-01 -7.93833e-01 -7.86180e-01 -7.54713e-01 -8.17647e-01
7.04000e+04 1.76000e+02 -6.90171e-01 -5.66697e-01 -8.13645e-01 -7.83499e-01 -7.52302e-01 -8.14695e-01
7.05600e+04 1.76000e+02 -6.90171e-01 -5.66697e-01 -8.13645e-01 -7.80809e-01 -7.49884e-01 -8.11734e-01
7.07200e+04 1.76000e+02 -6.90171e-01 -5.66697e-01 -8.13645e-01 -7.78113e-01 -7.47460e-01 -8.08766e-01
7.08800e+04 1.77000e+02 -7.16908e-01 -6.11827e-01 -8.21988e-01 -7.75416e-01 -7.45034e-01 -8.05799e-01
7.10400e+04 1.77000e+02 -7.16908e-01 -6.11827e-01 -8.21988e-01 -7.72725e-01 -7.42610e-01 -8.02839e-01
7.12000e+04 1.78000e+02 -7.27824e-01 -6.47898e-01 -8.07750e-01 -7.70042e-01 -7.40190e-01 -7.99894e-01
7.13600e+04 1.78000e+02 -7.27824e-01 -6.47898e-01 -8.07750e-01 -7.67374e-01 -7.37779e-01 -7.96970e-01
7.15200e+04 1.78000e+02 -7.27824e-01 -6.47898e-01 -8.07750e-01 -7.64728e-01 -7.35380e-01 -7.94075e-01
7.16800e+04 1.79000e+02 -6.58954e-01 -5.62938e-01 -7.54969e-01 -7.62107e-01 -7.32999e-01 -7.91216e-01
7.18400e+04 1.79000e+02 -6.58954e-01 -5.62938e-01 -7.54969e-01 -7.59520e-01 -7.30639e-01 -7.88401e-01
7.20000e+04 1.80000e+02 -7.07923e-01 -6.68708e-01 -7.47139e-01 -7.56971e-01 -7.28305e-01 -7.85636e-01
7.21600e+04 1.80000e+02 -7.07923e-01 -6.68708e-01 -7.47139e-01 -7.54466e-01 -7.26002e-01 -7.82930e-01
7.23200e+04 1.80000e+02 -7.07923e-01 -6.68708e-01 -7.47139e-01 -7.52012e-01 -7.23734e-01 -7.80290e-01
7.24800e+04 1.81000e+02 -6.78126e-01 -5.70793e-01 -7.85459e-01 -7.49612e-01 -7.21503e-01 -7.77721e-01
7.26400e+04 1.81000e+02 -6.78126e-01 -5.70793e-01 -7.85459e-01 -7.47273e-01 -7.19316e-01 -7.75231e-01
7.28000e+04 1.82000e+02 -6.62321e-01 -5.87754e-01 -7.36887e-01 -7.45000e-01 -7.17174e-01 -7.72826e-01
7.29600e+04 1.82000e+02 -6.62321e-01 -5.87754e-01 -7.36887e-01 -7.42795e-01 -7.15080e-01 -7.70510e-01
7.31200e+04 1.82000e+02 -6.62321e-01 -5.87754e-01 -7.36887e-01 -7.40663e-01 -7.13035e-01 -7.68290e-01
7.32800e+04 1.83000e+02 -7.05564e-01 -5.81398e-01 -8.29729e-01 -7.38607e-01 -7.11043e-01 -7.66170e-01
7.34400e+04 1.83000e+02 -7.05564e-01 -5.81398e-01 -8.29729e-01 -7.36630e-01 -7.09105e-01 -7.64155e-01
7.36000e+04 1.84000e+02 -6.33148e-01 -5.66409e-01 -6.99887e-01 -7.34733e-01 -7.07218e-01 -7.62247e-01
7.37600e+04 1.84000e+02 -6.33148e-01 -5.66409e-01 -6.99887e-01 -7.32918e-01 -7.05386e-01 -7.60451e-01
7.39200e+04 1.84000e+02 -6.33148e-01 -5.66409e-01 -6.99887e-01 -7.31187e-01 -7.03606e-01 -7.58768e-01
7.40800e+04 1.85000e+02 -6.74531e-01 -6.65058e-01 -6.84003e-01 -7.29539e-01 -7.01877e-01 -7.57200e-01
7.42400e+04 1.85000e+02 -6.74531e-01 -6.65058e-01 -6.84003e-01 -7.27973e-01 -7.00199e-01 -7.55748e-01
7.44000e+04 1.86000e+02 -7.27432e-01 -6.32104e-01 -8.22761e-01 -7.26490e-01 -6.98568e-01 -7.54411e-01
7.45600e+04 1.86000e+02 -7.27432e-01 -6.32104e-01 -8.22761e-01 -7.25087e-01 -6.96984e-01 -7.53189e-01
7.47200e+04 1.86000e+02 -7.27432e-01 -6.32104e-01 -8.22761e-01 -7.23762e-01 -6.95445e-01 -7.52079e-01
7.48800e+04 1.87000e+02 -6.98876e-01 -6.52402e-01 -7.45350e-01 -7.22513e-01 -6.93948e-01 -7.51078e-01
7.50400e+04 1.87000e+02 -6.98876e-01 -6.52402e-01 -7.45350e-01 -7.21337e-01 -6.92492e-01 -7.50181e-01
7.52000e+04 1.88000e+02 -7.46623e-01 -6.44187e-01 -8.49059e-01 -7.20230e-01 -6.91074e-01 -7.49385e-01
7.53600e+04 1.88000e+02 -7.46623e-01 -6.44187e-01 -8.49059e-01 -7.19189e-01 -6.89694e-01 -7.48684e-01
7.55200e+04 1.88000e+02 -7.46623e-01 -6.44187e-01 -8.49059e-01 -7.18209e-01 -6.88348e-01 -7.48069e-01
7.56800e+04 1.89000e+02 -6.86150e-01 -5.99049e-01 -7.73251e-01 -7.17286e-01 -6.87037e-01 -7.47535e-01
7.58400e+04 1.89000e+02 -6.86150e-01 -5.99049e-01 -7.73251e-01 -7.16415e-01 -6.85758e-01 -7.47072e-01
7.60000e+04 1.90000e+02 -6.60047e-01 -5.55526e-01 -7.64567e-01 -7.15592e-01 -6.84511e-01 -7.46673e-01
7.61600e+04 1.90000e+02 -6.60047e-01 -5.55526e-01 -7.64567e-01 -7.14811e-01 -6.83294e-01 -7.46329e-01
7.63200e+04 1.90000e+02 -6.60047e-01 -5.55526e-01 -7.64567e-01 -7.14069e-01 -6.82106e-01 -7.46031e-01
7.64800e+04 1.91000e+02 -6.79759e-01 -6.32309e-01 -7.27210e-01 -7.13359e-01 -6.80947e-01 -7.45771e-01
7.66400e+04 1.91000e+02 -6.79759e-01 -6.32309e-01 -7.27210e-01 -7.12678e-01 -6.79815e-01 -7.45540e-01
7.68000e+04 1.92000e+02 -5.94137e-01 -5.56340e-01 -6.31934e-01 -7.12020e-01 -6.78710e-01 -7.45331e-01
7.69600e+04 1.92000e+02 -5.94137e-01 -5.56340e-01 -6.31934e-01 -7.11383e-01 -6.77630e-01 -7.45135e-01
7.71200e+04 1.92000e+02 -5.94137e-01 -5.56340e-01 -6.31934e-01 -7.10762e-01 -6.76577e-01 -7.44947e-01
7.72800e+04 1.93000e+02 -5.90625e-01 -5.39332e-01 -6.41918e-01 -7.10154e-01 -6.75547e-01 -7.44760e-01
7.74400e+04 1.93000e+02 -5.90625e-01 -5.39332e-01 -6.41918e-01 -7.09556e-01 -6.74542e-01 -7.44570e-01
7.76000e+04 1.94000e+02 -6.13535e-01 -5.83527e-01 -6.43543e-01 -7.08967e-01 -6.73561e-01 -7.44373e-01
7.77600e+04 1.94000e+02 -6.13535e-01 -5.83527e-01 -6.43543e-01 -7.08384e-01 -6.72603e-01 -7.44166e-01
7.79200e+04 1.94000e+02 -6.13535e-01 -5.83527e-01 -6.43543e-01 -7.07806e-01 -6.71667e-01 -7.43946e-01
7.80800e+04 1.95000e+02 -6.30306e-01 -5.93355e-01 -6.67257e-01 -7.07233e-01 -6.70754e-01 -7.43712e-01
7.82400e+04 1.95000e+02 -6.30306e-01 -5.93355e-01 -6.67257e-01 -7.06663e-01 -6.69863e-01 -7.43464e-01
7.84000e+04 1.96000e+02 -6.79082e-01 -6.21913e-01 -7.36251e-01 -7.06098e-01 -6.68994e-01 -7.43202e-01
7.85600e+04 1.96000e+02 -6.79082e-01 -6.21913e-01 -7.36251e-01 -7.05536e-01 -6.68146e-01 -7.42925e-01
7.87200e+04 1.96000e+02 -6.79082e-01 -6.21913e-01 -7.36251e-01 -7.04977e-01 -6.67321e-01 -7.42634e-01
7.88800e+04 1.97000e+02 -6.21094e-01 -5.37351e-01 -7.04836e-01 -7.04423e-01 -6.66517e-01 -7.42330e-01
7.90400e+04 1.97000e+02 -6.21094e-01 -5.37351e-01 -7.04836e-01 -7.03873e-01 -6.65732e-01 -7.42013e-01
7.92000e+04 1.98000e+02 -6.16267e-01 -5.51274e-01 -6.81260e-01 -7.03325e-01 -6.64969e-01 -7.41682e-01
7.93600e+04 1.98000e+02 -6.16267e-01 -5.51274e-01 -6.81260e-01 -7.02782e-01 -6.64225e-01 -7.41339e-01
7.95200e+04 1.98000e+02 -6.16267e-01 -5.51274e-01 -6.81260e-01 -7.02240e-01 -6.63499e-01 -7.40981e-01
7.96800e+04 1.99000e+02 -6.54047e-01 -5.87942e-01 -7.20153e-01 -7.01699e-01 -6.62790e-01 -7.40608e-01
7.98400e+04 1.99000e+02 -6.54047e-01 -5.87942e-01 -7.20153e-01 -7.01157e-01 -6.62097e-01 -7.40217e-01
8.00000e+04 2.00000e+02 -6.30086e-01 -5.96396e-01 -6.63777e-01 -7.00611e-01 -6.61417e-01 -7.39805e-01
8.01600e+04 2.00000e+02 -6.30086e-01 -5.96396e-01 -6.63777e-01 -7.00060e-01 -6.60750e-01 -7.39369e-01
8.03200e+04 2.00000e+02 -6.30086e-01 -5.96396e-01 -6.63777e-01 -6.99499e-01 -6.60092e-01 -7.38905e-01
8.04800e+04 2.01000e+02 -6.74484e-01 -6.47608e-01 -7.01360e-01 -6.98926e-01 -6.59443e-01 -7.38410e-01
8.06400e+04 2.01000e+02 -6.74484e-01 -6.47608e-01 -7.01360e-01 -6.98337e-01 -6.58797e-01 -7.37877e-01
8.08000e+04 2.02000e+02 -6.07454e-01 -5.47720e-01 -6.67188e-01 -6.97729e-01 -6.58155e-01 -7.37302e-01
8.09600e+04 2.02000e+02 -6.07454e-01 -5.47720e-01 -6.67188e-01 -6.97098e-01 -6.57514e-01 -7.36681e-01
8.11200e+04 2.02000e+02 -6.07454e-01 -5.47720e-01 -6.67188e-01 -6.96440e-01 -6.56871e-01 -7.36008e-01
8.12800e+04 2.03000e+02 -6.61210e-01 -5.85869e-01 -7.36550e-01 -6.95752e-01 -6.56225e-01 -7.35278e-01
8.14400e+04 2.03000e+02 -6.61210e-01 -5.85869e-01 -7.36550e-01 -6.95031e-01 -6.55574e-01 -7.34487e-01
8.16000e+04 2.04000e+02 -6.63706e-01 -5.75324e-01 -7.52087e-01 -6.94273e-01 -6.54915e-01 -7.33631e-01
8.17600e+04 2.04000e+02 -6.63706e-01 -5.75324e-01 -7.52087e-01 -6.93478e-01 -6.54249e-01 -7.32707e-01
8.19200e+04 2.04000e+02 -6.63706e-01 -5.75324e-01 -7.52087e-01 -6.92642e-01 -6.53574e-01 -7.31710e-01
8.20800e+04 2.05000e+02 -6.21092e-01 -5.84440e-01 -6.57744e-01 -6.91765e-01 -6.52889e-01 -7.30640e-01
8.22400e+04 2.05000e+02 -6.21092e-01 -5.84440e-01 -6.57744e-01 -6.90844e-01 -6.52193e-01 -7.29495e-01
8.24000e+04 2.06000e+02 -6.37736e-01 -5.86237e-01 -6.89234e-01 -6.89882e-01 -6.51488e-01 -7.28275e-01
8.25600e+04 2.06000e+02 -6.37736e-01 -5.86237e-01 -6.89234e-01 -6.88876e-01 -6.50773e-01 -7.26980e-01
8.27200e+04 2.06000e+02 -6.37736e-01 -5.86237e-01 -6.89234e-01 -6.87829e-01 -6.50046e-01 -7.25611e-01
8.28800e+04 2.07000e+02 -6.54018e-01 -5.87918e-01 -7.20117e-01 -6.86741e-01 -6.49312e-01 -7.24171e-01
8.30400e+04 2.07000e+02 -6.54018e-01 -5.87918e-01 -7.20117e-01 -6.85616e-01 -6.48569e-01 -7.22663e-01
8.32000e+04 2.08000e+02 -5.66043e-01 -4.99045e-01 -6.33041e-01 -6.84454e-01 -6.47818e-01 -7.21090e-01
8.33600e+04 2.08000e+02 -5.66043e-01 -4.99045e-01 -6.33041e-01 -6.83259e-01 -6.47060e-01 -7.19459e-01
8.35200e+04 2.08000e+02 -5.66043e-01 -4.99045e-01 -6.33041e-01 -6.82035e-01 -6.46296e-01 -7.17774e-01
8.36800e+04 2.09000e+02 -6.04967e-01 -5.54523e-01 -6.55411e-01 -6.80785e-01 -6.45528e-01 -7.16043e-01
8.38400e+04 2.09000e+02 -6.04967e-01 -5.54523e-01 -6.55411e-01 -6.79514e-01 -6.44755e-01 -7.14272e-01
8.40000e+04 2.10000e+02 -5.98332e-01 -5.12196e-01 -6.84467e-01 -6.78224e-01 -6.43979e-01 -7.12470e-01
8.41600e+04 2.10000e+02 -5.98332e-01 -5.12196e-01 -6.84467e-01 -6.76921e-01 -6.43199e-01 -7.10643e-01
8.43200e+04 2.10000e+02 -5.98332e-01 -5.12196e-01 -6.84467e-01 -6.75610e-01 -6.42417e-01 -7.08803e-01
8.44800e+04 2.11000e+02 -5.92684e-01 -5.61319e-01 -6.24050e-01 -6.74294e-01 -6.41633e-01 -7.06955e-01
8.46400e+04 2.11000e+02 -5.92684e-01 -5.61319e-01 -6.24050e-01 -6.72978e-01 -6.40846e-01 -7.05110e-01
8.48000e+04 2.12000e+02 -6.37419e-01 -5.75761e-01 -6.99077e-01 -6.71667e-01 -6.40057e-01 -7.03276e-01
8.49600e+04 2.12000e+02 -6.37419e-01 -5.75761e-01 -6.99077e-01 -6.70364e-01 -6.39265e-01 -7.01463e-01
8.51200e+04 2.12000e+02 -6.37419e-01 -5.75761e-01 -6.99077e-01 -6.69074e-01 -6.38470e-01 -6.99678e-01
8.52800e+04 2.13000e+02 -6.27392e-01 -5.66548e-01 -6.88235e-01 -6.67799e-01 -6.37670e-01 -6.97928e-01
8.54400e+04 2.13000e+02 -6.27392e-01 -5.66548e-01 -6.88235e-01 -6.66543e-01 -6.36865e-01 -6.96222e-01
8.56000e+04 2.14000e+02 -6.11261e-01 -5.59584e-01 -6.62939e-01 -6.65310e-01 -6.36054e-01 -6.94565e-01
8.57600e+04 2.14000e+02 -6.11261e-01 -5.59584e-01 -6.62939e-01 -6.64099e-01 -6.35234e-01 -6.92964e-01
8.59200e+04 2.14000e+02 -6.11261e-01 -5.59584e-01 -6.62939e-01 -6.62914e-01 -6.34406e-01 -6.91422e-01
8.60800e+04 2.15000e+02 -5.70664e-01 -5.07652e-01 -6.33677e-01 -6.61755e-01 -6.33568e-01 -6.89943e-01
8.62400e+04 2.15000e+02 -5.70664e-01 -5.07652e-01 -6.33677e-01 -6.60624e-01 -6.32718e-01 -6.88530e-01
8.64000e+04 2.16000e+02 -5.59643e-01 -4.85118e-01 -6.34169e-01 -6.59520e-01 -6.31855e-01 -6.87184e-01
8.65600e+04 2.16000e+02 -5.59643e-01 -4.85118e-01 -6.34169e-01 -6.58442e-01 -6.30978e-01 -6.85905e-01
8.67200e+04 2.16000e+02 -5.59643e-01 -4.85118e-01 -6.34169e-01 -6.57390e-01 -6.30086e-01 -6.84693e-01
8.68800e+04 2.17000e+02 -5.62220e-01 -4.80811e-01 -6.43629e-01 -6.56362e-01 -6.29178e-01 -6.83545e-01
8.70400e+04 2.17000e+02 -5.62220e-01 -4.80811e-01 -6.43629e-01 -6.55357e-01 -6.28255e-01 -6.82459e-01
8.72000e+04 2.18000e+02 -5.70346e-01 -5.26102e-01 -6.14590e-01 -6.54373e-01 -6.27316e-01 -6.81430e-01
8.73600e+04 2.18000e+02 -5.70346e-01 -5.26102e-01 -6.14590e-01 -6.53408e-01 -6.26361e-01 -6.80455e-01
8.75200e+04 2.18000e+02 -5.70346e-01 -5.26102e-01 -6.14590e-01 -6.52460e-01 -6.25391e-01 -6.79528e-01
8.76800e+04 2.19000e+02 -5.94379e-01 -5.31035e-01 -6.57724e-01 -6.51526e-01 -6.24408e-01 -6.78644e-01
8.78400e+04 2.19000e+02 -5.94379e-01 -5.31035e-01 -6.57724e-01 -6.50605e-01 -6.23412e-01 -6.77798e-01
8.80000e+04 2.20000e+02 -5.84159e-01 -5.48695e-01 -6.19622e-01 -6.49693e-01 -6.22405e-01 -6.76982e-01
8.81600e+04 2.20000e+02 -5.84159e-01 -5.48695e-01 -6.19622e-01 -6.48790e-01 -6.21389e-01 -6.76192e-01
8.83200e+04 2.20000e+02 -5.84159e-01 -5.48695e-01 -6.19622e-01 -6.47893e-01 -6.20365e-01 -6.75421e-01
8.84800e+04 2.21000e+02 -5.80396e-01 -5.30172e-01 -6.30621e-01 -6.46999e-01 -6.19335e-01 -6.74663e-01
8.86400e+04 2.21000e+02 -5.80396e-01 -5.30172e-01 -6.30621e-01 -6.46107e-01 -6.18300e-01 -6.73914e-01
8.88000e+04 2.22000e+02 -5.58832e-01 -5.25426e-01 -5.92239e-01 -6.45215e-01 -6.17262e-01 -6.73168e-01
8.89600e+04 2.22000e+02 -5.58832e-01 -5.25426e-01 -5.92239e-01 -6.44320e-01 -6.16220e-01 -6.72420e-01
8.91200e+04 2.22000e+02 -5.58832e-01 -5.25426e-01 -5.92239e-01 -6.43422e-01 -6.15176e-01 -6.71667e-01
8.92800e+04 2.23000e+02 -5.94703e-01 -5.52200e-01 -6.37205e-01 -6.42517e-01 -6.14129e-01 -6.70904e-01
8.94400e+04 2.23000e+02 -5.94703e-01 -5.52200e-01 -6.37205e-01 -6.41604e-01 -6.13079e-01 -6.70129e-01
8.96000e+04 2.24000e+02 -5.57816e-01 -4.94361e-01 -6.21271e-01 -6.40681e-01 -6.12025e-01 -6.69338e-01
8.97600e+04 2.24000e+02 -5.57816e-01 -4.94361e-01 -6.21271e-01 -6.39748e-01 -6.10964e-01 -6.68531e-01
8.99200e+04 2.24000e+02 -5.57816e-01 -4.94361e-01 -6.21271e-01 -6.38800e-01 -6.09897e-01 -6.67704e-01
9.00800e+04 2.25000e+02 -5.62501e-01 -5.45050e-01 -5.79953e-01 -6.37839e-01 -6.08821e-01 -6.66857e-01
9.02400e+04 2.25000e+02 -5.62501e-01 -5.45050e-01 -5.79953e-01 -6.36862e-01 -6.07734e-01 -6.65989e-01
9.04000e+04 2.26000e+02 -5.85522e-01 -5.25860e-01 -6.45185e-01 -6.35867e-01 -6.06635e-01 -6.65100e-01
9.05600e+04 2.26000e+02 -5.85522e-01 -5.25860e-01 -6.45185e-01 -6.34855e-01 -6.05520e-01 -6.64189e-01
9.07200e+04 2.26000e+02 -5.85522e-01 -5.25860e-01 -6.45185e-01 -6.33823e-01 -6.04390e-01 -6.63256e-01
9.08800e+04 2.27000e+02 -6.17586e-01 -5.48339e-01 -6.86833e-01 -6.32772e-01 -6.03242e-01 -6.62302e-01
9.10400e+04 2.27000e+02 -6.17586e-01 -5.48339e-01 -6.86833e-01 -6.31702e-01 -6.02076e-01 -6.61327e-01
9.12000e+04 2.28000e+02 -5.60233e-01 -5.33518e-01 -5.86947e-01 -6.30611e-01 -6.00891e-01 -6.60331e-01
9.13600e+04 2.28000e+02 -5.60233e-01 -5.33518e-01 -5.86947e-01 -6.29500e-01 -5.99686e-01 -6.59314e-01
9.15200e+04 2.28000e+02 -5.60233e-01 -5.33518e-01 -5.86947e-01 -6.28370e-01 -5.98462e-01 -6.58278e-01
9.16800e+04 2.29000e+02 -5.79077e-01 -5.02829e-01 -6.55325e-01 -6.27221e-01 -5.97219e-01 -6.57223e-01
9.18400e+04 2.29000e+02 -5.79077e-01 -5.02829e-01 -6.55325e-01 -6.26054e-01 -5.95958e-01 -6.56150e-01
9.20000e+04 2.30000e+02 -6.04208e-01 -5.74393e-01 -6.34022e-01 -6.24870e-01 -5.94680e-01 -6.55060e-01
9.21600e+04 2.30000e+02 -6.04208e-01 -5.74393e-01 -6.34022e-01 -6.23671e-01 -5.93387e-01 -6.53954e-01
9.23200e+04 2.30000e+02 -6.04208e-01 -5.74393e-01 -6.34022e-01 -6.22456e-01 -5.92079e-01 -6.52834e-01
9.24800e+04 2.31000e+02 -5.92466e-01 -5.54886e-01 -6.30046e-01 -6.21229e-01 -5.90759e-01 -6.51700e-01
9.26400e+04 2.31000e+02 -5.92466e-01 -5.54886e-01 -6.30046e-01 -6.19991e-01 -5.89429e-01 -6.50554e-01
9.28000e+04 2.32000e+02 -5.80376e-01 -5.29418e-01 -6.31333e-01 -6.18745e-01 -5.88091e-01 -6.49398e-01
9.29600e+04 2.32000e+02 -5.80376e-01 -5.29418e-01 -6.31333e-01 -6.17491e-01 -5.86748e-01 -6.48233e-01
9.31200e+04 2.32000e+02 -5.80376e-01 -5.29418e-01 -6.31333e-01 -6.16232e-01 -5.85404e-01 -6.47061e-01
9.32800e+04 2.33000e+02 -5.79736e-01 -5.22879e-01 -6.36593e-01 -6.14971e-01 -5.84060e-01 -6.45883e-01
9.34400e+04 2.33000e+02 -5.79736e-01 -5.22879e-01 -6.36593e-01 -6.13710e-01 -5.82720e-01 -6.44701e-01
9.36000e+04 2.34000e+02 -5.75637e-01 -5.42124e-01 -6.09150e-01 -6.12452e-01 -5.81388e-01 -6.43516e-01
9.37600e+04 2.34000e+02 -5.75637e-01 -5.42124e-01 -6.09150e-01 -6.11199e-01 -5.80067e-01 -6.42331e-01
9.39200e+04 2.34000e+02 -5.75637e-01 -5.42124e-01 -6.09150e-01 -6.09954e-01 -5.78761e-01 -6.41146e-01
9.40800e+04 2.35000e+02 -6.14603e-01 -5.02733e-01 -7.26472e-01 -6.08719e-01 -5.77474e-01 -6.39964e-01
9.42400e+04 2.35000e+02 -6.14603e-01 -5.02733e-01 -7.26472e-01 -6.07498e-01 -5.76210e-01 -6.38785e-01
9.44000e+04 2.36000e+02 -5.80197e-01 -5.15919e-01 -6.44474e-01 -6.06292e-01 -5.74973e-01 -6.37611e-01
9.45600e+04 2.36000e+02 -5.80197e-01 -5.15919e-01 -6.44474e-01 -6.05106e-01 -5.73768e-01 -6.36444e-01
9.47200e+04 2.36000e+02 -5.80197e-01 -5.15919e-01 -6.44474e-01 -6.03940e-01 -5.72596e-01 -6.35285e-01
9.48800e+04 2.37000e+02 -5.36502e-01 -4.80308e-01 -5.92696e-01 -6.02799e-01 -5.71462e-01 -6.34136e-01
9.50400e+04 2.37000e+02 -5.36502e-01 -4.80308e-01 -5.92696e-01 -6.01684e-01 -5.70370e-01 -6.32997e-01
9.52000e+04 2.38000e+02 -6.01596e-01 -5.63906e-01 -6.39286e-01 -6.00597e-01 -5.69323e-01 -6.31871e-01
9.53600e+04 2.38000e+02 -6.01596e-01 -5.63906e-01 -6.39286e-01 -5.99541e-01 -5.68324e-01 -6.30759e-01
9.55200e+04 2.38000e+02 -6.01596e-01 -5.63906e-01 -6.39286e-01 -5.98518e-01 -5.67375e-01 -6.29661e-01
9.56800e+04 2.39000e+02 -5.57010e-01 -4.97572e-01 -6.16449e-01 -5.97529e-01 -5.66479e-01 -6.28580e-01
9.58400e+04 2.39000e+02 -5.57010e-01 -4.97572e-01 -6.16449e-01 -5.96577e-01 -5.65637e-01 -6.27517e-01
9.60000e+04 2.40000e+02 -5.52921e-01 -4.89453e-01 -6.16389e-01 -5.95662e-01 -5.64851e-01 -6.26473e-01
9.61600e+04 2.40000e+02 -5.52921e-01 -4.89453e-01 -6.16389e-01 -5.94786e-01 -5.64121e-01 -6.25450e-01
9.63200e+04 2.40000e+02 -5.52921e-01 -4.89453e-01 -6.16389e-01 -5.93949e-01 -5.63449e-01 -6.24449e-01
9.64800e+04 2.41000e+02 -5.49691e-01 -5.21075e-01 -5.78307e-01 -5.93153e-01 -5.62836e-01 -6.23470e-01
9.66400e+04 2.41000e+02 -5.49691e-01 -5.21075e-01 -5.78307e-01 -5.92397e-01 -5.62278e-01 -6.22516e-01
9.68000e+04 2.42000e+02 -5.69800e-01 -5.40406e-01 -5.99193e-01 -5.91682e-01 -5.61778e-01 -6.21587e-01
9.69600e+04 2.42000e+02 -5.69800e-01 -5.40406e-01 -5.99193e-01 -5.91008e-01 -5.61332e-01 -6.20684e-01
9.71200e+04 2.42000e+02 -5.69800e-01 -5.40406e-01 -5.99193e-01 -5.90374e-01 -5.60938e-01 -6.19810e-01
9.72800e+04 2.43000e+02 -5.51030e-01 -4.63424e-01 -6.38635e-01 -5.89780e-01 -5.60596e-01 -6.18964e-01
9.74400e+04 2.43000e+02 -5.51030e-01 -4.63424e-01 -6.38635e-01 -5.89225e-01 -5.60301e-01 -6.18148e-01
9.76000e+04 2.44000e+02 -5.88425e-01 -5.15889e-01 -6.60960e-01 -5.88707e-01 -5.60052e-01 -6.17362e-01
9.77600e+04 2.44000e+02 -5.88425e-01 -5.15889e-01 -6.60960e-01 -5.88226e-01 -5.59843e-01 -6.16609e-01
9.79200e+04 2.44000e+02 -5.88425e-01 -5.15889e-01 -6.60960e-01 -5.87779e-01 -5.59670e-01 -6.15887e-01
9.80800e+04 2.45000e+02 -5.69449e-01 -5.34074e-01 -6.04824e-01 -5.87364e-01 -5.59530e-01 -6.15198e-01
9.82400e+04 2.45000e+02 -5.69449e-01 -5.34074e-01 -6.04824e-01 -5.86980e-01 -5.59417e-01 -6.14543e-01
9.84000e+04 2.46000e+02 -6.05505e-01 -5.58394e-01 -6.52616e-01 -5.86623e-01 -5.59325e-01 -6.13921e-01
9.85600e+04 2.46000e+02 -6.05505e-01 -5.58394e-01 -6.52616e-01 -5.86292e-01 -5.59251e-01 -6.13333e-01
9.87200e+04 2.46000e+02 -6.05505e-01 -5.58394e-01 -6.52616e-01 -5.85983e-01 -5.59188e-01 -6.12779e-01
9.88800e+04 2.47000e+02 -6.09038e-01 -5.56149e-01 -6.61928e-01 -5.85695e-01 -5.59131e-01 -6.12258e-01
9.90400e+04 2.47000e+02 -6.09038e-01 -5.56149e-01 -6.61928e-01 -5.85423e-01 -5.59075e-01 -6.11770e-01
9.92000e+04 2.48000e+02 -5.22545e-01 -4.74151e-01 -5.70939e-01 -5.85165e-01 -5.59014e-01 -6.11315e-01
9.93600e+04 2.48000e+02 -5.22545e-01 -4.74151e-01 -5.70939e-01 -5.84918e-01 -5.58944e-01 -6.10891e-01
9.95200e+04 2.48000e+02 -5.22545e-01 -4.74151e-01 -5.70939e-01 -5.84678e-01 -5.58859e-01 -6.10498e-01
9.96800e+04 2.49000e+02 -5.47724e-01 -4.92394e-01 -6.03055e-01 -5.84444e-01 -5.58756e-01 -6.10132e-01
9.98400e+04 2.49000e+02 -5.47724e-01 -4.92394e-01 -6.03055e-01 -5.84212e-01 -5.58631e-01 -6.09794e-01
1.00000e+05 2.50000e+02 -5.40027e-01 -4.76588e-01 -6.03466e-01 -5.83980e-01 -5.58480e-01 -6.09480e-01
1.00160e+05 2.50000e+02 -5.40027e-01 -4.76588e-01 -6.03466e-01 -5.83745e-01 -5.58301e-01 -6.09190e-01
1.00320e+05 2.50000e+02 -5.40027e-01 -4.76588e-01 -6.03466e-01 -5.83507e-01 -5.58091e-01 -6.08922e-01
1.00480e+05 2.51000e+02 -5.89769e-01 -5.18947e-01 -6.60591e-01 -5.83261e-01 -5.57851e-01 -6.08671e-01
1.00640e+05 2.51000e+02 -5.89769e-01 -5.18947e-01 -6.60591e-01 -5.83009e-01 -5.57580e-01 -6.08439e-01
1.00800e+05 2.52000e+02 -6.02624e-01 -5.35619e-01 -6.69628e-01 -5.82749e-01 -5.57277e-01 -6.08221e-01
1.00960e+05 2.52000e+02 -6.02624e-01 -5.35619e-01 -6.69628e-01 -5.82479e-01 -5.56943e-01 -6.08016e-01
1.01120e+05 2.52000e+02 -6.02624e-01 -5.35619e-01 -6.69628e-01 -5.82201e-01 -5.56581e-01 -6.07821e-01
1.01280e+05 2.53000e+02 -5.53485e-01 -5.10759e-01 -5.96212e-01 -5.81914e-01 -5.56192e-01 -6.07636e-01
1.01440e+05 2.53000e+02 -5.53485e-01 -5.10759e-01 -5.96212e-01 -5.81618e-01 -5.55779e-01 -6.07457e-01
1.01600e+05 2.54000e+02 -5.65007e-01 -5.39980e-01 -5.90034e-01 -5.81314e-01 -5.55344e-01 -6.07284e-01
1.01760e+05 2.54000e+02 -5.65007e-01 -5.39980e-01 -5.90034e-01 -5.81004e-01 -5.54892e-01 -6.07115e-01
1.01920e+05 2.54000e+02 -5.65007e-01 -5.39980e-01 -5.90034e-01 -5.80687e-01 -5.54425e-01 -6.06948e-01
1.02080e+05 2.55000e+02 -5.65955e-01 -5.00978e-01 -6.30931e-01 -5.80364e-01 -5.53947e-01 -6.06782e-01
1.02240e+05 2.55000e+02 -5.65955e-01 -5.00978e-01 -6.30931e-01 -5.80038e-01 -5.53461e-01 -6.06615e-01
1.02400e+05 2.56000e+02 -5.24981e-01 -4.91979e-01 -5.57983e-01 -5.79709e-01 -5.52971e-01 -6.06446e-01
1.02560e+05 2.56000e+02 -5.24981e-01 -4.91979e-01 -5.57983e-01 -5.79377e-01 -5.52481e-01 -6.06273e-01
1.02720e+05 2.56000e+02 -5.24981e-01 -4.91979e-01 -5.57983e-01 -5.79044e-01 -5.51992e-01 -6.06096e-01
1.02880e+05 2.57000e+02 -5.82028e-01 -5.27949e-01 -6.36108e-01 -5.78711e-01 -5.51510e-01 -6.05912e-01
1.03040e+05 2.57000e+02 -5.82028e-01 -5.27949e-01 -6.36108e-01 -5.78378e-01 -5.51035e-01 -6.05722e-01
1.03200e+05 2.58000e+02 -5.89615e-01 -5.05900e-01 -6.73331e-01 -5.78047e-01 -5.50571e-01 -6.05523e-01
1.03360e+05 2.58000e+02 -5.89615e-01 -5.05900e-01 -6.73331e-01 -5.77718e-01 -5.50121e-01 -6.05315e-01
1.03520e+05 2.58000e+02 -5.89615e-01 -5.05900e-01 -6.73331e-01 -5.77392e-01 -5.49687e-01 -6.05096e-01
1.03680e+05 2.59000e+02 -5.32079e-01 -4.63923e-01 -6.00234e-01 -5.77068e-01 -5.49271e-01 -6.04866e-01
1.03840e+05 2.59000e+02 -5.32079e-01 -4.63923e-01 -6.00234e-01 -5.76749e-01 -5.48874e-01 -6.04625e-01
1.04000e+05 2.60000e+02 -5.76909e-01 -5.09493e-01 -6.44326e-01 -5.76434e-01 -5.48499e-01 -6.04370e-01
1.04160e+05 2.60000e+02 -5.76909e-01 -5.09493e-01 -6.44326e-01 -5.76124e-01 -5.48146e-01 -6.04102e-01
1.04320e+05 2.60000e+02 -5.76909e-01 -5.09493e-01 -6.44326e-01 -5.75819e-01 -5.47816e-01 -6.03822e-01
1.04480e+05 2.61000e+02 -5.77304e-01 -5.37266e-01 -6.17343e-01 -5.75519e-01 -5.47511e-01 -6.03527e-01
1.04640e+05 2.61000e+02 -5.77304e-01 -5.37266e-01 -6.17343e-01 -5.75224e-01 -5.47231e-01 -6.03218e-01
1.04800e+05 2.62000e+02 -5.37081e-01 -4.84482e-01 -5.89680e-01 -5.74935e-01 -5.46976e-01 -6.02895e-01
1.04960e+05 2.62000e+02 -5.37081e-01 -4.84482e-01 -5.89680e-01 -5.74651e-01 -5.46745e-01 -6.02558e-01
1.05120e+05 2.62000e+02 -5.37081e-01 -4.84482e-01 -5.89680e-01 -5.74373e-01 -5.46539e-01 -6.02207e-01
1.05280e+05 2.63000e+02 -5.32508e-01 -4.45367e-01 -6.19649e-01 -5.74100e-01 -5.46356e-01 -6.01844e-01
1.05440e+05 2.63000e+02 -5.32508e-01 -4.45367e-01 -6.19649e-01 -5.73832e-01 -5.46196e-01 -6.01468e-01
1.05600e+05 2.64000e+02 -5.46586e-01 -4.80325e-01 -6.12848e-01 -5.73568e-01 -5.46056e-01 -6.01080e-01
1.05760e+05 2.64000e+02 -5.46586e-01 -4.80325e-01 -6.12848e-01 -5.73309e-01 -5.45935e-01 -6.00683e-01
1.05920e+05 2.64000e+02 -5.46586e-01 -4.80325e-01 -6.12848e-01 -5.73054e-01 -5.45832e-01 -6.00277e-01
1.06080e+05 2.65000e+02 -5.56387e-01 -4.35480e-01 -6.77294e-01 -5.72804e-01 -5.45743e-01 -5.99864e-01
1.06240e+05 2.65000e+02 -5.56387e-01 -4.35480e-01 -6.77294e-01 -5.72556e-01 -5.45666e-01 -5.99447e-01
1.06400e+05 2.66000e+02 -5.02831e-01 -4.23437e-01 -5.82224e-01 -5.72312e-01 -5.45599e-01 -5.99026e-01
1.06560e+05 2.66000e+02 -5.02831e-01 -4.23437e-01 -5.82224e-01 -5.72072e-01 -5.45538e-01 -5.98605e-01
1.06720e+05 2.66000e+02 -5.02831e-01 -4.23437e-01 -5.82224e-01 -5.71834e-01 -5.45482e-01 -5.98185e-01
1.06880e+05 2.67000e+02 -5.78221e-01 -5.28509e-01 -6.27932e-01 -5.71599e-01 -5.45428e-01 -5.97769e-01
1.07040e+05 2.67000e+02 -5.78221e-01 -5.28509e-01 -6.27932e-01 -5.71365e-01 -5.45373e-01 -5.97357e-01
1.07200e+05 2.68000e+02 -5.98498e-01 -4.65667e-01 -7.31329e-01 -5.71134e-01 -5.45317e-01 -5.96952e-01
1.07360e+05 2.68000e+02 -5.98498e-01 -4.65667e-01 -7.31329e-01 -5.70905e-01 -5.45256e-01 -5.96554e-01
1.07520e+05 2.68000e+02 -5.98498e-01 -4.65667e-01 -7.31329e-01 -5.70677e-01 -5.45189e-01 -5.96165e-01
1.07680e+05 2.69000e+02 -5.37840e-01 -5.21335e-01 -5.54346e-01 -5.70449e-01 -5.45116e-01 -5.95783e-01
1.07840e+05 2.69000e+02 -5.37840e-01 -5.21335e-01 -5.54346e-01 -5.70222e-01 -5.45035e-01 -5.95408e-01
1.08000e+05 2.70000e+02 -5.31006e-01 -5.00537e-01 -5.61475e-01 -5.69994e-01 -5.44947e-01 -5.95041e-01
1.08160e+05 2.70000e+02 -5.31006e-01 -5.00537e-01 -5.61475e-01 -5.69765e-01 -5.44852e-01 -5.94678e-01
1.08320e+05 2.70000e+02 -5.31006e-01 -5.00537e-01 -5.61475e-01 -5.69533e-01 -5.44748e-01 -5.94318e-01
1.08480e+05 2.71000e+02 -4.91930e-01 -4.35880e-01 -5.47980e-01 -5.69299e-01 -5.44638e-01 -5.93961e-01
1.08640e+05 2.71000e+02 -4.91930e-01 -4.35880e-01 -5.47980e-01 -5.69061e-01 -5.44521e-01 -5.93601e-01
1.08800e+05 2.72000e+02 -5.08132e-01 -4.73000e-01 -5.43264e-01 -5.68819e-01 -5.44398e-01 -5.93239e-01
1.08960e+05 2.72000e+02 -5.08132e-01 -4.73000e-01 -5.43264e-01 -5.68570e-01 -5.44269e-01 -5.92871e-01
1.09120e+05 2.72000e+02 -5.08132e-01 -4.73000e-01 -5.43264e-01 -5.68315e-01 -5.44133e-01 -5.92497e-01
1.09280e+05 2.73000e+02 -5.53143e-01 -4.74249e-01 -6.32037e-01 -5.68052e-01 -5.43990e-01 -5.92114e-01
1.09440e+05 2.73000e+02 -5.53143e-01 -4.74249e-01 -6.32037e-01 -5.67781e-01 -5.43840e-01 -5.91722e-01
1.09600e+05 2.74000e+02 -4.98811e-01 -4.32078e-01 -5.65543e-01 -5.67501e-01 -5.43680e-01 -5.91321e-01
1.09760e+05 2.74000e+02 -4.98811e-01 -4.32078e-01 -5.65543e-01 -5.67212e-01 -5.43511e-01 -5.90913e-01
1.09920e+05 2.74000e+02 -4.98811e-01 -4.32078e-01 -5.65543e-01 -5.66913e-01 -5.43328e-01 -5.90498e-01
1.10080e+05 2.75000e+02 -5.72825e-01 -5.31792e-01 -6.13859e-01 -5.66604e-01 -5.43130e-01 -5.90079e-01
1.10240e+05 2.75000e+02 -5.72825e-01 -5.31792e-01 -6.13859e-01 -5.66286e-01 -5.42912e-01 -5.89659e-01
1.10400e+05 2.76000e+02 -5.21309e-01 -4.50533e-01 -5.92085e-01 -5.65957e-01 -5.42671e-01 -5.89242e-01
1.10560e+05 2.76000e+02 -5.21309e-01 -4.50533e-01 -5.92085e-01 -5.65618e-01 -5.42403e-01 -5.88832e-01
1.10720e+05 2.76000e+02 -5.21309e-01 -4.50533e-01 -5.92085e-01 -5.65268e-01 -5.42103e-01 -5.88433e-01
1.10880e+05 2.77000e+02 -4.96484e-01 -4.43356e-01 -5.49612e-01 -5.64909e-01 -5.41768e-01 -5.88050e-01
1.11040e+05 2.77000e+02 -4.96484e-01 -4.43356e-01 -5.49612e-01 -5.64539e-01 -5.41392e-01 -5.87686e-01
1.11200e+05 2.78000e+02 -5.56971e-01 -5.06086e-01 -6.07856e-01 -5.64159e-01 -5.40973e-01 -5.87344e-01
1.11360e+05 2.78000e+02 -5.56971e-01 -5.06086e-01 -6.07856e-01 -5.63767e-01 -5.40507e-01 -5.87028e-01
1.11520e+05 2.78000e+02 -5.56971e-01 -5.06086e-01 -6.07856e-01 -5.63365e-01 -5.39992e-01 -5.86738e-01
1.11680e+05 2.79000e+02 -5.46739e-01 -5.06319e-01 -5.87158e-01 -5.62951e-01 -5.39428e-01 -5.86474e-01
1.11840e+05 2.79000e+02 -5.46739e-01 -5.06319e-01 -5.87158e-01 -5.62525e-01 -5.38813e-01 -5.86236e-01
1.12000e+05 2.80000e+02 -5.12538e-01 -4.65082e-01 -5.59995e-01 -5.62086e-01 -5.38150e-01 -5.86023e-01
1.12160e+05 2.80000e+02 -5.12538e-01 -4.65082e-01 -5.59995e-01 -5.61634e-01 -5.37439e-01 -5.85829e-01
1.12320e+05 2.80000e+02 -5.12538e-01 -4.65082e-01 -5.59995e-01 -5.61169e-01 -5.36686e-01 -5.85652e-01
1.12480e+05 2.81000e+02 -5.01231e-01 -4.51906e-01 -5.50556e-01 -5.60690e-01 -5.35893e-01 -5.85486e-01
1.12640e+05 2.81000e+02 -5.01231e-01 -4.51906e-01 -5.50556e-01 -5.60195e-01 -5.35066e-01 -5.85325e-01
1.12800e+05 2.82000e+02 -5.04347e-01 -4.42363e-01 -5.66330e-01 -5.59686e-01 -5.34208e-01 -5.85164e-01
1.12960e+05 2.82000e+02 -5.04347e-01 -4.42363e-01 -5.66330e-01 -5.59161e-01 -5.33327e-01 -5.84996e-01
1.13120e+05 2.82000e+02 -5.04347e-01 -4.42363e-01 -5.66330e-01 -5.58621e-01 -5.32427e-01 -5.84816e-01
1.13280e+05 2.83000e+02 -5.42968e-01 -5.08535e-01 -5.77401e-01 -5.58066e-01 -5.31514e-01 -5.84617e-01
1.13440e+05 2.83000e+02 -5.42968e-01 -5.08535e-01 -5.77401e-01 -5.57495e-01 -5.30594e-01 -5.84397e-01
1.13600e+05 2.84000e+02 -5.15581e-01 -4.73237e-01 -5.57925e-01 -5.56909e-01 -5.29670e-01 -5.84148e-01
1.13760e+05 2.84000e+02 -5.15581e-01 -4.73237e-01 -5.57925e-01 -5.56309e-01 -5.28749e-01 -5.83868e-01
1.13920e+05 2.84000e+02 -5.15581e-01 -4.73237e-01 -5.57925e-01 -5.55695e-01 -5.27835e-01 -5.83555e-01
1.14080e+05 2.85000e+02 -4.91175e-01 -4.52557e-01 -5.29793e-01 -5.55068e-01 -5.26931e-01 -5.83204e-01
1.14240e+05 2.85000e+02 -4.91175e-01 -4.52557e-01 -5.29793e-01 -5.54428e-01 -5.26041e-01 -5.82815e-01
1.14400e+05 2.86000e+02 -4.66863e-01 -3.93702e-01 -5.40023e-01 -5.53778e-01 -5.25168e-01 -5.82388e-01
1.14560e+05 2.86000e+02 -4.66863e-01 -3.93702e-01 -5.40023e-01 -5.53117e-01 -5.24314e-01 -5.81921e-01
1.14720e+05 2.86000e+02 -4.66863e-01 -3.93702e-01 -5.40023e-01 -5.52448e-01 -5.23482e-01 -5.81414e-01
1.14880e+05 2.87000e+02 -5.40838e-01 -4.76452e-01 -6.05224e-01 -5.51771e-01 -5.22672e-01 -5.80871e-01
1.15040e+05 2.87000e+02 -5.40838e-01 -4.76452e-01 -6.05224e-01 -5.51088e-01 -5.21885e-01 -5.80291e-01
1.15200e+05 2.88000e+02 -4.95408e-01 -4.47173e-01 -5.43643e-01 -5.50400e-01 -5.21122e-01 -5.79677e-01
1.15360e+05 2.88000e+02 -4.95408e-01 -4.47173e-01 -5.43643e-01 -5.49707e-01 -5.20384e-01 -5.79030e-01
1.15520e+05 2.88000e+02 -4.95408e-01 -4.47173e-01 -5.43643e-01 -5.49011e-01 -5.19669e-01 -5.78354e-01
1.15680e+05 2.89000e+02 -5.09812e-01 -4.65743e-01 -5.53881e-01 -5.48314e-01 -5.18977e-01 -5.77650e-01
1.15840e+05 2.89000e+02 -5.09812e-01 -4.65743e-01 -5.53881e-01 -5.47614e-01 -5.18306e-01 -5.76922e-01
1.16000e+05 2.90000e+02 -5.35227e-01 -4.80107e-01 -5.90347e-01 -5.46915e-01 -5.17656e-01 -5.76173e-01
1.16160e+05 2.90000e+02 -5.35227e-01 -4.80107e-01 -5.90347e-01 -5.46215e-01 -5.17025e-01 -5.75405e-01
1.16320e+05 2.90000e+02 -5.35227e-01 -4.80107e-01 -5.90347e-01 -5.45516e-01 -5.16410e-01 -5.74622e-01
1.16480e+05 2.91000e+02 -5.34888e-01 -4.95809e-01 -5.73967e-01 -5.44818e-01 -5.15810e-01 -5.73825e-01
1.16640e+05 2.91000e+02 -5.34888e-01 -4.95809e-01 -5.73967e-01 -5.44120e-01 -5.15222e-01 -5.73018e-01
1.16800e+05 2.92000e+02 -4.88979e-01 -4.41044e-01 -5.36914e-01 -5.43424e-01 -5.14645e-01 -5.72203e-01
1.16960e+05 2.92000e+02 -4.88979e-01 -4.41044e-01 -5.36914e-01 -5.42729e-01 -5.14077e-01 -5.71381e-01
1.17120e+05 2.92000e+02 -4.88979e-01 -4.41044e-01 -5.36914e-01 -5.42034e-01 -5.13514e-01 -5.70554e-01
1.17280e+05 2.93000e+02 -5.25010e-01 -4.91726e-01 -5.58293e-01 -5.41339e-01 -5.12955e-01 -5.69723e-01
1.17440e+05 2.93000e+02 -5.25010e-01 -4.91726e-01 -5.58293e-01 -5.40645e-01 -5.12399e-01 -5.68891e-01
1.17600e+05 2.94000e+02 -5.52579e-01 -5.10480e-01 -5.94678e-01 -5.39950e-01 -5.11843e-01 -5.68057e-01
1.17760e+05 2.94000e+02 -5.52579e-01 -5.10480e-01 -5.94678e-01 -5.39254e-01 -5.11285e-01 -5.67223e-01
1.17920e+05 2.94000e+02 -5.52579e-01 -5.10480e-01 -5.94678e-01 -5.38556e-01 -5.10725e-01 -5.66387e-01
1.18080e+05 2.95000e+02 -5.64334e-01 -4.95292e-01 -6.33376e-01 -5.37857e-01 -5.10163e-01 -5.65552e-01
1.18240e+05 2.95000e+02 -5.64334e-01 -4.95292e-01 -6.33376e-01 -5.37157e-01 -5.09597e-01 -5.64716e-01
1.18400e+05 2.96000e+02 -5.07090e-01 -4.47861e-01 -5.66319e-01 -5.36454e-01 -5.09027e-01 -5.63881e-01
1.18560e+05 2.96000e+02 -5.07090e-01 -4.47861e-01 -5.66319e-01 -5.35750e-01 -5.08455e-01 -5.63044e-01
1.18720e+05 2.96000e+02 -5.07090e-01 -4.47861e-01 -5.66319e-01 -5.35044e-01 -5.07880e-01 -5.62208e-01
1.18880e+05 2.97000e+02 -4.84723e-01 -4.58178e-01 -5.11269e-01 -5.34337e-01 -5.07304e-01 -5.61371e-01
1.19040e+05 2.97000e+02 -4.84723e-01 -4.58178e-01 -5.11269e-01 -5.33631e-01 -5.06729e-01 -5.60532e-01
1.19200e+05 2.98000e+02 -5.53898e-01 -5.15359e-01 -5.92436e-01 -5.32924e-01 -5.06156e-01 -5.59692e-01
1.19360e+05 2.98000e+02 -5.53898e-01 -5.15359e-01 -5.92436e-01 -5.32219e-01 -5.05589e-01 -5.58849e-01
1.19520e+05 2.98000e+02 -5.53898e-01 -5.15359e-01 -5.92436e-01 -5.31517e-01 -5.05029e-01 -5.58005e-01
1.19680e+05 2.99000e+02 -5.30640e-01 -4.84277e-01 -5.77003e-01 -5.30820e-01 -5.04482e-01 -5.57158e-01
1.19840e+05 2.99000e+02 -5.30640e-01 -4.84277e-01 -5.77003e-01 -5.30129e-01 -5.03949e-01 -5.56308e-01
1.20000e+05 3.00000e+02 -5.24240e-01 -4.41512e-01 -6.06969e-01 -5.29445e-01 -5.03434e-01 -5.55457e-01
1.20160e+05 3.00000e+02 -5.24240e-01 -4.41512e-01 -6.06969e-01 -5.28772e-01 -5.02941e-01 -5.54602e-01
1.20320e+05 3.00000e+02 -5.24240e-01 -4.41512e-01 -6.06969e-01 -5.28110e-01 -5.02475e-01 -5.53746e-01
1.20480e+05 3.01000e+02 -5.58507e-01 -4.63433e-01 -6.53581e-01 -5.27463e-01 -5.02038e-01 -5.52888e-01
1.20640e+05 3.01000e+02 -5.58507e-01 -4.63433e-01 -6.53581e-01 -5.26832e-01 -5.01634e-01 -5.52030e-01
1.20800e+05 3.02000e+02 -5.12233e-01 -4.67632e-01 -5.56833e-01 -5.26220e-01 -5.01267e-01 -5.51173e-01
1.20960e+05 3.02000e+02 -5.12233e-01 -4.67632e-01 -5.56833e-01 -5.25628e-01 -5.00940e-01 -5.50317e-01
1.21120e+05 3.02000e+02 -5.12233e-01 -4.67632e-01 -5.56833e-01 -5.25060e-01 -5.00656e-01 -5.49465e-01
1.21280e+05 3.03000e+02 -4.74631e-01 -4.27859e-01 -5.21402e-01 -5.24517e-01 -5.00417e-01 -5.48616e-01
1.21440e+05 3.03000e+02 -4.74631e-01 -4.27859e-01 -5.21402e-01 -5.24000e-01 -5.00225e-01 -5.47775e-01
1.21600e+05 3.04000e+02 -5.40650e-01 -4.72285e-01 -6.09015e-01 -5.23511e-01 -5.00081e-01 -5.46942e-01
1.21760e+05 3.04000e+02 -5.40650e-01 -4.72285e-01 -6.09015e-01 -5.23053e-01 -4.99987e-01 -5.46119e-01
1.21920e+05 3.04000e+02 -5.40650e-01 -4.72285e-01 -6.09015e-01 -5.22626e-01 -4.99943e-01 -5.45308e-01
1.22080e+05 3.05000e+02 -4.75410e-01 -4.50632e-01 -5.00188e-01 -5.22230e-01 -4.99948e-01 -5.44513e-01
1.22240e+05 3.05000e+02 -4.75410e-01 -4.50632e-01 -5.00188e-01 -5.21868e-01 -5.00001e-01 -5.43735e-01
1.22400e+05 3.06000e+02 -5.09116e-01 -4.45372e-01 -5.72860e-01 -5.21540e-01 -5.00100e-01 -5.42979e-01
1.22560e+05 3.06000e+02 -5.09116e-01 -4.45372e-01 -5.72860e-01 -5.21245e-01 -5.00244e-01 -5.42246e-01
1.22720e+05 3.06000e+02 -5.09116e-01 -4.45372e-01 -5.72860e-01 -5.20984e-01 -5.00428e-01 -5.41541e-01
1.22880e+05 3.07000e+02 -5.07749e-01 -4.87476e-01 -5.28021e-01 -5.20758e-01 -5.00649e-01 -5.40866e-01
1.23040e+05 3.07000e+02 -5.07749e-01 -4.87476e-01 -5.28021e-01 -5.20564e-01 -5.00903e-01 -5.40225e-01
1.23200e+05 3.08000e+02 -5.00605e-01 -4.76365e-01 -5.24845e-01 -5.20404e-01 -5.01185e-01 -5.39623e-01
1.23360e+05 3.08000e+02 -5.00605e-01 -4.76365e-01 -5.24845e-01 -5.20276e-01 -5.01490e-01 -5.39062e-01
1.23520e+05 3.08000e+02 -5.00605e-01 -4.76365e-01 -5.24845e-01 -5.20178e-01 -5.01811e-01 -5.38545e-01
1.23680e+05 3.09000e+02 -5.07120e-01 -4.50537e-01 -5.63702e-01 -5.20110e-01 -5.02143e-01 -5.38077e-01
1.23840e+05 3.09000e+02 -5.07120e-01 -4.50537e-01 -5.63702e-01 -5.20070e-01 -5.02480e-01 -5.37661e-01
1.24000e+05 3.10000e+02 -5.15040e-01 -4.42104e-01 -5.87976e-01 -5.20056e-01 -5.02814e-01 -5.37299e-01
1.24160e+05 3.10000e+02 -5.15040e-01 -4.42104e-01 -5.87976e-01 -5.20066e-01 -5.03140e-01 -5.36993e-01
1.24320e+05 3.10000e+02 -5.15040e-01 -4.42104e-01 -5.87976e-01 -5.20098e-01 -5.03451e-01 -5.36745e-01
1.24480e+05 3.11000e+02 -5.29375e-01 -4.55298e-01 -6.03452e-01 -5.20148e-01 -5.03740e-01 -5.36557e-01
1.24640e+05 3.11000e+02 -5.29375e-01 -4.55298e-01 -6.03452e-01 -5.20215e-01 -5.04002e-01 -5.36428e-01
1.24800e+05 3.12000e+02 -5.61819e-01 -4.83833e-01 -6.39804e-01 -5.20295e-01 -5.04231e-01 -5.36359e-01
1.24960e+05 3.12000e+02 -5.61819e-01 -4.83833e-01 -6.39804e-01 -5.20386e-01 -5.04423e-01 -5.36348e-01
1.25120e+05 3.12000e+02 -5.61819e-01 -4.83833e-01 -6.39804e-01 -5.20483e-01 -5.04574e-01 -5.36392e-01
1.25280e+05 3.13000e+02 -5.25219e-01 -4.77734e-01 -5.72703e-01 -5.20585e-01 -5.04680e-01 -5.36489e-01
1.25440e+05 3.13000e+02 -5.25219e-01 -4.77734e-01 -5.72703e-01 -5.20687e-01 -5.04739e-01 -5.36636e-01
1.25600e+05 3.14000e+02 -5.02730e-01 -4.82123e-01 -5.23337e-01 -5.20787e-01 -5.04749e-01 -5.36825e-01
1.25760e+05 3.14000e+02 -5.02730e-01 -4.82123e-01 -5.23337e-01 -5.20882e-01 -5.04710e-01 -5.37055e-01
1.25920e+05 3.14000e+02 -5.02730e-01 -4.82123e-01 -5.23337e-01 -5.20970e-01 -5.04621e-01 -5.37318e-01
1.26080e+05 3.15000e+02 -4.66597e-01 -4.45519e-01 -4.87674e-01 -5.21046e-01 -5.04484e-01 -5.37608e-01
1.26240e+05 3.15000e+02 -4.66597e-01 -4.45519e-01 -4.87674e-01 -5.21109e-01 -5.04299e-01 -5.37919e-01
1.26400e+05 3.16000e+02 -5.12457e-01 -4.81919e-01 -5.42994e-01 -5.21157e-01 -5.04068e-01 -5.38246e-01
1.26560e+05 3.16000e+02 -5.12457e-01 -4.81919e-01 -5.42994e-01 -5.21188e-01 -5.03793e-01 -5.38583e-01
1.26720e+05 3.16000e+02 -5.12457e-01 -4.81919e-01 -5.42994e-01 -5.21201e-01 -5.03477e-01 -5.38925e-01
1.26880e+05 3.17000e+02 -4.92055e-01 -4.75935e-01 -5.08175e-01 -5.21194e-01 -5.03123e-01 -5.39266e-01
1.27040e+05 3.17000e+02 -4.92055e-01 -4.75935e-01 -5.08175e-01 -5.21168e-01 -5.02733e-01 -5.39602e-01
1.27200e+05 3.18000e+02 -4.97628e-01 -4.61638e-01 -5.33619e-01 -5.21121e-01 -5.02312e-01 -5.39930e-01
1.27360e+05 3.18000e+02 -4.97628e-01 -4.61638e-01 -5.33619e-01 -5.21055e-01 -5.01863e-01 -5.40247e-01
1.27520e+05 3.18000e+02 -4.97628e-01 -4.61638e-01 -5.33619e-01 -5.20969e-01 -5.01389e-01 -5.40549e-01
1.27680e+05 3.19000e+02 -5.23924e-01 -4.87329e-01 -5.60519e-01 -5.20865e-01 -5.00895e-01 -5.40835e-01
1.27840e+05 3.19000e+02 -5.23924e-01 -4.87329e-01 -5.60519e-01 -5.20745e-01 -5.00386e-01 -5.41104e-01
1.28000e+05 3.20000e+02 -4.45301e-01 -4.11667e-01 -4.78936e-01 -5.20609e-01 -4.99865e-01 -5.41353e-01
1.28160e+05 3.20000e+02 -4.45301e-01 -4.11667e-01 -4.78936e-01 -5.20459e-01 -4.99337e-01 -5.41582e-01
1.28320e+05 3.20000e+02 -4.45301e-01 -4.11667e-01 -4.78936e-01 -5.20298e-01 -4.98806e-01 -5.41790e-01
1.28480e+05 3.21000e+02 -4.76511e-01 -4.16880e-01 -5.36142e-01 -5.20126e-01 -4.98275e-01 -5.41976e-01
1.28640e+05 3.21000e+02 -4.76511e-01 -4.16880e-01 -5.36142e-01 -5.19945e-01 -4.97749e-01 -5.42140e-01
1.28800e+05 3.22000e+02 -4.72151e-01 -4.29209e-01 -5.15093e-01 -5.19757e-01 -4.97232e-01 -5.42282e-01
1.28960e+05 3.22000e+02 -4.72151e-01 -4.29209e-01 -5.15093e-01 -5.19564e-01 -4.96727e-01 -5.42401e-01
1.29120e+05 3.22000e+02 -4.72151e-01 -4.29209e-01 -5.15093e-01 -5.19366e-01 -4.96236e-01 -5.42496e-01
1.29280e+05 3.23000e+02 -4.68743e-01 -4.34490e-01 -5.02995e-01 -5.19165e-01 -4.95764e-01 -5.42567e-01
1.29440e+05 3.23000e+02 -4.68743e-01 -4.34490e-01 -5.02995e-01 -5.18961e-01 -4.95310e-01 -5.42612e-01
1.29600e+05 3.24000e+02 -4.82799e-01 -4.18652e-01 -5.46946e-01 -5.18756e-01 -4.94880e-01 -5.42632e-01
1.29760e+05 3.24000e+02 -4.82799e-01 -4.18652e-01 -5.46946e-01 -5.18549e-01 -4.94473e-01 -5.42625e-01
1.29920e+05 3.24000e+02 -4.82799e-01 -4.18652e-01 -5.46946e-01 -5.18340e-01 -4.94091e-01 -5.42589e-01
1.30080e+05 3.25000e+02 -4.75414e-01 -4.22298e-01 -5.28529e-01 -5.18130e-01 -4.93735e-01 -5.42524e-01
1.30240e+05 3.25000e+02 -4.75414e-01 -4.22298e-01 -5.28529e-01 -5.17917e-01 -4.93405e-01 -5.42429e-01
1.30400e+05 3.26000e+02 -5.11746e-01 -4.70454e-01 -5.53037e-01 -5.17701e-01 -4.93101e-01 -5.42300e-01
1.30560e+05 3.26000e+02 -5.11746e-01 -4.70454e-01 -5.53037e-01 -5.17480e-01 -4.92822e-01 -5.42138e-01
1.30720e+05 3.26000e+02 -5.11746e-01 -4.70454e-01 -5.53037e-01 -5.17254e-01 -4.92567e-01 -5.41942e-01
1.30880e+05 3.27000e+02 -5.13121e-01 -4.63551e-01 -5.62690e-01 -5.17022e-01 -4.92334e-01 -5.41710e-01
1.31040e+05 3.27000e+02 -5.13121e-01 -4.63551e-01 -5.62690e-01 -5.16781e-01 -4.92122e-01 -5.41440e-01
1.31200e+05 3.28000e+02 -5.11714e-01 -4.67340e-01 -5.56088e-01 -5.16530e-01 -4.91926e-01 -5.41133e-01
1.31360e+05 3.28000e+02 -5.11714e-01 -4.67340e-01 -5.56088e-01 -5.16266e-01 -4.91745e-01 -5.40788e-01
1.31520e+05 3.28000e+02 -5.11714e-01 -4.67340e-01 -5.56088e-01 -5.15990e-01 -4.91575e-01 -5.40404e-01
1.31680e+05 3.29000e+02 -4.99806e-01 -4.72924e-01 -5.26688e-01 -5.15697e-01 -4.91412e-01 -5.39981e-01
1.31840e+05 3.29000e+02 -4.99806e-01 -4.72924e-01 -5.26688e-01 -5.15386e-01 -4.91252e-01 -5.39521e-01
1.32000e+05 3.30000e+02 -4.86001e-01 -3.86742e-01 -5.85260e-01 -5.15056e-01 -4.91089e-01 -5.39023e-01
1.32160e+05 3.30000e+02 -4.86001e-01 -3.86742e-01 -5.85260e-01 -5.14705e-01 -4.90920e-01 -5.38490e-01
1.32320e+05 3.30000e+02 -4.86001e-01 -3.86742e-01 -5.85260e-01 -5.14331e-01 -4.90740e-01 -5.37922e-01
1.32480e+05 3.31000e+02 -4.88306e-01 -4.30568e-01 -5.46045e-01 -5.13933e-01 -4.90544e-01 -5.37322e-01
1.32640e+05 3.31000e+02 -4.88306e-01 -4.30568e-01 -5.46045e-01 -5.13511e-01 -4.90329e-01 -5.36692e-01
1.32800e+05 3.32000e+02 -4.84298e-01 -4.39443e-01 -5.29153e-01 -5.13062e-01 -4.90089e-01 -5.36035e-01
1.32960e+05 3.32000e+02 -4.84298e-01 -4.39443e-01 -5.29153e-01 -5.12589e-01 -4.89824e-01 -5.35354e-01
1.33120e+05 3.32000e+02 -4.84298e-01 -4.39443e-01 -5.29153e-01 -5.12089e-01 -4.89527e-01 -5.34651e-01
1.33280e+05 3.33000e+02 -5.02734e-01 -4.68109e-01 -5.37360e-01 -5.11565e-01 -4.89198e-01 -5.33931e-01
1.33440e+05 3.33000e+02 -5.02734e-01 -4.68109e-01 -5.37360e-01 -5.11016e-01 -4.88836e-01 -5.33197e-01
1.33600e+05 3.34000e+02 -5.19931e-01 -4.40525e-01 -5.99337e-01 -5.10445e-01 -4.88438e-01 -5.32452e-01
1.33760e+05 3.34000e+02 -5.19931e-01 -4.40525e-01 -5.99337e-01 -5.09854e-01 -4.88007e-01 -5.31700e-01
1.33920e+05 3.34000e+02 -5.19931e-01 -4.40525e-01 -5.99337e-01 -5.09244e-01 -4.87543e-01 -5.30944e-01
1.34080e+05 3.35000e+02 -4.68657e-01 -4.22084e-01 -5.15231e-01 -5.08618e-01 -4.87047e-01 -5.30189e-01
1.34240e+05 3.35000e+02 -4.68657e-01 -4.22084e-01 -5.15231e-01 -5.07979e-01 -4.86522e-01 -5.29436e-01
1.34400e+05 3.36000e+02 -4.93876e-01 -4.56414e-01 -5.31338e-01 -5.07330e-01 -4.85971e-01 -5.28689e-01
1.34560e+05 3.36000e+02 -4.93876e-01 -4.56414e-01 -5.31338e-01 -5.06674e-01 -4.85398e-01 -5.27950e-01
1.34720e+05 3.36000e+02 -4.93876e-01 -4.56414e-01 -5.31338e-01 -5.06014e-01 -4.84807e-01 -5.27222e-01
1.34880e+05 3.37000e+02 -4.90390e-01 -4.27553e-01 -5.53228e-01 -5.05354e-01 -4.84203e-01 -5.26506e-01
1.35040e+05 3.37000e+02 -4.90390e-01 -4.27553e-01 -5.53228e-01 -5.04697e-01 -4.83591e-01 -5.25804e-01
1.35200e+05 3.38000e+02 -4.66024e-01 -4.24890e-01 -5.07157e-01 -5.04047e-01 -4.82976e-01 -5.25117e-01
1.35360e+05 3.38000e+02 -4.66024e-01 -4.24890e-01 -5.07157e-01 -5.03405e-01 -4.82363e-01 -5.24446e-01
1.35520e+05 3.38000e+02 -4.66024e-01 -4.24890e-01 -5.07157e-01 -5.02775e-01 -4.81757e-01 -5.23793e-01
1.35680e+05 3.39000e+02 -4.48187e-01 -4.25246e-01 -4.71128e-01 -5.02160e-01 -4.81163e-01 -5.23157e-01
1.35840e+05 3.39000e+02 -4.48187e-01 -4.25246e-01 -4.71128e-01 -5.01562e-01 -4.80585e-01 -5.22538e-01
1.36000e+05 3.40000e+02 -5.07549e-01 -4.63332e-01 -5.51765e-01 -5.00983e-01 -4.80027e-01 -5.21939e-01
1.36160e+05 3.40000e+02 -5.07549e-01 -4.63332e-01 -5.51765e-01 -5.00425e-01 -4.79492e-01 -5.21358e-01
1.36320e+05 3.40000e+02 -5.07549e-01 -4.63332e-01 -5.51765e-01 -4.99890e-01 -4.78984e-01 -5.20797e-01
1.36480e+05 3.41000e+02 -5.04089e-01 -4.77427e-01 -5.30751e-01 -4.99380e-01 -4.78504e-01 -5.20255e-01
1.36640e+05 3.41000e+02 -5.04089e-01 -4.77427e-01 -5.30751e-01 -4.98894e-01 -4.78055e-01 -5.19734e-01
1.36800e+05 3.42000e+02 -4.64716e-01 -4.33915e-01 -4.95518e-01 -4.98435e-01 -4.77637e-01 -5.19233e-01
1.36960e+05 3.42000e+02 -4.64716e-01 -4.33915e-01 -4.95518e-01 -4.98001e-01 -4.77250e-01 -5.18753e-01
1.37120e+05 3.42000e+02 -4.64716e-01 -4.33915e-01 -4.95518e-01 -4.97594e-01 -4.76893e-01 -5.18295e-01
1.37280e+05 3.43000e+02 -4.68034e-01 -4.32543e-01 -5.03524e-01 -4.97214e-01 -4.76568e-01 -5.17860e-01
1.37440e+05 3.43000e+02 -4.68034e-01 -4.32543e-01 -5.03524e-01 -4.96858e-01 -4.76270e-01 -5.17447e-01
1.37600e+05 3.44000e+02 -4.67476e-01 -4.14867e-01 -5.20086e-01 -4.96528e-01 -4.75999e-01 -5.17057e-01
1.37760e+05 3.44000e+02 -4.67476e-01 -4.14867e-01 -5.20086e-01 -4.96221e-01 -4.75752e-01 -5.16689e-01
1.37920e+05 3.44000e+02 -4.67476e-01 -4.14867e-01 -5.20086e-01 -4.95936e-01 -4.75528e-01 -5.16344e-01
1.38080e+05 3.45000e+02 -4.61366e-01 -4.22332e-01 -5.00400e-01 -4.95672e-01 -4.75322e-01 -5.16022e-01
1.38240e+05 3.45000e+02 -4.61366e-01 -4.22332e-01 -5.00400e-01 -4.95427e-01 -4.75133e-01 -5.15720e-01
1.38400e+05 3.46000e+02 -4.80042e-01 -4.21450e-01 -5.38634e-01 -4.95198e-01 -4.74959e-01 -5.15438e-01
1.38560e+05 3.46000e+02 -4.80042e-01 -4.21450e-01 -5.38634e-01 -4.94985e-01 -4.74796e-01 -5.15175e-01
1.38720e+05 3.46000e+02 -4.80042e-01 -4.21450e-01 -5.38634e-01 -4.94785e-01 -4.74643e-01 -5.14927e-01
1.38880e+05 3.47000e+02 -4.72120e-01 -4.31402e-01 -5.12838e-01 -4.94596e-01 -4.74498e-01 -5.14694e-01
1.39040e+05 3.47000e+02 -4.72120e-01 -4.31402e-01 -5.12838e-01 -4.94416e-01 -4.74361e-01 -5.14471e-01
1.39200e+05 3.48000e+02 -5.23096e-01 -4.56380e-01 -5.89813e-01 -4.94242e-01 -4.74228e-01 -5.14256e-01
1.39360e+05 3.48000e+02 -5.23096e-01 -4.56380e-01 -5.89813e-01 -4.94073e-01 -4.74099e-01 -5.14047e-01
1.39520e+05 3.48000e+02 -5.23096e-01 -4.56380e-01 -5.89813e-01 -4.93907e-01 -4.73974e-01 -5.13839e-01
1.39680e+05 3.49000e+02 -5.03748e-01 -4.62812e-01 -5.44685e-01 -4.93742e-01 -4.73853e-01 -5.13630e-01
1.39840e+05 3.49000e+02 -5.03748e-01 -4.62812e-01 -5.44685e-01 -4.93575e-01 -4.73734e-01 -5.13416e-01
1.40000e+05 3.50000e+02 -4.44557e-01 -4.06591e-01 -4.82524e-01 -4.93406e-01 -4.73617e-01 -5.13195e-01
1.40160e+05 3.50000e+02 -4.44557e-01 -4.06591e-01 -4.82524e-01 -4.93233e-01 -4.73503e-01 -5.12963e-01
1.40320e+05 3.50000e+02 -4.44557e-01 -4.06591e-01 -4.82524e-01 -4.93054e-01 -4.73390e-01 -5.12718e-01
1.40480e+05 3.51000e+02 -4.70075e-01 -4.20719e-01 -5.19431e-01 -4.92868e-01 -4.73279e-01 -5.12457e-01
1.40640e+05 3.51000e+02 -4.70075e-01 -4.20719e-01 -5.19431e-01 -4.92673e-01 -4.73167e-01 -5.12178e-01
1.40800e+05 3.52000e+02 -4.98802e-01 -4.46580e-01 -5.51024e-01 -4.92469e-01 -4.73056e-01 -5.11881e-01
1.40960e+05 3.52000e+02 -4.98802e-01 -4.46580e-01 -5.51024e-01 -4.92254e-01 -4.72943e-01 -5.11565e-01
1.41120e+05 3.52000e+02 -4.98802e-01 -4.46580e-01 -5.51024e-01 -4.92028e-01 -4.72828e-01 -5.11229e-01
1.41280e+05 3.53000e+02 -4.44610e-01 -3.67190e-01 -5.22031e-01 -4.91791e-01 -4.72709e-01 -5.10873e-01
1.41440e+05 3.53000e+02 -4.44610e-01 -3.67190e-01 -5.22031e-01 -4.91542e-01 -4.72584e-01 -5.10500e-01
1.41600e+05 3.54000e+02 -4.66883e-01 -4.20273e-01 -5.13494e-01 -4.91281e-01 -4.72454e-01 -5.10109e-01
1.41760e+05 3.54000e+02 -4.66883e-01 -4.20273e-01 -5.13494e-01 -4.91009e-01 -4.72315e-01 -5.09702e-01
1.41920e+05 3.54000e+02 -4.66883e-01 -4.20273e-01 -5.13494e-01 -4.90725e-01 -4.72167e-01 -5.09283e-01
1.42080e+05 3.55000e+02 -4.73666e-01 -4.09399e-01 -5.37933e-01 -4.90431e-01 -4.72010e-01 -5.08852e-01
1.42240e+05 3.55000e+02 -4.73666e-01 -4.09399e-01 -5.37933e-01 -4.90128e-01 -4.71841e-01 -5.08414e-01
1.42400e+05 3.56000e+02 -4.86716e-01 -4.42230e-01 -5.31202e-01 -4.89815e-01 -4.71660e-01 -5.07971e-01
1.42560e+05 3.56000e+02 -4.86716e-01 -4.42230e-01 -5.31202e-01 -4.89496e-01 -4.71465e-01 -5.07526e-01
1.42720e+05 3.56000e+02 -4.86716e-01 -4.42230e-01 -5.31202e-01 -4.89170e-01 -4.71258e-01 -5.07082e-01
1.42880e+05 3.57000e+02 -4.93830e-01 -4.33430e-01 -5.54230e-01 -4.88839e-01 -4.71036e-01 -5.06642e-01
1.43040e+05 3.57000e+02 -4.93830e-01 -4.33430e-01 -5.54230e-01 -4.88506e-01 -4.70801e-01 -5.06210e-01
1.43200e+05 3.58000e+02 -4.78677e-01 -4.17846e-01 -5.39507e-01 -4.88169e-01 -4.70552e-01 -5.05786e-01
1.43360e+05 3.58000e+02 -4.78677e-01 -4.17846e-01 -5.39507e-01 -4.87832e-01 -4.70290e-01 -5.05374e-01
1.43520e+05 3.58000e+02 -4.78677e-01 -4.17846e-01 -5.39507e-01 -4.87496e-01 -4.70015e-01 -5.04976e-01
1.43680e+05 3.59000e+02 -4.60993e-01 -4.36235e-01 -4.85750e-01 -4.87161e-01 -4.69729e-01 -5.04592e-01
1.43840e+05 3.59000e+02 -4.60993e-01 -4.36235e-01 -4.85750e-01 -4.86828e-01 -4.69431e-01 -5.04225e-01
1.44000e+05 3.60000e+02 -4.78064e-01 -4.15175e-01 -5.40953e-01 -4.86498e-01 -4.69122e-01 -5.03874e-01
1.44160e+05 3.60000e+02 -4.78064e-01 -4.15175e-01 -5.40953e-01 -4.86172e-01 -4.68803e-01 -5.03541e-01
1.44320e+05 3.60000e+02 -4.78064e-01 -4.15175e-01 -5.40953e-01 -4.85850e-01 -4.68476e-01 -5.03225e-01
1.44480e+05 3.61000e+02 -5.00677e-01 -4.59371e-01 -5.41984e-01 -4.85534e-01 -4.68141e-01 -5.02927e-01
1.44640e+05 3.61000e+02 -5.00677e-01 -4.59371e-01 -5.41984e-01 -4.85222e-01 -4.67798e-01 -5.02646e-01
1.44800e+05 3.62000e+02 -5.55713e-01 -5.20881e-01 -5.90545e-01 -4.84915e-01 -4.67449e-01 -5.02381e-01
1.44960e+05 3.62000e+02 -5.55713e-01 -5.20881e-01 -5.90545e-01 -4.84613e-01 -4.67095e-01 -5.02132e-01
1.45120e+05 3.62000e+02 -5.55713e-01 -5.20881e-01 -5.90545e-01 -4.84317e-01 -4.66735e-01 -5.01898e-01
1.45280e+05 3.63000e+02 -4.53826e-01 -4.16173e-01 -4.91478e-01 -4.84026e-01 -4.66372e-01 -5.01680e-01
1.45440e+05 3.63000e+02 -4.53826e-01 -4.16173e-01 -4.91478e-01 -4.83741e-01 -4.66005e-01 -5.01476e-01
1.45600e+05 3.64000e+02 -4.76294e-01 -4.21832e-01 -5.30756e-01 -4.83460e-01 -4.65635e-01 -5.01286e-01
1.45760e+05 3.64000e+02 -4.76294e-01 -4.21832e-01 -5.30756e-01 -4.83186e-01 -4.65262e-01 -5.01109e-01
1.45920e+05 3.64000e+02 -4.76294e-01 -4.21832e-01 -5.30756e-01 -4.82916e-01 -4.64886e-01 -5.00945e-01
1.46080e+05 3.65000e+02 -4.69570e-01 -4.45876e-01 -4.93263e-01 -4.82652e-01 -4.64510e-01 -5.00794e-01
1.46240e+05 3.65000e+02 -4.69570e-01 -4.45876e-01 -4.93263e-01 -4.82393e-01 -4.64132e-01 -5.00655e-01
1.46400e+05 3.66000e+02 -4.58469e-01 -3.99867e-01 -5.17070e-01 -4.82141e-01 -4.63755e-01 -5.00528e-01
1.46560e+05 3.66000e+02 -4.58469e-01 -3.99867e-01 -5.17070e-01 -4.81895e-01 -4.63377e-01 -5.00413e-01
1.46720e+05 3.66000e+02 -4.58469e-01 -3.99867e-01 -5.17070e-01 -4.81656e-01 -4.63002e-01 -5.00310e-01
1.46880e+05 3.67000e+02 -4.68445e-01 -4.22792e-01 -5.14098e-01 -4.81424e-01 -4.62630e-01 -5.00219e-01
1.47040e+05 3.67000e+02 -4.68445e-01 -4.22792e-01 -5.14098e-01 -4.81200e-01 -4.62261e-01 -5.00139e-01
1.47200e+05 3.68000e+02 -4.72674e-01 -4.24777e-01 -5.20571e-01 -4.80985e-01 -4.61898e-01 -5.00072e-01
1.47360e+05 3.68000e+02 -4.72674e-01 -4.24777e-01 -5.20571e-01 -4.80780e-01 -4.61543e-01 -5.00017e-01
1.47520e+05 3.68000e+02 -4.72674e-01 -4.24777e-01 -5.20571e-01 -4.80586e-01 -4.61197e-01 -4.99974e-01
1.47680e+05 3.69000e+02 -4.54553e-01 -4.31211e-01 -4.77895e-01 -4.80403e-01 -4.60863e-01 -4.99944e-01
1.47840e+05 3.69000e+02 -4.54553e-01 -4.31211e-01 -4.77895e-01 -4.80234e-01 -4.60541e-01 -4.99926e-01
1.48000e+05 3.70000e+02 -4.48625e-01 -4.16476e-01 -4.80774e-01 -4.80078e-01 -4.60235e-01 -4.99921e-01
1.48160e+05 3.70000e+02 -4.48625e-01 -4.16476e-01 -4.80774e-01 -4.79937e-01 -4.59946e-01 -4.99927e-01
1.48320e+05 3.70000e+02 -4.48625e-01 -4.16476e-01 -4.80774e-01 -4.79811e-01 -4.59677e-01 -4.99945e-01
1.48480e+05 3.71000e+02 -4.94396e-01 -4.23475e-01 -5.65316e-01 -4.79701e-01 -4.59428e-01 -4.99974e-01
1.48640e+05 3.71000e+02 -4.94396e-01 -4.23475e-01 -5.65316e-01 -4.79608e-01 -4.59204e-01 -5.00012e-01
1.48800e+05 3.72000e+02 -4.61945e-01 -4.03537e-01 -5.20352e-01 -4.79531e-01 -4.59003e-01 -5.00060e-01
1.48960e+05 3.72000e+02 -4.61945e-01 -4.03537e-01 -5.20352e-01 -4.79471e-01 -4.58829e-01 -5.00113e-01
1.49120e+05 3.72000e+02 -4.61945e-01 -4.03537e-01 -5.20352e-01 -4.79427e-01 -4.58681e-01 -5.00173e-01
1.49280e+05 3.73000e+02 -4.54381e-01 -4.20546e-01 -4.88217e-01 -4.79398e-01 -4.58561e-01 -5.00235e-01
1.49440e+05 3.73000e+02 -4.54381e-01 -4.20546e-01 -4.88217e-01 -4.79384e-01 -4.58469e-01 -5.00299e-01
1.49600e+05 3.74000e+02 -4.54394e-01 -4.29207e-01 -4.79581e-01 -4.79382e-01 -4.58405e-01 -5.00360e-01
1.49760e+05 3.74000e+02 -4.54394e-01 -4.29207e-01 -4.79581e-01 -4.79393e-01 -4.58369e-01 -5.00417e-01
1.49920e+05 3.74000e+02 -4.54394e-01 -4.29207e-01 -4.79581e-01 -4.79413e-01 -4.58359e-01 -5.00467e-01
1.50080e+05 3.75000e+02 -4.53647e-01 -4.06615e-01 -5.00679e-01 -4.79442e-01 -4.58377e-01 -5.00507e-01
1.50240e+05 3.75000e+02 -4.53647e-01 -4.06615e-01 -5.00679e-01 -4.79476e-01 -4.58417e-01 -5.00534e-01
1.50400e+05 3.76000e+02 -4.55857e-01 -4.11523e-01 -5.00191e-01 -4.79514e-01 -4.58481e-01 -5.00547e-01
1.50560e+05 3.76000e+02 -4.55857e-01 -4.11523e-01 -5.00191e-01 -4.79554e-01 -4.58565e-01 -5.00542e-01
1.50720e+05 3.76000e+02 -4.55857e-01 -4.11523e-01 -5.00191e-01 -4.79592e-01 -4.58667e-01 -5.00518e-01
1.50880e+05 3.77000e+02 -4.77616e-01 -4.34843e-01 -5.20390e-01 -4.79627e-01 -4.58784e-01 -5.00471e-01
1.51040e+05 3.77000e+02 -4.77616e-01 -4.34843e-01 -5.20390e-01 -4.79658e-01 -4.58913e-01 -5.00402e-01
1.51200e+05 3.78000e+02 -5.03010e-01 -4.50198e-01 -5.55823e-01 -4.79679e-01 -4.59051e-01 -5.00308e-01
1.51360e+05 3.78000e+02 -5.03010e-01 -4.50198e-01 -5.55823e-01 -4.79692e-01 -4.59195e-01 -5.00188e-01
1.51520e+05 3.78000e+02 -5.03010e-01 -4.50198e-01 -5.55823e-01 -4.79693e-01 -4.59343e-01 -5.00043e-01
1.51680e+05 3.79000e+02 -4.54972e-01 -4.22474e-01 -4.87470e-01 -4.79680e-01 -4.59489e-01 -4.99871e-01
1.51840e+05 3.79000e+02 -4.54972e-01 -4.22474e-01 -4.87470e-01 -4.79652e-01 -4.59631e-01 -4.99672e-01
1.52000e+05 3.80000e+02 -4.59930e-01 -4.10517e-01 -5.09343e-01 -4.79607e-01 -4.59766e-01 -4.99449e-01
1.52160e+05 3.80000e+02 -4.59930e-01 -4.10517e-01 -5.09343e-01 -4.79545e-01 -4.59890e-01 -4.99199e-01
1.52320e+05 3.80000e+02 -4.59930e-01 -4.10517e-01 -5.09343e-01 -4.79463e-01 -4.60000e-01 -4.98927e-01
1.52480e+05 3.81000e+02 -4.69610e-01 -4.17021e-01 -5.22199e-01 -4.79362e-01 -4.60093e-01 -4.98631e-01
1.52640e+05 3.81000e+02 -4.69610e-01 -4.17021e-01 -5.22199e-01 -4.79240e-01 -4.60165e-01 -4.98315e-01
1.52800e+05 3.82000e+02 -4.84317e-01 -4.66002e-01 -5.02633e-01 -4.79097e-01 -4.60215e-01 -4.97980e-01
1.52960e+05 3.82000e+02 -4.84317e-01 -4.66002e-01 -5.02633e-01 -4.78934e-01 -4.60239e-01 -4.97628e-01
1.53120e+05 3.82000e+02 -4.84317e-01 -4.66002e-01 -5.02633e-01 -4.78748e-01 -4.60235e-01 -4.97262e-01
1.53280e+05 3.83000e+02 -4.52569e-01 -4.17176e-01 -4.87963e-01 -4.78543e-01 -4.60201e-01 -4.96885e-01
1.53440e+05 3.83000e+02 -4.52569e-01 -4.17176e-01 -4.87963e-01 -4.78317e-01 -4.60135e-01 -4.96499e-01
1.53600e+05 3.84000e+02 -4.71273e-01 -4.22180e-01 -5.20366e-01 -4.78072e-01 -4.60036e-01 -4.96107e-01
1.53760e+05 3.84000e+02 -4.71273e-01 -4.22180e-01 -5.20366e-01 -4.77808e-01 -4.59902e-01 -4.95713e-01
1.53920e+05 3.84000e+02 -4.71273e-01 -4.22180e-01 -5.20366e-01 -4.77526e-01 -4.59733e-01 -4.95319e-01
1.54080e+05 3.85000e+02 -4.56399e-01 -4.15677e-01 -4.97122e-01 -4.77229e-01 -4.59529e-01 -4.94929e-01
1.54240e+05 3.85000e+02 -4.56399e-01 -4.15677e-01 -4.97122e-01 -4.76918e-01 -4.59290e-01 -4.94545e-01
1.54400e+05 3.86000e+02 -4.85530e-01 -4.39865e-01 -5.31196e-01 -4.76594e-01 -4.59017e-01 -4.94171e-01
1.54560e+05 3.86000e+02 -4.85530e-01 -4.39865e-01 -5.31196e-01 -4.76259e-01 -4.58710e-01 -4.93807e-01
1.54720e+05 3.86000e+02 -4.85530e-01 -4.39865e-01 -5.31196e-01 -4.75915e-01 -4.58372e-01 -4.93459e-01
1.54880e+05 3.87000e+02 -4.87418e-01 -4.52518e-01 -5.22318e-01 -4.75565e-01 -4.58005e-01 -4.93125e-01
1.55040e+05 3.87000e+02 -4.87418e-01 -4.52518e-01 -5.22318e-01 -4.75209e-01 -4.57610e-01 -4.92809e-01
1.55200e+05 3.88000e+02 -4.78161e-01 -4.17121e-01 -5.39201e-01 -4.74851e-01 -4.57192e-01 -4.92511e-01
1.55360e+05 3.88000e+02 -4.78161e-01 -4.17121e-01 -5.39201e-01 -4.74493e-01 -4.56753e-01 -4.92233e-01
1.55520e+05 3.88000e+02 -4.78161e-01 -4.17121e-01 -5.39201e-01 -4.74134e-01 -4.56296e-01 -4.91973e-01
1.55680e+05 3.89000e+02 -4.95378e-01 -4.17859e-01 -5.72896e-01 -4.73780e-01 -4.55826e-01 -4.91733e-01
1.55840e+05 3.89000e+02 -4.95378e-01 -4.17859e-01 -5.72896e-01 -4.73429e-01 -4.55346e-01 -4.91512e-01
1.56000e+05 3.90000e+02 -4.60037e-01 -4.07713e-01 -5.12361e-01 -4.73085e-01 -4.54860e-01 -4.91309e-01
1.56160e+05 3.90000e+02 -4.60037e-01 -4.07713e-01 -5.12361e-01 -4.72748e-01 -4.54371e-01 -4.91124e-01
1.56320e+05 3.90000e+02 -4.60037e-01 -4.07713e-01 -5.12361e-01 -4.72420e-01 -4.53884e-01 -4.90956e-01
1.56480e+05 3.91000e+02 -5.12995e-01 -4.48701e-01 -5.77290e-01 -4.72103e-01 -4.53401e-01 -4.90805e-01
1.56640e+05 3.91000e+02 -5.12995e-01 -4.48701e-01 -5.77290e-01 -4.71796e-01 -4.52925e-01 -4.90668e-01
1.56800e+05 3.92000e+02 -4.70305e-01 -4.54816e-01 -4.85794e-01 -4.71502e-01 -4.52459e-01 -4.90545e-01
1.56960e+05 3.92000e+02 -4.70305e-01 -4.54816e-01 -4.85794e-01 -4.71221e-01 -4.52006e-01 -4.90436e-01
1.57120e+05 3.92000e+02 -4.70305e-01 -4.54816e-01 -4.85794e-01 -4.70953e-01 -4.51568e-01 -4.90339e-01
1.57280e+05 3.93000e+02 -4.58611e-01 -4.07869e-01 -5.09354e-01 -4.70700e-01 -4.51146e-01 -4.90254e-01
1.57440e+05 3.93000e+02 -4.58611e-01 -4.07869e-01 -5.09354e-01 -4.70462e-01 -4.50742e-01 -4.90182e-01
1.57600e+05 3.94000e+02 -4.80699e-01 -4.64941e-01 -4.96458e-01 -4.70239e-01 -4.50358e-01 -4.90120e-01
1.57760e+05 3.94000e+02 -4.80699e-01 -4.64941e-01 -4.96458e-01 -4.70033e-01 -4.49993e-01 -4.90072e-01
1.57920e+05 3.94000e+02 -4.80699e-01 -4.64941e-01 -4.96458e-01 -4.69842e-01 -4.49651e-01 -4.90034e-01
1.58080e+05 3.95000e+02 -4.82481e-01 -4.23214e-01 -5.41748e-01 -4.69670e-01 -4.49329e-01 -4.90010e-01
1.58240e+05 3.95000e+02 -4.82481e-01 -4.23214e-01 -5.41748e-01 -4.69514e-01 -4.49030e-01 -4.89998e-01
1.58400e+05 3.96000e+02 -4.65946e-01 -4.23580e-01 -5.08311e-01 -4.69376e-01 -4.48753e-01 -4.90000e-01
1.58560e+05 3.96000e+02 -4.65946e-01 -4.23580e-01 -5.08311e-01 -4.69257e-01 -4.48498e-01 -4.90017e-01
1.58720e+05 3.96000e+02 -4.65946e-01 -4.23580e-01 -5.08311e-01 -4.69157e-01 -4.48267e-01 -4.90047e-01
1.58880e+05 3.97000e+02 -4.91554e-01 -4.56496e-01 -5.26612e-01 -4.69076e-01 -4.48058e-01 -4.90093e-01
1.59040e+05 3.97000e+02 -4.91554e-01 -4.56496e-01 -5.26612e-01 -4.69014e-01 -4.47873e-01 -4.90156e-01
1.59200e+05 3.98000e+02 -4.90801e-01 -4.14014e-01 -5.67588e-01 -4.68973e-01 -4.47710e-01 -4.90235e-01
1.59360e+05 3.98000e+02 -4.90801e-01 -4.14014e-01 -5.67588e-01 -4.68951e-01 -4.47570e-01 -4.90331e-01
1.59520e+05 3.98000e+02 -4.90801e-01 -4.14014e-01 -5.67588e-01 -4.68949e-01 -4.47454e-01 -4.90444e-01
1.59680e+05 3.99000e+02 -4.49229e-01 -3.91325e-01 -5.07134e-01 -4.68967e-01 -4.47359e-01 -4.90574e-01
1.59840e+05 3.99000e+02 -4.49229e-01 -3.91325e-01 -5.07134e-01 -4.69005e-01 -4.47288e-01 -4.90722e-01
1.60000e+05 4.00000e+02 -4.70513e-01 -4.26336e-01 -5.14690e-01 -4.69062e-01 -4.47237e-01 -4.90887e-01
1.60160e+05 4.00000e+02 -4.70513e-01 -4.26336e-01 -5.14690e-01 -4.69138e-01 -4.47208e-01 -4.91069e-01
1.60320e+05 4.00000e+02 -4.70513e-01 -4.26336e-01 -5.14690e-01 -4.69233e-01 -4.47199e-01 -4.91268e-01
1.60480e+05 4.01000e+02 -4.92731e-01 -4.31882e-01 -5.53579e-01 -4.69346e-01 -4.47208e-01 -4.91483e-01
1.60640e+05 4.01000e+02 -4.92731e-01 -4.31882e-01 -5.53579e-01 -4.69475e-01 -4.47236e-01 -4.91715e-01
1.60800e+05 4.02000e+02 -4.69327e-01 -3.86195e-01 -5.52459e-01 -4.69621e-01 -4.47280e-01 -4.91961e-01
1.60960e+05 4.02000e+02 -4.69327e-01 -3.86195e-01 -5.52459e-01 -4.69781e-01 -4.47340e-01 -4.92222e-01
1.61120e+05 4.02000e+02 -4.69327e-01 -3.86195e-01 -5.52459e-01 -4.69955e-01 -4.47414e-01 -4.92496e-01
1.61280e+05 4.03000e+02 -5.34270e-01 -4.91392e-01 -5.77149e-01 -4.70142e-01 -4.47501e-01 -4.92782e-01
1.61440e+05 4.03000e+02 -5.34270e-01 -4.91392e-01 -5.77149e-01 -4.70340e-01 -4.47600e-01 -4.93080e-01
1.61600e+05 4.04000e+02 -4.69245e-01 -3.98454e-01 -5.40036e-01 -4.70548e-01 -4.47709e-01 -4.93386e-01
1.61760e+05 4.04000e+02 -4.69245e-01 -3.98454e-01 -5.40036e-01 -4.70764e-01 -4.47828e-01 -4.93700e-01
1.61920e+05 4.04000e+02 -4.69245e-01 -3.98454e-01 -5.40036e-01 -4.70988e-01 -4.47956e-01 -4.94021e-01
1.62080e+05 4.05000e+02 -4.27566e-01 -3.92480e-01 -4.62653e-01 -4.71218e-01 -4.48091e-01 -4.94346e-01
1.62240e+05 4.05000e+02 -4.27566e-01 -3.92480e-01 -4.62653e-01 -4.71453e-01 -4.48232e-01 -4.94673e-01
1.62400e+05 4.06000e+02 -4.91293e-01 -4.61804e-01 -5.20782e-01 -4.71691e-01 -4.48380e-01 -4.95001e-01
1.62560e+05 4.06000e+02 -4.91293e-01 -4.61804e-01 -5.20782e-01 -4.71930e-01 -4.48533e-01 -4.95327e-01
1.62720e+05 4.06000e+02 -4.91293e-01 -4.61804e-01 -5.20782e-01 -4.72170e-01 -4.48691e-01 -4.95650e-01
1.62880e+05 4.07000e+02 -4.34355e-01 -3.97297e-01 -4.71414e-01 -4.72410e-01 -4.48852e-01 -4.95968e-01
1.63040e+05 4.07000e+02 -4.34355e-01 -3.97297e-01 -4.71414e-01 -4.72648e-01 -4.49017e-01 -4.96279e-01
1.63200e+05 4.08000e+02 -4.80740e-01 -4.30110e-01 -5.31370e-01 -4.72884e-01 -4.49186e-01 -4.96582e-01
1.63360e+05 4.08000e+02 -4.80740e-01 -4.30110e-01 -5.31370e-01 -4.73116e-01 -4.49358e-01 -4.96875e-01
1.63520e+05 4.08000e+02 -4.80740e-01 -4.30110e-01 -5.31370e-01 -4.73345e-01 -4.49533e-01 -4.97157e-01
1.63680e+05 4.09000e+02 -4.67870e-01 -4.35552e-01 -5.00188e-01 -4.73569e-01 -4.49710e-01 -4.97427e-01
1.63840e+05 4.09000e+02 -4.67870e-01 -4.35552e-01 -5.00188e-01 -4.73788e-01 -4.49890e-01 -4.97686e-01
1.64000e+05 4.10000e+02 -4.58148e-01 -4.37476e-01 -4.78820e-01 -4.74002e-01 -4.50073e-01 -4.97931e-01
1.64160e+05 4.10000e+02 -4.58148e-01 -4.37476e-01 -4.78820e-01 -4.74210e-01 -4.50257e-01 -4.98164e-01
1.64320e+05 4.10000e+02 -4.58148e-01 -4.37476e-01 -4.78820e-01 -4.74414e-01 -4.50443e-01 -4.98384e-01
1.64480e+05 4.11000e+02 -4.68742e-01 -4.58564e-01 -4.78919e-01 -4.74610e-01 -4.50630e-01 -4.98590e-01
1.64640e+05 4.11000e+02 -4.68742e-01 -4.58564e-01 -4.78919e-01 -4.74801e-01 -4.50818e-01 -4.98785e-01
1.64800e+05 4.12000e+02 -4.38471e-01 -3.91623e-01 -4.85319e-01 -4.74986e-01 -4.51005e-01 -4.98967e-01
1.64960e+05 4.12000e+02 -4.38471e-01 -3.91623e-01 -4.85319e-01 -4.75164e-01 -4.51189e-01 -4.99139e-01
1.65120e+05 4.12000e+02 -4.38471e-01 -3.91623e-01 -4.85319e-01 -4.75335e-01 -4.51371e-01 -4.99300e-01
1.65280e+05 4.13000e+02 -4.54082e-01 -4.21849e-01 -4.86315e-01 -4.75500e-01 -4.51548e-01 -4.99452e-01
1.65440e+05 4.13000e+02 -4.54082e-01 -4.21849e-01 -4.86315e-01 -4.75656e-01 -4.51717e-01 -4.99595e-01
1.65600e+05 4.14000e+02 -4.67567e-01 -4.28928e-01 -5.06206e-01 -4.75804e-01 -4.51878e-01 -4.99730e-01
1.65760e+05 4.14000e+02 -4.67567e-01 -4.28928e-01 -5.06206e-01 -4.75943e-01 -4.52028e-01 -4.99859e-01
1.65920e+05 4.14000e+02 -4.67567e-01 -4.28928e-01 -5.06206e-01 -4.76073e-01 -4.52164e-01 -4.99982e-01
1.66080e+05 4.15000e+02 -4.99420e-01 -4.47387e-01 -5.51453e-01 -4.76191e-01 -4.52283e-01 -5.00100e-01
1.66240e+05 4.15000e+02 -4.99420e-01 -4.47387e-01 -5.51453e-01 -4.76299e-01 -4.52384e-01 -5.00214e-01
1.66400e+05 4.16000e+02 -4.33830e-01 -4.01422e-01 -4.66238e-01 -4.76394e-01 -4.52464e-01 -5.00324e-01
1.66560e+05 4.16000e+02 -4.33830e-01 -4.01422e-01 -4.66238e-01 -4.76475e-01 -4.52521e-01 -5.00430e-01
1.66720e+05 4.16000e+02 -4.33830e-01 -4.01422e-01 -4.66238e-01 -4.76543e-01 -4.52553e-01 -5.00534e-01
1.66880e+05 4.17000e+02 -4.62344e-01 -4.06713e-01 -5.17974e-01 -4.76596e-01 -4.52559e-01 -5.00633e-01
1.67040e+05 4.17000e+02 -4.62344e-01 -4.06713e-01 -5.17974e-01 -4.76632e-01 -4.52537e-01 -5.00728e-01
1.67200e+05 4.18000e+02 -4.35062e-01 -4.11120e-01 -4.59004e-01 -4.76652e-01 -4.52486e-01 -5.00818e-01
1.67360e+05 4.18000e+02 -4.35062e-01 -4.11120e-01 -4.59004e-01 -4.76654e-01 -4.52406e-01 -5.00902e-01
1.67520e+05 4.18000e+02 -4.35062e-01 -4.11120e-01 -4.59004e-01 -4.76638e-01 -4.52298e-01 -5.00978e-01
1.67680e+05 4.19000e+02 -4.59598e-01 -4.22022e-01 -4.97175e-01 -4.76602e-01 -4.52160e-01 -5.01045e-01
1.67840e+05 4.19000e+02 -4.59598e-01 -4.22022e-01 -4.97175e-01 -4.76547e-01 -4.51995e-01 -5.01100e-01
1.68000e+05 4.20000e+02 -4.89978e-01 -4.56287e-01 -5.23669e-01 -4.76472e-01 -4.51803e-01 -5.01141e-01
1.68160e+05 4.20000e+02 -4.89978e-01 -4.56287e-01 -5.23669e-01 -4.76377e-01 -4.51587e-01 -5.01167e-01
1.68320e+05 4.20000e+02 -4.89978e-01 -4.56287e-01 -5.23669e-01 -4.76262e-01 -4.51349e-01 -5.01175e-01
1.68480e+05 4.21000e+02 -4.57004e-01 -4.22454e-01 -4.91553e-01 -4.76126e-01 -4.51090e-01 -5.01162e-01
1.68640e+05 4.21000e+02 -4.57004e-01 -4.22454e-01 -4.91553e-01 -4.75970e-01 -4.50812e-01 -5.01128e-01
1.68800e+05 4.22000e+02 -4.75192e-01 -4.35011e-01 -5.15374e-01 -4.75795e-01 -4.50521e-01 -5.01069e-01
1.68960e+05 4.22000e+02 -4.75192e-01 -4.35011e-01 -5.15374e-01 -4.75600e-01 -4.50216e-01 -5.00984e-01
1.69120e+05 4.22000e+02 -4.75192e-01 -4.35011e-01 -5.15374e-01 -4.75387e-01 -4.49903e-01 -5.00871e-01
1.69280e+05 4.23000e+02 -4.90136e-01 -4.45669e-01 -5.34602e-01 -4.75156e-01 -4.49583e-01 -5.00729e-01
1.69440e+05 4.23000e+02 -4.90136e-01 -4.45669e-01 -5.34602e-01 -4.74908e-01 -4.49261e-01 -5.00555e-01
1.69600e+05 4.24000e+02 -5.18745e-01 -4.92536e-01 -5.44955e-01 -4.74644e-01 -4.48939e-01 -5.00349e-01
1.69760e+05 4.24000e+02 -5.18745e-01 -4.92536e-01 -5.44955e-01 -4.74364e-01 -4.48620e-01 -5.00109e-01
1.69920e+05 4.24000e+02 -5.18745e-01 -4.92536e-01 -5.44955e-01 -4.74071e-01 -4.48307e-01 -4.99835e-01
1.70080e+05 4.25000e+02 -4.78277e-01 -4.36999e-01 -5.19554e-01 -4.73765e-01 -4.48004e-01 -4.99526e-01
1.70240e+05 4.25000e+02 -4.78277e-01 -4.36999e-01 -5.19554e-01 -4.73446e-01 -4.47712e-01 -4.99180e-01
1.70400e+05 4.26000e+02 -4.54786e-01 -3.82477e-01 -5.27096e-01 -4.73117e-01 -4.47435e-01 -4.98799e-01
1.70560e+05 4.26000e+02 -4.54786e-01 -3.82477e-01 -5.27096e-01 -4.72778e-01 -4.47174e-01 -4.98382e-01
1.70720e+05 4.26000e+02 -4.54786e-01 -3.82477e-01 -5.27096e-01 -4.72431e-01 -4.46934e-01 -4.97929e-01
1.70880e+05 4.27000e+02 -4.58112e-01 -3.99573e-01 -5.16651e-01 -4.72078e-01 -4.46715e-01 -4.97441e-01
1.71040e+05 4.27000e+02 -4.58112e-01 -3.99573e-01 -5.16651e-01 -4.71719e-01 -4.46520e-01 -4.96918e-01
1.71200e+05 4.28000e+02 -4.53771e-01 -4.34012e-01 -4.73530e-01 -4.71357e-01 -4.46351e-01 -4.96363e-01
1.71360e+05 4.28000e+02 -4.53771e-01 -4.34012e-01 -4.73530e-01 -4.70993e-01 -4.46208e-01 -4.95777e-01
1.71520e+05 4.28000e+02 -4.53771e-01 -4.34012e-01 -4.73530e-01 -4.70629e-01 -4.46094e-01 -4.95163e-01
1.71680e+05 4.29000e+02 -4.26077e-01 -3.83134e-01 -4.69021e-01 -4.70266e-01 -4.46009e-01 -4.94523e-01
1.71840e+05 4.29000e+02 -4.26077e-01 -3.83134e-01 -4.69021e-01 -4.69908e-01 -4.45955e-01 -4.93861e-01
1.72000e+05 4.30000e+02 -4.50807e-01 -4.14940e-01 -4.86675e-01 -4.69556e-01 -4.45932e-01 -4.93180e-01
1.72160e+05 4.30000e+02 -4.50807e-01 -4.14940e-01 -4.86675e-01 -4.69212e-01 -4.45940e-01 -4.92484e-01
1.72320e+05 4.30000e+02 -4.50807e-01 -4.14940e-01 -4.86675e-01 -4.68878e-01 -4.45978e-01 -4.91779e-01
1.72480e+05 4.31000e+02 -5.09908e-01 -4.42908e-01 -5.76908e-01 -4.68558e-01 -4.46049e-01 -4.91068e-01
1.72640e+05 4.31000e+02 -5.09908e-01 -4.42908e-01 -5.76908e-01 -4.68253e-01 -4.46150e-01 -4.90357e-01
1.72800e+05 4.32000e+02 -4.43783e-01 -4.21368e-01 -4.66197e-01 -4.67966e-01 -4.46280e-01 -4.89651e-01
1.72960e+05 4.32000e+02 -4.43783e-01 -4.21368e-01 -4.66197e-01 -4.67697e-01 -4.46439e-01 -4.88956e-01
1.73120e+05 4.32000e+02 -4.43783e-01 -4.21368e-01 -4.66197e-01 -4.67450e-01 -4.46624e-01 -4.88275e-01
1.73280e+05 4.33000e+02 -4.71443e-01 -4.29867e-01 -5.13018e-01 -4.67224e-01 -4.46835e-01 -4.87614e-01
1.73440e+05 4.33000e+02 -4.71443e-01 -4.29867e-01 -5.13018e-01 -4.67023e-01 -4.47069e-01 -4.86977e-01
1.73600e+05 4.34000e+02 -4.74973e-01 -4.57976e-01 -4.91970e-01 -4.66846e-01 -4.47323e-01 -4.86369e-01
1.73760e+05 4.34000e+02 -4.74973e-01 -4.57976e-01 -4.91970e-01 -4.66694e-01 -4.47594e-01 -4.85794e-01
1.73920e+05 4.34000e+02 -4.74973e-01 -4.57976e-01 -4.91970e-01 -4.66566e-01 -4.47880e-01 -4.85253e-01
1.74080e+05 4.35000e+02 -4.25657e-01 -3.77647e-01 -4.73666e-01 -4.66464e-01 -4.48178e-01 -4.84750e-01
1.74240e+05 4.35000e+02 -4.25657e-01 -3.77647e-01 -4.73666e-01 -4.66384e-01 -4.48483e-01 -4.84285e-01
1.74400e+05 4.36000e+02 -4.70124e-01 -3.84608e-01 -5.55639e-01 -4.66327e-01 -4.48793e-01 -4.83861e-01
1.74560e+05 4.36000e+02 -4.70124e-01 -3.84608e-01 -5.55639e-01 -4.66291e-01 -4.49103e-01 -4.83478e-01
1.74720e+05 4.36000e+02 -4.70124e-01 -3.84608e-01 -5.55639e-01 -4.66274e-01 -4.49413e-01 -4.83135e-01
1.74880e+05 4.37000e+02 -4.47618e-01 -4.02636e-01 -4.92600e-01 -4.66275e-01 -4.49716e-01 -4.82833e-01
1.75040e+05 4.37000e+02 -4.47618e-01 -4.02636e-01 -4.92600e-01 -4.66290e-01 -4.50011e-01 -4.82570e-01
1.75200e+05 4.38000e+02 -4.55876e-01 -4.00337e-01 -5.11416e-01 -4.66319e-01 -4.50294e-01 -4.82343e-01
1.75360e+05 4.38000e+02 -4.55876e-01 -4.00337e-01 -5.11416e-01 -4.66358e-01 -4.50562e-01 -4.82153e-01
1.75520e+05 4.38000e+02 -4.55876e-01 -4.00337e-01 -5.11416e-01 -4.66405e-01 -4.50814e-01 -4.81996e-01
1.75680e+05 4.39000e+02 -4.35884e-01 -4.04776e-01 -4.66991e-01 -4.66459e-01 -4.51045e-01 -4.81872e-01
1.75840e+05 4.39000e+02 -4.35884e-01 -4.04776e-01 -4.66991e-01 -4.66515e-01 -4.51254e-01 -4.81776e-01
1.76000e+05 4.40000e+02 -4.54454e-01 -4.02438e-01 -5.06471e-01 -4.66574e-01 -4.51439e-01 -4.81709e-01
1.76160e+05 4.40000e+02 -4.54454e-01 -4.02438e-01 -5.06471e-01 -4.66633e-01 -4.51598e-01 -4.81667e-01
1.76320e+05 4.40000e+02 -4.54454e-01 -4.02438e-01 -5.06471e-01 -4.66688e-01 -4.51729e-01 -4.81648e-01
1.76480e+05 4.41000e+02 -4.36232e-01 -4.13120e-01 -4.59343e-01 -4.66741e-01 -4.51831e-01 -4.81650e-01
1.76640e+05 4.41000e+02 -4.36232e-01 -4.13120e-01 -4.59343e-01 -4.66787e-01 -4.51903e-01 -4.81671e-01
1.76800e+05 4.42000e+02 -4.30699e-01 -4.17546e-01 -4.43852e-01 -4.66827e-01 -4.51943e-01 -4.81710e-01
1.76960e+05 4.42000e+02 -4.30699e-01 -4.17546e-01 -4.43852e-01 -4.66858e-01 -4.51951e-01 -4.81765e-01
1.77120e+05 4.42000e+02 -4.30699e-01 -4.17546e-01 -4.43852e-01 -4.66880e-01 -4.51927e-01 -4.81834e-01
1.77280e+05 4.43000e+02 -4.76323e-01 -4.29842e-01 -5.22803e-01 -4.66892e-01 -4.51870e-01 -4.81914e-01
1.77440e+05 4.43000e+02 -4.76323e-01 -4.29842e-01 -5.22803e-01 -4.66892e-01 -4.51780e-01 -4.82005e-01
1.77600e+05 4.44000e+02 -4.26150e-01 -3.92592e-01 -4.59707e-01 -4.66881e-01 -4.51657e-01 -4.82104e-01
1.77760e+05 4.44000e+02 -4.26150e-01 -3.92592e-01 -4.59707e-01 -4.66856e-01 -4.51502e-01 -4.82210e-01
1.77920e+05 4.44000e+02 -4.26150e-01 -3.92592e-01 -4.59707e-01 -4.66819e-01 -4.51317e-01 -4.82321e-01
1.78080e+05 4.45000e+02 -4.74386e-01 -4.28713e-01 -5.20059e-01 -4.66767e-01 -4.51099e-01 -4.82435e-01
1.78240e+05 4.45000e+02 -4.74386e-01 -4.28713e-01 -5.20059e-01 -4.66701e-01 -4.50851e-01 -4.82551e-01
1.78400e+05 4.46000e+02 -4.45706e-01 -4.06032e-01 -4.85379e-01 -4.66620e-01 -4.50574e-01 -4.82666e-01
1.78560e+05 4.46000e+02 -4.45706e-01 -4.06032e-01 -4.85379e-01 -4.66525e-01 -4.50269e-01 -4.82780e-01
1.78720e+05 4.46000e+02 -4.45706e-01 -4.06032e-01 -4.85379e-01 -4.66413e-01 -4.49936e-01 -4.82890e-01
1.78880e+05 4.47000e+02 -5.04469e-01 -4.64190e-01 -5.44748e-01 -4.66286e-01 -4.49577e-01 -4.82995e-01
1.79040e+05 4.47000e+02 -5.04469e-01 -4.64190e-01 -5.44748e-01 -4.66142e-01 -4.49193e-01 -4.83092e-01
1.79200e+05 4.48000e+02 -4.69433e-01 -4.35784e-01 -5.03083e-01 -4.65982e-01 -4.48784e-01 -4.83181e-01
1.79360e+05 4.48000e+02 -4.69433e-01 -4.35784e-01 -5.03083e-01 -4.65806e-01 -4.48352e-01 -4.83259e-01
1.79520e+05 4.48000e+02 -4.69433e-01 -4.35784e-01 -5.03083e-01 -4.65613e-01 -4.47899e-01 -4.83326e-01
1.79680e+05 4.49000e+02 -4.63536e-01 -4.41520e-01 -4.85552e-01 -4.65403e-01 -4.47426e-01 -4.83381e-01
1.79840e+05 4.49000e+02 -4.63536e-01 -4.41520e-01 -4.85552e-01 -4.65177e-01 -4.46933e-01 -4.83420e-01
1.80000e+05 4.50000e+02 -4.16028e-01 -3.74595e-01 -4.57461e-01 -4.64934e-01 -4.46424e-01 -4.83444e-01
1.80160e+05 4.50000e+02 -4.16028e-01 -3.74595e-01 -4.57461e-01 -4.64675e-01 -4.45900e-01 -4.83451e-01
1.80320e+05 4.50000e+02 -4.16028e-01 -3.74595e-01 -4.57461e-01 -4.64401e-01 -4.45361e-01 -4.83441e-01
1.80480e+05 4.51000e+02 -4.67750e-01 -4.26253e-01 -5.09247e-01 -4.64112e-01 -4.44810e-01 -4.83414e-01
1.80640e+05 4.51000e+02 -4.67750e-01 -4.26253e-01 -5.09247e-01 -4.63808e-01 -4.44250e-01 -4.83366e-01
1.80800e+05 4.52000e+02 -4.39211e-01 -3.83797e-01 -4.94626e-01 -4.63492e-01 -4.43683e-01 -4.83301e-01
1.80960e+05 4.52000e+02 -4.39211e-01 -3.83797e-01 -4.94626e-01 -4.63164e-01 -4.43110e-01 -4.83217e-01
1.81120e+05 4.52000e+02 -4.39211e-01 -3.83797e-01 -4.94626e-01 -4.62825e-01 -4.42536e-01 -4.83114e-01
1.81280e+05 4.53000e+02 -4.41219e-01 -4.13015e-01 -4.69424e-01 -4.62478e-01 -4.41963e-01 -4.82993e-01
1.81440e+05 4.53000e+02 -4.41219e-01 -4.13015e-01 -4.69424e-01 -4.62123e-01 -4.41392e-01 -4.82854e-01
1.81600e+05 4.54000e+02 -4.40134e-01 -3.96037e-01 -4.84232e-01 -4.61764e-01 -4.40829e-01 -4.82699e-01
1.81760e+05 4.54000e+02 -4.40134e-01 -3.96037e-01 -4.84232e-01 -4.61402e-01 -4.40276e-01 -4.82529e-01
1.81920e+05 4.54000e+02 -4.40134e-01 -3.96037e-01 -4.84232e-01 -4.61040e-01 -4.39736e-01 -4.82345e-01
1.82080e+05 4.55000e+02 -4.69266e-01 -4.24527e-01 -5.14004e-01 -4.60680e-01 -4.39211e-01 -4.82148e-01
1.82240e+05 4.55000e+02 -4.69266e-01 -4.24527e-01 -5.14004e-01 -4.60323e-01 -4.38706e-01 -4.81941e-01
1.82400e+05 4.56000e+02 -4.71205e-01 -4.26002e-01 -5.16407e-01 -4.59973e-01 -4.38223e-01 -4.81723e-01
1.82560e+05 4.56000e+02 -4.71205e-01 -4.26002e-01 -5.16407e-01 -4.59631e-01 -4.37764e-01 -4.81499e-01
1.82720e+05 4.56000e+02 -4.71205e-01 -4.26002e-01 -5.16407e-01 -4.59300e-01 -4.37332e-01 -4.81267e-01
1.82880e+05 4.57000e+02 -5.00349e-01 -4.52830e-01 -5.47867e-01 -4.58980e-01 -4.36929e-01 -4.81031e-01
1.83040e+05 4.57000e+02 -5.00349e-01 -4.52830e-01 -5.47867e-01 -4.58674e-01 -4.36557e-01 -4.80791e-01
1.83200e+05 4.58000e+02 -4.80569e-01 -4.36959e-01 -5.24180e-01 -4.58382e-01 -4.36217e-01 -4.80548e-01
1.83360e+05 4.58000e+02 -4.80569e-01 -4.36959e-01 -5.24180e-01 -4.58106e-01 -4.35909e-01 -4.80303e-01
1.83520e+05 4.58000e+02 -4.80569e-01 -4.36959e-01 -5.24180e-01 -4.57846e-01 -4.35636e-01 -4.80057e-01
1.83680e+05 4.59000e+02 -4.78170e-01 -4.37066e-01 -5.19273e-01 -4.57603e-01 -4.35396e-01 -4.79810e-01
1.83840e+05 4.59000e+02 -4.78170e-01 -4.37066e-01 -5.19273e-01 -4.57376e-01 -4.35189e-01 -4.79564e-01
1.84000e+05 4.60000e+02 -4.84549e-01 -4.29586e-01 -5.39512e-01 -4.57166e-01 -4.35015e-01 -4.79317e-01
1.84160e+05 4.60000e+02 -4.84549e-01 -4.29586e-01 -5.39512e-01 -4.56971e-01 -4.34872e-01 -4.79071e-01
1.84320e+05 4.60000e+02 -4.84549e-01 -4.29586e-01 -5.39512e-01 -4.56792e-01 -4.34760e-01 -4.78824e-01
1.84480e+05 4.61000e+02 -4.42765e-01 -3.79191e-01 -5.06340e-01 -4.56628e-01 -4.34677e-01 -4.78579e-01
1.84640e+05 4.61000e+02 -4.42765e-01 -3.79191e-01 -5.06340e-01 -4.56477e-01 -4.34620e-01 -4.78333e-01
1.84800e+05 4.62000e+02 -4.50355e-01 -4.14224e-01 -4.86486e-01 -4.56339e-01 -4.34590e-01 -4.78089e-01
1.84960e+05 4.62000e+02 -4.50355e-01 -4.14224e-01 -4.86486e-01 -4.56214e-01 -4.34582e-01 -4.77845e-01
1.85120e+05 4.62000e+02 -4.50355e-01 -4.14224e-01 -4.86486e-01 -4.56100e-01 -4.34597e-01 -4.77604e-01
1.85280e+05 4.63000e+02 -4.79315e-01 -3.99558e-01 -5.59072e-01 -4.55998e-01 -4.34631e-01 -4.77365e-01
1.85440e+05 4.63000e+02 -4.79315e-01 -3.99558e-01 -5.59072e-01 -4.55907e-01 -4.34683e-01 -4.77131e-01
1.85600e+05 4.64000e+02 -4.79103e-01 -4.35208e-01 -5.22999e-01 -4.55826e-01 -4.34751e-01 -4.76902e-01
1.85760e+05 4.64000e+02 -4.79103e-01 -4.35208e-01 -5.22999e-01 -4.55757e-01 -4.34834e-01 -4.76680e-01
1.85920e+05 4.64000e+02 -4.79103e-01 -4.35208e-01 -5.22999e-01 -4.55699e-01 -4.34929e-01 -4.76468e-01
1.86080e+05 4.65000e+02 -4.36153e-01 -3.90651e-01 -4.81656e-01 -4.55652e-01 -4.35036e-01 -4.76268e-01
1.86240e+05 4.65000e+02 -4.36153e-01 -3.90651e-01 -4.81656e-01 -4.55618e-01 -4.35154e-01 -4.76082e-01
1.86400e+05 4.66000e+02 -4.56846e-01 -4.03306e-01 -5.10386e-01 -4.55597e-01 -4.35280e-01 -4.75914e-01
1.86560e+05 4.66000e+02 -4.56846e-01 -4.03306e-01 -5.10386e-01 -4.55590e-01 -4.35416e-01 -4.75765e-01
1.86720e+05 4.66000e+02 -4.56846e-01 -4.03306e-01 -5.10386e-01 -4.55599e-01 -4.35557e-01 -4.75640e-01
1.86880e+05 4.67000e+02 -5.05438e-01 -4.59288e-01 -5.51588e-01 -4.55623e-01 -4.35706e-01 -4.75540e-01
1.87040e+05 4.67000e+02 -5.05438e-01 -4.59288e-01 -5.51588e-01 -4.55663e-01 -4.35859e-01 -4.75467e-01
1.87200e+05 4.68000e+02 -4.64251e-01 -4.16409e-01 -5.12093e-01 -4.55721e-01 -4.36018e-01 -4.75425e-01
1.87360e+05 4.68000e+02 -4.64251e-01 -4.16409e-01 -5.12093e-01 -4.55798e-01 -4.36181e-01 -4.75416e-01
1.87520e+05 4.68000e+02 -4.64251e-01 -4.16409e-01 -5.12093e-01 -4.55893e-01 -4.36347e-01 -4.75439e-01
1.87680e+05 4.69000e+02 -4.34843e-01 -4.18513e-01 -4.51172e-01 -4.56007e-01 -4.36516e-01 -4.75498e-01
1.87840e+05 4.69000e+02 -4.34843e-01 -4.18513e-01 -4.51172e-01 -4.56139e-01 -4.36688e-01 -4.75591e-01
1.88000e+05 4.70000e+02 -5.00695e-01 -4.40476e-01 -5.60914e-01 -4.56290e-01 -4.36862e-01 -4.75719e-01
1.88160e+05 4.70000e+02 -5.00695e-01 -4.40476e-01 -5.60914e-01 -4.56460e-01 -4.37039e-01 -4.75881e-01
1.88320e+05 4.70000e+02 -5.00695e-01 -4.40476e-01 -5.60914e-01 -4.56647e-01 -4.37216e-01 -4.76078e-01
1.88480e+05 4.71000e+02 -4.63149e-01 -4.25352e-01 -5.00946e-01 -4.56851e-01 -4.37397e-01 -4.76306e-01
1.88640e+05 4.71000e+02 -4.63149e-01 -4.25352e-01 -5.00946e-01 -4.57071e-01 -4.37578e-01 -4.76564e-01
1.88800e+05 4.72000e+02 -4.63738e-01 -4.07714e-01 -5.19762e-01 -4.57305e-01 -4.37761e-01 -4.76849e-01
1.88960e+05 4.72000e+02 -4.63738e-01 -4.07714e-01 -5.19762e-01 -4.57553e-01 -4.37945e-01 -4.77160e-01
1.89120e+05 4.72000e+02 -4.63738e-01 -4.07714e-01 -5.19762e-01 -4.57812e-01 -4.38132e-01 -4.77492e-01
1.89280e+05 4.73000e+02 -4.51859e-01 -3.99501e-01 -5.04218e-01 -4.58082e-01 -4.38320e-01 -4.77844e-01
1.89440e+05 4.73000e+02 -4.51859e-01 -3.99501e-01 -5.04218e-01 -4.58360e-01 -4.38510e-01 -4.78210e-01
1.89600e+05 4.74000e+02 -4.55392e-01 -4.09250e-01 -5.01533e-01 -4.58645e-01 -4.38702e-01 -4.78588e-01
1.89760e+05 4.74000e+02 -4.55392e-01 -4.09250e-01 -5.01533e-01 -4.58936e-01 -4.38898e-01 -4.78975e-01
1.89920e+05 4.74000e+02 -4.55392e-01 -4.09250e-01 -5.01533e-01 -4.59231e-01 -4.39095e-01 -4.79368e-01
1.90080e+05 4.75000e+02 -5.11534e-01 -4.57309e-01 -5.65758e-01 -4.59529e-01 -4.39296e-01 -4.79761e-01
1.90240e+05 4.75000e+02 -5.11534e-01 -4.57309e-01 -5.65758e-01 -4.59828e-01 -4.39501e-01 -4.80154e-01
1.90400e+05 4.76000e+02 -4.42100e-01 -3.97256e-01 -4.86944e-01 -4.60126e-01 -4.39709e-01 -4.80542e-01
1.90560e+05 4.76000e+02 -4.42100e-01 -3.97256e-01 -4.86944e-01 -4.60423e-01 -4.39922e-01 -4.80923e-01
1.90720e+05 4.76000e+02 -4.42100e-01 -3.97256e-01 -4.86944e-01 -4.60717e-01 -4.40138e-01 -4.81295e-01
1.90880e+05 4.77000e+02 -4.57636e-01 -4.15722e-01 -4.99551e-01 -4.61007e-01 -4.40358e-01 -4.81657e-01
1.91040e+05 4.77000e+02 -4.57636e-01 -4.15722e-01 -4.99551e-01 -4.61293e-01 -4.40581e-01 -4.82005e-01
1.91200e+05 4.78000e+02 -4.26718e-01 -3.80884e-01 -4.72551e-01 -4.61573e-01 -4.40808e-01 -4.82338e-01
1.91360e+05 4.78000e+02 -4.26718e-01 -3.80884e-01 -4.72551e-01 -4.61847e-01 -4.41038e-01 -4.82657e-01
1.91520e+05 4.78000e+02 -4.26718e-01 -3.80884e-01 -4.72551e-01 -4.62115e-01 -4.41269e-01 -4.82960e-01
1.91680e+05 4.79000e+02 -4.66848e-01 -4.44542e-01 -4.89155e-01 -4.62375e-01 -4.41503e-01 -4.83246e-01
1.91840e+05 4.79000e+02 -4.66848e-01 -4.44542e-01 -4.89155e-01 -4.62627e-01 -4.41738e-01 -4.83515e-01
1.92000e+05 4.80000e+02 -4.73427e-01 -4.27522e-01 -5.19332e-01 -4.62871e-01 -4.41974e-01 -4.83767e-01
1.92160e+05 4.80000e+02 -4.73427e-01 -4.27522e-01 -5.19332e-01 -4.63106e-01 -4.42209e-01 -4.84002e-01
1.92320e+05 4.80000e+02 -4.73427e-01 -4.27522e-01 -5.19332e-01 -4.63332e-01 -4.42444e-01 -4.84220e-01
1.92480e+05 4.81000e+02 -4.49427e-01 -4.04053e-01 -4.94802e-01 -4.63550e-01 -4.42677e-01 -4.84422e-01
1.92640e+05 4.81000e+02 -4.49427e-01 -4.04053e-01 -4.94802e-01 -4.63758e-01 -4.42908e-01 -4.84608e-01
1.92800e+05 4.82000e+02 -4.35652e-01 -3.91778e-01 -4.79526e-01 -4.63957e-01 -4.43136e-01 -4.84778e-01
1.92960e+05 4.82000e+02 -4.35652e-01 -3.91778e-01 -4.79526e-01 -4.64146e-01 -4.43360e-01 -4.84933e-01
1.93120e+05 4.82000e+02 -4.35652e-01 -3.91778e-01 -4.79526e-01 -4.64327e-01 -4.43580e-01 -4.85073e-01
1.93280e+05 4.83000e+02 -4.60544e-01 -4.26355e-01 -4.94732e-01 -4.64496e-01 -4.43795e-01 -4.85198e-01
1.93440e+05 4.83000e+02 -4.60544e-01 -4.26355e-01 -4.94732e-01 -4.64657e-01 -4.44005e-01 -4.85309e-01
1.93600e+05 4.84000e+02 -4.37605e-01 -3.78772e-01 -4.96438e-01 -4.64808e-01 -4.44210e-01 -4.85405e-01
1.93760e+05 4.84000e+02 -4.37605e-01 -3.78772e-01 -4.96438e-01 -4.64948e-01 -4.44408e-01 -4.85487e-01
1.93920e+05 4.84000e+02 -4.37605e-01 -3.78772e-01 -4.96438e-01 -4.65077e-01 -4.44600e-01 -4.85554e-01
1.94080e+05 4.85000e+02 -4.45308e-01 -4.05729e-01 -4.84888e-01 -4.65196e-01 -4.44786e-01 -4.85606e-01
1.94240e+05 4.85000e+02 -4.45308e-01 -4.05729e-01 -4.84888e-01 -4.65303e-01 -4.44964e-01 -4.85642e-01
1.94400e+05 4.86000e+02 -4.59494e-01 -4.43543e-01 -4.75445e-01 -4.65399e-01 -4.45136e-01 -4.85662e-01
1.94560e+05 4.86000e+02 -4.59494e-01 -4.43543e-01 -4.75445e-01 -4.65483e-01 -4.45300e-01 -4.85666e-01
1.94720e+05 4.86000e+02 -4.59494e-01 -4.43543e-01 -4.75445e-01 -4.65554e-01 -4.45457e-01 -4.85651e-01
1.94880e+05 4.87000e+02 -4.39088e-01 -3.98548e-01 -4.79629e-01 -4.65613e-01 -4.45605e-01 -4.85620e-01
1.95040e+05 4.87000e+02 -4.39088e-01 -3.98548e-01 -4.79629e-01 -4.65658e-01 -4.45746e-01 -4.85569e-01
1.95200e+05 4.88000e+02 -4.40516e-01 -3.97898e-01 -4.83133e-01 -4.65689e-01 -4.45878e-01 -4.85500e-01
1.95360e+05 4.88000e+02 -4.40516e-01 -3.97898e-01 -4.83133e-01 -4.65706e-01 -4.46000e-01 -4.85412e-01
1.95520e+05 4.88000e+02 -4.40516e-01 -3.97898e-01 -4.83133e-01 -4.65708e-01 -4.46112e-01 -4.85304e-01
1.95680e+05 4.89000e+02 -4.61304e-01 -4.13188e-01 -5.09420e-01 -4.65696e-01 -4.46214e-01 -4.85178e-01
1.95840e+05 4.89000e+02 -4.61304e-01 -4.13188e-01 -5.09420e-01 -4.65668e-01 -4.46304e-01 -4.85031e-01
1.96000e+05 4.90000e+02 -4.47405e-01 -4.20546e-01 -4.74263e-01 -4.65624e-01 -4.46383e-01 -4.84865e-01
1.96160e+05 4.90000e+02 -4.47405e-01 -4.20546e-01 -4.74263e-01 -4.65563e-01 -4.46448e-01 -4.84679e-01
1.96320e+05 4.90000e+02 -4.47405e-01 -4.20546e-01 -4.74263e-01 -4.65487e-01 -4.46499e-01 -4.84475e-01
1.96480e+05 4.91000e+02 -4.13001e-01 -3.59314e-01 -4.66688e-01 -4.65394e-01 -4.46536e-01 -4.84252e-01
1.96640e+05 4.91000e+02 -4.13001e-01 -3.59314e-01 -4.66688e-01 -4.65284e-01 -4.46556e-01 -4.84011e-01
1.96800e+05 4.92000e+02 -4.82609e-01 -4.43079e-01 -5.22139e-01 -4.65157e-01 -4.46561e-01 -4.83752e-01
1.96960e+05 4.92000e+02 -4.82609e-01 -4.43079e-01 -5.22139e-01 -4.65012e-01 -4.46548e-01 -4.83476e-01
1.97120e+05 4.92000e+02 -4.82609e-01 -4.43079e-01 -5.22139e-01 -4.64852e-01 -4.46518e-01 -4.83186e-01
1.97280e+05 4.93000e+02 -4.47761e-01 -4.07181e-01 -4.88341e-01 -4.64674e-01 -4.46468e-01 -4.82880e-01
1.97440e+05 4.93000e+02 -4.47761e-01 -4.07181e-01 -4.88341e-01 -4.64479e-01 -4.46398e-01 -4.82561e-01
1.97600e+05 4.94000e+02 -4.43303e-01 -4.00837e-01 -4.85769e-01 -4.64268e-01 -4.46308e-01 -4.82228e-01
1.97760e+05 4.94000e+02 -4.43303e-01 -4.00837e-01 -4.85769e-01 -4.64041e-01 -4.46197e-01 -4.81885e-01
1.97920e+05 4.94000e+02 -4.43303e-01 -4.00837e-01 -4.85769e-01 -4.63798e-01 -4.46065e-01 -4.81532e-01
1.98080e+05 4.95000e+02 -4.74851e-01 -4.21239e-01 -5.28462e-01 -4.63540e-01 -4.45910e-01 -4.81170e-01
1.98240e+05 4.95000e+02 -4.74851e-01 -4.21239e-01 -5.28462e-01 -4.63268e-01 -4.45733e-01 -4.80802e-01
1.98400e+05 4.96000e+02 -4.58179e-01 -3.94116e-01 -5.22243e-01 -4.62981e-01 -4.45534e-01 -4.80428e-01
1.98560e+05 4.96000e+02 -4.58179e-01 -3.94116e-01 -5.22243e-01 -4.62681e-01 -4.45311e-01 -4.80050e-01
1.98720e+05 4.96000e+02 -4.58179e-01 -3.94116e-01 -5.22243e-01 -4.62368e-01 -4.45066e-01 -4.79670e-01
1.98880e+05 4.97000e+02 -4.49907e-01 -3.89126e-01 -5.10688e-01 -4.62044e-01 -4.44798e-01 -4.79289e-01
1.99040e+05 4.97000e+02 -4.49907e-01 -3.89126e-01 -5.10688e-01 -4.61708e-01 -4.44508e-01 -4.78909e-01
1.99200e+05 4.98000e+02 -4.58912e-01 -4.12405e-01 -5.05419e-01 -4.61363e-01 -4.44196e-01 -4.78530e-01
1.99360e+05 4.98000e+02 -4.58912e-01 -4.12405e-01 -5.05419e-01 -4.61009e-01 -4.43863e-01 -4.78155e-01
1.99520e+05 4.98000e+02 -4.58912e-01 -4.12405e-01 -5.05419e-01 -4.60647e-01 -4.43510e-01 -4.77784e-01
1.99680e+05 4.99000e+02 -4.13802e-01 -3.74228e-01 -4.53376e-01 -4.60278e-01 -4.43138e-01 -4.77419e-01
1.99840e+05 4.99000e+02 -4.13802e-01 -3.74228e-01 -4.53376e-01 -4.59904e-01 -4.42749e-01 -4.77060e-01


==> fig/shkadov_16_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.60000e+02 0.00000e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
3.20000e+02 0.00000e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
4.80000e+02 1.00000e+00 -3.24316e+00 -2.94444e+00 -3.54189e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
6.40000e+02 1.00000e+00 -3.24316e+00 -2.94444e+00 -3.54189e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
8.00000e+02 2.00000e+00 -3.20806e+00 -2.90915e+00 -3.50698e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
9.60000e+02 2.00000e+00 -3.20806e+00 -2.90915e+00 -3.50698e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.12000e+03 2.00000e+00 -3.20806e+00 -2.90915e+00 -3.50698e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.28000e+03 3.00000e+00 -3.17598e+00 -3.10411e+00 -3.24785e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.44000e+03 3.00000e+00 -3.17598e+00 -3.10411e+00 -3.24785e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.60000e+03 4.00000e+00 -3.08480e+00 -2.84769e+00 -3.32191e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.76000e+03 4.00000e+00 -3.08480e+00 -2.84769e+00 -3.32191e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
1.92000e+03 4.00000e+00 -3.08480e+00 -2.84769e+00 -3.32191e+00 -3.25520e+00 -2.83938e+00 -3.67102e+00
2.08000e+03 5.00000e+00 -2.92568e+00 -2.60966e+00 -3.24170e+00 -3.25520e+00 -2.83939e+00 -3.67102e+00
2.24000e+03 5.00000e+00 -2.92568e+00 -2.60966e+00 -3.24170e+00 -3.25520e+00 -2.83939e+00 -3.67101e+00
2.40000e+03 6.00000e+00 -3.09278e+00 -2.81317e+00 -3.37239e+00 -3.25520e+00 -2.83940e+00 -3.67101e+00
2.56000e+03 6.00000e+00 -3.09278e+00 -2.81317e+00 -3.37239e+00 -3.25520e+00 -2.83941e+00 -3.67099e+00
2.72000e+03 6.00000e+00 -3.09278e+00 -2.81317e+00 -3.37239e+00 -3.25520e+00 -2.83944e+00 -3.67097e+00
2.88000e+03 7.00000e+00 -2.89946e+00 -2.53400e+00 -3.26491e+00 -3.25519e+00 -2.83946e+00 -3.67092e+00
3.04000e+03 7.00000e+00 -2.89946e+00 -2.53400e+00 -3.26491e+00 -3.25519e+00 -2.83952e+00 -3.67087e+00
3.20000e+03 8.00000e+00 -3.08899e+00 -2.87190e+00 -3.30608e+00 -3.25519e+00 -2.83959e+00 -3.67078e+00
3.36000e+03 8.00000e+00 -3.08899e+00 -2.87190e+00 -3.30608e+00 -3.25517e+00 -2.83969e+00 -3.67065e+00
3.52000e+03 8.00000e+00 -3.08899e+00 -2.87190e+00 -3.30608e+00 -3.25515e+00 -2.83982e+00 -3.67048e+00
3.68000e+03 9.00000e+00 -3.19374e+00 -3.08212e+00 -3.30536e+00 -3.25512e+00 -2.84001e+00 -3.67024e+00
3.84000e+03 9.00000e+00 -3.19374e+00 -3.08212e+00 -3.30536e+00 -3.25508e+00 -2.84024e+00 -3.66992e+00
4.00000e+03 1.00000e+01 -3.16096e+00 -2.90178e+00 -3.42014e+00 -3.25502e+00 -2.84054e+00 -3.66950e+00
4.16000e+03 1.00000e+01 -3.16096e+00 -2.90178e+00 -3.42014e+00 -3.25494e+00 -2.84092e+00 -3.66896e+00
4.32000e+03 1.00000e+01 -3.16096e+00 -2.90178e+00 -3.42014e+00 -3.25483e+00 -2.84138e+00 -3.66828e+00
4.48000e+03 1.10000e+01 -3.32676e+00 -3.15888e+00 -3.49464e+00 -3.25468e+00 -2.84194e+00 -3.66742e+00
4.64000e+03 1.10000e+01 -3.32676e+00 -3.15888e+00 -3.49464e+00 -3.25450e+00 -2.84262e+00 -3.66638e+00
4.80000e+03 1.20000e+01 -3.20661e+00 -3.01623e+00 -3.39699e+00 -3.25426e+00 -2.84341e+00 -3.66510e+00
4.96000e+03 1.20000e+01 -3.20661e+00 -3.01623e+00 -3.39699e+00 -3.25395e+00 -2.84433e+00 -3.66357e+00
5.12000e+03 1.20000e+01 -3.20661e+00 -3.01623e+00 -3.39699e+00 -3.25356e+00 -2.84539e+00 -3.66174e+00
5.28000e+03 1.30000e+01 -3.29949e+00 -2.96543e+00 -3.63354e+00 -3.25310e+00 -2.84659e+00 -3.65961e+00
5.44000e+03 1.30000e+01 -3.29949e+00 -2.96543e+00 -3.63354e+00 -3.25253e+00 -2.84795e+00 -3.65711e+00
5.60000e+03 1.40000e+01 -3.03167e+00 -2.73465e+00 -3.32869e+00 -3.25186e+00 -2.84948e+00 -3.65424e+00
5.76000e+03 1.40000e+01 -3.03167e+00 -2.73465e+00 -3.32869e+00 -3.25106e+00 -2.85116e+00 -3.65095e+00
5.92000e+03 1.40000e+01 -3.03167e+00 -2.73465e+00 -3.32869e+00 -3.25013e+00 -2.85302e+00 -3.64723e+00
6.08000e+03 1.50000e+01 -3.13780e+00 -2.80479e+00 -3.47082e+00 -3.24906e+00 -2.85506e+00 -3.64305e+00
6.24000e+03 1.50000e+01 -3.13780e+00 -2.80479e+00 -3.47082e+00 -3.24783e+00 -2.85728e+00 -3.63838e+00
6.40000e+03 1.60000e+01 -2.96039e+00 -2.70461e+00 -3.21618e+00 -3.24645e+00 -2.85969e+00 -3.63321e+00
6.56000e+03 1.60000e+01 -2.96039e+00 -2.70461e+00 -3.21618e+00 -3.24491e+00 -2.86228e+00 -3.62754e+00
6.72000e+03 1.60000e+01 -2.96039e+00 -2.70461e+00 -3.21618e+00 -3.24320e+00 -2.86506e+00 -3.62135e+00
6.88000e+03 1.70000e+01 -3.19228e+00 -2.98388e+00 -3.40067e+00 -3.24133e+00 -2.86803e+00 -3.61464e+00
7.04000e+03 1.70000e+01 -3.19228e+00 -2.98388e+00 -3.40067e+00 -3.23931e+00 -2.87119e+00 -3.60743e+00
7.20000e+03 1.80000e+01 -2.89612e+00 -2.65086e+00 -3.14137e+00 -3.23713e+00 -2.87454e+00 -3.59971e+00
7.36000e+03 1.80000e+01 -2.89612e+00 -2.65086e+00 -3.14137e+00 -3.23480e+00 -2.87809e+00 -3.59150e+00
7.52000e+03 1.80000e+01 -2.89612e+00 -2.65086e+00 -3.14137e+00 -3.23233e+00 -2.88182e+00 -3.58284e+00
7.68000e+03 1.90000e+01 -2.97316e+00 -2.67940e+00 -3.26691e+00 -3.22974e+00 -2.88575e+00 -3.57374e+00
7.84000e+03 1.90000e+01 -2.97316e+00 -2.67940e+00 -3.26691e+00 -3.22705e+00 -2.88986e+00 -3.56424e+00
8.00000e+03 2.00000e+01 -2.93229e+00 -2.78413e+00 -3.08044e+00 -3.22426e+00 -2.89416e+00 -3.55436e+00
8.16000e+03 2.00000e+01 -2.93229e+00 -2.78413e+00 -3.08044e+00 -3.22139e+00 -2.89864e+00 -3.54415e+00
8.32000e+03 2.00000e+01 -2.93229e+00 -2.78413e+00 -3.08044e+00 -3.21847e+00 -2.90330e+00 -3.53364e+00
8.48000e+03 2.10000e+01 -3.02851e+00 -2.84481e+00 -3.21220e+00 -3.21550e+00 -2.90814e+00 -3.52286e+00
8.64000e+03 2.10000e+01 -3.02851e+00 -2.84481e+00 -3.21220e+00 -3.21251e+00 -2.91316e+00 -3.51186e+00
8.80000e+03 2.20000e+01 -3.02685e+00 -2.66477e+00 -3.38893e+00 -3.20951e+00 -2.91834e+00 -3.50068e+00
8.96000e+03 2.20000e+01 -3.02685e+00 -2.66477e+00 -3.38893e+00 -3.20652e+00 -2.92369e+00 -3.48936e+00
9.12000e+03 2.20000e+01 -3.02685e+00 -2.66477e+00 -3.38893e+00 -3.20355e+00 -2.92919e+00 -3.47791e+00
9.28000e+03 2.30000e+01 -2.88493e+00 -2.56683e+00 -3.20303e+00 -3.20061e+00 -2.93484e+00 -3.46639e+00
9.44000e+03 2.30000e+01 -2.88493e+00 -2.56683e+00 -3.20303e+00 -3.19772e+00 -2.94062e+00 -3.45482e+00
9.60000e+03 2.40000e+01 -2.98494e+00 -2.64846e+00 -3.32141e+00 -3.19487e+00 -2.94654e+00 -3.44321e+00
9.76000e+03 2.40000e+01 -2.98494e+00 -2.64846e+00 -3.32141e+00 -3.19209e+00 -2.95256e+00 -3.43162e+00
9.92000e+03 2.40000e+01 -2.98494e+00 -2.64846e+00 -3.32141e+00 -3.18936e+00 -2.95869e+00 -3.42004e+00
1.00800e+04 2.50000e+01 -2.89280e+00 -2.64918e+00 -3.13641e+00 -3.18670e+00 -2.96490e+00 -3.40849e+00
1.02400e+04 2.50000e+01 -2.89280e+00 -2.64918e+00 -3.13641e+00 -3.18409e+00 -2.97118e+00 -3.39700e+00
1.04000e+04 2.60000e+01 -2.92111e+00 -2.74105e+00 -3.10116e+00 -3.18154e+00 -2.97751e+00 -3.38557e+00
1.05600e+04 2.60000e+01 -2.92111e+00 -2.74105e+00 -3.10116e+00 -3.17904e+00 -2.98387e+00 -3.37422e+00
1.07200e+04 2.60000e+01 -2.92111e+00 -2.74105e+00 -3.10116e+00 -3.17658e+00 -2.99023e+00 -3.36294e+00
1.08800e+04 2.70000e+01 -2.75793e+00 -2.70816e+00 -2.80769e+00 -3.17416e+00 -2.99657e+00 -3.35175e+00
1.10400e+04 2.70000e+01 -2.75793e+00 -2.70816e+00 -2.80769e+00 -3.17176e+00 -3.00287e+00 -3.34065e+00
1.12000e+04 2.80000e+01 -2.80367e+00 -2.45050e+00 -3.15685e+00 -3.16938e+00 -3.00911e+00 -3.32965e+00
1.13600e+04 2.80000e+01 -2.80367e+00 -2.45050e+00 -3.15685e+00 -3.16700e+00 -3.01524e+00 -3.31875e+00
1.15200e+04 2.80000e+01 -2.80367e+00 -2.45050e+00 -3.15685e+00 -3.16461e+00 -3.02126e+00 -3.30796e+00
1.16800e+04 2.90000e+01 -2.99788e+00 -2.76942e+00 -3.22635e+00 -3.16220e+00 -3.02713e+00 -3.29727e+00
1.18400e+04 2.90000e+01 -2.99788e+00 -2.76942e+00 -3.22635e+00 -3.15975e+00 -3.03281e+00 -3.28669e+00
1.20000e+04 3.00000e+01 -3.00155e+00 -2.62832e+00 -3.37478e+00 -3.15727e+00 -3.03830e+00 -3.27624e+00
1.21600e+04 3.00000e+01 -3.00155e+00 -2.62832e+00 -3.37478e+00 -3.15472e+00 -3.04353e+00 -3.26591e+00
1.23200e+04 3.00000e+01 -3.00155e+00 -2.62832e+00 -3.37478e+00 -3.15212e+00 -3.04851e+00 -3.25572e+00
1.24800e+04 3.10000e+01 -2.87559e+00 -2.66021e+00 -3.09098e+00 -3.14944e+00 -3.05319e+00 -3.24568e+00
1.26400e+04 3.10000e+01 -2.87559e+00 -2.66021e+00 -3.09098e+00 -3.14667e+00 -3.05754e+00 -3.23580e+00
1.28000e+04 3.20000e+01 -2.69116e+00 -2.43166e+00 -2.95066e+00 -3.14381e+00 -3.06152e+00 -3.22609e+00
1.29600e+04 3.20000e+01 -2.69116e+00 -2.43166e+00 -2.95066e+00 -3.14085e+00 -3.06512e+00 -3.21658e+00
1.31200e+04 3.20000e+01 -2.69116e+00 -2.43166e+00 -2.95066e+00 -3.13778e+00 -3.06828e+00 -3.20728e+00
1.32800e+04 3.30000e+01 -2.67157e+00 -2.38772e+00 -2.95542e+00 -3.13461e+00 -3.07100e+00 -3.19822e+00
1.34400e+04 3.30000e+01 -2.67157e+00 -2.38772e+00 -2.95542e+00 -3.13131e+00 -3.07322e+00 -3.18941e+00
1.36000e+04 3.40000e+01 -2.66910e+00 -2.31211e+00 -3.02610e+00 -3.12790e+00 -3.07491e+00 -3.18089e+00
1.37600e+04 3.40000e+01 -2.66910e+00 -2.31211e+00 -3.02610e+00 -3.12436e+00 -3.07604e+00 -3.17268e+00
1.39200e+04 3.40000e+01 -2.66910e+00 -2.31211e+00 -3.02610e+00 -3.12070e+00 -3.07659e+00 -3.16481e+00
1.40800e+04 3.50000e+01 -2.59318e+00 -2.25126e+00 -2.93511e+00 -3.11691e+00 -3.07652e+00 -3.15730e+00
1.42400e+04 3.50000e+01 -2.59318e+00 -2.25126e+00 -2.93511e+00 -3.11300e+00 -3.07580e+00 -3.15019e+00
1.44000e+04 3.60000e+01 -2.54742e+00 -2.28027e+00 -2.81458e+00 -3.10896e+00 -3.07444e+00 -3.14348e+00
1.45600e+04 3.60000e+01 -2.54742e+00 -2.28027e+00 -2.81458e+00 -3.10480e+00 -3.07243e+00 -3.13717e+00
1.47200e+04 3.60000e+01 -2.54742e+00 -2.28027e+00 -2.81458e+00 -3.10052e+00 -3.06981e+00 -3.13124e+00
1.48800e+04 3.70000e+01 -2.58726e+00 -2.37967e+00 -2.79485e+00 -3.09613e+00 -3.06661e+00 -3.12565e+00
1.50400e+04 3.70000e+01 -2.58726e+00 -2.37967e+00 -2.79485e+00 -3.09163e+00 -3.06291e+00 -3.12035e+00
1.52000e+04 3.80000e+01 -2.68273e+00 -2.63386e+00 -2.73160e+00 -3.08702e+00 -3.05878e+00 -3.11527e+00
1.53600e+04 3.80000e+01 -2.68273e+00 -2.63386e+00 -2.73160e+00 -3.08232e+00 -3.05430e+00 -3.11034e+00
1.55200e+04 3.80000e+01 -2.68273e+00 -2.63386e+00 -2.73160e+00 -3.07752e+00 -3.04956e+00 -3.10548e+00
1.56800e+04 3.90000e+01 -2.65181e+00 -2.47569e+00 -2.82792e+00 -3.07263e+00 -3.04461e+00 -3.10065e+00
1.58400e+04 3.90000e+01 -2.65181e+00 -2.47569e+00 -2.82792e+00 -3.06765e+00 -3.03953e+00 -3.09577e+00
1.60000e+04 4.00000e+01 -2.71229e+00 -2.46991e+00 -2.95468e+00 -3.06259e+00 -3.03436e+00 -3.09083e+00
1.61600e+04 4.00000e+01 -2.71229e+00 -2.46991e+00 -2.95468e+00 -3.05745e+00 -3.02914e+00 -3.08576e+00
1.63200e+04 4.00000e+01 -2.71229e+00 -2.46991e+00 -2.95468e+00 -3.05223e+00 -3.02389e+00 -3.08057e+00
1.64800e+04 4.10000e+01 -3.03182e+00 -2.83281e+00 -3.23083e+00 -3.04693e+00 -3.01864e+00 -3.07523e+00
1.66400e+04 4.10000e+01 -3.03182e+00 -2.83281e+00 -3.23083e+00 -3.04155e+00 -3.01338e+00 -3.06973e+00
1.68000e+04 4.20000e+01 -2.81130e+00 -2.46366e+00 -3.15894e+00 -3.03609e+00 -3.00812e+00 -3.06406e+00
1.69600e+04 4.20000e+01 -2.81130e+00 -2.46366e+00 -3.15894e+00 -3.03054e+00 -3.00286e+00 -3.05822e+00
1.71200e+04 4.20000e+01 -2.81130e+00 -2.46366e+00 -3.15894e+00 -3.02490e+00 -2.99760e+00 -3.05220e+00
1.72800e+04 4.30000e+01 -2.63924e+00 -2.36071e+00 -2.91777e+00 -3.01917e+00 -2.99233e+00 -3.04601e+00
1.74400e+04 4.30000e+01 -2.63924e+00 -2.36071e+00 -2.91777e+00 -3.01333e+00 -2.98702e+00 -3.03964e+00
1.76000e+04 4.40000e+01 -2.65851e+00 -2.45604e+00 -2.86099e+00 -3.00739e+00 -2.98167e+00 -3.03311e+00
1.77600e+04 4.40000e+01 -2.65851e+00 -2.45604e+00 -2.86099e+00 -3.00134e+00 -2.97627e+00 -3.02640e+00
1.79200e+04 4.40000e+01 -2.65851e+00 -2.45604e+00 -2.86099e+00 -2.99517e+00 -2.97079e+00 -3.01954e+00
1.80800e+04 4.50000e+01 -2.70797e+00 -2.51438e+00 -2.90156e+00 -2.98888e+00 -2.96523e+00 -3.01253e+00
1.82400e+04 4.50000e+01 -2.70797e+00 -2.51438e+00 -2.90156e+00 -2.98247e+00 -2.95956e+00 -3.00537e+00
1.84000e+04 4.60000e+01 -2.84432e+00 -2.63394e+00 -3.05470e+00 -2.97594e+00 -2.95378e+00 -2.99809e+00
1.85600e+04 4.60000e+01 -2.84432e+00 -2.63394e+00 -3.05470e+00 -2.96929e+00 -2.94788e+00 -2.99069e+00
1.87200e+04 4.60000e+01 -2.84432e+00 -2.63394e+00 -3.05470e+00 -2.96251e+00 -2.94183e+00 -2.98319e+00
1.88800e+04 4.70000e+01 -2.88801e+00 -2.69809e+00 -3.07794e+00 -2.95563e+00 -2.93565e+00 -2.97560e+00
1.90400e+04 4.70000e+01 -2.88801e+00 -2.69809e+00 -3.07794e+00 -2.94864e+00 -2.92933e+00 -2.96795e+00
1.92000e+04 4.80000e+01 -2.66873e+00 -2.49319e+00 -2.84427e+00 -2.94156e+00 -2.92286e+00 -2.96026e+00
1.93600e+04 4.80000e+01 -2.66873e+00 -2.49319e+00 -2.84427e+00 -2.93440e+00 -2.91626e+00 -2.95255e+00
1.95200e+04 4.80000e+01 -2.66873e+00 -2.49319e+00 -2.84427e+00 -2.92718e+00 -2.90951e+00 -2.94484e+00
1.96800e+04 4.90000e+01 -2.48457e+00 -2.21319e+00 -2.75596e+00 -2.91990e+00 -2.90264e+00 -2.93716e+00
1.98400e+04 4.90000e+01 -2.48457e+00 -2.21319e+00 -2.75596e+00 -2.91260e+00 -2.89565e+00 -2.92955e+00
2.00000e+04 5.00000e+01 -2.35881e+00 -2.17190e+00 -2.54573e+00 -2.90529e+00 -2.88855e+00 -2.92203e+00
2.01600e+04 5.00000e+01 -2.35881e+00 -2.17190e+00 -2.54573e+00 -2.89799e+00 -2.88135e+00 -2.91463e+00
2.03200e+04 5.00000e+01 -2.35881e+00 -2.17190e+00 -2.54573e+00 -2.89072e+00 -2.87407e+00 -2.90737e+00
2.04800e+04 5.10000e+01 -2.59151e+00 -2.31609e+00 -2.86694e+00 -2.88350e+00 -2.86671e+00 -2.90029e+00
2.06400e+04 5.10000e+01 -2.59151e+00 -2.31609e+00 -2.86694e+00 -2.87636e+00 -2.85930e+00 -2.89342e+00
2.08000e+04 5.20000e+01 -2.56375e+00 -2.21179e+00 -2.91571e+00 -2.86931e+00 -2.85185e+00 -2.88677e+00
2.09600e+04 5.20000e+01 -2.56375e+00 -2.21179e+00 -2.91571e+00 -2.86237e+00 -2.84440e+00 -2.88035e+00
2.11200e+04 5.20000e+01 -2.56375e+00 -2.21179e+00 -2.91571e+00 -2.85558e+00 -2.83695e+00 -2.87420e+00
2.12800e+04 5.30000e+01 -2.56946e+00 -2.20505e+00 -2.93387e+00 -2.84893e+00 -2.82954e+00 -2.86832e+00
2.14400e+04 5.30000e+01 -2.56946e+00 -2.20505e+00 -2.93387e+00 -2.84245e+00 -2.82219e+00 -2.86271e+00
2.16000e+04 5.40000e+01 -2.49506e+00 -2.15910e+00 -2.83103e+00 -2.83616e+00 -2.81493e+00 -2.85738e+00
2.17600e+04 5.40000e+01 -2.49506e+00 -2.15910e+00 -2.83103e+00 -2.83006e+00 -2.80777e+00 -2.85234e+00
2.19200e+04 5.40000e+01 -2.49506e+00 -2.15910e+00 -2.83103e+00 -2.82417e+00 -2.80075e+00 -2.84758e+00
2.20800e+04 5.50000e+01 -2.49976e+00 -2.26675e+00 -2.73276e+00 -2.81849e+00 -2.79387e+00 -2.84310e+00
2.22400e+04 5.50000e+01 -2.49976e+00 -2.26675e+00 -2.73276e+00 -2.81302e+00 -2.78715e+00 -2.83889e+00
2.24000e+04 5.60000e+01 -2.39252e+00 -2.14379e+00 -2.64126e+00 -2.80778e+00 -2.78060e+00 -2.83495e+00
2.25600e+04 5.60000e+01 -2.39252e+00 -2.14379e+00 -2.64126e+00 -2.80275e+00 -2.77421e+00 -2.83128e+00
2.27200e+04 5.60000e+01 -2.39252e+00 -2.14379e+00 -2.64126e+00 -2.79793e+00 -2.76800e+00 -2.82786e+00
2.28800e+04 5.70000e+01 -2.67823e+00 -2.54503e+00 -2.81143e+00 -2.79331e+00 -2.76194e+00 -2.82468e+00
2.30400e+04 5.70000e+01 -2.67823e+00 -2.54503e+00 -2.81143e+00 -2.78889e+00 -2.75604e+00 -2.82175e+00
2.32000e+04 5.80000e+01 -2.37632e+00 -2.00752e+00 -2.74513e+00 -2.78465e+00 -2.75027e+00 -2.81903e+00
2.33600e+04 5.80000e+01 -2.37632e+00 -2.00752e+00 -2.74513e+00 -2.78057e+00 -2.74463e+00 -2.81652e+00
2.35200e+04 5.80000e+01 -2.37632e+00 -2.00752e+00 -2.74513e+00 -2.77665e+00 -2.73908e+00 -2.81421e+00
2.36800e+04 5.90000e+01 -2.86328e+00 -2.49693e+00 -3.22963e+00 -2.77286e+00 -2.73362e+00 -2.81209e+00
2.38400e+04 5.90000e+01 -2.86328e+00 -2.49693e+00 -3.22963e+00 -2.76917e+00 -2.72822e+00 -2.81013e+00
2.40000e+04 6.00000e+01 -2.43875e+00 -2.01712e+00 -2.86038e+00 -2.76558e+00 -2.72286e+00 -2.80831e+00
2.41600e+04 6.00000e+01 -2.43875e+00 -2.01712e+00 -2.86038e+00 -2.76206e+00 -2.71751e+00 -2.80662e+00
2.43200e+04 6.00000e+01 -2.43875e+00 -2.01712e+00 -2.86038e+00 -2.75860e+00 -2.71216e+00 -2.80504e+00
2.44800e+04 6.10000e+01 -2.65816e+00 -2.12025e+00 -3.19608e+00 -2.75516e+00 -2.70678e+00 -2.80353e+00
2.46400e+04 6.10000e+01 -2.65816e+00 -2.12025e+00 -3.19608e+00 -2.75173e+00 -2.70137e+00 -2.80209e+00
2.48000e+04 6.20000e+01 -2.45500e+00 -2.31213e+00 -2.59786e+00 -2.74829e+00 -2.69590e+00 -2.80069e+00
2.49600e+04 6.20000e+01 -2.45500e+00 -2.31213e+00 -2.59786e+00 -2.74484e+00 -2.69038e+00 -2.79930e+00
2.51200e+04 6.20000e+01 -2.45500e+00 -2.31213e+00 -2.59786e+00 -2.74134e+00 -2.68477e+00 -2.79790e+00
2.52800e+04 6.30000e+01 -2.72361e+00 -2.38597e+00 -3.06124e+00 -2.73778e+00 -2.67910e+00 -2.79647e+00
2.54400e+04 6.30000e+01 -2.72361e+00 -2.38597e+00 -3.06124e+00 -2.73416e+00 -2.67333e+00 -2.79500e+00
2.56000e+04 6.40000e+01 -2.10355e+00 -1.94552e+00 -2.26159e+00 -2.73046e+00 -2.66747e+00 -2.79345e+00
2.57600e+04 6.40000e+01 -2.10355e+00 -1.94552e+00 -2.26159e+00 -2.72668e+00 -2.66153e+00 -2.79183e+00
2.59200e+04 6.40000e+01 -2.10355e+00 -1.94552e+00 -2.26159e+00 -2.72281e+00 -2.65550e+00 -2.79011e+00
2.60800e+04 6.50000e+01 -2.33833e+00 -2.21711e+00 -2.45955e+00 -2.71884e+00 -2.64940e+00 -2.78829e+00
2.62400e+04 6.50000e+01 -2.33833e+00 -2.21711e+00 -2.45955e+00 -2.71479e+00 -2.64321e+00 -2.78636e+00
2.64000e+04 6.60000e+01 -2.49353e+00 -2.25729e+00 -2.72977e+00 -2.71064e+00 -2.63696e+00 -2.78432e+00
2.65600e+04 6.60000e+01 -2.49353e+00 -2.25729e+00 -2.72977e+00 -2.70640e+00 -2.63064e+00 -2.78215e+00
2.67200e+04 6.60000e+01 -2.49353e+00 -2.25729e+00 -2.72977e+00 -2.70208e+00 -2.62428e+00 -2.77988e+00
2.68800e+04 6.70000e+01 -2.03610e+00 -1.92230e+00 -2.14991e+00 -2.69769e+00 -2.61789e+00 -2.77749e+00
2.70400e+04 6.70000e+01 -2.03610e+00 -1.92230e+00 -2.14991e+00 -2.69324e+00 -2.61148e+00 -2.77500e+00
2.72000e+04 6.80000e+01 -2.28393e+00 -2.12541e+00 -2.44244e+00 -2.68873e+00 -2.60507e+00 -2.77240e+00
2.73600e+04 6.80000e+01 -2.28393e+00 -2.12541e+00 -2.44244e+00 -2.68419e+00 -2.59867e+00 -2.76970e+00
2.75200e+04 6.80000e+01 -2.28393e+00 -2.12541e+00 -2.44244e+00 -2.67961e+00 -2.59230e+00 -2.76692e+00
2.76800e+04 6.90000e+01 -2.47341e+00 -2.30959e+00 -2.63724e+00 -2.67502e+00 -2.58599e+00 -2.76405e+00
2.78400e+04 6.90000e+01 -2.47341e+00 -2.30959e+00 -2.63724e+00 -2.67042e+00 -2.57974e+00 -2.76110e+00
2.80000e+04 7.00000e+01 -2.02166e+00 -1.84494e+00 -2.19838e+00 -2.66583e+00 -2.57359e+00 -2.75807e+00
2.81600e+04 7.00000e+01 -2.02166e+00 -1.84494e+00 -2.19838e+00 -2.66125e+00 -2.56752e+00 -2.75499e+00
2.83200e+04 7.00000e+01 -2.02166e+00 -1.84494e+00 -2.19838e+00 -2.65670e+00 -2.56158e+00 -2.75183e+00
2.84800e+04 7.10000e+01 -2.16439e+00 -1.85990e+00 -2.46888e+00 -2.65218e+00 -2.55577e+00 -2.74860e+00
2.86400e+04 7.10000e+01 -2.16439e+00 -1.85990e+00 -2.46888e+00 -2.64770e+00 -2.55008e+00 -2.74531e+00
2.88000e+04 7.20000e+01 -2.38540e+00 -2.15618e+00 -2.61461e+00 -2.64325e+00 -2.54455e+00 -2.74195e+00
2.89600e+04 7.20000e+01 -2.38540e+00 -2.15618e+00 -2.61461e+00 -2.63884e+00 -2.53916e+00 -2.73852e+00
2.91200e+04 7.20000e+01 -2.38540e+00 -2.15618e+00 -2.61461e+00 -2.63447e+00 -2.53393e+00 -2.73500e+00
2.92800e+04 7.30000e+01 -2.21851e+00 -1.94854e+00 -2.48847e+00 -2.63013e+00 -2.52885e+00 -2.73140e+00
2.94400e+04 7.30000e+01 -2.21851e+00 -1.94854e+00 -2.48847e+00 -2.62581e+00 -2.52391e+00 -2.72771e+00
2.96000e+04 7.40000e+01 -2.35815e+00 -2.11362e+00 -2.60269e+00 -2.62151e+00 -2.51911e+00 -2.72391e+00
2.97600e+04 7.40000e+01 -2.35815e+00 -2.11362e+00 -2.60269e+00 -2.61721e+00 -2.51444e+00 -2.71999e+00
2.99200e+04 7.40000e+01 -2.35815e+00 -2.11362e+00 -2.60269e+00 -2.61291e+00 -2.50988e+00 -2.71594e+00
3.00800e+04 7.50000e+01 -2.17481e+00 -1.94291e+00 -2.40672e+00 -2.60859e+00 -2.50543e+00 -2.71175e+00
3.02400e+04 7.50000e+01 -2.17481e+00 -1.94291e+00 -2.40672e+00 -2.60424e+00 -2.50106e+00 -2.70742e+00
3.04000e+04 7.60000e+01 -2.49027e+00 -2.07906e+00 -2.90148e+00 -2.59984e+00 -2.49677e+00 -2.70292e+00
3.05600e+04 7.60000e+01 -2.49027e+00 -2.07906e+00 -2.90148e+00 -2.59538e+00 -2.49252e+00 -2.69825e+00
3.07200e+04 7.60000e+01 -2.49027e+00 -2.07906e+00 -2.90148e+00 -2.59085e+00 -2.48831e+00 -2.69339e+00
3.08800e+04 7.70000e+01 -2.48295e+00 -2.21478e+00 -2.75112e+00 -2.58622e+00 -2.48410e+00 -2.68834e+00
3.10400e+04 7.70000e+01 -2.48295e+00 -2.21478e+00 -2.75112e+00 -2.58149e+00 -2.47989e+00 -2.68309e+00
3.12000e+04 7.80000e+01 -2.38407e+00 -2.16364e+00 -2.60451e+00 -2.57664e+00 -2.47566e+00 -2.67763e+00
3.13600e+04 7.80000e+01 -2.38407e+00 -2.16364e+00 -2.60451e+00 -2.57167e+00 -2.47139e+00 -2.67194e+00
3.15200e+04 7.80000e+01 -2.38407e+00 -2.16364e+00 -2.60451e+00 -2.56655e+00 -2.46706e+00 -2.66605e+00
3.16800e+04 7.90000e+01 -2.82065e+00 -2.47198e+00 -3.16931e+00 -2.56130e+00 -2.46266e+00 -2.65993e+00
3.18400e+04 7.90000e+01 -2.82065e+00 -2.47198e+00 -3.16931e+00 -2.55589e+00 -2.45818e+00 -2.65359e+00
3.20000e+04 8.00000e+01 -2.29184e+00 -2.19890e+00 -2.38478e+00 -2.55032e+00 -2.45360e+00 -2.64704e+00
3.21600e+04 8.00000e+01 -2.29184e+00 -2.19890e+00 -2.38478e+00 -2.54461e+00 -2.44894e+00 -2.64027e+00
3.23200e+04 8.00000e+01 -2.29184e+00 -2.19890e+00 -2.38478e+00 -2.53873e+00 -2.44416e+00 -2.63330e+00
3.24800e+04 8.10000e+01 -2.33909e+00 -2.02383e+00 -2.65435e+00 -2.53271e+00 -2.43928e+00 -2.62615e+00
3.26400e+04 8.10000e+01 -2.33909e+00 -2.02383e+00 -2.65435e+00 -2.52655e+00 -2.43430e+00 -2.61881e+00
3.28000e+04 8.20000e+01 -2.02670e+00 -1.85593e+00 -2.19747e+00 -2.52025e+00 -2.42920e+00 -2.61131e+00
3.29600e+04 8.20000e+01 -2.02670e+00 -1.85593e+00 -2.19747e+00 -2.51384e+00 -2.42402e+00 -2.60367e+00
3.31200e+04 8.20000e+01 -2.02670e+00 -1.85593e+00 -2.19747e+00 -2.50732e+00 -2.41873e+00 -2.59591e+00
3.32800e+04 8.30000e+01 -2.12853e+00 -1.84716e+00 -2.40989e+00 -2.50072e+00 -2.41337e+00 -2.58807e+00
3.34400e+04 8.30000e+01 -2.12853e+00 -1.84716e+00 -2.40989e+00 -2.49404e+00 -2.40792e+00 -2.58015e+00
3.36000e+04 8.40000e+01 -2.15330e+00 -1.97754e+00 -2.32906e+00 -2.48732e+00 -2.40243e+00 -2.57221e+00
3.37600e+04 8.40000e+01 -2.15330e+00 -1.97754e+00 -2.32906e+00 -2.48058e+00 -2.39689e+00 -2.56427e+00
3.39200e+04 8.40000e+01 -2.15330e+00 -1.97754e+00 -2.32906e+00 -2.47384e+00 -2.39132e+00 -2.55637e+00
3.40800e+04 8.50000e+01 -2.00232e+00 -1.85898e+00 -2.14566e+00 -2.46714e+00 -2.38575e+00 -2.54854e+00
3.42400e+04 8.50000e+01 -2.00232e+00 -1.85898e+00 -2.14566e+00 -2.46050e+00 -2.38019e+00 -2.54081e+00
3.44000e+04 8.60000e+01 -2.43579e+00 -2.12686e+00 -2.74472e+00 -2.45395e+00 -2.37467e+00 -2.53323e+00
3.45600e+04 8.60000e+01 -2.43579e+00 -2.12686e+00 -2.74472e+00 -2.44752e+00 -2.36921e+00 -2.52582e+00
3.47200e+04 8.60000e+01 -2.43579e+00 -2.12686e+00 -2.74472e+00 -2.44123e+00 -2.36383e+00 -2.51862e+00
3.48800e+04 8.70000e+01 -2.36019e+00 -2.15125e+00 -2.56912e+00 -2.43511e+00 -2.35856e+00 -2.51166e+00
3.50400e+04 8.70000e+01 -2.36019e+00 -2.15125e+00 -2.56912e+00 -2.42919e+00 -2.35342e+00 -2.50496e+00
3.52000e+04 8.80000e+01 -2.21774e+00 -2.01773e+00 -2.41775e+00 -2.42347e+00 -2.34841e+00 -2.49853e+00
3.53600e+04 8.80000e+01 -2.21774e+00 -2.01773e+00 -2.41775e+00 -2.41799e+00 -2.34357e+00 -2.49241e+00
3.55200e+04 8.80000e+01 -2.21774e+00 -2.01773e+00 -2.41775e+00 -2.41275e+00 -2.33892e+00 -2.48659e+00
3.56800e+04 8.90000e+01 -2.33271e+00 -2.00453e+00 -2.66090e+00 -2.40777e+00 -2.33446e+00 -2.48108e+00
3.58400e+04 8.90000e+01 -2.33271e+00 -2.00453e+00 -2.66090e+00 -2.40305e+00 -2.33020e+00 -2.47589e+00
3.60000e+04 9.00000e+01 -2.09612e+00 -1.82122e+00 -2.37101e+00 -2.39858e+00 -2.32616e+00 -2.47100e+00
3.61600e+04 9.00000e+01 -2.09612e+00 -1.82122e+00 -2.37101e+00 -2.39437e+00 -2.32234e+00 -2.46640e+00
3.63200e+04 9.00000e+01 -2.09612e+00 -1.82122e+00 -2.37101e+00 -2.39041e+00 -2.31874e+00 -2.46209e+00
3.64800e+04 9.10000e+01 -2.29644e+00 -2.06994e+00 -2.52293e+00 -2.38668e+00 -2.31535e+00 -2.45802e+00
3.66400e+04 9.10000e+01 -2.29644e+00 -2.06994e+00 -2.52293e+00 -2.38319e+00 -2.31217e+00 -2.45420e+00
3.68000e+04 9.20000e+01 -2.03464e+00 -1.85510e+00 -2.21418e+00 -2.37989e+00 -2.30921e+00 -2.45057e+00
3.69600e+04 9.20000e+01 -2.03464e+00 -1.85510e+00 -2.21418e+00 -2.37679e+00 -2.30644e+00 -2.44714e+00
3.71200e+04 9.20000e+01 -2.03464e+00 -1.85510e+00 -2.21418e+00 -2.37385e+00 -2.30385e+00 -2.44386e+00
3.72800e+04 9.30000e+01 -2.25672e+00 -1.99676e+00 -2.51669e+00 -2.37106e+00 -2.30142e+00 -2.44071e+00
3.74400e+04 9.30000e+01 -2.25672e+00 -1.99676e+00 -2.51669e+00 -2.36840e+00 -2.29915e+00 -2.43765e+00
3.76000e+04 9.40000e+01 -2.36830e+00 -2.12274e+00 -2.61386e+00 -2.36584e+00 -2.29701e+00 -2.43467e+00
3.77600e+04 9.40000e+01 -2.36830e+00 -2.12274e+00 -2.61386e+00 -2.36337e+00 -2.29500e+00 -2.43174e+00
3.79200e+04 9.40000e+01 -2.36830e+00 -2.12274e+00 -2.61386e+00 -2.36096e+00 -2.29307e+00 -2.42885e+00
3.80800e+04 9.50000e+01 -2.22494e+00 -1.95279e+00 -2.49710e+00 -2.35861e+00 -2.29124e+00 -2.42597e+00
3.82400e+04 9.50000e+01 -2.22494e+00 -1.95279e+00 -2.49710e+00 -2.35628e+00 -2.28947e+00 -2.42308e+00
3.84000e+04 9.60000e+01 -2.00768e+00 -1.72598e+00 -2.28938e+00 -2.35397e+00 -2.28776e+00 -2.42018e+00
3.85600e+04 9.60000e+01 -2.00768e+00 -1.72598e+00 -2.28938e+00 -2.35166e+00 -2.28607e+00 -2.41725e+00
3.87200e+04 9.60000e+01 -2.00768e+00 -1.72598e+00 -2.28938e+00 -2.34934e+00 -2.28440e+00 -2.41428e+00
3.88800e+04 9.70000e+01 -2.11819e+00 -1.86678e+00 -2.36960e+00 -2.34701e+00 -2.28274e+00 -2.41127e+00
3.90400e+04 9.70000e+01 -2.11819e+00 -1.86678e+00 -2.36960e+00 -2.34465e+00 -2.28107e+00 -2.40823e+00
3.92000e+04 9.80000e+01 -2.04895e+00 -1.77548e+00 -2.32241e+00 -2.34226e+00 -2.27938e+00 -2.40513e+00
3.93600e+04 9.80000e+01 -2.04895e+00 -1.77548e+00 -2.32241e+00 -2.33983e+00 -2.27766e+00 -2.40200e+00
3.95200e+04 9.80000e+01 -2.04895e+00 -1.77548e+00 -2.32241e+00 -2.33736e+00 -2.27591e+00 -2.39882e+00
3.96800e+04 9.90000e+01 -1.97305e+00 -1.78392e+00 -2.16218e+00 -2.33485e+00 -2.27410e+00 -2.39560e+00
3.98400e+04 9.90000e+01 -1.97305e+00 -1.78392e+00 -2.16218e+00 -2.33230e+00 -2.27224e+00 -2.39236e+00
4.00000e+04 1.00000e+02 -1.91355e+00 -1.57251e+00 -2.25458e+00 -2.32971e+00 -2.27032e+00 -2.38909e+00
4.01600e+04 1.00000e+02 -1.91355e+00 -1.57251e+00 -2.25458e+00 -2.32707e+00 -2.26833e+00 -2.38581e+00
4.03200e+04 1.00000e+02 -1.91355e+00 -1.57251e+00 -2.25458e+00 -2.32440e+00 -2.26627e+00 -2.38253e+00
4.04800e+04 1.01000e+02 -2.02324e+00 -1.59770e+00 -2.44877e+00 -2.32169e+00 -2.26412e+00 -2.37926e+00
4.06400e+04 1.01000e+02 -2.02324e+00 -1.59770e+00 -2.44877e+00 -2.31895e+00 -2.26190e+00 -2.37601e+00
4.08000e+04 1.02000e+02 -2.11236e+00 -1.72000e+00 -2.50472e+00 -2.31618e+00 -2.25958e+00 -2.37278e+00
4.09600e+04 1.02000e+02 -2.11236e+00 -1.72000e+00 -2.50472e+00 -2.31338e+00 -2.25716e+00 -2.36960e+00
4.11200e+04 1.02000e+02 -2.11236e+00 -1.72000e+00 -2.50472e+00 -2.31056e+00 -2.25464e+00 -2.36648e+00
4.12800e+04 1.03000e+02 -2.25086e+00 -2.11711e+00 -2.38460e+00 -2.30772e+00 -2.25201e+00 -2.36343e+00
4.14400e+04 1.03000e+02 -2.25086e+00 -2.11711e+00 -2.38460e+00 -2.30485e+00 -2.24924e+00 -2.36046e+00
4.16000e+04 1.04000e+02 -2.23977e+00 -1.92084e+00 -2.55871e+00 -2.30197e+00 -2.24636e+00 -2.35758e+00
4.17600e+04 1.04000e+02 -2.23977e+00 -1.92084e+00 -2.55871e+00 -2.29907e+00 -2.24333e+00 -2.35480e+00
4.19200e+04 1.04000e+02 -2.23977e+00 -1.92084e+00 -2.55871e+00 -2.29614e+00 -2.24015e+00 -2.35213e+00
4.20800e+04 1.05000e+02 -2.02248e+00 -1.87469e+00 -2.17026e+00 -2.29319e+00 -2.23682e+00 -2.34956e+00
4.22400e+04 1.05000e+02 -2.02248e+00 -1.87469e+00 -2.17026e+00 -2.29021e+00 -2.23332e+00 -2.34710e+00
4.24000e+04 1.06000e+02 -1.90918e+00 -1.76095e+00 -2.05741e+00 -2.28720e+00 -2.22965e+00 -2.34475e+00
4.25600e+04 1.06000e+02 -1.90918e+00 -1.76095e+00 -2.05741e+00 -2.28415e+00 -2.22580e+00 -2.34250e+00
4.27200e+04 1.06000e+02 -1.90918e+00 -1.76095e+00 -2.05741e+00 -2.28105e+00 -2.22176e+00 -2.34035e+00
4.28800e+04 1.07000e+02 -2.23859e+00 -1.85660e+00 -2.62058e+00 -2.27791e+00 -2.21753e+00 -2.33829e+00
4.30400e+04 1.07000e+02 -2.23859e+00 -1.85660e+00 -2.62058e+00 -2.27470e+00 -2.21310e+00 -2.33630e+00
4.32000e+04 1.08000e+02 -2.09271e+00 -1.85950e+00 -2.32593e+00 -2.27143e+00 -2.20847e+00 -2.33438e+00
4.33600e+04 1.08000e+02 -2.09271e+00 -1.85950e+00 -2.32593e+00 -2.26808e+00 -2.20366e+00 -2.33251e+00
4.35200e+04 1.08000e+02 -2.09271e+00 -1.85950e+00 -2.32593e+00 -2.26466e+00 -2.19864e+00 -2.33068e+00
4.36800e+04 1.09000e+02 -2.19362e+00 -2.01332e+00 -2.37392e+00 -2.26115e+00 -2.19344e+00 -2.32887e+00
4.38400e+04 1.09000e+02 -2.19362e+00 -2.01332e+00 -2.37392e+00 -2.25756e+00 -2.18806e+00 -2.32707e+00
4.40000e+04 1.10000e+02 -1.87091e+00 -1.62500e+00 -2.11682e+00 -2.25389e+00 -2.18251e+00 -2.32527e+00
4.41600e+04 1.10000e+02 -1.87091e+00 -1.62500e+00 -2.11682e+00 -2.25012e+00 -2.17679e+00 -2.32345e+00
4.43200e+04 1.10000e+02 -1.87091e+00 -1.62500e+00 -2.11682e+00 -2.24628e+00 -2.17093e+00 -2.32162e+00
4.44800e+04 1.11000e+02 -1.90408e+00 -1.65307e+00 -2.15508e+00 -2.24235e+00 -2.16494e+00 -2.31976e+00
4.46400e+04 1.11000e+02 -1.90408e+00 -1.65307e+00 -2.15508e+00 -2.23835e+00 -2.15883e+00 -2.31787e+00
4.48000e+04 1.12000e+02 -1.66342e+00 -1.43546e+00 -1.89137e+00 -2.23427e+00 -2.15261e+00 -2.31593e+00
4.49600e+04 1.12000e+02 -1.66342e+00 -1.43546e+00 -1.89137e+00 -2.23013e+00 -2.14632e+00 -2.31395e+00
4.51200e+04 1.12000e+02 -1.66342e+00 -1.43546e+00 -1.89137e+00 -2.22594e+00 -2.13995e+00 -2.31193e+00
4.52800e+04 1.13000e+02 -1.74254e+00 -1.53105e+00 -1.95402e+00 -2.22171e+00 -2.13356e+00 -2.30986e+00
4.54400e+04 1.13000e+02 -1.74254e+00 -1.53105e+00 -1.95402e+00 -2.21744e+00 -2.12714e+00 -2.30774e+00
4.56000e+04 1.14000e+02 -1.89181e+00 -1.67332e+00 -2.11030e+00 -2.21315e+00 -2.12071e+00 -2.30559e+00
4.57600e+04 1.14000e+02 -1.89181e+00 -1.67332e+00 -2.11030e+00 -2.20885e+00 -2.11430e+00 -2.30339e+00
4.59200e+04 1.14000e+02 -1.89181e+00 -1.67332e+00 -2.11030e+00 -2.20455e+00 -2.10793e+00 -2.30116e+00
4.60800e+04 1.15000e+02 -1.83406e+00 -1.57985e+00 -2.08826e+00 -2.20026e+00 -2.10162e+00 -2.29890e+00
4.62400e+04 1.15000e+02 -1.83406e+00 -1.57985e+00 -2.08826e+00 -2.19599e+00 -2.09538e+00 -2.29661e+00
4.64000e+04 1.16000e+02 -2.11073e+00 -1.88532e+00 -2.33615e+00 -2.19176e+00 -2.08923e+00 -2.29429e+00
4.65600e+04 1.16000e+02 -2.11073e+00 -1.88532e+00 -2.33615e+00 -2.18757e+00 -2.08319e+00 -2.29195e+00
4.67200e+04 1.16000e+02 -2.11073e+00 -1.88532e+00 -2.33615e+00 -2.18343e+00 -2.07727e+00 -2.28958e+00
4.68800e+04 1.17000e+02 -2.07903e+00 -1.73245e+00 -2.42561e+00 -2.17934e+00 -2.07148e+00 -2.28719e+00
4.70400e+04 1.17000e+02 -2.07903e+00 -1.73245e+00 -2.42561e+00 -2.17530e+00 -2.06583e+00 -2.28478e+00
4.72000e+04 1.18000e+02 -1.70153e+00 -1.47078e+00 -1.93227e+00 -2.17132e+00 -2.06032e+00 -2.28232e+00
4.73600e+04 1.18000e+02 -1.70153e+00 -1.47078e+00 -1.93227e+00 -2.16739e+00 -2.05496e+00 -2.27982e+00
4.75200e+04 1.18000e+02 -1.70153e+00 -1.47078e+00 -1.93227e+00 -2.16352e+00 -2.04975e+00 -2.27728e+00
4.76800e+04 1.19000e+02 -1.73462e+00 -1.50211e+00 -1.96713e+00 -2.15968e+00 -2.04469e+00 -2.27467e+00
4.78400e+04 1.19000e+02 -1.73462e+00 -1.50211e+00 -1.96713e+00 -2.15588e+00 -2.03976e+00 -2.27199e+00
4.80000e+04 1.20000e+02 -1.87444e+00 -1.60008e+00 -2.14881e+00 -2.15209e+00 -2.03497e+00 -2.26921e+00
4.81600e+04 1.20000e+02 -1.87444e+00 -1.60008e+00 -2.14881e+00 -2.14833e+00 -2.03031e+00 -2.26634e+00
4.83200e+04 1.20000e+02 -1.87444e+00 -1.60008e+00 -2.14881e+00 -2.14455e+00 -2.02576e+00 -2.26334e+00
4.84800e+04 1.21000e+02 -1.95534e+00 -1.74217e+00 -2.16851e+00 -2.14076e+00 -2.02131e+00 -2.26021e+00
4.86400e+04 1.21000e+02 -1.95534e+00 -1.74217e+00 -2.16851e+00 -2.13695e+00 -2.01697e+00 -2.25693e+00
4.88000e+04 1.22000e+02 -1.89967e+00 -1.55914e+00 -2.24021e+00 -2.13309e+00 -2.01270e+00 -2.25347e+00
4.89600e+04 1.22000e+02 -1.89967e+00 -1.55914e+00 -2.24021e+00 -2.12917e+00 -2.00849e+00 -2.24984e+00
4.91200e+04 1.22000e+02 -1.89967e+00 -1.55914e+00 -2.24021e+00 -2.12519e+00 -2.00435e+00 -2.24602e+00
4.92800e+04 1.23000e+02 -1.93906e+00 -1.71723e+00 -2.16089e+00 -2.12113e+00 -2.00027e+00 -2.24199e+00
4.94400e+04 1.23000e+02 -1.93906e+00 -1.71723e+00 -2.16089e+00 -2.11699e+00 -1.99622e+00 -2.23775e+00
4.96000e+04 1.24000e+02 -1.83958e+00 -1.65880e+00 -2.02036e+00 -2.11275e+00 -1.99221e+00 -2.23328e+00
4.97600e+04 1.24000e+02 -1.83958e+00 -1.65880e+00 -2.02036e+00 -2.10841e+00 -1.98824e+00 -2.22859e+00
4.99200e+04 1.24000e+02 -1.83958e+00 -1.65880e+00 -2.02036e+00 -2.10398e+00 -1.98429e+00 -2.22367e+00
5.00800e+04 1.25000e+02 -1.61205e+00 -1.40794e+00 -1.81617e+00 -2.09944e+00 -1.98037e+00 -2.21851e+00
5.02400e+04 1.25000e+02 -1.61205e+00 -1.40794e+00 -1.81617e+00 -2.09481e+00 -1.97650e+00 -2.21312e+00
5.04000e+04 1.26000e+02 -1.81664e+00 -1.63890e+00 -1.99438e+00 -2.09007e+00 -1.97265e+00 -2.20749e+00
5.05600e+04 1.26000e+02 -1.81664e+00 -1.63890e+00 -1.99438e+00 -2.08523e+00 -1.96884e+00 -2.20163e+00
5.07200e+04 1.26000e+02 -1.81664e+00 -1.63890e+00 -1.99438e+00 -2.08031e+00 -1.96507e+00 -2.19555e+00
5.08800e+04 1.27000e+02 -1.95826e+00 -1.69004e+00 -2.22648e+00 -2.07530e+00 -1.96135e+00 -2.18924e+00
5.10400e+04 1.27000e+02 -1.95826e+00 -1.69004e+00 -2.22648e+00 -2.07021e+00 -1.95769e+00 -2.18272e+00
5.12000e+04 1.28000e+02 -1.58305e+00 -1.32016e+00 -1.84593e+00 -2.06505e+00 -1.95409e+00 -2.17601e+00
5.13600e+04 1.28000e+02 -1.58305e+00 -1.32016e+00 -1.84593e+00 -2.05983e+00 -1.95055e+00 -2.16910e+00
5.15200e+04 1.28000e+02 -1.58305e+00 -1.32016e+00 -1.84593e+00 -2.05456e+00 -1.94708e+00 -2.16203e+00
5.16800e+04 1.29000e+02 -1.80423e+00 -1.61953e+00 -1.98892e+00 -2.04924e+00 -1.94369e+00 -2.15480e+00
5.18400e+04 1.29000e+02 -1.80423e+00 -1.61953e+00 -1.98892e+00 -2.04390e+00 -1.94038e+00 -2.14742e+00
5.20000e+04 1.30000e+02 -1.61624e+00 -1.40293e+00 -1.82956e+00 -2.03855e+00 -1.93716e+00 -2.13993e+00
5.21600e+04 1.30000e+02 -1.61624e+00 -1.40293e+00 -1.82956e+00 -2.03318e+00 -1.93401e+00 -2.13235e+00
5.23200e+04 1.30000e+02 -1.61624e+00 -1.40293e+00 -1.82956e+00 -2.02782e+00 -1.93096e+00 -2.12468e+00
5.24800e+04 1.31000e+02 -1.78533e+00 -1.44216e+00 -2.12851e+00 -2.02247e+00 -1.92799e+00 -2.11695e+00
5.26400e+04 1.31000e+02 -1.78533e+00 -1.44216e+00 -2.12851e+00 -2.01715e+00 -1.92510e+00 -2.10919e+00
5.28000e+04 1.32000e+02 -1.77130e+00 -1.51867e+00 -2.02393e+00 -2.01185e+00 -1.92229e+00 -2.10141e+00
5.29600e+04 1.32000e+02 -1.77130e+00 -1.51867e+00 -2.02393e+00 -2.00659e+00 -1.91955e+00 -2.09364e+00
5.31200e+04 1.32000e+02 -1.77130e+00 -1.51867e+00 -2.02393e+00 -2.00138e+00 -1.91688e+00 -2.08588e+00
5.32800e+04 1.33000e+02 -1.80761e+00 -1.72998e+00 -1.88524e+00 -1.99622e+00 -1.91428e+00 -2.07816e+00
5.34400e+04 1.33000e+02 -1.80761e+00 -1.72998e+00 -1.88524e+00 -1.99111e+00 -1.91172e+00 -2.07050e+00
5.36000e+04 1.34000e+02 -1.65501e+00 -1.52229e+00 -1.78773e+00 -1.98606e+00 -1.90922e+00 -2.06290e+00
5.37600e+04 1.34000e+02 -1.65501e+00 -1.52229e+00 -1.78773e+00 -1.98107e+00 -1.90674e+00 -2.05539e+00
5.39200e+04 1.34000e+02 -1.65501e+00 -1.52229e+00 -1.78773e+00 -1.97613e+00 -1.90429e+00 -2.04797e+00
5.40800e+04 1.35000e+02 -1.87520e+00 -1.55280e+00 -2.19759e+00 -1.97126e+00 -1.90185e+00 -2.04067e+00
5.42400e+04 1.35000e+02 -1.87520e+00 -1.55280e+00 -2.19759e+00 -1.96644e+00 -1.89940e+00 -2.03348e+00
5.44000e+04 1.36000e+02 -1.61772e+00 -1.41450e+00 -1.82094e+00 -1.96168e+00 -1.89693e+00 -2.02642e+00
5.45600e+04 1.36000e+02 -1.61772e+00 -1.41450e+00 -1.82094e+00 -1.95697e+00 -1.89444e+00 -2.01950e+00
5.47200e+04 1.36000e+02 -1.61772e+00 -1.41450e+00 -1.82094e+00 -1.95231e+00 -1.89190e+00 -2.01273e+00
5.48800e+04 1.37000e+02 -1.70815e+00 -1.46713e+00 -1.94916e+00 -1.94769e+00 -1.88929e+00 -2.00610e+00
5.50400e+04 1.37000e+02 -1.70815e+00 -1.46713e+00 -1.94916e+00 -1.94312e+00 -1.88661e+00 -1.99963e+00
5.52000e+04 1.38000e+02 -1.71400e+00 -1.27073e+00 -2.15728e+00 -1.93858e+00 -1.88384e+00 -1.99332e+00
5.53600e+04 1.38000e+02 -1.71400e+00 -1.27073e+00 -2.15728e+00 -1.93407e+00 -1.88096e+00 -1.98717e+00
5.55200e+04 1.38000e+02 -1.71400e+00 -1.27073e+00 -2.15728e+00 -1.92958e+00 -1.87797e+00 -1.98119e+00
5.56800e+04 1.39000e+02 -1.68826e+00 -1.54654e+00 -1.82997e+00 -1.92512e+00 -1.87487e+00 -1.97538e+00
5.58400e+04 1.39000e+02 -1.68826e+00 -1.54654e+00 -1.82997e+00 -1.92068e+00 -1.87162e+00 -1.96973e+00
5.60000e+04 1.40000e+02 -2.07343e+00 -1.89302e+00 -2.25385e+00 -1.91625e+00 -1.86825e+00 -1.96425e+00
5.61600e+04 1.40000e+02 -2.07343e+00 -1.89302e+00 -2.25385e+00 -1.91184e+00 -1.86474e+00 -1.95893e+00
5.63200e+04 1.40000e+02 -2.07343e+00 -1.89302e+00 -2.25385e+00 -1.90744e+00 -1.86109e+00 -1.95378e+00
5.64800e+04 1.41000e+02 -1.90514e+00 -1.66283e+00 -2.14746e+00 -1.90305e+00 -1.85731e+00 -1.94878e+00
5.66400e+04 1.41000e+02 -1.90514e+00 -1.66283e+00 -2.14746e+00 -1.89867e+00 -1.85339e+00 -1.94394e+00
5.68000e+04 1.42000e+02 -1.65599e+00 -1.30462e+00 -2.00737e+00 -1.89430e+00 -1.84935e+00 -1.93925e+00
5.69600e+04 1.42000e+02 -1.65599e+00 -1.30462e+00 -2.00737e+00 -1.88994e+00 -1.84518e+00 -1.93471e+00
5.71200e+04 1.42000e+02 -1.65599e+00 -1.30462e+00 -2.00737e+00 -1.88560e+00 -1.84089e+00 -1.93032e+00
5.72800e+04 1.43000e+02 -1.72160e+00 -1.60470e+00 -1.83849e+00 -1.88127e+00 -1.83648e+00 -1.92607e+00
5.74400e+04 1.43000e+02 -1.72160e+00 -1.60470e+00 -1.83849e+00 -1.87697e+00 -1.83195e+00 -1.92198e+00
5.76000e+04 1.44000e+02 -1.59737e+00 -1.38687e+00 -1.80787e+00 -1.87268e+00 -1.82731e+00 -1.91804e+00
5.77600e+04 1.44000e+02 -1.59737e+00 -1.38687e+00 -1.80787e+00 -1.86841e+00 -1.82257e+00 -1.91425e+00
5.79200e+04 1.44000e+02 -1.59737e+00 -1.38687e+00 -1.80787e+00 -1.86418e+00 -1.81772e+00 -1.91063e+00
5.80800e+04 1.45000e+02 -1.48928e+00 -1.33083e+00 -1.64773e+00 -1.85997e+00 -1.81277e+00 -1.90717e+00
5.82400e+04 1.45000e+02 -1.48928e+00 -1.33083e+00 -1.64773e+00 -1.85580e+00 -1.80771e+00 -1.90389e+00
5.84000e+04 1.46000e+02 -1.63967e+00 -1.40269e+00 -1.87665e+00 -1.85168e+00 -1.80256e+00 -1.90079e+00
5.85600e+04 1.46000e+02 -1.63967e+00 -1.40269e+00 -1.87665e+00 -1.84760e+00 -1.79731e+00 -1.89788e+00
5.87200e+04 1.46000e+02 -1.63967e+00 -1.40269e+00 -1.87665e+00 -1.84358e+00 -1.79199e+00 -1.89516e+00
5.88800e+04 1.47000e+02 -1.65666e+00 -1.46792e+00 -1.84540e+00 -1.83962e+00 -1.78659e+00 -1.89264e+00
5.90400e+04 1.47000e+02 -1.65666e+00 -1.46792e+00 -1.84540e+00 -1.83573e+00 -1.78114e+00 -1.89033e+00
5.92000e+04 1.48000e+02 -1.74599e+00 -1.47598e+00 -2.01599e+00 -1.83193e+00 -1.77564e+00 -1.88822e+00
5.93600e+04 1.48000e+02 -1.74599e+00 -1.47598e+00 -2.01599e+00 -1.82821e+00 -1.77011e+00 -1.88631e+00
5.95200e+04 1.48000e+02 -1.74599e+00 -1.47598e+00 -2.01599e+00 -1.82458e+00 -1.76456e+00 -1.88460e+00
5.96800e+04 1.49000e+02 -1.45656e+00 -1.29536e+00 -1.61776e+00 -1.82106e+00 -1.75902e+00 -1.88310e+00
5.98400e+04 1.49000e+02 -1.45656e+00 -1.29536e+00 -1.61776e+00 -1.81764e+00 -1.75350e+00 -1.88178e+00
6.00000e+04 1.50000e+02 -1.77179e+00 -1.42475e+00 -2.11884e+00 -1.81434e+00 -1.74801e+00 -1.88066e+00
6.01600e+04 1.50000e+02 -1.77179e+00 -1.42475e+00 -2.11884e+00 -1.81115e+00 -1.74259e+00 -1.87971e+00
6.03200e+04 1.50000e+02 -1.77179e+00 -1.42475e+00 -2.11884e+00 -1.80807e+00 -1.73722e+00 -1.87893e+00
6.04800e+04 1.51000e+02 -1.66889e+00 -1.42122e+00 -1.91656e+00 -1.80512e+00 -1.73193e+00 -1.87830e+00
6.06400e+04 1.51000e+02 -1.66889e+00 -1.42122e+00 -1.91656e+00 -1.80227e+00 -1.72674e+00 -1.87781e+00
6.08000e+04 1.52000e+02 -1.55604e+00 -1.44089e+00 -1.67118e+00 -1.79954e+00 -1.72166e+00 -1.87742e+00
6.09600e+04 1.52000e+02 -1.55604e+00 -1.44089e+00 -1.67118e+00 -1.79691e+00 -1.71668e+00 -1.87715e+00
6.11200e+04 1.52000e+02 -1.55604e+00 -1.44089e+00 -1.67118e+00 -1.79438e+00 -1.71182e+00 -1.87695e+00
6.12800e+04 1.53000e+02 -1.66356e+00 -1.46914e+00 -1.85799e+00 -1.79194e+00 -1.70707e+00 -1.87681e+00
6.14400e+04 1.53000e+02 -1.66356e+00 -1.46914e+00 -1.85799e+00 -1.78958e+00 -1.70246e+00 -1.87671e+00
6.16000e+04 1.54000e+02 -1.72737e+00 -1.49309e+00 -1.96166e+00 -1.78729e+00 -1.69796e+00 -1.87662e+00
6.17600e+04 1.54000e+02 -1.72737e+00 -1.49309e+00 -1.96166e+00 -1.78505e+00 -1.69358e+00 -1.87652e+00
6.19200e+04 1.54000e+02 -1.72737e+00 -1.49309e+00 -1.96166e+00 -1.78286e+00 -1.68932e+00 -1.87639e+00
6.20800e+04 1.55000e+02 -1.46924e+00 -1.36593e+00 -1.57254e+00 -1.78070e+00 -1.68518e+00 -1.87621e+00
6.22400e+04 1.55000e+02 -1.46924e+00 -1.36593e+00 -1.57254e+00 -1.77856e+00 -1.68115e+00 -1.87596e+00
6.24000e+04 1.56000e+02 -1.70741e+00 -1.53097e+00 -1.88385e+00 -1.77642e+00 -1.67723e+00 -1.87562e+00
6.25600e+04 1.56000e+02 -1.70741e+00 -1.53097e+00 -1.88385e+00 -1.77429e+00 -1.67341e+00 -1.87517e+00
6.27200e+04 1.56000e+02 -1.70741e+00 -1.53097e+00 -1.88385e+00 -1.77214e+00 -1.66968e+00 -1.87460e+00
6.28800e+04 1.57000e+02 -1.72387e+00 -1.48254e+00 -1.96520e+00 -1.76996e+00 -1.66604e+00 -1.87388e+00
6.30400e+04 1.57000e+02 -1.72387e+00 -1.48254e+00 -1.96520e+00 -1.76776e+00 -1.66249e+00 -1.87303e+00
6.32000e+04 1.58000e+02 -1.61697e+00 -1.36028e+00 -1.87367e+00 -1.76551e+00 -1.65901e+00 -1.87201e+00
6.33600e+04 1.58000e+02 -1.61697e+00 -1.36028e+00 -1.87367e+00 -1.76322e+00 -1.65561e+00 -1.87083e+00
6.35200e+04 1.58000e+02 -1.61697e+00 -1.36028e+00 -1.87367e+00 -1.76088e+00 -1.65227e+00 -1.86948e+00
6.36800e+04 1.59000e+02 -1.66107e+00 -1.46847e+00 -1.85367e+00 -1.75848e+00 -1.64900e+00 -1.86796e+00
6.38400e+04 1.59000e+02 -1.66107e+00 -1.46847e+00 -1.85367e+00 -1.75603e+00 -1.64579e+00 -1.86626e+00
6.40000e+04 1.60000e+02 -1.44599e+00 -1.21773e+00 -1.67425e+00 -1.75352e+00 -1.64263e+00 -1.86440e+00
6.41600e+04 1.60000e+02 -1.44599e+00 -1.21773e+00 -1.67425e+00 -1.75096e+00 -1.63954e+00 -1.86237e+00
6.43200e+04 1.60000e+02 -1.44599e+00 -1.21773e+00 -1.67425e+00 -1.74834e+00 -1.63649e+00 -1.86018e+00
6.44800e+04 1.61000e+02 -1.29653e+00 -1.17326e+00 -1.41981e+00 -1.74567e+00 -1.63350e+00 -1.85783e+00
6.46400e+04 1.61000e+02 -1.29653e+00 -1.17326e+00 -1.41981e+00 -1.74294e+00 -1.63056e+00 -1.85533e+00
6.48000e+04 1.62000e+02 -1.47637e+00 -1.21164e+00 -1.74111e+00 -1.74018e+00 -1.62766e+00 -1.85270e+00
6.49600e+04 1.62000e+02 -1.47637e+00 -1.21164e+00 -1.74111e+00 -1.73737e+00 -1.62481e+00 -1.84993e+00
6.51200e+04 1.62000e+02 -1.47637e+00 -1.21164e+00 -1.74111e+00 -1.73454e+00 -1.62202e+00 -1.84705e+00
6.52800e+04 1.63000e+02 -1.61885e+00 -1.39723e+00 -1.84047e+00 -1.73167e+00 -1.61927e+00 -1.84407e+00
6.54400e+04 1.63000e+02 -1.61885e+00 -1.39723e+00 -1.84047e+00 -1.72878e+00 -1.61657e+00 -1.84099e+00
6.56000e+04 1.64000e+02 -1.51984e+00 -1.44952e+00 -1.59015e+00 -1.72588e+00 -1.61392e+00 -1.83784e+00
6.57600e+04 1.64000e+02 -1.51984e+00 -1.44952e+00 -1.59015e+00 -1.72297e+00 -1.61133e+00 -1.83461e+00
6.59200e+04 1.64000e+02 -1.51984e+00 -1.44952e+00 -1.59015e+00 -1.72006e+00 -1.60878e+00 -1.83134e+00
6.60800e+04 1.65000e+02 -1.54205e+00 -1.42438e+00 -1.65972e+00 -1.71715e+00 -1.60628e+00 -1.82803e+00
6.62400e+04 1.65000e+02 -1.54205e+00 -1.42438e+00 -1.65972e+00 -1.71426e+00 -1.60383e+00 -1.82469e+00
6.64000e+04 1.66000e+02 -1.38001e+00 -1.22238e+00 -1.53765e+00 -1.71138e+00 -1.60143e+00 -1.82134e+00
6.65600e+04 1.66000e+02 -1.38001e+00 -1.22238e+00 -1.53765e+00 -1.70852e+00 -1.59906e+00 -1.81798e+00
6.67200e+04 1.66000e+02 -1.38001e+00 -1.22238e+00 -1.53765e+00 -1.70568e+00 -1.59674e+00 -1.81462e+00
6.68800e+04 1.67000e+02 -1.41852e+00 -1.29106e+00 -1.54599e+00 -1.70286e+00 -1.59445e+00 -1.81128e+00
6.70400e+04 1.67000e+02 -1.41852e+00 -1.29106e+00 -1.54599e+00 -1.70007e+00 -1.59219e+00 -1.80796e+00
6.72000e+04 1.68000e+02 -1.40165e+00 -1.22396e+00 -1.57933e+00 -1.69730e+00 -1.58995e+00 -1.80465e+00
6.73600e+04 1.68000e+02 -1.40165e+00 -1.22396e+00 -1.57933e+00 -1.69454e+00 -1.58772e+00 -1.80136e+00
6.75200e+04 1.68000e+02 -1.40165e+00 -1.22396e+00 -1.57933e+00 -1.69180e+00 -1.58550e+00 -1.79810e+00
6.76800e+04 1.69000e+02 -1.55296e+00 -1.36065e+00 -1.74527e+00 -1.68907e+00 -1.58329e+00 -1.79485e+00
6.78400e+04 1.69000e+02 -1.55296e+00 -1.36065e+00 -1.74527e+00 -1.68634e+00 -1.58107e+00 -1.79161e+00
6.80000e+04 1.70000e+02 -1.42021e+00 -1.23505e+00 -1.60536e+00 -1.68360e+00 -1.57884e+00 -1.78836e+00
6.81600e+04 1.70000e+02 -1.42021e+00 -1.23505e+00 -1.60536e+00 -1.68086e+00 -1.57659e+00 -1.78513e+00
6.83200e+04 1.70000e+02 -1.42021e+00 -1.23505e+00 -1.60536e+00 -1.67810e+00 -1.57432e+00 -1.78187e+00
6.84800e+04 1.71000e+02 -1.37039e+00 -1.18669e+00 -1.55409e+00 -1.67531e+00 -1.57203e+00 -1.77860e+00
6.86400e+04 1.71000e+02 -1.37039e+00 -1.18669e+00 -1.55409e+00 -1.67249e+00 -1.56971e+00 -1.77528e+00
6.88000e+04 1.72000e+02 -1.52089e+00 -1.34139e+00 -1.70039e+00 -1.66964e+00 -1.56736e+00 -1.77192e+00
6.89600e+04 1.72000e+02 -1.52089e+00 -1.34139e+00 -1.70039e+00 -1.66674e+00 -1.56497e+00 -1.76851e+00
6.91200e+04 1.72000e+02 -1.52089e+00 -1.34139e+00 -1.70039e+00 -1.66379e+00 -1.56256e+00 -1.76501e+00
6.92800e+04 1.73000e+02 -1.53563e+00 -1.36318e+00 -1.70807e+00 -1.66078e+00 -1.56011e+00 -1.76144e+00
6.94400e+04 1.73000e+02 -1.53563e+00 -1.36318e+00 -1.70807e+00 -1.65771e+00 -1.55763e+00 -1.75778e+00
6.96000e+04 1.74000e+02 -1.57461e+00 -1.34729e+00 -1.80194e+00 -1.65457e+00 -1.55512e+00 -1.75401e+00
6.97600e+04 1.74000e+02 -1.57461e+00 -1.34729e+00 -1.80194e+00 -1.65136e+00 -1.55258e+00 -1.75014e+00
6.99200e+04 1.74000e+02 -1.57461e+00 -1.34729e+00 -1.80194e+00 -1.64807e+00 -1.55000e+00 -1.74614e+00
7.00800e+04 1.75000e+02 -1.36616e+00 -1.24020e+00 -1.49212e+00 -1.64471e+00 -1.54740e+00 -1.74202e+00
7.02400e+04 1.75000e+02 -1.36616e+00 -1.24020e+00 -1.49212e+00 -1.64128e+00 -1.54478e+00 -1.73777e+00
7.04000e+04 1.76000e+02 -1.36251e+00 -1.12455e+00 -1.60046e+00 -1.63776e+00 -1.54213e+00 -1.73339e+00
7.05600e+04 1.76000e+02 -1.36251e+00 -1.12455e+00 -1.60046e+00 -1.63417e+00 -1.53945e+00 -1.72888e+00
7.07200e+04 1.76000e+02 -1.36251e+00 -1.12455e+00 -1.60046e+00 -1.63050e+00 -1.53675e+00 -1.72424e+00
7.08800e+04 1.77000e+02 -1.40072e+00 -1.24646e+00 -1.55499e+00 -1.62675e+00 -1.53403e+00 -1.71948e+00
7.10400e+04 1.77000e+02 -1.40072e+00 -1.24646e+00 -1.55499e+00 -1.62293e+00 -1.53127e+00 -1.71459e+00
7.12000e+04 1.78000e+02 -1.51902e+00 -1.26563e+00 -1.77241e+00 -1.61905e+00 -1.52850e+00 -1.70959e+00
7.13600e+04 1.78000e+02 -1.51902e+00 -1.26563e+00 -1.77241e+00 -1.61510e+00 -1.52570e+00 -1.70449e+00
7.15200e+04 1.78000e+02 -1.51902e+00 -1.26563e+00 -1.77241e+00 -1.61109e+00 -1.52287e+00 -1.69931e+00
7.16800e+04 1.79000e+02 -1.30276e+00 -1.16718e+00 -1.43833e+00 -1.60703e+00 -1.52002e+00 -1.69404e+00
7.18400e+04 1.79000e+02 -1.30276e+00 -1.16718e+00 -1.43833e+00 -1.60293e+00 -1.51714e+00 -1.68872e+00
7.20000e+04 1.80000e+02 -1.41567e+00 -1.22720e+00 -1.60415e+00 -1.59879e+00 -1.51423e+00 -1.68335e+00
7.21600e+04 1.80000e+02 -1.41567e+00 -1.22720e+00 -1.60415e+00 -1.59462e+00 -1.51129e+00 -1.67795e+00
7.23200e+04 1.80000e+02 -1.41567e+00 -1.22720e+00 -1.60415e+00 -1.59044e+00 -1.50833e+00 -1.67254e+00
7.24800e+04 1.81000e+02 -1.27328e+00 -1.18141e+00 -1.36515e+00 -1.58624e+00 -1.50535e+00 -1.66713e+00
7.26400e+04 1.81000e+02 -1.27328e+00 -1.18141e+00 -1.36515e+00 -1.58204e+00 -1.50234e+00 -1.66175e+00
7.28000e+04 1.82000e+02 -1.40144e+00 -1.26729e+00 -1.53559e+00 -1.57786e+00 -1.49931e+00 -1.65642e+00
7.29600e+04 1.82000e+02 -1.40144e+00 -1.26729e+00 -1.53559e+00 -1.57369e+00 -1.49626e+00 -1.65113e+00
7.31200e+04 1.82000e+02 -1.40144e+00 -1.26729e+00 -1.53559e+00 -1.56955e+00 -1.49320e+00 -1.64590e+00
7.32800e+04 1.83000e+02 -1.43253e+00 -1.32115e+00 -1.54392e+00 -1.56544e+00 -1.49012e+00 -1.64076e+00
7.34400e+04 1.83000e+02 -1.43253e+00 -1.32115e+00 -1.54392e+00 -1.56138e+00 -1.48705e+00 -1.63570e+00
7.36000e+04 1.84000e+02 -1.23989e+00 -1.06217e+00 -1.41761e+00 -1.55736e+00 -1.48398e+00 -1.63073e+00
7.37600e+04 1.84000e+02 -1.23989e+00 -1.06217e+00 -1.41761e+00 -1.55339e+00 -1.48091e+00 -1.62587e+00
7.39200e+04 1.84000e+02 -1.23989e+00 -1.06217e+00 -1.41761e+00 -1.54948e+00 -1.47784e+00 -1.62112e+00
7.40800e+04 1.85000e+02 -1.51258e+00 -1.26386e+00 -1.76131e+00 -1.54564e+00 -1.47480e+00 -1.61648e+00
7.42400e+04 1.85000e+02 -1.51258e+00 -1.26386e+00 -1.76131e+00 -1.54186e+00 -1.47176e+00 -1.61195e+00
7.44000e+04 1.86000e+02 -1.59475e+00 -1.34989e+00 -1.83961e+00 -1.53814e+00 -1.46875e+00 -1.60753e+00
7.45600e+04 1.86000e+02 -1.59475e+00 -1.34989e+00 -1.83961e+00 -1.53449e+00 -1.46576e+00 -1.60322e+00
7.47200e+04 1.86000e+02 -1.59475e+00 -1.34989e+00 -1.83961e+00 -1.53091e+00 -1.46280e+00 -1.59901e+00
7.48800e+04 1.87000e+02 -1.53116e+00 -1.30692e+00 -1.75541e+00 -1.52739e+00 -1.45986e+00 -1.59492e+00
7.50400e+04 1.87000e+02 -1.53116e+00 -1.30692e+00 -1.75541e+00 -1.52393e+00 -1.45695e+00 -1.59091e+00
7.52000e+04 1.88000e+02 -1.27443e+00 -1.17308e+00 -1.37578e+00 -1.52053e+00 -1.45407e+00 -1.58700e+00
7.53600e+04 1.88000e+02 -1.27443e+00 -1.17308e+00 -1.37578e+00 -1.51719e+00 -1.45122e+00 -1.58316e+00
7.55200e+04 1.88000e+02 -1.27443e+00 -1.17308e+00 -1.37578e+00 -1.51390e+00 -1.44840e+00 -1.57940e+00
7.56800e+04 1.89000e+02 -1.37576e+00 -1.15797e+00 -1.59355e+00 -1.51066e+00 -1.44562e+00 -1.57571e+00
7.58400e+04 1.89000e+02 -1.37576e+00 -1.15797e+00 -1.59355e+00 -1.50746e+00 -1.44286e+00 -1.57207e+00
7.60000e+04 1.90000e+02 -1.37920e+00 -1.17085e+00 -1.58756e+00 -1.50431e+00 -1.44014e+00 -1.56847e+00
7.61600e+04 1.90000e+02 -1.37920e+00 -1.17085e+00 -1.58756e+00 -1.50118e+00 -1.43746e+00 -1.56491e+00
7.63200e+04 1.90000e+02 -1.37920e+00 -1.17085e+00 -1.58756e+00 -1.49809e+00 -1.43481e+00 -1.56137e+00
7.64800e+04 1.91000e+02 -1.42917e+00 -1.26906e+00 -1.58929e+00 -1.49503e+00 -1.43221e+00 -1.55785e+00
7.66400e+04 1.91000e+02 -1.42917e+00 -1.26906e+00 -1.58929e+00 -1.49200e+00 -1.42965e+00 -1.55434e+00
7.68000e+04 1.92000e+02 -1.23921e+00 -1.09469e+00 -1.38372e+00 -1.48899e+00 -1.42715e+00 -1.55083e+00
7.69600e+04 1.92000e+02 -1.23921e+00 -1.09469e+00 -1.38372e+00 -1.48601e+00 -1.42469e+00 -1.54732e+00
7.71200e+04 1.92000e+02 -1.23921e+00 -1.09469e+00 -1.38372e+00 -1.48306e+00 -1.42231e+00 -1.54381e+00
7.72800e+04 1.93000e+02 -1.29169e+00 -1.20834e+00 -1.37504e+00 -1.48014e+00 -1.41999e+00 -1.54028e+00
7.74400e+04 1.93000e+02 -1.29169e+00 -1.20834e+00 -1.37504e+00 -1.47725e+00 -1.41775e+00 -1.53674e+00
7.76000e+04 1.94000e+02 -1.33445e+00 -1.10455e+00 -1.56435e+00 -1.47440e+00 -1.41559e+00 -1.53321e+00
7.77600e+04 1.94000e+02 -1.33445e+00 -1.10455e+00 -1.56435e+00 -1.47158e+00 -1.41351e+00 -1.52966e+00
7.79200e+04 1.94000e+02 -1.33445e+00 -1.10455e+00 -1.56435e+00 -1.46882e+00 -1.41152e+00 -1.52612e+00
7.80800e+04 1.95000e+02 -1.22090e+00 -1.09709e+00 -1.34471e+00 -1.46610e+00 -1.40963e+00 -1.52257e+00
7.82400e+04 1.95000e+02 -1.22090e+00 -1.09709e+00 -1.34471e+00 -1.46345e+00 -1.40784e+00 -1.51905e+00
7.84000e+04 1.96000e+02 -1.24505e+00 -1.06628e+00 -1.42382e+00 -1.46085e+00 -1.40616e+00 -1.51554e+00
7.85600e+04 1.96000e+02 -1.24505e+00 -1.06628e+00 -1.42382e+00 -1.45832e+00 -1.40457e+00 -1.51206e+00
7.87200e+04 1.96000e+02 -1.24505e+00 -1.06628e+00 -1.42382e+00 -1.45586e+00 -1.40310e+00 -1.50862e+00
7.88800e+04 1.97000e+02 -1.32863e+00 -1.04131e+00 -1.61595e+00 -1.45346e+00 -1.40172e+00 -1.50521e+00
7.90400e+04 1.97000e+02 -1.32863e+00 -1.04131e+00 -1.61595e+00 -1.45115e+00 -1.40045e+00 -1.50185e+00
7.92000e+04 1.98000e+02 -1.29690e+00 -1.11389e+00 -1.47990e+00 -1.44890e+00 -1.39927e+00 -1.49854e+00
7.93600e+04 1.98000e+02 -1.29690e+00 -1.11389e+00 -1.47990e+00 -1.44674e+00 -1.39818e+00 -1.49529e+00
7.95200e+04 1.98000e+02 -1.29690e+00 -1.11389e+00 -1.47990e+00 -1.44464e+00 -1.39718e+00 -1.49211e+00
7.96800e+04 1.99000e+02 -1.36622e+00 -1.27502e+00 -1.45742e+00 -1.44262e+00 -1.39625e+00 -1.48899e+00
7.98400e+04 1.99000e+02 -1.36622e+00 -1.27502e+00 -1.45742e+00 -1.44067e+00 -1.39539e+00 -1.48595e+00
8.00000e+04 2.00000e+02 -1.26058e+00 -1.09754e+00 -1.42362e+00 -1.43877e+00 -1.39457e+00 -1.48298e+00
8.01600e+04 2.00000e+02 -1.26058e+00 -1.09754e+00 -1.42362e+00 -1.43694e+00 -1.39379e+00 -1.48008e+00
8.03200e+04 2.00000e+02 -1.26058e+00 -1.09754e+00 -1.42362e+00 -1.43515e+00 -1.39304e+00 -1.47726e+00
8.04800e+04 2.01000e+02 -1.40628e+00 -1.16685e+00 -1.64571e+00 -1.43340e+00 -1.39230e+00 -1.47450e+00
8.06400e+04 2.01000e+02 -1.40628e+00 -1.16685e+00 -1.64571e+00 -1.43169e+00 -1.39156e+00 -1.47182e+00
8.08000e+04 2.02000e+02 -1.35836e+00 -1.17695e+00 -1.53976e+00 -1.43000e+00 -1.39079e+00 -1.46920e+00
8.09600e+04 2.02000e+02 -1.35836e+00 -1.17695e+00 -1.53976e+00 -1.42832e+00 -1.38999e+00 -1.46665e+00
8.11200e+04 2.02000e+02 -1.35836e+00 -1.17695e+00 -1.53976e+00 -1.42664e+00 -1.38913e+00 -1.46416e+00
8.12800e+04 2.03000e+02 -1.23637e+00 -1.09700e+00 -1.37574e+00 -1.42496e+00 -1.38819e+00 -1.46173e+00
8.14400e+04 2.03000e+02 -1.23637e+00 -1.09700e+00 -1.37574e+00 -1.42326e+00 -1.38716e+00 -1.45936e+00
8.16000e+04 2.04000e+02 -1.22682e+00 -1.06220e+00 -1.39145e+00 -1.42153e+00 -1.38602e+00 -1.45704e+00
8.17600e+04 2.04000e+02 -1.22682e+00 -1.06220e+00 -1.39145e+00 -1.41978e+00 -1.38476e+00 -1.45479e+00
8.19200e+04 2.04000e+02 -1.22682e+00 -1.06220e+00 -1.39145e+00 -1.41797e+00 -1.38336e+00 -1.45258e+00
8.20800e+04 2.05000e+02 -1.22881e+00 -1.06882e+00 -1.38881e+00 -1.41612e+00 -1.38180e+00 -1.45044e+00
8.22400e+04 2.05000e+02 -1.22881e+00 -1.06882e+00 -1.38881e+00 -1.41421e+00 -1.38007e+00 -1.44836e+00
8.24000e+04 2.06000e+02 -1.29775e+00 -1.19298e+00 -1.40252e+00 -1.41225e+00 -1.37817e+00 -1.44633e+00
8.25600e+04 2.06000e+02 -1.29775e+00 -1.19298e+00 -1.40252e+00 -1.41023e+00 -1.37608e+00 -1.44438e+00
8.27200e+04 2.06000e+02 -1.29775e+00 -1.19298e+00 -1.40252e+00 -1.40815e+00 -1.37381e+00 -1.44248e+00
8.28800e+04 2.07000e+02 -1.36849e+00 -1.24875e+00 -1.48823e+00 -1.40599e+00 -1.37134e+00 -1.44065e+00
8.30400e+04 2.07000e+02 -1.36849e+00 -1.24875e+00 -1.48823e+00 -1.40378e+00 -1.36868e+00 -1.43889e+00
8.32000e+04 2.08000e+02 -1.24906e+00 -1.12777e+00 -1.37036e+00 -1.40151e+00 -1.36583e+00 -1.43720e+00
8.33600e+04 2.08000e+02 -1.24906e+00 -1.12777e+00 -1.37036e+00 -1.39919e+00 -1.36280e+00 -1.43558e+00
8.35200e+04 2.08000e+02 -1.24906e+00 -1.12777e+00 -1.37036e+00 -1.39681e+00 -1.35960e+00 -1.43402e+00
8.36800e+04 2.09000e+02 -1.18306e+00 -1.05153e+00 -1.31460e+00 -1.39439e+00 -1.35625e+00 -1.43253e+00
8.38400e+04 2.09000e+02 -1.18306e+00 -1.05153e+00 -1.31460e+00 -1.39193e+00 -1.35275e+00 -1.43111e+00
8.40000e+04 2.10000e+02 -1.19742e+00 -1.09539e+00 -1.29944e+00 -1.38943e+00 -1.34911e+00 -1.42974e+00
8.41600e+04 2.10000e+02 -1.19742e+00 -1.09539e+00 -1.29944e+00 -1.38690e+00 -1.34536e+00 -1.42844e+00
8.43200e+04 2.10000e+02 -1.19742e+00 -1.09539e+00 -1.29944e+00 -1.38435e+00 -1.34152e+00 -1.42719e+00
8.44800e+04 2.11000e+02 -1.09411e+00 -1.01077e+00 -1.17745e+00 -1.38179e+00 -1.33759e+00 -1.42599e+00
8.46400e+04 2.11000e+02 -1.09411e+00 -1.01077e+00 -1.17745e+00 -1.37921e+00 -1.33359e+00 -1.42484e+00
8.48000e+04 2.12000e+02 -1.22611e+00 -1.10134e+00 -1.35089e+00 -1.37664e+00 -1.32955e+00 -1.42372e+00
8.49600e+04 2.12000e+02 -1.22611e+00 -1.10134e+00 -1.35089e+00 -1.37406e+00 -1.32547e+00 -1.42264e+00
8.51200e+04 2.12000e+02 -1.22611e+00 -1.10134e+00 -1.35089e+00 -1.37149e+00 -1.32138e+00 -1.42159e+00
8.52800e+04 2.13000e+02 -1.14372e+00 -9.73364e-01 -1.31408e+00 -1.36892e+00 -1.31730e+00 -1.42055e+00
8.54400e+04 2.13000e+02 -1.14372e+00 -9.73364e-01 -1.31408e+00 -1.36638e+00 -1.31322e+00 -1.41953e+00
8.56000e+04 2.14000e+02 -1.27558e+00 -1.06815e+00 -1.48301e+00 -1.36385e+00 -1.30919e+00 -1.41851e+00
8.57600e+04 2.14000e+02 -1.27558e+00 -1.06815e+00 -1.48301e+00 -1.36134e+00 -1.30520e+00 -1.41748e+00
8.59200e+04 2.14000e+02 -1.27558e+00 -1.06815e+00 -1.48301e+00 -1.35885e+00 -1.30127e+00 -1.41644e+00
8.60800e+04 2.15000e+02 -1.22251e+00 -1.11902e+00 -1.32600e+00 -1.35639e+00 -1.29741e+00 -1.41537e+00
8.62400e+04 2.15000e+02 -1.22251e+00 -1.11902e+00 -1.32600e+00 -1.35396e+00 -1.29364e+00 -1.41427e+00
8.64000e+04 2.16000e+02 -1.27553e+00 -1.23475e+00 -1.31631e+00 -1.35154e+00 -1.28995e+00 -1.41314e+00
8.65600e+04 2.16000e+02 -1.27553e+00 -1.23475e+00 -1.31631e+00 -1.34916e+00 -1.28636e+00 -1.41195e+00
8.67200e+04 2.16000e+02 -1.27553e+00 -1.23475e+00 -1.31631e+00 -1.34679e+00 -1.28288e+00 -1.41070e+00
8.68800e+04 2.17000e+02 -1.16825e+00 -1.07739e+00 -1.25911e+00 -1.34445e+00 -1.27950e+00 -1.40939e+00
8.70400e+04 2.17000e+02 -1.16825e+00 -1.07739e+00 -1.25911e+00 -1.34212e+00 -1.27623e+00 -1.40801e+00
8.72000e+04 2.18000e+02 -1.18586e+00 -1.08030e+00 -1.29143e+00 -1.33980e+00 -1.27306e+00 -1.40654e+00
8.73600e+04 2.18000e+02 -1.18586e+00 -1.08030e+00 -1.29143e+00 -1.33749e+00 -1.27000e+00 -1.40499e+00
8.75200e+04 2.18000e+02 -1.18586e+00 -1.08030e+00 -1.29143e+00 -1.33519e+00 -1.26703e+00 -1.40334e+00
8.76800e+04 2.19000e+02 -1.18990e+00 -1.09500e+00 -1.28480e+00 -1.33289e+00 -1.26417e+00 -1.40160e+00
8.78400e+04 2.19000e+02 -1.18990e+00 -1.09500e+00 -1.28480e+00 -1.33058e+00 -1.26140e+00 -1.39975e+00
8.80000e+04 2.20000e+02 -1.08385e+00 -9.65285e-01 -1.20241e+00 -1.32826e+00 -1.25871e+00 -1.39781e+00
8.81600e+04 2.20000e+02 -1.08385e+00 -9.65285e-01 -1.20241e+00 -1.32593e+00 -1.25610e+00 -1.39575e+00
8.83200e+04 2.20000e+02 -1.08385e+00 -9.65285e-01 -1.20241e+00 -1.32357e+00 -1.25356e+00 -1.39359e+00
8.84800e+04 2.21000e+02 -1.13188e+00 -1.09295e+00 -1.17081e+00 -1.32120e+00 -1.25108e+00 -1.39132e+00
8.86400e+04 2.21000e+02 -1.13188e+00 -1.09295e+00 -1.17081e+00 -1.31880e+00 -1.24865e+00 -1.38894e+00
8.88000e+04 2.22000e+02 -1.24674e+00 -1.05339e+00 -1.44010e+00 -1.31637e+00 -1.24628e+00 -1.38646e+00
8.89600e+04 2.22000e+02 -1.24674e+00 -1.05339e+00 -1.44010e+00 -1.31392e+00 -1.24396e+00 -1.38388e+00
8.91200e+04 2.22000e+02 -1.24674e+00 -1.05339e+00 -1.44010e+00 -1.31143e+00 -1.24167e+00 -1.38120e+00
8.92800e+04 2.23000e+02 -1.14879e+00 -1.12332e+00 -1.17426e+00 -1.30892e+00 -1.23943e+00 -1.37842e+00
8.94400e+04 2.23000e+02 -1.14879e+00 -1.12332e+00 -1.17426e+00 -1.30638e+00 -1.23721e+00 -1.37555e+00
8.96000e+04 2.24000e+02 -1.11201e+00 -9.27709e-01 -1.29631e+00 -1.30381e+00 -1.23503e+00 -1.37259e+00
8.97600e+04 2.24000e+02 -1.11201e+00 -9.27709e-01 -1.29631e+00 -1.30122e+00 -1.23289e+00 -1.36955e+00
8.99200e+04 2.24000e+02 -1.11201e+00 -9.27709e-01 -1.29631e+00 -1.29861e+00 -1.23078e+00 -1.36644e+00
9.00800e+04 2.25000e+02 -1.20662e+00 -1.09209e+00 -1.32115e+00 -1.29598e+00 -1.22870e+00 -1.36325e+00
9.02400e+04 2.25000e+02 -1.20662e+00 -1.09209e+00 -1.32115e+00 -1.29333e+00 -1.22666e+00 -1.35999e+00
9.04000e+04 2.26000e+02 -1.13684e+00 -9.49540e-01 -1.32413e+00 -1.29066e+00 -1.22466e+00 -1.35667e+00
9.05600e+04 2.26000e+02 -1.13684e+00 -9.49540e-01 -1.32413e+00 -1.28799e+00 -1.22269e+00 -1.35328e+00
9.07200e+04 2.26000e+02 -1.13684e+00 -9.49540e-01 -1.32413e+00 -1.28531e+00 -1.22077e+00 -1.34985e+00
9.08800e+04 2.27000e+02 -1.10320e+00 -8.81321e-01 -1.32507e+00 -1.28263e+00 -1.21889e+00 -1.34637e+00
9.10400e+04 2.27000e+02 -1.10320e+00 -8.81321e-01 -1.32507e+00 -1.27994e+00 -1.21705e+00 -1.34284e+00
9.12000e+04 2.28000e+02 -1.11190e+00 -9.84911e-01 -1.23890e+00 -1.27725e+00 -1.21525e+00 -1.33925e+00
9.13600e+04 2.28000e+02 -1.11190e+00 -9.84911e-01 -1.23890e+00 -1.27457e+00 -1.21350e+00 -1.33564e+00
9.15200e+04 2.28000e+02 -1.11190e+00 -9.84911e-01 -1.23890e+00 -1.27190e+00 -1.21180e+00 -1.33199e+00
9.16800e+04 2.29000e+02 -1.08701e+00 -9.80681e-01 -1.19334e+00 -1.26922e+00 -1.21015e+00 -1.32830e+00
9.18400e+04 2.29000e+02 -1.08701e+00 -9.80681e-01 -1.19334e+00 -1.26656e+00 -1.20854e+00 -1.32458e+00
9.20000e+04 2.30000e+02 -1.08323e+00 -9.78994e-01 -1.18746e+00 -1.26391e+00 -1.20698e+00 -1.32084e+00
9.21600e+04 2.30000e+02 -1.08323e+00 -9.78994e-01 -1.18746e+00 -1.26127e+00 -1.20545e+00 -1.31709e+00
9.23200e+04 2.30000e+02 -1.08323e+00 -9.78994e-01 -1.18746e+00 -1.25864e+00 -1.20397e+00 -1.31331e+00
9.24800e+04 2.31000e+02 -1.22328e+00 -1.06716e+00 -1.37940e+00 -1.25602e+00 -1.20252e+00 -1.30952e+00
9.26400e+04 2.31000e+02 -1.22328e+00 -1.06716e+00 -1.37940e+00 -1.25341e+00 -1.20110e+00 -1.30572e+00
9.28000e+04 2.32000e+02 -1.10959e+00 -9.33729e-01 -1.28544e+00 -1.25083e+00 -1.19972e+00 -1.30194e+00
9.29600e+04 2.32000e+02 -1.10959e+00 -9.33729e-01 -1.28544e+00 -1.24825e+00 -1.19835e+00 -1.29815e+00
9.31200e+04 2.32000e+02 -1.10959e+00 -9.33729e-01 -1.28544e+00 -1.24569e+00 -1.19701e+00 -1.29438e+00
9.32800e+04 2.33000e+02 -1.13024e+00 -9.52958e-01 -1.30753e+00 -1.24315e+00 -1.19567e+00 -1.29063e+00
9.34400e+04 2.33000e+02 -1.13024e+00 -9.52958e-01 -1.30753e+00 -1.24062e+00 -1.19435e+00 -1.28690e+00
9.36000e+04 2.34000e+02 -1.06586e+00 -8.60165e-01 -1.27156e+00 -1.23811e+00 -1.19301e+00 -1.28320e+00
9.37600e+04 2.34000e+02 -1.06586e+00 -8.60165e-01 -1.27156e+00 -1.23561e+00 -1.19167e+00 -1.27955e+00
9.39200e+04 2.34000e+02 -1.06586e+00 -8.60165e-01 -1.27156e+00 -1.23313e+00 -1.19032e+00 -1.27593e+00
9.40800e+04 2.35000e+02 -1.23108e+00 -1.06154e+00 -1.40061e+00 -1.23066e+00 -1.18894e+00 -1.27237e+00
9.42400e+04 2.35000e+02 -1.23108e+00 -1.06154e+00 -1.40061e+00 -1.22821e+00 -1.18754e+00 -1.26887e+00
9.44000e+04 2.36000e+02 -1.01476e+00 -9.34363e-01 -1.09516e+00 -1.22576e+00 -1.18610e+00 -1.26543e+00
9.45600e+04 2.36000e+02 -1.01476e+00 -9.34363e-01 -1.09516e+00 -1.22333e+00 -1.18461e+00 -1.26206e+00
9.47200e+04 2.36000e+02 -1.01476e+00 -9.34363e-01 -1.09516e+00 -1.22091e+00 -1.18306e+00 -1.25876e+00
9.48800e+04 2.37000e+02 -1.11636e+00 -9.79410e-01 -1.25331e+00 -1.21850e+00 -1.18146e+00 -1.25555e+00
9.50400e+04 2.37000e+02 -1.11636e+00 -9.79410e-01 -1.25331e+00 -1.21611e+00 -1.17978e+00 -1.25244e+00
9.52000e+04 2.38000e+02 -1.20120e+00 -9.87644e-01 -1.41475e+00 -1.21372e+00 -1.17801e+00 -1.24942e+00
9.53600e+04 2.38000e+02 -1.20120e+00 -9.87644e-01 -1.41475e+00 -1.21134e+00 -1.17615e+00 -1.24652e+00
9.55200e+04 2.38000e+02 -1.20120e+00 -9.87644e-01 -1.41475e+00 -1.20897e+00 -1.17420e+00 -1.24374e+00
9.56800e+04 2.39000e+02 -1.12711e+00 -1.05180e+00 -1.20243e+00 -1.20661e+00 -1.17214e+00 -1.24108e+00
9.58400e+04 2.39000e+02 -1.12711e+00 -1.05180e+00 -1.20243e+00 -1.20426e+00 -1.16997e+00 -1.23856e+00
9.60000e+04 2.40000e+02 -1.07821e+00 -8.85828e-01 -1.27060e+00 -1.20193e+00 -1.16768e+00 -1.23617e+00
9.61600e+04 2.40000e+02 -1.07821e+00 -8.85828e-01 -1.27060e+00 -1.19960e+00 -1.16529e+00 -1.23392e+00
9.63200e+04 2.40000e+02 -1.07821e+00 -8.85828e-01 -1.27060e+00 -1.19730e+00 -1.16277e+00 -1.23182e+00
9.64800e+04 2.41000e+02 -1.09416e+00 -9.91554e-01 -1.19676e+00 -1.19500e+00 -1.16015e+00 -1.22984e+00
9.66400e+04 2.41000e+02 -1.09416e+00 -9.91554e-01 -1.19676e+00 -1.19272e+00 -1.15744e+00 -1.22800e+00
9.68000e+04 2.42000e+02 -1.22078e+00 -9.80862e-01 -1.46069e+00 -1.19046e+00 -1.15463e+00 -1.22629e+00
9.69600e+04 2.42000e+02 -1.22078e+00 -9.80862e-01 -1.46069e+00 -1.18822e+00 -1.15176e+00 -1.22469e+00
9.71200e+04 2.42000e+02 -1.22078e+00 -9.80862e-01 -1.46069e+00 -1.18601e+00 -1.14882e+00 -1.22319e+00
9.72800e+04 2.43000e+02 -1.10281e+00 -9.87936e-01 -1.21767e+00 -1.18381e+00 -1.14583e+00 -1.22179e+00
9.74400e+04 2.43000e+02 -1.10281e+00 -9.87936e-01 -1.21767e+00 -1.18165e+00 -1.14282e+00 -1.22047e+00
9.76000e+04 2.44000e+02 -1.05841e+00 -9.52922e-01 -1.16390e+00 -1.17951e+00 -1.13980e+00 -1.21922e+00
9.77600e+04 2.44000e+02 -1.05841e+00 -9.52922e-01 -1.16390e+00 -1.17741e+00 -1.13678e+00 -1.21803e+00
9.79200e+04 2.44000e+02 -1.05841e+00 -9.52922e-01 -1.16390e+00 -1.17533e+00 -1.13379e+00 -1.21688e+00
9.80800e+04 2.45000e+02 -1.09278e+00 -9.24087e-01 -1.26147e+00 -1.17329e+00 -1.13083e+00 -1.21576e+00
9.82400e+04 2.45000e+02 -1.09278e+00 -9.24087e-01 -1.26147e+00 -1.17129e+00 -1.12791e+00 -1.21467e+00
9.84000e+04 2.46000e+02 -1.09246e+00 -9.81111e-01 -1.20382e+00 -1.16933e+00 -1.12506e+00 -1.21360e+00
9.85600e+04 2.46000e+02 -1.09246e+00 -9.81111e-01 -1.20382e+00 -1.16741e+00 -1.12228e+00 -1.21253e+00
9.87200e+04 2.46000e+02 -1.09246e+00 -9.81111e-01 -1.20382e+00 -1.16553e+00 -1.11959e+00 -1.21146e+00
9.88800e+04 2.47000e+02 -1.07657e+00 -9.42382e-01 -1.21076e+00 -1.16369e+00 -1.11699e+00 -1.21039e+00
9.90400e+04 2.47000e+02 -1.07657e+00 -9.42382e-01 -1.21076e+00 -1.16190e+00 -1.11449e+00 -1.20930e+00
9.92000e+04 2.48000e+02 -9.63965e-01 -8.65875e-01 -1.06205e+00 -1.16016e+00 -1.11210e+00 -1.20821e+00
9.93600e+04 2.48000e+02 -9.63965e-01 -8.65875e-01 -1.06205e+00 -1.15846e+00 -1.10982e+00 -1.20710e+00
9.95200e+04 2.48000e+02 -9.63965e-01 -8.65875e-01 -1.06205e+00 -1.15681e+00 -1.10765e+00 -1.20598e+00
9.96800e+04 2.49000e+02 -1.06038e+00 -8.73305e-01 -1.24745e+00 -1.15522e+00 -1.10560e+00 -1.20484e+00
9.98400e+04 2.49000e+02 -1.06038e+00 -8.73305e-01 -1.24745e+00 -1.15367e+00 -1.10366e+00 -1.20368e+00
1.00000e+05 2.50000e+02 -1.04192e+00 -9.56346e-01 -1.12750e+00 -1.15217e+00 -1.10183e+00 -1.20252e+00
1.00160e+05 2.50000e+02 -1.04192e+00 -9.56346e-01 -1.12750e+00 -1.15073e+00 -1.10011e+00 -1.20134e+00
1.00320e+05 2.50000e+02 -1.04192e+00 -9.56346e-01 -1.12750e+00 -1.14933e+00 -1.09851e+00 -1.20015e+00
1.00480e+05 2.51000e+02 -1.06614e+00 -8.54696e-01 -1.27759e+00 -1.14799e+00 -1.09700e+00 -1.19897e+00
1.00640e+05 2.51000e+02 -1.06614e+00 -8.54696e-01 -1.27759e+00 -1.14669e+00 -1.09560e+00 -1.19778e+00
1.00800e+05 2.52000e+02 -1.06021e+00 -9.24985e-01 -1.19543e+00 -1.14544e+00 -1.09428e+00 -1.19660e+00
1.00960e+05 2.52000e+02 -1.06021e+00 -9.24985e-01 -1.19543e+00 -1.14423e+00 -1.09304e+00 -1.19542e+00
1.01120e+05 2.52000e+02 -1.06021e+00 -9.24985e-01 -1.19543e+00 -1.14306e+00 -1.09188e+00 -1.19425e+00
1.01280e+05 2.53000e+02 -1.17711e+00 -1.05281e+00 -1.30142e+00 -1.14194e+00 -1.09077e+00 -1.19310e+00
1.01440e+05 2.53000e+02 -1.17711e+00 -1.05281e+00 -1.30142e+00 -1.14084e+00 -1.08972e+00 -1.19196e+00
1.01600e+05 2.54000e+02 -1.11980e+00 -1.00985e+00 -1.22976e+00 -1.13978e+00 -1.08871e+00 -1.19085e+00
1.01760e+05 2.54000e+02 -1.11980e+00 -1.00985e+00 -1.22976e+00 -1.13875e+00 -1.08774e+00 -1.18975e+00
1.01920e+05 2.54000e+02 -1.11980e+00 -1.00985e+00 -1.22976e+00 -1.13773e+00 -1.08678e+00 -1.18868e+00
1.02080e+05 2.55000e+02 -1.14407e+00 -1.01438e+00 -1.27376e+00 -1.13673e+00 -1.08583e+00 -1.18762e+00
1.02240e+05 2.55000e+02 -1.14407e+00 -1.01438e+00 -1.27376e+00 -1.13574e+00 -1.08488e+00 -1.18660e+00
1.02400e+05 2.56000e+02 -9.99234e-01 -8.91571e-01 -1.10690e+00 -1.13475e+00 -1.08392e+00 -1.18558e+00
1.02560e+05 2.56000e+02 -9.99234e-01 -8.91571e-01 -1.10690e+00 -1.13377e+00 -1.08294e+00 -1.18460e+00
1.02720e+05 2.56000e+02 -9.99234e-01 -8.91571e-01 -1.10690e+00 -1.13277e+00 -1.08192e+00 -1.18362e+00
1.02880e+05 2.57000e+02 -9.63709e-01 -7.53970e-01 -1.17345e+00 -1.13177e+00 -1.08087e+00 -1.18266e+00
1.03040e+05 2.57000e+02 -9.63709e-01 -7.53970e-01 -1.17345e+00 -1.13074e+00 -1.07977e+00 -1.18171e+00
1.03200e+05 2.58000e+02 -1.04023e+00 -9.11513e-01 -1.16895e+00 -1.12970e+00 -1.07863e+00 -1.18077e+00
1.03360e+05 2.58000e+02 -1.04023e+00 -9.11513e-01 -1.16895e+00 -1.12863e+00 -1.07742e+00 -1.17983e+00
1.03520e+05 2.58000e+02 -1.04023e+00 -9.11513e-01 -1.16895e+00 -1.12753e+00 -1.07616e+00 -1.17890e+00
1.03680e+05 2.59000e+02 -9.79974e-01 -8.31227e-01 -1.12872e+00 -1.12640e+00 -1.07483e+00 -1.17796e+00
1.03840e+05 2.59000e+02 -9.79974e-01 -8.31227e-01 -1.12872e+00 -1.12524e+00 -1.07345e+00 -1.17702e+00
1.04000e+05 2.60000e+02 -1.08346e+00 -9.76559e-01 -1.19036e+00 -1.12404e+00 -1.07201e+00 -1.17607e+00
1.04160e+05 2.60000e+02 -1.08346e+00 -9.76559e-01 -1.19036e+00 -1.12282e+00 -1.07052e+00 -1.17512e+00
1.04320e+05 2.60000e+02 -1.08346e+00 -9.76559e-01 -1.19036e+00 -1.12156e+00 -1.06897e+00 -1.17416e+00
1.04480e+05 2.61000e+02 -9.73764e-01 -8.48840e-01 -1.09869e+00 -1.12029e+00 -1.06738e+00 -1.17320e+00
1.04640e+05 2.61000e+02 -9.73764e-01 -8.48840e-01 -1.09869e+00 -1.11898e+00 -1.06573e+00 -1.17222e+00
1.04800e+05 2.62000e+02 -1.00729e+00 -8.80143e-01 -1.13444e+00 -1.11765e+00 -1.06405e+00 -1.17125e+00
1.04960e+05 2.62000e+02 -1.00729e+00 -8.80143e-01 -1.13444e+00 -1.11631e+00 -1.06234e+00 -1.17028e+00
1.05120e+05 2.62000e+02 -1.00729e+00 -8.80143e-01 -1.13444e+00 -1.11496e+00 -1.06059e+00 -1.16932e+00
1.05280e+05 2.63000e+02 -1.05387e+00 -9.19535e-01 -1.18820e+00 -1.11359e+00 -1.05883e+00 -1.16836e+00
1.05440e+05 2.63000e+02 -1.05387e+00 -9.19535e-01 -1.18820e+00 -1.11222e+00 -1.05703e+00 -1.16741e+00
1.05600e+05 2.64000e+02 -9.75126e-01 -7.79284e-01 -1.17097e+00 -1.11085e+00 -1.05523e+00 -1.16647e+00
1.05760e+05 2.64000e+02 -9.75126e-01 -7.79284e-01 -1.17097e+00 -1.10948e+00 -1.05340e+00 -1.16555e+00
1.05920e+05 2.64000e+02 -9.75126e-01 -7.79284e-01 -1.17097e+00 -1.10811e+00 -1.05157e+00 -1.16465e+00
1.06080e+05 2.65000e+02 -1.01615e+00 -8.82355e-01 -1.14995e+00 -1.10675e+00 -1.04973e+00 -1.16377e+00
1.06240e+05 2.65000e+02 -1.01615e+00 -8.82355e-01 -1.14995e+00 -1.10540e+00 -1.04788e+00 -1.16291e+00
1.06400e+05 2.66000e+02 -9.62837e-01 -8.12140e-01 -1.11353e+00 -1.10405e+00 -1.04602e+00 -1.16207e+00
1.06560e+05 2.66000e+02 -9.62837e-01 -8.12140e-01 -1.11353e+00 -1.10271e+00 -1.04416e+00 -1.16126e+00
1.06720e+05 2.66000e+02 -9.62837e-01 -8.12140e-01 -1.11353e+00 -1.10137e+00 -1.04229e+00 -1.16046e+00
1.06880e+05 2.67000e+02 -1.05182e+00 -8.95664e-01 -1.20797e+00 -1.10005e+00 -1.04041e+00 -1.15968e+00
1.07040e+05 2.67000e+02 -1.05182e+00 -8.95664e-01 -1.20797e+00 -1.09872e+00 -1.03852e+00 -1.15892e+00
1.07200e+05 2.68000e+02 -9.84673e-01 -9.28582e-01 -1.04076e+00 -1.09740e+00 -1.03663e+00 -1.15817e+00
1.07360e+05 2.68000e+02 -9.84673e-01 -9.28582e-01 -1.04076e+00 -1.09608e+00 -1.03471e+00 -1.15744e+00
1.07520e+05 2.68000e+02 -9.84673e-01 -9.28582e-01 -1.04076e+00 -1.09475e+00 -1.03279e+00 -1.15671e+00
1.07680e+05 2.69000e+02 -9.74682e-01 -8.44630e-01 -1.10473e+00 -1.09342e+00 -1.03085e+00 -1.15599e+00
1.07840e+05 2.69000e+02 -9.74682e-01 -8.44630e-01 -1.10473e+00 -1.09208e+00 -1.02889e+00 -1.15527e+00
1.08000e+05 2.70000e+02 -9.58762e-01 -8.70782e-01 -1.04674e+00 -1.09073e+00 -1.02691e+00 -1.15455e+00
1.08160e+05 2.70000e+02 -9.58762e-01 -8.70782e-01 -1.04674e+00 -1.08937e+00 -1.02491e+00 -1.15383e+00
1.08320e+05 2.70000e+02 -9.58762e-01 -8.70782e-01 -1.04674e+00 -1.08799e+00 -1.02288e+00 -1.15310e+00
1.08480e+05 2.71000e+02 -1.04233e+00 -9.38240e-01 -1.14643e+00 -1.08660e+00 -1.02082e+00 -1.15237e+00
1.08640e+05 2.71000e+02 -1.04233e+00 -9.38240e-01 -1.14643e+00 -1.08518e+00 -1.01873e+00 -1.15162e+00
1.08800e+05 2.72000e+02 -9.40890e-01 -8.28438e-01 -1.05334e+00 -1.08374e+00 -1.01661e+00 -1.15087e+00
1.08960e+05 2.72000e+02 -9.40890e-01 -8.28438e-01 -1.05334e+00 -1.08227e+00 -1.01445e+00 -1.15010e+00
1.09120e+05 2.72000e+02 -9.40890e-01 -8.28438e-01 -1.05334e+00 -1.08079e+00 -1.01226e+00 -1.14931e+00
1.09280e+05 2.73000e+02 -9.58713e-01 -8.78107e-01 -1.03932e+00 -1.07928e+00 -1.01005e+00 -1.14850e+00
1.09440e+05 2.73000e+02 -9.58713e-01 -8.78107e-01 -1.03932e+00 -1.07774e+00 -1.00779e+00 -1.14769e+00
1.09600e+05 2.74000e+02 -8.89738e-01 -7.99973e-01 -9.79504e-01 -1.07618e+00 -1.00551e+00 -1.14685e+00
1.09760e+05 2.74000e+02 -8.89738e-01 -7.99973e-01 -9.79504e-01 -1.07459e+00 -1.00318e+00 -1.14599e+00
1.09920e+05 2.74000e+02 -8.89738e-01 -7.99973e-01 -9.79504e-01 -1.07298e+00 -1.00085e+00 -1.14511e+00
1.10080e+05 2.75000e+02 -9.62004e-01 -8.88402e-01 -1.03561e+00 -1.07134e+00 -9.98481e-01 -1.14420e+00
1.10240e+05 2.75000e+02 -9.62004e-01 -8.88402e-01 -1.03561e+00 -1.06968e+00 -9.96098e-01 -1.14327e+00
1.10400e+05 2.76000e+02 -9.34423e-01 -8.32412e-01 -1.03643e+00 -1.06800e+00 -9.93700e-01 -1.14230e+00
1.10560e+05 2.76000e+02 -9.34423e-01 -8.32412e-01 -1.03643e+00 -1.06630e+00 -9.91299e-01 -1.14131e+00
1.10720e+05 2.76000e+02 -9.34423e-01 -8.32412e-01 -1.03643e+00 -1.06458e+00 -9.88895e-01 -1.14027e+00
1.10880e+05 2.77000e+02 -9.33087e-01 -8.47179e-01 -1.01899e+00 -1.06285e+00 -9.86493e-01 -1.13920e+00
1.11040e+05 2.77000e+02 -9.33087e-01 -8.47179e-01 -1.01899e+00 -1.06110e+00 -9.84107e-01 -1.13808e+00
1.11200e+05 2.78000e+02 -9.02119e-01 -8.07632e-01 -9.96606e-01 -1.05933e+00 -9.81741e-01 -1.13693e+00
1.11360e+05 2.78000e+02 -9.02119e-01 -8.07632e-01 -9.96606e-01 -1.05756e+00 -9.79401e-01 -1.13571e+00
1.11520e+05 2.78000e+02 -9.02119e-01 -8.07632e-01 -9.96606e-01 -1.05577e+00 -9.77090e-01 -1.13445e+00
1.11680e+05 2.79000e+02 -9.07891e-01 -8.44183e-01 -9.71598e-01 -1.05397e+00 -9.74823e-01 -1.13312e+00
1.11840e+05 2.79000e+02 -9.07891e-01 -8.44183e-01 -9.71598e-01 -1.05217e+00 -9.72603e-01 -1.13173e+00
1.12000e+05 2.80000e+02 -9.49512e-01 -7.98968e-01 -1.10006e+00 -1.05035e+00 -9.70432e-01 -1.13028e+00
1.12160e+05 2.80000e+02 -9.49512e-01 -7.98968e-01 -1.10006e+00 -1.04854e+00 -9.68323e-01 -1.12875e+00
1.12320e+05 2.80000e+02 -9.49512e-01 -7.98968e-01 -1.10006e+00 -1.04671e+00 -9.66274e-01 -1.12715e+00
1.12480e+05 2.81000e+02 -9.39086e-01 -8.64677e-01 -1.01349e+00 -1.04488e+00 -9.64296e-01 -1.12547e+00
1.12640e+05 2.81000e+02 -9.39086e-01 -8.64677e-01 -1.01349e+00 -1.04304e+00 -9.62390e-01 -1.12370e+00
1.12800e+05 2.82000e+02 -1.03354e+00 -9.07971e-01 -1.15911e+00 -1.04120e+00 -9.60559e-01 -1.12185e+00
1.12960e+05 2.82000e+02 -1.03354e+00 -9.07971e-01 -1.15911e+00 -1.03935e+00 -9.58807e-01 -1.11989e+00
1.13120e+05 2.82000e+02 -1.03354e+00 -9.07971e-01 -1.15911e+00 -1.03749e+00 -9.57135e-01 -1.11785e+00
1.13280e+05 2.83000e+02 -9.31321e-01 -8.69950e-01 -9.92693e-01 -1.03562e+00 -9.55544e-01 -1.11570e+00
1.13440e+05 2.83000e+02 -9.31321e-01 -8.69950e-01 -9.92693e-01 -1.03374e+00 -9.54037e-01 -1.11345e+00
1.13600e+05 2.84000e+02 -9.84343e-01 -8.87562e-01 -1.08112e+00 -1.03185e+00 -9.52609e-01 -1.11109e+00
1.13760e+05 2.84000e+02 -9.84343e-01 -8.87562e-01 -1.08112e+00 -1.02995e+00 -9.51262e-01 -1.10863e+00
1.13920e+05 2.84000e+02 -9.84343e-01 -8.87562e-01 -1.08112e+00 -1.02803e+00 -9.49993e-01 -1.10606e+00
1.14080e+05 2.85000e+02 -9.30938e-01 -8.05124e-01 -1.05675e+00 -1.02610e+00 -9.48798e-01 -1.10339e+00
1.14240e+05 2.85000e+02 -9.30938e-01 -8.05124e-01 -1.05675e+00 -1.02414e+00 -9.47674e-01 -1.10062e+00
1.14400e+05 2.86000e+02 -8.79282e-01 -7.42459e-01 -1.01610e+00 -1.02218e+00 -9.46615e-01 -1.09775e+00
1.14560e+05 2.86000e+02 -8.79282e-01 -7.42459e-01 -1.01610e+00 -1.02019e+00 -9.45618e-01 -1.09477e+00
1.14720e+05 2.86000e+02 -8.79282e-01 -7.42459e-01 -1.01610e+00 -1.01819e+00 -9.44677e-01 -1.09171e+00
1.14880e+05 2.87000e+02 -1.02437e+00 -9.39045e-01 -1.10970e+00 -1.01617e+00 -9.43786e-01 -1.08856e+00
1.15040e+05 2.87000e+02 -1.02437e+00 -9.39045e-01 -1.10970e+00 -1.01414e+00 -9.42939e-01 -1.08534e+00
1.15200e+05 2.88000e+02 -9.35509e-01 -8.76851e-01 -9.94166e-01 -1.01209e+00 -9.42131e-01 -1.08205e+00
1.15360e+05 2.88000e+02 -9.35509e-01 -8.76851e-01 -9.94166e-01 -1.01003e+00 -9.41356e-01 -1.07869e+00
1.15520e+05 2.88000e+02 -9.35509e-01 -8.76851e-01 -9.94166e-01 -1.00795e+00 -9.40608e-01 -1.07530e+00
1.15680e+05 2.89000e+02 -9.74235e-01 -8.66368e-01 -1.08210e+00 -1.00587e+00 -9.39885e-01 -1.07186e+00
1.15840e+05 2.89000e+02 -9.74235e-01 -8.66368e-01 -1.08210e+00 -1.00379e+00 -9.39182e-01 -1.06839e+00
1.16000e+05 2.90000e+02 -9.43491e-01 -8.12219e-01 -1.07476e+00 -1.00170e+00 -9.38494e-01 -1.06491e+00
1.16160e+05 2.90000e+02 -9.43491e-01 -8.12219e-01 -1.07476e+00 -9.99623e-01 -9.37819e-01 -1.06143e+00
1.16320e+05 2.90000e+02 -9.43491e-01 -8.12219e-01 -1.07476e+00 -9.97552e-01 -9.37157e-01 -1.05795e+00
1.16480e+05 2.91000e+02 -8.51750e-01 -7.61524e-01 -9.41976e-01 -9.95495e-01 -9.36506e-01 -1.05448e+00
1.16640e+05 2.91000e+02 -8.51750e-01 -7.61524e-01 -9.41976e-01 -9.93456e-01 -9.35863e-01 -1.05105e+00
1.16800e+05 2.92000e+02 -8.93009e-01 -7.89688e-01 -9.96330e-01 -9.91442e-01 -9.35230e-01 -1.04765e+00
1.16960e+05 2.92000e+02 -8.93009e-01 -7.89688e-01 -9.96330e-01 -9.89453e-01 -9.34608e-01 -1.04430e+00
1.17120e+05 2.92000e+02 -8.93009e-01 -7.89688e-01 -9.96330e-01 -9.87501e-01 -9.33999e-01 -1.04100e+00
1.17280e+05 2.93000e+02 -8.96348e-01 -7.54045e-01 -1.03865e+00 -9.85584e-01 -9.33404e-01 -1.03776e+00
1.17440e+05 2.93000e+02 -8.96348e-01 -7.54045e-01 -1.03865e+00 -9.83709e-01 -9.32825e-01 -1.03459e+00
1.17600e+05 2.94000e+02 -9.21682e-01 -7.64521e-01 -1.07884e+00 -9.81879e-01 -9.32266e-01 -1.03149e+00
1.17760e+05 2.94000e+02 -9.21682e-01 -7.64521e-01 -1.07884e+00 -9.80102e-01 -9.31730e-01 -1.02847e+00
1.17920e+05 2.94000e+02 -9.21682e-01 -7.64521e-01 -1.07884e+00 -9.78375e-01 -9.31218e-01 -1.02553e+00
1.18080e+05 2.95000e+02 -9.56262e-01 -9.15193e-01 -9.97330e-01 -9.76704e-01 -9.30733e-01 -1.02267e+00
1.18240e+05 2.95000e+02 -9.56262e-01 -9.15193e-01 -9.97330e-01 -9.75091e-01 -9.30278e-01 -1.01990e+00
1.18400e+05 2.96000e+02 -9.29000e-01 -8.66143e-01 -9.91856e-01 -9.73538e-01 -9.29855e-01 -1.01722e+00
1.18560e+05 2.96000e+02 -9.29000e-01 -8.66143e-01 -9.91856e-01 -9.72047e-01 -9.29464e-01 -1.01463e+00
1.18720e+05 2.96000e+02 -9.29000e-01 -8.66143e-01 -9.91856e-01 -9.70617e-01 -9.29107e-01 -1.01213e+00
1.18880e+05 2.97000e+02 -9.62685e-01 -8.39926e-01 -1.08544e+00 -9.69248e-01 -9.28783e-01 -1.00971e+00
1.19040e+05 2.97000e+02 -9.62685e-01 -8.39926e-01 -1.08544e+00 -9.67941e-01 -9.28490e-01 -1.00739e+00
1.19200e+05 2.98000e+02 -9.52683e-01 -8.25821e-01 -1.07954e+00 -9.66691e-01 -9.28229e-01 -1.00515e+00
1.19360e+05 2.98000e+02 -9.52683e-01 -8.25821e-01 -1.07954e+00 -9.65500e-01 -9.27993e-01 -1.00301e+00
1.19520e+05 2.98000e+02 -9.52683e-01 -8.25821e-01 -1.07954e+00 -9.64362e-01 -9.27781e-01 -1.00094e+00
1.19680e+05 2.99000e+02 -9.75457e-01 -8.99638e-01 -1.05128e+00 -9.63277e-01 -9.27586e-01 -9.98969e-01
1.19840e+05 2.99000e+02 -9.75457e-01 -8.99638e-01 -1.05128e+00 -9.62239e-01 -9.27405e-01 -9.97072e-01
1.20000e+05 3.00000e+02 -7.61171e-01 -6.53291e-01 -8.69050e-01 -9.61244e-01 -9.27229e-01 -9.95260e-01
1.20160e+05 3.00000e+02 -7.61171e-01 -6.53291e-01 -8.69050e-01 -9.60289e-01 -9.27051e-01 -9.93527e-01
1.20320e+05 3.00000e+02 -7.61171e-01 -6.53291e-01 -8.69050e-01 -9.59369e-01 -9.26864e-01 -9.91874e-01
1.20480e+05 3.01000e+02 -8.97066e-01 -7.78544e-01 -1.01559e+00 -9.58478e-01 -9.26659e-01 -9.90297e-01
1.20640e+05 3.01000e+02 -8.97066e-01 -7.78544e-01 -1.01559e+00 -9.57615e-01 -9.26426e-01 -9.88805e-01
1.20800e+05 3.02000e+02 -8.51305e-01 -7.65273e-01 -9.37337e-01 -9.56775e-01 -9.26156e-01 -9.87395e-01
1.20960e+05 3.02000e+02 -8.51305e-01 -7.65273e-01 -9.37337e-01 -9.55954e-01 -9.25839e-01 -9.86069e-01
1.21120e+05 3.02000e+02 -8.51305e-01 -7.65273e-01 -9.37337e-01 -9.55147e-01 -9.25468e-01 -9.84827e-01
1.21280e+05 3.03000e+02 -8.93769e-01 -7.70091e-01 -1.01745e+00 -9.54354e-01 -9.25033e-01 -9.83675e-01
1.21440e+05 3.03000e+02 -8.93769e-01 -7.70091e-01 -1.01745e+00 -9.53570e-01 -9.24527e-01 -9.82614e-01
1.21600e+05 3.04000e+02 -8.23217e-01 -7.43156e-01 -9.03278e-01 -9.52795e-01 -9.23944e-01 -9.81646e-01
1.21760e+05 3.04000e+02 -8.23217e-01 -7.43156e-01 -9.03278e-01 -9.52026e-01 -9.23279e-01 -9.80773e-01
1.21920e+05 3.04000e+02 -8.23217e-01 -7.43156e-01 -9.03278e-01 -9.51262e-01 -9.22530e-01 -9.79994e-01
1.22080e+05 3.05000e+02 -8.47432e-01 -7.37641e-01 -9.57224e-01 -9.50503e-01 -9.21698e-01 -9.79309e-01
1.22240e+05 3.05000e+02 -8.47432e-01 -7.37641e-01 -9.57224e-01 -9.49748e-01 -9.20782e-01 -9.78714e-01
1.22400e+05 3.06000e+02 -8.79299e-01 -8.37906e-01 -9.20692e-01 -9.48997e-01 -9.19788e-01 -9.78206e-01
1.22560e+05 3.06000e+02 -8.79299e-01 -8.37906e-01 -9.20692e-01 -9.48249e-01 -9.18722e-01 -9.77776e-01
1.22720e+05 3.06000e+02 -8.79299e-01 -8.37906e-01 -9.20692e-01 -9.47504e-01 -9.17592e-01 -9.77416e-01
1.22880e+05 3.07000e+02 -7.89596e-01 -7.45078e-01 -8.34115e-01 -9.46761e-01 -9.16405e-01 -9.77117e-01
1.23040e+05 3.07000e+02 -7.89596e-01 -7.45078e-01 -8.34115e-01 -9.46020e-01 -9.15174e-01 -9.76866e-01
1.23200e+05 3.08000e+02 -8.34259e-01 -7.82174e-01 -8.86345e-01 -9.45279e-01 -9.13905e-01 -9.76652e-01
1.23360e+05 3.08000e+02 -8.34259e-01 -7.82174e-01 -8.86345e-01 -9.44537e-01 -9.12612e-01 -9.76463e-01
1.23520e+05 3.08000e+02 -8.34259e-01 -7.82174e-01 -8.86345e-01 -9.43792e-01 -9.11301e-01 -9.76284e-01
1.23680e+05 3.09000e+02 -8.74352e-01 -7.96166e-01 -9.52538e-01 -9.43043e-01 -9.09981e-01 -9.76104e-01
1.23840e+05 3.09000e+02 -8.74352e-01 -7.96166e-01 -9.52538e-01 -9.42287e-01 -9.08661e-01 -9.75912e-01
1.24000e+05 3.10000e+02 -8.37056e-01 -7.90875e-01 -8.83236e-01 -9.41520e-01 -9.07347e-01 -9.75693e-01
1.24160e+05 3.10000e+02 -8.37056e-01 -7.90875e-01 -8.83236e-01 -9.40741e-01 -9.06043e-01 -9.75438e-01
1.24320e+05 3.10000e+02 -8.37056e-01 -7.90875e-01 -8.83236e-01 -9.39945e-01 -9.04754e-01 -9.75136e-01
1.24480e+05 3.11000e+02 -8.22620e-01 -7.44795e-01 -9.00446e-01 -9.39129e-01 -9.03481e-01 -9.74777e-01
1.24640e+05 3.11000e+02 -8.22620e-01 -7.44795e-01 -9.00446e-01 -9.38290e-01 -9.02228e-01 -9.74353e-01
1.24800e+05 3.12000e+02 -8.58991e-01 -7.78105e-01 -9.39877e-01 -9.37424e-01 -9.00992e-01 -9.73856e-01
1.24960e+05 3.12000e+02 -8.58991e-01 -7.78105e-01 -9.39877e-01 -9.36527e-01 -8.99776e-01 -9.73278e-01
1.25120e+05 3.12000e+02 -8.58991e-01 -7.78105e-01 -9.39877e-01 -9.35596e-01 -8.98577e-01 -9.72615e-01
1.25280e+05 3.13000e+02 -9.09100e-01 -8.09301e-01 -1.00890e+00 -9.34626e-01 -8.97391e-01 -9.71861e-01
1.25440e+05 3.13000e+02 -9.09100e-01 -8.09301e-01 -1.00890e+00 -9.33616e-01 -8.96219e-01 -9.71012e-01
1.25600e+05 3.14000e+02 -8.43616e-01 -6.76629e-01 -1.01060e+00 -9.32560e-01 -8.95057e-01 -9.70063e-01
1.25760e+05 3.14000e+02 -8.43616e-01 -6.76629e-01 -1.01060e+00 -9.31457e-01 -8.93901e-01 -9.69013e-01
1.25920e+05 3.14000e+02 -8.43616e-01 -6.76629e-01 -1.01060e+00 -9.30305e-01 -8.92749e-01 -9.67860e-01
1.26080e+05 3.15000e+02 -8.46101e-01 -7.38207e-01 -9.53994e-01 -9.29101e-01 -8.91598e-01 -9.66603e-01
1.26240e+05 3.15000e+02 -8.46101e-01 -7.38207e-01 -9.53994e-01 -9.27843e-01 -8.90444e-01 -9.65242e-01
1.26400e+05 3.16000e+02 -9.08821e-01 -8.23304e-01 -9.94338e-01 -9.26531e-01 -8.89285e-01 -9.63778e-01
1.26560e+05 3.16000e+02 -9.08821e-01 -8.23304e-01 -9.94338e-01 -9.25165e-01 -8.88118e-01 -9.62211e-01
1.26720e+05 3.16000e+02 -9.08821e-01 -8.23304e-01 -9.94338e-01 -9.23744e-01 -8.86942e-01 -9.60545e-01
1.26880e+05 3.17000e+02 -8.40262e-01 -7.81306e-01 -8.99218e-01 -9.22269e-01 -8.85754e-01 -9.58783e-01
1.27040e+05 3.17000e+02 -8.40262e-01 -7.81306e-01 -8.99218e-01 -9.20741e-01 -8.84552e-01 -9.56930e-01
1.27200e+05 3.18000e+02 -9.06740e-01 -7.97061e-01 -1.01642e+00 -9.19162e-01 -8.83336e-01 -9.54988e-01
1.27360e+05 3.18000e+02 -9.06740e-01 -7.97061e-01 -1.01642e+00 -9.17535e-01 -8.82105e-01 -9.52965e-01
1.27520e+05 3.18000e+02 -9.06740e-01 -7.97061e-01 -1.01642e+00 -9.15863e-01 -8.80858e-01 -9.50868e-01
1.27680e+05 3.19000e+02 -8.64114e-01 -7.36666e-01 -9.91562e-01 -9.14149e-01 -8.79596e-01 -9.48703e-01
1.27840e+05 3.19000e+02 -8.64114e-01 -7.36666e-01 -9.91562e-01 -9.12398e-01 -8.78317e-01 -9.46478e-01
1.28000e+05 3.20000e+02 -7.86794e-01 -6.84626e-01 -8.88963e-01 -9.10613e-01 -8.77022e-01 -9.44204e-01
1.28160e+05 3.20000e+02 -7.86794e-01 -6.84626e-01 -8.88963e-01 -9.08800e-01 -8.75711e-01 -9.41890e-01
1.28320e+05 3.20000e+02 -7.86794e-01 -6.84626e-01 -8.88963e-01 -9.06966e-01 -8.74385e-01 -9.39546e-01
1.28480e+05 3.21000e+02 -8.52313e-01 -7.83739e-01 -9.20887e-01 -9.05114e-01 -8.73044e-01 -9.37184e-01
1.28640e+05 3.21000e+02 -8.52313e-01 -7.83739e-01 -9.20887e-01 -9.03252e-01 -8.71688e-01 -9.34815e-01
1.28800e+05 3.22000e+02 -8.10586e-01 -7.60381e-01 -8.60790e-01 -9.01385e-01 -8.70318e-01 -9.32451e-01
1.28960e+05 3.22000e+02 -8.10586e-01 -7.60381e-01 -8.60790e-01 -8.99520e-01 -8.68934e-01 -9.30105e-01
1.29120e+05 3.22000e+02 -8.10586e-01 -7.60381e-01 -8.60790e-01 -8.97662e-01 -8.67536e-01 -9.27788e-01
1.29280e+05 3.23000e+02 -8.23490e-01 -7.72233e-01 -8.74747e-01 -8.95820e-01 -8.66126e-01 -9.25513e-01
1.29440e+05 3.23000e+02 -8.23490e-01 -7.72233e-01 -8.74747e-01 -8.93997e-01 -8.64702e-01 -9.23293e-01
1.29600e+05 3.24000e+02 -7.73058e-01 -6.60386e-01 -8.85730e-01 -8.92202e-01 -8.63267e-01 -9.21137e-01
1.29760e+05 3.24000e+02 -7.73058e-01 -6.60386e-01 -8.85730e-01 -8.90439e-01 -8.61820e-01 -9.19058e-01
1.29920e+05 3.24000e+02 -7.73058e-01 -6.60386e-01 -8.85730e-01 -8.88714e-01 -8.60362e-01 -9.17066e-01
1.30080e+05 3.25000e+02 -7.51833e-01 -6.99342e-01 -8.04325e-01 -8.87032e-01 -8.58894e-01 -9.15170e-01
1.30240e+05 3.25000e+02 -7.51833e-01 -6.99342e-01 -8.04325e-01 -8.85397e-01 -8.57415e-01 -9.13379e-01
1.30400e+05 3.26000e+02 -7.93122e-01 -6.92418e-01 -8.93826e-01 -8.83814e-01 -8.55928e-01 -9.11699e-01
1.30560e+05 3.26000e+02 -7.93122e-01 -6.92418e-01 -8.93826e-01 -8.82284e-01 -8.54433e-01 -9.10136e-01
1.30720e+05 3.26000e+02 -7.93122e-01 -6.92418e-01 -8.93826e-01 -8.80812e-01 -8.52930e-01 -9.08694e-01
1.30880e+05 3.27000e+02 -8.25521e-01 -7.08177e-01 -9.42864e-01 -8.79399e-01 -8.51422e-01 -9.07376e-01
1.31040e+05 3.27000e+02 -8.25521e-01 -7.08177e-01 -9.42864e-01 -8.78046e-01 -8.49909e-01 -9.06182e-01
1.31200e+05 3.28000e+02 -7.83148e-01 -7.21846e-01 -8.44450e-01 -8.76753e-01 -8.48393e-01 -9.05112e-01
1.31360e+05 3.28000e+02 -7.83148e-01 -7.21846e-01 -8.44450e-01 -8.75519e-01 -8.46875e-01 -9.04163e-01
1.31520e+05 3.28000e+02 -7.83148e-01 -7.21846e-01 -8.44450e-01 -8.74343e-01 -8.45358e-01 -9.03329e-01
1.31680e+05 3.29000e+02 -7.47172e-01 -6.37933e-01 -8.56410e-01 -8.73224e-01 -8.43842e-01 -9.02605e-01
1.31840e+05 3.29000e+02 -7.47172e-01 -6.37933e-01 -8.56410e-01 -8.72158e-01 -8.42332e-01 -9.01983e-01
1.32000e+05 3.30000e+02 -7.89601e-01 -6.71986e-01 -9.07216e-01 -8.71140e-01 -8.40828e-01 -9.01453e-01
1.32160e+05 3.30000e+02 -7.89601e-01 -6.71986e-01 -9.07216e-01 -8.70169e-01 -8.39334e-01 -9.01004e-01
1.32320e+05 3.30000e+02 -7.89601e-01 -6.71986e-01 -9.07216e-01 -8.69237e-01 -8.37850e-01 -9.00625e-01
1.32480e+05 3.31000e+02 -8.06432e-01 -6.85814e-01 -9.27050e-01 -8.68341e-01 -8.36380e-01 -9.00303e-01
1.32640e+05 3.31000e+02 -8.06432e-01 -6.85814e-01 -9.27050e-01 -8.67474e-01 -8.34925e-01 -9.00022e-01
1.32800e+05 3.32000e+02 -7.69586e-01 -6.67537e-01 -8.71636e-01 -8.66629e-01 -8.33488e-01 -8.99771e-01
1.32960e+05 3.32000e+02 -7.69586e-01 -6.67537e-01 -8.71636e-01 -8.65802e-01 -8.32069e-01 -8.99534e-01
1.33120e+05 3.32000e+02 -7.69586e-01 -6.67537e-01 -8.71636e-01 -8.64984e-01 -8.30671e-01 -8.99298e-01
1.33280e+05 3.33000e+02 -8.01087e-01 -6.74808e-01 -9.27365e-01 -8.64170e-01 -8.29293e-01 -8.99047e-01
1.33440e+05 3.33000e+02 -8.01087e-01 -6.74808e-01 -9.27365e-01 -8.63354e-01 -8.27938e-01 -8.98770e-01
1.33600e+05 3.34000e+02 -7.94115e-01 -7.09274e-01 -8.78955e-01 -8.62528e-01 -8.26602e-01 -8.98454e-01
1.33760e+05 3.34000e+02 -7.94115e-01 -7.09274e-01 -8.78955e-01 -8.61688e-01 -8.25288e-01 -8.98087e-01
1.33920e+05 3.34000e+02 -7.94115e-01 -7.09274e-01 -8.78955e-01 -8.60827e-01 -8.23994e-01 -8.97660e-01
1.34080e+05 3.35000e+02 -7.61609e-01 -7.28545e-01 -7.94673e-01 -8.59941e-01 -8.22717e-01 -8.97165e-01
1.34240e+05 3.35000e+02 -7.61609e-01 -7.28545e-01 -7.94673e-01 -8.59025e-01 -8.21456e-01 -8.96594e-01
1.34400e+05 3.36000e+02 -7.01150e-01 -5.92199e-01 -8.10100e-01 -8.58074e-01 -8.20207e-01 -8.95941e-01
1.34560e+05 3.36000e+02 -7.01150e-01 -5.92199e-01 -8.10100e-01 -8.57086e-01 -8.18969e-01 -8.95203e-01
1.34720e+05 3.36000e+02 -7.01150e-01 -5.92199e-01 -8.10100e-01 -8.56057e-01 -8.17735e-01 -8.94378e-01
1.34880e+05 3.37000e+02 -7.28558e-01 -6.40052e-01 -8.17063e-01 -8.54985e-01 -8.16505e-01 -8.93465e-01
1.35040e+05 3.37000e+02 -7.28558e-01 -6.40052e-01 -8.17063e-01 -8.53868e-01 -8.15271e-01 -8.92465e-01
1.35200e+05 3.38000e+02 -7.86157e-01 -7.39962e-01 -8.32353e-01 -8.52707e-01 -8.14032e-01 -8.91382e-01
1.35360e+05 3.38000e+02 -7.86157e-01 -7.39962e-01 -8.32353e-01 -8.51499e-01 -8.12782e-01 -8.90216e-01
1.35520e+05 3.38000e+02 -7.86157e-01 -7.39962e-01 -8.32353e-01 -8.50247e-01 -8.11518e-01 -8.88975e-01
1.35680e+05 3.39000e+02 -8.62296e-01 -7.51455e-01 -9.73137e-01 -8.48949e-01 -8.10235e-01 -8.87664e-01
1.35840e+05 3.39000e+02 -8.62296e-01 -7.51455e-01 -9.73137e-01 -8.47609e-01 -8.08930e-01 -8.86289e-01
1.36000e+05 3.40000e+02 -7.51358e-01 -6.76274e-01 -8.26443e-01 -8.46228e-01 -8.07598e-01 -8.84858e-01
1.36160e+05 3.40000e+02 -7.51358e-01 -6.76274e-01 -8.26443e-01 -8.44808e-01 -8.06239e-01 -8.83377e-01
1.36320e+05 3.40000e+02 -7.51358e-01 -6.76274e-01 -8.26443e-01 -8.43352e-01 -8.04848e-01 -8.81855e-01
1.36480e+05 3.41000e+02 -7.80900e-01 -6.86114e-01 -8.75686e-01 -8.41861e-01 -8.03424e-01 -8.80299e-01
1.36640e+05 3.41000e+02 -7.80900e-01 -6.86114e-01 -8.75686e-01 -8.40341e-01 -8.01965e-01 -8.78718e-01
1.36800e+05 3.42000e+02 -7.61221e-01 -7.32549e-01 -7.89893e-01 -8.38793e-01 -8.00469e-01 -8.77117e-01
1.36960e+05 3.42000e+02 -7.61221e-01 -7.32549e-01 -7.89893e-01 -8.37221e-01 -7.98938e-01 -8.75503e-01
1.37120e+05 3.42000e+02 -7.61221e-01 -7.32549e-01 -7.89893e-01 -8.35626e-01 -7.97370e-01 -8.73883e-01
1.37280e+05 3.43000e+02 -7.52581e-01 -6.90263e-01 -8.14899e-01 -8.34013e-01 -7.95766e-01 -8.72261e-01
1.37440e+05 3.43000e+02 -7.52581e-01 -6.90263e-01 -8.14899e-01 -8.32385e-01 -7.94127e-01 -8.70643e-01
1.37600e+05 3.44000e+02 -7.48802e-01 -7.12498e-01 -7.85107e-01 -8.30743e-01 -7.92455e-01 -8.69031e-01
1.37760e+05 3.44000e+02 -7.48802e-01 -7.12498e-01 -7.85107e-01 -8.29090e-01 -7.90752e-01 -8.67429e-01
1.37920e+05 3.44000e+02 -7.48802e-01 -7.12498e-01 -7.85107e-01 -8.27430e-01 -7.89021e-01 -8.65839e-01
1.38080e+05 3.45000e+02 -6.96436e-01 -6.52530e-01 -7.40343e-01 -8.25765e-01 -7.87267e-01 -8.64264e-01
1.38240e+05 3.45000e+02 -6.96436e-01 -6.52530e-01 -7.40343e-01 -8.24098e-01 -7.85492e-01 -8.62705e-01
1.38400e+05 3.46000e+02 -7.34406e-01 -6.83242e-01 -7.85569e-01 -8.22432e-01 -7.83701e-01 -8.61162e-01
1.38560e+05 3.46000e+02 -7.34406e-01 -6.83242e-01 -7.85569e-01 -8.20769e-01 -7.81900e-01 -8.59637e-01
1.38720e+05 3.46000e+02 -7.34406e-01 -6.83242e-01 -7.85569e-01 -8.19112e-01 -7.80093e-01 -8.58130e-01
1.38880e+05 3.47000e+02 -7.58788e-01 -7.19130e-01 -7.98446e-01 -8.17464e-01 -7.78286e-01 -8.56642e-01
1.39040e+05 3.47000e+02 -7.58788e-01 -7.19130e-01 -7.98446e-01 -8.15828e-01 -7.76485e-01 -8.55171e-01
1.39200e+05 3.48000e+02 -7.35905e-01 -6.82971e-01 -7.88840e-01 -8.14206e-01 -7.74694e-01 -8.53718e-01
1.39360e+05 3.48000e+02 -7.35905e-01 -6.82971e-01 -7.88840e-01 -8.12602e-01 -7.72921e-01 -8.52283e-01
1.39520e+05 3.48000e+02 -7.35905e-01 -6.82971e-01 -7.88840e-01 -8.11018e-01 -7.71170e-01 -8.50865e-01
1.39680e+05 3.49000e+02 -7.41173e-01 -6.71552e-01 -8.10795e-01 -8.09455e-01 -7.69447e-01 -8.49464e-01
1.39840e+05 3.49000e+02 -7.41173e-01 -6.71552e-01 -8.10795e-01 -8.07917e-01 -7.67757e-01 -8.48077e-01
1.40000e+05 3.50000e+02 -7.05496e-01 -6.34675e-01 -7.76318e-01 -8.06405e-01 -7.66106e-01 -8.46705e-01
1.40160e+05 3.50000e+02 -7.05496e-01 -6.34675e-01 -7.76318e-01 -8.04921e-01 -7.64497e-01 -8.45344e-01
1.40320e+05 3.50000e+02 -7.05496e-01 -6.34675e-01 -7.76318e-01 -8.03465e-01 -7.62935e-01 -8.43994e-01
1.40480e+05 3.51000e+02 -7.83797e-01 -6.47979e-01 -9.19616e-01 -8.02038e-01 -7.61425e-01 -8.42651e-01
1.40640e+05 3.51000e+02 -7.83797e-01 -6.47979e-01 -9.19616e-01 -8.00640e-01 -7.59968e-01 -8.41312e-01
1.40800e+05 3.52000e+02 -7.04390e-01 -6.26591e-01 -7.82190e-01 -7.99272e-01 -7.58568e-01 -8.39975e-01
1.40960e+05 3.52000e+02 -7.04390e-01 -6.26591e-01 -7.82190e-01 -7.97932e-01 -7.57227e-01 -8.38637e-01
1.41120e+05 3.52000e+02 -7.04390e-01 -6.26591e-01 -7.82190e-01 -7.96620e-01 -7.55946e-01 -8.37294e-01
1.41280e+05 3.53000e+02 -7.51589e-01 -6.57422e-01 -8.45756e-01 -7.95335e-01 -7.54727e-01 -8.35943e-01
1.41440e+05 3.53000e+02 -7.51589e-01 -6.57422e-01 -8.45756e-01 -7.94075e-01 -7.53568e-01 -8.34581e-01
1.41600e+05 3.54000e+02 -7.20090e-01 -6.62228e-01 -7.77952e-01 -7.92838e-01 -7.52471e-01 -8.33205e-01
1.41760e+05 3.54000e+02 -7.20090e-01 -6.62228e-01 -7.77952e-01 -7.91622e-01 -7.51434e-01 -8.31811e-01
1.41920e+05 3.54000e+02 -7.20090e-01 -6.62228e-01 -7.77952e-01 -7.90426e-01 -7.50455e-01 -8.30398e-01
1.42080e+05 3.55000e+02 -7.82485e-01 -7.38816e-01 -8.26154e-01 -7.89248e-01 -7.49533e-01 -8.28963e-01
1.42240e+05 3.55000e+02 -7.82485e-01 -7.38816e-01 -8.26154e-01 -7.88084e-01 -7.48663e-01 -8.27504e-01
1.42400e+05 3.56000e+02 -7.40151e-01 -6.40311e-01 -8.39991e-01 -7.86933e-01 -7.47844e-01 -8.26022e-01
1.42560e+05 3.56000e+02 -7.40151e-01 -6.40311e-01 -8.39991e-01 -7.85793e-01 -7.47071e-01 -8.24515e-01
1.42720e+05 3.56000e+02 -7.40151e-01 -6.40311e-01 -8.39991e-01 -7.84662e-01 -7.46341e-01 -8.22982e-01
1.42880e+05 3.57000e+02 -7.27746e-01 -6.32461e-01 -8.23030e-01 -7.83538e-01 -7.45649e-01 -8.21426e-01
1.43040e+05 3.57000e+02 -7.27746e-01 -6.32461e-01 -8.23030e-01 -7.82419e-01 -7.44991e-01 -8.19847e-01
1.43200e+05 3.58000e+02 -7.45550e-01 -6.21171e-01 -8.69930e-01 -7.81305e-01 -7.44362e-01 -8.18247e-01
1.43360e+05 3.58000e+02 -7.45550e-01 -6.21171e-01 -8.69930e-01 -7.80194e-01 -7.43758e-01 -8.16629e-01
1.43520e+05 3.58000e+02 -7.45550e-01 -6.21171e-01 -8.69930e-01 -7.79085e-01 -7.43175e-01 -8.14994e-01
1.43680e+05 3.59000e+02 -7.10800e-01 -6.47545e-01 -7.74056e-01 -7.77977e-01 -7.42608e-01 -8.13346e-01
1.43840e+05 3.59000e+02 -7.10800e-01 -6.47545e-01 -7.74056e-01 -7.76871e-01 -7.42054e-01 -8.11688e-01
1.44000e+05 3.60000e+02 -6.90201e-01 -6.22569e-01 -7.57834e-01 -7.75766e-01 -7.41509e-01 -8.10024e-01
1.44160e+05 3.60000e+02 -6.90201e-01 -6.22569e-01 -7.57834e-01 -7.74663e-01 -7.40969e-01 -8.08357e-01
1.44320e+05 3.60000e+02 -6.90201e-01 -6.22569e-01 -7.57834e-01 -7.73562e-01 -7.40432e-01 -8.06693e-01
1.44480e+05 3.61000e+02 -7.17625e-01 -6.81702e-01 -7.53547e-01 -7.72464e-01 -7.39893e-01 -8.05034e-01
1.44640e+05 3.61000e+02 -7.17625e-01 -6.81702e-01 -7.53547e-01 -7.71369e-01 -7.39351e-01 -8.03387e-01
1.44800e+05 3.62000e+02 -7.34664e-01 -6.55775e-01 -8.13553e-01 -7.70280e-01 -7.38803e-01 -8.01757e-01
1.44960e+05 3.62000e+02 -7.34664e-01 -6.55775e-01 -8.13553e-01 -7.69197e-01 -7.38245e-01 -8.00148e-01
1.45120e+05 3.62000e+02 -7.34664e-01 -6.55775e-01 -8.13553e-01 -7.68121e-01 -7.37675e-01 -7.98568e-01
1.45280e+05 3.63000e+02 -6.98146e-01 -6.36590e-01 -7.59702e-01 -7.67055e-01 -7.37090e-01 -7.97021e-01
1.45440e+05 3.63000e+02 -6.98146e-01 -6.36590e-01 -7.59702e-01 -7.66001e-01 -7.36486e-01 -7.95516e-01
1.45600e+05 3.64000e+02 -6.65737e-01 -6.03368e-01 -7.28107e-01 -7.64959e-01 -7.35859e-01 -7.94059e-01
1.45760e+05 3.64000e+02 -6.65737e-01 -6.03368e-01 -7.28107e-01 -7.63932e-01 -7.35205e-01 -7.92658e-01
1.45920e+05 3.64000e+02 -6.65737e-01 -6.03368e-01 -7.28107e-01 -7.62919e-01 -7.34519e-01 -7.91319e-01
1.46080e+05 3.65000e+02 -7.39409e-01 -6.60382e-01 -8.18436e-01 -7.61925e-01 -7.33799e-01 -7.90051e-01
1.46240e+05 3.65000e+02 -7.39409e-01 -6.60382e-01 -8.18436e-01 -7.60948e-01 -7.33037e-01 -7.88859e-01
1.46400e+05 3.66000e+02 -7.23641e-01 -6.75592e-01 -7.71690e-01 -7.59990e-01 -7.32230e-01 -7.87750e-01
1.46560e+05 3.66000e+02 -7.23641e-01 -6.75592e-01 -7.71690e-01 -7.59051e-01 -7.31374e-01 -7.86728e-01
1.46720e+05 3.66000e+02 -7.23641e-01 -6.75592e-01 -7.71690e-01 -7.58132e-01 -7.30467e-01 -7.85798e-01
1.46880e+05 3.67000e+02 -8.54665e-01 -7.11564e-01 -9.97766e-01 -7.57233e-01 -7.29505e-01 -7.84961e-01
1.47040e+05 3.67000e+02 -8.54665e-01 -7.11564e-01 -9.97766e-01 -7.56353e-01 -7.28486e-01 -7.84219e-01
1.47200e+05 3.68000e+02 -6.80025e-01 -6.51849e-01 -7.08202e-01 -7.55491e-01 -7.27412e-01 -7.83571e-01
1.47360e+05 3.68000e+02 -6.80025e-01 -6.51849e-01 -7.08202e-01 -7.54648e-01 -7.26283e-01 -7.83013e-01
1.47520e+05 3.68000e+02 -6.80025e-01 -6.51849e-01 -7.08202e-01 -7.53821e-01 -7.25101e-01 -7.82541e-01
1.47680e+05 3.69000e+02 -7.01569e-01 -6.01686e-01 -8.01453e-01 -7.53009e-01 -7.23869e-01 -7.82149e-01
1.47840e+05 3.69000e+02 -7.01569e-01 -6.01686e-01 -8.01453e-01 -7.52211e-01 -7.22592e-01 -7.81829e-01
1.48000e+05 3.70000e+02 -6.63498e-01 -6.09295e-01 -7.17701e-01 -7.51424e-01 -7.21275e-01 -7.81574e-01
1.48160e+05 3.70000e+02 -6.63498e-01 -6.09295e-01 -7.17701e-01 -7.50648e-01 -7.19923e-01 -7.81373e-01
1.48320e+05 3.70000e+02 -6.63498e-01 -6.09295e-01 -7.17701e-01 -7.49880e-01 -7.18543e-01 -7.81217e-01
1.48480e+05 3.71000e+02 -8.50813e-01 -7.24757e-01 -9.76870e-01 -7.49119e-01 -7.17140e-01 -7.81097e-01
1.48640e+05 3.71000e+02 -8.50813e-01 -7.24757e-01 -9.76870e-01 -7.48363e-01 -7.15722e-01 -7.81003e-01
1.48800e+05 3.72000e+02 -6.96582e-01 -6.25304e-01 -7.67861e-01 -7.47610e-01 -7.14294e-01 -7.80926e-01
1.48960e+05 3.72000e+02 -6.96582e-01 -6.25304e-01 -7.67861e-01 -7.46861e-01 -7.12863e-01 -7.80859e-01
1.49120e+05 3.72000e+02 -6.96582e-01 -6.25304e-01 -7.67861e-01 -7.46114e-01 -7.11434e-01 -7.80793e-01
1.49280e+05 3.73000e+02 -6.53874e-01 -5.94003e-01 -7.13745e-01 -7.45368e-01 -7.10013e-01 -7.80722e-01
1.49440e+05 3.73000e+02 -6.53874e-01 -5.94003e-01 -7.13745e-01 -7.44624e-01 -7.08606e-01 -7.80642e-01
1.49600e+05 3.74000e+02 -7.09384e-01 -6.64809e-01 -7.53959e-01 -7.43882e-01 -7.07216e-01 -7.80548e-01
1.49760e+05 3.74000e+02 -7.09384e-01 -6.64809e-01 -7.53959e-01 -7.43143e-01 -7.05848e-01 -7.80438e-01
1.49920e+05 3.74000e+02 -7.09384e-01 -6.64809e-01 -7.53959e-01 -7.42407e-01 -7.04506e-01 -7.80309e-01
1.50080e+05 3.75000e+02 -6.45005e-01 -5.74905e-01 -7.15104e-01 -7.41677e-01 -7.03193e-01 -7.80160e-01
1.50240e+05 3.75000e+02 -6.45005e-01 -5.74905e-01 -7.15104e-01 -7.40952e-01 -7.01912e-01 -7.79993e-01
1.50400e+05 3.76000e+02 -6.80486e-01 -5.98558e-01 -7.62413e-01 -7.40236e-01 -7.00665e-01 -7.79807e-01
1.50560e+05 3.76000e+02 -6.80486e-01 -5.98558e-01 -7.62413e-01 -7.39529e-01 -6.99454e-01 -7.79605e-01
1.50720e+05 3.76000e+02 -6.80486e-01 -5.98558e-01 -7.62413e-01 -7.38834e-01 -6.98281e-01 -7.79387e-01
1.50880e+05 3.77000e+02 -7.35987e-01 -6.48914e-01 -8.23060e-01 -7.38152e-01 -6.97146e-01 -7.79157e-01
1.51040e+05 3.77000e+02 -7.35987e-01 -6.48914e-01 -8.23060e-01 -7.37485e-01 -6.96052e-01 -7.78918e-01
1.51200e+05 3.78000e+02 -7.09775e-01 -6.57992e-01 -7.61559e-01 -7.36835e-01 -6.94999e-01 -7.78671e-01
1.51360e+05 3.78000e+02 -7.09775e-01 -6.57992e-01 -7.61559e-01 -7.36203e-01 -6.93987e-01 -7.78419e-01
1.51520e+05 3.78000e+02 -7.09775e-01 -6.57992e-01 -7.61559e-01 -7.35590e-01 -6.93016e-01 -7.78164e-01
1.51680e+05 3.79000e+02 -6.75039e-01 -5.94214e-01 -7.55864e-01 -7.34997e-01 -6.92086e-01 -7.77908e-01
1.51840e+05 3.79000e+02 -6.75039e-01 -5.94214e-01 -7.55864e-01 -7.34426e-01 -6.91198e-01 -7.77653e-01
1.52000e+05 3.80000e+02 -6.93314e-01 -6.38405e-01 -7.48223e-01 -7.33874e-01 -6.90350e-01 -7.77399e-01
1.52160e+05 3.80000e+02 -6.93314e-01 -6.38405e-01 -7.48223e-01 -7.33344e-01 -6.89542e-01 -7.77146e-01
1.52320e+05 3.80000e+02 -6.93314e-01 -6.38405e-01 -7.48223e-01 -7.32834e-01 -6.88774e-01 -7.76894e-01
1.52480e+05 3.81000e+02 -6.98439e-01 -6.26366e-01 -7.70512e-01 -7.32342e-01 -6.88042e-01 -7.76641e-01
1.52640e+05 3.81000e+02 -6.98439e-01 -6.26366e-01 -7.70512e-01 -7.31866e-01 -6.87347e-01 -7.76386e-01
1.52800e+05 3.82000e+02 -7.13863e-01 -6.09648e-01 -8.18078e-01 -7.31406e-01 -6.86686e-01 -7.76127e-01
1.52960e+05 3.82000e+02 -7.13863e-01 -6.09648e-01 -8.18078e-01 -7.30959e-01 -6.86058e-01 -7.75860e-01
1.53120e+05 3.82000e+02 -7.13863e-01 -6.09648e-01 -8.18078e-01 -7.30522e-01 -6.85460e-01 -7.75583e-01
1.53280e+05 3.83000e+02 -6.99199e-01 -6.07026e-01 -7.91373e-01 -7.30092e-01 -6.84891e-01 -7.75293e-01
1.53440e+05 3.83000e+02 -6.99199e-01 -6.07026e-01 -7.91373e-01 -7.29666e-01 -6.84347e-01 -7.74986e-01
1.53600e+05 3.84000e+02 -6.59883e-01 -5.97309e-01 -7.22458e-01 -7.29242e-01 -6.83827e-01 -7.74657e-01
1.53760e+05 3.84000e+02 -6.59883e-01 -5.97309e-01 -7.22458e-01 -7.28817e-01 -6.83328e-01 -7.74305e-01
1.53920e+05 3.84000e+02 -6.59883e-01 -5.97309e-01 -7.22458e-01 -7.28387e-01 -6.82848e-01 -7.73927e-01
1.54080e+05 3.85000e+02 -6.47045e-01 -5.90525e-01 -7.03566e-01 -7.27951e-01 -6.82384e-01 -7.73517e-01
1.54240e+05 3.85000e+02 -6.47045e-01 -5.90525e-01 -7.03566e-01 -7.27505e-01 -6.81934e-01 -7.73076e-01
1.54400e+05 3.86000e+02 -6.86548e-01 -6.19620e-01 -7.53476e-01 -7.27048e-01 -6.81496e-01 -7.72600e-01
1.54560e+05 3.86000e+02 -6.86548e-01 -6.19620e-01 -7.53476e-01 -7.26577e-01 -6.81066e-01 -7.72088e-01
1.54720e+05 3.86000e+02 -6.86548e-01 -6.19620e-01 -7.53476e-01 -7.26091e-01 -6.80644e-01 -7.71539e-01
1.54880e+05 3.87000e+02 -6.41284e-01 -6.17322e-01 -6.65246e-01 -7.25589e-01 -6.80226e-01 -7.70953e-01
1.55040e+05 3.87000e+02 -6.41284e-01 -6.17322e-01 -6.65246e-01 -7.25070e-01 -6.79811e-01 -7.70329e-01
1.55200e+05 3.88000e+02 -6.63139e-01 -5.81967e-01 -7.44311e-01 -7.24532e-01 -6.79396e-01 -7.69669e-01
1.55360e+05 3.88000e+02 -6.63139e-01 -5.81967e-01 -7.44311e-01 -7.23977e-01 -6.78981e-01 -7.68973e-01
1.55520e+05 3.88000e+02 -6.63139e-01 -5.81967e-01 -7.44311e-01 -7.23403e-01 -6.78563e-01 -7.68242e-01
1.55680e+05 3.89000e+02 -6.20222e-01 -5.84520e-01 -6.55924e-01 -7.22811e-01 -6.78143e-01 -7.67479e-01
1.55840e+05 3.89000e+02 -6.20222e-01 -5.84520e-01 -6.55924e-01 -7.22202e-01 -6.77719e-01 -7.66684e-01
1.56000e+05 3.90000e+02 -6.45936e-01 -5.94160e-01 -6.97712e-01 -7.21576e-01 -6.77291e-01 -7.65860e-01
1.56160e+05 3.90000e+02 -6.45936e-01 -5.94160e-01 -6.97712e-01 -7.20933e-01 -6.76858e-01 -7.65008e-01
1.56320e+05 3.90000e+02 -6.45936e-01 -5.94160e-01 -6.97712e-01 -7.20275e-01 -6.76421e-01 -7.64130e-01
1.56480e+05 3.91000e+02 -7.11614e-01 -6.08676e-01 -8.14552e-01 -7.19603e-01 -6.75979e-01 -7.63227e-01
1.56640e+05 3.91000e+02 -7.11614e-01 -6.08676e-01 -8.14552e-01 -7.18917e-01 -6.75533e-01 -7.62301e-01
1.56800e+05 3.92000e+02 -6.21050e-01 -5.42215e-01 -6.99884e-01 -7.18217e-01 -6.75083e-01 -7.61352e-01
1.56960e+05 3.92000e+02 -6.21050e-01 -5.42215e-01 -6.99884e-01 -7.17505e-01 -6.74629e-01 -7.60381e-01
1.57120e+05 3.92000e+02 -6.21050e-01 -5.42215e-01 -6.99884e-01 -7.16781e-01 -6.74173e-01 -7.59389e-01
1.57280e+05 3.93000e+02 -6.76629e-01 -6.08065e-01 -7.45194e-01 -7.16045e-01 -6.73714e-01 -7.58376e-01
1.57440e+05 3.93000e+02 -6.76629e-01 -6.08065e-01 -7.45194e-01 -7.15297e-01 -6.73253e-01 -7.57341e-01
1.57600e+05 3.94000e+02 -6.67899e-01 -5.82087e-01 -7.53712e-01 -7.14536e-01 -6.72789e-01 -7.56283e-01
1.57760e+05 3.94000e+02 -6.67899e-01 -5.82087e-01 -7.53712e-01 -7.13764e-01 -6.72324e-01 -7.55203e-01
1.57920e+05 3.94000e+02 -6.67899e-01 -5.82087e-01 -7.53712e-01 -7.12978e-01 -6.71858e-01 -7.54097e-01
1.58080e+05 3.95000e+02 -6.63373e-01 -5.82549e-01 -7.44197e-01 -7.12178e-01 -6.71390e-01 -7.52966e-01
1.58240e+05 3.95000e+02 -6.63373e-01 -5.82549e-01 -7.44197e-01 -7.11364e-01 -6.70922e-01 -7.51807e-01
1.58400e+05 3.96000e+02 -6.55696e-01 -5.93205e-01 -7.18188e-01 -7.10535e-01 -6.70452e-01 -7.50618e-01
1.58560e+05 3.96000e+02 -6.55696e-01 -5.93205e-01 -7.18188e-01 -7.09690e-01 -6.69981e-01 -7.49398e-01
1.58720e+05 3.96000e+02 -6.55696e-01 -5.93205e-01 -7.18188e-01 -7.08827e-01 -6.69509e-01 -7.48145e-01
1.58880e+05 3.97000e+02 -6.55199e-01 -6.24825e-01 -6.85572e-01 -7.07947e-01 -6.69036e-01 -7.46858e-01
1.59040e+05 3.97000e+02 -6.55199e-01 -6.24825e-01 -6.85572e-01 -7.07048e-01 -6.68560e-01 -7.45537e-01
1.59200e+05 3.98000e+02 -6.15046e-01 -5.66878e-01 -6.63213e-01 -7.06130e-01 -6.68081e-01 -7.44179e-01
1.59360e+05 3.98000e+02 -6.15046e-01 -5.66878e-01 -6.63213e-01 -7.05193e-01 -6.67599e-01 -7.42786e-01
1.59520e+05 3.98000e+02 -6.15046e-01 -5.66878e-01 -6.63213e-01 -7.04236e-01 -6.67113e-01 -7.41359e-01
1.59680e+05 3.99000e+02 -6.10241e-01 -5.40271e-01 -6.80212e-01 -7.03260e-01 -6.66621e-01 -7.39898e-01
1.59840e+05 3.99000e+02 -6.10241e-01 -5.40271e-01 -6.80212e-01 -7.02264e-01 -6.66122e-01 -7.38406e-01
1.60000e+05 4.00000e+02 -6.60060e-01 -5.74466e-01 -7.45654e-01 -7.01250e-01 -6.65614e-01 -7.36886e-01
1.60160e+05 4.00000e+02 -6.60060e-01 -5.74466e-01 -7.45654e-01 -7.00219e-01 -6.65097e-01 -7.35341e-01
1.60320e+05 4.00000e+02 -6.60060e-01 -5.74466e-01 -7.45654e-01 -6.99171e-01 -6.64568e-01 -7.33775e-01
1.60480e+05 4.01000e+02 -6.08030e-01 -5.47499e-01 -6.68561e-01 -6.98110e-01 -6.64026e-01 -7.32193e-01
1.60640e+05 4.01000e+02 -6.08030e-01 -5.47499e-01 -6.68561e-01 -6.97034e-01 -6.63468e-01 -7.30601e-01
1.60800e+05 4.02000e+02 -6.13054e-01 -5.55336e-01 -6.70772e-01 -6.95948e-01 -6.62893e-01 -7.29003e-01
1.60960e+05 4.02000e+02 -6.13054e-01 -5.55336e-01 -6.70772e-01 -6.94853e-01 -6.62299e-01 -7.27407e-01
1.61120e+05 4.02000e+02 -6.13054e-01 -5.55336e-01 -6.70772e-01 -6.93750e-01 -6.61683e-01 -7.25818e-01
1.61280e+05 4.03000e+02 -7.14724e-01 -6.03619e-01 -8.25829e-01 -6.92643e-01 -6.61045e-01 -7.24241e-01
1.61440e+05 4.03000e+02 -7.14724e-01 -6.03619e-01 -8.25829e-01 -6.91533e-01 -6.60382e-01 -7.22683e-01
1.61600e+05 4.04000e+02 -6.18544e-01 -5.35724e-01 -7.01364e-01 -6.90422e-01 -6.59693e-01 -7.21150e-01
1.61760e+05 4.04000e+02 -6.18544e-01 -5.35724e-01 -7.01364e-01 -6.89311e-01 -6.58976e-01 -7.19647e-01
1.61920e+05 4.04000e+02 -6.18544e-01 -5.35724e-01 -7.01364e-01 -6.88204e-01 -6.58229e-01 -7.18179e-01
1.62080e+05 4.05000e+02 -6.12663e-01 -5.84230e-01 -6.41096e-01 -6.87100e-01 -6.57451e-01 -7.16749e-01
1.62240e+05 4.05000e+02 -6.12663e-01 -5.84230e-01 -6.41096e-01 -6.86002e-01 -6.56641e-01 -7.15363e-01
1.62400e+05 4.06000e+02 -6.75513e-01 -5.90626e-01 -7.60401e-01 -6.84910e-01 -6.55798e-01 -7.14022e-01
1.62560e+05 4.06000e+02 -6.75513e-01 -5.90626e-01 -7.60401e-01 -6.83825e-01 -6.54919e-01 -7.12731e-01
1.62720e+05 4.06000e+02 -6.75513e-01 -5.90626e-01 -7.60401e-01 -6.82747e-01 -6.54006e-01 -7.11489e-01
1.62880e+05 4.07000e+02 -6.28146e-01 -5.43528e-01 -7.12764e-01 -6.81678e-01 -6.53057e-01 -7.10299e-01
1.63040e+05 4.07000e+02 -6.28146e-01 -5.43528e-01 -7.12764e-01 -6.80616e-01 -6.52071e-01 -7.09161e-01
1.63200e+05 4.08000e+02 -6.24950e-01 -5.64946e-01 -6.84954e-01 -6.79562e-01 -6.51049e-01 -7.08074e-01
1.63360e+05 4.08000e+02 -6.24950e-01 -5.64946e-01 -6.84954e-01 -6.78515e-01 -6.49992e-01 -7.07038e-01
1.63520e+05 4.08000e+02 -6.24950e-01 -5.64946e-01 -6.84954e-01 -6.77475e-01 -6.48898e-01 -7.06052e-01
1.63680e+05 4.09000e+02 -6.31994e-01 -5.33843e-01 -7.30145e-01 -6.76442e-01 -6.47771e-01 -7.05114e-01
1.63840e+05 4.09000e+02 -6.31994e-01 -5.33843e-01 -7.30145e-01 -6.75417e-01 -6.46611e-01 -7.04223e-01
1.64000e+05 4.10000e+02 -5.96926e-01 -5.33010e-01 -6.60842e-01 -6.74397e-01 -6.45419e-01 -7.03376e-01
1.64160e+05 4.10000e+02 -5.96926e-01 -5.33010e-01 -6.60842e-01 -6.73384e-01 -6.44198e-01 -7.02570e-01
1.64320e+05 4.10000e+02 -5.96926e-01 -5.33010e-01 -6.60842e-01 -6.72377e-01 -6.42951e-01 -7.01803e-01
1.64480e+05 4.11000e+02 -6.04129e-01 -5.41189e-01 -6.67068e-01 -6.71376e-01 -6.41680e-01 -7.01073e-01
1.64640e+05 4.11000e+02 -6.04129e-01 -5.41189e-01 -6.67068e-01 -6.70382e-01 -6.40388e-01 -7.00377e-01
1.64800e+05 4.12000e+02 -6.05219e-01 -5.19543e-01 -6.90894e-01 -6.69395e-01 -6.39079e-01 -6.99712e-01
1.64960e+05 4.12000e+02 -6.05219e-01 -5.19543e-01 -6.90894e-01 -6.68416e-01 -6.37755e-01 -6.99076e-01
1.65120e+05 4.12000e+02 -6.05219e-01 -5.19543e-01 -6.90894e-01 -6.67444e-01 -6.36421e-01 -6.98466e-01
1.65280e+05 4.13000e+02 -6.51313e-01 -5.97345e-01 -7.05281e-01 -6.66480e-01 -6.35080e-01 -6.97880e-01
1.65440e+05 4.13000e+02 -6.51313e-01 -5.97345e-01 -7.05281e-01 -6.65526e-01 -6.33736e-01 -6.97316e-01
1.65600e+05 4.14000e+02 -6.75377e-01 -5.69787e-01 -7.80967e-01 -6.64581e-01 -6.32391e-01 -6.96772e-01
1.65760e+05 4.14000e+02 -6.75377e-01 -5.69787e-01 -7.80967e-01 -6.63648e-01 -6.31051e-01 -6.96245e-01
1.65920e+05 4.14000e+02 -6.75377e-01 -5.69787e-01 -7.80967e-01 -6.62726e-01 -6.29717e-01 -6.95734e-01
1.66080e+05 4.15000e+02 -6.35716e-01 -5.84231e-01 -6.87202e-01 -6.61815e-01 -6.28394e-01 -6.95236e-01
1.66240e+05 4.15000e+02 -6.35716e-01 -5.84231e-01 -6.87202e-01 -6.60917e-01 -6.27084e-01 -6.94750e-01
1.66400e+05 4.16000e+02 -6.38151e-01 -6.06866e-01 -6.69437e-01 -6.60032e-01 -6.25790e-01 -6.94274e-01
1.66560e+05 4.16000e+02 -6.38151e-01 -6.06866e-01 -6.69437e-01 -6.59160e-01 -6.24514e-01 -6.93806e-01
1.66720e+05 4.16000e+02 -6.38151e-01 -6.06866e-01 -6.69437e-01 -6.58301e-01 -6.23259e-01 -6.93343e-01
1.66880e+05 4.17000e+02 -6.49857e-01 -6.09634e-01 -6.90080e-01 -6.57455e-01 -6.22027e-01 -6.92883e-01
1.67040e+05 4.17000e+02 -6.49857e-01 -6.09634e-01 -6.90080e-01 -6.56621e-01 -6.20818e-01 -6.92423e-01
1.67200e+05 4.18000e+02 -6.41046e-01 -5.94946e-01 -6.87147e-01 -6.55799e-01 -6.19636e-01 -6.91962e-01
1.67360e+05 4.18000e+02 -6.41046e-01 -5.94946e-01 -6.87147e-01 -6.54989e-01 -6.18480e-01 -6.91497e-01
1.67520e+05 4.18000e+02 -6.41046e-01 -5.94946e-01 -6.87147e-01 -6.54190e-01 -6.17354e-01 -6.91025e-01
1.67680e+05 4.19000e+02 -5.98341e-01 -4.99019e-01 -6.97663e-01 -6.53401e-01 -6.16258e-01 -6.90544e-01
1.67840e+05 4.19000e+02 -5.98341e-01 -4.99019e-01 -6.97663e-01 -6.52623e-01 -6.15195e-01 -6.90051e-01
1.68000e+05 4.20000e+02 -6.31384e-01 -5.65895e-01 -6.96873e-01 -6.51853e-01 -6.14163e-01 -6.89542e-01
1.68160e+05 4.20000e+02 -6.31384e-01 -5.65895e-01 -6.96873e-01 -6.51093e-01 -6.13167e-01 -6.89018e-01
1.68320e+05 4.20000e+02 -6.31384e-01 -5.65895e-01 -6.96873e-01 -6.50342e-01 -6.12208e-01 -6.88475e-01
1.68480e+05 4.21000e+02 -6.19131e-01 -5.70786e-01 -6.67476e-01 -6.49600e-01 -6.11287e-01 -6.87913e-01
1.68640e+05 4.21000e+02 -6.19131e-01 -5.70786e-01 -6.67476e-01 -6.48867e-01 -6.10406e-01 -6.87329e-01
1.68800e+05 4.22000e+02 -6.13605e-01 -5.72054e-01 -6.55156e-01 -6.48145e-01 -6.09566e-01 -6.86723e-01
1.68960e+05 4.22000e+02 -6.13605e-01 -5.72054e-01 -6.55156e-01 -6.47433e-01 -6.08771e-01 -6.86095e-01
1.69120e+05 4.22000e+02 -6.13605e-01 -5.72054e-01 -6.55156e-01 -6.46733e-01 -6.08021e-01 -6.85445e-01
1.69280e+05 4.23000e+02 -6.02739e-01 -5.33320e-01 -6.72157e-01 -6.46045e-01 -6.07317e-01 -6.84774e-01
1.69440e+05 4.23000e+02 -6.02739e-01 -5.33320e-01 -6.72157e-01 -6.45372e-01 -6.06662e-01 -6.84081e-01
1.69600e+05 4.24000e+02 -6.48924e-01 -5.78715e-01 -7.19134e-01 -6.44713e-01 -6.06057e-01 -6.83370e-01
1.69760e+05 4.24000e+02 -6.48924e-01 -5.78715e-01 -7.19134e-01 -6.44072e-01 -6.05502e-01 -6.82641e-01
1.69920e+05 4.24000e+02 -6.48924e-01 -5.78715e-01 -7.19134e-01 -6.43448e-01 -6.04998e-01 -6.81898e-01
1.70080e+05 4.25000e+02 -6.02039e-01 -5.51777e-01 -6.52301e-01 -6.42843e-01 -6.04544e-01 -6.81142e-01
1.70240e+05 4.25000e+02 -6.02039e-01 -5.51777e-01 -6.52301e-01 -6.42258e-01 -6.04139e-01 -6.80377e-01
1.70400e+05 4.26000e+02 -6.16629e-01 -5.37734e-01 -6.95524e-01 -6.41695e-01 -6.03785e-01 -6.79605e-01
1.70560e+05 4.26000e+02 -6.16629e-01 -5.37734e-01 -6.95524e-01 -6.41153e-01 -6.03478e-01 -6.78828e-01
1.70720e+05 4.26000e+02 -6.16629e-01 -5.37734e-01 -6.95524e-01 -6.40634e-01 -6.03216e-01 -6.78052e-01
1.70880e+05 4.27000e+02 -5.99022e-01 -5.17720e-01 -6.80325e-01 -6.40137e-01 -6.02998e-01 -6.77277e-01
1.71040e+05 4.27000e+02 -5.99022e-01 -5.17720e-01 -6.80325e-01 -6.39664e-01 -6.02822e-01 -6.76506e-01
1.71200e+05 4.28000e+02 -6.08716e-01 -5.54355e-01 -6.63078e-01 -6.39213e-01 -6.02683e-01 -6.75742e-01
1.71360e+05 4.28000e+02 -6.08716e-01 -5.54355e-01 -6.63078e-01 -6.38783e-01 -6.02579e-01 -6.74987e-01
1.71520e+05 4.28000e+02 -6.08716e-01 -5.54355e-01 -6.63078e-01 -6.38375e-01 -6.02507e-01 -6.74243e-01
1.71680e+05 4.29000e+02 -6.06993e-01 -5.90302e-01 -6.23683e-01 -6.37987e-01 -6.02463e-01 -6.73511e-01
1.71840e+05 4.29000e+02 -6.06993e-01 -5.90302e-01 -6.23683e-01 -6.37618e-01 -6.02442e-01 -6.72793e-01
1.72000e+05 4.30000e+02 -6.50772e-01 -6.12775e-01 -6.88768e-01 -6.37266e-01 -6.02442e-01 -6.72089e-01
1.72160e+05 4.30000e+02 -6.50772e-01 -6.12775e-01 -6.88768e-01 -6.36929e-01 -6.02458e-01 -6.71400e-01
1.72320e+05 4.30000e+02 -6.50772e-01 -6.12775e-01 -6.88768e-01 -6.36606e-01 -6.02485e-01 -6.70727e-01
1.72480e+05 4.31000e+02 -6.39324e-01 -5.78828e-01 -6.99820e-01 -6.36296e-01 -6.02521e-01 -6.70071e-01
1.72640e+05 4.31000e+02 -6.39324e-01 -5.78828e-01 -6.99820e-01 -6.35996e-01 -6.02562e-01 -6.69430e-01
1.72800e+05 4.32000e+02 -5.49609e-01 -5.08311e-01 -5.90908e-01 -6.35704e-01 -6.02603e-01 -6.68805e-01
1.72960e+05 4.32000e+02 -5.49609e-01 -5.08311e-01 -5.90908e-01 -6.35418e-01 -6.02641e-01 -6.68195e-01
1.73120e+05 4.32000e+02 -5.49609e-01 -5.08311e-01 -5.90908e-01 -6.35136e-01 -6.02674e-01 -6.67599e-01
1.73280e+05 4.33000e+02 -5.66428e-01 -5.21791e-01 -6.11065e-01 -6.34857e-01 -6.02697e-01 -6.67017e-01
1.73440e+05 4.33000e+02 -5.66428e-01 -5.21791e-01 -6.11065e-01 -6.34578e-01 -6.02711e-01 -6.66446e-01
1.73600e+05 4.34000e+02 -6.31300e-01 -5.21587e-01 -7.41013e-01 -6.34298e-01 -6.02711e-01 -6.65884e-01
1.73760e+05 4.34000e+02 -6.31300e-01 -5.21587e-01 -7.41013e-01 -6.34015e-01 -6.02698e-01 -6.65331e-01
1.73920e+05 4.34000e+02 -6.31300e-01 -5.21587e-01 -7.41013e-01 -6.33727e-01 -6.02671e-01 -6.64783e-01
1.74080e+05 4.35000e+02 -5.87165e-01 -5.52387e-01 -6.21943e-01 -6.33433e-01 -6.02628e-01 -6.64239e-01
1.74240e+05 4.35000e+02 -5.87165e-01 -5.52387e-01 -6.21943e-01 -6.33132e-01 -6.02570e-01 -6.63695e-01
1.74400e+05 4.36000e+02 -6.32004e-01 -5.80688e-01 -6.83321e-01 -6.32824e-01 -6.02498e-01 -6.63150e-01
1.74560e+05 4.36000e+02 -6.32004e-01 -5.80688e-01 -6.83321e-01 -6.32507e-01 -6.02412e-01 -6.62601e-01
1.74720e+05 4.36000e+02 -6.32004e-01 -5.80688e-01 -6.83321e-01 -6.32180e-01 -6.02314e-01 -6.62046e-01
1.74880e+05 4.37000e+02 -6.01854e-01 -4.96349e-01 -7.07358e-01 -6.31844e-01 -6.02206e-01 -6.61483e-01
1.75040e+05 4.37000e+02 -6.01854e-01 -4.96349e-01 -7.07358e-01 -6.31498e-01 -6.02087e-01 -6.60909e-01
1.75200e+05 4.38000e+02 -6.07025e-01 -5.40608e-01 -6.73442e-01 -6.31142e-01 -6.01961e-01 -6.60323e-01
1.75360e+05 4.38000e+02 -6.07025e-01 -5.40608e-01 -6.73442e-01 -6.30775e-01 -6.01828e-01 -6.59722e-01
1.75520e+05 4.38000e+02 -6.07025e-01 -5.40608e-01 -6.73442e-01 -6.30398e-01 -6.01689e-01 -6.59107e-01
1.75680e+05 4.39000e+02 -5.91747e-01 -5.35980e-01 -6.47513e-01 -6.30011e-01 -6.01546e-01 -6.58476e-01
1.75840e+05 4.39000e+02 -5.91747e-01 -5.35980e-01 -6.47513e-01 -6.29614e-01 -6.01398e-01 -6.57829e-01
1.76000e+05 4.40000e+02 -6.05662e-01 -5.14576e-01 -6.96748e-01 -6.29206e-01 -6.01247e-01 -6.57165e-01
1.76160e+05 4.40000e+02 -6.05662e-01 -5.14576e-01 -6.96748e-01 -6.28788e-01 -6.01091e-01 -6.56485e-01
1.76320e+05 4.40000e+02 -6.05662e-01 -5.14576e-01 -6.96748e-01 -6.28360e-01 -6.00930e-01 -6.55789e-01
1.76480e+05 4.41000e+02 -5.72000e-01 -4.86523e-01 -6.57477e-01 -6.27921e-01 -6.00764e-01 -6.55078e-01
1.76640e+05 4.41000e+02 -5.72000e-01 -4.86523e-01 -6.57477e-01 -6.27473e-01 -6.00591e-01 -6.54355e-01
1.76800e+05 4.42000e+02 -5.59058e-01 -4.82610e-01 -6.35506e-01 -6.27014e-01 -6.00411e-01 -6.53618e-01
1.76960e+05 4.42000e+02 -5.59058e-01 -4.82610e-01 -6.35506e-01 -6.26546e-01 -6.00220e-01 -6.52872e-01
1.77120e+05 4.42000e+02 -5.59058e-01 -4.82610e-01 -6.35506e-01 -6.26069e-01 -6.00018e-01 -6.52120e-01
1.77280e+05 4.43000e+02 -5.94039e-01 -5.58054e-01 -6.30025e-01 -6.25582e-01 -5.99803e-01 -6.51361e-01
1.77440e+05 4.43000e+02 -5.94039e-01 -5.58054e-01 -6.30025e-01 -6.25087e-01 -5.99574e-01 -6.50601e-01
1.77600e+05 4.44000e+02 -5.87776e-01 -5.53148e-01 -6.22404e-01 -6.24584e-01 -5.99327e-01 -6.49841e-01
1.77760e+05 4.44000e+02 -5.87776e-01 -5.53148e-01 -6.22404e-01 -6.24074e-01 -5.99061e-01 -6.49086e-01
1.77920e+05 4.44000e+02 -5.87776e-01 -5.53148e-01 -6.22404e-01 -6.23556e-01 -5.98774e-01 -6.48338e-01
1.78080e+05 4.45000e+02 -6.42288e-01 -5.91222e-01 -6.93355e-01 -6.23032e-01 -5.98464e-01 -6.47601e-01
1.78240e+05 4.45000e+02 -6.42288e-01 -5.91222e-01 -6.93355e-01 -6.22503e-01 -5.98130e-01 -6.46877e-01
1.78400e+05 4.46000e+02 -6.04975e-01 -5.56161e-01 -6.53789e-01 -6.21970e-01 -5.97769e-01 -6.46171e-01
1.78560e+05 4.46000e+02 -6.04975e-01 -5.56161e-01 -6.53789e-01 -6.21432e-01 -5.97380e-01 -6.45484e-01
1.78720e+05 4.46000e+02 -6.04975e-01 -5.56161e-01 -6.53789e-01 -6.20891e-01 -5.96961e-01 -6.44820e-01
1.78880e+05 4.47000e+02 -6.80871e-01 -6.14687e-01 -7.47056e-01 -6.20347e-01 -5.96512e-01 -6.44182e-01
1.79040e+05 4.47000e+02 -6.80871e-01 -6.14687e-01 -7.47056e-01 -6.19801e-01 -5.96031e-01 -6.43571e-01
1.79200e+05 4.48000e+02 -5.76906e-01 -5.31276e-01 -6.22536e-01 -6.19253e-01 -5.95516e-01 -6.42990e-01
1.79360e+05 4.48000e+02 -5.76906e-01 -5.31276e-01 -6.22536e-01 -6.18703e-01 -5.94967e-01 -6.42440e-01
1.79520e+05 4.48000e+02 -5.76906e-01 -5.31276e-01 -6.22536e-01 -6.18151e-01 -5.94382e-01 -6.41921e-01
1.79680e+05 4.49000e+02 -6.00477e-01 -5.08637e-01 -6.92316e-01 -6.17598e-01 -5.93762e-01 -6.41435e-01
1.79840e+05 4.49000e+02 -6.00477e-01 -5.08637e-01 -6.92316e-01 -6.17043e-01 -5.93106e-01 -6.40980e-01
1.80000e+05 4.50000e+02 -5.67934e-01 -5.16700e-01 -6.19169e-01 -6.16487e-01 -5.92416e-01 -6.40559e-01
1.80160e+05 4.50000e+02 -5.67934e-01 -5.16700e-01 -6.19169e-01 -6.15929e-01 -5.91690e-01 -6.40169e-01
1.80320e+05 4.50000e+02 -5.67934e-01 -5.16700e-01 -6.19169e-01 -6.15370e-01 -5.90931e-01 -6.39810e-01
1.80480e+05 4.51000e+02 -5.38216e-01 -5.15864e-01 -5.60568e-01 -6.14810e-01 -5.90140e-01 -6.39480e-01
1.80640e+05 4.51000e+02 -5.38216e-01 -5.15864e-01 -5.60568e-01 -6.14249e-01 -5.89320e-01 -6.39178e-01
1.80800e+05 4.52000e+02 -5.67423e-01 -4.97424e-01 -6.37422e-01 -6.13688e-01 -5.88473e-01 -6.38902e-01
1.80960e+05 4.52000e+02 -5.67423e-01 -4.97424e-01 -6.37422e-01 -6.13127e-01 -5.87604e-01 -6.38650e-01
1.81120e+05 4.52000e+02 -5.67423e-01 -4.97424e-01 -6.37422e-01 -6.12568e-01 -5.86716e-01 -6.38421e-01
1.81280e+05 4.53000e+02 -6.10239e-01 -5.29319e-01 -6.91158e-01 -6.12013e-01 -5.85814e-01 -6.38212e-01
1.81440e+05 4.53000e+02 -6.10239e-01 -5.29319e-01 -6.91158e-01 -6.11462e-01 -5.84905e-01 -6.38019e-01
1.81600e+05 4.54000e+02 -5.46702e-01 -5.06121e-01 -5.87283e-01 -6.10918e-01 -5.83993e-01 -6.37843e-01
1.81760e+05 4.54000e+02 -5.46702e-01 -5.06121e-01 -5.87283e-01 -6.10381e-01 -5.83085e-01 -6.37677e-01
1.81920e+05 4.54000e+02 -5.46702e-01 -5.06121e-01 -5.87283e-01 -6.09856e-01 -5.82189e-01 -6.37523e-01
1.82080e+05 4.55000e+02 -5.74058e-01 -5.61453e-01 -5.86664e-01 -6.09342e-01 -5.81309e-01 -6.37375e-01
1.82240e+05 4.55000e+02 -5.74058e-01 -5.61453e-01 -5.86664e-01 -6.08841e-01 -5.80452e-01 -6.37231e-01
1.82400e+05 4.56000e+02 -5.82044e-01 -5.16402e-01 -6.47686e-01 -6.08357e-01 -5.79625e-01 -6.37089e-01
1.82560e+05 4.56000e+02 -5.82044e-01 -5.16402e-01 -6.47686e-01 -6.07888e-01 -5.78832e-01 -6.36945e-01
1.82720e+05 4.56000e+02 -5.82044e-01 -5.16402e-01 -6.47686e-01 -6.07438e-01 -5.78079e-01 -6.36796e-01
1.82880e+05 4.57000e+02 -6.17201e-01 -5.36400e-01 -6.98003e-01 -6.07006e-01 -5.77371e-01 -6.36641e-01
1.83040e+05 4.57000e+02 -6.17201e-01 -5.36400e-01 -6.98003e-01 -6.06592e-01 -5.76709e-01 -6.36475e-01
1.83200e+05 4.58000e+02 -6.01937e-01 -5.39215e-01 -6.64659e-01 -6.06197e-01 -5.76098e-01 -6.36296e-01
1.83360e+05 4.58000e+02 -6.01937e-01 -5.39215e-01 -6.64659e-01 -6.05820e-01 -5.75538e-01 -6.36102e-01
1.83520e+05 4.58000e+02 -6.01937e-01 -5.39215e-01 -6.64659e-01 -6.05459e-01 -5.75030e-01 -6.35888e-01
1.83680e+05 4.59000e+02 -6.15418e-01 -5.54838e-01 -6.75997e-01 -6.05114e-01 -5.74573e-01 -6.35655e-01
1.83840e+05 4.59000e+02 -6.15418e-01 -5.54838e-01 -6.75997e-01 -6.04782e-01 -5.74166e-01 -6.35397e-01
1.84000e+05 4.60000e+02 -6.16044e-01 -5.56542e-01 -6.75547e-01 -6.04462e-01 -5.73809e-01 -6.35115e-01
1.84160e+05 4.60000e+02 -6.16044e-01 -5.56542e-01 -6.75547e-01 -6.04150e-01 -5.73497e-01 -6.34804e-01
1.84320e+05 4.60000e+02 -6.16044e-01 -5.56542e-01 -6.75547e-01 -6.03846e-01 -5.73227e-01 -6.34465e-01
1.84480e+05 4.61000e+02 -6.04396e-01 -5.24605e-01 -6.84187e-01 -6.03546e-01 -5.72996e-01 -6.34096e-01
1.84640e+05 4.61000e+02 -6.04396e-01 -5.24605e-01 -6.84187e-01 -6.03247e-01 -5.72799e-01 -6.33695e-01
1.84800e+05 4.62000e+02 -6.53265e-01 -5.84763e-01 -7.21767e-01 -6.02947e-01 -5.72631e-01 -6.33263e-01
1.84960e+05 4.62000e+02 -6.53265e-01 -5.84763e-01 -7.21767e-01 -6.02643e-01 -5.72488e-01 -6.32798e-01
1.85120e+05 4.62000e+02 -6.53265e-01 -5.84763e-01 -7.21767e-01 -6.02334e-01 -5.72366e-01 -6.32302e-01
1.85280e+05 4.63000e+02 -6.38333e-01 -5.20055e-01 -7.56611e-01 -6.02017e-01 -5.72258e-01 -6.31776e-01
1.85440e+05 4.63000e+02 -6.38333e-01 -5.20055e-01 -7.56611e-01 -6.01691e-01 -5.72162e-01 -6.31220e-01
1.85600e+05 4.64000e+02 -5.63026e-01 -5.43524e-01 -5.82528e-01 -6.01354e-01 -5.72071e-01 -6.30638e-01
1.85760e+05 4.64000e+02 -5.63026e-01 -5.43524e-01 -5.82528e-01 -6.01007e-01 -5.71983e-01 -6.30031e-01
1.85920e+05 4.64000e+02 -5.63026e-01 -5.43524e-01 -5.82528e-01 -6.00648e-01 -5.71895e-01 -6.29402e-01
1.86080e+05 4.65000e+02 -5.85229e-01 -5.49554e-01 -6.20904e-01 -6.00279e-01 -5.71802e-01 -6.28756e-01
1.86240e+05 4.65000e+02 -5.85229e-01 -5.49554e-01 -6.20904e-01 -5.99899e-01 -5.71703e-01 -6.28096e-01
1.86400e+05 4.66000e+02 -5.46397e-01 -4.97470e-01 -5.95324e-01 -5.99511e-01 -5.71595e-01 -6.27426e-01
1.86560e+05 4.66000e+02 -5.46397e-01 -4.97470e-01 -5.95324e-01 -5.99115e-01 -5.71479e-01 -6.26751e-01
1.86720e+05 4.66000e+02 -5.46397e-01 -4.97470e-01 -5.95324e-01 -5.98714e-01 -5.71352e-01 -6.26077e-01
1.86880e+05 4.67000e+02 -5.52505e-01 -4.98319e-01 -6.06691e-01 -5.98311e-01 -5.71215e-01 -6.25407e-01
1.87040e+05 4.67000e+02 -5.52505e-01 -4.98319e-01 -6.06691e-01 -5.97910e-01 -5.71070e-01 -6.24749e-01
1.87200e+05 4.68000e+02 -5.96893e-01 -5.12153e-01 -6.81633e-01 -5.97511e-01 -5.70916e-01 -6.24107e-01
1.87360e+05 4.68000e+02 -5.96893e-01 -5.12153e-01 -6.81633e-01 -5.97120e-01 -5.70755e-01 -6.23485e-01
1.87520e+05 4.68000e+02 -5.96893e-01 -5.12153e-01 -6.81633e-01 -5.96740e-01 -5.70590e-01 -6.22891e-01
1.87680e+05 4.69000e+02 -5.78764e-01 -5.30532e-01 -6.26996e-01 -5.96375e-01 -5.70422e-01 -6.22328e-01
1.87840e+05 4.69000e+02 -5.78764e-01 -5.30532e-01 -6.26996e-01 -5.96028e-01 -5.70255e-01 -6.21802e-01
1.88000e+05 4.70000e+02 -5.91831e-01 -5.34622e-01 -6.49040e-01 -5.95702e-01 -5.70089e-01 -6.21315e-01
1.88160e+05 4.70000e+02 -5.91831e-01 -5.34622e-01 -6.49040e-01 -5.95401e-01 -5.69930e-01 -6.20872e-01
1.88320e+05 4.70000e+02 -5.91831e-01 -5.34622e-01 -6.49040e-01 -5.95128e-01 -5.69779e-01 -6.20476e-01
1.88480e+05 4.71000e+02 -5.77644e-01 -5.31412e-01 -6.23875e-01 -5.94884e-01 -5.69639e-01 -6.20128e-01
1.88640e+05 4.71000e+02 -5.77644e-01 -5.31412e-01 -6.23875e-01 -5.94671e-01 -5.69512e-01 -6.19831e-01
1.88800e+05 4.72000e+02 -5.19662e-01 -4.63234e-01 -5.76089e-01 -5.94491e-01 -5.69401e-01 -6.19582e-01
1.88960e+05 4.72000e+02 -5.19662e-01 -4.63234e-01 -5.76089e-01 -5.94344e-01 -5.69306e-01 -6.19382e-01
1.89120e+05 4.72000e+02 -5.19662e-01 -4.63234e-01 -5.76089e-01 -5.94230e-01 -5.69230e-01 -6.19230e-01
1.89280e+05 4.73000e+02 -5.66293e-01 -5.02202e-01 -6.30384e-01 -5.94147e-01 -5.69173e-01 -6.19122e-01
1.89440e+05 4.73000e+02 -5.66293e-01 -5.02202e-01 -6.30384e-01 -5.94095e-01 -5.69135e-01 -6.19056e-01
1.89600e+05 4.74000e+02 -5.47629e-01 -4.75034e-01 -6.20225e-01 -5.94072e-01 -5.69116e-01 -6.19027e-01
1.89760e+05 4.74000e+02 -5.47629e-01 -4.75034e-01 -6.20225e-01 -5.94074e-01 -5.69117e-01 -6.19031e-01
1.89920e+05 4.74000e+02 -5.47629e-01 -4.75034e-01 -6.20225e-01 -5.94100e-01 -5.69135e-01 -6.19064e-01
1.90080e+05 4.75000e+02 -6.07983e-01 -5.57420e-01 -6.58545e-01 -5.94145e-01 -5.69168e-01 -6.19121e-01
1.90240e+05 4.75000e+02 -6.07983e-01 -5.57420e-01 -6.58545e-01 -5.94205e-01 -5.69215e-01 -6.19196e-01
1.90400e+05 4.76000e+02 -5.69874e-01 -5.46981e-01 -5.92766e-01 -5.94278e-01 -5.69273e-01 -6.19283e-01
1.90560e+05 4.76000e+02 -5.69874e-01 -5.46981e-01 -5.92766e-01 -5.94359e-01 -5.69338e-01 -6.19379e-01
1.90720e+05 4.76000e+02 -5.69874e-01 -5.46981e-01 -5.92766e-01 -5.94442e-01 -5.69407e-01 -6.19478e-01
1.90880e+05 4.77000e+02 -5.54575e-01 -5.40369e-01 -5.68780e-01 -5.94526e-01 -5.69477e-01 -6.19575e-01
1.91040e+05 4.77000e+02 -5.54575e-01 -5.40369e-01 -5.68780e-01 -5.94605e-01 -5.69543e-01 -6.19666e-01
1.91200e+05 4.78000e+02 -5.55760e-01 -5.06456e-01 -6.05064e-01 -5.94675e-01 -5.69604e-01 -6.19747e-01
1.91360e+05 4.78000e+02 -5.55760e-01 -5.06456e-01 -6.05064e-01 -5.94733e-01 -5.69652e-01 -6.19814e-01
1.91520e+05 4.78000e+02 -5.55760e-01 -5.06456e-01 -6.05064e-01 -5.94774e-01 -5.69685e-01 -6.19862e-01
1.91680e+05 4.79000e+02 -6.04181e-01 -5.59815e-01 -6.48547e-01 -5.94794e-01 -5.69699e-01 -6.19889e-01
1.91840e+05 4.79000e+02 -6.04181e-01 -5.59815e-01 -6.48547e-01 -5.94792e-01 -5.69692e-01 -6.19893e-01
1.92000e+05 4.80000e+02 -5.25696e-01 -4.49389e-01 -6.02003e-01 -5.94764e-01 -5.69659e-01 -6.19869e-01
1.92160e+05 4.80000e+02 -5.25696e-01 -4.49389e-01 -6.02003e-01 -5.94707e-01 -5.69598e-01 -6.19816e-01
1.92320e+05 4.80000e+02 -5.25696e-01 -4.49389e-01 -6.02003e-01 -5.94619e-01 -5.69507e-01 -6.19731e-01
1.92480e+05 4.81000e+02 -5.72187e-01 -5.22511e-01 -6.21864e-01 -5.94498e-01 -5.69383e-01 -6.19612e-01
1.92640e+05 4.81000e+02 -5.72187e-01 -5.22511e-01 -6.21864e-01 -5.94342e-01 -5.69228e-01 -6.19457e-01
1.92800e+05 4.82000e+02 -5.28314e-01 -4.67507e-01 -5.89121e-01 -5.94152e-01 -5.69038e-01 -6.19265e-01
1.92960e+05 4.82000e+02 -5.28314e-01 -4.67507e-01 -5.89121e-01 -5.93925e-01 -5.68816e-01 -6.19033e-01
1.93120e+05 4.82000e+02 -5.28314e-01 -4.67507e-01 -5.89121e-01 -5.93662e-01 -5.68562e-01 -6.18761e-01
1.93280e+05 4.83000e+02 -5.61840e-01 -4.81899e-01 -6.41780e-01 -5.93363e-01 -5.68277e-01 -6.18448e-01
1.93440e+05 4.83000e+02 -5.61840e-01 -4.81899e-01 -6.41780e-01 -5.93028e-01 -5.67963e-01 -6.18093e-01
1.93600e+05 4.84000e+02 -6.06437e-01 -5.69117e-01 -6.43756e-01 -5.92659e-01 -5.67622e-01 -6.17695e-01
1.93760e+05 4.84000e+02 -6.06437e-01 -5.69117e-01 -6.43756e-01 -5.92256e-01 -5.67258e-01 -6.17254e-01
1.93920e+05 4.84000e+02 -6.06437e-01 -5.69117e-01 -6.43756e-01 -5.91821e-01 -5.66873e-01 -6.16770e-01
1.94080e+05 4.85000e+02 -5.36682e-01 -5.16757e-01 -5.56606e-01 -5.91356e-01 -5.66469e-01 -6.16243e-01
1.94240e+05 4.85000e+02 -5.36682e-01 -5.16757e-01 -5.56606e-01 -5.90863e-01 -5.66051e-01 -6.15675e-01
1.94400e+05 4.86000e+02 -5.71452e-01 -5.35260e-01 -6.07644e-01 -5.90343e-01 -5.65622e-01 -6.15065e-01
1.94560e+05 4.86000e+02 -5.71452e-01 -5.35260e-01 -6.07644e-01 -5.89800e-01 -5.65185e-01 -6.14415e-01
1.94720e+05 4.86000e+02 -5.71452e-01 -5.35260e-01 -6.07644e-01 -5.89234e-01 -5.64741e-01 -6.13726e-01
1.94880e+05 4.87000e+02 -5.34233e-01 -5.12259e-01 -5.56207e-01 -5.88649e-01 -5.64296e-01 -6.13002e-01
1.95040e+05 4.87000e+02 -5.34233e-01 -5.12259e-01 -5.56207e-01 -5.88046e-01 -5.63849e-01 -6.12243e-01
1.95200e+05 4.88000e+02 -5.69674e-01 -4.91818e-01 -6.47530e-01 -5.87428e-01 -5.63405e-01 -6.11451e-01
1.95360e+05 4.88000e+02 -5.69674e-01 -4.91818e-01 -6.47530e-01 -5.86797e-01 -5.62964e-01 -6.10629e-01
1.95520e+05 4.88000e+02 -5.69674e-01 -4.91818e-01 -6.47530e-01 -5.86154e-01 -5.62529e-01 -6.09780e-01
1.95680e+05 4.89000e+02 -5.55939e-01 -4.66940e-01 -6.44938e-01 -5.85503e-01 -5.62099e-01 -6.08906e-01
1.95840e+05 4.89000e+02 -5.55939e-01 -4.66940e-01 -6.44938e-01 -5.84844e-01 -5.61677e-01 -6.08010e-01
1.96000e+05 4.90000e+02 -5.77148e-01 -5.21182e-01 -6.33114e-01 -5.84180e-01 -5.61264e-01 -6.07095e-01
1.96160e+05 4.90000e+02 -5.77148e-01 -5.21182e-01 -6.33114e-01 -5.83511e-01 -5.60859e-01 -6.06164e-01
1.96320e+05 4.90000e+02 -5.77148e-01 -5.21182e-01 -6.33114e-01 -5.82841e-01 -5.60463e-01 -6.05219e-01
1.96480e+05 4.91000e+02 -5.30973e-01 -4.87755e-01 -5.74192e-01 -5.82170e-01 -5.60077e-01 -6.04264e-01
1.96640e+05 4.91000e+02 -5.30973e-01 -4.87755e-01 -5.74192e-01 -5.81500e-01 -5.59701e-01 -6.03300e-01
1.96800e+05 4.92000e+02 -5.72225e-01 -4.89871e-01 -6.54580e-01 -5.80833e-01 -5.59335e-01 -6.02331e-01
1.96960e+05 4.92000e+02 -5.72225e-01 -4.89871e-01 -6.54580e-01 -5.80168e-01 -5.58978e-01 -6.01358e-01
1.97120e+05 4.92000e+02 -5.72225e-01 -4.89871e-01 -6.54580e-01 -5.79509e-01 -5.58632e-01 -6.00386e-01
1.97280e+05 4.93000e+02 -4.82112e-01 -4.53211e-01 -5.11014e-01 -5.78855e-01 -5.58295e-01 -5.99415e-01
1.97440e+05 4.93000e+02 -4.82112e-01 -4.53211e-01 -5.11014e-01 -5.78207e-01 -5.57966e-01 -5.98448e-01
1.97600e+05 4.94000e+02 -5.68228e-01 -5.23354e-01 -6.13102e-01 -5.77568e-01 -5.57647e-01 -5.97489e-01
1.97760e+05 4.94000e+02 -5.68228e-01 -5.23354e-01 -6.13102e-01 -5.76937e-01 -5.57334e-01 -5.96540e-01
1.97920e+05 4.94000e+02 -5.68228e-01 -5.23354e-01 -6.13102e-01 -5.76315e-01 -5.57026e-01 -5.95604e-01
1.98080e+05 4.95000e+02 -5.79421e-01 -5.52932e-01 -6.05910e-01 -5.75703e-01 -5.56724e-01 -5.94683e-01
1.98240e+05 4.95000e+02 -5.79421e-01 -5.52932e-01 -6.05910e-01 -5.75102e-01 -5.56424e-01 -5.93780e-01
1.98400e+05 4.96000e+02 -5.86004e-01 -5.30105e-01 -6.41903e-01 -5.74511e-01 -5.56125e-01 -5.92897e-01
1.98560e+05 4.96000e+02 -5.86004e-01 -5.30105e-01 -6.41903e-01 -5.73932e-01 -5.55824e-01 -5.92040e-01
1.98720e+05 4.96000e+02 -5.86004e-01 -5.30105e-01 -6.41903e-01 -5.73364e-01 -5.55520e-01 -5.91208e-01
1.98880e+05 4.97000e+02 -5.05911e-01 -4.58026e-01 -5.53796e-01 -5.72809e-01 -5.55210e-01 -5.90407e-01
1.99040e+05 4.97000e+02 -5.05911e-01 -4.58026e-01 -5.53796e-01 -5.72265e-01 -5.54892e-01 -5.89638e-01
1.99200e+05 4.98000e+02 -5.48085e-01 -4.88299e-01 -6.07870e-01 -5.71733e-01 -5.54562e-01 -5.88903e-01
1.99360e+05 4.98000e+02 -5.48085e-01 -4.88299e-01 -6.07870e-01 -5.71212e-01 -5.54220e-01 -5.88204e-01
1.99520e+05 4.98000e+02 -5.48085e-01 -4.88299e-01 -6.07870e-01 -5.70703e-01 -5.53863e-01 -5.87543e-01
1.99680e+05 4.99000e+02 -5.18646e-01 -4.60098e-01 -5.77194e-01 -5.70205e-01 -5.53488e-01 -5.86921e-01
1.99840e+05 4.99000e+02 -5.18646e-01 -4.60098e-01 -5.77194e-01 -5.69717e-01 -5.53095e-01 -5.86339e-01


==> fig/shkadov_16_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.60000e+02 0.00000e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
3.20000e+02 0.00000e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
4.80000e+02 1.00000e+00 -3.26895e+00 -2.95019e+00 -3.58772e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
6.40000e+02 1.00000e+00 -3.26895e+00 -2.95019e+00 -3.58772e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
8.00000e+02 2.00000e+00 -2.97469e+00 -2.74520e+00 -3.20417e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
9.60000e+02 2.00000e+00 -2.97469e+00 -2.74520e+00 -3.20417e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.12000e+03 2.00000e+00 -2.97469e+00 -2.74520e+00 -3.20417e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.28000e+03 3.00000e+00 -2.91833e+00 -2.73714e+00 -3.09952e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.44000e+03 3.00000e+00 -2.91833e+00 -2.73714e+00 -3.09952e+00 -2.97688e+00 -2.55900e+00 -3.39475e+00
1.60000e+03 4.00000e+00 -3.24313e+00 -3.09514e+00 -3.39113e+00 -2.97688e+00 -2.55900e+00 -3.39476e+00
1.76000e+03 4.00000e+00 -3.24313e+00 -3.09514e+00 -3.39113e+00 -2.97688e+00 -2.55900e+00 -3.39476e+00
1.92000e+03 4.00000e+00 -3.24313e+00 -3.09514e+00 -3.39113e+00 -2.97688e+00 -2.55901e+00 -3.39476e+00
2.08000e+03 5.00000e+00 -3.05981e+00 -2.84154e+00 -3.27809e+00 -2.97688e+00 -2.55901e+00 -3.39476e+00
2.24000e+03 5.00000e+00 -3.05981e+00 -2.84154e+00 -3.27809e+00 -2.97689e+00 -2.55902e+00 -3.39475e+00
2.40000e+03 6.00000e+00 -3.03395e+00 -2.87429e+00 -3.19361e+00 -2.97689e+00 -2.55903e+00 -3.39476e+00
2.56000e+03 6.00000e+00 -3.03395e+00 -2.87429e+00 -3.19361e+00 -2.97690e+00 -2.55905e+00 -3.39476e+00
2.72000e+03 6.00000e+00 -3.03395e+00 -2.87429e+00 -3.19361e+00 -2.97692e+00 -2.55909e+00 -3.39475e+00
2.88000e+03 7.00000e+00 -2.96807e+00 -2.86090e+00 -3.07524e+00 -2.97695e+00 -2.55915e+00 -3.39475e+00
3.04000e+03 7.00000e+00 -2.96807e+00 -2.86090e+00 -3.07524e+00 -2.97698e+00 -2.55924e+00 -3.39473e+00
3.20000e+03 8.00000e+00 -3.30876e+00 -3.11979e+00 -3.49773e+00 -2.97704e+00 -2.55936e+00 -3.39472e+00
3.36000e+03 8.00000e+00 -3.30876e+00 -3.11979e+00 -3.49773e+00 -2.97711e+00 -2.55954e+00 -3.39468e+00
3.52000e+03 8.00000e+00 -3.30876e+00 -3.11979e+00 -3.49773e+00 -2.97720e+00 -2.55978e+00 -3.39462e+00
3.68000e+03 9.00000e+00 -3.30151e+00 -3.19580e+00 -3.40723e+00 -2.97731e+00 -2.56009e+00 -3.39453e+00
3.84000e+03 9.00000e+00 -3.30151e+00 -3.19580e+00 -3.40723e+00 -2.97746e+00 -2.56051e+00 -3.39441e+00
4.00000e+03 1.00000e+01 -3.29434e+00 -3.07392e+00 -3.51476e+00 -2.97764e+00 -2.56105e+00 -3.39424e+00
4.16000e+03 1.00000e+01 -3.29434e+00 -3.07392e+00 -3.51476e+00 -2.97787e+00 -2.56174e+00 -3.39400e+00
4.32000e+03 1.00000e+01 -3.29434e+00 -3.07392e+00 -3.51476e+00 -2.97814e+00 -2.56259e+00 -3.39370e+00
4.48000e+03 1.10000e+01 -3.11252e+00 -2.88010e+00 -3.34494e+00 -2.97846e+00 -2.56363e+00 -3.39329e+00
4.64000e+03 1.10000e+01 -3.11252e+00 -2.88010e+00 -3.34494e+00 -2.97884e+00 -2.56489e+00 -3.39278e+00
4.80000e+03 1.20000e+01 -3.10508e+00 -2.93355e+00 -3.27661e+00 -2.97928e+00 -2.56640e+00 -3.39215e+00
4.96000e+03 1.20000e+01 -3.10508e+00 -2.93355e+00 -3.27661e+00 -2.97978e+00 -2.56819e+00 -3.39137e+00
5.12000e+03 1.20000e+01 -3.10508e+00 -2.93355e+00 -3.27661e+00 -2.98036e+00 -2.57028e+00 -3.39043e+00
5.28000e+03 1.30000e+01 -3.39902e+00 -3.10984e+00 -3.68820e+00 -2.98100e+00 -2.57269e+00 -3.38931e+00
5.44000e+03 1.30000e+01 -3.39902e+00 -3.10984e+00 -3.68820e+00 -2.98173e+00 -2.57546e+00 -3.38800e+00
5.60000e+03 1.40000e+01 -3.06329e+00 -2.70610e+00 -3.42047e+00 -2.98254e+00 -2.57861e+00 -3.38647e+00
5.76000e+03 1.40000e+01 -3.06329e+00 -2.70610e+00 -3.42047e+00 -2.98344e+00 -2.58216e+00 -3.38472e+00
5.92000e+03 1.40000e+01 -3.06329e+00 -2.70610e+00 -3.42047e+00 -2.98443e+00 -2.58613e+00 -3.38274e+00
6.08000e+03 1.50000e+01 -3.29398e+00 -2.84973e+00 -3.73824e+00 -2.98552e+00 -2.59052e+00 -3.38052e+00
6.24000e+03 1.50000e+01 -3.29398e+00 -2.84973e+00 -3.73824e+00 -2.98671e+00 -2.59537e+00 -3.37805e+00
6.40000e+03 1.60000e+01 -2.93789e+00 -2.76824e+00 -3.10753e+00 -2.98801e+00 -2.60068e+00 -3.37534e+00
6.56000e+03 1.60000e+01 -2.93789e+00 -2.76824e+00 -3.10753e+00 -2.98942e+00 -2.60645e+00 -3.37239e+00
6.72000e+03 1.60000e+01 -2.93789e+00 -2.76824e+00 -3.10753e+00 -2.99095e+00 -2.61269e+00 -3.36920e+00
6.88000e+03 1.70000e+01 -3.15532e+00 -2.89598e+00 -3.41467e+00 -2.99260e+00 -2.61941e+00 -3.36579e+00
7.04000e+03 1.70000e+01 -3.15532e+00 -2.89598e+00 -3.41467e+00 -2.99438e+00 -2.62659e+00 -3.36216e+00
7.20000e+03 1.80000e+01 -3.10856e+00 -2.78313e+00 -3.43399e+00 -2.99629e+00 -2.63425e+00 -3.35833e+00
7.36000e+03 1.80000e+01 -3.10856e+00 -2.78313e+00 -3.43399e+00 -2.99833e+00 -2.64235e+00 -3.35432e+00
7.52000e+03 1.80000e+01 -3.10856e+00 -2.78313e+00 -3.43399e+00 -3.00052e+00 -2.65090e+00 -3.35014e+00
7.68000e+03 1.90000e+01 -3.14649e+00 -2.91124e+00 -3.38174e+00 -3.00285e+00 -2.65988e+00 -3.34582e+00
7.84000e+03 1.90000e+01 -3.14649e+00 -2.91124e+00 -3.38174e+00 -3.00533e+00 -2.66926e+00 -3.34139e+00
8.00000e+03 2.00000e+01 -2.87844e+00 -2.75934e+00 -2.99753e+00 -3.00795e+00 -2.67904e+00 -3.33686e+00
8.16000e+03 2.00000e+01 -2.87844e+00 -2.75934e+00 -2.99753e+00 -3.01072e+00 -2.68918e+00 -3.33226e+00
8.32000e+03 2.00000e+01 -2.87844e+00 -2.75934e+00 -2.99753e+00 -3.01363e+00 -2.69966e+00 -3.32761e+00
8.48000e+03 2.10000e+01 -3.24715e+00 -2.99789e+00 -3.49641e+00 -3.01669e+00 -2.71044e+00 -3.32295e+00
8.64000e+03 2.10000e+01 -3.24715e+00 -2.99789e+00 -3.49641e+00 -3.01989e+00 -2.72150e+00 -3.31828e+00
8.80000e+03 2.20000e+01 -3.06309e+00 -2.84932e+00 -3.27685e+00 -3.02323e+00 -2.73281e+00 -3.31364e+00
8.96000e+03 2.20000e+01 -3.06309e+00 -2.84932e+00 -3.27685e+00 -3.02668e+00 -2.74433e+00 -3.30904e+00
9.12000e+03 2.20000e+01 -3.06309e+00 -2.84932e+00 -3.27685e+00 -3.03026e+00 -2.75602e+00 -3.30450e+00
9.28000e+03 2.30000e+01 -3.17840e+00 -2.96365e+00 -3.39315e+00 -3.03395e+00 -2.76785e+00 -3.30005e+00
9.44000e+03 2.30000e+01 -3.17840e+00 -2.96365e+00 -3.39315e+00 -3.03773e+00 -2.77977e+00 -3.29569e+00
9.60000e+03 2.40000e+01 -2.89274e+00 -2.54575e+00 -3.23974e+00 -3.04160e+00 -2.79176e+00 -3.29144e+00
9.76000e+03 2.40000e+01 -2.89274e+00 -2.54575e+00 -3.23974e+00 -3.04554e+00 -2.80376e+00 -3.28731e+00
9.92000e+03 2.40000e+01 -2.89274e+00 -2.54575e+00 -3.23974e+00 -3.04952e+00 -2.81574e+00 -3.28331e+00
1.00800e+04 2.50000e+01 -3.16274e+00 -2.83224e+00 -3.49323e+00 -3.05355e+00 -2.82766e+00 -3.27944e+00
1.02400e+04 2.50000e+01 -3.16274e+00 -2.83224e+00 -3.49323e+00 -3.05759e+00 -2.83947e+00 -3.27572e+00
1.04000e+04 2.60000e+01 -2.78578e+00 -2.56202e+00 -3.00953e+00 -3.06164e+00 -2.85113e+00 -3.27215e+00
1.05600e+04 2.60000e+01 -2.78578e+00 -2.56202e+00 -3.00953e+00 -3.06567e+00 -2.86261e+00 -3.26873e+00
1.07200e+04 2.60000e+01 -2.78578e+00 -2.56202e+00 -3.00953e+00 -3.06967e+00 -2.87386e+00 -3.26547e+00
1.08800e+04 2.70000e+01 -2.85411e+00 -2.55898e+00 -3.14923e+00 -3.07361e+00 -2.88485e+00 -3.26236e+00
1.10400e+04 2.70000e+01 -2.85411e+00 -2.55898e+00 -3.14923e+00 -3.07748e+00 -2.89554e+00 -3.25942e+00
1.12000e+04 2.80000e+01 -2.90623e+00 -2.59664e+00 -3.21581e+00 -3.08126e+00 -2.90588e+00 -3.25664e+00
1.13600e+04 2.80000e+01 -2.90623e+00 -2.59664e+00 -3.21581e+00 -3.08494e+00 -2.91586e+00 -3.25402e+00
1.15200e+04 2.80000e+01 -2.90623e+00 -2.59664e+00 -3.21581e+00 -3.08850e+00 -2.92543e+00 -3.25157e+00
1.16800e+04 2.90000e+01 -2.81976e+00 -2.64552e+00 -2.99400e+00 -3.09193e+00 -2.93459e+00 -3.24927e+00
1.18400e+04 2.90000e+01 -2.81976e+00 -2.64552e+00 -2.99400e+00 -3.09521e+00 -2.94329e+00 -3.24712e+00
1.20000e+04 3.00000e+01 -2.98578e+00 -2.72642e+00 -3.24513e+00 -3.09832e+00 -2.95152e+00 -3.24512e+00
1.21600e+04 3.00000e+01 -2.98578e+00 -2.72642e+00 -3.24513e+00 -3.10128e+00 -2.95929e+00 -3.24327e+00
1.23200e+04 3.00000e+01 -2.98578e+00 -2.72642e+00 -3.24513e+00 -3.10404e+00 -2.96656e+00 -3.24152e+00
1.24800e+04 3.10000e+01 -2.87024e+00 -2.75399e+00 -2.98650e+00 -3.10662e+00 -2.97335e+00 -3.23989e+00
1.26400e+04 3.10000e+01 -2.87024e+00 -2.75399e+00 -2.98650e+00 -3.10900e+00 -2.97966e+00 -3.23835e+00
1.28000e+04 3.20000e+01 -2.72000e+00 -2.61883e+00 -2.82117e+00 -3.11118e+00 -2.98550e+00 -3.23686e+00
1.29600e+04 3.20000e+01 -2.72000e+00 -2.61883e+00 -2.82117e+00 -3.11315e+00 -2.99088e+00 -3.23542e+00
1.31200e+04 3.20000e+01 -2.72000e+00 -2.61883e+00 -2.82117e+00 -3.11489e+00 -2.99581e+00 -3.23398e+00
1.32800e+04 3.30000e+01 -2.77429e+00 -2.31667e+00 -3.23190e+00 -3.11641e+00 -3.00031e+00 -3.23251e+00
1.34400e+04 3.30000e+01 -2.77429e+00 -2.31667e+00 -3.23190e+00 -3.11770e+00 -3.00441e+00 -3.23100e+00
1.36000e+04 3.40000e+01 -2.54788e+00 -2.35406e+00 -2.74169e+00 -3.11876e+00 -3.00813e+00 -3.22940e+00
1.37600e+04 3.40000e+01 -2.54788e+00 -2.35406e+00 -2.74169e+00 -3.11957e+00 -3.01147e+00 -3.22768e+00
1.39200e+04 3.40000e+01 -2.54788e+00 -2.35406e+00 -2.74169e+00 -3.12015e+00 -3.01446e+00 -3.22583e+00
1.40800e+04 3.50000e+01 -2.73017e+00 -2.54169e+00 -2.91865e+00 -3.12046e+00 -3.01712e+00 -3.22380e+00
1.42400e+04 3.50000e+01 -2.73017e+00 -2.54169e+00 -2.91865e+00 -3.12052e+00 -3.01945e+00 -3.22159e+00
1.44000e+04 3.60000e+01 -2.42977e+00 -2.20986e+00 -2.64968e+00 -3.12032e+00 -3.02148e+00 -3.21917e+00
1.45600e+04 3.60000e+01 -2.42977e+00 -2.20986e+00 -2.64968e+00 -3.11986e+00 -3.02319e+00 -3.21653e+00
1.47200e+04 3.60000e+01 -2.42977e+00 -2.20986e+00 -2.64968e+00 -3.11913e+00 -3.02462e+00 -3.21365e+00
1.48800e+04 3.70000e+01 -2.52918e+00 -2.34546e+00 -2.71289e+00 -3.11813e+00 -3.02574e+00 -3.21052e+00
1.50400e+04 3.70000e+01 -2.52918e+00 -2.34546e+00 -2.71289e+00 -3.11686e+00 -3.02659e+00 -3.20714e+00
1.52000e+04 3.80000e+01 -2.64997e+00 -2.48661e+00 -2.81332e+00 -3.11532e+00 -3.02714e+00 -3.20349e+00
1.53600e+04 3.80000e+01 -2.64997e+00 -2.48661e+00 -2.81332e+00 -3.11350e+00 -3.02741e+00 -3.19959e+00
1.55200e+04 3.80000e+01 -2.64997e+00 -2.48661e+00 -2.81332e+00 -3.11140e+00 -3.02738e+00 -3.19543e+00
1.56800e+04 3.90000e+01 -2.55154e+00 -2.37233e+00 -2.73075e+00 -3.10903e+00 -3.02707e+00 -3.19099e+00
1.58400e+04 3.90000e+01 -2.55154e+00 -2.37233e+00 -2.73075e+00 -3.10639e+00 -3.02647e+00 -3.18631e+00
1.60000e+04 4.00000e+01 -2.56716e+00 -2.32803e+00 -2.80628e+00 -3.10346e+00 -3.02557e+00 -3.18135e+00
1.61600e+04 4.00000e+01 -2.56716e+00 -2.32803e+00 -2.80628e+00 -3.10026e+00 -3.02439e+00 -3.17614e+00
1.63200e+04 4.00000e+01 -2.56716e+00 -2.32803e+00 -2.80628e+00 -3.09679e+00 -3.02291e+00 -3.17066e+00
1.64800e+04 4.10000e+01 -2.59965e+00 -2.07362e+00 -3.12567e+00 -3.09303e+00 -3.02113e+00 -3.16493e+00
1.66400e+04 4.10000e+01 -2.59965e+00 -2.07362e+00 -3.12567e+00 -3.08900e+00 -3.01905e+00 -3.15895e+00
1.68000e+04 4.20000e+01 -2.77862e+00 -2.59030e+00 -2.96694e+00 -3.08468e+00 -3.01666e+00 -3.15271e+00
1.69600e+04 4.20000e+01 -2.77862e+00 -2.59030e+00 -2.96694e+00 -3.08009e+00 -3.01397e+00 -3.14622e+00
1.71200e+04 4.20000e+01 -2.77862e+00 -2.59030e+00 -2.96694e+00 -3.07522e+00 -3.01096e+00 -3.13948e+00
1.72800e+04 4.30000e+01 -2.72632e+00 -2.57461e+00 -2.87803e+00 -3.07007e+00 -3.00765e+00 -3.13248e+00
1.74400e+04 4.30000e+01 -2.72632e+00 -2.57461e+00 -2.87803e+00 -3.06463e+00 -3.00400e+00 -3.12525e+00
1.76000e+04 4.40000e+01 -2.60157e+00 -2.39850e+00 -2.80465e+00 -3.05891e+00 -3.00004e+00 -3.11777e+00
1.77600e+04 4.40000e+01 -2.60157e+00 -2.39850e+00 -2.80465e+00 -3.05290e+00 -2.99575e+00 -3.11005e+00
1.79200e+04 4.40000e+01 -2.60157e+00 -2.39850e+00 -2.80465e+00 -3.04661e+00 -2.99112e+00 -3.10210e+00
1.80800e+04 4.50000e+01 -2.58790e+00 -2.41051e+00 -2.76529e+00 -3.04004e+00 -2.98616e+00 -3.09392e+00
1.82400e+04 4.50000e+01 -2.58790e+00 -2.41051e+00 -2.76529e+00 -3.03319e+00 -2.98086e+00 -3.08552e+00
1.84000e+04 4.60000e+01 -2.50924e+00 -2.24166e+00 -2.77683e+00 -3.02606e+00 -2.97521e+00 -3.07691e+00
1.85600e+04 4.60000e+01 -2.50924e+00 -2.24166e+00 -2.77683e+00 -3.01866e+00 -2.96923e+00 -3.06809e+00
1.87200e+04 4.60000e+01 -2.50924e+00 -2.24166e+00 -2.77683e+00 -3.01099e+00 -2.96290e+00 -3.05909e+00
1.88800e+04 4.70000e+01 -2.72580e+00 -2.50470e+00 -2.94690e+00 -3.00307e+00 -2.95623e+00 -3.04992e+00
1.90400e+04 4.70000e+01 -2.72580e+00 -2.50470e+00 -2.94690e+00 -2.99490e+00 -2.94922e+00 -3.04058e+00
1.92000e+04 4.80000e+01 -2.39612e+00 -2.19920e+00 -2.59304e+00 -2.98650e+00 -2.94190e+00 -3.03110e+00
1.93600e+04 4.80000e+01 -2.39612e+00 -2.19920e+00 -2.59304e+00 -2.97787e+00 -2.93426e+00 -3.02148e+00
1.95200e+04 4.80000e+01 -2.39612e+00 -2.19920e+00 -2.59304e+00 -2.96904e+00 -2.92634e+00 -3.01175e+00
1.96800e+04 4.90000e+01 -2.50506e+00 -2.36180e+00 -2.64832e+00 -2.96003e+00 -2.91813e+00 -3.00192e+00
1.98400e+04 4.90000e+01 -2.50506e+00 -2.36180e+00 -2.64832e+00 -2.95085e+00 -2.90968e+00 -2.99201e+00
2.00000e+04 5.00000e+01 -2.38447e+00 -2.17700e+00 -2.59194e+00 -2.94152e+00 -2.90101e+00 -2.98203e+00
2.01600e+04 5.00000e+01 -2.38447e+00 -2.17700e+00 -2.59194e+00 -2.93208e+00 -2.89216e+00 -2.97201e+00
2.03200e+04 5.00000e+01 -2.38447e+00 -2.17700e+00 -2.59194e+00 -2.92254e+00 -2.88314e+00 -2.96195e+00
2.04800e+04 5.10000e+01 -2.06539e+00 -1.89835e+00 -2.23244e+00 -2.91294e+00 -2.87401e+00 -2.95186e+00
2.06400e+04 5.10000e+01 -2.06539e+00 -1.89835e+00 -2.23244e+00 -2.90328e+00 -2.86479e+00 -2.94177e+00
2.08000e+04 5.20000e+01 -2.25148e+00 -1.99052e+00 -2.51243e+00 -2.89361e+00 -2.85553e+00 -2.93169e+00
2.09600e+04 5.20000e+01 -2.25148e+00 -1.99052e+00 -2.51243e+00 -2.88394e+00 -2.84625e+00 -2.92163e+00
2.11200e+04 5.20000e+01 -2.25148e+00 -1.99052e+00 -2.51243e+00 -2.87430e+00 -2.83699e+00 -2.91161e+00
2.12800e+04 5.30000e+01 -2.42345e+00 -2.11692e+00 -2.72999e+00 -2.86471e+00 -2.82778e+00 -2.90164e+00
2.14400e+04 5.30000e+01 -2.42345e+00 -2.11692e+00 -2.72999e+00 -2.85520e+00 -2.81865e+00 -2.89174e+00
2.16000e+04 5.40000e+01 -2.47270e+00 -2.15178e+00 -2.79362e+00 -2.84578e+00 -2.80962e+00 -2.88194e+00
2.17600e+04 5.40000e+01 -2.47270e+00 -2.15178e+00 -2.79362e+00 -2.83647e+00 -2.80071e+00 -2.87223e+00
2.19200e+04 5.40000e+01 -2.47270e+00 -2.15178e+00 -2.79362e+00 -2.82729e+00 -2.79194e+00 -2.86265e+00
2.20800e+04 5.50000e+01 -2.40203e+00 -2.21936e+00 -2.58470e+00 -2.81826e+00 -2.78332e+00 -2.85320e+00
2.22400e+04 5.50000e+01 -2.40203e+00 -2.21936e+00 -2.58470e+00 -2.80937e+00 -2.77484e+00 -2.84390e+00
2.24000e+04 5.60000e+01 -2.41568e+00 -2.25640e+00 -2.57496e+00 -2.80065e+00 -2.76653e+00 -2.83476e+00
2.25600e+04 5.60000e+01 -2.41568e+00 -2.25640e+00 -2.57496e+00 -2.79208e+00 -2.75838e+00 -2.82579e+00
2.27200e+04 5.60000e+01 -2.41568e+00 -2.25640e+00 -2.57496e+00 -2.78368e+00 -2.75036e+00 -2.81699e+00
2.28800e+04 5.70000e+01 -2.43409e+00 -2.14784e+00 -2.72035e+00 -2.77543e+00 -2.74250e+00 -2.80837e+00
2.30400e+04 5.70000e+01 -2.43409e+00 -2.14784e+00 -2.72035e+00 -2.76735e+00 -2.73476e+00 -2.79994e+00
2.32000e+04 5.80000e+01 -2.28465e+00 -2.03121e+00 -2.53809e+00 -2.75941e+00 -2.72713e+00 -2.79168e+00
2.33600e+04 5.80000e+01 -2.28465e+00 -2.03121e+00 -2.53809e+00 -2.75160e+00 -2.71961e+00 -2.78360e+00
2.35200e+04 5.80000e+01 -2.28465e+00 -2.03121e+00 -2.53809e+00 -2.74392e+00 -2.71216e+00 -2.77569e+00
2.36800e+04 5.90000e+01 -2.65180e+00 -2.53234e+00 -2.77127e+00 -2.73635e+00 -2.70478e+00 -2.76792e+00
2.38400e+04 5.90000e+01 -2.65180e+00 -2.53234e+00 -2.77127e+00 -2.72887e+00 -2.69744e+00 -2.76030e+00
2.40000e+04 6.00000e+01 -2.55460e+00 -2.24558e+00 -2.86363e+00 -2.72147e+00 -2.69014e+00 -2.75279e+00
2.41600e+04 6.00000e+01 -2.55460e+00 -2.24558e+00 -2.86363e+00 -2.71413e+00 -2.68286e+00 -2.74540e+00
2.43200e+04 6.00000e+01 -2.55460e+00 -2.24558e+00 -2.86363e+00 -2.70683e+00 -2.67558e+00 -2.73809e+00
2.44800e+04 6.10000e+01 -2.34801e+00 -2.08258e+00 -2.61345e+00 -2.69957e+00 -2.66829e+00 -2.73085e+00
2.46400e+04 6.10000e+01 -2.34801e+00 -2.08258e+00 -2.61345e+00 -2.69233e+00 -2.66099e+00 -2.72366e+00
2.48000e+04 6.20000e+01 -2.10693e+00 -1.95183e+00 -2.26202e+00 -2.68508e+00 -2.65366e+00 -2.71650e+00
2.49600e+04 6.20000e+01 -2.10693e+00 -1.95183e+00 -2.26202e+00 -2.67784e+00 -2.64630e+00 -2.70937e+00
2.51200e+04 6.20000e+01 -2.10693e+00 -1.95183e+00 -2.26202e+00 -2.67058e+00 -2.63891e+00 -2.70225e+00
2.52800e+04 6.30000e+01 -2.55242e+00 -2.32603e+00 -2.77882e+00 -2.66330e+00 -2.63148e+00 -2.69512e+00
2.54400e+04 6.30000e+01 -2.55242e+00 -2.32603e+00 -2.77882e+00 -2.65600e+00 -2.62402e+00 -2.68798e+00
2.56000e+04 6.40000e+01 -2.01843e+00 -1.88359e+00 -2.15328e+00 -2.64868e+00 -2.61652e+00 -2.68084e+00
2.57600e+04 6.40000e+01 -2.01843e+00 -1.88359e+00 -2.15328e+00 -2.64134e+00 -2.60900e+00 -2.67369e+00
2.59200e+04 6.40000e+01 -2.01843e+00 -1.88359e+00 -2.15328e+00 -2.63399e+00 -2.60145e+00 -2.66653e+00
2.60800e+04 6.50000e+01 -2.13434e+00 -1.94316e+00 -2.32553e+00 -2.62662e+00 -2.59389e+00 -2.65936e+00
2.62400e+04 6.50000e+01 -2.13434e+00 -1.94316e+00 -2.32553e+00 -2.61926e+00 -2.58632e+00 -2.65220e+00
2.64000e+04 6.60000e+01 -2.04062e+00 -1.93157e+00 -2.14967e+00 -2.61191e+00 -2.57877e+00 -2.64505e+00
2.65600e+04 6.60000e+01 -2.04062e+00 -1.93157e+00 -2.14967e+00 -2.60458e+00 -2.57124e+00 -2.63791e+00
2.67200e+04 6.60000e+01 -2.04062e+00 -1.93157e+00 -2.14967e+00 -2.59728e+00 -2.56375e+00 -2.63081e+00
2.68800e+04 6.70000e+01 -1.98339e+00 -1.73001e+00 -2.23677e+00 -2.59004e+00 -2.55633e+00 -2.62375e+00
2.70400e+04 6.70000e+01 -1.98339e+00 -1.73001e+00 -2.23677e+00 -2.58286e+00 -2.54898e+00 -2.61674e+00
2.72000e+04 6.80000e+01 -2.13217e+00 -1.99183e+00 -2.27252e+00 -2.57576e+00 -2.54173e+00 -2.60979e+00
2.73600e+04 6.80000e+01 -2.13217e+00 -1.99183e+00 -2.27252e+00 -2.56876e+00 -2.53460e+00 -2.60292e+00
2.75200e+04 6.80000e+01 -2.13217e+00 -1.99183e+00 -2.27252e+00 -2.56186e+00 -2.52761e+00 -2.59611e+00
2.76800e+04 6.90000e+01 -2.30810e+00 -2.06023e+00 -2.55598e+00 -2.55508e+00 -2.52077e+00 -2.58939e+00
2.78400e+04 6.90000e+01 -2.30810e+00 -2.06023e+00 -2.55598e+00 -2.54842e+00 -2.51408e+00 -2.58276e+00
2.80000e+04 7.00000e+01 -2.03382e+00 -1.89069e+00 -2.17695e+00 -2.54190e+00 -2.50758e+00 -2.57622e+00
2.81600e+04 7.00000e+01 -2.03382e+00 -1.89069e+00 -2.17695e+00 -2.53552e+00 -2.50127e+00 -2.56976e+00
2.83200e+04 7.00000e+01 -2.03382e+00 -1.89069e+00 -2.17695e+00 -2.52928e+00 -2.49515e+00 -2.56340e+00
2.84800e+04 7.10000e+01 -2.07713e+00 -1.69328e+00 -2.46098e+00 -2.52317e+00 -2.48921e+00 -2.55713e+00
2.86400e+04 7.10000e+01 -2.07713e+00 -1.69328e+00 -2.46098e+00 -2.51720e+00 -2.48346e+00 -2.55093e+00
2.88000e+04 7.20000e+01 -2.21728e+00 -1.89936e+00 -2.53519e+00 -2.51135e+00 -2.47789e+00 -2.54482e+00
2.89600e+04 7.20000e+01 -2.21728e+00 -1.89936e+00 -2.53519e+00 -2.50563e+00 -2.47249e+00 -2.53877e+00
2.91200e+04 7.20000e+01 -2.21728e+00 -1.89936e+00 -2.53519e+00 -2.50001e+00 -2.46723e+00 -2.53280e+00
2.92800e+04 7.30000e+01 -2.23341e+00 -1.94929e+00 -2.51752e+00 -2.49449e+00 -2.46208e+00 -2.52689e+00
2.94400e+04 7.30000e+01 -2.23341e+00 -1.94929e+00 -2.51752e+00 -2.48903e+00 -2.45703e+00 -2.52104e+00
2.96000e+04 7.40000e+01 -2.00501e+00 -1.77330e+00 -2.23671e+00 -2.48364e+00 -2.45204e+00 -2.51524e+00
2.97600e+04 7.40000e+01 -2.00501e+00 -1.77330e+00 -2.23671e+00 -2.47828e+00 -2.44707e+00 -2.50950e+00
2.99200e+04 7.40000e+01 -2.00501e+00 -1.77330e+00 -2.23671e+00 -2.47295e+00 -2.44208e+00 -2.50381e+00
3.00800e+04 7.50000e+01 -2.01916e+00 -1.83762e+00 -2.20069e+00 -2.46760e+00 -2.43703e+00 -2.49818e+00
3.02400e+04 7.50000e+01 -2.01916e+00 -1.83762e+00 -2.20069e+00 -2.46224e+00 -2.43186e+00 -2.49262e+00
3.04000e+04 7.60000e+01 -2.06233e+00 -1.85627e+00 -2.26839e+00 -2.45684e+00 -2.42655e+00 -2.48713e+00
3.05600e+04 7.60000e+01 -2.06233e+00 -1.85627e+00 -2.26839e+00 -2.45138e+00 -2.42104e+00 -2.48172e+00
3.07200e+04 7.60000e+01 -2.06233e+00 -1.85627e+00 -2.26839e+00 -2.44584e+00 -2.41530e+00 -2.47638e+00
3.08800e+04 7.70000e+01 -2.19457e+00 -1.78887e+00 -2.60027e+00 -2.44022e+00 -2.40931e+00 -2.47114e+00
3.10400e+04 7.70000e+01 -2.19457e+00 -1.78887e+00 -2.60027e+00 -2.43450e+00 -2.40304e+00 -2.46597e+00
3.12000e+04 7.80000e+01 -1.93341e+00 -1.64562e+00 -2.22119e+00 -2.42867e+00 -2.39647e+00 -2.46087e+00
3.13600e+04 7.80000e+01 -1.93341e+00 -1.64562e+00 -2.22119e+00 -2.42273e+00 -2.38961e+00 -2.45584e+00
3.15200e+04 7.80000e+01 -1.93341e+00 -1.64562e+00 -2.22119e+00 -2.41666e+00 -2.38246e+00 -2.45086e+00
3.16800e+04 7.90000e+01 -2.44704e+00 -2.32611e+00 -2.56796e+00 -2.41047e+00 -2.37505e+00 -2.44589e+00
3.18400e+04 7.90000e+01 -2.44704e+00 -2.32611e+00 -2.56796e+00 -2.40416e+00 -2.36739e+00 -2.44093e+00
3.20000e+04 8.00000e+01 -1.88399e+00 -1.70646e+00 -2.06152e+00 -2.39773e+00 -2.35951e+00 -2.43595e+00
3.21600e+04 8.00000e+01 -1.88399e+00 -1.70646e+00 -2.06152e+00 -2.39118e+00 -2.35144e+00 -2.43093e+00
3.23200e+04 8.00000e+01 -1.88399e+00 -1.70646e+00 -2.06152e+00 -2.38453e+00 -2.34322e+00 -2.42584e+00
3.24800e+04 8.10000e+01 -2.07191e+00 -1.88770e+00 -2.25612e+00 -2.37777e+00 -2.33487e+00 -2.42066e+00
3.26400e+04 8.10000e+01 -2.07191e+00 -1.88770e+00 -2.25612e+00 -2.37092e+00 -2.32645e+00 -2.41540e+00
3.28000e+04 8.20000e+01 -1.95759e+00 -1.72229e+00 -2.19289e+00 -2.36400e+00 -2.31798e+00 -2.41002e+00
3.29600e+04 8.20000e+01 -1.95759e+00 -1.72229e+00 -2.19289e+00 -2.35700e+00 -2.30948e+00 -2.40451e+00
3.31200e+04 8.20000e+01 -1.95759e+00 -1.72229e+00 -2.19289e+00 -2.34994e+00 -2.30100e+00 -2.39888e+00
3.32800e+04 8.30000e+01 -1.72475e+00 -1.54188e+00 -1.90762e+00 -2.34284e+00 -2.29256e+00 -2.39312e+00
3.34400e+04 8.30000e+01 -1.72475e+00 -1.54188e+00 -1.90762e+00 -2.33571e+00 -2.28419e+00 -2.38722e+00
3.36000e+04 8.40000e+01 -1.77089e+00 -1.67796e+00 -1.86381e+00 -2.32856e+00 -2.27592e+00 -2.38120e+00
3.37600e+04 8.40000e+01 -1.77089e+00 -1.67796e+00 -1.86381e+00 -2.32140e+00 -2.26776e+00 -2.37505e+00
3.39200e+04 8.40000e+01 -1.77089e+00 -1.67796e+00 -1.86381e+00 -2.31426e+00 -2.25974e+00 -2.36878e+00
3.40800e+04 8.50000e+01 -1.75544e+00 -1.57263e+00 -1.93825e+00 -2.30714e+00 -2.25187e+00 -2.36241e+00
3.42400e+04 8.50000e+01 -1.75544e+00 -1.57263e+00 -1.93825e+00 -2.30005e+00 -2.24417e+00 -2.35593e+00
3.44000e+04 8.60000e+01 -1.76759e+00 -1.56052e+00 -1.97466e+00 -2.29301e+00 -2.23666e+00 -2.34937e+00
3.45600e+04 8.60000e+01 -1.76759e+00 -1.56052e+00 -1.97466e+00 -2.28604e+00 -2.22934e+00 -2.34274e+00
3.47200e+04 8.60000e+01 -1.76759e+00 -1.56052e+00 -1.97466e+00 -2.27914e+00 -2.22222e+00 -2.33605e+00
3.48800e+04 8.70000e+01 -1.98922e+00 -1.63088e+00 -2.34757e+00 -2.27231e+00 -2.21531e+00 -2.32932e+00
3.50400e+04 8.70000e+01 -1.98922e+00 -1.63088e+00 -2.34757e+00 -2.26558e+00 -2.20861e+00 -2.32256e+00
3.52000e+04 8.80000e+01 -2.08972e+00 -1.76963e+00 -2.40981e+00 -2.25895e+00 -2.20210e+00 -2.31579e+00
3.53600e+04 8.80000e+01 -2.08972e+00 -1.76963e+00 -2.40981e+00 -2.25241e+00 -2.19581e+00 -2.30902e+00
3.55200e+04 8.80000e+01 -2.08972e+00 -1.76963e+00 -2.40981e+00 -2.24599e+00 -2.18970e+00 -2.30227e+00
3.56800e+04 8.90000e+01 -1.77433e+00 -1.56404e+00 -1.98462e+00 -2.23966e+00 -2.18377e+00 -2.29555e+00
3.58400e+04 8.90000e+01 -1.77433e+00 -1.56404e+00 -1.98462e+00 -2.23344e+00 -2.17800e+00 -2.28888e+00
3.60000e+04 9.00000e+01 -1.84602e+00 -1.67951e+00 -2.01253e+00 -2.22733e+00 -2.17239e+00 -2.28226e+00
3.61600e+04 9.00000e+01 -1.84602e+00 -1.67951e+00 -2.01253e+00 -2.22130e+00 -2.16689e+00 -2.27572e+00
3.63200e+04 9.00000e+01 -1.84602e+00 -1.67951e+00 -2.01253e+00 -2.21536e+00 -2.16149e+00 -2.26924e+00
3.64800e+04 9.10000e+01 -1.92323e+00 -1.80576e+00 -2.04069e+00 -2.20950e+00 -2.15616e+00 -2.26284e+00
3.66400e+04 9.10000e+01 -1.92323e+00 -1.80576e+00 -2.04069e+00 -2.20370e+00 -2.15087e+00 -2.25653e+00
3.68000e+04 9.20000e+01 -1.62351e+00 -1.37361e+00 -1.87340e+00 -2.19794e+00 -2.14559e+00 -2.25030e+00
3.69600e+04 9.20000e+01 -1.62351e+00 -1.37361e+00 -1.87340e+00 -2.19223e+00 -2.14029e+00 -2.24416e+00
3.71200e+04 9.20000e+01 -1.62351e+00 -1.37361e+00 -1.87340e+00 -2.18653e+00 -2.13495e+00 -2.23811e+00
3.72800e+04 9.30000e+01 -1.79889e+00 -1.68859e+00 -1.90920e+00 -2.18083e+00 -2.12952e+00 -2.23215e+00
3.74400e+04 9.30000e+01 -1.79889e+00 -1.68859e+00 -1.90920e+00 -2.17513e+00 -2.12400e+00 -2.22627e+00
3.76000e+04 9.40000e+01 -1.88978e+00 -1.56416e+00 -2.21540e+00 -2.16941e+00 -2.11834e+00 -2.22048e+00
3.77600e+04 9.40000e+01 -1.88978e+00 -1.56416e+00 -2.21540e+00 -2.16365e+00 -2.11253e+00 -2.21476e+00
3.79200e+04 9.40000e+01 -1.88978e+00 -1.56416e+00 -2.21540e+00 -2.15784e+00 -2.10655e+00 -2.20913e+00
3.80800e+04 9.50000e+01 -1.82165e+00 -1.66593e+00 -1.97737e+00 -2.15198e+00 -2.10038e+00 -2.20357e+00
3.82400e+04 9.50000e+01 -1.82165e+00 -1.66593e+00 -1.97737e+00 -2.14605e+00 -2.09401e+00 -2.19809e+00
3.84000e+04 9.60000e+01 -1.65878e+00 -1.35717e+00 -1.96040e+00 -2.14005e+00 -2.08743e+00 -2.19267e+00
3.85600e+04 9.60000e+01 -1.65878e+00 -1.35717e+00 -1.96040e+00 -2.13399e+00 -2.08065e+00 -2.18733e+00
3.87200e+04 9.60000e+01 -1.65878e+00 -1.35717e+00 -1.96040e+00 -2.12784e+00 -2.07364e+00 -2.18205e+00
3.88800e+04 9.70000e+01 -1.42639e+00 -1.37450e+00 -1.47827e+00 -2.12162e+00 -2.06642e+00 -2.17682e+00
3.90400e+04 9.70000e+01 -1.42639e+00 -1.37450e+00 -1.47827e+00 -2.11533e+00 -2.05900e+00 -2.17167e+00
3.92000e+04 9.80000e+01 -1.52296e+00 -1.41782e+00 -1.62811e+00 -2.10897e+00 -2.05138e+00 -2.16656e+00
3.93600e+04 9.80000e+01 -1.52296e+00 -1.41782e+00 -1.62811e+00 -2.10254e+00 -2.04357e+00 -2.16151e+00
3.95200e+04 9.80000e+01 -1.52296e+00 -1.41782e+00 -1.62811e+00 -2.09605e+00 -2.03560e+00 -2.15650e+00
3.96800e+04 9.90000e+01 -1.53138e+00 -1.35293e+00 -1.70983e+00 -2.08950e+00 -2.02746e+00 -2.15155e+00
3.98400e+04 9.90000e+01 -1.53138e+00 -1.35293e+00 -1.70983e+00 -2.08291e+00 -2.01918e+00 -2.14663e+00
4.00000e+04 1.00000e+02 -1.63020e+00 -1.38676e+00 -1.87364e+00 -2.07627e+00 -2.01080e+00 -2.14175e+00
4.01600e+04 1.00000e+02 -1.63020e+00 -1.38676e+00 -1.87364e+00 -2.06960e+00 -2.00231e+00 -2.13690e+00
4.03200e+04 1.00000e+02 -1.63020e+00 -1.38676e+00 -1.87364e+00 -2.06291e+00 -1.99375e+00 -2.13207e+00
4.04800e+04 1.01000e+02 -1.65370e+00 -1.33250e+00 -1.97490e+00 -2.05619e+00 -1.98512e+00 -2.12726e+00
4.06400e+04 1.01000e+02 -1.65370e+00 -1.33250e+00 -1.97490e+00 -2.04946e+00 -1.97647e+00 -2.12246e+00
4.08000e+04 1.02000e+02 -1.59775e+00 -1.28151e+00 -1.91399e+00 -2.04273e+00 -1.96781e+00 -2.11766e+00
4.09600e+04 1.02000e+02 -1.59775e+00 -1.28151e+00 -1.91399e+00 -2.03600e+00 -1.95915e+00 -2.11286e+00
4.11200e+04 1.02000e+02 -1.59775e+00 -1.28151e+00 -1.91399e+00 -2.02927e+00 -1.95051e+00 -2.10803e+00
4.12800e+04 1.03000e+02 -1.79972e+00 -1.66261e+00 -1.93683e+00 -2.02255e+00 -1.94192e+00 -2.10318e+00
4.14400e+04 1.03000e+02 -1.79972e+00 -1.66261e+00 -1.93683e+00 -2.01583e+00 -1.93337e+00 -2.09828e+00
4.16000e+04 1.04000e+02 -1.67767e+00 -1.48013e+00 -1.87520e+00 -2.00911e+00 -1.92490e+00 -2.09333e+00
4.17600e+04 1.04000e+02 -1.67767e+00 -1.48013e+00 -1.87520e+00 -2.00240e+00 -1.91650e+00 -2.08830e+00
4.19200e+04 1.04000e+02 -1.67767e+00 -1.48013e+00 -1.87520e+00 -1.99569e+00 -1.90819e+00 -2.08319e+00
4.20800e+04 1.05000e+02 -1.70082e+00 -1.30399e+00 -2.09765e+00 -1.98898e+00 -1.89997e+00 -2.07799e+00
4.22400e+04 1.05000e+02 -1.70082e+00 -1.30399e+00 -2.09765e+00 -1.98225e+00 -1.89185e+00 -2.07266e+00
4.24000e+04 1.06000e+02 -1.30043e+00 -1.18020e+00 -1.42066e+00 -1.97551e+00 -1.88382e+00 -2.06720e+00
4.25600e+04 1.06000e+02 -1.30043e+00 -1.18020e+00 -1.42066e+00 -1.96874e+00 -1.87588e+00 -2.06160e+00
4.27200e+04 1.06000e+02 -1.30043e+00 -1.18020e+00 -1.42066e+00 -1.96194e+00 -1.86804e+00 -2.05584e+00
4.28800e+04 1.07000e+02 -1.52039e+00 -1.21902e+00 -1.82176e+00 -1.95510e+00 -1.86028e+00 -2.04992e+00
4.30400e+04 1.07000e+02 -1.52039e+00 -1.21902e+00 -1.82176e+00 -1.94821e+00 -1.85261e+00 -2.04381e+00
4.32000e+04 1.08000e+02 -1.68876e+00 -1.46698e+00 -1.91054e+00 -1.94127e+00 -1.84502e+00 -2.03752e+00
4.33600e+04 1.08000e+02 -1.68876e+00 -1.46698e+00 -1.91054e+00 -1.93427e+00 -1.83751e+00 -2.03104e+00
4.35200e+04 1.08000e+02 -1.68876e+00 -1.46698e+00 -1.91054e+00 -1.92722e+00 -1.83006e+00 -2.02437e+00
4.36800e+04 1.09000e+02 -1.72373e+00 -1.48140e+00 -1.96606e+00 -1.92009e+00 -1.82268e+00 -2.01751e+00
4.38400e+04 1.09000e+02 -1.72373e+00 -1.48140e+00 -1.96606e+00 -1.91291e+00 -1.81536e+00 -2.01045e+00
4.40000e+04 1.10000e+02 -1.46236e+00 -1.30908e+00 -1.61563e+00 -1.90567e+00 -1.80812e+00 -2.00321e+00
4.41600e+04 1.10000e+02 -1.46236e+00 -1.30908e+00 -1.61563e+00 -1.89836e+00 -1.80093e+00 -1.99580e+00
4.43200e+04 1.10000e+02 -1.46236e+00 -1.30908e+00 -1.61563e+00 -1.89101e+00 -1.79380e+00 -1.98822e+00
4.44800e+04 1.11000e+02 -1.53898e+00 -1.34337e+00 -1.73458e+00 -1.88361e+00 -1.78673e+00 -1.98049e+00
4.46400e+04 1.11000e+02 -1.53898e+00 -1.34337e+00 -1.73458e+00 -1.87618e+00 -1.77974e+00 -1.97262e+00
4.48000e+04 1.12000e+02 -1.39061e+00 -1.32045e+00 -1.46077e+00 -1.86871e+00 -1.77281e+00 -1.96462e+00
4.49600e+04 1.12000e+02 -1.39061e+00 -1.32045e+00 -1.46077e+00 -1.86123e+00 -1.76595e+00 -1.95651e+00
4.51200e+04 1.12000e+02 -1.39061e+00 -1.32045e+00 -1.46077e+00 -1.85374e+00 -1.75916e+00 -1.94832e+00
4.52800e+04 1.13000e+02 -1.21264e+00 -1.08016e+00 -1.34513e+00 -1.84625e+00 -1.75243e+00 -1.94007e+00
4.54400e+04 1.13000e+02 -1.21264e+00 -1.08016e+00 -1.34513e+00 -1.83878e+00 -1.74578e+00 -1.93177e+00
4.56000e+04 1.14000e+02 -1.25157e+00 -1.04038e+00 -1.46275e+00 -1.83133e+00 -1.73920e+00 -1.92345e+00
4.57600e+04 1.14000e+02 -1.25157e+00 -1.04038e+00 -1.46275e+00 -1.82391e+00 -1.73269e+00 -1.91514e+00
4.59200e+04 1.14000e+02 -1.25157e+00 -1.04038e+00 -1.46275e+00 -1.81654e+00 -1.72623e+00 -1.90685e+00
4.60800e+04 1.15000e+02 -1.47654e+00 -1.31429e+00 -1.63879e+00 -1.80923e+00 -1.71984e+00 -1.89863e+00
4.62400e+04 1.15000e+02 -1.47654e+00 -1.31429e+00 -1.63879e+00 -1.80199e+00 -1.71349e+00 -1.89049e+00
4.64000e+04 1.16000e+02 -1.36216e+00 -1.16419e+00 -1.56012e+00 -1.79482e+00 -1.70719e+00 -1.88245e+00
4.65600e+04 1.16000e+02 -1.36216e+00 -1.16419e+00 -1.56012e+00 -1.78773e+00 -1.70092e+00 -1.87454e+00
4.67200e+04 1.16000e+02 -1.36216e+00 -1.16419e+00 -1.56012e+00 -1.78073e+00 -1.69468e+00 -1.86678e+00
4.68800e+04 1.17000e+02 -1.47015e+00 -1.37977e+00 -1.56052e+00 -1.77382e+00 -1.68846e+00 -1.85919e+00
4.70400e+04 1.17000e+02 -1.47015e+00 -1.37977e+00 -1.56052e+00 -1.76702e+00 -1.68224e+00 -1.85179e+00
4.72000e+04 1.18000e+02 -1.26807e+00 -1.19639e+00 -1.33975e+00 -1.76032e+00 -1.67603e+00 -1.84460e+00
4.73600e+04 1.18000e+02 -1.26807e+00 -1.19639e+00 -1.33975e+00 -1.75371e+00 -1.66981e+00 -1.83761e+00
4.75200e+04 1.18000e+02 -1.26807e+00 -1.19639e+00 -1.33975e+00 -1.74722e+00 -1.66358e+00 -1.83085e+00
4.76800e+04 1.19000e+02 -1.36028e+00 -1.20114e+00 -1.51942e+00 -1.74081e+00 -1.65732e+00 -1.82430e+00
4.78400e+04 1.19000e+02 -1.36028e+00 -1.20114e+00 -1.51942e+00 -1.73451e+00 -1.65104e+00 -1.81797e+00
4.80000e+04 1.20000e+02 -1.38217e+00 -1.30664e+00 -1.45769e+00 -1.72828e+00 -1.64473e+00 -1.81184e+00
4.81600e+04 1.20000e+02 -1.38217e+00 -1.30664e+00 -1.45769e+00 -1.72215e+00 -1.63839e+00 -1.80591e+00
4.83200e+04 1.20000e+02 -1.38217e+00 -1.30664e+00 -1.45769e+00 -1.71608e+00 -1.63202e+00 -1.80014e+00
4.84800e+04 1.21000e+02 -1.41332e+00 -1.20460e+00 -1.62204e+00 -1.71007e+00 -1.62561e+00 -1.79454e+00
4.86400e+04 1.21000e+02 -1.41332e+00 -1.20460e+00 -1.62204e+00 -1.70411e+00 -1.61916e+00 -1.78906e+00
4.88000e+04 1.22000e+02 -1.35442e+00 -1.26570e+00 -1.44315e+00 -1.69819e+00 -1.61269e+00 -1.78369e+00
4.89600e+04 1.22000e+02 -1.35442e+00 -1.26570e+00 -1.44315e+00 -1.69229e+00 -1.60618e+00 -1.77839e+00
4.91200e+04 1.22000e+02 -1.35442e+00 -1.26570e+00 -1.44315e+00 -1.68640e+00 -1.59964e+00 -1.77315e+00
4.92800e+04 1.23000e+02 -1.33797e+00 -1.15916e+00 -1.51678e+00 -1.68051e+00 -1.59309e+00 -1.76793e+00
4.94400e+04 1.23000e+02 -1.33797e+00 -1.15916e+00 -1.51678e+00 -1.67461e+00 -1.58652e+00 -1.76270e+00
4.96000e+04 1.24000e+02 -1.45021e+00 -1.27500e+00 -1.62543e+00 -1.66869e+00 -1.57994e+00 -1.75744e+00
4.97600e+04 1.24000e+02 -1.45021e+00 -1.27500e+00 -1.62543e+00 -1.66273e+00 -1.57335e+00 -1.75212e+00
4.99200e+04 1.24000e+02 -1.45021e+00 -1.27500e+00 -1.62543e+00 -1.65674e+00 -1.56676e+00 -1.74673e+00
5.00800e+04 1.25000e+02 -1.15078e+00 -1.04455e+00 -1.25702e+00 -1.65070e+00 -1.56018e+00 -1.74122e+00
5.02400e+04 1.25000e+02 -1.15078e+00 -1.04455e+00 -1.25702e+00 -1.64460e+00 -1.55360e+00 -1.73561e+00
5.04000e+04 1.26000e+02 -1.32758e+00 -1.19852e+00 -1.45664e+00 -1.63845e+00 -1.54705e+00 -1.72985e+00
5.05600e+04 1.26000e+02 -1.32758e+00 -1.19852e+00 -1.45664e+00 -1.63224e+00 -1.54053e+00 -1.72395e+00
5.07200e+04 1.26000e+02 -1.32758e+00 -1.19852e+00 -1.45664e+00 -1.62597e+00 -1.53404e+00 -1.71789e+00
5.08800e+04 1.27000e+02 -1.37533e+00 -1.10939e+00 -1.64127e+00 -1.61964e+00 -1.52759e+00 -1.71168e+00
5.10400e+04 1.27000e+02 -1.37533e+00 -1.10939e+00 -1.64127e+00 -1.61325e+00 -1.52118e+00 -1.70532e+00
5.12000e+04 1.28000e+02 -1.17732e+00 -1.07143e+00 -1.28321e+00 -1.60681e+00 -1.51482e+00 -1.69879e+00
5.13600e+04 1.28000e+02 -1.17732e+00 -1.07143e+00 -1.28321e+00 -1.60032e+00 -1.50852e+00 -1.69212e+00
5.15200e+04 1.28000e+02 -1.17732e+00 -1.07143e+00 -1.28321e+00 -1.59379e+00 -1.50229e+00 -1.68530e+00
5.16800e+04 1.29000e+02 -1.19739e+00 -1.02281e+00 -1.37197e+00 -1.58723e+00 -1.49612e+00 -1.67835e+00
5.18400e+04 1.29000e+02 -1.19739e+00 -1.02281e+00 -1.37197e+00 -1.58065e+00 -1.49002e+00 -1.67128e+00
5.20000e+04 1.30000e+02 -1.23718e+00 -1.11461e+00 -1.35974e+00 -1.57405e+00 -1.48400e+00 -1.66411e+00
5.21600e+04 1.30000e+02 -1.23718e+00 -1.11461e+00 -1.35974e+00 -1.56745e+00 -1.47806e+00 -1.65684e+00
5.23200e+04 1.30000e+02 -1.23718e+00 -1.11461e+00 -1.35974e+00 -1.56085e+00 -1.47220e+00 -1.64951e+00
5.24800e+04 1.31000e+02 -1.09649e+00 -1.00164e+00 -1.19133e+00 -1.55427e+00 -1.46643e+00 -1.64211e+00
5.26400e+04 1.31000e+02 -1.09649e+00 -1.00164e+00 -1.19133e+00 -1.54772e+00 -1.46075e+00 -1.63468e+00
5.28000e+04 1.32000e+02 -1.12853e+00 -1.00229e+00 -1.25477e+00 -1.54120e+00 -1.45518e+00 -1.62722e+00
5.29600e+04 1.32000e+02 -1.12853e+00 -1.00229e+00 -1.25477e+00 -1.53472e+00 -1.44969e+00 -1.61975e+00
5.31200e+04 1.32000e+02 -1.12853e+00 -1.00229e+00 -1.25477e+00 -1.52829e+00 -1.44430e+00 -1.61229e+00
5.32800e+04 1.33000e+02 -1.33252e+00 -1.22844e+00 -1.43661e+00 -1.52193e+00 -1.43901e+00 -1.60484e+00
5.34400e+04 1.33000e+02 -1.33252e+00 -1.22844e+00 -1.43661e+00 -1.51563e+00 -1.43382e+00 -1.59744e+00
5.36000e+04 1.34000e+02 -1.13658e+00 -1.02132e+00 -1.25185e+00 -1.50940e+00 -1.42872e+00 -1.59008e+00
5.37600e+04 1.34000e+02 -1.13658e+00 -1.02132e+00 -1.25185e+00 -1.50325e+00 -1.42372e+00 -1.58278e+00
5.39200e+04 1.34000e+02 -1.13658e+00 -1.02132e+00 -1.25185e+00 -1.49718e+00 -1.41881e+00 -1.57555e+00
5.40800e+04 1.35000e+02 -1.29059e+00 -1.10306e+00 -1.47812e+00 -1.49119e+00 -1.41398e+00 -1.56840e+00
5.42400e+04 1.35000e+02 -1.29059e+00 -1.10306e+00 -1.47812e+00 -1.48528e+00 -1.40924e+00 -1.56133e+00
5.44000e+04 1.36000e+02 -1.18717e+00 -9.86908e-01 -1.38744e+00 -1.47946e+00 -1.40456e+00 -1.55435e+00
5.45600e+04 1.36000e+02 -1.18717e+00 -9.86908e-01 -1.38744e+00 -1.47371e+00 -1.39995e+00 -1.54747e+00
5.47200e+04 1.36000e+02 -1.18717e+00 -9.86908e-01 -1.38744e+00 -1.46804e+00 -1.39540e+00 -1.54069e+00
5.48800e+04 1.37000e+02 -1.11635e+00 -1.08423e+00 -1.14848e+00 -1.46245e+00 -1.39089e+00 -1.53401e+00
5.50400e+04 1.37000e+02 -1.11635e+00 -1.08423e+00 -1.14848e+00 -1.45692e+00 -1.38641e+00 -1.52743e+00
5.52000e+04 1.38000e+02 -1.23470e+00 -1.19029e+00 -1.27911e+00 -1.45146e+00 -1.38197e+00 -1.52094e+00
5.53600e+04 1.38000e+02 -1.23470e+00 -1.19029e+00 -1.27911e+00 -1.44605e+00 -1.37754e+00 -1.51456e+00
5.55200e+04 1.38000e+02 -1.23470e+00 -1.19029e+00 -1.27911e+00 -1.44069e+00 -1.37311e+00 -1.50827e+00
5.56800e+04 1.39000e+02 -1.16458e+00 -1.10028e+00 -1.22887e+00 -1.43538e+00 -1.36868e+00 -1.50208e+00
5.58400e+04 1.39000e+02 -1.16458e+00 -1.10028e+00 -1.22887e+00 -1.43010e+00 -1.36424e+00 -1.49597e+00
5.60000e+04 1.40000e+02 -1.22624e+00 -1.05212e+00 -1.40036e+00 -1.42486e+00 -1.35976e+00 -1.48996e+00
5.61600e+04 1.40000e+02 -1.22624e+00 -1.05212e+00 -1.40036e+00 -1.41964e+00 -1.35526e+00 -1.48402e+00
5.63200e+04 1.40000e+02 -1.22624e+00 -1.05212e+00 -1.40036e+00 -1.41444e+00 -1.35072e+00 -1.47815e+00
5.64800e+04 1.41000e+02 -1.18838e+00 -1.07833e+00 -1.29843e+00 -1.40926e+00 -1.34615e+00 -1.47236e+00
5.66400e+04 1.41000e+02 -1.18838e+00 -1.07833e+00 -1.29843e+00 -1.40408e+00 -1.34153e+00 -1.46663e+00
5.68000e+04 1.42000e+02 -1.01722e+00 -9.40551e-01 -1.09389e+00 -1.39892e+00 -1.33687e+00 -1.46096e+00
5.69600e+04 1.42000e+02 -1.01722e+00 -9.40551e-01 -1.09389e+00 -1.39376e+00 -1.33216e+00 -1.45535e+00
5.71200e+04 1.42000e+02 -1.01722e+00 -9.40551e-01 -1.09389e+00 -1.38861e+00 -1.32742e+00 -1.44980e+00
5.72800e+04 1.43000e+02 -1.06711e+00 -9.55871e-01 -1.17836e+00 -1.38346e+00 -1.32263e+00 -1.44429e+00
5.74400e+04 1.43000e+02 -1.06711e+00 -9.55871e-01 -1.17836e+00 -1.37832e+00 -1.31781e+00 -1.43883e+00
5.76000e+04 1.44000e+02 -1.01978e+00 -8.74112e-01 -1.16545e+00 -1.37318e+00 -1.31295e+00 -1.43341e+00
5.77600e+04 1.44000e+02 -1.01978e+00 -8.74112e-01 -1.16545e+00 -1.36806e+00 -1.30807e+00 -1.42805e+00
5.79200e+04 1.44000e+02 -1.01978e+00 -8.74112e-01 -1.16545e+00 -1.36295e+00 -1.30317e+00 -1.42273e+00
5.80800e+04 1.45000e+02 -1.04301e+00 -9.76362e-01 -1.10966e+00 -1.35785e+00 -1.29826e+00 -1.41745e+00
5.82400e+04 1.45000e+02 -1.04301e+00 -9.76362e-01 -1.10966e+00 -1.35278e+00 -1.29334e+00 -1.41221e+00
5.84000e+04 1.46000e+02 -1.09209e+00 -9.79961e-01 -1.20422e+00 -1.34773e+00 -1.28842e+00 -1.40704e+00
5.85600e+04 1.46000e+02 -1.09209e+00 -9.79961e-01 -1.20422e+00 -1.34271e+00 -1.28351e+00 -1.40190e+00
5.87200e+04 1.46000e+02 -1.09209e+00 -9.79961e-01 -1.20422e+00 -1.33772e+00 -1.27861e+00 -1.39682e+00
5.88800e+04 1.47000e+02 -1.00352e+00 -8.79186e-01 -1.12786e+00 -1.33277e+00 -1.27374e+00 -1.39179e+00
5.90400e+04 1.47000e+02 -1.00352e+00 -8.79186e-01 -1.12786e+00 -1.32786e+00 -1.26890e+00 -1.38682e+00
5.92000e+04 1.48000e+02 -1.06356e+00 -8.82417e-01 -1.24470e+00 -1.32300e+00 -1.26409e+00 -1.38191e+00
5.93600e+04 1.48000e+02 -1.06356e+00 -8.82417e-01 -1.24470e+00 -1.31819e+00 -1.25932e+00 -1.37706e+00
5.95200e+04 1.48000e+02 -1.06356e+00 -8.82417e-01 -1.24470e+00 -1.31343e+00 -1.25460e+00 -1.37227e+00
5.96800e+04 1.49000e+02 -9.56139e-01 -8.64723e-01 -1.04755e+00 -1.30873e+00 -1.24992e+00 -1.36754e+00
5.98400e+04 1.49000e+02 -9.56139e-01 -8.64723e-01 -1.04755e+00 -1.30408e+00 -1.24530e+00 -1.36286e+00
6.00000e+04 1.50000e+02 -1.07878e+00 -9.80223e-01 -1.17733e+00 -1.29949e+00 -1.24073e+00 -1.35825e+00
6.01600e+04 1.50000e+02 -1.07878e+00 -9.80223e-01 -1.17733e+00 -1.29495e+00 -1.23621e+00 -1.35369e+00
6.03200e+04 1.50000e+02 -1.07878e+00 -9.80223e-01 -1.17733e+00 -1.29046e+00 -1.23175e+00 -1.34918e+00
6.04800e+04 1.51000e+02 -1.00043e+00 -8.22212e-01 -1.17865e+00 -1.28602e+00 -1.22734e+00 -1.34470e+00
6.06400e+04 1.51000e+02 -1.00043e+00 -8.22212e-01 -1.17865e+00 -1.28163e+00 -1.22299e+00 -1.34026e+00
6.08000e+04 1.52000e+02 -9.98627e-01 -9.25777e-01 -1.07148e+00 -1.27727e+00 -1.21869e+00 -1.33586e+00
6.09600e+04 1.52000e+02 -9.98627e-01 -9.25777e-01 -1.07148e+00 -1.27296e+00 -1.21444e+00 -1.33148e+00
6.11200e+04 1.52000e+02 -9.98627e-01 -9.25777e-01 -1.07148e+00 -1.26867e+00 -1.21024e+00 -1.32711e+00
6.12800e+04 1.53000e+02 -1.07202e+00 -9.81820e-01 -1.16222e+00 -1.26441e+00 -1.20608e+00 -1.32274e+00
6.14400e+04 1.53000e+02 -1.07202e+00 -9.81820e-01 -1.16222e+00 -1.26016e+00 -1.20196e+00 -1.31837e+00
6.16000e+04 1.54000e+02 -1.10245e+00 -9.94193e-01 -1.21071e+00 -1.25593e+00 -1.19787e+00 -1.31399e+00
6.17600e+04 1.54000e+02 -1.10245e+00 -9.94193e-01 -1.21071e+00 -1.25170e+00 -1.19382e+00 -1.30958e+00
6.19200e+04 1.54000e+02 -1.10245e+00 -9.94193e-01 -1.21071e+00 -1.24747e+00 -1.18979e+00 -1.30515e+00
6.20800e+04 1.55000e+02 -1.01439e+00 -9.13324e-01 -1.11546e+00 -1.24324e+00 -1.18579e+00 -1.30069e+00
6.22400e+04 1.55000e+02 -1.01439e+00 -9.13324e-01 -1.11546e+00 -1.23900e+00 -1.18181e+00 -1.29618e+00
6.24000e+04 1.56000e+02 -1.06421e+00 -9.66690e-01 -1.16172e+00 -1.23473e+00 -1.17783e+00 -1.29163e+00
6.25600e+04 1.56000e+02 -1.06421e+00 -9.66690e-01 -1.16172e+00 -1.23045e+00 -1.17386e+00 -1.28703e+00
6.27200e+04 1.56000e+02 -1.06421e+00 -9.66690e-01 -1.16172e+00 -1.22614e+00 -1.16990e+00 -1.28238e+00
6.28800e+04 1.57000e+02 -1.12047e+00 -1.01805e+00 -1.22288e+00 -1.22180e+00 -1.16593e+00 -1.27768e+00
6.30400e+04 1.57000e+02 -1.12047e+00 -1.01805e+00 -1.22288e+00 -1.21744e+00 -1.16195e+00 -1.27293e+00
6.32000e+04 1.58000e+02 -9.78477e-01 -9.08778e-01 -1.04818e+00 -1.21305e+00 -1.15797e+00 -1.26812e+00
6.33600e+04 1.58000e+02 -9.78477e-01 -9.08778e-01 -1.04818e+00 -1.20862e+00 -1.15397e+00 -1.26327e+00
6.35200e+04 1.58000e+02 -9.78477e-01 -9.08778e-01 -1.04818e+00 -1.20417e+00 -1.14996e+00 -1.25839e+00
6.36800e+04 1.59000e+02 -9.70352e-01 -8.80888e-01 -1.05982e+00 -1.19969e+00 -1.14592e+00 -1.25346e+00
6.38400e+04 1.59000e+02 -9.70352e-01 -8.80888e-01 -1.05982e+00 -1.19519e+00 -1.14187e+00 -1.24851e+00
6.40000e+04 1.60000e+02 -8.61411e-01 -7.86516e-01 -9.36307e-01 -1.19066e+00 -1.13780e+00 -1.24352e+00
6.41600e+04 1.60000e+02 -8.61411e-01 -7.86516e-01 -9.36307e-01 -1.18612e+00 -1.13370e+00 -1.23853e+00
6.43200e+04 1.60000e+02 -8.61411e-01 -7.86516e-01 -9.36307e-01 -1.18156e+00 -1.12960e+00 -1.23352e+00
6.44800e+04 1.61000e+02 -8.93630e-01 -8.14297e-01 -9.72962e-01 -1.17701e+00 -1.12549e+00 -1.22852e+00
6.46400e+04 1.61000e+02 -8.93630e-01 -8.14297e-01 -9.72962e-01 -1.17245e+00 -1.12137e+00 -1.22353e+00
6.48000e+04 1.62000e+02 -8.69649e-01 -7.86488e-01 -9.52811e-01 -1.16791e+00 -1.11726e+00 -1.21856e+00
6.49600e+04 1.62000e+02 -8.69649e-01 -7.86488e-01 -9.52811e-01 -1.16338e+00 -1.11315e+00 -1.21361e+00
6.51200e+04 1.62000e+02 -8.69649e-01 -7.86488e-01 -9.52811e-01 -1.15887e+00 -1.10906e+00 -1.20869e+00
6.52800e+04 1.63000e+02 -8.69712e-01 -8.35264e-01 -9.04159e-01 -1.15440e+00 -1.10499e+00 -1.20382e+00
6.54400e+04 1.63000e+02 -8.69712e-01 -8.35264e-01 -9.04159e-01 -1.14998e+00 -1.10095e+00 -1.19901e+00
6.56000e+04 1.64000e+02 -9.65787e-01 -8.27683e-01 -1.10389e+00 -1.14560e+00 -1.09695e+00 -1.19426e+00
6.57600e+04 1.64000e+02 -9.65787e-01 -8.27683e-01 -1.10389e+00 -1.14129e+00 -1.09299e+00 -1.18959e+00
6.59200e+04 1.64000e+02 -9.65787e-01 -8.27683e-01 -1.10389e+00 -1.13704e+00 -1.08909e+00 -1.18499e+00
6.60800e+04 1.65000e+02 -8.98741e-01 -8.11298e-01 -9.86184e-01 -1.13286e+00 -1.08524e+00 -1.18049e+00
6.62400e+04 1.65000e+02 -8.98741e-01 -8.11298e-01 -9.86184e-01 -1.12876e+00 -1.08144e+00 -1.17608e+00
6.64000e+04 1.66000e+02 -9.08215e-01 -8.18761e-01 -9.97669e-01 -1.12474e+00 -1.07771e+00 -1.17178e+00
6.65600e+04 1.66000e+02 -9.08215e-01 -8.18761e-01 -9.97669e-01 -1.12081e+00 -1.07404e+00 -1.16758e+00
6.67200e+04 1.66000e+02 -9.08215e-01 -8.18761e-01 -9.97669e-01 -1.11696e+00 -1.07043e+00 -1.16350e+00
6.68800e+04 1.67000e+02 -8.10888e-01 -6.99229e-01 -9.22547e-01 -1.11320e+00 -1.06688e+00 -1.15952e+00
6.70400e+04 1.67000e+02 -8.10888e-01 -6.99229e-01 -9.22547e-01 -1.10952e+00 -1.06339e+00 -1.15566e+00
6.72000e+04 1.68000e+02 -8.00825e-01 -7.26351e-01 -8.75299e-01 -1.10593e+00 -1.05996e+00 -1.15191e+00
6.73600e+04 1.68000e+02 -8.00825e-01 -7.26351e-01 -8.75299e-01 -1.10241e+00 -1.05656e+00 -1.14826e+00
6.75200e+04 1.68000e+02 -8.00825e-01 -7.26351e-01 -8.75299e-01 -1.09896e+00 -1.05321e+00 -1.14471e+00
6.76800e+04 1.69000e+02 -9.60782e-01 -8.52959e-01 -1.06861e+00 -1.09558e+00 -1.04991e+00 -1.14124e+00
6.78400e+04 1.69000e+02 -9.60782e-01 -8.52959e-01 -1.06861e+00 -1.09224e+00 -1.04663e+00 -1.13786e+00
6.80000e+04 1.70000e+02 -8.96523e-01 -8.22547e-01 -9.70499e-01 -1.08896e+00 -1.04338e+00 -1.13455e+00
6.81600e+04 1.70000e+02 -8.96523e-01 -8.22547e-01 -9.70499e-01 -1.08572e+00 -1.04014e+00 -1.13130e+00
6.83200e+04 1.70000e+02 -8.96523e-01 -8.22547e-01 -9.70499e-01 -1.08250e+00 -1.03692e+00 -1.12809e+00
6.84800e+04 1.71000e+02 -8.73726e-01 -7.93670e-01 -9.53781e-01 -1.07931e+00 -1.03371e+00 -1.12491e+00
6.86400e+04 1.71000e+02 -8.73726e-01 -7.93670e-01 -9.53781e-01 -1.07612e+00 -1.03050e+00 -1.12175e+00
6.88000e+04 1.72000e+02 -8.78300e-01 -7.93257e-01 -9.63344e-01 -1.07294e+00 -1.02728e+00 -1.11860e+00
6.89600e+04 1.72000e+02 -8.78300e-01 -7.93257e-01 -9.63344e-01 -1.06975e+00 -1.02406e+00 -1.11544e+00
6.91200e+04 1.72000e+02 -8.78300e-01 -7.93257e-01 -9.63344e-01 -1.06655e+00 -1.02082e+00 -1.11227e+00
6.92800e+04 1.73000e+02 -8.66236e-01 -7.75933e-01 -9.56540e-01 -1.06332e+00 -1.01757e+00 -1.10907e+00
6.94400e+04 1.73000e+02 -8.66236e-01 -7.75933e-01 -9.56540e-01 -1.06006e+00 -1.01429e+00 -1.10582e+00
6.96000e+04 1.74000e+02 -8.20015e-01 -7.67856e-01 -8.72174e-01 -1.05676e+00 -1.01098e+00 -1.10254e+00
6.97600e+04 1.74000e+02 -8.20015e-01 -7.67856e-01 -8.72174e-01 -1.05342e+00 -1.00765e+00 -1.09920e+00
6.99200e+04 1.74000e+02 -8.20015e-01 -7.67856e-01 -8.72174e-01 -1.05004e+00 -1.00429e+00 -1.09580e+00
7.00800e+04 1.75000e+02 -9.62720e-01 -8.55070e-01 -1.07037e+00 -1.04661e+00 -1.00089e+00 -1.09233e+00
7.02400e+04 1.75000e+02 -9.62720e-01 -8.55070e-01 -1.07037e+00 -1.04313e+00 -9.97457e-01 -1.08880e+00
7.04000e+04 1.76000e+02 -7.90274e-01 -7.36715e-01 -8.43832e-01 -1.03959e+00 -9.93985e-01 -1.08520e+00
7.05600e+04 1.76000e+02 -7.90274e-01 -7.36715e-01 -8.43832e-01 -1.03601e+00 -9.90482e-01 -1.08154e+00
7.07200e+04 1.76000e+02 -7.90274e-01 -7.36715e-01 -8.43832e-01 -1.03237e+00 -9.86938e-01 -1.07781e+00
7.08800e+04 1.77000e+02 -8.45688e-01 -7.84803e-01 -9.06574e-01 -1.02868e+00 -9.83361e-01 -1.07401e+00
7.10400e+04 1.77000e+02 -8.45688e-01 -7.84803e-01 -9.06574e-01 -1.02496e+00 -9.79758e-01 -1.07016e+00
7.12000e+04 1.78000e+02 -8.11935e-01 -7.33348e-01 -8.90523e-01 -1.02118e+00 -9.76120e-01 -1.06624e+00
7.13600e+04 1.78000e+02 -8.11935e-01 -7.33348e-01 -8.90523e-01 -1.01737e+00 -9.72464e-01 -1.06227e+00
7.15200e+04 1.78000e+02 -8.11935e-01 -7.33348e-01 -8.90523e-01 -1.01353e+00 -9.68787e-01 -1.05826e+00
7.16800e+04 1.79000e+02 -8.24324e-01 -7.40001e-01 -9.08647e-01 -1.00965e+00 -9.65098e-01 -1.05421e+00
7.18400e+04 1.79000e+02 -8.24324e-01 -7.40001e-01 -9.08647e-01 -1.00576e+00 -9.61400e-01 -1.05012e+00
7.20000e+04 1.80000e+02 -9.07199e-01 -8.81134e-01 -9.33265e-01 -1.00185e+00 -9.57701e-01 -1.04600e+00
7.21600e+04 1.80000e+02 -9.07199e-01 -8.81134e-01 -9.33265e-01 -9.97939e-01 -9.54007e-01 -1.04187e+00
7.23200e+04 1.80000e+02 -9.07199e-01 -8.81134e-01 -9.33265e-01 -9.94023e-01 -9.50323e-01 -1.03772e+00
7.24800e+04 1.81000e+02 -8.66840e-01 -7.81642e-01 -9.52037e-01 -9.90112e-01 -9.46658e-01 -1.03357e+00
7.26400e+04 1.81000e+02 -8.66840e-01 -7.81642e-01 -9.52037e-01 -9.86215e-01 -9.43016e-01 -1.02941e+00
7.28000e+04 1.82000e+02 -8.16216e-01 -7.80723e-01 -8.51709e-01 -9.82337e-01 -9.39404e-01 -1.02527e+00
7.29600e+04 1.82000e+02 -8.16216e-01 -7.80723e-01 -8.51709e-01 -9.78486e-01 -9.35825e-01 -1.02115e+00
7.31200e+04 1.82000e+02 -8.16216e-01 -7.80723e-01 -8.51709e-01 -9.74666e-01 -9.32285e-01 -1.01705e+00
7.32800e+04 1.83000e+02 -8.18542e-01 -7.30854e-01 -9.06230e-01 -9.70885e-01 -9.28789e-01 -1.01298e+00
7.34400e+04 1.83000e+02 -8.18542e-01 -7.30854e-01 -9.06230e-01 -9.67145e-01 -9.25339e-01 -1.00895e+00
7.36000e+04 1.84000e+02 -7.64965e-01 -7.28178e-01 -8.01751e-01 -9.63454e-01 -9.21940e-01 -1.00497e+00
7.37600e+04 1.84000e+02 -7.64965e-01 -7.28178e-01 -8.01751e-01 -9.59812e-01 -9.18593e-01 -1.00103e+00
7.39200e+04 1.84000e+02 -7.64965e-01 -7.28178e-01 -8.01751e-01 -9.56224e-01 -9.15302e-01 -9.97146e-01
7.40800e+04 1.85000e+02 -8.15127e-01 -7.80524e-01 -8.49731e-01 -9.52696e-01 -9.12069e-01 -9.93322e-01
7.42400e+04 1.85000e+02 -8.15127e-01 -7.80524e-01 -8.49731e-01 -9.49227e-01 -9.08896e-01 -9.89558e-01
7.44000e+04 1.86000e+02 -8.64881e-01 -7.15597e-01 -1.01417e+00 -9.45820e-01 -9.05785e-01 -9.85854e-01
7.45600e+04 1.86000e+02 -8.64881e-01 -7.15597e-01 -1.01417e+00 -9.42477e-01 -9.02739e-01 -9.82215e-01
7.47200e+04 1.86000e+02 -8.64881e-01 -7.15597e-01 -1.01417e+00 -9.39199e-01 -8.99760e-01 -9.78638e-01
7.48800e+04 1.87000e+02 -8.86597e-01 -8.28963e-01 -9.44231e-01 -9.35987e-01 -8.96850e-01 -9.75124e-01
7.50400e+04 1.87000e+02 -8.86597e-01 -8.28963e-01 -9.44231e-01 -9.32842e-01 -8.94013e-01 -9.71672e-01
7.52000e+04 1.88000e+02 -8.78600e-01 -8.09963e-01 -9.47237e-01 -9.29764e-01 -8.91250e-01 -9.68279e-01
7.53600e+04 1.88000e+02 -8.78600e-01 -8.09963e-01 -9.47237e-01 -9.26754e-01 -8.88564e-01 -9.64944e-01
7.55200e+04 1.88000e+02 -8.78600e-01 -8.09963e-01 -9.47237e-01 -9.23810e-01 -8.85957e-01 -9.61663e-01
7.56800e+04 1.89000e+02 -8.85485e-01 -7.58355e-01 -1.01262e+00 -9.20931e-01 -8.83431e-01 -9.58432e-01
7.58400e+04 1.89000e+02 -8.85485e-01 -7.58355e-01 -1.01262e+00 -9.18119e-01 -8.80988e-01 -9.55250e-01
7.60000e+04 1.90000e+02 -7.80871e-01 -7.04631e-01 -8.57111e-01 -9.15371e-01 -8.78629e-01 -9.52112e-01
7.61600e+04 1.90000e+02 -7.80871e-01 -7.04631e-01 -8.57111e-01 -9.12685e-01 -8.76355e-01 -9.49014e-01
7.63200e+04 1.90000e+02 -7.80871e-01 -7.04631e-01 -8.57111e-01 -9.10061e-01 -8.74167e-01 -9.45954e-01
7.64800e+04 1.91000e+02 -8.28896e-01 -7.78861e-01 -8.78930e-01 -9.07496e-01 -8.72064e-01 -9.42928e-01
7.66400e+04 1.91000e+02 -8.28896e-01 -7.78861e-01 -8.78930e-01 -9.04990e-01 -8.70046e-01 -9.39933e-01
7.68000e+04 1.92000e+02 -7.11754e-01 -6.28769e-01 -7.94738e-01 -9.02540e-01 -8.68112e-01 -9.36967e-01
7.69600e+04 1.92000e+02 -7.11754e-01 -6.28769e-01 -7.94738e-01 -9.00144e-01 -8.66260e-01 -9.34028e-01
7.71200e+04 1.92000e+02 -7.11754e-01 -6.28769e-01 -7.94738e-01 -8.97802e-01 -8.64489e-01 -9.31114e-01
7.72800e+04 1.93000e+02 -6.94351e-01 -6.76035e-01 -7.12667e-01 -8.95511e-01 -8.62796e-01 -9.28225e-01
7.74400e+04 1.93000e+02 -6.94351e-01 -6.76035e-01 -7.12667e-01 -8.93272e-01 -8.61181e-01 -9.25362e-01
7.76000e+04 1.94000e+02 -7.46550e-01 -6.64086e-01 -8.29015e-01 -8.91082e-01 -8.59642e-01 -9.22523e-01
7.77600e+04 1.94000e+02 -7.46550e-01 -6.64086e-01 -8.29015e-01 -8.88943e-01 -8.58175e-01 -9.19712e-01
7.79200e+04 1.94000e+02 -7.46550e-01 -6.64086e-01 -8.29015e-01 -8.86854e-01 -8.56779e-01 -9.16928e-01
7.80800e+04 1.95000e+02 -7.80490e-01 -7.44638e-01 -8.16342e-01 -8.84814e-01 -8.55452e-01 -9.14176e-01
7.82400e+04 1.95000e+02 -7.80490e-01 -7.44638e-01 -8.16342e-01 -8.82825e-01 -8.54192e-01 -9.11458e-01
7.84000e+04 1.96000e+02 -7.76900e-01 -6.90494e-01 -8.63305e-01 -8.80886e-01 -8.52995e-01 -9.08778e-01
7.85600e+04 1.96000e+02 -7.76900e-01 -6.90494e-01 -8.63305e-01 -8.78999e-01 -8.51861e-01 -9.06138e-01
7.87200e+04 1.96000e+02 -7.76900e-01 -6.90494e-01 -8.63305e-01 -8.77164e-01 -8.50785e-01 -9.03543e-01
7.88800e+04 1.97000e+02 -7.65318e-01 -6.69714e-01 -8.60922e-01 -8.75380e-01 -8.49765e-01 -9.00996e-01
7.90400e+04 1.97000e+02 -7.65318e-01 -6.69714e-01 -8.60922e-01 -8.73648e-01 -8.48795e-01 -8.98502e-01
7.92000e+04 1.98000e+02 -7.65360e-01 -6.70092e-01 -8.60628e-01 -8.71967e-01 -8.47872e-01 -8.96061e-01
7.93600e+04 1.98000e+02 -7.65360e-01 -6.70092e-01 -8.60628e-01 -8.70335e-01 -8.46990e-01 -8.93680e-01
7.95200e+04 1.98000e+02 -7.65360e-01 -6.70092e-01 -8.60628e-01 -8.68751e-01 -8.46144e-01 -8.91359e-01
7.96800e+04 1.99000e+02 -7.43694e-01 -7.12933e-01 -7.74455e-01 -8.67212e-01 -8.45325e-01 -8.89099e-01
7.98400e+04 1.99000e+02 -7.43694e-01 -7.12933e-01 -7.74455e-01 -8.65714e-01 -8.44527e-01 -8.86902e-01
8.00000e+04 2.00000e+02 -7.83265e-01 -7.18600e-01 -8.47930e-01 -8.64254e-01 -8.43741e-01 -8.84767e-01
8.01600e+04 2.00000e+02 -7.83265e-01 -7.18600e-01 -8.47930e-01 -8.62826e-01 -8.42960e-01 -8.82692e-01
8.03200e+04 2.00000e+02 -7.83265e-01 -7.18600e-01 -8.47930e-01 -8.61426e-01 -8.42174e-01 -8.80678e-01
8.04800e+04 2.01000e+02 -7.72880e-01 -7.07847e-01 -8.37913e-01 -8.60047e-01 -8.41376e-01 -8.78718e-01
8.06400e+04 2.01000e+02 -7.72880e-01 -7.07847e-01 -8.37913e-01 -8.58684e-01 -8.40558e-01 -8.76811e-01
8.08000e+04 2.02000e+02 -7.08694e-01 -6.45856e-01 -7.71533e-01 -8.57331e-01 -8.39711e-01 -8.74950e-01
8.09600e+04 2.02000e+02 -7.08694e-01 -6.45856e-01 -7.71533e-01 -8.55980e-01 -8.38829e-01 -8.73130e-01
8.11200e+04 2.02000e+02 -7.08694e-01 -6.45856e-01 -7.71533e-01 -8.54625e-01 -8.37906e-01 -8.71343e-01
8.12800e+04 2.03000e+02 -7.78592e-01 -6.78740e-01 -8.78444e-01 -8.53261e-01 -8.36937e-01 -8.69585e-01
8.14400e+04 2.03000e+02 -7.78592e-01 -6.78740e-01 -8.78444e-01 -8.51882e-01 -8.35916e-01 -8.67847e-01
8.16000e+04 2.04000e+02 -7.41241e-01 -6.86813e-01 -7.95669e-01 -8.50481e-01 -8.34839e-01 -8.66123e-01
8.17600e+04 2.04000e+02 -7.41241e-01 -6.86813e-01 -7.95669e-01 -8.49055e-01 -8.33704e-01 -8.64406e-01
8.19200e+04 2.04000e+02 -7.41241e-01 -6.86813e-01 -7.95669e-01 -8.47599e-01 -8.32508e-01 -8.62691e-01
8.20800e+04 2.05000e+02 -7.65781e-01 -7.02378e-01 -8.29184e-01 -8.46110e-01 -8.31246e-01 -8.60973e-01
8.22400e+04 2.05000e+02 -7.65781e-01 -7.02378e-01 -8.29184e-01 -8.44584e-01 -8.29919e-01 -8.59248e-01
8.24000e+04 2.06000e+02 -7.91494e-01 -7.16805e-01 -8.66183e-01 -8.43020e-01 -8.28523e-01 -8.57516e-01
8.25600e+04 2.06000e+02 -7.91494e-01 -7.16805e-01 -8.66183e-01 -8.41416e-01 -8.27056e-01 -8.55775e-01
8.27200e+04 2.06000e+02 -7.91494e-01 -7.16805e-01 -8.66183e-01 -8.39771e-01 -8.25516e-01 -8.54026e-01
8.28800e+04 2.07000e+02 -7.37862e-01 -6.51946e-01 -8.23779e-01 -8.38087e-01 -8.23901e-01 -8.52272e-01
8.30400e+04 2.07000e+02 -7.37862e-01 -6.51946e-01 -8.23779e-01 -8.36362e-01 -8.22208e-01 -8.50516e-01
8.32000e+04 2.08000e+02 -6.78299e-01 -6.05952e-01 -7.50646e-01 -8.34600e-01 -8.20438e-01 -8.48763e-01
8.33600e+04 2.08000e+02 -6.78299e-01 -6.05952e-01 -7.50646e-01 -8.32802e-01 -8.18586e-01 -8.47018e-01
8.35200e+04 2.08000e+02 -6.78299e-01 -6.05952e-01 -7.50646e-01 -8.30970e-01 -8.16654e-01 -8.45287e-01
8.36800e+04 2.09000e+02 -7.24607e-01 -6.39710e-01 -8.09504e-01 -8.29108e-01 -8.14641e-01 -8.43575e-01
8.38400e+04 2.09000e+02 -7.24607e-01 -6.39710e-01 -8.09504e-01 -8.27218e-01 -8.12549e-01 -8.41887e-01
8.40000e+04 2.10000e+02 -7.43518e-01 -7.09570e-01 -7.77467e-01 -8.25304e-01 -8.10380e-01 -8.40229e-01
8.41600e+04 2.10000e+02 -7.43518e-01 -7.09570e-01 -7.77467e-01 -8.23371e-01 -8.08138e-01 -8.38603e-01
8.43200e+04 2.10000e+02 -7.43518e-01 -7.09570e-01 -7.77467e-01 -8.21421e-01 -8.05829e-01 -8.37014e-01
8.44800e+04 2.11000e+02 -6.99069e-01 -6.32093e-01 -7.66044e-01 -8.19460e-01 -8.03458e-01 -8.35463e-01
8.46400e+04 2.11000e+02 -6.99069e-01 -6.32093e-01 -7.66044e-01 -8.17492e-01 -8.01035e-01 -8.33949e-01
8.48000e+04 2.12000e+02 -7.58219e-01 -6.33380e-01 -8.83058e-01 -8.15521e-01 -7.98568e-01 -8.32474e-01
8.49600e+04 2.12000e+02 -7.58219e-01 -6.33380e-01 -8.83058e-01 -8.13551e-01 -7.96066e-01 -8.31035e-01
8.51200e+04 2.12000e+02 -7.58219e-01 -6.33380e-01 -8.83058e-01 -8.11586e-01 -7.93541e-01 -8.29632e-01
8.52800e+04 2.13000e+02 -7.37545e-01 -6.46574e-01 -8.28517e-01 -8.09631e-01 -7.91000e-01 -8.28262e-01
8.54400e+04 2.13000e+02 -7.37545e-01 -6.46574e-01 -8.28517e-01 -8.07689e-01 -7.88456e-01 -8.26922e-01
8.56000e+04 2.14000e+02 -7.44407e-01 -6.94070e-01 -7.94744e-01 -8.05763e-01 -7.85919e-01 -8.25608e-01
8.57600e+04 2.14000e+02 -7.44407e-01 -6.94070e-01 -7.94744e-01 -8.03857e-01 -7.83395e-01 -8.24319e-01
8.59200e+04 2.14000e+02 -7.44407e-01 -6.94070e-01 -7.94744e-01 -8.01973e-01 -7.80895e-01 -8.23050e-01
8.60800e+04 2.15000e+02 -7.15407e-01 -6.17787e-01 -8.13027e-01 -8.00113e-01 -7.78425e-01 -8.21800e-01
8.62400e+04 2.15000e+02 -7.15407e-01 -6.17787e-01 -8.13027e-01 -7.98278e-01 -7.75993e-01 -8.20564e-01
8.64000e+04 2.16000e+02 -6.96953e-01 -6.21112e-01 -7.72794e-01 -7.96471e-01 -7.73601e-01 -8.19342e-01
8.65600e+04 2.16000e+02 -6.96953e-01 -6.21112e-01 -7.72794e-01 -7.94693e-01 -7.71255e-01 -8.18131e-01
8.67200e+04 2.16000e+02 -6.96953e-01 -6.21112e-01 -7.72794e-01 -7.92943e-01 -7.68957e-01 -8.16929e-01
8.68800e+04 2.17000e+02 -7.15746e-01 -6.95418e-01 -7.36075e-01 -7.91222e-01 -7.66710e-01 -8.15735e-01
8.70400e+04 2.17000e+02 -7.15746e-01 -6.95418e-01 -7.36075e-01 -7.89530e-01 -7.64512e-01 -8.14549e-01
8.72000e+04 2.18000e+02 -6.99059e-01 -6.66377e-01 -7.31740e-01 -7.87867e-01 -7.62364e-01 -8.13370e-01
8.73600e+04 2.18000e+02 -6.99059e-01 -6.66377e-01 -7.31740e-01 -7.86232e-01 -7.60264e-01 -8.12199e-01
8.75200e+04 2.18000e+02 -6.99059e-01 -6.66377e-01 -7.31740e-01 -7.84624e-01 -7.58212e-01 -8.11035e-01
8.76800e+04 2.19000e+02 -7.30867e-01 -6.73508e-01 -7.88226e-01 -7.83043e-01 -7.56204e-01 -8.09881e-01
8.78400e+04 2.19000e+02 -7.30867e-01 -6.73508e-01 -7.88226e-01 -7.81487e-01 -7.54239e-01 -8.08735e-01
8.80000e+04 2.20000e+02 -7.24478e-01 -6.59035e-01 -7.89920e-01 -7.79957e-01 -7.52314e-01 -8.07599e-01
8.81600e+04 2.20000e+02 -7.24478e-01 -6.59035e-01 -7.89920e-01 -7.78451e-01 -7.50427e-01 -8.06474e-01
8.83200e+04 2.20000e+02 -7.24478e-01 -6.59035e-01 -7.89920e-01 -7.76967e-01 -7.48576e-01 -8.05359e-01
8.84800e+04 2.21000e+02 -6.41654e-01 -5.92774e-01 -6.90535e-01 -7.75507e-01 -7.46761e-01 -8.04254e-01
8.86400e+04 2.21000e+02 -6.41654e-01 -5.92774e-01 -6.90535e-01 -7.74069e-01 -7.44978e-01 -8.03160e-01
8.88000e+04 2.22000e+02 -7.27484e-01 -6.74366e-01 -7.80602e-01 -7.72652e-01 -7.43229e-01 -8.02074e-01
8.89600e+04 2.22000e+02 -7.27484e-01 -6.74366e-01 -7.80602e-01 -7.71255e-01 -7.41513e-01 -8.00997e-01
8.91200e+04 2.22000e+02 -7.27484e-01 -6.74366e-01 -7.80602e-01 -7.69878e-01 -7.39832e-01 -7.99925e-01
8.92800e+04 2.23000e+02 -6.53099e-01 -5.97654e-01 -7.08543e-01 -7.68521e-01 -7.38185e-01 -7.98856e-01
8.94400e+04 2.23000e+02 -6.53099e-01 -5.97654e-01 -7.08543e-01 -7.67182e-01 -7.36575e-01 -7.97789e-01
8.96000e+04 2.24000e+02 -6.84467e-01 -6.30688e-01 -7.38246e-01 -7.65861e-01 -7.35003e-01 -7.96719e-01
8.97600e+04 2.24000e+02 -6.84467e-01 -6.30688e-01 -7.38246e-01 -7.64557e-01 -7.33470e-01 -7.95645e-01
8.99200e+04 2.24000e+02 -6.84467e-01 -6.30688e-01 -7.38246e-01 -7.63271e-01 -7.31978e-01 -7.94563e-01
9.00800e+04 2.25000e+02 -6.75486e-01 -6.32882e-01 -7.18090e-01 -7.62000e-01 -7.30530e-01 -7.93470e-01
9.02400e+04 2.25000e+02 -6.75486e-01 -6.32882e-01 -7.18090e-01 -7.60744e-01 -7.29126e-01 -7.92363e-01
9.04000e+04 2.26000e+02 -6.11026e-01 -5.91872e-01 -6.30179e-01 -7.59503e-01 -7.27766e-01 -7.91241e-01
9.05600e+04 2.26000e+02 -6.11026e-01 -5.91872e-01 -6.30179e-01 -7.58276e-01 -7.26453e-01 -7.90100e-01
9.07200e+04 2.26000e+02 -6.11026e-01 -5.91872e-01 -6.30179e-01 -7.57062e-01 -7.25186e-01 -7.88939e-01
9.08800e+04 2.27000e+02 -6.45025e-01 -5.54372e-01 -7.35678e-01 -7.55860e-01 -7.23965e-01 -7.87756e-01
9.10400e+04 2.27000e+02 -6.45025e-01 -5.54372e-01 -7.35678e-01 -7.54670e-01 -7.22789e-01 -7.86550e-01
9.12000e+04 2.28000e+02 -6.53573e-01 -5.68741e-01 -7.38404e-01 -7.53489e-01 -7.21658e-01 -7.85319e-01
9.13600e+04 2.28000e+02 -6.53573e-01 -5.68741e-01 -7.38404e-01 -7.52317e-01 -7.20570e-01 -7.84064e-01
9.15200e+04 2.28000e+02 -6.53573e-01 -5.68741e-01 -7.38404e-01 -7.51153e-01 -7.19522e-01 -7.82784e-01
9.16800e+04 2.29000e+02 -5.91232e-01 -5.01250e-01 -6.81213e-01 -7.49995e-01 -7.18513e-01 -7.81477e-01
9.18400e+04 2.29000e+02 -5.91232e-01 -5.01250e-01 -6.81213e-01 -7.48842e-01 -7.17540e-01 -7.80145e-01
9.20000e+04 2.30000e+02 -6.31805e-01 -5.86597e-01 -6.77013e-01 -7.47693e-01 -7.16599e-01 -7.78787e-01
9.21600e+04 2.30000e+02 -6.31805e-01 -5.86597e-01 -6.77013e-01 -7.46546e-01 -7.15688e-01 -7.77403e-01
9.23200e+04 2.30000e+02 -6.31805e-01 -5.86597e-01 -6.77013e-01 -7.45398e-01 -7.14804e-01 -7.75992e-01
9.24800e+04 2.31000e+02 -6.38890e-01 -5.99958e-01 -6.77822e-01 -7.44248e-01 -7.13941e-01 -7.74555e-01
9.26400e+04 2.31000e+02 -6.38890e-01 -5.99958e-01 -6.77822e-01 -7.43094e-01 -7.13098e-01 -7.73091e-01
9.28000e+04 2.32000e+02 -6.91404e-01 -6.39821e-01 -7.42988e-01 -7.41935e-01 -7.12270e-01 -7.71599e-01
9.29600e+04 2.32000e+02 -6.91404e-01 -6.39821e-01 -7.42988e-01 -7.40767e-01 -7.11455e-01 -7.70078e-01
9.31200e+04 2.32000e+02 -6.91404e-01 -6.39821e-01 -7.42988e-01 -7.39587e-01 -7.10647e-01 -7.68527e-01
9.32800e+04 2.33000e+02 -6.67026e-01 -5.84010e-01 -7.50042e-01 -7.38395e-01 -7.09845e-01 -7.66945e-01
9.34400e+04 2.33000e+02 -6.67026e-01 -5.84010e-01 -7.50042e-01 -7.37187e-01 -7.09046e-01 -7.65329e-01
9.36000e+04 2.34000e+02 -6.37287e-01 -5.46175e-01 -7.28399e-01 -7.35961e-01 -7.08244e-01 -7.63678e-01
9.37600e+04 2.34000e+02 -6.37287e-01 -5.46175e-01 -7.28399e-01 -7.34714e-01 -7.07438e-01 -7.61991e-01
9.39200e+04 2.34000e+02 -6.37287e-01 -5.46175e-01 -7.28399e-01 -7.33443e-01 -7.06623e-01 -7.60263e-01
9.40800e+04 2.35000e+02 -6.80790e-01 -5.80062e-01 -7.81517e-01 -7.32146e-01 -7.05797e-01 -7.58494e-01
9.42400e+04 2.35000e+02 -6.80790e-01 -5.80062e-01 -7.81517e-01 -7.30820e-01 -7.04958e-01 -7.56682e-01
9.44000e+04 2.36000e+02 -6.51174e-01 -5.63598e-01 -7.38750e-01 -7.29463e-01 -7.04101e-01 -7.54826e-01
9.45600e+04 2.36000e+02 -6.51174e-01 -5.63598e-01 -7.38750e-01 -7.28073e-01 -7.03223e-01 -7.52924e-01
9.47200e+04 2.36000e+02 -6.51174e-01 -5.63598e-01 -7.38750e-01 -7.26648e-01 -7.02322e-01 -7.50975e-01
9.48800e+04 2.37000e+02 -6.13032e-01 -5.60668e-01 -6.65397e-01 -7.25187e-01 -7.01393e-01 -7.48981e-01
9.50400e+04 2.37000e+02 -6.13032e-01 -5.60668e-01 -6.65397e-01 -7.23688e-01 -7.00435e-01 -7.46940e-01
9.52000e+04 2.38000e+02 -6.22046e-01 -5.61138e-01 -6.82954e-01 -7.22151e-01 -6.99446e-01 -7.44856e-01
9.53600e+04 2.38000e+02 -6.22046e-01 -5.61138e-01 -6.82954e-01 -7.20575e-01 -6.98421e-01 -7.42728e-01
9.55200e+04 2.38000e+02 -6.22046e-01 -5.61138e-01 -6.82954e-01 -7.18962e-01 -6.97361e-01 -7.40562e-01
9.56800e+04 2.39000e+02 -6.78035e-01 -6.27342e-01 -7.28728e-01 -7.17311e-01 -6.96264e-01 -7.38359e-01
9.58400e+04 2.39000e+02 -6.78035e-01 -6.27342e-01 -7.28728e-01 -7.15626e-01 -6.95126e-01 -7.36125e-01
9.60000e+04 2.40000e+02 -6.05722e-01 -5.60322e-01 -6.51123e-01 -7.13907e-01 -6.93951e-01 -7.33863e-01
9.61600e+04 2.40000e+02 -6.05722e-01 -5.60322e-01 -6.51123e-01 -7.12158e-01 -6.92735e-01 -7.31581e-01
9.63200e+04 2.40000e+02 -6.05722e-01 -5.60322e-01 -6.51123e-01 -7.10382e-01 -6.91481e-01 -7.29283e-01
9.64800e+04 2.41000e+02 -6.39322e-01 -5.60554e-01 -7.18090e-01 -7.08583e-01 -6.90189e-01 -7.26977e-01
9.66400e+04 2.41000e+02 -6.39322e-01 -5.60554e-01 -7.18090e-01 -7.06764e-01 -6.88859e-01 -7.24668e-01
9.68000e+04 2.42000e+02 -6.37138e-01 -5.91836e-01 -6.82441e-01 -7.04929e-01 -6.87494e-01 -7.22365e-01
9.69600e+04 2.42000e+02 -6.37138e-01 -5.91836e-01 -6.82441e-01 -7.03085e-01 -6.86096e-01 -7.20074e-01
9.71200e+04 2.42000e+02 -6.37138e-01 -5.91836e-01 -6.82441e-01 -7.01235e-01 -6.84665e-01 -7.17805e-01
9.72800e+04 2.43000e+02 -5.99284e-01 -5.20374e-01 -6.78194e-01 -6.99384e-01 -6.83204e-01 -7.15563e-01
9.74400e+04 2.43000e+02 -5.99284e-01 -5.20374e-01 -6.78194e-01 -6.97536e-01 -6.81715e-01 -7.13357e-01
9.76000e+04 2.44000e+02 -6.70473e-01 -6.08267e-01 -7.32680e-01 -6.95697e-01 -6.80200e-01 -7.11194e-01
9.77600e+04 2.44000e+02 -6.70473e-01 -6.08267e-01 -7.32680e-01 -6.93871e-01 -6.78661e-01 -7.09080e-01
9.79200e+04 2.44000e+02 -6.70473e-01 -6.08267e-01 -7.32680e-01 -6.92062e-01 -6.77101e-01 -7.07022e-01
9.80800e+04 2.45000e+02 -6.58979e-01 -6.10288e-01 -7.07671e-01 -6.90273e-01 -6.75522e-01 -7.05025e-01
9.82400e+04 2.45000e+02 -6.58979e-01 -6.10288e-01 -7.07671e-01 -6.88510e-01 -6.73927e-01 -7.03093e-01
9.84000e+04 2.46000e+02 -6.48041e-01 -5.90465e-01 -7.05617e-01 -6.86774e-01 -6.72318e-01 -7.01230e-01
9.85600e+04 2.46000e+02 -6.48041e-01 -5.90465e-01 -7.05617e-01 -6.85069e-01 -6.70699e-01 -6.99438e-01
9.87200e+04 2.46000e+02 -6.48041e-01 -5.90465e-01 -7.05617e-01 -6.83396e-01 -6.69074e-01 -6.97718e-01
9.88800e+04 2.47000e+02 -6.77922e-01 -6.66783e-01 -6.89060e-01 -6.81759e-01 -6.67446e-01 -6.96071e-01
9.90400e+04 2.47000e+02 -6.77922e-01 -6.66783e-01 -6.89060e-01 -6.80157e-01 -6.65819e-01 -6.94496e-01
9.92000e+04 2.48000e+02 -5.74282e-01 -5.14059e-01 -6.34504e-01 -6.78594e-01 -6.64197e-01 -6.92991e-01
9.93600e+04 2.48000e+02 -5.74282e-01 -5.14059e-01 -6.34504e-01 -6.77069e-01 -6.62585e-01 -6.91553e-01
9.95200e+04 2.48000e+02 -5.74282e-01 -5.14059e-01 -6.34504e-01 -6.75583e-01 -6.60986e-01 -6.90180e-01
9.96800e+04 2.49000e+02 -6.47452e-01 -5.97818e-01 -6.97086e-01 -6.74136e-01 -6.59403e-01 -6.88869e-01
9.98400e+04 2.49000e+02 -6.47452e-01 -5.97818e-01 -6.97086e-01 -6.72728e-01 -6.57840e-01 -6.87617e-01
1.00000e+05 2.50000e+02 -6.16856e-01 -5.61585e-01 -6.72127e-01 -6.71359e-01 -6.56301e-01 -6.86417e-01
1.00160e+05 2.50000e+02 -6.16856e-01 -5.61585e-01 -6.72127e-01 -6.70028e-01 -6.54787e-01 -6.85270e-01
1.00320e+05 2.50000e+02 -6.16856e-01 -5.61585e-01 -6.72127e-01 -6.68736e-01 -6.53303e-01 -6.84169e-01
1.00480e+05 2.51000e+02 -6.32977e-01 -5.77597e-01 -6.88356e-01 -6.67480e-01 -6.51849e-01 -6.83112e-01
1.00640e+05 2.51000e+02 -6.32977e-01 -5.77597e-01 -6.88356e-01 -6.66262e-01 -6.50428e-01 -6.82096e-01
1.00800e+05 2.52000e+02 -6.16877e-01 -5.88613e-01 -6.45141e-01 -6.65080e-01 -6.49041e-01 -6.81119e-01
1.00960e+05 2.52000e+02 -6.16877e-01 -5.88613e-01 -6.45141e-01 -6.63934e-01 -6.47690e-01 -6.80177e-01
1.01120e+05 2.52000e+02 -6.16877e-01 -5.88613e-01 -6.45141e-01 -6.62823e-01 -6.46376e-01 -6.79271e-01
1.01280e+05 2.53000e+02 -6.56062e-01 -6.21923e-01 -6.90201e-01 -6.61748e-01 -6.45100e-01 -6.78397e-01
1.01440e+05 2.53000e+02 -6.56062e-01 -6.21923e-01 -6.90201e-01 -6.60708e-01 -6.43861e-01 -6.77554e-01
1.01600e+05 2.54000e+02 -5.81247e-01 -5.46921e-01 -6.15572e-01 -6.59702e-01 -6.42663e-01 -6.76742e-01
1.01760e+05 2.54000e+02 -5.81247e-01 -5.46921e-01 -6.15572e-01 -6.58731e-01 -6.41503e-01 -6.75959e-01
1.01920e+05 2.54000e+02 -5.81247e-01 -5.46921e-01 -6.15572e-01 -6.57793e-01 -6.40382e-01 -6.75205e-01
1.02080e+05 2.55000e+02 -6.19775e-01 -5.64984e-01 -6.74567e-01 -6.56889e-01 -6.39301e-01 -6.74478e-01
1.02240e+05 2.55000e+02 -6.19775e-01 -5.64984e-01 -6.74567e-01 -6.56018e-01 -6.38259e-01 -6.73777e-01
1.02400e+05 2.56000e+02 -5.61049e-01 -5.23268e-01 -5.98830e-01 -6.55179e-01 -6.37257e-01 -6.73101e-01
1.02560e+05 2.56000e+02 -5.61049e-01 -5.23268e-01 -5.98830e-01 -6.54372e-01 -6.36294e-01 -6.72450e-01
1.02720e+05 2.56000e+02 -5.61049e-01 -5.23268e-01 -5.98830e-01 -6.53594e-01 -6.35369e-01 -6.71820e-01
1.02880e+05 2.57000e+02 -6.36112e-01 -5.79361e-01 -6.92863e-01 -6.52848e-01 -6.34483e-01 -6.71212e-01
1.03040e+05 2.57000e+02 -6.36112e-01 -5.79361e-01 -6.92863e-01 -6.52129e-01 -6.33636e-01 -6.70622e-01
1.03200e+05 2.58000e+02 -5.94980e-01 -5.23338e-01 -6.66621e-01 -6.51438e-01 -6.32825e-01 -6.70050e-01
1.03360e+05 2.58000e+02 -5.94980e-01 -5.23338e-01 -6.66621e-01 -6.50772e-01 -6.32053e-01 -6.69492e-01
1.03520e+05 2.58000e+02 -5.94980e-01 -5.23338e-01 -6.66621e-01 -6.50131e-01 -6.31317e-01 -6.68946e-01
1.03680e+05 2.59000e+02 -5.82504e-01 -5.41369e-01 -6.23639e-01 -6.49513e-01 -6.30617e-01 -6.68410e-01
1.03840e+05 2.59000e+02 -5.82504e-01 -5.41369e-01 -6.23639e-01 -6.48916e-01 -6.29951e-01 -6.67881e-01
1.04000e+05 2.60000e+02 -6.15545e-01 -5.35873e-01 -6.95217e-01 -6.48338e-01 -6.29320e-01 -6.67356e-01
1.04160e+05 2.60000e+02 -6.15545e-01 -5.35873e-01 -6.95217e-01 -6.47777e-01 -6.28722e-01 -6.66832e-01
1.04320e+05 2.60000e+02 -6.15545e-01 -5.35873e-01 -6.95217e-01 -6.47231e-01 -6.28155e-01 -6.66307e-01
1.04480e+05 2.61000e+02 -5.82866e-01 -5.34670e-01 -6.31063e-01 -6.46699e-01 -6.27619e-01 -6.65779e-01
1.04640e+05 2.61000e+02 -5.82866e-01 -5.34670e-01 -6.31063e-01 -6.46177e-01 -6.27109e-01 -6.65245e-01
1.04800e+05 2.62000e+02 -5.67926e-01 -5.11171e-01 -6.24681e-01 -6.45664e-01 -6.26626e-01 -6.64701e-01
1.04960e+05 2.62000e+02 -5.67926e-01 -5.11171e-01 -6.24681e-01 -6.45156e-01 -6.26166e-01 -6.64146e-01
1.05120e+05 2.62000e+02 -5.67926e-01 -5.11171e-01 -6.24681e-01 -6.44652e-01 -6.25728e-01 -6.63577e-01
1.05280e+05 2.63000e+02 -5.99567e-01 -5.44699e-01 -6.54435e-01 -6.44150e-01 -6.25307e-01 -6.62993e-01
1.05440e+05 2.63000e+02 -5.99567e-01 -5.44699e-01 -6.54435e-01 -6.43646e-01 -6.24902e-01 -6.62391e-01
1.05600e+05 2.64000e+02 -5.89371e-01 -5.23782e-01 -6.54959e-01 -6.43139e-01 -6.24508e-01 -6.61769e-01
1.05760e+05 2.64000e+02 -5.89371e-01 -5.23782e-01 -6.54959e-01 -6.42626e-01 -6.24124e-01 -6.61127e-01
1.05920e+05 2.64000e+02 -5.89371e-01 -5.23782e-01 -6.54959e-01 -6.42105e-01 -6.23746e-01 -6.60463e-01
1.06080e+05 2.65000e+02 -6.05316e-01 -5.37293e-01 -6.73340e-01 -6.41573e-01 -6.23370e-01 -6.59777e-01
1.06240e+05 2.65000e+02 -6.05316e-01 -5.37293e-01 -6.73340e-01 -6.41030e-01 -6.22993e-01 -6.59066e-01
1.06400e+05 2.66000e+02 -5.88188e-01 -5.38749e-01 -6.37628e-01 -6.40472e-01 -6.22613e-01 -6.58332e-01
1.06560e+05 2.66000e+02 -5.88188e-01 -5.38749e-01 -6.37628e-01 -6.39899e-01 -6.22225e-01 -6.57573e-01
1.06720e+05 2.66000e+02 -5.88188e-01 -5.38749e-01 -6.37628e-01 -6.39309e-01 -6.21828e-01 -6.56790e-01
1.06880e+05 2.67000e+02 -6.22416e-01 -5.79653e-01 -6.65178e-01 -6.38700e-01 -6.21418e-01 -6.55982e-01
1.07040e+05 2.67000e+02 -6.22416e-01 -5.79653e-01 -6.65178e-01 -6.38071e-01 -6.20994e-01 -6.55149e-01
1.07200e+05 2.68000e+02 -5.89503e-01 -5.36082e-01 -6.42925e-01 -6.37421e-01 -6.20551e-01 -6.54292e-01
1.07360e+05 2.68000e+02 -5.89503e-01 -5.36082e-01 -6.42925e-01 -6.36750e-01 -6.20090e-01 -6.53411e-01
1.07520e+05 2.68000e+02 -5.89503e-01 -5.36082e-01 -6.42925e-01 -6.36057e-01 -6.19608e-01 -6.52506e-01
1.07680e+05 2.69000e+02 -5.73057e-01 -5.32207e-01 -6.13906e-01 -6.35341e-01 -6.19103e-01 -6.51578e-01
1.07840e+05 2.69000e+02 -5.73057e-01 -5.32207e-01 -6.13906e-01 -6.34602e-01 -6.18576e-01 -6.50628e-01
1.08000e+05 2.70000e+02 -5.77873e-01 -5.36590e-01 -6.19156e-01 -6.33840e-01 -6.18025e-01 -6.49655e-01
1.08160e+05 2.70000e+02 -5.77873e-01 -5.36590e-01 -6.19156e-01 -6.33056e-01 -6.17450e-01 -6.48661e-01
1.08320e+05 2.70000e+02 -5.77873e-01 -5.36590e-01 -6.19156e-01 -6.32249e-01 -6.16850e-01 -6.47648e-01
1.08480e+05 2.71000e+02 -5.38960e-01 -4.82988e-01 -5.94931e-01 -6.31421e-01 -6.16225e-01 -6.46617e-01
1.08640e+05 2.71000e+02 -5.38960e-01 -4.82988e-01 -5.94931e-01 -6.30573e-01 -6.15576e-01 -6.45570e-01
1.08800e+05 2.72000e+02 -5.01368e-01 -4.84319e-01 -5.18417e-01 -6.29705e-01 -6.14903e-01 -6.44508e-01
1.08960e+05 2.72000e+02 -5.01368e-01 -4.84319e-01 -5.18417e-01 -6.28819e-01 -6.14205e-01 -6.43434e-01
1.09120e+05 2.72000e+02 -5.01368e-01 -4.84319e-01 -5.18417e-01 -6.27918e-01 -6.13483e-01 -6.42352e-01
1.09280e+05 2.73000e+02 -5.68246e-01 -5.15910e-01 -6.20583e-01 -6.27001e-01 -6.12738e-01 -6.41264e-01
1.09440e+05 2.73000e+02 -5.68246e-01 -5.15910e-01 -6.20583e-01 -6.26072e-01 -6.11969e-01 -6.40175e-01
1.09600e+05 2.74000e+02 -5.28475e-01 -4.84191e-01 -5.72760e-01 -6.25133e-01 -6.11177e-01 -6.39089e-01
1.09760e+05 2.74000e+02 -5.28475e-01 -4.84191e-01 -5.72760e-01 -6.24185e-01 -6.10361e-01 -6.38009e-01
1.09920e+05 2.74000e+02 -5.28475e-01 -4.84191e-01 -5.72760e-01 -6.23231e-01 -6.09522e-01 -6.36940e-01
1.10080e+05 2.75000e+02 -5.73633e-01 -5.15560e-01 -6.31706e-01 -6.22273e-01 -6.08660e-01 -6.35887e-01
1.10240e+05 2.75000e+02 -5.73633e-01 -5.15560e-01 -6.31706e-01 -6.21313e-01 -6.07773e-01 -6.34853e-01
1.10400e+05 2.76000e+02 -5.54190e-01 -4.79289e-01 -6.29091e-01 -6.20353e-01 -6.06863e-01 -6.33842e-01
1.10560e+05 2.76000e+02 -5.54190e-01 -4.79289e-01 -6.29091e-01 -6.19394e-01 -6.05930e-01 -6.32858e-01
1.10720e+05 2.76000e+02 -5.54190e-01 -4.79289e-01 -6.29091e-01 -6.18438e-01 -6.04974e-01 -6.31903e-01
1.10880e+05 2.77000e+02 -5.45444e-01 -4.80563e-01 -6.10325e-01 -6.17486e-01 -6.03994e-01 -6.30978e-01
1.11040e+05 2.77000e+02 -5.45444e-01 -4.80563e-01 -6.10325e-01 -6.16539e-01 -6.02992e-01 -6.30085e-01
1.11200e+05 2.78000e+02 -5.74542e-01 -4.95176e-01 -6.53907e-01 -6.15596e-01 -6.01971e-01 -6.29221e-01
1.11360e+05 2.78000e+02 -5.74542e-01 -4.95176e-01 -6.53907e-01 -6.14658e-01 -6.00929e-01 -6.28387e-01
1.11520e+05 2.78000e+02 -5.74542e-01 -4.95176e-01 -6.53907e-01 -6.13724e-01 -5.99870e-01 -6.27577e-01
1.11680e+05 2.79000e+02 -5.61820e-01 -5.23780e-01 -5.99860e-01 -6.12793e-01 -5.98796e-01 -6.26790e-01
1.11840e+05 2.79000e+02 -5.61820e-01 -5.23780e-01 -5.99860e-01 -6.11864e-01 -5.97709e-01 -6.26019e-01
1.12000e+05 2.80000e+02 -5.77616e-01 -5.22316e-01 -6.32916e-01 -6.10936e-01 -5.96612e-01 -6.25260e-01
1.12160e+05 2.80000e+02 -5.77616e-01 -5.22316e-01 -6.32916e-01 -6.10007e-01 -5.95508e-01 -6.24505e-01
1.12320e+05 2.80000e+02 -5.77616e-01 -5.22316e-01 -6.32916e-01 -6.09074e-01 -5.94398e-01 -6.23750e-01
1.12480e+05 2.81000e+02 -5.27861e-01 -5.08401e-01 -5.47321e-01 -6.08136e-01 -5.93286e-01 -6.22985e-01
1.12640e+05 2.81000e+02 -5.27861e-01 -5.08401e-01 -5.47321e-01 -6.07190e-01 -5.92173e-01 -6.22208e-01
1.12800e+05 2.82000e+02 -5.50375e-01 -4.90412e-01 -6.10339e-01 -6.06236e-01 -5.91063e-01 -6.21409e-01
1.12960e+05 2.82000e+02 -5.50375e-01 -4.90412e-01 -6.10339e-01 -6.05270e-01 -5.89955e-01 -6.20585e-01
1.13120e+05 2.82000e+02 -5.50375e-01 -4.90412e-01 -6.10339e-01 -6.04291e-01 -5.88853e-01 -6.19729e-01
1.13280e+05 2.83000e+02 -6.01608e-01 -5.08243e-01 -6.94972e-01 -6.03298e-01 -5.87759e-01 -6.18838e-01
1.13440e+05 2.83000e+02 -6.01608e-01 -5.08243e-01 -6.94972e-01 -6.02290e-01 -5.86672e-01 -6.17907e-01
1.13600e+05 2.84000e+02 -5.42249e-01 -5.34908e-01 -5.49590e-01 -6.01265e-01 -5.85596e-01 -6.16934e-01
1.13760e+05 2.84000e+02 -5.42249e-01 -5.34908e-01 -5.49590e-01 -6.00224e-01 -5.84530e-01 -6.15917e-01
1.13920e+05 2.84000e+02 -5.42249e-01 -5.34908e-01 -5.49590e-01 -5.99165e-01 -5.83477e-01 -6.14854e-01
1.14080e+05 2.85000e+02 -5.17892e-01 -4.79105e-01 -5.56679e-01 -5.98091e-01 -5.82436e-01 -6.13746e-01
1.14240e+05 2.85000e+02 -5.17892e-01 -4.79105e-01 -5.56679e-01 -5.97001e-01 -5.81408e-01 -6.12594e-01
1.14400e+05 2.86000e+02 -5.23160e-01 -4.33349e-01 -6.12971e-01 -5.95897e-01 -5.80395e-01 -6.11398e-01
1.14560e+05 2.86000e+02 -5.23160e-01 -4.33349e-01 -6.12971e-01 -5.94779e-01 -5.79396e-01 -6.10162e-01
1.14720e+05 2.86000e+02 -5.23160e-01 -4.33349e-01 -6.12971e-01 -5.93650e-01 -5.78412e-01 -6.08888e-01
1.14880e+05 2.87000e+02 -5.95968e-01 -5.36007e-01 -6.55930e-01 -5.92512e-01 -5.77443e-01 -6.07581e-01
1.15040e+05 2.87000e+02 -5.95968e-01 -5.36007e-01 -6.55930e-01 -5.91368e-01 -5.76490e-01 -6.06246e-01
1.15200e+05 2.88000e+02 -5.58327e-01 -5.29963e-01 -5.86690e-01 -5.90218e-01 -5.75551e-01 -6.04885e-01
1.15360e+05 2.88000e+02 -5.58327e-01 -5.29963e-01 -5.86690e-01 -5.89067e-01 -5.74629e-01 -6.03506e-01
1.15520e+05 2.88000e+02 -5.58327e-01 -5.29963e-01 -5.86690e-01 -5.87917e-01 -5.73720e-01 -6.02114e-01
1.15680e+05 2.89000e+02 -5.63040e-01 -5.33458e-01 -5.92622e-01 -5.86771e-01 -5.72826e-01 -6.00715e-01
1.15840e+05 2.89000e+02 -5.63040e-01 -5.33458e-01 -5.92622e-01 -5.85631e-01 -5.71946e-01 -5.99315e-01
1.16000e+05 2.90000e+02 -5.63679e-01 -5.05105e-01 -6.22254e-01 -5.84500e-01 -5.71079e-01 -5.97921e-01
1.16160e+05 2.90000e+02 -5.63679e-01 -5.05105e-01 -6.22254e-01 -5.83380e-01 -5.70221e-01 -5.96540e-01
1.16320e+05 2.90000e+02 -5.63679e-01 -5.05105e-01 -6.22254e-01 -5.82275e-01 -5.69373e-01 -5.95178e-01
1.16480e+05 2.91000e+02 -5.37698e-01 -4.87645e-01 -5.87750e-01 -5.81186e-01 -5.68532e-01 -5.93841e-01
1.16640e+05 2.91000e+02 -5.37698e-01 -4.87645e-01 -5.87750e-01 -5.80116e-01 -5.67694e-01 -5.92538e-01
1.16800e+05 2.92000e+02 -5.47824e-01 -4.76586e-01 -6.19062e-01 -5.79065e-01 -5.66856e-01 -5.91274e-01
1.16960e+05 2.92000e+02 -5.47824e-01 -4.76586e-01 -6.19062e-01 -5.78036e-01 -5.66015e-01 -5.90057e-01
1.17120e+05 2.92000e+02 -5.47824e-01 -4.76586e-01 -6.19062e-01 -5.77030e-01 -5.65166e-01 -5.88895e-01
1.17280e+05 2.93000e+02 -5.37202e-01 -5.06945e-01 -5.67459e-01 -5.76048e-01 -5.64304e-01 -5.87793e-01
1.17440e+05 2.93000e+02 -5.37202e-01 -5.06945e-01 -5.67459e-01 -5.75091e-01 -5.63426e-01 -5.86757e-01
1.17600e+05 2.94000e+02 -5.47531e-01 -4.85572e-01 -6.09490e-01 -5.74160e-01 -5.62527e-01 -5.85792e-01
1.17760e+05 2.94000e+02 -5.47531e-01 -4.85572e-01 -6.09490e-01 -5.73255e-01 -5.61604e-01 -5.84905e-01
1.17920e+05 2.94000e+02 -5.47531e-01 -4.85572e-01 -6.09490e-01 -5.72376e-01 -5.60655e-01 -5.84097e-01
1.18080e+05 2.95000e+02 -5.48824e-01 -5.11947e-01 -5.85701e-01 -5.71525e-01 -5.59678e-01 -5.83372e-01
1.18240e+05 2.95000e+02 -5.48824e-01 -5.11947e-01 -5.85701e-01 -5.70701e-01 -5.58673e-01 -5.82729e-01
1.18400e+05 2.96000e+02 -4.99256e-01 -4.64274e-01 -5.34238e-01 -5.69904e-01 -5.57641e-01 -5.82167e-01
1.18560e+05 2.96000e+02 -4.99256e-01 -4.64274e-01 -5.34238e-01 -5.69135e-01 -5.56586e-01 -5.81684e-01
1.18720e+05 2.96000e+02 -4.99256e-01 -4.64274e-01 -5.34238e-01 -5.68393e-01 -5.55510e-01 -5.81276e-01
1.18880e+05 2.97000e+02 -5.32415e-01 -4.97380e-01 -5.67450e-01 -5.67679e-01 -5.54419e-01 -5.80940e-01
1.19040e+05 2.97000e+02 -5.32415e-01 -4.97380e-01 -5.67450e-01 -5.66992e-01 -5.53316e-01 -5.80668e-01
1.19200e+05 2.98000e+02 -5.50997e-01 -5.17231e-01 -5.84762e-01 -5.66332e-01 -5.52208e-01 -5.80456e-01
1.19360e+05 2.98000e+02 -5.50997e-01 -5.17231e-01 -5.84762e-01 -5.65698e-01 -5.51100e-01 -5.80296e-01
1.19520e+05 2.98000e+02 -5.50997e-01 -5.17231e-01 -5.84762e-01 -5.65091e-01 -5.49998e-01 -5.80184e-01
1.19680e+05 2.99000e+02 -5.83070e-01 -5.35710e-01 -6.30430e-01 -5.64508e-01 -5.48906e-01 -5.80110e-01
1.19840e+05 2.99000e+02 -5.83070e-01 -5.35710e-01 -6.30430e-01 -5.63951e-01 -5.47830e-01 -5.80071e-01
1.20000e+05 3.00000e+02 -5.20662e-01 -4.87242e-01 -5.54081e-01 -5.63416e-01 -5.46775e-01 -5.80058e-01
1.20160e+05 3.00000e+02 -5.20662e-01 -4.87242e-01 -5.54081e-01 -5.62905e-01 -5.45744e-01 -5.80066e-01
1.20320e+05 3.00000e+02 -5.20662e-01 -4.87242e-01 -5.54081e-01 -5.62415e-01 -5.44740e-01 -5.80089e-01
1.20480e+05 3.01000e+02 -5.71054e-01 -5.10889e-01 -6.31219e-01 -5.61944e-01 -5.43767e-01 -5.80120e-01
1.20640e+05 3.01000e+02 -5.71054e-01 -5.10889e-01 -6.31219e-01 -5.61492e-01 -5.42828e-01 -5.80157e-01
1.20800e+05 3.02000e+02 -5.33583e-01 -4.93358e-01 -5.73808e-01 -5.61058e-01 -5.41924e-01 -5.80192e-01
1.20960e+05 3.02000e+02 -5.33583e-01 -4.93358e-01 -5.73808e-01 -5.60638e-01 -5.41056e-01 -5.80221e-01
1.21120e+05 3.02000e+02 -5.33583e-01 -4.93358e-01 -5.73808e-01 -5.60232e-01 -5.40224e-01 -5.80240e-01
1.21280e+05 3.03000e+02 -5.14947e-01 -4.85958e-01 -5.43936e-01 -5.59838e-01 -5.39430e-01 -5.80246e-01
1.21440e+05 3.03000e+02 -5.14947e-01 -4.85958e-01 -5.43936e-01 -5.59454e-01 -5.38673e-01 -5.80234e-01
1.21600e+05 3.04000e+02 -5.87665e-01 -5.32720e-01 -6.42610e-01 -5.59077e-01 -5.37953e-01 -5.80201e-01
1.21760e+05 3.04000e+02 -5.87665e-01 -5.32720e-01 -6.42610e-01 -5.58707e-01 -5.37268e-01 -5.80146e-01
1.21920e+05 3.04000e+02 -5.87665e-01 -5.32720e-01 -6.42610e-01 -5.58342e-01 -5.36618e-01 -5.80065e-01
1.22080e+05 3.05000e+02 -4.98192e-01 -4.49970e-01 -5.46413e-01 -5.57980e-01 -5.36001e-01 -5.79958e-01
1.22240e+05 3.05000e+02 -4.98192e-01 -4.49970e-01 -5.46413e-01 -5.57619e-01 -5.35416e-01 -5.79822e-01
1.22400e+05 3.06000e+02 -5.28204e-01 -4.71601e-01 -5.84807e-01 -5.57260e-01 -5.34861e-01 -5.79658e-01
1.22560e+05 3.06000e+02 -5.28204e-01 -4.71601e-01 -5.84807e-01 -5.56900e-01 -5.34337e-01 -5.79464e-01
1.22720e+05 3.06000e+02 -5.28204e-01 -4.71601e-01 -5.84807e-01 -5.56540e-01 -5.33839e-01 -5.79241e-01
1.22880e+05 3.07000e+02 -5.20854e-01 -4.74832e-01 -5.66877e-01 -5.56179e-01 -5.33369e-01 -5.78989e-01
1.23040e+05 3.07000e+02 -5.20854e-01 -4.74832e-01 -5.66877e-01 -5.55816e-01 -5.32924e-01 -5.78708e-01
1.23200e+05 3.08000e+02 -5.14598e-01 -4.83596e-01 -5.45599e-01 -5.55452e-01 -5.32503e-01 -5.78400e-01
1.23360e+05 3.08000e+02 -5.14598e-01 -4.83596e-01 -5.45599e-01 -5.55086e-01 -5.32107e-01 -5.78065e-01
1.23520e+05 3.08000e+02 -5.14598e-01 -4.83596e-01 -5.45599e-01 -5.54720e-01 -5.31735e-01 -5.77705e-01
1.23680e+05 3.09000e+02 -5.06204e-01 -4.66267e-01 -5.46140e-01 -5.54353e-01 -5.31385e-01 -5.77320e-01
1.23840e+05 3.09000e+02 -5.06204e-01 -4.66267e-01 -5.46140e-01 -5.53985e-01 -5.31059e-01 -5.76912e-01
1.24000e+05 3.10000e+02 -4.94365e-01 -4.63348e-01 -5.25382e-01 -5.53619e-01 -5.30755e-01 -5.76482e-01
1.24160e+05 3.10000e+02 -4.94365e-01 -4.63348e-01 -5.25382e-01 -5.53253e-01 -5.30474e-01 -5.76032e-01
1.24320e+05 3.10000e+02 -4.94365e-01 -4.63348e-01 -5.25382e-01 -5.52889e-01 -5.30215e-01 -5.75563e-01
1.24480e+05 3.11000e+02 -5.58657e-01 -5.18921e-01 -5.98393e-01 -5.52527e-01 -5.29978e-01 -5.75077e-01
1.24640e+05 3.11000e+02 -5.58657e-01 -5.18921e-01 -5.98393e-01 -5.52168e-01 -5.29762e-01 -5.74575e-01
1.24800e+05 3.12000e+02 -5.27236e-01 -4.45549e-01 -6.08922e-01 -5.51812e-01 -5.29567e-01 -5.74057e-01
1.24960e+05 3.12000e+02 -5.27236e-01 -4.45549e-01 -6.08922e-01 -5.51459e-01 -5.29392e-01 -5.73526e-01
1.25120e+05 3.12000e+02 -5.27236e-01 -4.45549e-01 -6.08922e-01 -5.51109e-01 -5.29237e-01 -5.72982e-01
1.25280e+05 3.13000e+02 -5.45129e-01 -4.85577e-01 -6.04682e-01 -5.50763e-01 -5.29099e-01 -5.72426e-01
1.25440e+05 3.13000e+02 -5.45129e-01 -4.85577e-01 -6.04682e-01 -5.50418e-01 -5.28979e-01 -5.71858e-01
1.25600e+05 3.14000e+02 -5.04867e-01 -4.24226e-01 -5.85508e-01 -5.50077e-01 -5.28874e-01 -5.71280e-01
1.25760e+05 3.14000e+02 -5.04867e-01 -4.24226e-01 -5.85508e-01 -5.49736e-01 -5.28782e-01 -5.70690e-01
1.25920e+05 3.14000e+02 -5.04867e-01 -4.24226e-01 -5.85508e-01 -5.49396e-01 -5.28702e-01 -5.70090e-01
1.26080e+05 3.15000e+02 -4.96573e-01 -4.62996e-01 -5.30149e-01 -5.49056e-01 -5.28631e-01 -5.69480e-01
1.26240e+05 3.15000e+02 -4.96573e-01 -4.62996e-01 -5.30149e-01 -5.48713e-01 -5.28568e-01 -5.68859e-01
1.26400e+05 3.16000e+02 -4.99950e-01 -4.61233e-01 -5.38668e-01 -5.48368e-01 -5.28509e-01 -5.68227e-01
1.26560e+05 3.16000e+02 -4.99950e-01 -4.61233e-01 -5.38668e-01 -5.48017e-01 -5.28451e-01 -5.67584e-01
1.26720e+05 3.16000e+02 -4.99950e-01 -4.61233e-01 -5.38668e-01 -5.47661e-01 -5.28393e-01 -5.66929e-01
1.26880e+05 3.17000e+02 -5.13278e-01 -4.82137e-01 -5.44418e-01 -5.47298e-01 -5.28333e-01 -5.66264e-01
1.27040e+05 3.17000e+02 -5.13278e-01 -4.82137e-01 -5.44418e-01 -5.46927e-01 -5.28266e-01 -5.65588e-01
1.27200e+05 3.18000e+02 -5.33739e-01 -4.66385e-01 -6.01092e-01 -5.46545e-01 -5.28190e-01 -5.64900e-01
1.27360e+05 3.18000e+02 -5.33739e-01 -4.66385e-01 -6.01092e-01 -5.46153e-01 -5.28104e-01 -5.64203e-01
1.27520e+05 3.18000e+02 -5.33739e-01 -4.66385e-01 -6.01092e-01 -5.45751e-01 -5.28003e-01 -5.63498e-01
1.27680e+05 3.19000e+02 -5.07549e-01 -4.91344e-01 -5.23754e-01 -5.45335e-01 -5.27887e-01 -5.62784e-01
1.27840e+05 3.19000e+02 -5.07549e-01 -4.91344e-01 -5.23754e-01 -5.44908e-01 -5.27753e-01 -5.62064e-01
1.28000e+05 3.20000e+02 -4.73960e-01 -4.27530e-01 -5.20390e-01 -5.44468e-01 -5.27597e-01 -5.61340e-01
1.28160e+05 3.20000e+02 -4.73960e-01 -4.27530e-01 -5.20390e-01 -5.44016e-01 -5.27420e-01 -5.60612e-01
1.28320e+05 3.20000e+02 -4.73960e-01 -4.27530e-01 -5.20390e-01 -5.43551e-01 -5.27217e-01 -5.59885e-01
1.28480e+05 3.21000e+02 -5.18373e-01 -5.03084e-01 -5.33662e-01 -5.43074e-01 -5.26989e-01 -5.59159e-01
1.28640e+05 3.21000e+02 -5.18373e-01 -5.03084e-01 -5.33662e-01 -5.42585e-01 -5.26732e-01 -5.58438e-01
1.28800e+05 3.22000e+02 -4.99484e-01 -4.63532e-01 -5.35436e-01 -5.42085e-01 -5.26445e-01 -5.57724e-01
1.28960e+05 3.22000e+02 -4.99484e-01 -4.63532e-01 -5.35436e-01 -5.41573e-01 -5.26127e-01 -5.57019e-01
1.29120e+05 3.22000e+02 -4.99484e-01 -4.63532e-01 -5.35436e-01 -5.41051e-01 -5.25777e-01 -5.56326e-01
1.29280e+05 3.23000e+02 -4.97484e-01 -4.87402e-01 -5.07565e-01 -5.40520e-01 -5.25393e-01 -5.55647e-01
1.29440e+05 3.23000e+02 -4.97484e-01 -4.87402e-01 -5.07565e-01 -5.39979e-01 -5.24975e-01 -5.54983e-01
1.29600e+05 3.24000e+02 -5.01952e-01 -4.50116e-01 -5.53787e-01 -5.39429e-01 -5.24521e-01 -5.54338e-01
1.29760e+05 3.24000e+02 -5.01952e-01 -4.50116e-01 -5.53787e-01 -5.38872e-01 -5.24032e-01 -5.53713e-01
1.29920e+05 3.24000e+02 -5.01952e-01 -4.50116e-01 -5.53787e-01 -5.38307e-01 -5.23507e-01 -5.53107e-01
1.30080e+05 3.25000e+02 -5.06779e-01 -4.66005e-01 -5.47553e-01 -5.37735e-01 -5.22946e-01 -5.52524e-01
1.30240e+05 3.25000e+02 -5.06779e-01 -4.66005e-01 -5.47553e-01 -5.37157e-01 -5.22350e-01 -5.51964e-01
1.30400e+05 3.26000e+02 -4.85671e-01 -4.72686e-01 -4.98656e-01 -5.36573e-01 -5.21720e-01 -5.51426e-01
1.30560e+05 3.26000e+02 -4.85671e-01 -4.72686e-01 -4.98656e-01 -5.35983e-01 -5.21057e-01 -5.50910e-01
1.30720e+05 3.26000e+02 -4.85671e-01 -4.72686e-01 -4.98656e-01 -5.35389e-01 -5.20362e-01 -5.50416e-01
1.30880e+05 3.27000e+02 -5.23164e-01 -4.71757e-01 -5.74571e-01 -5.34789e-01 -5.19637e-01 -5.49941e-01
1.31040e+05 3.27000e+02 -5.23164e-01 -4.71757e-01 -5.74571e-01 -5.34186e-01 -5.18885e-01 -5.49486e-01
1.31200e+05 3.28000e+02 -5.01860e-01 -4.63354e-01 -5.40367e-01 -5.33577e-01 -5.18108e-01 -5.49046e-01
1.31360e+05 3.28000e+02 -5.01860e-01 -4.63354e-01 -5.40367e-01 -5.32965e-01 -5.17310e-01 -5.48621e-01
1.31520e+05 3.28000e+02 -5.01860e-01 -4.63354e-01 -5.40367e-01 -5.32349e-01 -5.16491e-01 -5.48207e-01
1.31680e+05 3.29000e+02 -5.12871e-01 -4.56083e-01 -5.69660e-01 -5.31729e-01 -5.15657e-01 -5.47801e-01
1.31840e+05 3.29000e+02 -5.12871e-01 -4.56083e-01 -5.69660e-01 -5.31106e-01 -5.14811e-01 -5.47401e-01
1.32000e+05 3.30000e+02 -5.07432e-01 -4.59312e-01 -5.55553e-01 -5.30479e-01 -5.13956e-01 -5.47002e-01
1.32160e+05 3.30000e+02 -5.07432e-01 -4.59312e-01 -5.55553e-01 -5.29848e-01 -5.13096e-01 -5.46601e-01
1.32320e+05 3.30000e+02 -5.07432e-01 -4.59312e-01 -5.55553e-01 -5.29215e-01 -5.12234e-01 -5.46195e-01
1.32480e+05 3.31000e+02 -4.98368e-01 -4.53856e-01 -5.42881e-01 -5.28578e-01 -5.11375e-01 -5.45782e-01
1.32640e+05 3.31000e+02 -4.98368e-01 -4.53856e-01 -5.42881e-01 -5.27939e-01 -5.10521e-01 -5.45357e-01
1.32800e+05 3.32000e+02 -5.13835e-01 -4.70224e-01 -5.57447e-01 -5.27296e-01 -5.09674e-01 -5.44918e-01
1.32960e+05 3.32000e+02 -5.13835e-01 -4.70224e-01 -5.57447e-01 -5.26652e-01 -5.08841e-01 -5.44463e-01
1.33120e+05 3.32000e+02 -5.13835e-01 -4.70224e-01 -5.57447e-01 -5.26006e-01 -5.08022e-01 -5.43990e-01
1.33280e+05 3.33000e+02 -5.05259e-01 -4.52237e-01 -5.58281e-01 -5.25358e-01 -5.07220e-01 -5.43496e-01
1.33440e+05 3.33000e+02 -5.05259e-01 -4.52237e-01 -5.58281e-01 -5.24709e-01 -5.06439e-01 -5.42980e-01
1.33600e+05 3.34000e+02 -4.96123e-01 -4.61884e-01 -5.30363e-01 -5.24060e-01 -5.05679e-01 -5.42441e-01
1.33760e+05 3.34000e+02 -4.96123e-01 -4.61884e-01 -5.30363e-01 -5.23411e-01 -5.04943e-01 -5.41880e-01
1.33920e+05 3.34000e+02 -4.96123e-01 -4.61884e-01 -5.30363e-01 -5.22764e-01 -5.04233e-01 -5.41296e-01
1.34080e+05 3.35000e+02 -4.74018e-01 -4.48805e-01 -4.99230e-01 -5.22119e-01 -5.03549e-01 -5.40689e-01
1.34240e+05 3.35000e+02 -4.74018e-01 -4.48805e-01 -4.99230e-01 -5.21477e-01 -5.02893e-01 -5.40062e-01
1.34400e+05 3.36000e+02 -4.73119e-01 -4.42951e-01 -5.03287e-01 -5.20840e-01 -5.02265e-01 -5.39415e-01
1.34560e+05 3.36000e+02 -4.73119e-01 -4.42951e-01 -5.03287e-01 -5.20207e-01 -5.01664e-01 -5.38750e-01
1.34720e+05 3.36000e+02 -4.73119e-01 -4.42951e-01 -5.03287e-01 -5.19581e-01 -5.01093e-01 -5.38070e-01
1.34880e+05 3.37000e+02 -4.74946e-01 -4.41124e-01 -5.08767e-01 -5.18963e-01 -5.00549e-01 -5.37377e-01
1.35040e+05 3.37000e+02 -4.74946e-01 -4.41124e-01 -5.08767e-01 -5.18353e-01 -5.00032e-01 -5.36674e-01
1.35200e+05 3.38000e+02 -5.32772e-01 -4.89039e-01 -5.76504e-01 -5.17753e-01 -4.99541e-01 -5.35966e-01
1.35360e+05 3.38000e+02 -5.32772e-01 -4.89039e-01 -5.76504e-01 -5.17165e-01 -4.99075e-01 -5.35254e-01
1.35520e+05 3.38000e+02 -5.32772e-01 -4.89039e-01 -5.76504e-01 -5.16588e-01 -4.98633e-01 -5.34543e-01
1.35680e+05 3.39000e+02 -4.96905e-01 -4.76952e-01 -5.16858e-01 -5.16024e-01 -4.98212e-01 -5.33836e-01
1.35840e+05 3.39000e+02 -4.96905e-01 -4.76952e-01 -5.16858e-01 -5.15474e-01 -4.97811e-01 -5.33137e-01
1.36000e+05 3.40000e+02 -4.84612e-01 -4.56527e-01 -5.12696e-01 -5.14939e-01 -4.97429e-01 -5.32449e-01
1.36160e+05 3.40000e+02 -4.84612e-01 -4.56527e-01 -5.12696e-01 -5.14418e-01 -4.97061e-01 -5.31775e-01
1.36320e+05 3.40000e+02 -4.84612e-01 -4.56527e-01 -5.12696e-01 -5.13914e-01 -4.96707e-01 -5.31120e-01
1.36480e+05 3.41000e+02 -5.32205e-01 -4.85155e-01 -5.79256e-01 -5.13424e-01 -4.96364e-01 -5.30484e-01
1.36640e+05 3.41000e+02 -5.32205e-01 -4.85155e-01 -5.79256e-01 -5.12950e-01 -4.96028e-01 -5.29871e-01
1.36800e+05 3.42000e+02 -4.93168e-01 -4.32824e-01 -5.53512e-01 -5.12491e-01 -4.95699e-01 -5.29283e-01
1.36960e+05 3.42000e+02 -4.93168e-01 -4.32824e-01 -5.53512e-01 -5.12046e-01 -4.95373e-01 -5.28719e-01
1.37120e+05 3.42000e+02 -4.93168e-01 -4.32824e-01 -5.53512e-01 -5.11615e-01 -4.95049e-01 -5.28181e-01
1.37280e+05 3.43000e+02 -4.60931e-01 -4.30948e-01 -4.90913e-01 -5.11198e-01 -4.94725e-01 -5.27671e-01
1.37440e+05 3.43000e+02 -4.60931e-01 -4.30948e-01 -4.90913e-01 -5.10792e-01 -4.94399e-01 -5.27185e-01
1.37600e+05 3.44000e+02 -4.66866e-01 -4.21208e-01 -5.12524e-01 -5.10397e-01 -4.94070e-01 -5.26723e-01
1.37760e+05 3.44000e+02 -4.66866e-01 -4.21208e-01 -5.12524e-01 -5.10011e-01 -4.93738e-01 -5.26284e-01
1.37920e+05 3.44000e+02 -4.66866e-01 -4.21208e-01 -5.12524e-01 -5.09634e-01 -4.93404e-01 -5.25865e-01
1.38080e+05 3.45000e+02 -4.66404e-01 -4.17506e-01 -5.15301e-01 -5.09265e-01 -4.93066e-01 -5.25463e-01
1.38240e+05 3.45000e+02 -4.66404e-01 -4.17506e-01 -5.15301e-01 -5.08902e-01 -4.92726e-01 -5.25077e-01
1.38400e+05 3.46000e+02 -5.08201e-01 -4.74729e-01 -5.41672e-01 -5.08544e-01 -4.92386e-01 -5.24702e-01
1.38560e+05 3.46000e+02 -5.08201e-01 -4.74729e-01 -5.41672e-01 -5.08191e-01 -4.92047e-01 -5.24336e-01
1.38720e+05 3.46000e+02 -5.08201e-01 -4.74729e-01 -5.41672e-01 -5.07842e-01 -4.91709e-01 -5.23975e-01
1.38880e+05 3.47000e+02 -4.88536e-01 -4.56684e-01 -5.20387e-01 -5.07496e-01 -4.91375e-01 -5.23617e-01
1.39040e+05 3.47000e+02 -4.88536e-01 -4.56684e-01 -5.20387e-01 -5.07153e-01 -4.91047e-01 -5.23259e-01
1.39200e+05 3.48000e+02 -4.56467e-01 -4.33944e-01 -4.78990e-01 -5.06813e-01 -4.90728e-01 -5.22898e-01
1.39360e+05 3.48000e+02 -4.56467e-01 -4.33944e-01 -4.78990e-01 -5.06475e-01 -4.90419e-01 -5.22530e-01
1.39520e+05 3.48000e+02 -4.56467e-01 -4.33944e-01 -4.78990e-01 -5.06138e-01 -4.90121e-01 -5.22156e-01
1.39680e+05 3.49000e+02 -4.93999e-01 -4.64102e-01 -5.23896e-01 -5.05804e-01 -4.89837e-01 -5.21772e-01
1.39840e+05 3.49000e+02 -4.93999e-01 -4.64102e-01 -5.23896e-01 -5.05472e-01 -4.89567e-01 -5.21377e-01
1.40000e+05 3.50000e+02 -4.48417e-01 -4.04087e-01 -4.92748e-01 -5.05141e-01 -4.89314e-01 -5.20969e-01
1.40160e+05 3.50000e+02 -4.48417e-01 -4.04087e-01 -4.92748e-01 -5.04813e-01 -4.89077e-01 -5.20548e-01
1.40320e+05 3.50000e+02 -4.48417e-01 -4.04087e-01 -4.92748e-01 -5.04485e-01 -4.88857e-01 -5.20112e-01
1.40480e+05 3.51000e+02 -5.08488e-01 -4.72010e-01 -5.44967e-01 -5.04158e-01 -4.88654e-01 -5.19661e-01
1.40640e+05 3.51000e+02 -5.08488e-01 -4.72010e-01 -5.44967e-01 -5.03832e-01 -4.88469e-01 -5.19195e-01
1.40800e+05 3.52000e+02 -4.58861e-01 -4.23436e-01 -4.94285e-01 -5.03505e-01 -4.88298e-01 -5.18713e-01
1.40960e+05 3.52000e+02 -4.58861e-01 -4.23436e-01 -4.94285e-01 -5.03179e-01 -4.88142e-01 -5.18215e-01
1.41120e+05 3.52000e+02 -4.58861e-01 -4.23436e-01 -4.94285e-01 -5.02851e-01 -4.87999e-01 -5.17704e-01
1.41280e+05 3.53000e+02 -4.67035e-01 -4.26904e-01 -5.07165e-01 -5.02523e-01 -4.87868e-01 -5.17177e-01
1.41440e+05 3.53000e+02 -4.67035e-01 -4.26904e-01 -5.07165e-01 -5.02192e-01 -4.87746e-01 -5.16638e-01
1.41600e+05 3.54000e+02 -4.44552e-01 -4.19407e-01 -4.69696e-01 -5.01857e-01 -4.87629e-01 -5.16086e-01
1.41760e+05 3.54000e+02 -4.44552e-01 -4.19407e-01 -4.69696e-01 -5.01520e-01 -4.87516e-01 -5.15524e-01
1.41920e+05 3.54000e+02 -4.44552e-01 -4.19407e-01 -4.69696e-01 -5.01178e-01 -4.87402e-01 -5.14954e-01
1.42080e+05 3.55000e+02 -4.90247e-01 -4.78022e-01 -5.02473e-01 -5.00832e-01 -4.87285e-01 -5.14378e-01
1.42240e+05 3.55000e+02 -4.90247e-01 -4.78022e-01 -5.02473e-01 -5.00479e-01 -4.87161e-01 -5.13797e-01
1.42400e+05 3.56000e+02 -4.54001e-01 -4.30693e-01 -4.77309e-01 -5.00121e-01 -4.87026e-01 -5.13216e-01
1.42560e+05 3.56000e+02 -4.54001e-01 -4.30693e-01 -4.77309e-01 -4.99756e-01 -4.86875e-01 -5.12637e-01
1.42720e+05 3.56000e+02 -4.54001e-01 -4.30693e-01 -4.77309e-01 -4.99384e-01 -4.86705e-01 -5.12062e-01
1.42880e+05 3.57000e+02 -4.75543e-01 -4.31815e-01 -5.19271e-01 -4.99004e-01 -4.86513e-01 -5.11495e-01
1.43040e+05 3.57000e+02 -4.75543e-01 -4.31815e-01 -5.19271e-01 -4.98616e-01 -4.86294e-01 -5.10938e-01
1.43200e+05 3.58000e+02 -4.76081e-01 -4.38690e-01 -5.13471e-01 -4.98220e-01 -4.86047e-01 -5.10393e-01
1.43360e+05 3.58000e+02 -4.76081e-01 -4.38690e-01 -5.13471e-01 -4.97815e-01 -4.85768e-01 -5.09862e-01
1.43520e+05 3.58000e+02 -4.76081e-01 -4.38690e-01 -5.13471e-01 -4.97402e-01 -4.85457e-01 -5.09347e-01
1.43680e+05 3.59000e+02 -4.44533e-01 -4.28232e-01 -4.60834e-01 -4.96980e-01 -4.85112e-01 -5.08848e-01
1.43840e+05 3.59000e+02 -4.44533e-01 -4.28232e-01 -4.60834e-01 -4.96549e-01 -4.84733e-01 -5.08365e-01
1.44000e+05 3.60000e+02 -4.66533e-01 -4.49785e-01 -4.83281e-01 -4.96108e-01 -4.84321e-01 -5.07896e-01
1.44160e+05 3.60000e+02 -4.66533e-01 -4.49785e-01 -4.83281e-01 -4.95659e-01 -4.83878e-01 -5.07440e-01
1.44320e+05 3.60000e+02 -4.66533e-01 -4.49785e-01 -4.83281e-01 -4.95200e-01 -4.83406e-01 -5.06994e-01
1.44480e+05 3.61000e+02 -4.78289e-01 -4.46662e-01 -5.09916e-01 -4.94732e-01 -4.82908e-01 -5.06556e-01
1.44640e+05 3.61000e+02 -4.78289e-01 -4.46662e-01 -5.09916e-01 -4.94255e-01 -4.82388e-01 -5.06122e-01
1.44800e+05 3.62000e+02 -4.81446e-01 -4.56525e-01 -5.06366e-01 -4.93769e-01 -4.81850e-01 -5.05689e-01
1.44960e+05 3.62000e+02 -4.81446e-01 -4.56525e-01 -5.06366e-01 -4.93275e-01 -4.81296e-01 -5.05253e-01
1.45120e+05 3.62000e+02 -4.81446e-01 -4.56525e-01 -5.06366e-01 -4.92771e-01 -4.80732e-01 -5.04811e-01
1.45280e+05 3.63000e+02 -4.47477e-01 -4.28960e-01 -4.65993e-01 -4.92260e-01 -4.80159e-01 -5.04360e-01
1.45440e+05 3.63000e+02 -4.47477e-01 -4.28960e-01 -4.65993e-01 -4.91740e-01 -4.79583e-01 -5.03896e-01
1.45600e+05 3.64000e+02 -4.60136e-01 -4.39434e-01 -4.80838e-01 -4.91212e-01 -4.79005e-01 -5.03419e-01
1.45760e+05 3.64000e+02 -4.60136e-01 -4.39434e-01 -4.80838e-01 -4.90677e-01 -4.78430e-01 -5.02924e-01
1.45920e+05 3.64000e+02 -4.60136e-01 -4.39434e-01 -4.80838e-01 -4.90135e-01 -4.77859e-01 -5.02412e-01
1.46080e+05 3.65000e+02 -4.38040e-01 -4.06946e-01 -4.69133e-01 -4.89587e-01 -4.77293e-01 -5.01880e-01
1.46240e+05 3.65000e+02 -4.38040e-01 -4.06946e-01 -4.69133e-01 -4.89033e-01 -4.76736e-01 -5.01330e-01
1.46400e+05 3.66000e+02 -4.44974e-01 -4.03497e-01 -4.86451e-01 -4.88474e-01 -4.76188e-01 -5.00759e-01
1.46560e+05 3.66000e+02 -4.44974e-01 -4.03497e-01 -4.86451e-01 -4.87910e-01 -4.75650e-01 -5.00169e-01
1.46720e+05 3.66000e+02 -4.44974e-01 -4.03497e-01 -4.86451e-01 -4.87342e-01 -4.75123e-01 -4.99561e-01
1.46880e+05 3.67000e+02 -4.64579e-01 -4.24904e-01 -5.04253e-01 -4.86771e-01 -4.74606e-01 -4.98936e-01
1.47040e+05 3.67000e+02 -4.64579e-01 -4.24904e-01 -5.04253e-01 -4.86198e-01 -4.74100e-01 -4.98296e-01
1.47200e+05 3.68000e+02 -4.86187e-01 -4.62389e-01 -5.09985e-01 -4.85623e-01 -4.73605e-01 -4.97642e-01
1.47360e+05 3.68000e+02 -4.86187e-01 -4.62389e-01 -5.09985e-01 -4.85048e-01 -4.73119e-01 -4.96977e-01
1.47520e+05 3.68000e+02 -4.86187e-01 -4.62389e-01 -5.09985e-01 -4.84473e-01 -4.72642e-01 -4.96303e-01
1.47680e+05 3.69000e+02 -4.77294e-01 -4.41826e-01 -5.12762e-01 -4.83899e-01 -4.72174e-01 -4.95623e-01
1.47840e+05 3.69000e+02 -4.77294e-01 -4.41826e-01 -5.12762e-01 -4.83327e-01 -4.71713e-01 -4.94940e-01
1.48000e+05 3.70000e+02 -4.48178e-01 -4.16077e-01 -4.80279e-01 -4.82757e-01 -4.71258e-01 -4.94256e-01
1.48160e+05 3.70000e+02 -4.48178e-01 -4.16077e-01 -4.80279e-01 -4.82191e-01 -4.70807e-01 -4.93574e-01
1.48320e+05 3.70000e+02 -4.48178e-01 -4.16077e-01 -4.80279e-01 -4.81628e-01 -4.70359e-01 -4.92897e-01
1.48480e+05 3.71000e+02 -4.84280e-01 -4.45647e-01 -5.22912e-01 -4.81070e-01 -4.69912e-01 -4.92227e-01
1.48640e+05 3.71000e+02 -4.84280e-01 -4.45647e-01 -5.22912e-01 -4.80516e-01 -4.69465e-01 -4.91567e-01
1.48800e+05 3.72000e+02 -4.95867e-01 -4.48166e-01 -5.43568e-01 -4.79967e-01 -4.69015e-01 -4.90918e-01
1.48960e+05 3.72000e+02 -4.95867e-01 -4.48166e-01 -5.43568e-01 -4.79423e-01 -4.68564e-01 -4.90283e-01
1.49120e+05 3.72000e+02 -4.95867e-01 -4.48166e-01 -5.43568e-01 -4.78885e-01 -4.68107e-01 -4.89662e-01
1.49280e+05 3.73000e+02 -4.44649e-01 -4.17853e-01 -4.71446e-01 -4.78351e-01 -4.67646e-01 -4.89057e-01
1.49440e+05 3.73000e+02 -4.44649e-01 -4.17853e-01 -4.71446e-01 -4.77824e-01 -4.67179e-01 -4.88468e-01
1.49600e+05 3.74000e+02 -4.58857e-01 -4.53998e-01 -4.63715e-01 -4.77301e-01 -4.66707e-01 -4.87895e-01
1.49760e+05 3.74000e+02 -4.58857e-01 -4.53998e-01 -4.63715e-01 -4.76784e-01 -4.66229e-01 -4.87339e-01
1.49920e+05 3.74000e+02 -4.58857e-01 -4.53998e-01 -4.63715e-01 -4.76272e-01 -4.65747e-01 -4.86798e-01
1.50080e+05 3.75000e+02 -4.28050e-01 -3.92486e-01 -4.63614e-01 -4.75767e-01 -4.65262e-01 -4.86272e-01
1.50240e+05 3.75000e+02 -4.28050e-01 -3.92486e-01 -4.63614e-01 -4.75267e-01 -4.64774e-01 -4.85759e-01
1.50400e+05 3.76000e+02 -4.48620e-01 -4.03602e-01 -4.93639e-01 -4.74773e-01 -4.64287e-01 -4.85260e-01
1.50560e+05 3.76000e+02 -4.48620e-01 -4.03602e-01 -4.93639e-01 -4.74287e-01 -4.63803e-01 -4.84771e-01
1.50720e+05 3.76000e+02 -4.48620e-01 -4.03602e-01 -4.93639e-01 -4.73808e-01 -4.63323e-01 -4.84293e-01
1.50880e+05 3.77000e+02 -4.58565e-01 -4.30394e-01 -4.86736e-01 -4.73336e-01 -4.62849e-01 -4.83823e-01
1.51040e+05 3.77000e+02 -4.58565e-01 -4.30394e-01 -4.86736e-01 -4.72874e-01 -4.62385e-01 -4.83363e-01
1.51200e+05 3.78000e+02 -4.72499e-01 -4.34343e-01 -5.10655e-01 -4.72422e-01 -4.61933e-01 -4.82911e-01
1.51360e+05 3.78000e+02 -4.72499e-01 -4.34343e-01 -5.10655e-01 -4.71980e-01 -4.61495e-01 -4.82466e-01
1.51520e+05 3.78000e+02 -4.72499e-01 -4.34343e-01 -5.10655e-01 -4.71551e-01 -4.61072e-01 -4.82029e-01
1.51680e+05 3.79000e+02 -4.42066e-01 -4.02706e-01 -4.81426e-01 -4.71133e-01 -4.60666e-01 -4.81601e-01
1.51840e+05 3.79000e+02 -4.42066e-01 -4.02706e-01 -4.81426e-01 -4.70730e-01 -4.60278e-01 -4.81182e-01
1.52000e+05 3.80000e+02 -4.75043e-01 -4.44435e-01 -5.05651e-01 -4.70340e-01 -4.59908e-01 -4.80773e-01
1.52160e+05 3.80000e+02 -4.75043e-01 -4.44435e-01 -5.05651e-01 -4.69966e-01 -4.59556e-01 -4.80376e-01
1.52320e+05 3.80000e+02 -4.75043e-01 -4.44435e-01 -5.05651e-01 -4.69607e-01 -4.59224e-01 -4.79991e-01
1.52480e+05 3.81000e+02 -4.48531e-01 -4.27233e-01 -4.69829e-01 -4.69264e-01 -4.58907e-01 -4.79621e-01
1.52640e+05 3.81000e+02 -4.48531e-01 -4.27233e-01 -4.69829e-01 -4.68937e-01 -4.58607e-01 -4.79267e-01
1.52800e+05 3.82000e+02 -4.90665e-01 -4.14354e-01 -5.66977e-01 -4.68626e-01 -4.58321e-01 -4.78930e-01
1.52960e+05 3.82000e+02 -4.90665e-01 -4.14354e-01 -5.66977e-01 -4.68330e-01 -4.58047e-01 -4.78612e-01
1.53120e+05 3.82000e+02 -4.90665e-01 -4.14354e-01 -5.66977e-01 -4.68049e-01 -4.57784e-01 -4.78313e-01
1.53280e+05 3.83000e+02 -4.53746e-01 -4.14545e-01 -4.92948e-01 -4.67782e-01 -4.57528e-01 -4.78035e-01
1.53440e+05 3.83000e+02 -4.53746e-01 -4.14545e-01 -4.92948e-01 -4.67528e-01 -4.57279e-01 -4.77777e-01
1.53600e+05 3.84000e+02 -4.32700e-01 -3.91453e-01 -4.73948e-01 -4.67286e-01 -4.57032e-01 -4.77540e-01
1.53760e+05 3.84000e+02 -4.32700e-01 -3.91453e-01 -4.73948e-01 -4.67056e-01 -4.56788e-01 -4.77324e-01
1.53920e+05 3.84000e+02 -4.32700e-01 -3.91453e-01 -4.73948e-01 -4.66835e-01 -4.56544e-01 -4.77127e-01
1.54080e+05 3.85000e+02 -4.39272e-01 -4.06611e-01 -4.71933e-01 -4.66623e-01 -4.56299e-01 -4.76947e-01
1.54240e+05 3.85000e+02 -4.39272e-01 -4.06611e-01 -4.71933e-01 -4.66418e-01 -4.56052e-01 -4.76784e-01
1.54400e+05 3.86000e+02 -4.72553e-01 -4.32978e-01 -5.12129e-01 -4.66219e-01 -4.55802e-01 -4.76637e-01
1.54560e+05 3.86000e+02 -4.72553e-01 -4.32978e-01 -5.12129e-01 -4.66026e-01 -4.55550e-01 -4.76501e-01
1.54720e+05 3.86000e+02 -4.72553e-01 -4.32978e-01 -5.12129e-01 -4.65836e-01 -4.55295e-01 -4.76377e-01
1.54880e+05 3.87000e+02 -4.40012e-01 -4.07530e-01 -4.72494e-01 -4.65649e-01 -4.55037e-01 -4.76260e-01
1.55040e+05 3.87000e+02 -4.40012e-01 -4.07530e-01 -4.72494e-01 -4.65464e-01 -4.54779e-01 -4.76149e-01
1.55200e+05 3.88000e+02 -4.75982e-01 -4.06450e-01 -5.45514e-01 -4.65280e-01 -4.54519e-01 -4.76042e-01
1.55360e+05 3.88000e+02 -4.75982e-01 -4.06450e-01 -5.45514e-01 -4.65098e-01 -4.54260e-01 -4.75935e-01
1.55520e+05 3.88000e+02 -4.75982e-01 -4.06450e-01 -5.45514e-01 -4.64916e-01 -4.54002e-01 -4.75829e-01
1.55680e+05 3.89000e+02 -4.26242e-01 -4.12006e-01 -4.40477e-01 -4.64734e-01 -4.53747e-01 -4.75721e-01
1.55840e+05 3.89000e+02 -4.26242e-01 -4.12006e-01 -4.40477e-01 -4.64552e-01 -4.53495e-01 -4.75610e-01
1.56000e+05 3.90000e+02 -4.47013e-01 -4.18207e-01 -4.75818e-01 -4.64371e-01 -4.53248e-01 -4.75494e-01
1.56160e+05 3.90000e+02 -4.47013e-01 -4.18207e-01 -4.75818e-01 -4.64189e-01 -4.53006e-01 -4.75372e-01
1.56320e+05 3.90000e+02 -4.47013e-01 -4.18207e-01 -4.75818e-01 -4.64008e-01 -4.52770e-01 -4.75245e-01
1.56480e+05 3.91000e+02 -4.71149e-01 -4.40983e-01 -5.01316e-01 -4.63826e-01 -4.52541e-01 -4.75111e-01
1.56640e+05 3.91000e+02 -4.71149e-01 -4.40983e-01 -5.01316e-01 -4.63645e-01 -4.52319e-01 -4.74970e-01
1.56800e+05 3.92000e+02 -4.31942e-01 -3.82812e-01 -4.81072e-01 -4.63463e-01 -4.52103e-01 -4.74823e-01
1.56960e+05 3.92000e+02 -4.31942e-01 -3.82812e-01 -4.81072e-01 -4.63282e-01 -4.51893e-01 -4.74670e-01
1.57120e+05 3.92000e+02 -4.31942e-01 -3.82812e-01 -4.81072e-01 -4.63100e-01 -4.51690e-01 -4.74511e-01
1.57280e+05 3.93000e+02 -4.31345e-01 -3.99839e-01 -4.62851e-01 -4.62919e-01 -4.51489e-01 -4.74348e-01
1.57440e+05 3.93000e+02 -4.31345e-01 -3.99839e-01 -4.62851e-01 -4.62737e-01 -4.51292e-01 -4.74183e-01
1.57600e+05 3.94000e+02 -4.61104e-01 -4.39124e-01 -4.83084e-01 -4.62556e-01 -4.51096e-01 -4.74015e-01
1.57760e+05 3.94000e+02 -4.61104e-01 -4.39124e-01 -4.83084e-01 -4.62374e-01 -4.50899e-01 -4.73849e-01
1.57920e+05 3.94000e+02 -4.61104e-01 -4.39124e-01 -4.83084e-01 -4.62192e-01 -4.50699e-01 -4.73685e-01
1.58080e+05 3.95000e+02 -4.54481e-01 -4.21848e-01 -4.87115e-01 -4.62009e-01 -4.50494e-01 -4.73525e-01
1.58240e+05 3.95000e+02 -4.54481e-01 -4.21848e-01 -4.87115e-01 -4.61826e-01 -4.50281e-01 -4.73370e-01
1.58400e+05 3.96000e+02 -4.64852e-01 -4.38869e-01 -4.90834e-01 -4.61641e-01 -4.50058e-01 -4.73224e-01
1.58560e+05 3.96000e+02 -4.64852e-01 -4.38869e-01 -4.90834e-01 -4.61456e-01 -4.49824e-01 -4.73088e-01
1.58720e+05 3.96000e+02 -4.64852e-01 -4.38869e-01 -4.90834e-01 -4.61269e-01 -4.49574e-01 -4.72963e-01
1.58880e+05 3.97000e+02 -4.46079e-01 -4.23970e-01 -4.68188e-01 -4.61080e-01 -4.49311e-01 -4.72849e-01
1.59040e+05 3.97000e+02 -4.46079e-01 -4.23970e-01 -4.68188e-01 -4.60889e-01 -4.49030e-01 -4.72748e-01
1.59200e+05 3.98000e+02 -4.54069e-01 -3.88789e-01 -5.19349e-01 -4.60696e-01 -4.48731e-01 -4.72660e-01
1.59360e+05 3.98000e+02 -4.54069e-01 -3.88789e-01 -5.19349e-01 -4.60500e-01 -4.48416e-01 -4.72584e-01
1.59520e+05 3.98000e+02 -4.54069e-01 -3.88789e-01 -5.19349e-01 -4.60301e-01 -4.48083e-01 -4.72520e-01
1.59680e+05 3.99000e+02 -4.38044e-01 -4.08287e-01 -4.67802e-01 -4.60100e-01 -4.47733e-01 -4.72466e-01
1.59840e+05 3.99000e+02 -4.38044e-01 -4.08287e-01 -4.67802e-01 -4.59894e-01 -4.47367e-01 -4.72422e-01
1.60000e+05 4.00000e+02 -4.46170e-01 -4.25318e-01 -4.67021e-01 -4.59686e-01 -4.46987e-01 -4.72385e-01
1.60160e+05 4.00000e+02 -4.46170e-01 -4.25318e-01 -4.67021e-01 -4.59474e-01 -4.46594e-01 -4.72353e-01
1.60320e+05 4.00000e+02 -4.46170e-01 -4.25318e-01 -4.67021e-01 -4.59258e-01 -4.46190e-01 -4.72325e-01
1.60480e+05 4.01000e+02 -4.65140e-01 -4.22504e-01 -5.07775e-01 -4.59038e-01 -4.45776e-01 -4.72300e-01
1.60640e+05 4.01000e+02 -4.65140e-01 -4.22504e-01 -5.07775e-01 -4.58814e-01 -4.45354e-01 -4.72274e-01
1.60800e+05 4.02000e+02 -4.25625e-01 -3.97371e-01 -4.53880e-01 -4.58587e-01 -4.44927e-01 -4.72247e-01
1.60960e+05 4.02000e+02 -4.25625e-01 -3.97371e-01 -4.53880e-01 -4.58356e-01 -4.44496e-01 -4.72216e-01
1.61120e+05 4.02000e+02 -4.25625e-01 -3.97371e-01 -4.53880e-01 -4.58123e-01 -4.44064e-01 -4.72182e-01
1.61280e+05 4.03000e+02 -4.90182e-01 -4.46273e-01 -5.34092e-01 -4.57887e-01 -4.43631e-01 -4.72142e-01
1.61440e+05 4.03000e+02 -4.90182e-01 -4.46273e-01 -5.34092e-01 -4.57648e-01 -4.43200e-01 -4.72096e-01
1.61600e+05 4.04000e+02 -4.36140e-01 -3.99413e-01 -4.72868e-01 -4.57408e-01 -4.42773e-01 -4.72044e-01
1.61760e+05 4.04000e+02 -4.36140e-01 -3.99413e-01 -4.72868e-01 -4.57167e-01 -4.42349e-01 -4.71985e-01
1.61920e+05 4.04000e+02 -4.36140e-01 -3.99413e-01 -4.72868e-01 -4.56926e-01 -4.41932e-01 -4.71919e-01
1.62080e+05 4.05000e+02 -4.16432e-01 -3.86541e-01 -4.46322e-01 -4.56684e-01 -4.41522e-01 -4.71847e-01
1.62240e+05 4.05000e+02 -4.16432e-01 -3.86541e-01 -4.46322e-01 -4.56444e-01 -4.41120e-01 -4.71767e-01
1.62400e+05 4.06000e+02 -4.70691e-01 -4.20833e-01 -5.20549e-01 -4.56205e-01 -4.40727e-01 -4.71683e-01
1.62560e+05 4.06000e+02 -4.70691e-01 -4.20833e-01 -5.20549e-01 -4.55967e-01 -4.40343e-01 -4.71592e-01
1.62720e+05 4.06000e+02 -4.70691e-01 -4.20833e-01 -5.20549e-01 -4.55733e-01 -4.39969e-01 -4.71497e-01
1.62880e+05 4.07000e+02 -4.50264e-01 -4.08326e-01 -4.92202e-01 -4.55501e-01 -4.39606e-01 -4.71397e-01
1.63040e+05 4.07000e+02 -4.50264e-01 -4.08326e-01 -4.92202e-01 -4.55273e-01 -4.39253e-01 -4.71293e-01
1.63200e+05 4.08000e+02 -4.70185e-01 -4.35109e-01 -5.05261e-01 -4.55050e-01 -4.38912e-01 -4.71187e-01
1.63360e+05 4.08000e+02 -4.70185e-01 -4.35109e-01 -5.05261e-01 -4.54830e-01 -4.38582e-01 -4.71079e-01
1.63520e+05 4.08000e+02 -4.70185e-01 -4.35109e-01 -5.05261e-01 -4.54616e-01 -4.38263e-01 -4.70970e-01
1.63680e+05 4.09000e+02 -4.60084e-01 -4.30704e-01 -4.89464e-01 -4.54407e-01 -4.37955e-01 -4.70860e-01
1.63840e+05 4.09000e+02 -4.60084e-01 -4.30704e-01 -4.89464e-01 -4.54204e-01 -4.37659e-01 -4.70750e-01
1.64000e+05 4.10000e+02 -4.32608e-01 -3.76153e-01 -4.89063e-01 -4.54007e-01 -4.37373e-01 -4.70641e-01
1.64160e+05 4.10000e+02 -4.32608e-01 -3.76153e-01 -4.89063e-01 -4.53816e-01 -4.37098e-01 -4.70534e-01
1.64320e+05 4.10000e+02 -4.32608e-01 -3.76153e-01 -4.89063e-01 -4.53632e-01 -4.36834e-01 -4.70429e-01
1.64480e+05 4.11000e+02 -4.43800e-01 -4.27599e-01 -4.60001e-01 -4.53453e-01 -4.36580e-01 -4.70326e-01
1.64640e+05 4.11000e+02 -4.43800e-01 -4.27599e-01 -4.60001e-01 -4.53281e-01 -4.36335e-01 -4.70227e-01
1.64800e+05 4.12000e+02 -4.44668e-01 -3.83610e-01 -5.05727e-01 -4.53115e-01 -4.36100e-01 -4.70131e-01
1.64960e+05 4.12000e+02 -4.44668e-01 -3.83610e-01 -5.05727e-01 -4.52956e-01 -4.35874e-01 -4.70038e-01
1.65120e+05 4.12000e+02 -4.44668e-01 -3.83610e-01 -5.05727e-01 -4.52803e-01 -4.35657e-01 -4.69949e-01
1.65280e+05 4.13000e+02 -4.24852e-01 -3.90411e-01 -4.59293e-01 -4.52656e-01 -4.35449e-01 -4.69864e-01
1.65440e+05 4.13000e+02 -4.24852e-01 -3.90411e-01 -4.59293e-01 -4.52515e-01 -4.35249e-01 -4.69782e-01
1.65600e+05 4.14000e+02 -4.51828e-01 -4.28299e-01 -4.75356e-01 -4.52381e-01 -4.35058e-01 -4.69704e-01
1.65760e+05 4.14000e+02 -4.51828e-01 -4.28299e-01 -4.75356e-01 -4.52253e-01 -4.34876e-01 -4.69629e-01
1.65920e+05 4.14000e+02 -4.51828e-01 -4.28299e-01 -4.75356e-01 -4.52131e-01 -4.34704e-01 -4.69557e-01
1.66080e+05 4.15000e+02 -4.57179e-01 -4.12294e-01 -5.02064e-01 -4.52014e-01 -4.34542e-01 -4.69487e-01
1.66240e+05 4.15000e+02 -4.57179e-01 -4.12294e-01 -5.02064e-01 -4.51904e-01 -4.34390e-01 -4.69418e-01
1.66400e+05 4.16000e+02 -4.28334e-01 -3.98886e-01 -4.57782e-01 -4.51800e-01 -4.34251e-01 -4.69349e-01
1.66560e+05 4.16000e+02 -4.28334e-01 -3.98886e-01 -4.57782e-01 -4.51703e-01 -4.34125e-01 -4.69280e-01
1.66720e+05 4.16000e+02 -4.28334e-01 -3.98886e-01 -4.57782e-01 -4.51611e-01 -4.34013e-01 -4.69209e-01
1.66880e+05 4.17000e+02 -4.27079e-01 -3.95700e-01 -4.58457e-01 -4.51525e-01 -4.33915e-01 -4.69135e-01
1.67040e+05 4.17000e+02 -4.27079e-01 -3.95700e-01 -4.58457e-01 -4.51445e-01 -4.33834e-01 -4.69056e-01
1.67200e+05 4.18000e+02 -4.27540e-01 -4.05850e-01 -4.49231e-01 -4.51370e-01 -4.33770e-01 -4.68970e-01
1.67360e+05 4.18000e+02 -4.27540e-01 -4.05850e-01 -4.49231e-01 -4.51301e-01 -4.33724e-01 -4.68878e-01
1.67520e+05 4.18000e+02 -4.27540e-01 -4.05850e-01 -4.49231e-01 -4.51236e-01 -4.33696e-01 -4.68775e-01
1.67680e+05 4.19000e+02 -4.06690e-01 -3.90402e-01 -4.22979e-01 -4.51175e-01 -4.33688e-01 -4.68663e-01
1.67840e+05 4.19000e+02 -4.06690e-01 -3.90402e-01 -4.22979e-01 -4.51119e-01 -4.33698e-01 -4.68539e-01
1.68000e+05 4.20000e+02 -4.46888e-01 -4.09478e-01 -4.84297e-01 -4.51065e-01 -4.33728e-01 -4.68402e-01
1.68160e+05 4.20000e+02 -4.46888e-01 -4.09478e-01 -4.84297e-01 -4.51013e-01 -4.33776e-01 -4.68250e-01
1.68320e+05 4.20000e+02 -4.46888e-01 -4.09478e-01 -4.84297e-01 -4.50964e-01 -4.33843e-01 -4.68085e-01
1.68480e+05 4.21000e+02 -4.17147e-01 -3.84736e-01 -4.49558e-01 -4.50914e-01 -4.33925e-01 -4.67904e-01
1.68640e+05 4.21000e+02 -4.17147e-01 -3.84736e-01 -4.49558e-01 -4.50866e-01 -4.34024e-01 -4.67708e-01
1.68800e+05 4.22000e+02 -4.63068e-01 -4.33937e-01 -4.92198e-01 -4.50815e-01 -4.34135e-01 -4.67495e-01
1.68960e+05 4.22000e+02 -4.63068e-01 -4.33937e-01 -4.92198e-01 -4.50763e-01 -4.34258e-01 -4.67267e-01
1.69120e+05 4.22000e+02 -4.63068e-01 -4.33937e-01 -4.92198e-01 -4.50708e-01 -4.34392e-01 -4.67024e-01
1.69280e+05 4.23000e+02 -4.36408e-01 -4.03697e-01 -4.69120e-01 -4.50649e-01 -4.34532e-01 -4.66766e-01
1.69440e+05 4.23000e+02 -4.36408e-01 -4.03697e-01 -4.69120e-01 -4.50585e-01 -4.34676e-01 -4.66493e-01
1.69600e+05 4.24000e+02 -4.47315e-01 -3.88643e-01 -5.05986e-01 -4.50515e-01 -4.34823e-01 -4.66207e-01
1.69760e+05 4.24000e+02 -4.47315e-01 -3.88643e-01 -5.05986e-01 -4.50437e-01 -4.34967e-01 -4.65907e-01
1.69920e+05 4.24000e+02 -4.47315e-01 -3.88643e-01 -5.05986e-01 -4.50352e-01 -4.35108e-01 -4.65596e-01
1.70080e+05 4.25000e+02 -4.48768e-01 -4.10131e-01 -4.87404e-01 -4.50257e-01 -4.35241e-01 -4.65272e-01
1.70240e+05 4.25000e+02 -4.48768e-01 -4.10131e-01 -4.87404e-01 -4.50151e-01 -4.35364e-01 -4.64938e-01
1.70400e+05 4.26000e+02 -4.38669e-01 -3.78813e-01 -4.98525e-01 -4.50034e-01 -4.35473e-01 -4.64595e-01
1.70560e+05 4.26000e+02 -4.38669e-01 -3.78813e-01 -4.98525e-01 -4.49904e-01 -4.35566e-01 -4.64242e-01
1.70720e+05 4.26000e+02 -4.38669e-01 -3.78813e-01 -4.98525e-01 -4.49761e-01 -4.35641e-01 -4.63881e-01
1.70880e+05 4.27000e+02 -4.50037e-01 -4.01557e-01 -4.98516e-01 -4.49604e-01 -4.35694e-01 -4.63514e-01
1.71040e+05 4.27000e+02 -4.50037e-01 -4.01557e-01 -4.98516e-01 -4.49431e-01 -4.35723e-01 -4.63140e-01
1.71200e+05 4.28000e+02 -4.36599e-01 -3.88173e-01 -4.85025e-01 -4.49244e-01 -4.35727e-01 -4.62760e-01
1.71360e+05 4.28000e+02 -4.36599e-01 -3.88173e-01 -4.85025e-01 -4.49040e-01 -4.35705e-01 -4.62375e-01
1.71520e+05 4.28000e+02 -4.36599e-01 -3.88173e-01 -4.85025e-01 -4.48821e-01 -4.35655e-01 -4.61987e-01
1.71680e+05 4.29000e+02 -4.03078e-01 -3.79706e-01 -4.26450e-01 -4.48587e-01 -4.35578e-01 -4.61595e-01
1.71840e+05 4.29000e+02 -4.03078e-01 -3.79706e-01 -4.26450e-01 -4.48337e-01 -4.35473e-01 -4.61200e-01
1.72000e+05 4.30000e+02 -4.46551e-01 -4.01302e-01 -4.91801e-01 -4.48072e-01 -4.35341e-01 -4.60804e-01
1.72160e+05 4.30000e+02 -4.46551e-01 -4.01302e-01 -4.91801e-01 -4.47794e-01 -4.35183e-01 -4.60405e-01
1.72320e+05 4.30000e+02 -4.46551e-01 -4.01302e-01 -4.91801e-01 -4.47503e-01 -4.35000e-01 -4.60006e-01
1.72480e+05 4.31000e+02 -4.45224e-01 -4.13895e-01 -4.76554e-01 -4.47201e-01 -4.34794e-01 -4.59607e-01
1.72640e+05 4.31000e+02 -4.45224e-01 -4.13895e-01 -4.76554e-01 -4.46888e-01 -4.34567e-01 -4.59209e-01
1.72800e+05 4.32000e+02 -4.16502e-01 -3.81339e-01 -4.51664e-01 -4.46568e-01 -4.34323e-01 -4.58812e-01
1.72960e+05 4.32000e+02 -4.16502e-01 -3.81339e-01 -4.51664e-01 -4.46240e-01 -4.34062e-01 -4.58418e-01
1.73120e+05 4.32000e+02 -4.16502e-01 -3.81339e-01 -4.51664e-01 -4.45908e-01 -4.33789e-01 -4.58027e-01
1.73280e+05 4.33000e+02 -3.99795e-01 -3.72414e-01 -4.27176e-01 -4.45573e-01 -4.33505e-01 -4.57641e-01
1.73440e+05 4.33000e+02 -3.99795e-01 -3.72414e-01 -4.27176e-01 -4.45237e-01 -4.33213e-01 -4.57261e-01
1.73600e+05 4.34000e+02 -4.32823e-01 -4.08648e-01 -4.56997e-01 -4.44901e-01 -4.32916e-01 -4.56887e-01
1.73760e+05 4.34000e+02 -4.32823e-01 -4.08648e-01 -4.56997e-01 -4.44569e-01 -4.32616e-01 -4.56521e-01
1.73920e+05 4.34000e+02 -4.32823e-01 -4.08648e-01 -4.56997e-01 -4.44240e-01 -4.32316e-01 -4.56164e-01
1.74080e+05 4.35000e+02 -4.23396e-01 -3.78648e-01 -4.68144e-01 -4.43917e-01 -4.32018e-01 -4.55816e-01
1.74240e+05 4.35000e+02 -4.23396e-01 -3.78648e-01 -4.68144e-01 -4.43601e-01 -4.31724e-01 -4.55479e-01
1.74400e+05 4.36000e+02 -4.58466e-01 -4.17041e-01 -4.99890e-01 -4.43293e-01 -4.31434e-01 -4.55152e-01
1.74560e+05 4.36000e+02 -4.58466e-01 -4.17041e-01 -4.99890e-01 -4.42995e-01 -4.31153e-01 -4.54838e-01
1.74720e+05 4.36000e+02 -4.58466e-01 -4.17041e-01 -4.99890e-01 -4.42707e-01 -4.30879e-01 -4.54534e-01
1.74880e+05 4.37000e+02 -4.22570e-01 -3.87206e-01 -4.57935e-01 -4.42429e-01 -4.30614e-01 -4.54243e-01
1.75040e+05 4.37000e+02 -4.22570e-01 -3.87206e-01 -4.57935e-01 -4.42161e-01 -4.30359e-01 -4.53963e-01
1.75200e+05 4.38000e+02 -4.07824e-01 -3.77191e-01 -4.38457e-01 -4.41905e-01 -4.30114e-01 -4.53696e-01
1.75360e+05 4.38000e+02 -4.07824e-01 -3.77191e-01 -4.38457e-01 -4.41658e-01 -4.29878e-01 -4.53439e-01
1.75520e+05 4.38000e+02 -4.07824e-01 -3.77191e-01 -4.38457e-01 -4.41422e-01 -4.29651e-01 -4.53193e-01
1.75680e+05 4.39000e+02 -3.99761e-01 -3.46122e-01 -4.53400e-01 -4.41195e-01 -4.29433e-01 -4.52957e-01
1.75840e+05 4.39000e+02 -3.99761e-01 -3.46122e-01 -4.53400e-01 -4.40977e-01 -4.29222e-01 -4.52731e-01
1.76000e+05 4.40000e+02 -4.09094e-01 -3.80016e-01 -4.38173e-01 -4.40766e-01 -4.29019e-01 -4.52513e-01
1.76160e+05 4.40000e+02 -4.09094e-01 -3.80016e-01 -4.38173e-01 -4.40562e-01 -4.28820e-01 -4.52303e-01
1.76320e+05 4.40000e+02 -4.09094e-01 -3.80016e-01 -4.38173e-01 -4.40363e-01 -4.28627e-01 -4.52099e-01
1.76480e+05 4.41000e+02 -4.41191e-01 -3.99859e-01 -4.82524e-01 -4.40168e-01 -4.28434e-01 -4.51902e-01
1.76640e+05 4.41000e+02 -4.41191e-01 -3.99859e-01 -4.82524e-01 -4.39976e-01 -4.28244e-01 -4.51708e-01
1.76800e+05 4.42000e+02 -4.05429e-01 -3.55888e-01 -4.54970e-01 -4.39786e-01 -4.28053e-01 -4.51520e-01
1.76960e+05 4.42000e+02 -4.05429e-01 -3.55888e-01 -4.54970e-01 -4.39597e-01 -4.27860e-01 -4.51334e-01
1.77120e+05 4.42000e+02 -4.05429e-01 -3.55888e-01 -4.54970e-01 -4.39406e-01 -4.27663e-01 -4.51149e-01
1.77280e+05 4.43000e+02 -4.26835e-01 -4.03320e-01 -4.50350e-01 -4.39214e-01 -4.27462e-01 -4.50967e-01
1.77440e+05 4.43000e+02 -4.26835e-01 -4.03320e-01 -4.50350e-01 -4.39019e-01 -4.27254e-01 -4.50785e-01
1.77600e+05 4.44000e+02 -4.15285e-01 -3.83042e-01 -4.47527e-01 -4.38821e-01 -4.27039e-01 -4.50603e-01
1.77760e+05 4.44000e+02 -4.15285e-01 -3.83042e-01 -4.47527e-01 -4.38619e-01 -4.26816e-01 -4.50421e-01
1.77920e+05 4.44000e+02 -4.15285e-01 -3.83042e-01 -4.47527e-01 -4.38410e-01 -4.26582e-01 -4.50238e-01
1.78080e+05 4.45000e+02 -4.38535e-01 -3.78566e-01 -4.98505e-01 -4.38196e-01 -4.26338e-01 -4.50053e-01
1.78240e+05 4.45000e+02 -4.38535e-01 -3.78566e-01 -4.98505e-01 -4.37975e-01 -4.26082e-01 -4.49867e-01
1.78400e+05 4.46000e+02 -4.25568e-01 -3.85040e-01 -4.66097e-01 -4.37747e-01 -4.25815e-01 -4.49679e-01
1.78560e+05 4.46000e+02 -4.25568e-01 -3.85040e-01 -4.66097e-01 -4.37510e-01 -4.25533e-01 -4.49487e-01
1.78720e+05 4.46000e+02 -4.25568e-01 -3.85040e-01 -4.66097e-01 -4.37265e-01 -4.25237e-01 -4.49293e-01
1.78880e+05 4.47000e+02 -4.63013e-01 -4.21822e-01 -5.04204e-01 -4.37011e-01 -4.24927e-01 -4.49096e-01
1.79040e+05 4.47000e+02 -4.63013e-01 -4.21822e-01 -5.04204e-01 -4.36749e-01 -4.24603e-01 -4.48895e-01
1.79200e+05 4.48000e+02 -4.33127e-01 -4.05961e-01 -4.60294e-01 -4.36476e-01 -4.24262e-01 -4.48690e-01
1.79360e+05 4.48000e+02 -4.33127e-01 -4.05961e-01 -4.60294e-01 -4.36194e-01 -4.23907e-01 -4.48481e-01
1.79520e+05 4.48000e+02 -4.33127e-01 -4.05961e-01 -4.60294e-01 -4.35902e-01 -4.23536e-01 -4.48268e-01
1.79680e+05 4.49000e+02 -3.87707e-01 -3.70255e-01 -4.05160e-01 -4.35600e-01 -4.23150e-01 -4.48049e-01
1.79840e+05 4.49000e+02 -3.87707e-01 -3.70255e-01 -4.05160e-01 -4.35288e-01 -4.22749e-01 -4.47827e-01
1.80000e+05 4.50000e+02 -3.94634e-01 -3.70783e-01 -4.18485e-01 -4.34966e-01 -4.22335e-01 -4.47598e-01
1.80160e+05 4.50000e+02 -3.94634e-01 -3.70783e-01 -4.18485e-01 -4.34636e-01 -4.21907e-01 -4.47365e-01
1.80320e+05 4.50000e+02 -3.94634e-01 -3.70783e-01 -4.18485e-01 -4.34297e-01 -4.21467e-01 -4.47127e-01
1.80480e+05 4.51000e+02 -4.29851e-01 -4.11376e-01 -4.48326e-01 -4.33950e-01 -4.21016e-01 -4.46885e-01
1.80640e+05 4.51000e+02 -4.29851e-01 -4.11376e-01 -4.48326e-01 -4.33596e-01 -4.20554e-01 -4.46638e-01
1.80800e+05 4.52000e+02 -4.33573e-01 -4.06100e-01 -4.61047e-01 -4.33236e-01 -4.20083e-01 -4.46389e-01
1.80960e+05 4.52000e+02 -4.33573e-01 -4.06100e-01 -4.61047e-01 -4.32871e-01 -4.19605e-01 -4.46136e-01
1.81120e+05 4.52000e+02 -4.33573e-01 -4.06100e-01 -4.61047e-01 -4.32502e-01 -4.19121e-01 -4.45883e-01
1.81280e+05 4.53000e+02 -4.31038e-01 -3.80380e-01 -4.81696e-01 -4.32131e-01 -4.18632e-01 -4.45630e-01
1.81440e+05 4.53000e+02 -4.31038e-01 -3.80380e-01 -4.81696e-01 -4.31760e-01 -4.18140e-01 -4.45380e-01
1.81600e+05 4.54000e+02 -4.04510e-01 -3.92650e-01 -4.16370e-01 -4.31389e-01 -4.17645e-01 -4.45132e-01
1.81760e+05 4.54000e+02 -4.04510e-01 -3.92650e-01 -4.16370e-01 -4.31021e-01 -4.17151e-01 -4.44891e-01
1.81920e+05 4.54000e+02 -4.04510e-01 -3.92650e-01 -4.16370e-01 -4.30657e-01 -4.16657e-01 -4.44657e-01
1.82080e+05 4.55000e+02 -4.27847e-01 -4.16683e-01 -4.39011e-01 -4.30299e-01 -4.16166e-01 -4.44432e-01
1.82240e+05 4.55000e+02 -4.27847e-01 -4.16683e-01 -4.39011e-01 -4.29948e-01 -4.15678e-01 -4.44217e-01
1.82400e+05 4.56000e+02 -4.33789e-01 -3.95651e-01 -4.71927e-01 -4.29605e-01 -4.15195e-01 -4.44015e-01
1.82560e+05 4.56000e+02 -4.33789e-01 -3.95651e-01 -4.71927e-01 -4.29272e-01 -4.14718e-01 -4.43825e-01
1.82720e+05 4.56000e+02 -4.33789e-01 -3.95651e-01 -4.71927e-01 -4.28949e-01 -4.14248e-01 -4.43649e-01
1.82880e+05 4.57000e+02 -4.25395e-01 -3.96742e-01 -4.54048e-01 -4.28637e-01 -4.13786e-01 -4.43488e-01
1.83040e+05 4.57000e+02 -4.25395e-01 -3.96742e-01 -4.54048e-01 -4.28337e-01 -4.13334e-01 -4.43340e-01
1.83200e+05 4.58000e+02 -4.22571e-01 -3.93672e-01 -4.51470e-01 -4.28049e-01 -4.12892e-01 -4.43206e-01
1.83360e+05 4.58000e+02 -4.22571e-01 -3.93672e-01 -4.51470e-01 -4.27773e-01 -4.12461e-01 -4.43085e-01
1.83520e+05 4.58000e+02 -4.22571e-01 -3.93672e-01 -4.51470e-01 -4.27510e-01 -4.12043e-01 -4.42977e-01
1.83680e+05 4.59000e+02 -4.19165e-01 -3.90107e-01 -4.48224e-01 -4.27259e-01 -4.11638e-01 -4.42880e-01
1.83840e+05 4.59000e+02 -4.19165e-01 -3.90107e-01 -4.48224e-01 -4.27020e-01 -4.11248e-01 -4.42792e-01
1.84000e+05 4.60000e+02 -4.49469e-01 -3.95470e-01 -5.03469e-01 -4.26792e-01 -4.10872e-01 -4.42712e-01
1.84160e+05 4.60000e+02 -4.49469e-01 -3.95470e-01 -5.03469e-01 -4.26576e-01 -4.10514e-01 -4.42638e-01
1.84320e+05 4.60000e+02 -4.49469e-01 -3.95470e-01 -5.03469e-01 -4.26371e-01 -4.10172e-01 -4.42569e-01
1.84480e+05 4.61000e+02 -4.46146e-01 -4.14820e-01 -4.77472e-01 -4.26175e-01 -4.09847e-01 -4.42504e-01
1.84640e+05 4.61000e+02 -4.46146e-01 -4.14820e-01 -4.77472e-01 -4.25990e-01 -4.09541e-01 -4.42439e-01
1.84800e+05 4.62000e+02 -4.33432e-01 -3.84770e-01 -4.82094e-01 -4.25814e-01 -4.09253e-01 -4.42375e-01
1.84960e+05 4.62000e+02 -4.33432e-01 -3.84770e-01 -4.82094e-01 -4.25647e-01 -4.08983e-01 -4.42310e-01
1.85120e+05 4.62000e+02 -4.33432e-01 -3.84770e-01 -4.82094e-01 -4.25488e-01 -4.08733e-01 -4.42242e-01
1.85280e+05 4.63000e+02 -4.66507e-01 -4.18721e-01 -5.14292e-01 -4.25336e-01 -4.08502e-01 -4.42171e-01
1.85440e+05 4.63000e+02 -4.66507e-01 -4.18721e-01 -5.14292e-01 -4.25193e-01 -4.08289e-01 -4.42096e-01
1.85600e+05 4.64000e+02 -3.93466e-01 -3.60086e-01 -4.26845e-01 -4.25056e-01 -4.08096e-01 -4.42016e-01
1.85760e+05 4.64000e+02 -3.93466e-01 -3.60086e-01 -4.26845e-01 -4.24926e-01 -4.07920e-01 -4.41932e-01
1.85920e+05 4.64000e+02 -3.93466e-01 -3.60086e-01 -4.26845e-01 -4.24803e-01 -4.07762e-01 -4.41844e-01
1.86080e+05 4.65000e+02 -4.02451e-01 -3.59284e-01 -4.45618e-01 -4.24686e-01 -4.07621e-01 -4.41752e-01
1.86240e+05 4.65000e+02 -4.02451e-01 -3.59284e-01 -4.45618e-01 -4.24577e-01 -4.07497e-01 -4.41657e-01
1.86400e+05 4.66000e+02 -4.35447e-01 -3.99871e-01 -4.71023e-01 -4.24474e-01 -4.07389e-01 -4.41560e-01
1.86560e+05 4.66000e+02 -4.35447e-01 -3.99871e-01 -4.71023e-01 -4.24378e-01 -4.07296e-01 -4.41460e-01
1.86720e+05 4.66000e+02 -4.35447e-01 -3.99871e-01 -4.71023e-01 -4.24290e-01 -4.07218e-01 -4.41362e-01
1.86880e+05 4.67000e+02 -3.95011e-01 -3.47517e-01 -4.42505e-01 -4.24209e-01 -4.07154e-01 -4.41265e-01
1.87040e+05 4.67000e+02 -3.95011e-01 -3.47517e-01 -4.42505e-01 -4.24137e-01 -4.07104e-01 -4.41170e-01
1.87200e+05 4.68000e+02 -4.41735e-01 -3.87721e-01 -4.95748e-01 -4.24073e-01 -4.07066e-01 -4.41080e-01
1.87360e+05 4.68000e+02 -4.41735e-01 -3.87721e-01 -4.95748e-01 -4.24020e-01 -4.07043e-01 -4.40996e-01
1.87520e+05 4.68000e+02 -4.41735e-01 -3.87721e-01 -4.95748e-01 -4.23976e-01 -4.07033e-01 -4.40919e-01
1.87680e+05 4.69000e+02 -4.16280e-01 -3.92138e-01 -4.40423e-01 -4.23943e-01 -4.07035e-01 -4.40851e-01
1.87840e+05 4.69000e+02 -4.16280e-01 -3.92138e-01 -4.40423e-01 -4.23922e-01 -4.07053e-01 -4.40791e-01
1.88000e+05 4.70000e+02 -4.17188e-01 -3.93627e-01 -4.40749e-01 -4.23913e-01 -4.07084e-01 -4.40742e-01
1.88160e+05 4.70000e+02 -4.17188e-01 -3.93627e-01 -4.40749e-01 -4.23917e-01 -4.07131e-01 -4.40703e-01
1.88320e+05 4.70000e+02 -4.17188e-01 -3.93627e-01 -4.40749e-01 -4.23934e-01 -4.07194e-01 -4.40674e-01
1.88480e+05 4.71000e+02 -4.26441e-01 -3.59643e-01 -4.93239e-01 -4.23963e-01 -4.07273e-01 -4.40653e-01
1.88640e+05 4.71000e+02 -4.26441e-01 -3.59643e-01 -4.93239e-01 -4.24006e-01 -4.07370e-01 -4.40642e-01
1.88800e+05 4.72000e+02 -4.23546e-01 -4.09285e-01 -4.37808e-01 -4.24062e-01 -4.07485e-01 -4.40638e-01
1.88960e+05 4.72000e+02 -4.23546e-01 -4.09285e-01 -4.37808e-01 -4.24129e-01 -4.07618e-01 -4.40640e-01
1.89120e+05 4.72000e+02 -4.23546e-01 -4.09285e-01 -4.37808e-01 -4.24209e-01 -4.07771e-01 -4.40646e-01
1.89280e+05 4.73000e+02 -4.06703e-01 -3.75918e-01 -4.37487e-01 -4.24298e-01 -4.07942e-01 -4.40654e-01
1.89440e+05 4.73000e+02 -4.06703e-01 -3.75918e-01 -4.37487e-01 -4.24398e-01 -4.08133e-01 -4.40662e-01
1.89600e+05 4.74000e+02 -3.97963e-01 -3.61171e-01 -4.34755e-01 -4.24506e-01 -4.08343e-01 -4.40669e-01
1.89760e+05 4.74000e+02 -3.97963e-01 -3.61171e-01 -4.34755e-01 -4.24620e-01 -4.08570e-01 -4.40671e-01
1.89920e+05 4.74000e+02 -3.97963e-01 -3.61171e-01 -4.34755e-01 -4.24740e-01 -4.08814e-01 -4.40665e-01
1.90080e+05 4.75000e+02 -4.10185e-01 -3.96501e-01 -4.23870e-01 -4.24863e-01 -4.09074e-01 -4.40651e-01
1.90240e+05 4.75000e+02 -4.10185e-01 -3.96501e-01 -4.23870e-01 -4.24988e-01 -4.09349e-01 -4.40627e-01
1.90400e+05 4.76000e+02 -4.01475e-01 -3.62393e-01 -4.40557e-01 -4.25114e-01 -4.09636e-01 -4.40591e-01
1.90560e+05 4.76000e+02 -4.01475e-01 -3.62393e-01 -4.40557e-01 -4.25238e-01 -4.09933e-01 -4.40543e-01
1.90720e+05 4.76000e+02 -4.01475e-01 -3.62393e-01 -4.40557e-01 -4.25359e-01 -4.10238e-01 -4.40480e-01
1.90880e+05 4.77000e+02 -4.08714e-01 -3.66901e-01 -4.50526e-01 -4.25475e-01 -4.10547e-01 -4.40403e-01
1.91040e+05 4.77000e+02 -4.08714e-01 -3.66901e-01 -4.50526e-01 -4.25585e-01 -4.10859e-01 -4.40311e-01
1.91200e+05 4.78000e+02 -4.12945e-01 -3.96854e-01 -4.29036e-01 -4.25687e-01 -4.11169e-01 -4.40206e-01
1.91360e+05 4.78000e+02 -4.12945e-01 -3.96854e-01 -4.29036e-01 -4.25781e-01 -4.11475e-01 -4.40086e-01
1.91520e+05 4.78000e+02 -4.12945e-01 -3.96854e-01 -4.29036e-01 -4.25864e-01 -4.11773e-01 -4.39954e-01
1.91680e+05 4.79000e+02 -4.03392e-01 -3.71504e-01 -4.35281e-01 -4.25936e-01 -4.12061e-01 -4.39810e-01
1.91840e+05 4.79000e+02 -4.03392e-01 -3.71504e-01 -4.35281e-01 -4.25995e-01 -4.12336e-01 -4.39655e-01
1.92000e+05 4.80000e+02 -3.82268e-01 -3.52193e-01 -4.12342e-01 -4.26042e-01 -4.12594e-01 -4.39490e-01
1.92160e+05 4.80000e+02 -3.82268e-01 -3.52193e-01 -4.12342e-01 -4.26074e-01 -4.12834e-01 -4.39315e-01
1.92320e+05 4.80000e+02 -3.82268e-01 -3.52193e-01 -4.12342e-01 -4.26092e-01 -4.13053e-01 -4.39132e-01
1.92480e+05 4.81000e+02 -4.32161e-01 -4.01844e-01 -4.62477e-01 -4.26094e-01 -4.13248e-01 -4.38940e-01
1.92640e+05 4.81000e+02 -4.32161e-01 -4.01844e-01 -4.62477e-01 -4.26080e-01 -4.13419e-01 -4.38741e-01
1.92800e+05 4.82000e+02 -3.98323e-01 -3.70415e-01 -4.26231e-01 -4.26050e-01 -4.13565e-01 -4.38534e-01
1.92960e+05 4.82000e+02 -3.98323e-01 -3.70415e-01 -4.26231e-01 -4.26002e-01 -4.13686e-01 -4.38318e-01
1.93120e+05 4.82000e+02 -3.98323e-01 -3.70415e-01 -4.26231e-01 -4.25937e-01 -4.13780e-01 -4.38094e-01
1.93280e+05 4.83000e+02 -3.88255e-01 -3.76107e-01 -4.00403e-01 -4.25854e-01 -4.13849e-01 -4.37860e-01
1.93440e+05 4.83000e+02 -3.88255e-01 -3.76107e-01 -4.00403e-01 -4.25754e-01 -4.13891e-01 -4.37616e-01
1.93600e+05 4.84000e+02 -4.15436e-01 -3.71407e-01 -4.59466e-01 -4.25634e-01 -4.13908e-01 -4.37360e-01
1.93760e+05 4.84000e+02 -4.15436e-01 -3.71407e-01 -4.59466e-01 -4.25496e-01 -4.13901e-01 -4.37091e-01
1.93920e+05 4.84000e+02 -4.15436e-01 -3.71407e-01 -4.59466e-01 -4.25339e-01 -4.13870e-01 -4.36809e-01
1.94080e+05 4.85000e+02 -3.63158e-01 -3.46527e-01 -3.79788e-01 -4.25164e-01 -4.13816e-01 -4.36512e-01
1.94240e+05 4.85000e+02 -3.63158e-01 -3.46527e-01 -3.79788e-01 -4.24970e-01 -4.13741e-01 -4.36200e-01
1.94400e+05 4.86000e+02 -4.02427e-01 -3.76402e-01 -4.28452e-01 -4.24758e-01 -4.13644e-01 -4.35871e-01
1.94560e+05 4.86000e+02 -4.02427e-01 -3.76402e-01 -4.28452e-01 -4.24527e-01 -4.13528e-01 -4.35527e-01
1.94720e+05 4.86000e+02 -4.02427e-01 -3.76402e-01 -4.28452e-01 -4.24279e-01 -4.13392e-01 -4.35165e-01
1.94880e+05 4.87000e+02 -4.03854e-01 -3.92224e-01 -4.15484e-01 -4.24012e-01 -4.13238e-01 -4.34787e-01
1.95040e+05 4.87000e+02 -4.03854e-01 -3.92224e-01 -4.15484e-01 -4.23729e-01 -4.13065e-01 -4.34393e-01
1.95200e+05 4.88000e+02 -4.18469e-01 -3.75873e-01 -4.61065e-01 -4.23430e-01 -4.12877e-01 -4.33983e-01
1.95360e+05 4.88000e+02 -4.18469e-01 -3.75873e-01 -4.61065e-01 -4.23114e-01 -4.12671e-01 -4.33557e-01
1.95520e+05 4.88000e+02 -4.18469e-01 -3.75873e-01 -4.61065e-01 -4.22783e-01 -4.12450e-01 -4.33116e-01
1.95680e+05 4.89000e+02 -4.11391e-01 -3.91136e-01 -4.31646e-01 -4.22437e-01 -4.12213e-01 -4.32661e-01
1.95840e+05 4.89000e+02 -4.11391e-01 -3.91136e-01 -4.31646e-01 -4.22077e-01 -4.11961e-01 -4.32193e-01
1.96000e+05 4.90000e+02 -4.29026e-01 -4.03340e-01 -4.54713e-01 -4.21704e-01 -4.11695e-01 -4.31714e-01
1.96160e+05 4.90000e+02 -4.29026e-01 -4.03340e-01 -4.54713e-01 -4.21319e-01 -4.11414e-01 -4.31223e-01
1.96320e+05 4.90000e+02 -4.29026e-01 -4.03340e-01 -4.54713e-01 -4.20922e-01 -4.11120e-01 -4.30723e-01
1.96480e+05 4.91000e+02 -4.16722e-01 -3.88060e-01 -4.45384e-01 -4.20514e-01 -4.10813e-01 -4.30214e-01
1.96640e+05 4.91000e+02 -4.16722e-01 -3.88060e-01 -4.45384e-01 -4.20095e-01 -4.10494e-01 -4.29696e-01
1.96800e+05 4.92000e+02 -4.35178e-01 -4.04422e-01 -4.65935e-01 -4.19667e-01 -4.10162e-01 -4.29172e-01
1.96960e+05 4.92000e+02 -4.35178e-01 -4.04422e-01 -4.65935e-01 -4.19230e-01 -4.09819e-01 -4.28641e-01
1.97120e+05 4.92000e+02 -4.35178e-01 -4.04422e-01 -4.65935e-01 -4.18785e-01 -4.09465e-01 -4.28105e-01
1.97280e+05 4.93000e+02 -3.85952e-01 -3.57485e-01 -4.14420e-01 -4.18332e-01 -4.09100e-01 -4.27564e-01
1.97440e+05 4.93000e+02 -3.85952e-01 -3.57485e-01 -4.14420e-01 -4.17872e-01 -4.08726e-01 -4.27019e-01
1.97600e+05 4.94000e+02 -4.34848e-01 -4.17814e-01 -4.51881e-01 -4.17407e-01 -4.08343e-01 -4.26470e-01
1.97760e+05 4.94000e+02 -4.34848e-01 -4.17814e-01 -4.51881e-01 -4.16936e-01 -4.07953e-01 -4.25919e-01
1.97920e+05 4.94000e+02 -4.34848e-01 -4.17814e-01 -4.51881e-01 -4.16462e-01 -4.07557e-01 -4.25366e-01
1.98080e+05 4.95000e+02 -3.94053e-01 -3.76688e-01 -4.11418e-01 -4.15984e-01 -4.07157e-01 -4.24811e-01
1.98240e+05 4.95000e+02 -3.94053e-01 -3.76688e-01 -4.11418e-01 -4.15505e-01 -4.06753e-01 -4.24257e-01
1.98400e+05 4.96000e+02 -3.80287e-01 -3.56044e-01 -4.04531e-01 -4.15026e-01 -4.06350e-01 -4.23701e-01
1.98560e+05 4.96000e+02 -3.80287e-01 -3.56044e-01 -4.04531e-01 -4.14548e-01 -4.05947e-01 -4.23148e-01
1.98720e+05 4.96000e+02 -3.80287e-01 -3.56044e-01 -4.04531e-01 -4.14072e-01 -4.05548e-01 -4.22597e-01
1.98880e+05 4.97000e+02 -3.75308e-01 -3.52269e-01 -3.98348e-01 -4.13602e-01 -4.05156e-01 -4.22048e-01
1.99040e+05 4.97000e+02 -3.75308e-01 -3.52269e-01 -3.98348e-01 -4.13138e-01 -4.04773e-01 -4.21504e-01
1.99200e+05 4.98000e+02 -3.88981e-01 -3.54355e-01 -4.23608e-01 -4.12683e-01 -4.04401e-01 -4.20965e-01
1.99360e+05 4.98000e+02 -3.88981e-01 -3.54355e-01 -4.23608e-01 -4.12238e-01 -4.04043e-01 -4.20433e-01
1.99520e+05 4.98000e+02 -3.88981e-01 -3.54355e-01 -4.23608e-01 -4.11806e-01 -4.03702e-01 -4.19910e-01
1.99680e+05 4.99000e+02 -3.81224e-01 -3.62225e-01 -4.00223e-01 -4.11388e-01 -4.03379e-01 -4.19396e-01
1.99840e+05 4.99000e+02 -3.81224e-01 -3.62225e-01 -4.00223e-01 -4.10986e-01 -4.03078e-01 -4.18894e-01


==> fig/shkadov_1_env_bs.dat <==
0.00000e+00 0.00000e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.60000e+02 0.00000e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
3.20000e+02 0.00000e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
4.80000e+02 1.00000e+00 -2.93563e+00 -2.72768e+00 -3.14359e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
6.40000e+02 1.00000e+00 -2.93563e+00 -2.72768e+00 -3.14359e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
8.00000e+02 2.00000e+00 -3.02245e+00 -2.76919e+00 -3.27571e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
9.60000e+02 2.00000e+00 -3.02245e+00 -2.76919e+00 -3.27571e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.12000e+03 2.00000e+00 -3.02245e+00 -2.76919e+00 -3.27571e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.28000e+03 3.00000e+00 -3.30261e+00 -3.05296e+00 -3.55226e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.44000e+03 3.00000e+00 -3.30261e+00 -3.05296e+00 -3.55226e+00 -3.12870e+00 -2.83717e+00 -3.42023e+00
1.60000e+03 4.00000e+00 -3.19479e+00 -2.74323e+00 -3.64635e+00 -3.12870e+00 -2.83717e+00 -3.42022e+00
1.76000e+03 4.00000e+00 -3.19479e+00 -2.74323e+00 -3.64635e+00 -3.12870e+00 -2.83717e+00 -3.42022e+00
1.92000e+03 4.00000e+00 -3.19479e+00 -2.74323e+00 -3.64635e+00 -3.12870e+00 -2.83717e+00 -3.42022e+00
2.08000e+03 5.00000e+00 -3.36997e+00 -3.14226e+00 -3.59769e+00 -3.12870e+00 -2.83717e+00 -3.42022e+00
2.24000e+03 5.00000e+00 -3.36997e+00 -3.14226e+00 -3.59769e+00 -3.12869e+00 -2.83717e+00 -3.42021e+00
2.40000e+03 6.00000e+00 -3.18195e+00 -2.80421e+00 -3.55970e+00 -3.12869e+00 -2.83718e+00 -3.42020e+00
2.56000e+03 6.00000e+00 -3.18195e+00 -2.80421e+00 -3.55970e+00 -3.12868e+00 -2.83718e+00 -3.42018e+00
2.72000e+03 6.00000e+00 -3.18195e+00 -2.80421e+00 -3.55970e+00 -3.12867e+00 -2.83719e+00 -3.42014e+00
2.88000e+03 7.00000e+00 -3.25292e+00 -3.15839e+00 -3.34745e+00 -3.12865e+00 -2.83720e+00 -3.42010e+00
3.04000e+03 7.00000e+00 -3.25292e+00 -3.15839e+00 -3.34745e+00 -3.12862e+00 -2.83722e+00 -3.42002e+00
3.20000e+03 8.00000e+00 -2.81159e+00 -2.33617e+00 -3.28701e+00 -3.12858e+00 -2.83725e+00 -3.41991e+00
3.36000e+03 8.00000e+00 -2.81159e+00 -2.33617e+00 -3.28701e+00 -3.12854e+00 -2.83731e+00 -3.41976e+00
3.52000e+03 8.00000e+00 -2.81159e+00 -2.33617e+00 -3.28701e+00 -3.12847e+00 -2.83739e+00 -3.41956e+00
3.68000e+03 9.00000e+00 -2.94246e+00 -2.76336e+00 -3.12156e+00 -3.12839e+00 -2.83749e+00 -3.41930e+00
3.84000e+03 9.00000e+00 -2.94246e+00 -2.76336e+00 -3.12156e+00 -3.12830e+00 -2.83765e+00 -3.41895e+00
4.00000e+03 1.00000e+01 -3.00906e+00 -2.69420e+00 -3.32392e+00 -3.12819e+00 -2.83787e+00 -3.41852e+00
4.16000e+03 1.00000e+01 -3.00906e+00 -2.69420e+00 -3.32392e+00 -3.12807e+00 -2.83816e+00 -3.41797e+00
4.32000e+03 1.00000e+01 -3.00906e+00 -2.69420e+00 -3.32392e+00 -3.12793e+00 -2.83855e+00 -3.41731e+00
4.48000e+03 1.10000e+01 -2.85053e+00 -2.69554e+00 -3.00552e+00 -3.12778e+00 -2.83904e+00 -3.41651e+00
4.64000e+03 1.10000e+01 -2.85053e+00 -2.69554e+00 -3.00552e+00 -3.12762e+00 -2.83968e+00 -3.41556e+00
4.80000e+03 1.20000e+01 -3.02981e+00 -2.90524e+00 -3.15438e+00 -3.12746e+00 -2.84047e+00 -3.41445e+00
4.96000e+03 1.20000e+01 -3.02981e+00 -2.90524e+00 -3.15438e+00 -3.12730e+00 -2.84144e+00 -3.41316e+00
5.12000e+03 1.20000e+01 -3.02981e+00 -2.90524e+00 -3.15438e+00 -3.12715e+00 -2.84260e+00 -3.41169e+00
5.28000e+03 1.30000e+01 -3.11768e+00 -2.97602e+00 -3.25934e+00 -3.12701e+00 -2.84399e+00 -3.41002e+00
5.44000e+03 1.30000e+01 -3.11768e+00 -2.97602e+00 -3.25934e+00 -3.12688e+00 -2.84562e+00 -3.40815e+00
5.60000e+03 1.40000e+01 -3.01983e+00 -2.83642e+00 -3.20323e+00 -3.12679e+00 -2.84751e+00 -3.40606e+00
5.76000e+03 1.40000e+01 -3.01983e+00 -2.83642e+00 -3.20323e+00 -3.12671e+00 -2.84967e+00 -3.40375e+00
5.92000e+03 1.40000e+01 -3.01983e+00 -2.83642e+00 -3.20323e+00 -3.12667e+00 -2.85212e+00 -3.40122e+00
6.08000e+03 1.50000e+01 -3.01049e+00 -2.76363e+00 -3.25736e+00 -3.12665e+00 -2.85486e+00 -3.39845e+00
6.24000e+03 1.50000e+01 -3.01049e+00 -2.76363e+00 -3.25736e+00 -3.12667e+00 -2.85790e+00 -3.39544e+00
6.40000e+03 1.60000e+01 -2.69059e+00 -2.41409e+00 -2.96708e+00 -3.12671e+00 -2.86123e+00 -3.39220e+00
6.56000e+03 1.60000e+01 -2.69059e+00 -2.41409e+00 -2.96708e+00 -3.12678e+00 -2.86485e+00 -3.38871e+00
6.72000e+03 1.60000e+01 -2.69059e+00 -2.41409e+00 -2.96708e+00 -3.12686e+00 -2.86875e+00 -3.38498e+00
6.88000e+03 1.70000e+01 -2.75947e+00 -2.58457e+00 -2.93437e+00 -3.12696e+00 -2.87292e+00 -3.38099e+00
7.04000e+03 1.70000e+01 -2.75947e+00 -2.58457e+00 -2.93437e+00 -3.12705e+00 -2.87733e+00 -3.37676e+00
7.20000e+03 1.80000e+01 -2.80905e+00 -2.51948e+00 -3.09862e+00 -3.12713e+00 -2.88196e+00 -3.37229e+00
7.36000e+03 1.80000e+01 -2.80905e+00 -2.51948e+00 -3.09862e+00 -3.12718e+00 -2.88680e+00 -3.36757e+00
7.52000e+03 1.80000e+01 -2.80905e+00 -2.51948e+00 -3.09862e+00 -3.12721e+00 -2.89180e+00 -3.36261e+00
7.68000e+03 1.90000e+01 -2.71250e+00 -2.51202e+00 -2.91297e+00 -3.12718e+00 -2.89695e+00 -3.35740e+00
7.84000e+03 1.90000e+01 -2.71250e+00 -2.51202e+00 -2.91297e+00 -3.12709e+00 -2.90221e+00 -3.35197e+00
8.00000e+03 2.00000e+01 -2.92352e+00 -2.56455e+00 -3.28250e+00 -3.12692e+00 -2.90754e+00 -3.34631e+00
8.16000e+03 2.00000e+01 -2.92352e+00 -2.56455e+00 -3.28250e+00 -3.12667e+00 -2.91292e+00 -3.34042e+00
8.32000e+03 2.00000e+01 -2.92352e+00 -2.56455e+00 -3.28250e+00 -3.12632e+00 -2.91831e+00 -3.33432e+00
8.48000e+03 2.10000e+01 -2.68646e+00 -2.45943e+00 -2.91348e+00 -3.12584e+00 -2.92367e+00 -3.32801e+00
8.64000e+03 2.10000e+01 -2.68646e+00 -2.45943e+00 -2.91348e+00 -3.12525e+00 -2.92899e+00 -3.32151e+00
8.80000e+03 2.20000e+01 -2.79402e+00 -2.61204e+00 -2.97601e+00 -3.12452e+00 -2.93422e+00 -3.31482e+00
8.96000e+03 2.20000e+01 -2.79402e+00 -2.61204e+00 -2.97601e+00 -3.12364e+00 -2.93934e+00 -3.30794e+00
9.12000e+03 2.20000e+01 -2.79402e+00 -2.61204e+00 -2.97601e+00 -3.12261e+00 -2.94431e+00 -3.30091e+00
9.28000e+03 2.30000e+01 -2.85834e+00 -2.67757e+00 -3.03910e+00 -3.12141e+00 -2.94912e+00 -3.29370e+00
9.44000e+03 2.30000e+01 -2.85834e+00 -2.67757e+00 -3.03910e+00 -3.12004e+00 -2.95372e+00 -3.28635e+00
9.60000e+03 2.40000e+01 -2.56963e+00 -2.33147e+00 -2.80779e+00 -3.11848e+00 -2.95810e+00 -3.27885e+00
9.76000e+03 2.40000e+01 -2.56963e+00 -2.33147e+00 -2.80779e+00 -3.11673e+00 -2.96223e+00 -3.27122e+00
9.92000e+03 2.40000e+01 -2.56963e+00 -2.33147e+00 -2.80779e+00 -3.11478e+00 -2.96610e+00 -3.26346e+00
1.00800e+04 2.50000e+01 -2.72541e+00 -2.35293e+00 -3.09789e+00 -3.11262e+00 -2.96966e+00 -3.25558e+00
1.02400e+04 2.50000e+01 -2.72541e+00 -2.35293e+00 -3.09789e+00 -3.11026e+00 -2.97292e+00 -3.24759e+00
1.04000e+04 2.60000e+01 -2.48128e+00 -2.18172e+00 -2.78084e+00 -3.10767e+00 -2.97584e+00 -3.23950e+00
1.05600e+04 2.60000e+01 -2.48128e+00 -2.18172e+00 -2.78084e+00 -3.10486e+00 -2.97842e+00 -3.23130e+00
1.07200e+04 2.60000e+01 -2.48128e+00 -2.18172e+00 -2.78084e+00 -3.10182e+00 -2.98063e+00 -3.22302e+00
1.08800e+04 2.70000e+01 -2.60999e+00 -2.34353e+00 -2.87645e+00 -3.09856e+00 -2.98246e+00 -3.21466e+00
1.10400e+04 2.70000e+01 -2.60999e+00 -2.34353e+00 -2.87645e+00 -3.09506e+00 -2.98389e+00 -3.20622e+00
1.12000e+04 2.80000e+01 -2.25360e+00 -2.08353e+00 -2.42368e+00 -3.09133e+00 -2.98493e+00 -3.19772e+00
1.13600e+04 2.80000e+01 -2.25360e+00 -2.08353e+00 -2.42368e+00 -3.08736e+00 -2.98556e+00 -3.18915e+00
1.15200e+04 2.80000e+01 -2.25360e+00 -2.08353e+00 -2.42368e+00 -3.08315e+00 -2.98576e+00 -3.18055e+00
1.16800e+04 2.90000e+01 -2.80966e+00 -2.65021e+00 -2.96910e+00 -3.07872e+00 -2.98555e+00 -3.17190e+00
1.18400e+04 2.90000e+01 -2.80966e+00 -2.65021e+00 -2.96910e+00 -3.07406e+00 -2.98490e+00 -3.16321e+00
1.20000e+04 3.00000e+01 -2.57744e+00 -2.20933e+00 -2.94556e+00 -3.06918e+00 -2.98383e+00 -3.15452e+00
1.21600e+04 3.00000e+01 -2.57744e+00 -2.20933e+00 -2.94556e+00 -3.06407e+00 -2.98232e+00 -3.14582e+00
1.23200e+04 3.00000e+01 -2.57744e+00 -2.20933e+00 -2.94556e+00 -3.05875e+00 -2.98039e+00 -3.13712e+00
1.24800e+04 3.10000e+01 -2.48741e+00 -2.30675e+00 -2.66806e+00 -3.05323e+00 -2.97801e+00 -3.12844e+00
1.26400e+04 3.10000e+01 -2.48741e+00 -2.30675e+00 -2.66806e+00 -3.04750e+00 -2.97521e+00 -3.11979e+00
1.28000e+04 3.20000e+01 -2.27042e+00 -1.97387e+00 -2.56697e+00 -3.04157e+00 -2.97197e+00 -3.11117e+00
1.29600e+04 3.20000e+01 -2.27042e+00 -1.97387e+00 -2.56697e+00 -3.03546e+00 -2.96831e+00 -3.10261e+00
1.31200e+04 3.20000e+01 -2.27042e+00 -1.97387e+00 -2.56697e+00 -3.02916e+00 -2.96421e+00 -3.09411e+00
1.32800e+04 3.30000e+01 -2.48745e+00 -2.36621e+00 -2.60869e+00 -3.02268e+00 -2.95968e+00 -3.08568e+00
1.34400e+04 3.30000e+01 -2.48745e+00 -2.36621e+00 -2.60869e+00 -3.01603e+00 -2.95471e+00 -3.07734e+00
1.36000e+04 3.40000e+01 -2.64896e+00 -2.14030e+00 -3.15762e+00 -3.00921e+00 -2.94932e+00 -3.06910e+00
1.37600e+04 3.40000e+01 -2.64896e+00 -2.14030e+00 -3.15762e+00 -3.00223e+00 -2.94350e+00 -3.06095e+00
1.39200e+04 3.40000e+01 -2.64896e+00 -2.14030e+00 -3.15762e+00 -2.99508e+00 -2.93724e+00 -3.05291e+00
1.40800e+04 3.50000e+01 -2.35077e+00 -2.03045e+00 -2.67109e+00 -2.98778e+00 -2.93056e+00 -3.04500e+00
1.42400e+04 3.50000e+01 -2.35077e+00 -2.03045e+00 -2.67109e+00 -2.98032e+00 -2.92345e+00 -3.03719e+00
1.44000e+04 3.60000e+01 -2.24853e+00 -2.04004e+00 -2.45701e+00 -2.97272e+00 -2.91593e+00 -3.02951e+00
1.45600e+04 3.60000e+01 -2.24853e+00 -2.04004e+00 -2.45701e+00 -2.96497e+00 -2.90800e+00 -3.02194e+00
1.47200e+04 3.60000e+01 -2.24853e+00 -2.04004e+00 -2.45701e+00 -2.95707e+00 -2.89966e+00 -3.01449e+00
1.48800e+04 3.70000e+01 -2.47406e+00 -2.05259e+00 -2.89553e+00 -2.94904e+00 -2.89095e+00 -3.00714e+00
1.50400e+04 3.70000e+01 -2.47406e+00 -2.05259e+00 -2.89553e+00 -2.94088e+00 -2.88187e+00 -2.99988e+00
1.52000e+04 3.80000e+01 -2.34604e+00 -1.95917e+00 -2.73291e+00 -2.93258e+00 -2.87245e+00 -2.99271e+00
1.53600e+04 3.80000e+01 -2.34604e+00 -1.95917e+00 -2.73291e+00 -2.92415e+00 -2.86270e+00 -2.98560e+00
1.55200e+04 3.80000e+01 -2.34604e+00 -1.95917e+00 -2.73291e+00 -2.91560e+00 -2.85264e+00 -2.97855e+00
1.56800e+04 3.90000e+01 -2.33942e+00 -2.07781e+00 -2.60104e+00 -2.90693e+00 -2.84232e+00 -2.97154e+00
1.58400e+04 3.90000e+01 -2.33942e+00 -2.07781e+00 -2.60104e+00 -2.89815e+00 -2.83175e+00 -2.96455e+00
1.60000e+04 4.00000e+01 -1.91790e+00 -1.67643e+00 -2.15938e+00 -2.88926e+00 -2.82095e+00 -2.95757e+00
1.61600e+04 4.00000e+01 -1.91790e+00 -1.67643e+00 -2.15938e+00 -2.88026e+00 -2.80994e+00 -2.95058e+00
1.63200e+04 4.00000e+01 -1.91790e+00 -1.67643e+00 -2.15938e+00 -2.87118e+00 -2.79876e+00 -2.94359e+00
1.64800e+04 4.10000e+01 -1.99996e+00 -1.82269e+00 -2.17724e+00 -2.86200e+00 -2.78742e+00 -2.93658e+00
1.66400e+04 4.10000e+01 -1.99996e+00 -1.82269e+00 -2.17724e+00 -2.85274e+00 -2.77595e+00 -2.92952e+00
1.68000e+04 4.20000e+01 -1.88663e+00 -1.71051e+00 -2.06275e+00 -2.84340e+00 -2.76436e+00 -2.92244e+00
1.69600e+04 4.20000e+01 -1.88663e+00 -1.71051e+00 -2.06275e+00 -2.83399e+00 -2.75267e+00 -2.91531e+00
1.71200e+04 4.20000e+01 -1.88663e+00 -1.71051e+00 -2.06275e+00 -2.82452e+00 -2.74091e+00 -2.90813e+00
1.72800e+04 4.30000e+01 -2.08387e+00 -1.93571e+00 -2.23203e+00 -2.81499e+00 -2.72908e+00 -2.90090e+00
1.74400e+04 4.30000e+01 -2.08387e+00 -1.93571e+00 -2.23203e+00 -2.80542e+00 -2.71722e+00 -2.89362e+00
1.76000e+04 4.40000e+01 -2.11235e+00 -1.90062e+00 -2.32408e+00 -2.79580e+00 -2.70533e+00 -2.88628e+00
1.77600e+04 4.40000e+01 -2.11235e+00 -1.90062e+00 -2.32408e+00 -2.78615e+00 -2.69343e+00 -2.87887e+00
1.79200e+04 4.40000e+01 -2.11235e+00 -1.90062e+00 -2.32408e+00 -2.77646e+00 -2.68154e+00 -2.87139e+00
1.80800e+04 4.50000e+01 -2.13618e+00 -1.81919e+00 -2.45317e+00 -2.76675e+00 -2.66968e+00 -2.86383e+00
1.82400e+04 4.50000e+01 -2.13618e+00 -1.81919e+00 -2.45317e+00 -2.75702e+00 -2.65787e+00 -2.85617e+00
1.84000e+04 4.60000e+01 -2.31556e+00 -2.10768e+00 -2.52344e+00 -2.74726e+00 -2.64611e+00 -2.84841e+00
1.85600e+04 4.60000e+01 -2.31556e+00 -2.10768e+00 -2.52344e+00 -2.73748e+00 -2.63445e+00 -2.84052e+00
1.87200e+04 4.60000e+01 -2.31556e+00 -2.10768e+00 -2.52344e+00 -2.72768e+00 -2.62287e+00 -2.83250e+00
1.88800e+04 4.70000e+01 -2.06689e+00 -1.72858e+00 -2.40519e+00 -2.71785e+00 -2.61139e+00 -2.82431e+00
1.90400e+04 4.70000e+01 -2.06689e+00 -1.72858e+00 -2.40519e+00 -2.70799e+00 -2.60003e+00 -2.81595e+00
1.92000e+04 4.80000e+01 -1.86248e+00 -1.55960e+00 -2.16536e+00 -2.69809e+00 -2.58880e+00 -2.80738e+00
1.93600e+04 4.80000e+01 -1.86248e+00 -1.55960e+00 -2.16536e+00 -2.68815e+00 -2.57771e+00 -2.79858e+00
1.95200e+04 4.80000e+01 -1.86248e+00 -1.55960e+00 -2.16536e+00 -2.67814e+00 -2.56675e+00 -2.78954e+00
1.96800e+04 4.90000e+01 -1.87464e+00 -1.58430e+00 -2.16498e+00 -2.66808e+00 -2.55593e+00 -2.78022e+00
1.98400e+04 4.90000e+01 -1.87464e+00 -1.58430e+00 -2.16498e+00 -2.65793e+00 -2.54524e+00 -2.77061e+00
2.00000e+04 5.00000e+01 -1.60649e+00 -1.51334e+00 -1.69965e+00 -2.64770e+00 -2.53470e+00 -2.76069e+00
2.01600e+04 5.00000e+01 -1.60649e+00 -1.51334e+00 -1.69965e+00 -2.63736e+00 -2.52429e+00 -2.75044e+00
2.03200e+04 5.00000e+01 -1.60649e+00 -1.51334e+00 -1.69965e+00 -2.62692e+00 -2.51400e+00 -2.73984e+00
2.04800e+04 5.10000e+01 -1.74702e+00 -1.48019e+00 -2.01385e+00 -2.61637e+00 -2.50384e+00 -2.72890e+00
2.06400e+04 5.10000e+01 -1.74702e+00 -1.48019e+00 -2.01385e+00 -2.60569e+00 -2.49377e+00 -2.71761e+00
2.08000e+04 5.20000e+01 -1.93870e+00 -1.66304e+00 -2.21436e+00 -2.59488e+00 -2.48381e+00 -2.70595e+00
2.09600e+04 5.20000e+01 -1.93870e+00 -1.66304e+00 -2.21436e+00 -2.58394e+00 -2.47393e+00 -2.69395e+00
2.11200e+04 5.20000e+01 -1.93870e+00 -1.66304e+00 -2.21436e+00 -2.57287e+00 -2.46414e+00 -2.68160e+00
2.12800e+04 5.30000e+01 -1.65120e+00 -1.38403e+00 -1.91837e+00 -2.56166e+00 -2.45440e+00 -2.66893e+00
2.14400e+04 5.30000e+01 -1.65120e+00 -1.38403e+00 -1.91837e+00 -2.55033e+00 -2.44471e+00 -2.65596e+00
2.16000e+04 5.40000e+01 -1.79101e+00 -1.59505e+00 -1.98697e+00 -2.53888e+00 -2.43506e+00 -2.64270e+00
2.17600e+04 5.40000e+01 -1.79101e+00 -1.59505e+00 -1.98697e+00 -2.52731e+00 -2.42543e+00 -2.62919e+00
2.19200e+04 5.40000e+01 -1.79101e+00 -1.59505e+00 -1.98697e+00 -2.51563e+00 -2.41580e+00 -2.61547e+00
2.20800e+04 5.50000e+01 -1.91924e+00 -1.58659e+00 -2.25189e+00 -2.50385e+00 -2.40616e+00 -2.60154e+00
2.22400e+04 5.50000e+01 -1.91924e+00 -1.58659e+00 -2.25189e+00 -2.49198e+00 -2.39648e+00 -2.58748e+00
2.24000e+04 5.60000e+01 -1.74411e+00 -1.65342e+00 -1.83481e+00 -2.48002e+00 -2.38676e+00 -2.57328e+00
2.25600e+04 5.60000e+01 -1.74411e+00 -1.65342e+00 -1.83481e+00 -2.46799e+00 -2.37697e+00 -2.55901e+00
2.27200e+04 5.60000e+01 -1.74411e+00 -1.65342e+00 -1.83481e+00 -2.45589e+00 -2.36710e+00 -2.54468e+00
2.28800e+04 5.70000e+01 -1.56269e+00 -1.38260e+00 -1.74277e+00 -2.44372e+00 -2.35711e+00 -2.53034e+00
2.30400e+04 5.70000e+01 -1.56269e+00 -1.38260e+00 -1.74277e+00 -2.43151e+00 -2.34698e+00 -2.51603e+00
2.32000e+04 5.80000e+01 -1.76664e+00 -1.52866e+00 -2.00462e+00 -2.41924e+00 -2.33672e+00 -2.50176e+00
2.33600e+04 5.80000e+01 -1.76664e+00 -1.52866e+00 -2.00462e+00 -2.40692e+00 -2.32628e+00 -2.48756e+00
2.35200e+04 5.80000e+01 -1.76664e+00 -1.52866e+00 -2.00462e+00 -2.39456e+00 -2.31565e+00 -2.47346e+00
2.36800e+04 5.90000e+01 -1.36418e+00 -1.26178e+00 -1.46658e+00 -2.38215e+00 -2.30482e+00 -2.45948e+00
2.38400e+04 5.90000e+01 -1.36418e+00 -1.26178e+00 -1.46658e+00 -2.36971e+00 -2.29379e+00 -2.44563e+00
2.40000e+04 6.00000e+01 -1.61776e+00 -1.50262e+00 -1.73289e+00 -2.35723e+00 -2.28253e+00 -2.43192e+00
2.41600e+04 6.00000e+01 -1.61776e+00 -1.50262e+00 -1.73289e+00 -2.34471e+00 -2.27104e+00 -2.41837e+00
2.43200e+04 6.00000e+01 -1.61776e+00 -1.50262e+00 -1.73289e+00 -2.33215e+00 -2.25933e+00 -2.40496e+00
2.44800e+04 6.10000e+01 -1.65548e+00 -1.37778e+00 -1.93318e+00 -2.31956e+00 -2.24741e+00 -2.39170e+00
2.46400e+04 6.10000e+01 -1.65548e+00 -1.37778e+00 -1.93318e+00 -2.30693e+00 -2.23527e+00 -2.37859e+00
2.48000e+04 6.20000e+01 -1.52881e+00 -1.20453e+00 -1.85309e+00 -2.29427e+00 -2.22294e+00 -2.36560e+00
2.49600e+04 6.20000e+01 -1.52881e+00 -1.20453e+00 -1.85309e+00 -2.28158e+00 -2.21043e+00 -2.35274e+00
2.51200e+04 6.20000e+01 -1.52881e+00 -1.20453e+00 -1.85309e+00 -2.26888e+00 -2.19776e+00 -2.33999e+00
2.52800e+04 6.30000e+01 -1.50169e+00 -1.24568e+00 -1.75770e+00 -2.25614e+00 -2.18495e+00 -2.32732e+00
2.54400e+04 6.30000e+01 -1.50169e+00 -1.24568e+00 -1.75770e+00 -2.24339e+00 -2.17203e+00 -2.31475e+00
2.56000e+04 6.40000e+01 -1.47679e+00 -1.26427e+00 -1.68931e+00 -2.23062e+00 -2.15900e+00 -2.30224e+00
2.57600e+04 6.40000e+01 -1.47679e+00 -1.26427e+00 -1.68931e+00 -2.21784e+00 -2.14590e+00 -2.28978e+00
2.59200e+04 6.40000e+01 -1.47679e+00 -1.26427e+00 -1.68931e+00 -2.20506e+00 -2.13274e+00 -2.27737e+00
2.60800e+04 6.50000e+01 -1.33760e+00 -1.18041e+00 -1.49479e+00 -2.19227e+00 -2.11954e+00 -2.26500e+00
2.62400e+04 6.50000e+01 -1.33760e+00 -1.18041e+00 -1.49479e+00 -2.17949e+00 -2.10632e+00 -2.25266e+00
2.64000e+04 6.60000e+01 -1.44146e+00 -1.26619e+00 -1.61672e+00 -2.16671e+00 -2.09309e+00 -2.24033e+00
2.65600e+04 6.60000e+01 -1.44146e+00 -1.26619e+00 -1.61672e+00 -2.15394e+00 -2.07987e+00 -2.22802e+00
2.67200e+04 6.60000e+01 -1.44146e+00 -1.26619e+00 -1.61672e+00 -2.14119e+00 -2.06666e+00 -2.21572e+00
2.68800e+04 6.70000e+01 -1.54748e+00 -1.28789e+00 -1.80706e+00 -2.12846e+00 -2.05348e+00 -2.20343e+00
2.70400e+04 6.70000e+01 -1.54748e+00 -1.28789e+00 -1.80706e+00 -2.11574e+00 -2.04034e+00 -2.19114e+00
2.72000e+04 6.80000e+01 -1.55183e+00 -1.30090e+00 -1.80277e+00 -2.10305e+00 -2.02724e+00 -2.17886e+00
2.73600e+04 6.80000e+01 -1.55183e+00 -1.30090e+00 -1.80277e+00 -2.09038e+00 -2.01419e+00 -2.16658e+00
2.75200e+04 6.80000e+01 -1.55183e+00 -1.30090e+00 -1.80277e+00 -2.07775e+00 -2.00119e+00 -2.15431e+00
2.76800e+04 6.90000e+01 -1.63369e+00 -1.46815e+00 -1.79922e+00 -2.06514e+00 -1.98824e+00 -2.14204e+00
2.78400e+04 6.90000e+01 -1.63369e+00 -1.46815e+00 -1.79922e+00 -2.05256e+00 -1.97535e+00 -2.12978e+00
2.80000e+04 7.00000e+01 -1.46624e+00 -1.23127e+00 -1.70122e+00 -2.04002e+00 -1.96252e+00 -2.11753e+00
2.81600e+04 7.00000e+01 -1.46624e+00 -1.23127e+00 -1.70122e+00 -2.02752e+00 -1.94975e+00 -2.10529e+00
2.83200e+04 7.00000e+01 -1.46624e+00 -1.23127e+00 -1.70122e+00 -2.01505e+00 -1.93702e+00 -2.09307e+00
2.84800e+04 7.10000e+01 -1.38387e+00 -1.24172e+00 -1.52602e+00 -2.00261e+00 -1.92435e+00 -2.08087e+00
2.86400e+04 7.10000e+01 -1.38387e+00 -1.24172e+00 -1.52602e+00 -1.99021e+00 -1.91173e+00 -2.06870e+00
2.88000e+04 7.20000e+01 -1.40692e+00 -1.20770e+00 -1.60614e+00 -1.97786e+00 -1.89916e+00 -2.05656e+00
2.89600e+04 7.20000e+01 -1.40692e+00 -1.20770e+00 -1.60614e+00 -1.96553e+00 -1.88662e+00 -2.04445e+00
2.91200e+04 7.20000e+01 -1.40692e+00 -1.20770e+00 -1.60614e+00 -1.95326e+00 -1.87412e+00 -2.03239e+00
2.92800e+04 7.30000e+01 -1.27845e+00 -1.14020e+00 -1.41669e+00 -1.94102e+00 -1.86165e+00 -2.02039e+00
2.94400e+04 7.30000e+01 -1.27845e+00 -1.14020e+00 -1.41669e+00 -1.92883e+00 -1.84920e+00 -2.00845e+00
2.96000e+04 7.40000e+01 -1.40911e+00 -1.10586e+00 -1.71236e+00 -1.91668e+00 -1.83679e+00 -1.99658e+00
2.97600e+04 7.40000e+01 -1.40911e+00 -1.10586e+00 -1.71236e+00 -1.90460e+00 -1.82440e+00 -1.98479e+00
2.99200e+04 7.40000e+01 -1.40911e+00 -1.10586e+00 -1.71236e+00 -1.89256e+00 -1.81204e+00 -1.97309e+00
3.00800e+04 7.50000e+01 -1.15940e+00 -9.82190e-01 -1.33661e+00 -1.88059e+00 -1.79970e+00 -1.96148e+00
3.02400e+04 7.50000e+01 -1.15940e+00 -9.82190e-01 -1.33661e+00 -1.86870e+00 -1.78741e+00 -1.94999e+00
3.04000e+04 7.60000e+01 -1.41142e+00 -1.26321e+00 -1.55964e+00 -1.85688e+00 -1.77515e+00 -1.93861e+00
3.05600e+04 7.60000e+01 -1.41142e+00 -1.26321e+00 -1.55964e+00 -1.84515e+00 -1.76294e+00 -1.92736e+00
3.07200e+04 7.60000e+01 -1.41142e+00 -1.26321e+00 -1.55964e+00 -1.83351e+00 -1.75079e+00 -1.91624e+00
3.08800e+04 7.70000e+01 -1.41274e+00 -1.19871e+00 -1.62678e+00 -1.82199e+00 -1.73872e+00 -1.90526e+00
3.10400e+04 7.70000e+01 -1.41274e+00 -1.19871e+00 -1.62678e+00 -1.81058e+00 -1.72672e+00 -1.89443e+00
3.12000e+04 7.80000e+01 -1.31010e+00 -1.10832e+00 -1.51188e+00 -1.79929e+00 -1.71483e+00 -1.88376e+00
3.13600e+04 7.80000e+01 -1.31010e+00 -1.10832e+00 -1.51188e+00 -1.78814e+00 -1.70304e+00 -1.87324e+00
3.15200e+04 7.80000e+01 -1.31010e+00 -1.10832e+00 -1.51188e+00 -1.77714e+00 -1.69139e+00 -1.86289e+00
3.16800e+04 7.90000e+01 -1.25154e+00 -1.09552e+00 -1.40756e+00 -1.76628e+00 -1.67987e+00 -1.85269e+00
3.18400e+04 7.90000e+01 -1.25154e+00 -1.09552e+00 -1.40756e+00 -1.75558e+00 -1.66850e+00 -1.84266e+00
3.20000e+04 8.00000e+01 -1.13206e+00 -9.63390e-01 -1.30072e+00 -1.74504e+00 -1.65729e+00 -1.83279e+00
3.21600e+04 8.00000e+01 -1.13206e+00 -9.63390e-01 -1.30072e+00 -1.73466e+00 -1.64626e+00 -1.82307e+00
3.23200e+04 8.00000e+01 -1.13206e+00 -9.63390e-01 -1.30072e+00 -1.72446e+00 -1.63542e+00 -1.81350e+00
3.24800e+04 8.10000e+01 -1.15123e+00 -9.74825e-01 -1.32764e+00 -1.71442e+00 -1.62478e+00 -1.80407e+00
3.26400e+04 8.10000e+01 -1.15123e+00 -9.74825e-01 -1.32764e+00 -1.70455e+00 -1.61433e+00 -1.79477e+00
3.28000e+04 8.20000e+01 -1.13624e+00 -9.31221e-01 -1.34127e+00 -1.69485e+00 -1.60411e+00 -1.78560e+00
3.29600e+04 8.20000e+01 -1.13624e+00 -9.31221e-01 -1.34127e+00 -1.68532e+00 -1.59410e+00 -1.77654e+00
3.31200e+04 8.20000e+01 -1.13624e+00 -9.31221e-01 -1.34127e+00 -1.67594e+00 -1.58431e+00 -1.76757e+00
3.32800e+04 8.30000e+01 -1.17428e+00 -1.05824e+00 -1.29033e+00 -1.66672e+00 -1.57475e+00 -1.75870e+00
3.34400e+04 8.30000e+01 -1.17428e+00 -1.05824e+00 -1.29033e+00 -1.65766e+00 -1.56541e+00 -1.74991e+00
3.36000e+04 8.40000e+01 -1.20235e+00 -1.05949e+00 -1.34520e+00 -1.64874e+00 -1.55630e+00 -1.74117e+00
3.37600e+04 8.40000e+01 -1.20235e+00 -1.05949e+00 -1.34520e+00 -1.63996e+00 -1.54742e+00 -1.73250e+00
3.39200e+04 8.40000e+01 -1.20235e+00 -1.05949e+00 -1.34520e+00 -1.63131e+00 -1.53876e+00 -1.72386e+00
3.40800e+04 8.50000e+01 -1.19830e+00 -1.06588e+00 -1.33073e+00 -1.62279e+00 -1.53032e+00 -1.71527e+00
3.42400e+04 8.50000e+01 -1.19830e+00 -1.06588e+00 -1.33073e+00 -1.61439e+00 -1.52209e+00 -1.70669e+00
3.44000e+04 8.60000e+01 -1.12500e+00 -1.02082e+00 -1.22918e+00 -1.60610e+00 -1.51407e+00 -1.69814e+00
3.45600e+04 8.60000e+01 -1.12500e+00 -1.02082e+00 -1.22918e+00 -1.59792e+00 -1.50624e+00 -1.68959e+00
3.47200e+04 8.60000e+01 -1.12500e+00 -1.02082e+00 -1.22918e+00 -1.58982e+00 -1.49859e+00 -1.68105e+00
3.48800e+04 8.70000e+01 -1.11824e+00 -1.00509e+00 -1.23138e+00 -1.58182e+00 -1.49112e+00 -1.67252e+00
3.50400e+04 8.70000e+01 -1.11824e+00 -1.00509e+00 -1.23138e+00 -1.57389e+00 -1.48380e+00 -1.66398e+00
3.52000e+04 8.80000e+01 -1.19716e+00 -1.00885e+00 -1.38548e+00 -1.56603e+00 -1.47663e+00 -1.65543e+00
3.53600e+04 8.80000e+01 -1.19716e+00 -1.00885e+00 -1.38548e+00 -1.55823e+00 -1.46957e+00 -1.64689e+00
3.55200e+04 8.80000e+01 -1.19716e+00 -1.00885e+00 -1.38548e+00 -1.55048e+00 -1.46263e+00 -1.63834e+00
3.56800e+04 8.90000e+01 -1.08508e+00 -9.02251e-01 -1.26791e+00 -1.54278e+00 -1.45577e+00 -1.62979e+00
3.58400e+04 8.90000e+01 -1.08508e+00 -9.02251e-01 -1.26791e+00 -1.53511e+00 -1.44899e+00 -1.62123e+00
3.60000e+04 9.00000e+01 -1.10915e+00 -9.85332e-01 -1.23296e+00 -1.52746e+00 -1.44225e+00 -1.61267e+00
3.61600e+04 9.00000e+01 -1.10915e+00 -9.85332e-01 -1.23296e+00 -1.51984e+00 -1.43555e+00 -1.60412e+00
3.63200e+04 9.00000e+01 -1.10915e+00 -9.85332e-01 -1.23296e+00 -1.51222e+00 -1.42886e+00 -1.59558e+00
3.64800e+04 9.10000e+01 -9.93229e-01 -9.08257e-01 -1.07820e+00 -1.50461e+00 -1.42218e+00 -1.58705e+00
3.66400e+04 9.10000e+01 -9.93229e-01 -9.08257e-01 -1.07820e+00 -1.49701e+00 -1.41549e+00 -1.57853e+00
3.68000e+04 9.20000e+01 -1.05032e+00 -9.56862e-01 -1.14379e+00 -1.48940e+00 -1.40877e+00 -1.57003e+00
3.69600e+04 9.20000e+01 -1.05032e+00 -9.56862e-01 -1.14379e+00 -1.48178e+00 -1.40201e+00 -1.56155e+00
3.71200e+04 9.20000e+01 -1.05032e+00 -9.56862e-01 -1.14379e+00 -1.47415e+00 -1.39522e+00 -1.55309e+00
3.72800e+04 9.30000e+01 -1.11260e+00 -9.34597e-01 -1.29061e+00 -1.46652e+00 -1.38837e+00 -1.54466e+00
3.74400e+04 9.30000e+01 -1.11260e+00 -9.34597e-01 -1.29061e+00 -1.45887e+00 -1.38148e+00 -1.53626e+00
3.76000e+04 9.40000e+01 -1.11478e+00 -9.36308e-01 -1.29325e+00 -1.45121e+00 -1.37452e+00 -1.52790e+00
3.77600e+04 9.40000e+01 -1.11478e+00 -9.36308e-01 -1.29325e+00 -1.44355e+00 -1.36752e+00 -1.51957e+00
3.79200e+04 9.40000e+01 -1.11478e+00 -9.36308e-01 -1.29325e+00 -1.43587e+00 -1.36047e+00 -1.51128e+00
3.80800e+04 9.50000e+01 -1.15554e+00 -1.06911e+00 -1.24197e+00 -1.42820e+00 -1.35336e+00 -1.50303e+00
3.82400e+04 9.50000e+01 -1.15554e+00 -1.06911e+00 -1.24197e+00 -1.42052e+00 -1.34622e+00 -1.49482e+00
3.84000e+04 9.60000e+01 -9.48038e-01 -8.81910e-01 -1.01417e+00 -1.41285e+00 -1.33905e+00 -1.48665e+00
3.85600e+04 9.60000e+01 -9.48038e-01 -8.81910e-01 -1.01417e+00 -1.40518e+00 -1.33185e+00 -1.47852e+00
3.87200e+04 9.60000e+01 -9.48038e-01 -8.81910e-01 -1.01417e+00 -1.39753e+00 -1.32463e+00 -1.47043e+00
3.88800e+04 9.70000e+01 -1.01046e+00 -8.29322e-01 -1.19159e+00 -1.38990e+00 -1.31741e+00 -1.46239e+00
3.90400e+04 9.70000e+01 -1.01046e+00 -8.29322e-01 -1.19159e+00 -1.38229e+00 -1.31018e+00 -1.45439e+00
3.92000e+04 9.80000e+01 -9.60941e-01 -8.45648e-01 -1.07623e+00 -1.37470e+00 -1.30297e+00 -1.44642e+00
3.93600e+04 9.80000e+01 -9.60941e-01 -8.45648e-01 -1.07623e+00 -1.36714e+00 -1.29578e+00 -1.43850e+00
3.95200e+04 9.80000e+01 -9.60941e-01 -8.45648e-01 -1.07623e+00 -1.35962e+00 -1.28861e+00 -1.43063e+00
3.96800e+04 9.90000e+01 -1.00480e+00 -9.50150e-01 -1.05945e+00 -1.35214e+00 -1.28148e+00 -1.42279e+00
3.98400e+04 9.90000e+01 -1.00480e+00 -9.50150e-01 -1.05945e+00 -1.34470e+00 -1.27439e+00 -1.41501e+00
4.00000e+04 1.00000e+02 -9.06585e-01 -8.25785e-01 -9.87385e-01 -1.33731e+00 -1.26736e+00 -1.40727e+00
4.01600e+04 1.00000e+02 -9.06585e-01 -8.25785e-01 -9.87385e-01 -1.32997e+00 -1.26037e+00 -1.39958e+00
4.03200e+04 1.00000e+02 -9.06585e-01 -8.25785e-01 -9.87385e-01 -1.32269e+00 -1.25344e+00 -1.39195e+00
4.04800e+04 1.01000e+02 -9.34290e-01 -8.87877e-01 -9.80702e-01 -1.31547e+00 -1.24657e+00 -1.38438e+00
4.06400e+04 1.01000e+02 -9.34290e-01 -8.87877e-01 -9.80702e-01 -1.30832e+00 -1.23976e+00 -1.37687e+00
4.08000e+04 1.02000e+02 -8.91991e-01 -8.45303e-01 -9.38679e-01 -1.30123e+00 -1.23303e+00 -1.36942e+00
4.09600e+04 1.02000e+02 -8.91991e-01 -8.45303e-01 -9.38679e-01 -1.29421e+00 -1.22636e+00 -1.36206e+00
4.11200e+04 1.02000e+02 -8.91991e-01 -8.45303e-01 -9.38679e-01 -1.28726e+00 -1.21976e+00 -1.35477e+00
4.12800e+04 1.03000e+02 -1.01022e+00 -8.14752e-01 -1.20570e+00 -1.28040e+00 -1.21323e+00 -1.34757e+00
4.14400e+04 1.03000e+02 -1.01022e+00 -8.14752e-01 -1.20570e+00 -1.27361e+00 -1.20678e+00 -1.34044e+00
4.16000e+04 1.04000e+02 -9.75557e-01 -9.00874e-01 -1.05024e+00 -1.26691e+00 -1.20039e+00 -1.33342e+00
4.17600e+04 1.04000e+02 -9.75557e-01 -9.00874e-01 -1.05024e+00 -1.26028e+00 -1.19408e+00 -1.32648e+00
4.19200e+04 1.04000e+02 -9.75557e-01 -9.00874e-01 -1.05024e+00 -1.25374e+00 -1.18784e+00 -1.31964e+00
4.20800e+04 1.05000e+02 -9.52146e-01 -8.45900e-01 -1.05839e+00 -1.24727e+00 -1.18166e+00 -1.31288e+00
4.22400e+04 1.05000e+02 -9.52146e-01 -8.45900e-01 -1.05839e+00 -1.24089e+00 -1.17556e+00 -1.30623e+00
4.24000e+04 1.06000e+02 -9.72642e-01 -8.18772e-01 -1.12651e+00 -1.23459e+00 -1.16952e+00 -1.29967e+00
4.25600e+04 1.06000e+02 -9.72642e-01 -8.18772e-01 -1.12651e+00 -1.22837e+00 -1.16354e+00 -1.29320e+00
4.27200e+04 1.06000e+02 -9.72642e-01 -8.18772e-01 -1.12651e+00 -1.22222e+00 -1.15763e+00 -1.28681e+00
4.28800e+04 1.07000e+02 -9.84927e-01 -9.39301e-01 -1.03055e+00 -1.21614e+00 -1.15177e+00 -1.28051e+00
4.30400e+04 1.07000e+02 -9.84927e-01 -9.39301e-01 -1.03055e+00 -1.21013e+00 -1.14597e+00 -1.27428e+00
4.32000e+04 1.08000e+02 -9.51388e-01 -8.05930e-01 -1.09685e+00 -1.20418e+00 -1.14024e+00 -1.26812e+00
4.33600e+04 1.08000e+02 -9.51388e-01 -8.05930e-01 -1.09685e+00 -1.19829e+00 -1.13454e+00 -1.26203e+00
4.35200e+04 1.08000e+02 -9.51388e-01 -8.05930e-01 -1.09685e+00 -1.19245e+00 -1.12890e+00 -1.25600e+00
4.36800e+04 1.09000e+02 -9.50895e-01 -8.50716e-01 -1.05107e+00 -1.18667e+00 -1.12332e+00 -1.25002e+00
4.38400e+04 1.09000e+02 -9.50895e-01 -8.50716e-01 -1.05107e+00 -1.18093e+00 -1.11777e+00 -1.24409e+00
4.40000e+04 1.10000e+02 -9.67823e-01 -8.54522e-01 -1.08112e+00 -1.17523e+00 -1.11226e+00 -1.23819e+00
4.41600e+04 1.10000e+02 -9.67823e-01 -8.54522e-01 -1.08112e+00 -1.16956e+00 -1.10680e+00 -1.23233e+00
4.43200e+04 1.10000e+02 -9.67823e-01 -8.54522e-01 -1.08112e+00 -1.16394e+00 -1.10138e+00 -1.22650e+00
4.44800e+04 1.11000e+02 -9.52547e-01 -7.84010e-01 -1.12108e+00 -1.15834e+00 -1.09599e+00 -1.22070e+00
4.46400e+04 1.11000e+02 -9.52547e-01 -7.84010e-01 -1.12108e+00 -1.15278e+00 -1.09065e+00 -1.21492e+00
4.48000e+04 1.12000e+02 -7.61416e-01 -6.92073e-01 -8.30759e-01 -1.14725e+00 -1.08535e+00 -1.20916e+00
4.49600e+04 1.12000e+02 -7.61416e-01 -6.92073e-01 -8.30759e-01 -1.14175e+00 -1.08008e+00 -1.20342e+00
4.51200e+04 1.12000e+02 -7.61416e-01 -6.92073e-01 -8.30759e-01 -1.13628e+00 -1.07486e+00 -1.19770e+00
4.52800e+04 1.13000e+02 -9.06279e-01 -7.31877e-01 -1.08068e+00 -1.13085e+00 -1.06968e+00 -1.19201e+00
4.54400e+04 1.13000e+02 -9.06279e-01 -7.31877e-01 -1.08068e+00 -1.12544e+00 -1.06455e+00 -1.18633e+00
4.56000e+04 1.14000e+02 -9.28633e-01 -7.94243e-01 -1.06302e+00 -1.12008e+00 -1.05947e+00 -1.18068e+00
4.57600e+04 1.14000e+02 -9.28633e-01 -7.94243e-01 -1.06302e+00 -1.11476e+00 -1.05445e+00 -1.17507e+00
4.59200e+04 1.14000e+02 -9.28633e-01 -7.94243e-01 -1.06302e+00 -1.10949e+00 -1.04948e+00 -1.16949e+00
4.60800e+04 1.15000e+02 -9.36340e-01 -8.99411e-01 -9.73269e-01 -1.10426e+00 -1.04457e+00 -1.16395e+00
4.62400e+04 1.15000e+02 -9.36340e-01 -8.99411e-01 -9.73269e-01 -1.09909e+00 -1.03974e+00 -1.15845e+00
4.64000e+04 1.16000e+02 -9.44030e-01 -8.35286e-01 -1.05277e+00 -1.09399e+00 -1.03497e+00 -1.15301e+00
4.65600e+04 1.16000e+02 -9.44030e-01 -8.35286e-01 -1.05277e+00 -1.08895e+00 -1.03027e+00 -1.14763e+00
4.67200e+04 1.16000e+02 -9.44030e-01 -8.35286e-01 -1.05277e+00 -1.08397e+00 -1.02564e+00 -1.14231e+00
4.68800e+04 1.17000e+02 -8.63536e-01 -7.40943e-01 -9.86128e-01 -1.07908e+00 -1.02110e+00 -1.13706e+00
4.70400e+04 1.17000e+02 -8.63536e-01 -7.40943e-01 -9.86128e-01 -1.07427e+00 -1.01664e+00 -1.13189e+00
4.72000e+04 1.18000e+02 -9.23947e-01 -8.47028e-01 -1.00087e+00 -1.06954e+00 -1.01226e+00 -1.12681e+00
4.73600e+04 1.18000e+02 -9.23947e-01 -8.47028e-01 -1.00087e+00 -1.06489e+00 -1.00798e+00 -1.12181e+00
4.75200e+04 1.18000e+02 -9.23947e-01 -8.47028e-01 -1.00087e+00 -1.06033e+00 -1.00377e+00 -1.11689e+00
4.76800e+04 1.19000e+02 -8.68801e-01 -7.89190e-01 -9.48412e-01 -1.05587e+00 -9.99667e-01 -1.11207e+00
4.78400e+04 1.19000e+02 -8.68801e-01 -7.89190e-01 -9.48412e-01 -1.05149e+00 -9.95650e-01 -1.10733e+00
4.80000e+04 1.20000e+02 -8.76381e-01 -7.49887e-01 -1.00287e+00 -1.04721e+00 -9.91727e-01 -1.10269e+00
4.81600e+04 1.20000e+02 -8.76381e-01 -7.49887e-01 -1.00287e+00 -1.04301e+00 -9.87898e-01 -1.09813e+00
4.83200e+04 1.20000e+02 -8.76381e-01 -7.49887e-01 -1.00287e+00 -1.03891e+00 -9.84165e-01 -1.09366e+00
4.84800e+04 1.21000e+02 -7.86238e-01 -6.99308e-01 -8.73168e-01 -1.03490e+00 -9.80527e-01 -1.08927e+00
4.86400e+04 1.21000e+02 -7.86238e-01 -6.99308e-01 -8.73168e-01 -1.03097e+00 -9.76983e-01 -1.08496e+00
4.88000e+04 1.22000e+02 -8.09723e-01 -7.07335e-01 -9.12111e-01 -1.02713e+00 -9.73534e-01 -1.08073e+00
4.89600e+04 1.22000e+02 -8.09723e-01 -7.07335e-01 -9.12111e-01 -1.02338e+00 -9.70177e-01 -1.07658e+00
4.91200e+04 1.22000e+02 -8.09723e-01 -7.07335e-01 -9.12111e-01 -1.01970e+00 -9.66912e-01 -1.07249e+00
4.92800e+04 1.23000e+02 -8.31765e-01 -7.46486e-01 -9.17043e-01 -1.01610e+00 -9.63734e-01 -1.06847e+00
4.94400e+04 1.23000e+02 -8.31765e-01 -7.46486e-01 -9.17043e-01 -1.01258e+00 -9.60641e-01 -1.06452e+00
4.96000e+04 1.24000e+02 -8.39167e-01 -7.54132e-01 -9.24203e-01 -1.00913e+00 -9.57628e-01 -1.06064e+00
4.97600e+04 1.24000e+02 -8.39167e-01 -7.54132e-01 -9.24203e-01 -1.00575e+00 -9.54691e-01 -1.05682e+00
4.99200e+04 1.24000e+02 -8.39167e-01 -7.54132e-01 -9.24203e-01 -1.00245e+00 -9.51825e-01 -1.05307e+00
5.00800e+04 1.25000e+02 -8.46206e-01 -7.78326e-01 -9.14086e-01 -9.99203e-01 -9.49024e-01 -1.04938e+00
5.02400e+04 1.25000e+02 -8.46206e-01 -7.78326e-01 -9.14086e-01 -9.96023e-01 -9.46279e-01 -1.04577e+00
5.04000e+04 1.26000e+02 -7.73288e-01 -6.45175e-01 -9.01400e-01 -9.92906e-01 -9.43586e-01 -1.04223e+00
5.05600e+04 1.26000e+02 -7.73288e-01 -6.45175e-01 -9.01400e-01 -9.89846e-01 -9.40936e-01 -1.03876e+00
5.07200e+04 1.26000e+02 -7.73288e-01 -6.45175e-01 -9.01400e-01 -9.86840e-01 -9.38320e-01 -1.03536e+00
5.08800e+04 1.27000e+02 -8.38325e-01 -7.67901e-01 -9.08749e-01 -9.83890e-01 -9.35733e-01 -1.03205e+00
5.10400e+04 1.27000e+02 -8.38325e-01 -7.67901e-01 -9.08749e-01 -9.80988e-01 -9.33165e-01 -1.02881e+00
5.12000e+04 1.28000e+02 -7.71678e-01 -6.62506e-01 -8.80850e-01 -9.78132e-01 -9.30607e-01 -1.02566e+00
5.13600e+04 1.28000e+02 -7.71678e-01 -6.62506e-01 -8.80850e-01 -9.75316e-01 -9.28054e-01 -1.02258e+00
5.15200e+04 1.28000e+02 -7.71678e-01 -6.62506e-01 -8.80850e-01 -9.72540e-01 -9.25497e-01 -1.01958e+00
5.16800e+04 1.29000e+02 -7.57289e-01 -6.49107e-01 -8.65471e-01 -9.69799e-01 -9.22931e-01 -1.01667e+00
5.18400e+04 1.29000e+02 -7.57289e-01 -6.49107e-01 -8.65471e-01 -9.67086e-01 -9.20351e-01 -1.01382e+00
5.20000e+04 1.30000e+02 -8.04216e-01 -7.00763e-01 -9.07668e-01 -9.64399e-01 -9.17751e-01 -1.01105e+00
5.21600e+04 1.30000e+02 -8.04216e-01 -7.00763e-01 -9.07668e-01 -9.61734e-01 -9.15129e-01 -1.00834e+00
5.23200e+04 1.30000e+02 -8.04216e-01 -7.00763e-01 -9.07668e-01 -9.59084e-01 -9.12485e-01 -1.00568e+00
5.24800e+04 1.31000e+02 -8.06480e-01 -7.35041e-01 -8.77919e-01 -9.56449e-01 -9.09814e-01 -1.00308e+00
5.26400e+04 1.31000e+02 -8.06480e-01 -7.35041e-01 -8.77919e-01 -9.53822e-01 -9.07119e-01 -1.00053e+00
5.28000e+04 1.32000e+02 -7.74637e-01 -6.88882e-01 -8.60391e-01 -9.51199e-01 -9.04401e-01 -9.97996e-01
5.29600e+04 1.32000e+02 -7.74637e-01 -6.88882e-01 -8.60391e-01 -9.48576e-01 -9.01661e-01 -9.95492e-01
5.31200e+04 1.32000e+02 -7.74637e-01 -6.88882e-01 -8.60391e-01 -9.45950e-01 -8.98901e-01 -9.93000e-01
5.32800e+04 1.33000e+02 -7.70405e-01 -6.74325e-01 -8.66485e-01 -9.43319e-01 -8.96124e-01 -9.90514e-01
5.34400e+04 1.33000e+02 -7.70405e-01 -6.74325e-01 -8.66485e-01 -9.40680e-01 -8.93332e-01 -9.88028e-01
5.36000e+04 1.34000e+02 -8.08854e-01 -7.40101e-01 -8.77608e-01 -9.38028e-01 -8.90528e-01 -9.85527e-01
5.37600e+04 1.34000e+02 -8.08854e-01 -7.40101e-01 -8.77608e-01 -9.35362e-01 -8.87714e-01 -9.83010e-01
5.39200e+04 1.34000e+02 -8.08854e-01 -7.40101e-01 -8.77608e-01 -9.32680e-01 -8.84893e-01 -9.80466e-01
5.40800e+04 1.35000e+02 -7.30267e-01 -6.89317e-01 -7.71217e-01 -9.29979e-01 -8.82067e-01 -9.77891e-01
5.42400e+04 1.35000e+02 -7.30267e-01 -6.89317e-01 -7.71217e-01 -9.27260e-01 -8.79235e-01 -9.75285e-01
5.44000e+04 1.36000e+02 -6.66987e-01 -6.06949e-01 -7.27025e-01 -9.24520e-01 -8.76401e-01 -9.72640e-01
5.45600e+04 1.36000e+02 -6.66987e-01 -6.06949e-01 -7.27025e-01 -9.21760e-01 -8.73563e-01 -9.69956e-01
5.47200e+04 1.36000e+02 -6.66987e-01 -6.06949e-01 -7.27025e-01 -9.18979e-01 -8.70725e-01 -9.67232e-01
5.48800e+04 1.37000e+02 -7.14830e-01 -6.24995e-01 -8.04665e-01 -9.16176e-01 -8.67883e-01 -9.64468e-01
5.50400e+04 1.37000e+02 -7.14830e-01 -6.24995e-01 -8.04665e-01 -9.13352e-01 -8.65040e-01 -9.61665e-01
5.52000e+04 1.38000e+02 -7.46251e-01 -6.96219e-01 -7.96284e-01 -9.10509e-01 -8.62194e-01 -9.58824e-01
5.53600e+04 1.38000e+02 -7.46251e-01 -6.96219e-01 -7.96284e-01 -9.07647e-01 -8.59346e-01 -9.55948e-01
5.55200e+04 1.38000e+02 -7.46251e-01 -6.96219e-01 -7.96284e-01 -9.04767e-01 -8.56494e-01 -9.53040e-01
5.56800e+04 1.39000e+02 -7.11096e-01 -6.06744e-01 -8.15447e-01 -9.01871e-01 -8.53638e-01 -9.50104e-01
5.58400e+04 1.39000e+02 -7.11096e-01 -6.06744e-01 -8.15447e-01 -8.98961e-01 -8.50778e-01 -9.47144e-01
5.60000e+04 1.40000e+02 -7.19548e-01 -6.43651e-01 -7.95446e-01 -8.96039e-01 -8.47914e-01 -9.44163e-01
5.61600e+04 1.40000e+02 -7.19548e-01 -6.43651e-01 -7.95446e-01 -8.93106e-01 -8.45044e-01 -9.41167e-01
5.63200e+04 1.40000e+02 -7.19548e-01 -6.43651e-01 -7.95446e-01 -8.90165e-01 -8.42171e-01 -9.38159e-01
5.64800e+04 1.41000e+02 -7.48356e-01 -6.91950e-01 -8.04762e-01 -8.87218e-01 -8.39292e-01 -9.35143e-01
5.66400e+04 1.41000e+02 -7.48356e-01 -6.91950e-01 -8.04762e-01 -8.84266e-01 -8.36409e-01 -9.32123e-01
5.68000e+04 1.42000e+02 -6.54780e-01 -6.16647e-01 -6.92914e-01 -8.81312e-01 -8.33523e-01 -9.29101e-01
5.69600e+04 1.42000e+02 -6.54780e-01 -6.16647e-01 -6.92914e-01 -8.78357e-01 -8.30634e-01 -9.26079e-01
5.71200e+04 1.42000e+02 -6.54780e-01 -6.16647e-01 -6.92914e-01 -8.75401e-01 -8.27743e-01 -9.23060e-01
5.72800e+04 1.43000e+02 -6.85244e-01 -6.21886e-01 -7.48603e-01 -8.72447e-01 -8.24851e-01 -9.20044e-01
5.74400e+04 1.43000e+02 -6.85244e-01 -6.21886e-01 -7.48603e-01 -8.69495e-01 -8.21960e-01 -9.17030e-01
5.76000e+04 1.44000e+02 -6.68744e-01 -6.43938e-01 -6.93550e-01 -8.66545e-01 -8.19072e-01 -9.14019e-01
5.77600e+04 1.44000e+02 -6.68744e-01 -6.43938e-01 -6.93550e-01 -8.63598e-01 -8.16187e-01 -9.11009e-01
5.79200e+04 1.44000e+02 -6.68744e-01 -6.43938e-01 -6.93550e-01 -8.60653e-01 -8.13307e-01 -9.07998e-01
5.80800e+04 1.45000e+02 -6.53800e-01 -5.77823e-01 -7.29777e-01 -8.57710e-01 -8.10434e-01 -9.04986e-01
5.82400e+04 1.45000e+02 -6.53800e-01 -5.77823e-01 -7.29777e-01 -8.54769e-01 -8.07569e-01 -9.01969e-01
5.84000e+04 1.46000e+02 -7.37220e-01 -6.82394e-01 -7.92046e-01 -8.51830e-01 -8.04714e-01 -8.98945e-01
5.85600e+04 1.46000e+02 -7.37220e-01 -6.82394e-01 -7.92046e-01 -8.48891e-01 -8.01870e-01 -8.95912e-01
5.87200e+04 1.46000e+02 -7.37220e-01 -6.82394e-01 -7.92046e-01 -8.45953e-01 -7.99038e-01 -8.92869e-01
5.88800e+04 1.47000e+02 -6.37980e-01 -5.84606e-01 -6.91354e-01 -8.43015e-01 -7.96219e-01 -8.89811e-01
5.90400e+04 1.47000e+02 -6.37980e-01 -5.84606e-01 -6.91354e-01 -8.40076e-01 -7.93413e-01 -8.86739e-01
5.92000e+04 1.48000e+02 -6.77080e-01 -5.96390e-01 -7.57769e-01 -8.37136e-01 -7.90622e-01 -8.83650e-01
5.93600e+04 1.48000e+02 -6.77080e-01 -5.96390e-01 -7.57769e-01 -8.34194e-01 -7.87845e-01 -8.80544e-01
5.95200e+04 1.48000e+02 -6.77080e-01 -5.96390e-01 -7.57769e-01 -8.31251e-01 -7.85084e-01 -8.77419e-01
5.96800e+04 1.49000e+02 -7.36176e-01 -6.50188e-01 -8.22165e-01 -8.28306e-01 -7.82337e-01 -8.74274e-01
5.98400e+04 1.49000e+02 -7.36176e-01 -6.50188e-01 -8.22165e-01 -8.25358e-01 -7.79606e-01 -8.71110e-01
6.00000e+04 1.50000e+02 -6.88170e-01 -5.99931e-01 -7.76410e-01 -8.22407e-01 -7.76889e-01 -8.67926e-01
6.01600e+04 1.50000e+02 -6.88170e-01 -5.99931e-01 -7.76410e-01 -8.19454e-01 -7.74186e-01 -8.64722e-01
6.03200e+04 1.50000e+02 -6.88170e-01 -5.99931e-01 -7.76410e-01 -8.16498e-01 -7.71497e-01 -8.61498e-01
6.04800e+04 1.51000e+02 -6.77609e-01 -5.93871e-01 -7.61346e-01 -8.13539e-01 -7.68823e-01 -8.58255e-01
6.06400e+04 1.51000e+02 -6.77609e-01 -5.93871e-01 -7.61346e-01 -8.10577e-01 -7.66162e-01 -8.54993e-01
6.08000e+04 1.52000e+02 -6.42971e-01 -5.77208e-01 -7.08734e-01 -8.07613e-01 -7.63514e-01 -8.51713e-01
6.09600e+04 1.52000e+02 -6.42971e-01 -5.77208e-01 -7.08734e-01 -8.04648e-01 -7.60880e-01 -8.48415e-01
6.11200e+04 1.52000e+02 -6.42971e-01 -5.77208e-01 -7.08734e-01 -8.01680e-01 -7.58260e-01 -8.45100e-01
6.12800e+04 1.53000e+02 -6.59321e-01 -6.04343e-01 -7.14298e-01 -7.98712e-01 -7.55653e-01 -8.41770e-01
6.14400e+04 1.53000e+02 -6.59321e-01 -6.04343e-01 -7.14298e-01 -7.95744e-01 -7.53062e-01 -8.38426e-01
6.16000e+04 1.54000e+02 -6.63247e-01 -5.78910e-01 -7.47584e-01 -7.92777e-01 -7.50485e-01 -8.35069e-01
6.17600e+04 1.54000e+02 -6.63247e-01 -5.78910e-01 -7.47584e-01 -7.89813e-01 -7.47924e-01 -8.31702e-01
6.19200e+04 1.54000e+02 -6.63247e-01 -5.78910e-01 -7.47584e-01 -7.86853e-01 -7.45380e-01 -8.28326e-01
6.20800e+04 1.55000e+02 -7.29787e-01 -6.83597e-01 -7.75978e-01 -7.83899e-01 -7.42856e-01 -8.24943e-01
6.22400e+04 1.55000e+02 -7.29787e-01 -6.83597e-01 -7.75978e-01 -7.80954e-01 -7.40350e-01 -8.21558e-01
6.24000e+04 1.56000e+02 -6.72101e-01 -5.89350e-01 -7.54852e-01 -7.78020e-01 -7.37866e-01 -8.18173e-01
6.25600e+04 1.56000e+02 -6.72101e-01 -5.89350e-01 -7.54852e-01 -7.75098e-01 -7.35404e-01 -8.14792e-01
6.27200e+04 1.56000e+02 -6.72101e-01 -5.89350e-01 -7.54852e-01 -7.72193e-01 -7.32967e-01 -8.11419e-01
6.28800e+04 1.57000e+02 -6.72705e-01 -6.05667e-01 -7.39742e-01 -7.69306e-01 -7.30556e-01 -8.08057e-01
6.30400e+04 1.57000e+02 -6.72705e-01 -6.05667e-01 -7.39742e-01 -7.66442e-01 -7.28173e-01 -8.04711e-01
6.32000e+04 1.58000e+02 -6.11461e-01 -5.24526e-01 -6.98395e-01 -7.63602e-01 -7.25819e-01 -8.01386e-01
6.33600e+04 1.58000e+02 -6.11461e-01 -5.24526e-01 -6.98395e-01 -7.60791e-01 -7.23496e-01 -7.98085e-01
6.35200e+04 1.58000e+02 -6.11461e-01 -5.24526e-01 -6.98395e-01 -7.58010e-01 -7.21205e-01 -7.94815e-01
6.36800e+04 1.59000e+02 -6.41839e-01 -5.14357e-01 -7.69322e-01 -7.55262e-01 -7.18947e-01 -7.91578e-01
6.38400e+04 1.59000e+02 -6.41839e-01 -5.14357e-01 -7.69322e-01 -7.52551e-01 -7.16723e-01 -7.88379e-01
6.40000e+04 1.60000e+02 -6.87369e-01 -5.79897e-01 -7.94841e-01 -7.49879e-01 -7.14535e-01 -7.85223e-01
6.41600e+04 1.60000e+02 -6.87369e-01 -5.79897e-01 -7.94841e-01 -7.47248e-01 -7.12383e-01 -7.82114e-01
6.43200e+04 1.60000e+02 -6.87369e-01 -5.79897e-01 -7.94841e-01 -7.44661e-01 -7.10266e-01 -7.79055e-01
6.44800e+04 1.61000e+02 -5.93825e-01 -5.46242e-01 -6.41407e-01 -7.42119e-01 -7.08187e-01 -7.76051e-01
6.46400e+04 1.61000e+02 -5.93825e-01 -5.46242e-01 -6.41407e-01 -7.39625e-01 -7.06145e-01 -7.73105e-01
6.48000e+04 1.62000e+02 -6.23287e-01 -5.66967e-01 -6.79606e-01 -7.37180e-01 -7.04140e-01 -7.70220e-01
6.49600e+04 1.62000e+02 -6.23287e-01 -5.66967e-01 -6.79606e-01 -7.34786e-01 -7.02172e-01 -7.67400e-01
6.51200e+04 1.62000e+02 -6.23287e-01 -5.66967e-01 -6.79606e-01 -7.32444e-01 -7.00241e-01 -7.64647e-01
6.52800e+04 1.63000e+02 -5.52632e-01 -4.87930e-01 -6.17333e-01 -7.30156e-01 -6.98348e-01 -7.61964e-01
6.54400e+04 1.63000e+02 -5.52632e-01 -4.87930e-01 -6.17333e-01 -7.27922e-01 -6.96490e-01 -7.59353e-01
6.56000e+04 1.64000e+02 -6.50101e-01 -5.87624e-01 -7.12578e-01 -7.25742e-01 -6.94669e-01 -7.56815e-01
6.57600e+04 1.64000e+02 -6.50101e-01 -5.87624e-01 -7.12578e-01 -7.23617e-01 -6.92881e-01 -7.54352e-01
6.59200e+04 1.64000e+02 -6.50101e-01 -5.87624e-01 -7.12578e-01 -7.21547e-01 -6.91128e-01 -7.51965e-01
6.60800e+04 1.65000e+02 -5.81513e-01 -5.16426e-01 -6.46600e-01 -7.19531e-01 -6.89407e-01 -7.49655e-01
6.62400e+04 1.65000e+02 -5.81513e-01 -5.16426e-01 -6.46600e-01 -7.17568e-01 -6.87716e-01 -7.47420e-01
6.64000e+04 1.66000e+02 -6.58310e-01 -5.92079e-01 -7.24541e-01 -7.15658e-01 -6.86053e-01 -7.45262e-01
6.65600e+04 1.66000e+02 -6.58310e-01 -5.92079e-01 -7.24541e-01 -7.13798e-01 -6.84417e-01 -7.43180e-01
6.67200e+04 1.66000e+02 -6.58310e-01 -5.92079e-01 -7.24541e-01 -7.11988e-01 -6.82803e-01 -7.41173e-01
6.68800e+04 1.67000e+02 -6.41214e-01 -5.93809e-01 -6.88619e-01 -7.10225e-01 -6.81210e-01 -7.39240e-01
6.70400e+04 1.67000e+02 -6.41214e-01 -5.93809e-01 -6.88619e-01 -7.08506e-01 -6.79633e-01 -7.37378e-01
6.72000e+04 1.68000e+02 -6.18240e-01 -5.56222e-01 -6.80258e-01 -7.06828e-01 -6.78068e-01 -7.35588e-01
6.73600e+04 1.68000e+02 -6.18240e-01 -5.56222e-01 -6.80258e-01 -7.05189e-01 -6.76511e-01 -7.33867e-01
6.75200e+04 1.68000e+02 -6.18240e-01 -5.56222e-01 -6.80258e-01 -7.03584e-01 -6.74956e-01 -7.32212e-01
6.76800e+04 1.69000e+02 -6.32327e-01 -5.11258e-01 -7.53396e-01 -7.02010e-01 -6.73399e-01 -7.30622e-01
6.78400e+04 1.69000e+02 -6.32327e-01 -5.11258e-01 -7.53396e-01 -7.00463e-01 -6.71832e-01 -7.29095e-01
6.80000e+04 1.70000e+02 -5.58819e-01 -5.28898e-01 -5.88739e-01 -6.98940e-01 -6.70252e-01 -7.27627e-01
6.81600e+04 1.70000e+02 -5.58819e-01 -5.28898e-01 -5.88739e-01 -6.97434e-01 -6.68651e-01 -7.26217e-01
6.83200e+04 1.70000e+02 -5.58819e-01 -5.28898e-01 -5.88739e-01 -6.95943e-01 -6.67024e-01 -7.24862e-01
6.84800e+04 1.71000e+02 -6.36650e-01 -5.90526e-01 -6.82773e-01 -6.94462e-01 -6.65366e-01 -7.23559e-01
6.86400e+04 1.71000e+02 -6.36650e-01 -5.90526e-01 -6.82773e-01 -6.92988e-01 -6.63672e-01 -7.22304e-01
6.88000e+04 1.72000e+02 -6.35952e-01 -5.98983e-01 -6.72920e-01 -6.91516e-01 -6.61937e-01 -7.21095e-01
6.89600e+04 1.72000e+02 -6.35952e-01 -5.98983e-01 -6.72920e-01 -6.90044e-01 -6.60159e-01 -7.19928e-01
6.91200e+04 1.72000e+02 -6.35952e-01 -5.98983e-01 -6.72920e-01 -6.88568e-01 -6.58337e-01 -7.18799e-01
6.92800e+04 1.73000e+02 -6.27256e-01 -5.55239e-01 -6.99273e-01 -6.87085e-01 -6.56468e-01 -7.17703e-01
6.94400e+04 1.73000e+02 -6.27256e-01 -5.55239e-01 -6.99273e-01 -6.85595e-01 -6.54553e-01 -7.16637e-01
6.96000e+04 1.74000e+02 -6.51755e-01 -5.95549e-01 -7.07960e-01 -6.84095e-01 -6.52593e-01 -7.15597e-01
6.97600e+04 1.74000e+02 -6.51755e-01 -5.95549e-01 -7.07960e-01 -6.82583e-01 -6.50590e-01 -7.14576e-01
6.99200e+04 1.74000e+02 -6.51755e-01 -5.95549e-01 -7.07960e-01 -6.81060e-01 -6.48549e-01 -7.13571e-01
7.00800e+04 1.75000e+02 -6.06794e-01 -5.57520e-01 -6.56067e-01 -6.79525e-01 -6.46474e-01 -7.12577e-01
7.02400e+04 1.75000e+02 -6.06794e-01 -5.57520e-01 -6.56067e-01 -6.77980e-01 -6.44370e-01 -7.11589e-01
7.04000e+04 1.76000e+02 -5.99801e-01 -5.03198e-01 -6.96405e-01 -6.76423e-01 -6.42243e-01 -7.10603e-01
7.05600e+04 1.76000e+02 -5.99801e-01 -5.03198e-01 -6.96405e-01 -6.74857e-01 -6.40100e-01 -7.09614e-01
7.07200e+04 1.76000e+02 -5.99801e-01 -5.03198e-01 -6.96405e-01 -6.73282e-01 -6.37947e-01 -7.08617e-01
7.08800e+04 1.77000e+02 -5.69391e-01 -5.26590e-01 -6.12193e-01 -6.71701e-01 -6.35794e-01 -7.07609e-01
7.10400e+04 1.77000e+02 -5.69391e-01 -5.26590e-01 -6.12193e-01 -6.70116e-01 -6.33647e-01 -7.06586e-01
7.12000e+04 1.78000e+02 -6.04304e-01 -5.45722e-01 -6.62886e-01 -6.68529e-01 -6.31513e-01 -7.05544e-01
7.13600e+04 1.78000e+02 -6.04304e-01 -5.45722e-01 -6.62886e-01 -6.66942e-01 -6.29402e-01 -7.04482e-01
7.15200e+04 1.78000e+02 -6.04304e-01 -5.45722e-01 -6.62886e-01 -6.65358e-01 -6.27320e-01 -7.03396e-01
7.16800e+04 1.79000e+02 -5.80351e-01 -4.97403e-01 -6.63298e-01 -6.63780e-01 -6.25276e-01 -7.02284e-01
7.18400e+04 1.79000e+02 -5.80351e-01 -4.97403e-01 -6.63298e-01 -6.62210e-01 -6.23275e-01 -7.01145e-01
7.20000e+04 1.80000e+02 -6.14331e-01 -5.89711e-01 -6.38950e-01 -6.60652e-01 -6.21327e-01 -6.99977e-01
7.21600e+04 1.80000e+02 -6.14331e-01 -5.89711e-01 -6.38950e-01 -6.59108e-01 -6.19436e-01 -6.98780e-01
7.23200e+04 1.80000e+02 -6.14331e-01 -5.89711e-01 -6.38950e-01 -6.57582e-01 -6.17610e-01 -6.97554e-01
7.24800e+04 1.81000e+02 -5.86786e-01 -5.32875e-01 -6.40698e-01 -6.56076e-01 -6.15853e-01 -6.96299e-01
7.26400e+04 1.81000e+02 -5.86786e-01 -5.32875e-01 -6.40698e-01 -6.54593e-01 -6.14171e-01 -6.95015e-01
7.28000e+04 1.82000e+02 -5.81048e-01 -5.21092e-01 -6.41004e-01 -6.53135e-01 -6.12567e-01 -6.93703e-01
7.29600e+04 1.82000e+02 -5.81048e-01 -5.21092e-01 -6.41004e-01 -6.51705e-01 -6.11044e-01 -6.92365e-01
7.31200e+04 1.82000e+02 -5.81048e-01 -5.21092e-01 -6.41004e-01 -6.50304e-01 -6.09606e-01 -6.91002e-01
7.32800e+04 1.83000e+02 -5.89398e-01 -5.62510e-01 -6.16286e-01 -6.48933e-01 -6.08252e-01 -6.89615e-01
7.34400e+04 1.83000e+02 -5.89398e-01 -5.62510e-01 -6.16286e-01 -6.47595e-01 -6.06983e-01 -6.88207e-01
7.36000e+04 1.84000e+02 -5.49741e-01 -4.88711e-01 -6.10772e-01 -6.46290e-01 -6.05799e-01 -6.86780e-01
7.37600e+04 1.84000e+02 -5.49741e-01 -4.88711e-01 -6.10772e-01 -6.45017e-01 -6.04698e-01 -6.85337e-01
7.39200e+04 1.84000e+02 -5.49741e-01 -4.88711e-01 -6.10772e-01 -6.43778e-01 -6.03677e-01 -6.83879e-01
7.40800e+04 1.85000e+02 -6.07070e-01 -5.51913e-01 -6.62227e-01 -6.42572e-01 -6.02733e-01 -6.82410e-01
7.42400e+04 1.85000e+02 -6.07070e-01 -5.51913e-01 -6.62227e-01 -6.41397e-01 -6.01861e-01 -6.80933e-01
7.44000e+04 1.86000e+02 -5.54312e-01 -4.63319e-01 -6.45306e-01 -6.40254e-01 -6.01056e-01 -6.79452e-01
7.45600e+04 1.86000e+02 -5.54312e-01 -4.63319e-01 -6.45306e-01 -6.39141e-01 -6.00313e-01 -6.77968e-01
7.47200e+04 1.86000e+02 -5.54312e-01 -4.63319e-01 -6.45306e-01 -6.38055e-01 -5.99624e-01 -6.76486e-01
7.48800e+04 1.87000e+02 -5.84275e-01 -5.30972e-01 -6.37578e-01 -6.36995e-01 -5.98983e-01 -6.75007e-01
7.50400e+04 1.87000e+02 -5.84275e-01 -5.30972e-01 -6.37578e-01 -6.35960e-01 -5.98384e-01 -6.73537e-01
7.52000e+04 1.88000e+02 -5.82760e-01 -5.17116e-01 -6.48404e-01 -6.34947e-01 -5.97817e-01 -6.72077e-01
7.53600e+04 1.88000e+02 -5.82760e-01 -5.17116e-01 -6.48404e-01 -6.33954e-01 -5.97278e-01 -6.70630e-01
7.55200e+04 1.88000e+02 -5.82760e-01 -5.17116e-01 -6.48404e-01 -6.32979e-01 -5.96757e-01 -6.69200e-01
7.56800e+04 1.89000e+02 -5.92098e-01 -5.23498e-01 -6.60698e-01 -6.32018e-01 -5.96248e-01 -6.67788e-01
7.58400e+04 1.89000e+02 -5.92098e-01 -5.23498e-01 -6.60698e-01 -6.31071e-01 -5.95745e-01 -6.66397e-01
7.60000e+04 1.90000e+02 -6.68915e-01 -5.64443e-01 -7.73387e-01 -6.30134e-01 -5.95239e-01 -6.65029e-01
7.61600e+04 1.90000e+02 -6.68915e-01 -5.64443e-01 -7.73387e-01 -6.29206e-01 -5.94726e-01 -6.63686e-01
7.63200e+04 1.90000e+02 -6.68915e-01 -5.64443e-01 -7.73387e-01 -6.28284e-01 -5.94200e-01 -6.62368e-01
7.64800e+04 1.91000e+02 -5.93381e-01 -4.75201e-01 -7.11562e-01 -6.27365e-01 -5.93655e-01 -6.61076e-01
7.66400e+04 1.91000e+02 -5.93381e-01 -4.75201e-01 -7.11562e-01 -6.26450e-01 -5.93087e-01 -6.59812e-01
7.68000e+04 1.92000e+02 -6.23048e-01 -5.37316e-01 -7.08781e-01 -6.25534e-01 -5.92493e-01 -6.58576e-01
7.69600e+04 1.92000e+02 -6.23048e-01 -5.37316e-01 -7.08781e-01 -6.24617e-01 -5.91869e-01 -6.57366e-01
7.71200e+04 1.92000e+02 -6.23048e-01 -5.37316e-01 -7.08781e-01 -6.23698e-01 -5.91215e-01 -6.56181e-01
7.72800e+04 1.93000e+02 -5.68551e-01 -5.17904e-01 -6.19198e-01 -6.22775e-01 -5.90528e-01 -6.55021e-01
7.74400e+04 1.93000e+02 -5.68551e-01 -5.17904e-01 -6.19198e-01 -6.21846e-01 -5.89808e-01 -6.53884e-01
7.76000e+04 1.94000e+02 -5.60296e-01 -5.21572e-01 -5.99021e-01 -6.20913e-01 -5.89058e-01 -6.52768e-01
7.77600e+04 1.94000e+02 -5.60296e-01 -5.21572e-01 -5.99021e-01 -6.19973e-01 -5.88277e-01 -6.51669e-01
7.79200e+04 1.94000e+02 -5.60296e-01 -5.21572e-01 -5.99021e-01 -6.19028e-01 -5.87468e-01 -6.50587e-01
7.80800e+04 1.95000e+02 -5.73331e-01 -5.13325e-01 -6.33338e-01 -6.18076e-01 -5.86635e-01 -6.49517e-01
7.82400e+04 1.95000e+02 -5.73331e-01 -5.13325e-01 -6.33338e-01 -6.17121e-01 -5.85782e-01 -6.48460e-01
7.84000e+04 1.96000e+02 -5.50937e-01 -5.33140e-01 -5.68734e-01 -6.16161e-01 -5.84912e-01 -6.47411e-01
7.85600e+04 1.96000e+02 -5.50937e-01 -5.33140e-01 -5.68734e-01 -6.15200e-01 -5.84030e-01 -6.46369e-01
7.87200e+04 1.96000e+02 -5.50937e-01 -5.33140e-01 -5.68734e-01 -6.14238e-01 -5.83141e-01 -6.45335e-01
7.88800e+04 1.97000e+02 -5.64045e-01 -5.31917e-01 -5.96172e-01 -6.13278e-01 -5.82250e-01 -6.44307e-01
7.90400e+04 1.97000e+02 -5.64045e-01 -5.31917e-01 -5.96172e-01 -6.12323e-01 -5.81360e-01 -6.43286e-01
7.92000e+04 1.98000e+02 -5.67210e-01 -5.23592e-01 -6.10827e-01 -6.11376e-01 -5.80478e-01 -6.42273e-01
7.93600e+04 1.98000e+02 -5.67210e-01 -5.23592e-01 -6.10827e-01 -6.10438e-01 -5.79608e-01 -6.41269e-01
7.95200e+04 1.98000e+02 -5.67210e-01 -5.23592e-01 -6.10827e-01 -6.09514e-01 -5.78752e-01 -6.40277e-01
7.96800e+04 1.99000e+02 -5.42409e-01 -5.16803e-01 -5.68015e-01 -6.08607e-01 -5.77915e-01 -6.39298e-01
7.98400e+04 1.99000e+02 -5.42409e-01 -5.16803e-01 -5.68015e-01 -6.07718e-01 -5.77100e-01 -6.38336e-01
8.00000e+04 2.00000e+02 -5.75686e-01 -5.16007e-01 -6.35365e-01 -6.06851e-01 -5.76308e-01 -6.37394e-01
8.01600e+04 2.00000e+02 -5.75686e-01 -5.16007e-01 -6.35365e-01 -6.06009e-01 -5.75543e-01 -6.36476e-01
8.03200e+04 2.00000e+02 -5.75686e-01 -5.16007e-01 -6.35365e-01 -6.05193e-01 -5.74804e-01 -6.35583e-01
8.04800e+04 2.01000e+02 -5.73004e-01 -5.25383e-01 -6.20624e-01 -6.04405e-01 -5.74092e-01 -6.34718e-01
8.06400e+04 2.01000e+02 -5.73004e-01 -5.25383e-01 -6.20624e-01 -6.03647e-01 -5.73408e-01 -6.33885e-01
8.08000e+04 2.02000e+02 -5.50476e-01 -5.11958e-01 -5.88995e-01 -6.02917e-01 -5.72749e-01 -6.33086e-01
8.09600e+04 2.02000e+02 -5.50476e-01 -5.11958e-01 -5.88995e-01 -6.02219e-01 -5.72115e-01 -6.32323e-01
8.11200e+04 2.02000e+02 -5.50476e-01 -5.11958e-01 -5.88995e-01 -6.01550e-01 -5.71504e-01 -6.31596e-01
8.12800e+04 2.03000e+02 -5.79507e-01 -4.72251e-01 -6.86763e-01 -6.00909e-01 -5.70912e-01 -6.30906e-01
8.14400e+04 2.03000e+02 -5.79507e-01 -4.72251e-01 -6.86763e-01 -6.00297e-01 -5.70339e-01 -6.30255e-01
8.16000e+04 2.04000e+02 -5.47623e-01 -5.06242e-01 -5.89004e-01 -5.99710e-01 -5.69780e-01 -6.29640e-01
8.17600e+04 2.04000e+02 -5.47623e-01 -5.06242e-01 -5.89004e-01 -5.99147e-01 -5.69233e-01 -6.29062e-01
8.19200e+04 2.04000e+02 -5.47623e-01 -5.06242e-01 -5.89004e-01 -5.98605e-01 -5.68693e-01 -6.28518e-01
8.20800e+04 2.05000e+02 -5.55278e-01 -4.79598e-01 -6.30958e-01 -5.98082e-01 -5.68158e-01 -6.28006e-01
8.22400e+04 2.05000e+02 -5.55278e-01 -4.79598e-01 -6.30958e-01 -5.97574e-01 -5.67625e-01 -6.27523e-01
8.24000e+04 2.06000e+02 -5.49553e-01 -5.12547e-01 -5.86560e-01 -5.97078e-01 -5.67091e-01 -6.27066e-01
8.25600e+04 2.06000e+02 -5.49553e-01 -5.12547e-01 -5.86560e-01 -5.96592e-01 -5.66552e-01 -6.26632e-01
8.27200e+04 2.06000e+02 -5.49553e-01 -5.12547e-01 -5.86560e-01 -5.96112e-01 -5.66008e-01 -6.26215e-01
8.28800e+04 2.07000e+02 -5.35858e-01 -4.78623e-01 -5.93094e-01 -5.95634e-01 -5.65455e-01 -6.25813e-01
8.30400e+04 2.07000e+02 -5.35858e-01 -4.78623e-01 -5.93094e-01 -5.95156e-01 -5.64893e-01 -6.25419e-01
8.32000e+04 2.08000e+02 -5.19014e-01 -4.43248e-01 -5.94780e-01 -5.94676e-01 -5.64320e-01 -6.25032e-01
8.33600e+04 2.08000e+02 -5.19014e-01 -4.43248e-01 -5.94780e-01 -5.94190e-01 -5.63735e-01 -6.24644e-01
8.35200e+04 2.08000e+02 -5.19014e-01 -4.43248e-01 -5.94780e-01 -5.93696e-01 -5.63139e-01 -6.24252e-01
8.36800e+04 2.09000e+02 -5.43781e-01 -4.95412e-01 -5.92150e-01 -5.93193e-01 -5.62533e-01 -6.23852e-01
8.38400e+04 2.09000e+02 -5.43781e-01 -4.95412e-01 -5.92150e-01 -5.92678e-01 -5.61916e-01 -6.23441e-01
8.40000e+04 2.10000e+02 -5.61989e-01 -5.19022e-01 -6.04956e-01 -5.92151e-01 -5.61289e-01 -6.23012e-01
8.41600e+04 2.10000e+02 -5.61989e-01 -5.19022e-01 -6.04956e-01 -5.91609e-01 -5.60655e-01 -6.22564e-01
8.43200e+04 2.10000e+02 -5.61989e-01 -5.19022e-01 -6.04956e-01 -5.91053e-01 -5.60014e-01 -6.22092e-01
8.44800e+04 2.11000e+02 -4.90480e-01 -4.50378e-01 -5.30582e-01 -5.90481e-01 -5.59367e-01 -6.21595e-01
8.46400e+04 2.11000e+02 -4.90480e-01 -4.50378e-01 -5.30582e-01 -5.89894e-01 -5.58717e-01 -6.21070e-01
8.48000e+04 2.12000e+02 -5.20961e-01 -4.60487e-01 -5.81435e-01 -5.89291e-01 -5.58067e-01 -6.20514e-01
8.49600e+04 2.12000e+02 -5.20961e-01 -4.60487e-01 -5.81435e-01 -5.88671e-01 -5.57416e-01 -6.19926e-01
8.51200e+04 2.12000e+02 -5.20961e-01 -4.60487e-01 -5.81435e-01 -5.88036e-01 -5.56767e-01 -6.19305e-01
8.52800e+04 2.13000e+02 -5.62564e-01 -5.09356e-01 -6.15772e-01 -5.87385e-01 -5.56122e-01 -6.18648e-01
8.54400e+04 2.13000e+02 -5.62564e-01 -5.09356e-01 -6.15772e-01 -5.86719e-01 -5.55481e-01 -6.17956e-01
8.56000e+04 2.14000e+02 -5.52987e-01 -4.98304e-01 -6.07669e-01 -5.86037e-01 -5.54846e-01 -6.17229e-01
8.57600e+04 2.14000e+02 -5.52987e-01 -4.98304e-01 -6.07669e-01 -5.85341e-01 -5.54217e-01 -6.16465e-01
8.59200e+04 2.14000e+02 -5.52987e-01 -4.98304e-01 -6.07669e-01 -5.84631e-01 -5.53595e-01 -6.15667e-01
8.60800e+04 2.15000e+02 -6.02478e-01 -5.19129e-01 -6.85827e-01 -5.83906e-01 -5.52978e-01 -6.14834e-01
8.62400e+04 2.15000e+02 -6.02478e-01 -5.19129e-01 -6.85827e-01 -5.83167e-01 -5.52368e-01 -6.13967e-01
8.64000e+04 2.16000e+02 -4.76880e-01 -4.25033e-01 -5.28726e-01 -5.82415e-01 -5.51762e-01 -6.13068e-01
8.65600e+04 2.16000e+02 -4.76880e-01 -4.25033e-01 -5.28726e-01 -5.81649e-01 -5.51160e-01 -6.12138e-01
8.67200e+04 2.16000e+02 -4.76880e-01 -4.25033e-01 -5.28726e-01 -5.80870e-01 -5.50561e-01 -6.11180e-01
8.68800e+04 2.17000e+02 -5.32192e-01 -4.55300e-01 -6.09083e-01 -5.80078e-01 -5.49961e-01 -6.10194e-01
8.70400e+04 2.17000e+02 -5.32192e-01 -4.55300e-01 -6.09083e-01 -5.79272e-01 -5.49359e-01 -6.09184e-01
8.72000e+04 2.18000e+02 -5.75918e-01 -5.37662e-01 -6.14174e-01 -5.78453e-01 -5.48754e-01 -6.08152e-01
8.73600e+04 2.18000e+02 -5.75918e-01 -5.37662e-01 -6.14174e-01 -5.77621e-01 -5.48142e-01 -6.07100e-01
8.75200e+04 2.18000e+02 -5.75918e-01 -5.37662e-01 -6.14174e-01 -5.76776e-01 -5.47522e-01 -6.06030e-01
8.76800e+04 2.19000e+02 -5.62153e-01 -4.86029e-01 -6.38277e-01 -5.75919e-01 -5.46892e-01 -6.04946e-01
8.78400e+04 2.19000e+02 -5.62153e-01 -4.86029e-01 -6.38277e-01 -5.75050e-01 -5.46251e-01 -6.03850e-01
8.80000e+04 2.20000e+02 -5.64869e-01 -5.36078e-01 -5.93660e-01 -5.74170e-01 -5.45596e-01 -6.02743e-01
8.81600e+04 2.20000e+02 -5.64869e-01 -5.36078e-01 -5.93660e-01 -5.73278e-01 -5.44927e-01 -6.01629e-01
8.83200e+04 2.20000e+02 -5.64869e-01 -5.36078e-01 -5.93660e-01 -5.72378e-01 -5.44244e-01 -6.00511e-01
8.84800e+04 2.21000e+02 -5.17266e-01 -4.83552e-01 -5.50980e-01 -5.71468e-01 -5.43546e-01 -5.99391e-01
8.86400e+04 2.21000e+02 -5.17266e-01 -4.83552e-01 -5.50980e-01 -5.70551e-01 -5.42833e-01 -5.98270e-01
8.88000e+04 2.22000e+02 -5.20981e-01 -4.69714e-01 -5.72247e-01 -5.69630e-01 -5.42107e-01 -5.97152e-01
8.89600e+04 2.22000e+02 -5.20981e-01 -4.69714e-01 -5.72247e-01 -5.68704e-01 -5.41369e-01 -5.96038e-01
8.91200e+04 2.22000e+02 -5.20981e-01 -4.69714e-01 -5.72247e-01 -5.67776e-01 -5.40619e-01 -5.94932e-01
8.92800e+04 2.23000e+02 -5.46149e-01 -4.70669e-01 -6.21630e-01 -5.66847e-01 -5.39861e-01 -5.93834e-01
8.94400e+04 2.23000e+02 -5.46149e-01 -4.70669e-01 -6.21630e-01 -5.65921e-01 -5.39094e-01 -5.92748e-01
8.96000e+04 2.24000e+02 -5.32600e-01 -4.46937e-01 -6.18262e-01 -5.64999e-01 -5.38322e-01 -5.91676e-01
8.97600e+04 2.24000e+02 -5.32600e-01 -4.46937e-01 -6.18262e-01 -5.64083e-01 -5.37546e-01 -5.90621e-01
8.99200e+04 2.24000e+02 -5.32600e-01 -4.46937e-01 -6.18262e-01 -5.63176e-01 -5.36767e-01 -5.89584e-01
9.00800e+04 2.25000e+02 -5.09031e-01 -4.32988e-01 -5.85074e-01 -5.62279e-01 -5.35990e-01 -5.88568e-01
9.02400e+04 2.25000e+02 -5.09031e-01 -4.32988e-01 -5.85074e-01 -5.61396e-01 -5.35216e-01 -5.87577e-01
9.04000e+04 2.26000e+02 -5.31674e-01 -4.44562e-01 -6.18786e-01 -5.60529e-01 -5.34446e-01 -5.86611e-01
9.05600e+04 2.26000e+02 -5.31674e-01 -4.44562e-01 -6.18786e-01 -5.59678e-01 -5.33682e-01 -5.85675e-01
9.07200e+04 2.26000e+02 -5.31674e-01 -4.44562e-01 -6.18786e-01 -5.58848e-01 -5.32926e-01 -5.84769e-01
9.08800e+04 2.27000e+02 -4.85124e-01 -4.52027e-01 -5.18220e-01 -5.58039e-01 -5.32180e-01 -5.83897e-01
9.10400e+04 2.27000e+02 -4.85124e-01 -4.52027e-01 -5.18220e-01 -5.57253e-01 -5.31445e-01 -5.83061e-01
9.12000e+04 2.28000e+02 -5.57256e-01 -4.98210e-01 -6.16303e-01 -5.56492e-01 -5.30721e-01 -5.82262e-01
9.13600e+04 2.28000e+02 -5.57256e-01 -4.98210e-01 -6.16303e-01 -5.55757e-01 -5.30010e-01 -5.81503e-01
9.15200e+04 2.28000e+02 -5.57256e-01 -4.98210e-01 -6.16303e-01 -5.55048e-01 -5.29313e-01 -5.80783e-01
9.16800e+04 2.29000e+02 -5.00506e-01 -4.42802e-01 -5.58210e-01 -5.54367e-01 -5.28629e-01 -5.80106e-01
9.18400e+04 2.29000e+02 -5.00506e-01 -4.42802e-01 -5.58210e-01 -5.53714e-01 -5.27958e-01 -5.79470e-01
9.20000e+04 2.30000e+02 -5.45678e-01 -4.82490e-01 -6.08867e-01 -5.53089e-01 -5.27300e-01 -5.78877e-01
9.21600e+04 2.30000e+02 -5.45678e-01 -4.82490e-01 -6.08867e-01 -5.52491e-01 -5.26655e-01 -5.78328e-01
9.23200e+04 2.30000e+02 -5.45678e-01 -4.82490e-01 -6.08867e-01 -5.51920e-01 -5.26021e-01 -5.77819e-01
9.24800e+04 2.31000e+02 -5.39139e-01 -4.79556e-01 -5.98722e-01 -5.51376e-01 -5.25399e-01 -5.77353e-01
9.26400e+04 2.31000e+02 -5.39139e-01 -4.79556e-01 -5.98722e-01 -5.50856e-01 -5.24784e-01 -5.76928e-01
9.28000e+04 2.32000e+02 -5.56971e-01 -5.17262e-01 -5.96680e-01 -5.50359e-01 -5.24178e-01 -5.76541e-01
9.29600e+04 2.32000e+02 -5.56971e-01 -5.17262e-01 -5.96680e-01 -5.49885e-01 -5.23577e-01 -5.76193e-01
9.31200e+04 2.32000e+02 -5.56971e-01 -5.17262e-01 -5.96680e-01 -5.49429e-01 -5.22979e-01 -5.75880e-01
9.32800e+04 2.33000e+02 -5.24497e-01 -4.31125e-01 -6.17869e-01 -5.48992e-01 -5.22384e-01 -5.75600e-01
9.34400e+04 2.33000e+02 -5.24497e-01 -4.31125e-01 -6.17869e-01 -5.48569e-01 -5.21788e-01 -5.75351e-01
9.36000e+04 2.34000e+02 -5.15633e-01 -4.63404e-01 -5.67863e-01 -5.48160e-01 -5.21191e-01 -5.75128e-01
9.37600e+04 2.34000e+02 -5.15633e-01 -4.63404e-01 -5.67863e-01 -5.47761e-01 -5.20591e-01 -5.74931e-01
9.39200e+04 2.34000e+02 -5.15633e-01 -4.63404e-01 -5.67863e-01 -5.47370e-01 -5.19985e-01 -5.74755e-01
9.40800e+04 2.35000e+02 -5.64941e-01 -4.89061e-01 -6.40820e-01 -5.46985e-01 -5.19374e-01 -5.74596e-01
9.42400e+04 2.35000e+02 -5.64941e-01 -4.89061e-01 -6.40820e-01 -5.46604e-01 -5.18755e-01 -5.74452e-01
9.44000e+04 2.36000e+02 -5.04911e-01 -4.54415e-01 -5.55407e-01 -5.46224e-01 -5.18128e-01 -5.74319e-01
9.45600e+04 2.36000e+02 -5.04911e-01 -4.54415e-01 -5.55407e-01 -5.45844e-01 -5.17493e-01 -5.74194e-01
9.47200e+04 2.36000e+02 -5.04911e-01 -4.54415e-01 -5.55407e-01 -5.45462e-01 -5.16849e-01 -5.74075e-01
9.48800e+04 2.37000e+02 -5.09371e-01 -4.45507e-01 -5.73236e-01 -5.45077e-01 -5.16197e-01 -5.73957e-01
9.50400e+04 2.37000e+02 -5.09371e-01 -4.45507e-01 -5.73236e-01 -5.44688e-01 -5.15536e-01 -5.73840e-01
9.52000e+04 2.38000e+02 -5.26436e-01 -4.81579e-01 -5.71293e-01 -5.44295e-01 -5.14867e-01 -5.73723e-01
9.53600e+04 2.38000e+02 -5.26436e-01 -4.81579e-01 -5.71293e-01 -5.43896e-01 -5.14191e-01 -5.73602e-01
9.55200e+04 2.38000e+02 -5.26436e-01 -4.81579e-01 -5.71293e-01 -5.43493e-01 -5.13508e-01 -5.73477e-01
9.56800e+04 2.39000e+02 -5.25416e-01 -4.46045e-01 -6.04787e-01 -5.43084e-01 -5.12822e-01 -5.73346e-01
9.58400e+04 2.39000e+02 -5.25416e-01 -4.46045e-01 -6.04787e-01 -5.42671e-01 -5.12132e-01 -5.73211e-01
9.60000e+04 2.40000e+02 -4.99192e-01 -4.58372e-01 -5.40012e-01 -5.42255e-01 -5.11440e-01 -5.73070e-01
9.61600e+04 2.40000e+02 -4.99192e-01 -4.58372e-01 -5.40012e-01 -5.41837e-01 -5.10750e-01 -5.72924e-01
9.63200e+04 2.40000e+02 -4.99192e-01 -4.58372e-01 -5.40012e-01 -5.41416e-01 -5.10062e-01 -5.72771e-01
9.64800e+04 2.41000e+02 -4.95474e-01 -4.18381e-01 -5.72568e-01 -5.40996e-01 -5.09379e-01 -5.72613e-01
9.66400e+04 2.41000e+02 -4.95474e-01 -4.18381e-01 -5.72568e-01 -5.40577e-01 -5.08703e-01 -5.72450e-01
9.68000e+04 2.42000e+02 -4.95200e-01 -4.37466e-01 -5.52934e-01 -5.40160e-01 -5.08037e-01 -5.72282e-01
9.69600e+04 2.42000e+02 -4.95200e-01 -4.37466e-01 -5.52934e-01 -5.39746e-01 -5.07384e-01 -5.72109e-01
9.71200e+04 2.42000e+02 -4.95200e-01 -4.37466e-01 -5.52934e-01 -5.39338e-01 -5.06744e-01 -5.71932e-01
9.72800e+04 2.43000e+02 -4.85750e-01 -4.24658e-01 -5.46842e-01 -5.38935e-01 -5.06120e-01 -5.71751e-01
9.74400e+04 2.43000e+02 -4.85750e-01 -4.24658e-01 -5.46842e-01 -5.38540e-01 -5.05514e-01 -5.71566e-01
9.76000e+04 2.44000e+02 -5.12508e-01 -4.72551e-01 -5.52465e-01 -5.38153e-01 -5.04927e-01 -5.71378e-01
9.77600e+04 2.44000e+02 -5.12508e-01 -4.72551e-01 -5.52465e-01 -5.37773e-01 -5.04360e-01 -5.71186e-01
9.79200e+04 2.44000e+02 -5.12508e-01 -4.72551e-01 -5.52465e-01 -5.37403e-01 -5.03814e-01 -5.70992e-01
9.80800e+04 2.45000e+02 -5.17635e-01 -4.65618e-01 -5.69652e-01 -5.37041e-01 -5.03289e-01 -5.70794e-01
9.82400e+04 2.45000e+02 -5.17635e-01 -4.65618e-01 -5.69652e-01 -5.36689e-01 -5.02784e-01 -5.70594e-01
9.84000e+04 2.46000e+02 -4.61066e-01 -4.18466e-01 -5.03667e-01 -5.36345e-01 -5.02299e-01 -5.70391e-01
9.85600e+04 2.46000e+02 -4.61066e-01 -4.18466e-01 -5.03667e-01 -5.36009e-01 -5.01833e-01 -5.70186e-01
9.87200e+04 2.46000e+02 -4.61066e-01 -4.18466e-01 -5.03667e-01 -5.35680e-01 -5.01383e-01 -5.69977e-01
9.88800e+04 2.47000e+02 -5.34478e-01 -4.99249e-01 -5.69707e-01 -5.35357e-01 -5.00949e-01 -5.69765e-01
9.90400e+04 2.47000e+02 -5.34478e-01 -4.99249e-01 -5.69707e-01 -5.35040e-01 -5.00530e-01 -5.69550e-01
9.92000e+04 2.48000e+02 -4.95249e-01 -4.20907e-01 -5.69590e-01 -5.34725e-01 -5.00122e-01 -5.69329e-01
9.93600e+04 2.48000e+02 -4.95249e-01 -4.20907e-01 -5.69590e-01 -5.34413e-01 -4.99722e-01 -5.69103e-01
9.95200e+04 2.48000e+02 -4.95249e-01 -4.20907e-01 -5.69590e-01 -5.34100e-01 -4.99331e-01 -5.68870e-01
9.96800e+04 2.49000e+02 -5.07552e-01 -4.44580e-01 -5.70525e-01 -5.33786e-01 -4.98943e-01 -5.68629e-01
9.98400e+04 2.49000e+02 -5.07552e-01 -4.44580e-01 -5.70525e-01 -5.33468e-01 -4.98557e-01 -5.68378e-01
1.00000e+05 2.50000e+02 -4.85399e-01 -4.56995e-01 -5.13803e-01 -5.33143e-01 -4.98172e-01 -5.68115e-01
1.00160e+05 2.50000e+02 -4.85399e-01 -4.56995e-01 -5.13803e-01 -5.32811e-01 -4.97783e-01 -5.67840e-01
1.00320e+05 2.50000e+02 -4.85399e-01 -4.56995e-01 -5.13803e-01 -5.32470e-01 -4.97389e-01 -5.67550e-01
1.00480e+05 2.51000e+02 -4.52731e-01 -4.24998e-01 -4.80463e-01 -5.32116e-01 -4.96989e-01 -5.67243e-01
1.00640e+05 2.51000e+02 -4.52731e-01 -4.24998e-01 -4.80463e-01 -5.31749e-01 -4.96579e-01 -5.66919e-01
1.00800e+05 2.52000e+02 -4.87490e-01 -4.56067e-01 -5.18913e-01 -5.31368e-01 -4.96159e-01 -5.66577e-01
1.00960e+05 2.52000e+02 -4.87490e-01 -4.56067e-01 -5.18913e-01 -5.30969e-01 -4.95726e-01 -5.66213e-01
1.01120e+05 2.52000e+02 -4.87490e-01 -4.56067e-01 -5.18913e-01 -5.30553e-01 -4.95278e-01 -5.65829e-01
1.01280e+05 2.53000e+02 -4.83785e-01 -4.09016e-01 -5.58555e-01 -5.30119e-01 -4.94816e-01 -5.65422e-01
1.01440e+05 2.53000e+02 -4.83785e-01 -4.09016e-01 -5.58555e-01 -5.29666e-01 -4.94337e-01 -5.64995e-01
1.01600e+05 2.54000e+02 -5.39657e-01 -4.67125e-01 -6.12188e-01 -5.29193e-01 -4.93842e-01 -5.64545e-01
1.01760e+05 2.54000e+02 -5.39657e-01 -4.67125e-01 -6.12188e-01 -5.28701e-01 -4.93329e-01 -5.64073e-01
1.01920e+05 2.54000e+02 -5.39657e-01 -4.67125e-01 -6.12188e-01 -5.28188e-01 -4.92798e-01 -5.63579e-01
1.02080e+05 2.55000e+02 -5.08255e-01 -4.67651e-01 -5.48858e-01 -5.27657e-01 -4.92250e-01 -5.63064e-01
1.02240e+05 2.55000e+02 -5.08255e-01 -4.67651e-01 -5.48858e-01 -5.27106e-01 -4.91685e-01 -5.62528e-01
1.02400e+05 2.56000e+02 -4.77092e-01 -4.17725e-01 -5.36460e-01 -5.26537e-01 -4.91102e-01 -5.61972e-01
1.02560e+05 2.56000e+02 -4.77092e-01 -4.17725e-01 -5.36460e-01 -5.25950e-01 -4.90504e-01 -5.61396e-01
1.02720e+05 2.56000e+02 -4.77092e-01 -4.17725e-01 -5.36460e-01 -5.25346e-01 -4.89891e-01 -5.60801e-01
1.02880e+05 2.57000e+02 -4.60783e-01 -4.41696e-01 -4.79870e-01 -5.24726e-01 -4.89266e-01 -5.60187e-01
1.03040e+05 2.57000e+02 -4.60783e-01 -4.41696e-01 -4.79870e-01 -5.24091e-01 -4.88627e-01 -5.59556e-01
1.03200e+05 2.58000e+02 -4.86359e-01 -4.50754e-01 -5.21965e-01 -5.23441e-01 -4.87977e-01 -5.58906e-01
1.03360e+05 2.58000e+02 -4.86359e-01 -4.50754e-01 -5.21965e-01 -5.22779e-01 -4.87318e-01 -5.58239e-01
1.03520e+05 2.58000e+02 -4.86359e-01 -4.50754e-01 -5.21965e-01 -5.22103e-01 -4.86652e-01 -5.57555e-01
1.03680e+05 2.59000e+02 -4.68922e-01 -4.11043e-01 -5.26800e-01 -5.21417e-01 -4.85979e-01 -5.56854e-01
1.03840e+05 2.59000e+02 -4.68922e-01 -4.11043e-01 -5.26800e-01 -5.20720e-01 -4.85301e-01 -5.56138e-01
1.04000e+05 2.60000e+02 -5.26280e-01 -4.79204e-01 -5.73356e-01 -5.20013e-01 -4.84621e-01 -5.55406e-01
1.04160e+05 2.60000e+02 -5.26280e-01 -4.79204e-01 -5.73356e-01 -5.19299e-01 -4.83939e-01 -5.54659e-01
1.04320e+05 2.60000e+02 -5.26280e-01 -4.79204e-01 -5.73356e-01 -5.18578e-01 -4.83257e-01 -5.53898e-01
1.04480e+05 2.61000e+02 -5.03205e-01 -4.15724e-01 -5.90686e-01 -5.17851e-01 -4.82577e-01 -5.53125e-01
1.04640e+05 2.61000e+02 -5.03205e-01 -4.15724e-01 -5.90686e-01 -5.17120e-01 -4.81900e-01 -5.52341e-01
1.04800e+05 2.62000e+02 -4.97007e-01 -4.55310e-01 -5.38704e-01 -5.16387e-01 -4.81226e-01 -5.51547e-01
1.04960e+05 2.62000e+02 -4.97007e-01 -4.55310e-01 -5.38704e-01 -5.15651e-01 -4.80558e-01 -5.50745e-01
1.05120e+05 2.62000e+02 -4.97007e-01 -4.55310e-01 -5.38704e-01 -5.14916e-01 -4.79896e-01 -5.49936e-01
1.05280e+05 2.63000e+02 -4.55732e-01 -4.08009e-01 -5.03455e-01 -5.14181e-01 -4.79240e-01 -5.49122e-01
1.05440e+05 2.63000e+02 -4.55732e-01 -4.08009e-01 -5.03455e-01 -5.13449e-01 -4.78594e-01 -5.48305e-01
1.05600e+05 2.64000e+02 -4.55852e-01 -4.15194e-01 -4.96510e-01 -5.12721e-01 -4.77955e-01 -5.47487e-01
1.05760e+05 2.64000e+02 -4.55852e-01 -4.15194e-01 -4.96510e-01 -5.11997e-01 -4.77326e-01 -5.46668e-01
1.05920e+05 2.64000e+02 -4.55852e-01 -4.15194e-01 -4.96510e-01 -5.11278e-01 -4.76706e-01 -5.45851e-01
1.06080e+05 2.65000e+02 -4.90046e-01 -4.18081e-01 -5.62012e-01 -5.10566e-01 -4.76097e-01 -5.45036e-01
1.06240e+05 2.65000e+02 -4.90046e-01 -4.18081e-01 -5.62012e-01 -5.09862e-01 -4.75498e-01 -5.44226e-01
1.06400e+05 2.66000e+02 -5.03013e-01 -4.72460e-01 -5.33566e-01 -5.09166e-01 -4.74911e-01 -5.43421e-01
1.06560e+05 2.66000e+02 -5.03013e-01 -4.72460e-01 -5.33566e-01 -5.08479e-01 -4.74336e-01 -5.42621e-01
1.06720e+05 2.66000e+02 -5.03013e-01 -4.72460e-01 -5.33566e-01 -5.07801e-01 -4.73774e-01 -5.41829e-01
1.06880e+05 2.67000e+02 -4.71189e-01 -4.24442e-01 -5.17936e-01 -5.07134e-01 -4.73223e-01 -5.41045e-01
1.07040e+05 2.67000e+02 -4.71189e-01 -4.24442e-01 -5.17936e-01 -5.06478e-01 -4.72687e-01 -5.40270e-01
1.07200e+05 2.68000e+02 -4.57311e-01 -4.30688e-01 -4.83933e-01 -5.05834e-01 -4.72164e-01 -5.39504e-01
1.07360e+05 2.68000e+02 -4.57311e-01 -4.30688e-01 -4.83933e-01 -5.05202e-01 -4.71656e-01 -5.38748e-01
1.07520e+05 2.68000e+02 -4.57311e-01 -4.30688e-01 -4.83933e-01 -5.04583e-01 -4.71164e-01 -5.38003e-01
1.07680e+05 2.69000e+02 -4.63307e-01 -4.29125e-01 -4.97489e-01 -5.03977e-01 -4.70685e-01 -5.37268e-01
1.07840e+05 2.69000e+02 -4.63307e-01 -4.29125e-01 -4.97489e-01 -5.03384e-01 -4.70222e-01 -5.36545e-01
1.08000e+05 2.70000e+02 -4.64036e-01 -4.28019e-01 -5.00054e-01 -5.02804e-01 -4.69774e-01 -5.35834e-01
1.08160e+05 2.70000e+02 -4.64036e-01 -4.28019e-01 -5.00054e-01 -5.02238e-01 -4.69341e-01 -5.35135e-01
1.08320e+05 2.70000e+02 -4.64036e-01 -4.28019e-01 -5.00054e-01 -5.01685e-01 -4.68922e-01 -5.34448e-01
1.08480e+05 2.71000e+02 -4.53442e-01 -4.14905e-01 -4.91979e-01 -5.01145e-01 -4.68518e-01 -5.33772e-01
1.08640e+05 2.71000e+02 -4.53442e-01 -4.14905e-01 -4.91979e-01 -5.00618e-01 -4.68127e-01 -5.33110e-01
1.08800e+05 2.72000e+02 -4.74069e-01 -4.46131e-01 -5.02008e-01 -5.00104e-01 -4.67749e-01 -5.32459e-01
1.08960e+05 2.72000e+02 -4.74069e-01 -4.46131e-01 -5.02008e-01 -4.99601e-01 -4.67381e-01 -5.31821e-01
1.09120e+05 2.72000e+02 -4.74069e-01 -4.46131e-01 -5.02008e-01 -4.99110e-01 -4.67024e-01 -5.31196e-01
1.09280e+05 2.73000e+02 -4.98716e-01 -4.63679e-01 -5.33753e-01 -4.98630e-01 -4.66676e-01 -5.30584e-01
1.09440e+05 2.73000e+02 -4.98716e-01 -4.63679e-01 -5.33753e-01 -4.98159e-01 -4.66334e-01 -5.29983e-01
1.09600e+05 2.74000e+02 -5.11961e-01 -4.59326e-01 -5.64596e-01 -4.97697e-01 -4.65998e-01 -5.29395e-01
1.09760e+05 2.74000e+02 -5.11961e-01 -4.59326e-01 -5.64596e-01 -4.97243e-01 -4.65666e-01 -5.28819e-01
1.09920e+05 2.74000e+02 -5.11961e-01 -4.59326e-01 -5.64596e-01 -4.96795e-01 -4.65336e-01 -5.28255e-01
1.10080e+05 2.75000e+02 -4.74939e-01 -4.37210e-01 -5.12668e-01 -4.96354e-01 -4.65007e-01 -5.27701e-01
1.10240e+05 2.75000e+02 -4.74939e-01 -4.37210e-01 -5.12668e-01 -4.95917e-01 -4.64678e-01 -5.27156e-01
1.10400e+05 2.76000e+02 -4.83555e-01 -3.53881e-01 -6.13229e-01 -4.95484e-01 -4.64347e-01 -5.26620e-01
1.10560e+05 2.76000e+02 -4.83555e-01 -3.53881e-01 -6.13229e-01 -4.95052e-01 -4.64013e-01 -5.26091e-01
1.10720e+05 2.76000e+02 -4.83555e-01 -3.53881e-01 -6.13229e-01 -4.94622e-01 -4.63676e-01 -5.25568e-01
1.10880e+05 2.77000e+02 -5.05793e-01 -4.52746e-01 -5.58841e-01 -4.94192e-01 -4.63334e-01 -5.25049e-01
1.11040e+05 2.77000e+02 -5.05793e-01 -4.52746e-01 -5.58841e-01 -4.93760e-01 -4.62989e-01 -5.24531e-01
1.11200e+05 2.78000e+02 -4.60906e-01 -4.18977e-01 -5.02835e-01 -4.93325e-01 -4.62639e-01 -5.24012e-01
1.11360e+05 2.78000e+02 -4.60906e-01 -4.18977e-01 -5.02835e-01 -4.92888e-01 -4.62284e-01 -5.23491e-01
1.11520e+05 2.78000e+02 -4.60906e-01 -4.18977e-01 -5.02835e-01 -4.92446e-01 -4.61926e-01 -5.22965e-01
1.11680e+05 2.79000e+02 -4.66918e-01 -4.11348e-01 -5.22487e-01 -4.91999e-01 -4.61566e-01 -5.22432e-01
1.11840e+05 2.79000e+02 -4.66918e-01 -4.11348e-01 -5.22487e-01 -4.91548e-01 -4.61205e-01 -5.21891e-01
1.12000e+05 2.80000e+02 -4.73362e-01 -4.24817e-01 -5.21907e-01 -4.91091e-01 -4.60843e-01 -5.21339e-01
1.12160e+05 2.80000e+02 -4.73362e-01 -4.24817e-01 -5.21907e-01 -4.90630e-01 -4.60483e-01 -5.20777e-01
1.12320e+05 2.80000e+02 -4.73362e-01 -4.24817e-01 -5.21907e-01 -4.90164e-01 -4.60127e-01 -5.20202e-01
1.12480e+05 2.81000e+02 -4.72604e-01 -4.04018e-01 -5.41190e-01 -4.89695e-01 -4.59774e-01 -5.19616e-01
1.12640e+05 2.81000e+02 -4.72604e-01 -4.04018e-01 -5.41190e-01 -4.89224e-01 -4.59429e-01 -5.19019e-01
1.12800e+05 2.82000e+02 -4.56438e-01 -4.14795e-01 -4.98082e-01 -4.88751e-01 -4.59092e-01 -5.18411e-01
1.12960e+05 2.82000e+02 -4.56438e-01 -4.14795e-01 -4.98082e-01 -4.88279e-01 -4.58764e-01 -5.17794e-01
1.13120e+05 2.82000e+02 -4.56438e-01 -4.14795e-01 -4.98082e-01 -4.87809e-01 -4.58447e-01 -5.17170e-01
1.13280e+05 2.83000e+02 -4.78985e-01 -4.13609e-01 -5.44362e-01 -4.87343e-01 -4.58143e-01 -5.16542e-01
1.13440e+05 2.83000e+02 -4.78985e-01 -4.13609e-01 -5.44362e-01 -4.86882e-01 -4.57850e-01 -5.15913e-01
1.13600e+05 2.84000e+02 -4.71493e-01 -4.17043e-01 -5.25942e-01 -4.86428e-01 -4.57571e-01 -5.15285e-01
1.13760e+05 2.84000e+02 -4.71493e-01 -4.17043e-01 -5.25942e-01 -4.85984e-01 -4.57306e-01 -5.14662e-01
1.13920e+05 2.84000e+02 -4.71493e-01 -4.17043e-01 -5.25942e-01 -4.85551e-01 -4.57054e-01 -5.14047e-01
1.14080e+05 2.85000e+02 -4.58141e-01 -4.24269e-01 -4.92014e-01 -4.85130e-01 -4.56816e-01 -5.13444e-01
1.14240e+05 2.85000e+02 -4.58141e-01 -4.24269e-01 -4.92014e-01 -4.84724e-01 -4.56591e-01 -5.12857e-01
1.14400e+05 2.86000e+02 -4.31837e-01 -3.63426e-01 -5.00248e-01 -4.84333e-01 -4.56378e-01 -5.12288e-01
1.14560e+05 2.86000e+02 -4.31837e-01 -3.63426e-01 -5.00248e-01 -4.83958e-01 -4.56176e-01 -5.11741e-01
1.14720e+05 2.86000e+02 -4.31837e-01 -3.63426e-01 -5.00248e-01 -4.83601e-01 -4.55984e-01 -5.11218e-01
1.14880e+05 2.87000e+02 -4.74190e-01 -4.60798e-01 -4.87581e-01 -4.83261e-01 -4.55800e-01 -5.10722e-01
1.15040e+05 2.87000e+02 -4.74190e-01 -4.60798e-01 -4.87581e-01 -4.82939e-01 -4.55624e-01 -5.10254e-01
1.15200e+05 2.88000e+02 -4.64343e-01 -4.20287e-01 -5.08399e-01 -4.82635e-01 -4.55454e-01 -5.09817e-01
1.15360e+05 2.88000e+02 -4.64343e-01 -4.20287e-01 -5.08399e-01 -4.82349e-01 -4.55288e-01 -5.09409e-01
1.15520e+05 2.88000e+02 -4.64343e-01 -4.20287e-01 -5.08399e-01 -4.82079e-01 -4.55124e-01 -5.09034e-01
1.15680e+05 2.89000e+02 -4.78394e-01 -4.20958e-01 -5.35831e-01 -4.81825e-01 -4.54961e-01 -5.08689e-01
1.15840e+05 2.89000e+02 -4.78394e-01 -4.20958e-01 -5.35831e-01 -4.81586e-01 -4.54797e-01 -5.08376e-01
1.16000e+05 2.90000e+02 -4.53823e-01 -4.26818e-01 -4.80828e-01 -4.81362e-01 -4.54631e-01 -5.08093e-01
1.16160e+05 2.90000e+02 -4.53823e-01 -4.26818e-01 -4.80828e-01 -4.81149e-01 -4.54459e-01 -5.07839e-01
1.16320e+05 2.90000e+02 -4.53823e-01 -4.26818e-01 -4.80828e-01 -4.80948e-01 -4.54282e-01 -5.07614e-01
1.16480e+05 2.91000e+02 -4.24863e-01 -3.83227e-01 -4.66500e-01 -4.80756e-01 -4.54096e-01 -5.07416e-01
1.16640e+05 2.91000e+02 -4.24863e-01 -3.83227e-01 -4.66500e-01 -4.80571e-01 -4.53900e-01 -5.07242e-01
1.16800e+05 2.92000e+02 -4.50499e-01 -4.34439e-01 -4.66560e-01 -4.80392e-01 -4.53693e-01 -5.07092e-01
1.16960e+05 2.92000e+02 -4.50499e-01 -4.34439e-01 -4.66560e-01 -4.80217e-01 -4.53472e-01 -5.06962e-01
1.17120e+05 2.92000e+02 -4.50499e-01 -4.34439e-01 -4.66560e-01 -4.80044e-01 -4.53237e-01 -5.06850e-01
1.17280e+05 2.93000e+02 -4.50855e-01 -4.22031e-01 -4.79679e-01 -4.79871e-01 -4.52986e-01 -5.06756e-01
1.17440e+05 2.93000e+02 -4.50855e-01 -4.22031e-01 -4.79679e-01 -4.79696e-01 -4.52717e-01 -5.06675e-01
1.17600e+05 2.94000e+02 -4.93571e-01 -4.08611e-01 -5.78531e-01 -4.79517e-01 -4.52430e-01 -5.06605e-01
1.17760e+05 2.94000e+02 -4.93571e-01 -4.08611e-01 -5.78531e-01 -4.79334e-01 -4.52124e-01 -5.06544e-01
1.17920e+05 2.94000e+02 -4.93571e-01 -4.08611e-01 -5.78531e-01 -4.79144e-01 -4.51800e-01 -5.06489e-01
1.18080e+05 2.95000e+02 -4.72103e-01 -4.40530e-01 -5.03676e-01 -4.78947e-01 -4.51456e-01 -5.06438e-01
1.18240e+05 2.95000e+02 -4.72103e-01 -4.40530e-01 -5.03676e-01 -4.78740e-01 -4.51093e-01 -5.06387e-01
1.18400e+05 2.96000e+02 -4.60820e-01 -4.13171e-01 -5.08469e-01 -4.78523e-01 -4.50712e-01 -5.06335e-01
1.18560e+05 2.96000e+02 -4.60820e-01 -4.13171e-01 -5.08469e-01 -4.78296e-01 -4.50314e-01 -5.06278e-01
1.18720e+05 2.96000e+02 -4.60820e-01 -4.13171e-01 -5.08469e-01 -4.78056e-01 -4.49898e-01 -5.06214e-01
1.18880e+05 2.97000e+02 -4.63646e-01 -4.40470e-01 -4.86821e-01 -4.77804e-01 -4.49468e-01 -5.06139e-01
1.19040e+05 2.97000e+02 -4.63646e-01 -4.40470e-01 -4.86821e-01 -4.77538e-01 -4.49025e-01 -5.06052e-01
1.19200e+05 2.98000e+02 -4.70404e-01 -4.30989e-01 -5.09819e-01 -4.77259e-01 -4.48569e-01 -5.05948e-01
1.19360e+05 2.98000e+02 -4.70404e-01 -4.30989e-01 -5.09819e-01 -4.76966e-01 -4.48104e-01 -5.05828e-01
1.19520e+05 2.98000e+02 -4.70404e-01 -4.30989e-01 -5.09819e-01 -4.76659e-01 -4.47631e-01 -5.05686e-01
1.19680e+05 2.99000e+02 -4.38919e-01 -3.88111e-01 -4.89727e-01 -4.76337e-01 -4.47152e-01 -5.05522e-01
1.19840e+05 2.99000e+02 -4.38919e-01 -3.88111e-01 -4.89727e-01 -4.76002e-01 -4.46669e-01 -5.05334e-01
1.20000e+05 3.00000e+02 -4.84784e-01 -4.30010e-01 -5.39558e-01 -4.75653e-01 -4.46185e-01 -5.05120e-01
1.20160e+05 3.00000e+02 -4.84784e-01 -4.30010e-01 -5.39558e-01 -4.75290e-01 -4.45701e-01 -5.04879e-01
1.20320e+05 3.00000e+02 -4.84784e-01 -4.30010e-01 -5.39558e-01 -4.74915e-01 -4.45220e-01 -5.04610e-01
1.20480e+05 3.01000e+02 -4.72963e-01 -4.28749e-01 -5.17176e-01 -4.74528e-01 -4.44744e-01 -5.04313e-01
1.20640e+05 3.01000e+02 -4.72963e-01 -4.28749e-01 -5.17176e-01 -4.74131e-01 -4.44275e-01 -5.03987e-01
1.20800e+05 3.02000e+02 -4.84317e-01 -4.27956e-01 -5.40678e-01 -4.73724e-01 -4.43815e-01 -5.03633e-01
1.20960e+05 3.02000e+02 -4.84317e-01 -4.27956e-01 -5.40678e-01 -4.73308e-01 -4.43366e-01 -5.03250e-01
1.21120e+05 3.02000e+02 -4.84317e-01 -4.27956e-01 -5.40678e-01 -4.72886e-01 -4.42931e-01 -5.02841e-01
1.21280e+05 3.03000e+02 -4.38887e-01 -3.86861e-01 -4.90914e-01 -4.72458e-01 -4.42511e-01 -5.02406e-01
1.21440e+05 3.03000e+02 -4.38887e-01 -3.86861e-01 -4.90914e-01 -4.72027e-01 -4.42109e-01 -5.01946e-01
1.21600e+05 3.04000e+02 -4.86281e-01 -4.31845e-01 -5.40717e-01 -4.71595e-01 -4.41727e-01 -5.01463e-01
1.21760e+05 3.04000e+02 -4.86281e-01 -4.31845e-01 -5.40717e-01 -4.71162e-01 -4.41366e-01 -5.00958e-01
1.21920e+05 3.04000e+02 -4.86281e-01 -4.31845e-01 -5.40717e-01 -4.70731e-01 -4.41030e-01 -5.00432e-01
1.22080e+05 3.05000e+02 -4.82190e-01 -4.14079e-01 -5.50301e-01 -4.70304e-01 -4.40719e-01 -4.99889e-01
1.22240e+05 3.05000e+02 -4.82190e-01 -4.14079e-01 -5.50301e-01 -4.69881e-01 -4.40435e-01 -4.99328e-01
1.22400e+05 3.06000e+02 -4.82383e-01 -4.15765e-01 -5.49000e-01 -4.69466e-01 -4.40181e-01 -4.98752e-01
1.22560e+05 3.06000e+02 -4.82383e-01 -4.15765e-01 -5.49000e-01 -4.69060e-01 -4.39956e-01 -4.98163e-01
1.22720e+05 3.06000e+02 -4.82383e-01 -4.15765e-01 -5.49000e-01 -4.68663e-01 -4.39763e-01 -4.97564e-01
1.22880e+05 3.07000e+02 -4.39548e-01 -4.04014e-01 -4.75083e-01 -4.68279e-01 -4.39603e-01 -4.96954e-01
1.23040e+05 3.07000e+02 -4.39548e-01 -4.04014e-01 -4.75083e-01 -4.67907e-01 -4.39476e-01 -4.96339e-01
1.23200e+05 3.08000e+02 -4.38769e-01 -3.91765e-01 -4.85772e-01 -4.67550e-01 -4.39381e-01 -4.95718e-01
1.23360e+05 3.08000e+02 -4.38769e-01 -3.91765e-01 -4.85772e-01 -4.67208e-01 -4.39320e-01 -4.95097e-01
1.23520e+05 3.08000e+02 -4.38769e-01 -3.91765e-01 -4.85772e-01 -4.66883e-01 -4.39290e-01 -4.94476e-01
1.23680e+05 3.09000e+02 -4.71929e-01 -4.51184e-01 -4.92675e-01 -4.66575e-01 -4.39292e-01 -4.93859e-01
1.23840e+05 3.09000e+02 -4.71929e-01 -4.51184e-01 -4.92675e-01 -4.66286e-01 -4.39323e-01 -4.93249e-01
1.24000e+05 3.10000e+02 -4.70801e-01 -4.19010e-01 -5.22592e-01 -4.66016e-01 -4.39382e-01 -4.92650e-01
1.24160e+05 3.10000e+02 -4.70801e-01 -4.19010e-01 -5.22592e-01 -4.65765e-01 -4.39465e-01 -4.92066e-01
1.24320e+05 3.10000e+02 -4.70801e-01 -4.19010e-01 -5.22592e-01 -4.65535e-01 -4.39571e-01 -4.91499e-01
1.24480e+05 3.11000e+02 -4.58488e-01 -3.89562e-01 -5.27413e-01 -4.65325e-01 -4.39696e-01 -4.90954e-01
1.24640e+05 3.11000e+02 -4.58488e-01 -3.89562e-01 -5.27413e-01 -4.65136e-01 -4.39835e-01 -4.90436e-01
1.24800e+05 3.12000e+02 -4.53838e-01 -4.17876e-01 -4.89800e-01 -4.64967e-01 -4.39985e-01 -4.89949e-01
1.24960e+05 3.12000e+02 -4.53838e-01 -4.17876e-01 -4.89800e-01 -4.64820e-01 -4.40144e-01 -4.89496e-01
1.25120e+05 3.12000e+02 -4.53838e-01 -4.17876e-01 -4.89800e-01 -4.64693e-01 -4.40304e-01 -4.89082e-01
1.25280e+05 3.13000e+02 -4.73905e-01 -4.35352e-01 -5.12457e-01 -4.64587e-01 -4.40463e-01 -4.88711e-01
1.25440e+05 3.13000e+02 -4.73905e-01 -4.35352e-01 -5.12457e-01 -4.64501e-01 -4.40617e-01 -4.88385e-01
1.25600e+05 3.14000e+02 -4.90048e-01 -4.56029e-01 -5.24068e-01 -4.64433e-01 -4.40760e-01 -4.88106e-01
1.25760e+05 3.14000e+02 -4.90048e-01 -4.56029e-01 -5.24068e-01 -4.64384e-01 -4.40889e-01 -4.87879e-01
1.25920e+05 3.14000e+02 -4.90048e-01 -4.56029e-01 -5.24068e-01 -4.64352e-01 -4.41000e-01 -4.87704e-01
1.26080e+05 3.15000e+02 -4.80933e-01 -4.35692e-01 -5.26175e-01 -4.64336e-01 -4.41091e-01 -4.87581e-01
1.26240e+05 3.15000e+02 -4.80933e-01 -4.35692e-01 -5.26175e-01 -4.64335e-01 -4.41158e-01 -4.87512e-01
1.26400e+05 3.16000e+02 -5.10400e-01 -4.64478e-01 -5.56321e-01 -4.64348e-01 -4.41201e-01 -4.87494e-01
1.26560e+05 3.16000e+02 -5.10400e-01 -4.64478e-01 -5.56321e-01 -4.64372e-01 -4.41217e-01 -4.87527e-01
1.26720e+05 3.16000e+02 -5.10400e-01 -4.64478e-01 -5.56321e-01 -4.64407e-01 -4.41205e-01 -4.87608e-01
1.26880e+05 3.17000e+02 -4.61009e-01 -4.03620e-01 -5.18398e-01 -4.64450e-01 -4.41167e-01 -4.87733e-01
1.27040e+05 3.17000e+02 -4.61009e-01 -4.03620e-01 -5.18398e-01 -4.64501e-01 -4.41102e-01 -4.87900e-01
1.27200e+05 3.18000e+02 -5.13054e-01 -4.51328e-01 -5.74780e-01 -4.64558e-01 -4.41012e-01 -4.88103e-01
1.27360e+05 3.18000e+02 -5.13054e-01 -4.51328e-01 -5.74780e-01 -4.64618e-01 -4.40898e-01 -4.88338e-01
1.27520e+05 3.18000e+02 -5.13054e-01 -4.51328e-01 -5.74780e-01 -4.64681e-01 -4.40763e-01 -4.88599e-01
1.27680e+05 3.19000e+02 -4.75977e-01 -4.12656e-01 -5.39298e-01 -4.64746e-01 -4.40608e-01 -4.88883e-01
1.27840e+05 3.19000e+02 -4.75977e-01 -4.12656e-01 -5.39298e-01 -4.64811e-01 -4.40438e-01 -4.89184e-01
1.28000e+05 3.20000e+02 -5.00009e-01 -4.38320e-01 -5.61698e-01 -4.64875e-01 -4.40254e-01 -4.89497e-01
1.28160e+05 3.20000e+02 -5.00009e-01 -4.38320e-01 -5.61698e-01 -4.64938e-01 -4.40059e-01 -4.89817e-01
1.28320e+05 3.20000e+02 -5.00009e-01 -4.38320e-01 -5.61698e-01 -4.64999e-01 -4.39857e-01 -4.90142e-01
1.28480e+05 3.21000e+02 -4.78297e-01 -4.09095e-01 -5.47499e-01 -4.65059e-01 -4.39651e-01 -4.90467e-01
1.28640e+05 3.21000e+02 -4.78297e-01 -4.09095e-01 -5.47499e-01 -4.65116e-01 -4.39443e-01 -4.90789e-01
1.28800e+05 3.22000e+02 -4.75267e-01 -4.31522e-01 -5.19011e-01 -4.65172e-01 -4.39237e-01 -4.91107e-01
1.28960e+05 3.22000e+02 -4.75267e-01 -4.31522e-01 -5.19011e-01 -4.65227e-01 -4.39036e-01 -4.91418e-01
1.29120e+05 3.22000e+02 -4.75267e-01 -4.31522e-01 -5.19011e-01 -4.65282e-01 -4.38843e-01 -4.91721e-01
1.29280e+05 3.23000e+02 -4.84472e-01 -4.27720e-01 -5.41223e-01 -4.65337e-01 -4.38659e-01 -4.92015e-01
1.29440e+05 3.23000e+02 -4.84472e-01 -4.27720e-01 -5.41223e-01 -4.65396e-01 -4.38490e-01 -4.92301e-01
1.29600e+05 3.24000e+02 -4.98392e-01 -4.35212e-01 -5.61571e-01 -4.65457e-01 -4.38335e-01 -4.92579e-01
1.29760e+05 3.24000e+02 -4.98392e-01 -4.35212e-01 -5.61571e-01 -4.65524e-01 -4.38198e-01 -4.92850e-01
1.29920e+05 3.24000e+02 -4.98392e-01 -4.35212e-01 -5.61571e-01 -4.65597e-01 -4.38080e-01 -4.93114e-01
1.30080e+05 3.25000e+02 -4.43294e-01 -4.09715e-01 -4.76872e-01 -4.65680e-01 -4.37984e-01 -4.93375e-01
1.30240e+05 3.25000e+02 -4.43294e-01 -4.09715e-01 -4.76872e-01 -4.65772e-01 -4.37911e-01 -4.93633e-01
1.30400e+05 3.26000e+02 -5.32945e-01 -4.67149e-01 -5.98741e-01 -4.65877e-01 -4.37862e-01 -4.93891e-01
1.30560e+05 3.26000e+02 -5.32945e-01 -4.67149e-01 -5.98741e-01 -4.65995e-01 -4.37838e-01 -4.94152e-01
1.30720e+05 3.26000e+02 -5.32945e-01 -4.67149e-01 -5.98741e-01 -4.66128e-01 -4.37840e-01 -4.94417e-01
1.30880e+05 3.27000e+02 -4.81667e-01 -4.37370e-01 -5.25963e-01 -4.66278e-01 -4.37867e-01 -4.94689e-01
1.31040e+05 3.27000e+02 -4.81667e-01 -4.37370e-01 -5.25963e-01 -4.66445e-01 -4.37921e-01 -4.94970e-01
1.31200e+05 3.28000e+02 -4.35872e-01 -4.09304e-01 -4.62441e-01 -4.66631e-01 -4.38000e-01 -4.95263e-01
1.31360e+05 3.28000e+02 -4.35872e-01 -4.09304e-01 -4.62441e-01 -4.66837e-01 -4.38104e-01 -4.95570e-01
1.31520e+05 3.28000e+02 -4.35872e-01 -4.09304e-01 -4.62441e-01 -4.67062e-01 -4.38234e-01 -4.95891e-01
1.31680e+05 3.29000e+02 -4.34858e-01 -4.14135e-01 -4.55580e-01 -4.67308e-01 -4.38386e-01 -4.96230e-01
1.31840e+05 3.29000e+02 -4.34858e-01 -4.14135e-01 -4.55580e-01 -4.67574e-01 -4.38561e-01 -4.96587e-01
1.32000e+05 3.30000e+02 -4.39470e-01 -3.85993e-01 -4.92947e-01 -4.67859e-01 -4.38756e-01 -4.96963e-01
1.32160e+05 3.30000e+02 -4.39470e-01 -3.85993e-01 -4.92947e-01 -4.68164e-01 -4.38969e-01 -4.97359e-01
1.32320e+05 3.30000e+02 -4.39470e-01 -3.85993e-01 -4.92947e-01 -4.68488e-01 -4.39200e-01 -4.97776e-01
1.32480e+05 3.31000e+02 -4.80603e-01 -4.57355e-01 -5.03852e-01 -4.68830e-01 -4.39445e-01 -4.98215e-01
1.32640e+05 3.31000e+02 -4.80603e-01 -4.57355e-01 -5.03852e-01 -4.69188e-01 -4.39703e-01 -4.98673e-01
1.32800e+05 3.32000e+02 -4.50245e-01 -4.20136e-01 -4.80354e-01 -4.69562e-01 -4.39971e-01 -4.99153e-01
1.32960e+05 3.32000e+02 -4.50245e-01 -4.20136e-01 -4.80354e-01 -4.69949e-01 -4.40246e-01 -4.99652e-01
1.33120e+05 3.32000e+02 -4.50245e-01 -4.20136e-01 -4.80354e-01 -4.70349e-01 -4.40527e-01 -5.00172e-01
1.33280e+05 3.33000e+02 -4.91337e-01 -4.28355e-01 -5.54318e-01 -4.70760e-01 -4.40811e-01 -5.00708e-01
1.33440e+05 3.33000e+02 -4.91337e-01 -4.28355e-01 -5.54318e-01 -4.71179e-01 -4.41096e-01 -5.01261e-01
1.33600e+05 3.34000e+02 -4.64579e-01 -4.13530e-01 -5.15628e-01 -4.71604e-01 -4.41379e-01 -5.01830e-01
1.33760e+05 3.34000e+02 -4.64579e-01 -4.13530e-01 -5.15628e-01 -4.72034e-01 -4.41658e-01 -5.02410e-01
1.33920e+05 3.34000e+02 -4.64579e-01 -4.13530e-01 -5.15628e-01 -4.72466e-01 -4.41932e-01 -5.02999e-01
1.34080e+05 3.35000e+02 -4.89194e-01 -4.50519e-01 -5.27869e-01 -4.72897e-01 -4.42198e-01 -5.03595e-01
1.34240e+05 3.35000e+02 -4.89194e-01 -4.50519e-01 -5.27869e-01 -4.73324e-01 -4.42455e-01 -5.04192e-01
1.34400e+05 3.36000e+02 -4.92874e-01 -4.60540e-01 -5.25208e-01 -4.73745e-01 -4.42701e-01 -5.04788e-01
1.34560e+05 3.36000e+02 -4.92874e-01 -4.60540e-01 -5.25208e-01 -4.74157e-01 -4.42935e-01 -5.05378e-01
1.34720e+05 3.36000e+02 -4.92874e-01 -4.60540e-01 -5.25208e-01 -4.74557e-01 -4.43156e-01 -5.05957e-01
1.34880e+05 3.37000e+02 -4.49065e-01 -4.24094e-01 -4.74037e-01 -4.74941e-01 -4.43363e-01 -5.06519e-01
1.35040e+05 3.37000e+02 -4.49065e-01 -4.24094e-01 -4.74037e-01 -4.75307e-01 -4.43555e-01 -5.07060e-01
1.35200e+05 3.38000e+02 -4.75788e-01 -4.31142e-01 -5.20434e-01 -4.75653e-01 -4.43732e-01 -5.07574e-01
1.35360e+05 3.38000e+02 -4.75788e-01 -4.31142e-01 -5.20434e-01 -4.75975e-01 -4.43893e-01 -5.08058e-01
1.35520e+05 3.38000e+02 -4.75788e-01 -4.31142e-01 -5.20434e-01 -4.76271e-01 -4.44038e-01 -5.08504e-01
1.35680e+05 3.39000e+02 -4.80983e-01 -4.47358e-01 -5.14607e-01 -4.76539e-01 -4.44169e-01 -5.08910e-01
1.35840e+05 3.39000e+02 -4.80983e-01 -4.47358e-01 -5.14607e-01 -4.76777e-01 -4.44283e-01 -5.09271e-01
1.36000e+05 3.40000e+02 -4.77987e-01 -4.29594e-01 -5.26380e-01 -4.76984e-01 -4.44383e-01 -5.09584e-01
1.36160e+05 3.40000e+02 -4.77987e-01 -4.29594e-01 -5.26380e-01 -4.77157e-01 -4.44469e-01 -5.09846e-01
1.36320e+05 3.40000e+02 -4.77987e-01 -4.29594e-01 -5.26380e-01 -4.77298e-01 -4.44541e-01 -5.10054e-01
1.36480e+05 3.41000e+02 -4.87631e-01 -4.50877e-01 -5.24385e-01 -4.77405e-01 -4.44600e-01 -5.10209e-01
1.36640e+05 3.41000e+02 -4.87631e-01 -4.50877e-01 -5.24385e-01 -4.77477e-01 -4.44647e-01 -5.10307e-01
1.36800e+05 3.42000e+02 -4.84147e-01 -4.29223e-01 -5.39072e-01 -4.77518e-01 -4.44685e-01 -5.10351e-01
1.36960e+05 3.42000e+02 -4.84147e-01 -4.29223e-01 -5.39072e-01 -4.77526e-01 -4.44712e-01 -5.10340e-01
1.37120e+05 3.42000e+02 -4.84147e-01 -4.29223e-01 -5.39072e-01 -4.77503e-01 -4.44731e-01 -5.10275e-01
1.37280e+05 3.43000e+02 -4.71693e-01 -4.20892e-01 -5.22494e-01 -4.77451e-01 -4.44744e-01 -5.10159e-01
1.37440e+05 3.43000e+02 -4.71693e-01 -4.20892e-01 -5.22494e-01 -4.77372e-01 -4.44750e-01 -5.09994e-01
1.37600e+05 3.44000e+02 -4.88905e-01 -4.29389e-01 -5.48420e-01 -4.77268e-01 -4.44753e-01 -5.09782e-01
1.37760e+05 3.44000e+02 -4.88905e-01 -4.29389e-01 -5.48420e-01 -4.77141e-01 -4.44754e-01 -5.09527e-01
1.37920e+05 3.44000e+02 -4.88905e-01 -4.29389e-01 -5.48420e-01 -4.76993e-01 -4.44755e-01 -5.09232e-01
1.38080e+05 3.45000e+02 -4.56185e-01 -4.15785e-01 -4.96585e-01 -4.76828e-01 -4.44758e-01 -5.08899e-01
1.38240e+05 3.45000e+02 -4.56185e-01 -4.15785e-01 -4.96585e-01 -4.76648e-01 -4.44764e-01 -5.08533e-01
1.38400e+05 3.46000e+02 -4.23538e-01 -3.92629e-01 -4.54447e-01 -4.76456e-01 -4.44776e-01 -5.08136e-01
1.38560e+05 3.46000e+02 -4.23538e-01 -3.92629e-01 -4.54447e-01 -4.76255e-01 -4.44796e-01 -5.07714e-01
1.38720e+05 3.46000e+02 -4.23538e-01 -3.92629e-01 -4.54447e-01 -4.76047e-01 -4.44825e-01 -5.07268e-01
1.38880e+05 3.47000e+02 -5.30609e-01 -4.19398e-01 -6.41820e-01 -4.75834e-01 -4.44865e-01 -5.06803e-01
1.39040e+05 3.47000e+02 -5.30609e-01 -4.19398e-01 -6.41820e-01 -4.75620e-01 -4.44919e-01 -5.06322e-01
1.39200e+05 3.48000e+02 -4.76360e-01 -4.05813e-01 -5.46908e-01 -4.75408e-01 -4.44987e-01 -5.05829e-01
1.39360e+05 3.48000e+02 -4.76360e-01 -4.05813e-01 -5.46908e-01 -4.75199e-01 -4.45071e-01 -5.05327e-01
1.39520e+05 3.48000e+02 -4.76360e-01 -4.05813e-01 -5.46908e-01 -4.74995e-01 -4.45171e-01 -5.04819e-01
1.39680e+05 3.49000e+02 -4.81076e-01 -4.22183e-01 -5.39969e-01 -4.74799e-01 -4.45289e-01 -5.04309e-01
1.39840e+05 3.49000e+02 -4.81076e-01 -4.22183e-01 -5.39969e-01 -4.74612e-01 -4.45424e-01 -5.03801e-01
1.40000e+05 3.50000e+02 -4.33513e-01 -3.91534e-01 -4.75493e-01 -4.74436e-01 -4.45576e-01 -5.03296e-01
1.40160e+05 3.50000e+02 -4.33513e-01 -3.91534e-01 -4.75493e-01 -4.74273e-01 -4.45745e-01 -5.02801e-01
1.40320e+05 3.50000e+02 -4.33513e-01 -3.91534e-01 -4.75493e-01 -4.74123e-01 -4.45929e-01 -5.02316e-01
1.40480e+05 3.51000e+02 -4.87693e-01 -4.45977e-01 -5.29410e-01 -4.73986e-01 -4.46126e-01 -5.01846e-01
1.40640e+05 3.51000e+02 -4.87693e-01 -4.45977e-01 -5.29410e-01 -4.73865e-01 -4.46335e-01 -5.01394e-01
1.40800e+05 3.52000e+02 -4.64836e-01 -4.41039e-01 -4.88633e-01 -4.73758e-01 -4.46554e-01 -5.00963e-01
1.40960e+05 3.52000e+02 -4.64836e-01 -4.41039e-01 -4.88633e-01 -4.73667e-01 -4.46779e-01 -5.00555e-01
1.41120e+05 3.52000e+02 -4.64836e-01 -4.41039e-01 -4.88633e-01 -4.73590e-01 -4.47007e-01 -5.00173e-01
1.41280e+05 3.53000e+02 -4.41345e-01 -4.08326e-01 -4.74364e-01 -4.73528e-01 -4.47235e-01 -4.99820e-01
1.41440e+05 3.53000e+02 -4.41345e-01 -4.08326e-01 -4.74364e-01 -4.73479e-01 -4.47460e-01 -4.99498e-01
1.41600e+05 3.54000e+02 -4.56450e-01 -3.86869e-01 -5.26031e-01 -4.73444e-01 -4.47680e-01 -4.99208e-01
1.41760e+05 3.54000e+02 -4.56450e-01 -3.86869e-01 -5.26031e-01 -4.73422e-01 -4.47889e-01 -4.98954e-01
1.41920e+05 3.54000e+02 -4.56450e-01 -3.86869e-01 -5.26031e-01 -4.73411e-01 -4.48086e-01 -4.98735e-01
1.42080e+05 3.55000e+02 -4.45355e-01 -4.02457e-01 -4.88254e-01 -4.73411e-01 -4.48268e-01 -4.98554e-01
1.42240e+05 3.55000e+02 -4.45355e-01 -4.02457e-01 -4.88254e-01 -4.73420e-01 -4.48431e-01 -4.98410e-01
1.42400e+05 3.56000e+02 -4.60186e-01 -3.82394e-01 -5.37978e-01 -4.73439e-01 -4.48573e-01 -4.98304e-01
1.42560e+05 3.56000e+02 -4.60186e-01 -3.82394e-01 -5.37978e-01 -4.73465e-01 -4.48693e-01 -4.98237e-01
1.42720e+05 3.56000e+02 -4.60186e-01 -3.82394e-01 -5.37978e-01 -4.73497e-01 -4.48789e-01 -4.98206e-01
1.42880e+05 3.57000e+02 -4.35514e-01 -4.15094e-01 -4.55933e-01 -4.73535e-01 -4.48860e-01 -4.98210e-01
1.43040e+05 3.57000e+02 -4.35514e-01 -4.15094e-01 -4.55933e-01 -4.73576e-01 -4.48903e-01 -4.98250e-01
1.43200e+05 3.58000e+02 -4.90726e-01 -4.37883e-01 -5.43569e-01 -4.73621e-01 -4.48920e-01 -4.98322e-01
1.43360e+05 3.58000e+02 -4.90726e-01 -4.37883e-01 -5.43569e-01 -4.73667e-01 -4.48908e-01 -4.98425e-01
1.43520e+05 3.58000e+02 -4.90726e-01 -4.37883e-01 -5.43569e-01 -4.73713e-01 -4.48869e-01 -4.98556e-01
1.43680e+05 3.59000e+02 -4.55091e-01 -4.02629e-01 -5.07553e-01 -4.73757e-01 -4.48803e-01 -4.98711e-01
1.43840e+05 3.59000e+02 -4.55091e-01 -4.02629e-01 -5.07553e-01 -4.73799e-01 -4.48709e-01 -4.98889e-01
1.44000e+05 3.60000e+02 -4.82947e-01 -4.23283e-01 -5.42612e-01 -4.73837e-01 -4.48590e-01 -4.99083e-01
1.44160e+05 3.60000e+02 -4.82947e-01 -4.23283e-01 -5.42612e-01 -4.73869e-01 -4.48445e-01 -4.99293e-01
1.44320e+05 3.60000e+02 -4.82947e-01 -4.23283e-01 -5.42612e-01 -4.73893e-01 -4.48274e-01 -4.99512e-01
1.44480e+05 3.61000e+02 -4.42893e-01 -3.96588e-01 -4.89198e-01 -4.73909e-01 -4.48081e-01 -4.99738e-01
1.44640e+05 3.61000e+02 -4.42893e-01 -3.96588e-01 -4.89198e-01 -4.73915e-01 -4.47865e-01 -4.99965e-01
1.44800e+05 3.62000e+02 -4.49319e-01 -4.07508e-01 -4.91129e-01 -4.73909e-01 -4.47628e-01 -5.00191e-01
1.44960e+05 3.62000e+02 -4.49319e-01 -4.07508e-01 -4.91129e-01 -4.73890e-01 -4.47372e-01 -5.00409e-01
1.45120e+05 3.62000e+02 -4.49319e-01 -4.07508e-01 -4.91129e-01 -4.73857e-01 -4.47096e-01 -5.00618e-01
1.45280e+05 3.63000e+02 -4.53390e-01 -3.97180e-01 -5.09600e-01 -4.73807e-01 -4.46803e-01 -5.00811e-01
1.45440e+05 3.63000e+02 -4.53390e-01 -3.97180e-01 -5.09600e-01 -4.73741e-01 -4.46495e-01 -5.00988e-01
1.45600e+05 3.64000e+02 -4.54631e-01 -3.84729e-01 -5.24533e-01 -4.73657e-01 -4.46172e-01 -5.01143e-01
1.45760e+05 3.64000e+02 -4.54631e-01 -3.84729e-01 -5.24533e-01 -4.73555e-01 -4.45835e-01 -5.01276e-01
1.45920e+05 3.64000e+02 -4.54631e-01 -3.84729e-01 -5.24533e-01 -4.73434e-01 -4.45486e-01 -5.01381e-01
1.46080e+05 3.65000e+02 -4.60045e-01 -3.78670e-01 -5.41421e-01 -4.73293e-01 -4.45126e-01 -5.01459e-01
1.46240e+05 3.65000e+02 -4.60045e-01 -3.78670e-01 -5.41421e-01 -4.73132e-01 -4.44757e-01 -5.01507e-01
1.46400e+05 3.66000e+02 -4.28673e-01 -4.03871e-01 -4.53475e-01 -4.72953e-01 -4.44380e-01 -5.01525e-01
1.46560e+05 3.66000e+02 -4.28673e-01 -4.03871e-01 -4.53475e-01 -4.72754e-01 -4.43996e-01 -5.01512e-01
1.46720e+05 3.66000e+02 -4.28673e-01 -4.03871e-01 -4.53475e-01 -4.72537e-01 -4.43606e-01 -5.01467e-01
1.46880e+05 3.67000e+02 -4.92544e-01 -4.67962e-01 -5.17125e-01 -4.72302e-01 -4.43212e-01 -5.01391e-01
1.47040e+05 3.67000e+02 -4.92544e-01 -4.67962e-01 -5.17125e-01 -4.72050e-01 -4.42815e-01 -5.01285e-01
1.47200e+05 3.68000e+02 -4.51826e-01 -4.01127e-01 -5.02524e-01 -4.71782e-01 -4.42416e-01 -5.01148e-01
1.47360e+05 3.68000e+02 -4.51826e-01 -4.01127e-01 -5.02524e-01 -4.71500e-01 -4.42016e-01 -5.00984e-01
1.47520e+05 3.68000e+02 -4.51826e-01 -4.01127e-01 -5.02524e-01 -4.71204e-01 -4.41617e-01 -5.00792e-01
1.47680e+05 3.69000e+02 -4.51977e-01 -4.19207e-01 -4.84746e-01 -4.70897e-01 -4.41219e-01 -5.00575e-01
1.47840e+05 3.69000e+02 -4.51977e-01 -4.19207e-01 -4.84746e-01 -4.70578e-01 -4.40821e-01 -5.00335e-01
1.48000e+05 3.70000e+02 -4.78257e-01 -4.33666e-01 -5.22848e-01 -4.70251e-01 -4.40426e-01 -5.00075e-01
1.48160e+05 3.70000e+02 -4.78257e-01 -4.33666e-01 -5.22848e-01 -4.69914e-01 -4.40033e-01 -4.99796e-01
1.48320e+05 3.70000e+02 -4.78257e-01 -4.33666e-01 -5.22848e-01 -4.69571e-01 -4.39642e-01 -4.99500e-01
1.48480e+05 3.71000e+02 -4.60450e-01 -4.19875e-01 -5.01025e-01 -4.69222e-01 -4.39252e-01 -4.99193e-01
1.48640e+05 3.71000e+02 -4.60450e-01 -4.19875e-01 -5.01025e-01 -4.68868e-01 -4.38862e-01 -4.98874e-01
1.48800e+05 3.72000e+02 -4.73210e-01 -4.28099e-01 -5.18321e-01 -4.68511e-01 -4.38474e-01 -4.98548e-01
1.48960e+05 3.72000e+02 -4.73210e-01 -4.28099e-01 -5.18321e-01 -4.68151e-01 -4.38085e-01 -4.98217e-01
1.49120e+05 3.72000e+02 -4.73210e-01 -4.28099e-01 -5.18321e-01 -4.67789e-01 -4.37695e-01 -4.97883e-01
1.49280e+05 3.73000e+02 -4.39483e-01 -4.11480e-01 -4.67485e-01 -4.67427e-01 -4.37304e-01 -4.97550e-01
1.49440e+05 3.73000e+02 -4.39483e-01 -4.11480e-01 -4.67485e-01 -4.67065e-01 -4.36909e-01 -4.97220e-01
1.49600e+05 3.74000e+02 -4.70013e-01 -4.16118e-01 -5.23908e-01 -4.66703e-01 -4.36513e-01 -4.96894e-01
1.49760e+05 3.74000e+02 -4.70013e-01 -4.16118e-01 -5.23908e-01 -4.66344e-01 -4.36113e-01 -4.96575e-01
1.49920e+05 3.74000e+02 -4.70013e-01 -4.16118e-01 -5.23908e-01 -4.65987e-01 -4.35710e-01 -4.96264e-01
1.50080e+05 3.75000e+02 -4.29203e-01 -3.95796e-01 -4.62610e-01 -4.65634e-01 -4.35306e-01 -4.95962e-01
1.50240e+05 3.75000e+02 -4.29203e-01 -3.95796e-01 -4.62610e-01 -4.65285e-01 -4.34898e-01 -4.95671e-01
1.50400e+05 3.76000e+02 -4.78580e-01 -4.08838e-01 -5.48322e-01 -4.64941e-01 -4.34488e-01 -4.95393e-01
1.50560e+05 3.76000e+02 -4.78580e-01 -4.08838e-01 -5.48322e-01 -4.64602e-01 -4.34079e-01 -4.95126e-01
1.50720e+05 3.76000e+02 -4.78580e-01 -4.08838e-01 -5.48322e-01 -4.64271e-01 -4.33669e-01 -4.94873e-01
1.50880e+05 3.77000e+02 -4.65905e-01 -3.76887e-01 -5.54922e-01 -4.63947e-01 -4.33261e-01 -4.94633e-01
1.51040e+05 3.77000e+02 -4.65905e-01 -3.76887e-01 -5.54922e-01 -4.63632e-01 -4.32857e-01 -4.94406e-01
1.51200e+05 3.78000e+02 -4.87172e-01 -3.99883e-01 -5.74460e-01 -4.63325e-01 -4.32458e-01 -4.94193e-01
1.51360e+05 3.78000e+02 -4.87172e-01 -3.99883e-01 -5.74460e-01 -4.63029e-01 -4.32066e-01 -4.93992e-01
1.51520e+05 3.78000e+02 -4.87172e-01 -3.99883e-01 -5.74460e-01 -4.62743e-01 -4.31683e-01 -4.93803e-01
1.51680e+05 3.79000e+02 -4.36316e-01 -4.11214e-01 -4.61419e-01 -4.62469e-01 -4.31311e-01 -4.93627e-01
1.51840e+05 3.79000e+02 -4.36316e-01 -4.11214e-01 -4.61419e-01 -4.62206e-01 -4.30952e-01 -4.93461e-01
1.52000e+05 3.80000e+02 -4.50163e-01 -3.85220e-01 -5.15107e-01 -4.61956e-01 -4.30609e-01 -4.93304e-01
1.52160e+05 3.80000e+02 -4.50163e-01 -3.85220e-01 -5.15107e-01 -4.61719e-01 -4.30283e-01 -4.93155e-01
1.52320e+05 3.80000e+02 -4.50163e-01 -3.85220e-01 -5.15107e-01 -4.61495e-01 -4.29976e-01 -4.93014e-01
1.52480e+05 3.81000e+02 -4.30198e-01 -4.08592e-01 -4.51803e-01 -4.61284e-01 -4.29691e-01 -4.92878e-01
1.52640e+05 3.81000e+02 -4.30198e-01 -4.08592e-01 -4.51803e-01 -4.61086e-01 -4.29427e-01 -4.92745e-01
1.52800e+05 3.82000e+02 -4.41973e-01 -4.02930e-01 -4.81017e-01 -4.60902e-01 -4.29188e-01 -4.92617e-01
1.52960e+05 3.82000e+02 -4.41973e-01 -4.02930e-01 -4.81017e-01 -4.60731e-01 -4.28974e-01 -4.92489e-01
1.53120e+05 3.82000e+02 -4.41973e-01 -4.02930e-01 -4.81017e-01 -4.60573e-01 -4.28784e-01 -4.92362e-01
1.53280e+05 3.83000e+02 -4.43736e-01 -3.93481e-01 -4.93991e-01 -4.60427e-01 -4.28619e-01 -4.92236e-01
1.53440e+05 3.83000e+02 -4.43736e-01 -3.93481e-01 -4.93991e-01 -4.60295e-01 -4.28479e-01 -4.92110e-01
1.53600e+05 3.84000e+02 -4.32943e-01 -3.98976e-01 -4.66909e-01 -4.60174e-01 -4.28364e-01 -4.91983e-01
1.53760e+05 3.84000e+02 -4.32943e-01 -3.98976e-01 -4.66909e-01 -4.60064e-01 -4.28272e-01 -4.91857e-01
1.53920e+05 3.84000e+02 -4.32943e-01 -3.98976e-01 -4.66909e-01 -4.59967e-01 -4.28201e-01 -4.91733e-01
1.54080e+05 3.85000e+02 -4.38384e-01 -4.01880e-01 -4.74889e-01 -4.59880e-01 -4.28151e-01 -4.91609e-01
1.54240e+05 3.85000e+02 -4.38384e-01 -4.01880e-01 -4.74889e-01 -4.59803e-01 -4.28117e-01 -4.91489e-01
1.54400e+05 3.86000e+02 -4.48158e-01 -4.10872e-01 -4.85444e-01 -4.59736e-01 -4.28100e-01 -4.91372e-01
1.54560e+05 3.86000e+02 -4.48158e-01 -4.10872e-01 -4.85444e-01 -4.59678e-01 -4.28094e-01 -4.91261e-01
1.54720e+05 3.86000e+02 -4.48158e-01 -4.10872e-01 -4.85444e-01 -4.59627e-01 -4.28099e-01 -4.91155e-01
1.54880e+05 3.87000e+02 -4.66921e-01 -4.29776e-01 -5.04066e-01 -4.59584e-01 -4.28110e-01 -4.91058e-01
1.55040e+05 3.87000e+02 -4.66921e-01 -4.29776e-01 -5.04066e-01 -4.59547e-01 -4.28126e-01 -4.90968e-01
1.55200e+05 3.88000e+02 -4.48534e-01 -4.21258e-01 -4.75811e-01 -4.59515e-01 -4.28143e-01 -4.90886e-01
1.55360e+05 3.88000e+02 -4.48534e-01 -4.21258e-01 -4.75811e-01 -4.59486e-01 -4.28158e-01 -4.90814e-01
1.55520e+05 3.88000e+02 -4.48534e-01 -4.21258e-01 -4.75811e-01 -4.59459e-01 -4.28168e-01 -4.90750e-01
1.55680e+05 3.89000e+02 -4.00399e-01 -3.84078e-01 -4.16720e-01 -4.59433e-01 -4.28171e-01 -4.90695e-01
1.55840e+05 3.89000e+02 -4.00399e-01 -3.84078e-01 -4.16720e-01 -4.59406e-01 -4.28166e-01 -4.90647e-01
1.56000e+05 3.90000e+02 -3.96008e-01 -3.74778e-01 -4.17239e-01 -4.59376e-01 -4.28147e-01 -4.90605e-01
1.56160e+05 3.90000e+02 -3.96008e-01 -3.74778e-01 -4.17239e-01 -4.59343e-01 -4.28117e-01 -4.90568e-01
1.56320e+05 3.90000e+02 -3.96008e-01 -3.74778e-01 -4.17239e-01 -4.59303e-01 -4.28071e-01 -4.90534e-01
1.56480e+05 3.91000e+02 -4.84069e-01 -3.86255e-01 -5.81884e-01 -4.59255e-01 -4.28009e-01 -4.90501e-01
1.56640e+05 3.91000e+02 -4.84069e-01 -3.86255e-01 -5.81884e-01 -4.59198e-01 -4.27931e-01 -4.90466e-01
1.56800e+05 3.92000e+02 -4.59925e-01 -4.09375e-01 -5.10476e-01 -4.59131e-01 -4.27836e-01 -4.90427e-01
1.56960e+05 3.92000e+02 -4.59925e-01 -4.09375e-01 -5.10476e-01 -4.59052e-01 -4.27722e-01 -4.90382e-01
1.57120e+05 3.92000e+02 -4.59925e-01 -4.09375e-01 -5.10476e-01 -4.58959e-01 -4.27591e-01 -4.90327e-01
1.57280e+05 3.93000e+02 -4.58093e-01 -4.21147e-01 -4.95038e-01 -4.58852e-01 -4.27443e-01 -4.90261e-01
1.57440e+05 3.93000e+02 -4.58093e-01 -4.21147e-01 -4.95038e-01 -4.58730e-01 -4.27280e-01 -4.90180e-01
1.57600e+05 3.94000e+02 -4.42920e-01 -3.88221e-01 -4.97618e-01 -4.58592e-01 -4.27101e-01 -4.90083e-01
1.57760e+05 3.94000e+02 -4.42920e-01 -3.88221e-01 -4.97618e-01 -4.58437e-01 -4.26908e-01 -4.89965e-01
1.57920e+05 3.94000e+02 -4.42920e-01 -3.88221e-01 -4.97618e-01 -4.58265e-01 -4.26704e-01 -4.89826e-01
1.58080e+05 3.95000e+02 -4.16818e-01 -3.76757e-01 -4.56879e-01 -4.58076e-01 -4.26489e-01 -4.89663e-01
1.58240e+05 3.95000e+02 -4.16818e-01 -3.76757e-01 -4.56879e-01 -4.57869e-01 -4.26265e-01 -4.89473e-01
1.58400e+05 3.96000e+02 -4.16814e-01 -3.91133e-01 -4.42495e-01 -4.57645e-01 -4.26033e-01 -4.89256e-01
1.58560e+05 3.96000e+02 -4.16814e-01 -3.91133e-01 -4.42495e-01 -4.57402e-01 -4.25796e-01 -4.89009e-01
1.58720e+05 3.96000e+02 -4.16814e-01 -3.91133e-01 -4.42495e-01 -4.57143e-01 -4.25554e-01 -4.88731e-01
1.58880e+05 3.97000e+02 -4.63120e-01 -4.36600e-01 -4.89639e-01 -4.56866e-01 -4.25310e-01 -4.88422e-01
1.59040e+05 3.97000e+02 -4.63120e-01 -4.36600e-01 -4.89639e-01 -4.56573e-01 -4.25065e-01 -4.88081e-01
1.59200e+05 3.98000e+02 -4.78826e-01 -4.32252e-01 -5.25401e-01 -4.56264e-01 -4.24820e-01 -4.87709e-01
1.59360e+05 3.98000e+02 -4.78826e-01 -4.32252e-01 -5.25401e-01 -4.55940e-01 -4.24575e-01 -4.87306e-01
1.59520e+05 3.98000e+02 -4.78826e-01 -4.32252e-01 -5.25401e-01 -4.55602e-01 -4.24332e-01 -4.86873e-01
1.59680e+05 3.99000e+02 -4.05549e-01 -3.73606e-01 -4.37492e-01 -4.55252e-01 -4.24092e-01 -4.86412e-01
1.59840e+05 3.99000e+02 -4.05549e-01 -3.73606e-01 -4.37492e-01 -4.54889e-01 -4.23854e-01 -4.85924e-01
1.60000e+05 4.00000e+02 -4.64342e-01 -4.28690e-01 -4.99994e-01 -4.54517e-01 -4.23621e-01 -4.85413e-01
1.60160e+05 4.00000e+02 -4.64342e-01 -4.28690e-01 -4.99994e-01 -4.54135e-01 -4.23392e-01 -4.84879e-01
1.60320e+05 4.00000e+02 -4.64342e-01 -4.28690e-01 -4.99994e-01 -4.53747e-01 -4.23168e-01 -4.84326e-01
1.60480e+05 4.01000e+02 -4.62308e-01 -4.08602e-01 -5.16015e-01 -4.53353e-01 -4.22949e-01 -4.83758e-01
1.60640e+05 4.01000e+02 -4.62308e-01 -4.08602e-01 -5.16015e-01 -4.52955e-01 -4.22735e-01 -4.83175e-01
1.60800e+05 4.02000e+02 -4.37134e-01 -3.66355e-01 -5.07912e-01 -4.52554e-01 -4.22526e-01 -4.82582e-01
1.60960e+05 4.02000e+02 -4.37134e-01 -3.66355e-01 -5.07912e-01 -4.52153e-01 -4.22324e-01 -4.81981e-01
1.61120e+05 4.02000e+02 -4.37134e-01 -3.66355e-01 -5.07912e-01 -4.51751e-01 -4.22129e-01 -4.81373e-01
1.61280e+05 4.03000e+02 -4.19841e-01 -3.67997e-01 -4.71685e-01 -4.51351e-01 -4.21940e-01 -4.80762e-01
1.61440e+05 4.03000e+02 -4.19841e-01 -3.67997e-01 -4.71685e-01 -4.50954e-01 -4.21759e-01 -4.80149e-01
1.61600e+05 4.04000e+02 -4.23251e-01 -3.74264e-01 -4.72238e-01 -4.50561e-01 -4.21586e-01 -4.79536e-01
1.61760e+05 4.04000e+02 -4.23251e-01 -3.74264e-01 -4.72238e-01 -4.50175e-01 -4.21424e-01 -4.78925e-01
1.61920e+05 4.04000e+02 -4.23251e-01 -3.74264e-01 -4.72238e-01 -4.49794e-01 -4.21271e-01 -4.78317e-01
1.62080e+05 4.05000e+02 -4.35130e-01 -4.04230e-01 -4.66031e-01 -4.49422e-01 -4.21132e-01 -4.77712e-01
1.62240e+05 4.05000e+02 -4.35130e-01 -4.04230e-01 -4.66031e-01 -4.49057e-01 -4.21004e-01 -4.77111e-01
1.62400e+05 4.06000e+02 -4.42200e-01 -3.99817e-01 -4.84583e-01 -4.48703e-01 -4.20890e-01 -4.76517e-01
1.62560e+05 4.06000e+02 -4.42200e-01 -3.99817e-01 -4.84583e-01 -4.48360e-01 -4.20791e-01 -4.75928e-01
1.62720e+05 4.06000e+02 -4.42200e-01 -3.99817e-01 -4.84583e-01 -4.48027e-01 -4.20709e-01 -4.75345e-01
1.62880e+05 4.07000e+02 -4.40085e-01 -4.16935e-01 -4.63234e-01 -4.47707e-01 -4.20644e-01 -4.74770e-01
1.63040e+05 4.07000e+02 -4.40085e-01 -4.16935e-01 -4.63234e-01 -4.47400e-01 -4.20597e-01 -4.74202e-01
1.63200e+05 4.08000e+02 -4.27443e-01 -3.83478e-01 -4.71408e-01 -4.47105e-01 -4.20569e-01 -4.73642e-01
1.63360e+05 4.08000e+02 -4.27443e-01 -3.83478e-01 -4.71408e-01 -4.46825e-01 -4.20558e-01 -4.73092e-01
1.63520e+05 4.08000e+02 -4.27443e-01 -3.83478e-01 -4.71408e-01 -4.46558e-01 -4.20567e-01 -4.72550e-01
1.63680e+05 4.09000e+02 -4.62587e-01 -4.48300e-01 -4.76874e-01 -4.46306e-01 -4.20593e-01 -4.72018e-01
1.63840e+05 4.09000e+02 -4.62587e-01 -4.48300e-01 -4.76874e-01 -4.46067e-01 -4.20638e-01 -4.71496e-01
1.64000e+05 4.10000e+02 -4.21774e-01 -3.95042e-01 -4.48505e-01 -4.45843e-01 -4.20700e-01 -4.70986e-01
1.64160e+05 4.10000e+02 -4.21774e-01 -3.95042e-01 -4.48505e-01 -4.45631e-01 -4.20776e-01 -4.70487e-01
1.64320e+05 4.10000e+02 -4.21774e-01 -3.95042e-01 -4.48505e-01 -4.45433e-01 -4.20867e-01 -4.70000e-01
1.64480e+05 4.11000e+02 -4.33916e-01 -4.06630e-01 -4.61203e-01 -4.45247e-01 -4.20969e-01 -4.69525e-01
1.64640e+05 4.11000e+02 -4.33916e-01 -4.06630e-01 -4.61203e-01 -4.45072e-01 -4.21081e-01 -4.69064e-01
1.64800e+05 4.12000e+02 -4.60452e-01 -3.89738e-01 -5.31166e-01 -4.44908e-01 -4.21201e-01 -4.68616e-01
1.64960e+05 4.12000e+02 -4.60452e-01 -3.89738e-01 -5.31166e-01 -4.44754e-01 -4.21326e-01 -4.68182e-01
1.65120e+05 4.12000e+02 -4.60452e-01 -3.89738e-01 -5.31166e-01 -4.44608e-01 -4.21454e-01 -4.67762e-01
1.65280e+05 4.13000e+02 -4.39961e-01 -3.73903e-01 -5.06019e-01 -4.44470e-01 -4.21583e-01 -4.67357e-01
1.65440e+05 4.13000e+02 -4.39961e-01 -3.73903e-01 -5.06019e-01 -4.44337e-01 -4.21708e-01 -4.66965e-01
1.65600e+05 4.14000e+02 -4.33276e-01 -3.88188e-01 -4.78365e-01 -4.44210e-01 -4.21830e-01 -4.66589e-01
1.65760e+05 4.14000e+02 -4.33276e-01 -3.88188e-01 -4.78365e-01 -4.44086e-01 -4.21944e-01 -4.66227e-01
1.65920e+05 4.14000e+02 -4.33276e-01 -3.88188e-01 -4.78365e-01 -4.43965e-01 -4.22051e-01 -4.65879e-01
1.66080e+05 4.15000e+02 -4.05026e-01 -3.74960e-01 -4.35092e-01 -4.43846e-01 -4.22147e-01 -4.65546e-01
1.66240e+05 4.15000e+02 -4.05026e-01 -3.74960e-01 -4.35092e-01 -4.43728e-01 -4.22231e-01 -4.65226e-01
1.66400e+05 4.16000e+02 -4.63286e-01 -4.29486e-01 -4.97086e-01 -4.43610e-01 -4.22301e-01 -4.64919e-01
1.66560e+05 4.16000e+02 -4.63286e-01 -4.29486e-01 -4.97086e-01 -4.43492e-01 -4.22359e-01 -4.64626e-01
1.66720e+05 4.16000e+02 -4.63286e-01 -4.29486e-01 -4.97086e-01 -4.43373e-01 -4.22401e-01 -4.64344e-01
1.66880e+05 4.17000e+02 -4.46255e-01 -3.82333e-01 -5.10176e-01 -4.43252e-01 -4.22429e-01 -4.64075e-01
1.67040e+05 4.17000e+02 -4.46255e-01 -3.82333e-01 -5.10176e-01 -4.43130e-01 -4.22443e-01 -4.63817e-01
1.67200e+05 4.18000e+02 -4.22562e-01 -3.97188e-01 -4.47936e-01 -4.43006e-01 -4.22440e-01 -4.63571e-01
1.67360e+05 4.18000e+02 -4.22562e-01 -3.97188e-01 -4.47936e-01 -4.42879e-01 -4.22424e-01 -4.63334e-01
1.67520e+05 4.18000e+02 -4.22562e-01 -3.97188e-01 -4.47936e-01 -4.42751e-01 -4.22394e-01 -4.63109e-01
1.67680e+05 4.19000e+02 -4.11140e-01 -3.75011e-01 -4.47270e-01 -4.42621e-01 -4.22349e-01 -4.62893e-01
1.67840e+05 4.19000e+02 -4.11140e-01 -3.75011e-01 -4.47270e-01 -4.42490e-01 -4.22293e-01 -4.62688e-01
1.68000e+05 4.20000e+02 -4.27976e-01 -3.80261e-01 -4.75692e-01 -4.42358e-01 -4.22222e-01 -4.62493e-01
1.68160e+05 4.20000e+02 -4.27976e-01 -3.80261e-01 -4.75692e-01 -4.42224e-01 -4.22141e-01 -4.62308e-01
1.68320e+05 4.20000e+02 -4.27976e-01 -3.80261e-01 -4.75692e-01 -4.42090e-01 -4.22048e-01 -4.62133e-01
1.68480e+05 4.21000e+02 -4.18435e-01 -3.83642e-01 -4.53227e-01 -4.41956e-01 -4.21944e-01 -4.61969e-01
1.68640e+05 4.21000e+02 -4.18435e-01 -3.83642e-01 -4.53227e-01 -4.41822e-01 -4.21830e-01 -4.61814e-01
1.68800e+05 4.22000e+02 -4.05069e-01 -3.75184e-01 -4.34953e-01 -4.41688e-01 -4.21706e-01 -4.61671e-01
1.68960e+05 4.22000e+02 -4.05069e-01 -3.75184e-01 -4.34953e-01 -4.41556e-01 -4.21573e-01 -4.61538e-01
1.69120e+05 4.22000e+02 -4.05069e-01 -3.75184e-01 -4.34953e-01 -4.41424e-01 -4.21432e-01 -4.61417e-01
1.69280e+05 4.23000e+02 -4.31845e-01 -4.07356e-01 -4.56333e-01 -4.41294e-01 -4.21282e-01 -4.61306e-01
1.69440e+05 4.23000e+02 -4.31845e-01 -4.07356e-01 -4.56333e-01 -4.41165e-01 -4.21124e-01 -4.61206e-01
1.69600e+05 4.24000e+02 -4.36852e-01 -3.97048e-01 -4.76655e-01 -4.41038e-01 -4.20959e-01 -4.61117e-01
1.69760e+05 4.24000e+02 -4.36852e-01 -3.97048e-01 -4.76655e-01 -4.40912e-01 -4.20786e-01 -4.61039e-01
1.69920e+05 4.24000e+02 -4.36852e-01 -3.97048e-01 -4.76655e-01 -4.40789e-01 -4.20607e-01 -4.60970e-01
1.70080e+05 4.25000e+02 -4.32178e-01 -4.01683e-01 -4.62672e-01 -4.40666e-01 -4.20421e-01 -4.60911e-01
1.70240e+05 4.25000e+02 -4.32178e-01 -4.01683e-01 -4.62672e-01 -4.40545e-01 -4.20229e-01 -4.60860e-01
1.70400e+05 4.26000e+02 -4.62248e-01 -4.17131e-01 -5.07365e-01 -4.40423e-01 -4.20031e-01 -4.60816e-01
1.70560e+05 4.26000e+02 -4.62248e-01 -4.17131e-01 -5.07365e-01 -4.40303e-01 -4.19827e-01 -4.60779e-01
1.70720e+05 4.26000e+02 -4.62248e-01 -4.17131e-01 -5.07365e-01 -4.40182e-01 -4.19618e-01 -4.60746e-01
1.70880e+05 4.27000e+02 -4.56949e-01 -4.15472e-01 -4.98425e-01 -4.40059e-01 -4.19404e-01 -4.60714e-01
1.71040e+05 4.27000e+02 -4.56949e-01 -4.15472e-01 -4.98425e-01 -4.39935e-01 -4.19186e-01 -4.60683e-01
1.71200e+05 4.28000e+02 -4.15992e-01 -3.86040e-01 -4.45944e-01 -4.39808e-01 -4.18965e-01 -4.60650e-01
1.71360e+05 4.28000e+02 -4.15992e-01 -3.86040e-01 -4.45944e-01 -4.39676e-01 -4.18740e-01 -4.60613e-01
1.71520e+05 4.28000e+02 -4.15992e-01 -3.86040e-01 -4.45944e-01 -4.39540e-01 -4.18512e-01 -4.60568e-01
1.71680e+05 4.29000e+02 -4.54251e-01 -4.11684e-01 -4.96818e-01 -4.39398e-01 -4.18283e-01 -4.60513e-01
1.71840e+05 4.29000e+02 -4.54251e-01 -4.11684e-01 -4.96818e-01 -4.39249e-01 -4.18052e-01 -4.60446e-01
1.72000e+05 4.30000e+02 -4.52984e-01 -3.60222e-01 -5.45745e-01 -4.39093e-01 -4.17821e-01 -4.60365e-01
1.72160e+05 4.30000e+02 -4.52984e-01 -3.60222e-01 -5.45745e-01 -4.38928e-01 -4.17590e-01 -4.60267e-01
1.72320e+05 4.30000e+02 -4.52984e-01 -3.60222e-01 -5.45745e-01 -4.38755e-01 -4.17360e-01 -4.60150e-01
1.72480e+05 4.31000e+02 -3.95561e-01 -3.81953e-01 -4.09168e-01 -4.38573e-01 -4.17133e-01 -4.60012e-01
1.72640e+05 4.31000e+02 -3.95561e-01 -3.81953e-01 -4.09168e-01 -4.38381e-01 -4.16909e-01 -4.59853e-01
1.72800e+05 4.32000e+02 -4.44507e-01 -4.03675e-01 -4.85339e-01 -4.38180e-01 -4.16688e-01 -4.59671e-01
1.72960e+05 4.32000e+02 -4.44507e-01 -4.03675e-01 -4.85339e-01 -4.37970e-01 -4.16474e-01 -4.59466e-01
1.73120e+05 4.32000e+02 -4.44507e-01 -4.03675e-01 -4.85339e-01 -4.37752e-01 -4.16266e-01 -4.59238e-01
1.73280e+05 4.33000e+02 -4.54999e-01 -4.18473e-01 -4.91525e-01 -4.37527e-01 -4.16066e-01 -4.58988e-01
1.73440e+05 4.33000e+02 -4.54999e-01 -4.18473e-01 -4.91525e-01 -4.37296e-01 -4.15876e-01 -4.58715e-01
1.73600e+05 4.34000e+02 -4.29806e-01 -3.84641e-01 -4.74971e-01 -4.37060e-01 -4.15697e-01 -4.58423e-01
1.73760e+05 4.34000e+02 -4.29806e-01 -3.84641e-01 -4.74971e-01 -4.36821e-01 -4.15529e-01 -4.58112e-01
1.73920e+05 4.34000e+02 -4.29806e-01 -3.84641e-01 -4.74971e-01 -4.36579e-01 -4.15375e-01 -4.57784e-01
1.74080e+05 4.35000e+02 -4.49964e-01 -4.12173e-01 -4.87754e-01 -4.36339e-01 -4.15236e-01 -4.57442e-01
1.74240e+05 4.35000e+02 -4.49964e-01 -4.12173e-01 -4.87754e-01 -4.36100e-01 -4.15112e-01 -4.57088e-01
1.74400e+05 4.36000e+02 -4.43175e-01 -3.79482e-01 -5.06867e-01 -4.35865e-01 -4.15004e-01 -4.56726e-01
1.74560e+05 4.36000e+02 -4.43175e-01 -3.79482e-01 -5.06867e-01 -4.35636e-01 -4.14913e-01 -4.56358e-01
1.74720e+05 4.36000e+02 -4.43175e-01 -3.79482e-01 -5.06867e-01 -4.35414e-01 -4.14839e-01 -4.55988e-01
1.74880e+05 4.37000e+02 -4.34499e-01 -3.82562e-01 -4.86435e-01 -4.35202e-01 -4.14782e-01 -4.55621e-01
1.75040e+05 4.37000e+02 -4.34499e-01 -3.82562e-01 -4.86435e-01 -4.34999e-01 -4.14741e-01 -4.55257e-01
1.75200e+05 4.38000e+02 -4.50926e-01 -4.15060e-01 -4.86791e-01 -4.34810e-01 -4.14716e-01 -4.54903e-01
1.75360e+05 4.38000e+02 -4.50926e-01 -4.15060e-01 -4.86791e-01 -4.34634e-01 -4.14706e-01 -4.54561e-01
1.75520e+05 4.38000e+02 -4.50926e-01 -4.15060e-01 -4.86791e-01 -4.34472e-01 -4.14709e-01 -4.54234e-01
1.75680e+05 4.39000e+02 -4.50658e-01 -4.09150e-01 -4.92167e-01 -4.34325e-01 -4.14724e-01 -4.53926e-01
1.75840e+05 4.39000e+02 -4.50658e-01 -4.09150e-01 -4.92167e-01 -4.34194e-01 -4.14748e-01 -4.53640e-01
1.76000e+05 4.40000e+02 -4.40990e-01 -3.77013e-01 -5.04967e-01 -4.34079e-01 -4.14781e-01 -4.53378e-01
1.76160e+05 4.40000e+02 -4.40990e-01 -3.77013e-01 -5.04967e-01 -4.33982e-01 -4.14819e-01 -4.53144e-01
1.76320e+05 4.40000e+02 -4.40990e-01 -3.77013e-01 -5.04967e-01 -4.33901e-01 -4.14861e-01 -4.52941e-01
1.76480e+05 4.41000e+02 -4.31748e-01 -3.73166e-01 -4.90331e-01 -4.33837e-01 -4.14904e-01 -4.52770e-01
1.76640e+05 4.41000e+02 -4.31748e-01 -3.73166e-01 -4.90331e-01 -4.33790e-01 -4.14946e-01 -4.52633e-01
1.76800e+05 4.42000e+02 -4.21202e-01 -4.16185e-01 -4.26220e-01 -4.33759e-01 -4.14986e-01 -4.52532e-01
1.76960e+05 4.42000e+02 -4.21202e-01 -4.16185e-01 -4.26220e-01 -4.33744e-01 -4.15020e-01 -4.52469e-01
1.77120e+05 4.42000e+02 -4.21202e-01 -4.16185e-01 -4.26220e-01 -4.33745e-01 -4.15048e-01 -4.52442e-01
1.77280e+05 4.43000e+02 -4.19185e-01 -3.84090e-01 -4.54280e-01 -4.33762e-01 -4.15068e-01 -4.52455e-01
1.77440e+05 4.43000e+02 -4.19185e-01 -3.84090e-01 -4.54280e-01 -4.33793e-01 -4.15080e-01 -4.52506e-01
1.77600e+05 4.44000e+02 -3.89066e-01 -3.60016e-01 -4.18116e-01 -4.33838e-01 -4.15081e-01 -4.52595e-01
1.77760e+05 4.44000e+02 -3.89066e-01 -3.60016e-01 -4.18116e-01 -4.33897e-01 -4.15072e-01 -4.52723e-01
1.77920e+05 4.44000e+02 -3.89066e-01 -3.60016e-01 -4.18116e-01 -4.33969e-01 -4.15052e-01 -4.52886e-01
1.78080e+05 4.45000e+02 -4.34477e-01 -3.79029e-01 -4.89924e-01 -4.34054e-01 -4.15022e-01 -4.53085e-01
1.78240e+05 4.45000e+02 -4.34477e-01 -3.79029e-01 -4.89924e-01 -4.34150e-01 -4.14981e-01 -4.53319e-01
1.78400e+05 4.46000e+02 -4.15409e-01 -3.91447e-01 -4.39372e-01 -4.34257e-01 -4.14929e-01 -4.53584e-01
1.78560e+05 4.46000e+02 -4.15409e-01 -3.91447e-01 -4.39372e-01 -4.34375e-01 -4.14868e-01 -4.53881e-01
1.78720e+05 4.46000e+02 -4.15409e-01 -3.91447e-01 -4.39372e-01 -4.34502e-01 -4.14798e-01 -4.54205e-01
1.78880e+05 4.47000e+02 -4.15101e-01 -3.77478e-01 -4.52723e-01 -4.34638e-01 -4.14720e-01 -4.54555e-01
1.79040e+05 4.47000e+02 -4.15101e-01 -3.77478e-01 -4.52723e-01 -4.34782e-01 -4.14634e-01 -4.54929e-01
1.79200e+05 4.48000e+02 -4.42184e-01 -3.54958e-01 -5.29409e-01 -4.34933e-01 -4.14542e-01 -4.55324e-01
1.79360e+05 4.48000e+02 -4.42184e-01 -3.54958e-01 -5.29409e-01 -4.35089e-01 -4.14444e-01 -4.55735e-01
1.79520e+05 4.48000e+02 -4.42184e-01 -3.54958e-01 -5.29409e-01 -4.35251e-01 -4.14341e-01 -4.56161e-01
1.79680e+05 4.49000e+02 -4.38042e-01 -4.12383e-01 -4.63701e-01 -4.35416e-01 -4.14234e-01 -4.56598e-01
1.79840e+05 4.49000e+02 -4.38042e-01 -4.12383e-01 -4.63701e-01 -4.35582e-01 -4.14123e-01 -4.57042e-01
1.80000e+05 4.50000e+02 -4.17658e-01 -3.66854e-01 -4.68462e-01 -4.35749e-01 -4.14009e-01 -4.57489e-01
1.80160e+05 4.50000e+02 -4.17658e-01 -3.66854e-01 -4.68462e-01 -4.35914e-01 -4.13891e-01 -4.57936e-01
1.80320e+05 4.50000e+02 -4.17658e-01 -3.66854e-01 -4.68462e-01 -4.36075e-01 -4.13772e-01 -4.58378e-01
1.80480e+05 4.51000e+02 -4.05285e-01 -3.55112e-01 -4.55458e-01 -4.36230e-01 -4.13650e-01 -4.58811e-01
1.80640e+05 4.51000e+02 -4.05285e-01 -3.55112e-01 -4.55458e-01 -4.36378e-01 -4.13525e-01 -4.59231e-01
1.80800e+05 4.52000e+02 -3.98655e-01 -3.75855e-01 -4.21454e-01 -4.36516e-01 -4.13398e-01 -4.59634e-01
1.80960e+05 4.52000e+02 -3.98655e-01 -3.75855e-01 -4.21454e-01 -4.36642e-01 -4.13268e-01 -4.60015e-01
1.81120e+05 4.52000e+02 -3.98655e-01 -3.75855e-01 -4.21454e-01 -4.36754e-01 -4.13136e-01 -4.60372e-01
1.81280e+05 4.53000e+02 -4.38536e-01 -3.86765e-01 -4.90307e-01 -4.36850e-01 -4.13000e-01 -4.60700e-01
1.81440e+05 4.53000e+02 -4.38536e-01 -3.86765e-01 -4.90307e-01 -4.36928e-01 -4.12861e-01 -4.60995e-01
1.81600e+05 4.54000e+02 -4.52670e-01 -4.01062e-01 -5.04279e-01 -4.36987e-01 -4.12718e-01 -4.61256e-01
1.81760e+05 4.54000e+02 -4.52670e-01 -4.01062e-01 -5.04279e-01 -4.37025e-01 -4.12570e-01 -4.61479e-01
1.81920e+05 4.54000e+02 -4.52670e-01 -4.01062e-01 -5.04279e-01 -4.37041e-01 -4.12419e-01 -4.61663e-01
1.82080e+05 4.55000e+02 -4.13657e-01 -3.46939e-01 -4.80376e-01 -4.37034e-01 -4.12264e-01 -4.61804e-01
1.82240e+05 4.55000e+02 -4.13657e-01 -3.46939e-01 -4.80376e-01 -4.37003e-01 -4.12104e-01 -4.61903e-01
1.82400e+05 4.56000e+02 -4.05332e-01 -3.70797e-01 -4.39868e-01 -4.36949e-01 -4.11940e-01 -4.61958e-01
1.82560e+05 4.56000e+02 -4.05332e-01 -3.70797e-01 -4.39868e-01 -4.36869e-01 -4.11771e-01 -4.61968e-01
1.82720e+05 4.56000e+02 -4.05332e-01 -3.70797e-01 -4.39868e-01 -4.36766e-01 -4.11599e-01 -4.61933e-01
1.82880e+05 4.57000e+02 -3.90021e-01 -3.53738e-01 -4.26304e-01 -4.36639e-01 -4.11423e-01 -4.61854e-01
1.83040e+05 4.57000e+02 -3.90021e-01 -3.53738e-01 -4.26304e-01 -4.36488e-01 -4.11244e-01 -4.61731e-01
1.83200e+05 4.58000e+02 -4.37342e-01 -3.95757e-01 -4.78927e-01 -4.36314e-01 -4.11063e-01 -4.61565e-01
1.83360e+05 4.58000e+02 -4.37342e-01 -3.95757e-01 -4.78927e-01 -4.36118e-01 -4.10878e-01 -4.61358e-01
1.83520e+05 4.58000e+02 -4.37342e-01 -3.95757e-01 -4.78927e-01 -4.35901e-01 -4.10691e-01 -4.61110e-01
1.83680e+05 4.59000e+02 -4.06005e-01 -3.76129e-01 -4.35881e-01 -4.35664e-01 -4.10503e-01 -4.60824e-01
1.83840e+05 4.59000e+02 -4.06005e-01 -3.76129e-01 -4.35881e-01 -4.35407e-01 -4.10312e-01 -4.60503e-01
1.84000e+05 4.60000e+02 -4.40854e-01 -3.97761e-01 -4.83946e-01 -4.35134e-01 -4.10119e-01 -4.60149e-01
1.84160e+05 4.60000e+02 -4.40854e-01 -3.97761e-01 -4.83946e-01 -4.34845e-01 -4.09925e-01 -4.59765e-01
1.84320e+05 4.60000e+02 -4.40854e-01 -3.97761e-01 -4.83946e-01 -4.34541e-01 -4.09729e-01 -4.59353e-01
1.84480e+05 4.61000e+02 -4.76536e-01 -4.30412e-01 -5.22660e-01 -4.34224e-01 -4.09531e-01 -4.58917e-01
1.84640e+05 4.61000e+02 -4.76536e-01 -4.30412e-01 -5.22660e-01 -4.33896e-01 -4.09331e-01 -4.58461e-01
1.84800e+05 4.62000e+02 -4.33105e-01 -4.16167e-01 -4.50042e-01 -4.33558e-01 -4.09128e-01 -4.57988e-01
1.84960e+05 4.62000e+02 -4.33105e-01 -4.16167e-01 -4.50042e-01 -4.33212e-01 -4.08924e-01 -4.57500e-01
1.85120e+05 4.62000e+02 -4.33105e-01 -4.16167e-01 -4.50042e-01 -4.32859e-01 -4.08716e-01 -4.57002e-01
1.85280e+05 4.63000e+02 -4.28127e-01 -3.95379e-01 -4.60875e-01 -4.32500e-01 -4.08505e-01 -4.56496e-01
1.85440e+05 4.63000e+02 -4.28127e-01 -3.95379e-01 -4.60875e-01 -4.32137e-01 -4.08291e-01 -4.55984e-01
1.85600e+05 4.64000e+02 -4.24676e-01 -4.04329e-01 -4.45023e-01 -4.31771e-01 -4.08071e-01 -4.55471e-01
1.85760e+05 4.64000e+02 -4.24676e-01 -4.04329e-01 -4.45023e-01 -4.31403e-01 -4.07848e-01 -4.54958e-01
1.85920e+05 4.64000e+02 -4.24676e-01 -4.04329e-01 -4.45023e-01 -4.31034e-01 -4.07620e-01 -4.54448e-01
1.86080e+05 4.65000e+02 -4.34889e-01 -3.96009e-01 -4.73768e-01 -4.30665e-01 -4.07387e-01 -4.53943e-01
1.86240e+05 4.65000e+02 -4.34889e-01 -3.96009e-01 -4.73768e-01 -4.30297e-01 -4.07150e-01 -4.53444e-01
1.86400e+05 4.66000e+02 -4.15849e-01 -3.90934e-01 -4.40765e-01 -4.29931e-01 -4.06907e-01 -4.52955e-01
1.86560e+05 4.66000e+02 -4.15849e-01 -3.90934e-01 -4.40765e-01 -4.29568e-01 -4.06660e-01 -4.52476e-01
1.86720e+05 4.66000e+02 -4.15849e-01 -3.90934e-01 -4.40765e-01 -4.29208e-01 -4.06409e-01 -4.52007e-01
1.86880e+05 4.67000e+02 -4.42099e-01 -4.19707e-01 -4.64492e-01 -4.28854e-01 -4.06155e-01 -4.51554e-01
1.87040e+05 4.67000e+02 -4.42099e-01 -4.19707e-01 -4.64492e-01 -4.28506e-01 -4.05898e-01 -4.51114e-01
1.87200e+05 4.68000e+02 -4.26920e-01 -3.90893e-01 -4.62948e-01 -4.28166e-01 -4.05640e-01 -4.50691e-01
1.87360e+05 4.68000e+02 -4.26920e-01 -3.90893e-01 -4.62948e-01 -4.27834e-01 -4.05382e-01 -4.50286e-01
1.87520e+05 4.68000e+02 -4.26920e-01 -3.90893e-01 -4.62948e-01 -4.27513e-01 -4.05126e-01 -4.49900e-01
1.87680e+05 4.69000e+02 -4.10384e-01 -3.75585e-01 -4.45183e-01 -4.27204e-01 -4.04873e-01 -4.49535e-01
1.87840e+05 4.69000e+02 -4.10384e-01 -3.75585e-01 -4.45183e-01 -4.26908e-01 -4.04625e-01 -4.49190e-01
1.88000e+05 4.70000e+02 -4.25032e-01 -3.78753e-01 -4.71310e-01 -4.26626e-01 -4.04385e-01 -4.48868e-01
1.88160e+05 4.70000e+02 -4.25032e-01 -3.78753e-01 -4.71310e-01 -4.26361e-01 -4.04154e-01 -4.48568e-01
1.88320e+05 4.70000e+02 -4.25032e-01 -3.78753e-01 -4.71310e-01 -4.26114e-01 -4.03935e-01 -4.48293e-01
1.88480e+05 4.71000e+02 -4.38085e-01 -3.92131e-01 -4.84039e-01 -4.25885e-01 -4.03729e-01 -4.48041e-01
1.88640e+05 4.71000e+02 -4.38085e-01 -3.92131e-01 -4.84039e-01 -4.25675e-01 -4.03539e-01 -4.47812e-01
1.88800e+05 4.72000e+02 -4.26533e-01 -4.03159e-01 -4.49907e-01 -4.25487e-01 -4.03367e-01 -4.47607e-01
1.88960e+05 4.72000e+02 -4.26533e-01 -4.03159e-01 -4.49907e-01 -4.25320e-01 -4.03215e-01 -4.47425e-01
1.89120e+05 4.72000e+02 -4.26533e-01 -4.03159e-01 -4.49907e-01 -4.25175e-01 -4.03085e-01 -4.47265e-01
1.89280e+05 4.73000e+02 -4.26104e-01 -4.00206e-01 -4.52002e-01 -4.25052e-01 -4.02979e-01 -4.47125e-01
1.89440e+05 4.73000e+02 -4.26104e-01 -4.00206e-01 -4.52002e-01 -4.24952e-01 -4.02901e-01 -4.47003e-01
1.89600e+05 4.74000e+02 -4.30500e-01 -3.53917e-01 -5.07082e-01 -4.24874e-01 -4.02849e-01 -4.46899e-01
1.89760e+05 4.74000e+02 -4.30500e-01 -3.53917e-01 -5.07082e-01 -4.24818e-01 -4.02826e-01 -4.46810e-01
1.89920e+05 4.74000e+02 -4.30500e-01 -3.53917e-01 -5.07082e-01 -4.24783e-01 -4.02834e-01 -4.46733e-01
1.90080e+05 4.75000e+02 -4.38016e-01 -3.88973e-01 -4.87060e-01 -4.24769e-01 -4.02872e-01 -4.46666e-01
1.90240e+05 4.75000e+02 -4.38016e-01 -3.88973e-01 -4.87060e-01 -4.24774e-01 -4.02942e-01 -4.46607e-01
1.90400e+05 4.76000e+02 -4.02453e-01 -3.81711e-01 -4.23194e-01 -4.24798e-01 -4.03044e-01 -4.46553e-01
1.90560e+05 4.76000e+02 -4.02453e-01 -3.81711e-01 -4.23194e-01 -4.24840e-01 -4.03178e-01 -4.46502e-01
1.90720e+05 4.76000e+02 -4.02453e-01 -3.81711e-01 -4.23194e-01 -4.24897e-01 -4.03343e-01 -4.46451e-01
1.90880e+05 4.77000e+02 -4.42949e-01 -4.11765e-01 -4.74133e-01 -4.24968e-01 -4.03539e-01 -4.46397e-01
1.91040e+05 4.77000e+02 -4.42949e-01 -4.11765e-01 -4.74133e-01 -4.25052e-01 -4.03764e-01 -4.46340e-01
1.91200e+05 4.78000e+02 -4.55633e-01 -4.21963e-01 -4.89303e-01 -4.25147e-01 -4.04019e-01 -4.46275e-01
1.91360e+05 4.78000e+02 -4.55633e-01 -4.21963e-01 -4.89303e-01 -4.25252e-01 -4.04300e-01 -4.46203e-01
1.91520e+05 4.78000e+02 -4.55633e-01 -4.21963e-01 -4.89303e-01 -4.25364e-01 -4.04607e-01 -4.46122e-01
1.91680e+05 4.79000e+02 -4.56355e-01 -4.24795e-01 -4.87914e-01 -4.25483e-01 -4.04937e-01 -4.46029e-01
1.91840e+05 4.79000e+02 -4.56355e-01 -4.24795e-01 -4.87914e-01 -4.25607e-01 -4.05289e-01 -4.45924e-01
1.92000e+05 4.80000e+02 -4.55792e-01 -4.07723e-01 -5.03861e-01 -4.25734e-01 -4.05660e-01 -4.45807e-01
1.92160e+05 4.80000e+02 -4.55792e-01 -4.07723e-01 -5.03861e-01 -4.25863e-01 -4.06047e-01 -4.45678e-01
1.92320e+05 4.80000e+02 -4.55792e-01 -4.07723e-01 -5.03861e-01 -4.25993e-01 -4.06449e-01 -4.45537e-01
1.92480e+05 4.81000e+02 -4.34716e-01 -3.96549e-01 -4.72882e-01 -4.26122e-01 -4.06861e-01 -4.45384e-01
1.92640e+05 4.81000e+02 -4.34716e-01 -3.96549e-01 -4.72882e-01 -4.26251e-01 -4.07281e-01 -4.45221e-01
1.92800e+05 4.82000e+02 -4.43598e-01 -3.86428e-01 -5.00768e-01 -4.26377e-01 -4.07706e-01 -4.45048e-01
1.92960e+05 4.82000e+02 -4.43598e-01 -3.86428e-01 -5.00768e-01 -4.26500e-01 -4.08134e-01 -4.44867e-01
1.93120e+05 4.82000e+02 -4.43598e-01 -3.86428e-01 -5.00768e-01 -4.26620e-01 -4.08560e-01 -4.44679e-01
1.93280e+05 4.83000e+02 -4.60613e-01 -4.17119e-01 -5.04107e-01 -4.26736e-01 -4.08984e-01 -4.44488e-01
1.93440e+05 4.83000e+02 -4.60613e-01 -4.17119e-01 -5.04107e-01 -4.26847e-01 -4.09401e-01 -4.44294e-01
1.93600e+05 4.84000e+02 -4.26097e-01 -3.52087e-01 -5.00106e-01 -4.26955e-01 -4.09810e-01 -4.44100e-01
1.93760e+05 4.84000e+02 -4.26097e-01 -3.52087e-01 -5.00106e-01 -4.27058e-01 -4.10209e-01 -4.43908e-01
1.93920e+05 4.84000e+02 -4.26097e-01 -3.52087e-01 -5.00106e-01 -4.27158e-01 -4.10595e-01 -4.43721e-01
1.94080e+05 4.85000e+02 -4.25513e-01 -3.87796e-01 -4.63231e-01 -4.27255e-01 -4.10969e-01 -4.43540e-01
1.94240e+05 4.85000e+02 -4.25513e-01 -3.87796e-01 -4.63231e-01 -4.27348e-01 -4.11329e-01 -4.43368e-01
1.94400e+05 4.86000e+02 -4.21707e-01 -3.90103e-01 -4.53312e-01 -4.27441e-01 -4.11675e-01 -4.43207e-01
1.94560e+05 4.86000e+02 -4.21707e-01 -3.90103e-01 -4.53312e-01 -4.27533e-01 -4.12006e-01 -4.43060e-01
1.94720e+05 4.86000e+02 -4.21707e-01 -3.90103e-01 -4.53312e-01 -4.27625e-01 -4.12322e-01 -4.42928e-01
1.94880e+05 4.87000e+02 -4.29796e-01 -3.80385e-01 -4.79206e-01 -4.27720e-01 -4.12626e-01 -4.42814e-01
1.95040e+05 4.87000e+02 -4.29796e-01 -3.80385e-01 -4.79206e-01 -4.27818e-01 -4.12917e-01 -4.42719e-01
1.95200e+05 4.88000e+02 -4.25879e-01 -3.77896e-01 -4.73862e-01 -4.27920e-01 -4.13196e-01 -4.42644e-01
1.95360e+05 4.88000e+02 -4.25879e-01 -3.77896e-01 -4.73862e-01 -4.28029e-01 -4.13465e-01 -4.42593e-01
1.95520e+05 4.88000e+02 -4.25879e-01 -3.77896e-01 -4.73862e-01 -4.28145e-01 -4.13726e-01 -4.42565e-01
1.95680e+05 4.89000e+02 -4.51491e-01 -3.93034e-01 -5.09947e-01 -4.28270e-01 -4.13980e-01 -4.42560e-01
1.95840e+05 4.89000e+02 -4.51491e-01 -3.93034e-01 -5.09947e-01 -4.28405e-01 -4.14228e-01 -4.42582e-01
1.96000e+05 4.90000e+02 -4.20987e-01 -3.86272e-01 -4.55701e-01 -4.28551e-01 -4.14473e-01 -4.42630e-01
1.96160e+05 4.90000e+02 -4.20987e-01 -3.86272e-01 -4.55701e-01 -4.28709e-01 -4.14714e-01 -4.42703e-01
1.96320e+05 4.90000e+02 -4.20987e-01 -3.86272e-01 -4.55701e-01 -4.28879e-01 -4.14955e-01 -4.42803e-01
1.96480e+05 4.91000e+02 -4.27572e-01 -3.90486e-01 -4.64658e-01 -4.29062e-01 -4.15196e-01 -4.42929e-01
1.96640e+05 4.91000e+02 -4.27572e-01 -3.90486e-01 -4.64658e-01 -4.29258e-01 -4.15438e-01 -4.43079e-01
1.96800e+05 4.92000e+02 -4.17681e-01 -3.97758e-01 -4.37603e-01 -4.29467e-01 -4.15682e-01 -4.43253e-01
1.96960e+05 4.92000e+02 -4.17681e-01 -3.97758e-01 -4.37603e-01 -4.29688e-01 -4.15928e-01 -4.43449e-01
1.97120e+05 4.92000e+02 -4.17681e-01 -3.97758e-01 -4.37603e-01 -4.29921e-01 -4.16176e-01 -4.43667e-01
1.97280e+05 4.93000e+02 -4.32231e-01 -4.00083e-01 -4.64380e-01 -4.30165e-01 -4.16425e-01 -4.43904e-01
1.97440e+05 4.93000e+02 -4.32231e-01 -4.00083e-01 -4.64380e-01 -4.30418e-01 -4.16676e-01 -4.44160e-01
1.97600e+05 4.94000e+02 -3.91383e-01 -3.52998e-01 -4.29767e-01 -4.30679e-01 -4.16926e-01 -4.44432e-01
1.97760e+05 4.94000e+02 -3.91383e-01 -3.52998e-01 -4.29767e-01 -4.30946e-01 -4.17174e-01 -4.44719e-01
1.97920e+05 4.94000e+02 -3.91383e-01 -3.52998e-01 -4.29767e-01 -4.31219e-01 -4.17419e-01 -4.45019e-01
1.98080e+05 4.95000e+02 -4.36952e-01 -4.05796e-01 -4.68107e-01 -4.31494e-01 -4.17657e-01 -4.45331e-01
1.98240e+05 4.95000e+02 -4.36952e-01 -4.05796e-01 -4.68107e-01 -4.31770e-01 -4.17887e-01 -4.45654e-01
1.98400e+05 4.96000e+02 -4.15326e-01 -3.87682e-01 -4.42970e-01 -4.32046e-01 -4.18106e-01 -4.45986e-01
1.98560e+05 4.96000e+02 -4.15326e-01 -3.87682e-01 -4.42970e-01 -4.32319e-01 -4.18311e-01 -4.46326e-01
1.98720e+05 4.96000e+02 -4.15326e-01 -3.87682e-01 -4.42970e-01 -4.32587e-01 -4.18499e-01 -4.46674e-01
1.98880e+05 4.97000e+02 -4.27884e-01 -4.02334e-01 -4.53434e-01 -4.32848e-01 -4.18669e-01 -4.47027e-01
1.99040e+05 4.97000e+02 -4.27884e-01 -4.02334e-01 -4.53434e-01 -4.33101e-01 -4.18816e-01 -4.47386e-01
1.99200e+05 4.98000e+02 -4.15163e-01 -3.76326e-01 -4.54000e-01 -4.33343e-01 -4.18939e-01 -4.47747e-01
1.99360e+05 4.98000e+02 -4.15163e-01 -3.76326e-01 -4.54000e-01 -4.33574e-01 -4.19037e-01 -4.48111e-01
1.99520e+05 4.98000e+02 -4.15163e-01 -3.76326e-01 -4.54000e-01 -4.33791e-01 -4.19107e-01 -4.48475e-01
1.99680e+05 4.99000e+02 -4.31123e-01 -3.85894e-01 -4.76352e-01 -4.33993e-01 -4.19148e-01 -4.48838e-01
1.99840e+05 4.99000e+02 -4.31123e-01 -3.85894e-01 -4.76352e-01 -4.34179e-01 -4.19159e-01 -4.49198e-01


==> fig/shkadov_1_env_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.60000e+02 0.00000e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
3.20000e+02 0.00000e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
4.80000e+02 1.00000e+00 -3.17845e+00 -2.89510e+00 -3.46181e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
6.40000e+02 1.00000e+00 -3.17845e+00 -2.89510e+00 -3.46181e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
8.00000e+02 2.00000e+00 -3.15590e+00 -2.83566e+00 -3.47614e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
9.60000e+02 2.00000e+00 -3.15590e+00 -2.83566e+00 -3.47614e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.12000e+03 2.00000e+00 -3.15590e+00 -2.83566e+00 -3.47614e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.28000e+03 3.00000e+00 -3.42094e+00 -2.97034e+00 -3.87153e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.44000e+03 3.00000e+00 -3.42094e+00 -2.97034e+00 -3.87153e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.60000e+03 4.00000e+00 -3.20971e+00 -2.80799e+00 -3.61143e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.76000e+03 4.00000e+00 -3.20971e+00 -2.80799e+00 -3.61143e+00 -3.09931e+00 -2.76575e+00 -3.43288e+00
1.92000e+03 4.00000e+00 -3.20971e+00 -2.80799e+00 -3.61143e+00 -3.09931e+00 -2.76575e+00 -3.43287e+00
2.08000e+03 5.00000e+00 -3.56566e+00 -3.45742e+00 -3.67390e+00 -3.09931e+00 -2.76575e+00 -3.43287e+00
2.24000e+03 5.00000e+00 -3.56566e+00 -3.45742e+00 -3.67390e+00 -3.09931e+00 -2.76576e+00 -3.43286e+00
2.40000e+03 6.00000e+00 -3.09838e+00 -2.81947e+00 -3.37728e+00 -3.09931e+00 -2.76578e+00 -3.43285e+00
2.56000e+03 6.00000e+00 -3.09838e+00 -2.81947e+00 -3.37728e+00 -3.09932e+00 -2.76581e+00 -3.43283e+00
2.72000e+03 6.00000e+00 -3.09838e+00 -2.81947e+00 -3.37728e+00 -3.09932e+00 -2.76585e+00 -3.43279e+00
2.88000e+03 7.00000e+00 -3.25033e+00 -2.99180e+00 -3.50887e+00 -3.09934e+00 -2.76593e+00 -3.43274e+00
3.04000e+03 7.00000e+00 -3.25033e+00 -2.99180e+00 -3.50887e+00 -3.09936e+00 -2.76605e+00 -3.43266e+00
3.20000e+03 8.00000e+00 -2.99749e+00 -2.67954e+00 -3.31543e+00 -3.09938e+00 -2.76621e+00 -3.43255e+00
3.36000e+03 8.00000e+00 -2.99749e+00 -2.67954e+00 -3.31543e+00 -3.09942e+00 -2.76644e+00 -3.43240e+00
3.52000e+03 8.00000e+00 -2.99749e+00 -2.67954e+00 -3.31543e+00 -3.09948e+00 -2.76676e+00 -3.43219e+00
3.68000e+03 9.00000e+00 -3.07435e+00 -2.94515e+00 -3.20354e+00 -3.09955e+00 -2.76719e+00 -3.43192e+00
3.84000e+03 9.00000e+00 -3.07435e+00 -2.94515e+00 -3.20354e+00 -3.09966e+00 -2.76776e+00 -3.43157e+00
4.00000e+03 1.00000e+01 -3.21982e+00 -2.88814e+00 -3.55149e+00 -3.09980e+00 -2.76848e+00 -3.43112e+00
4.16000e+03 1.00000e+01 -3.21982e+00 -2.88814e+00 -3.55149e+00 -3.09999e+00 -2.76941e+00 -3.43057e+00
4.32000e+03 1.00000e+01 -3.21982e+00 -2.88814e+00 -3.55149e+00 -3.10023e+00 -2.77055e+00 -3.42991e+00
4.48000e+03 1.10000e+01 -2.81465e+00 -2.57212e+00 -3.05718e+00 -3.10053e+00 -2.77196e+00 -3.42910e+00
4.64000e+03 1.10000e+01 -2.81465e+00 -2.57212e+00 -3.05718e+00 -3.10091e+00 -2.77367e+00 -3.42815e+00
4.80000e+03 1.20000e+01 -2.84727e+00 -2.66069e+00 -3.03386e+00 -3.10137e+00 -2.77571e+00 -3.42704e+00
4.96000e+03 1.20000e+01 -2.84727e+00 -2.66069e+00 -3.03386e+00 -3.10193e+00 -2.77811e+00 -3.42575e+00
5.12000e+03 1.20000e+01 -2.84727e+00 -2.66069e+00 -3.03386e+00 -3.10260e+00 -2.78091e+00 -3.42428e+00
5.28000e+03 1.30000e+01 -3.31850e+00 -2.92374e+00 -3.71326e+00 -3.10337e+00 -2.78414e+00 -3.42261e+00
5.44000e+03 1.30000e+01 -3.31850e+00 -2.92374e+00 -3.71326e+00 -3.10427e+00 -2.78782e+00 -3.42072e+00
5.60000e+03 1.40000e+01 -3.00297e+00 -2.72202e+00 -3.28391e+00 -3.10530e+00 -2.79198e+00 -3.41862e+00
5.76000e+03 1.40000e+01 -3.00297e+00 -2.72202e+00 -3.28391e+00 -3.10646e+00 -2.79662e+00 -3.41630e+00
5.92000e+03 1.40000e+01 -3.00297e+00 -2.72202e+00 -3.28391e+00 -3.10776e+00 -2.80177e+00 -3.41375e+00
6.08000e+03 1.50000e+01 -2.82666e+00 -2.60935e+00 -3.04397e+00 -3.10920e+00 -2.80743e+00 -3.41096e+00
6.24000e+03 1.50000e+01 -2.82666e+00 -2.60935e+00 -3.04397e+00 -3.11077e+00 -2.81360e+00 -3.40794e+00
6.40000e+03 1.60000e+01 -2.81506e+00 -2.39128e+00 -3.23883e+00 -3.11246e+00 -2.82025e+00 -3.40467e+00
6.56000e+03 1.60000e+01 -2.81506e+00 -2.39128e+00 -3.23883e+00 -3.11428e+00 -2.82739e+00 -3.40116e+00
6.72000e+03 1.60000e+01 -2.81506e+00 -2.39128e+00 -3.23883e+00 -3.11620e+00 -2.83499e+00 -3.39742e+00
6.88000e+03 1.70000e+01 -2.64442e+00 -2.26100e+00 -3.02784e+00 -3.11822e+00 -2.84301e+00 -3.39343e+00
7.04000e+03 1.70000e+01 -2.64442e+00 -2.26100e+00 -3.02784e+00 -3.12032e+00 -2.85143e+00 -3.38921e+00
7.20000e+03 1.80000e+01 -2.55546e+00 -2.21642e+00 -2.89451e+00 -3.12248e+00 -2.86019e+00 -3.38477e+00
7.36000e+03 1.80000e+01 -2.55546e+00 -2.21642e+00 -2.89451e+00 -3.12468e+00 -2.86926e+00 -3.38010e+00
7.52000e+03 1.80000e+01 -2.55546e+00 -2.21642e+00 -2.89451e+00 -3.12690e+00 -2.87858e+00 -3.37522e+00
7.68000e+03 1.90000e+01 -2.78981e+00 -2.70354e+00 -2.87609e+00 -3.12912e+00 -2.88810e+00 -3.37014e+00
7.84000e+03 1.90000e+01 -2.78981e+00 -2.70354e+00 -2.87609e+00 -3.13130e+00 -2.89774e+00 -3.36486e+00
8.00000e+03 2.00000e+01 -2.67481e+00 -2.13039e+00 -3.21923e+00 -3.13344e+00 -2.90747e+00 -3.35941e+00
8.16000e+03 2.00000e+01 -2.67481e+00 -2.13039e+00 -3.21923e+00 -3.13550e+00 -2.91721e+00 -3.35379e+00
8.32000e+03 2.00000e+01 -2.67481e+00 -2.13039e+00 -3.21923e+00 -3.13746e+00 -2.92690e+00 -3.34801e+00
8.48000e+03 2.10000e+01 -2.61481e+00 -2.30758e+00 -2.92205e+00 -3.13928e+00 -2.93648e+00 -3.34209e+00
8.64000e+03 2.10000e+01 -2.61481e+00 -2.30758e+00 -2.92205e+00 -3.14096e+00 -2.94589e+00 -3.33604e+00
8.80000e+03 2.20000e+01 -2.75895e+00 -2.67419e+00 -2.84371e+00 -3.14247e+00 -2.95506e+00 -3.32987e+00
8.96000e+03 2.20000e+01 -2.75895e+00 -2.67419e+00 -2.84371e+00 -3.14377e+00 -2.96394e+00 -3.32359e+00
9.12000e+03 2.20000e+01 -2.75895e+00 -2.67419e+00 -2.84371e+00 -3.14485e+00 -2.97249e+00 -3.31721e+00
9.28000e+03 2.30000e+01 -2.62146e+00 -2.45738e+00 -2.78554e+00 -3.14569e+00 -2.98063e+00 -3.31074e+00
9.44000e+03 2.30000e+01 -2.62146e+00 -2.45738e+00 -2.78554e+00 -3.14625e+00 -2.98832e+00 -3.30418e+00
9.60000e+03 2.40000e+01 -2.59972e+00 -2.37335e+00 -2.82609e+00 -3.14653e+00 -2.99552e+00 -3.29754e+00
9.76000e+03 2.40000e+01 -2.59972e+00 -2.37335e+00 -2.82609e+00 -3.14650e+00 -3.00219e+00 -3.29080e+00
9.92000e+03 2.40000e+01 -2.59972e+00 -2.37335e+00 -2.82609e+00 -3.14614e+00 -3.00829e+00 -3.28398e+00
1.00800e+04 2.50000e+01 -2.54135e+00 -2.14389e+00 -2.93882e+00 -3.14542e+00 -3.01379e+00 -3.27706e+00
1.02400e+04 2.50000e+01 -2.54135e+00 -2.14389e+00 -2.93882e+00 -3.14434e+00 -3.01865e+00 -3.27003e+00
1.04000e+04 2.60000e+01 -2.50769e+00 -2.13736e+00 -2.87802e+00 -3.14288e+00 -3.02286e+00 -3.26289e+00
1.05600e+04 2.60000e+01 -2.50769e+00 -2.13736e+00 -2.87802e+00 -3.14102e+00 -3.02640e+00 -3.25563e+00
1.07200e+04 2.60000e+01 -2.50769e+00 -2.13736e+00 -2.87802e+00 -3.13874e+00 -3.02926e+00 -3.24823e+00
1.08800e+04 2.70000e+01 -2.75045e+00 -2.35979e+00 -3.14110e+00 -3.13605e+00 -3.03141e+00 -3.24069e+00
1.10400e+04 2.70000e+01 -2.75045e+00 -2.35979e+00 -3.14110e+00 -3.13292e+00 -3.03285e+00 -3.23299e+00
1.12000e+04 2.80000e+01 -2.54379e+00 -2.25541e+00 -2.83217e+00 -3.12936e+00 -3.03358e+00 -3.22514e+00
1.13600e+04 2.80000e+01 -2.54379e+00 -2.25541e+00 -2.83217e+00 -3.12536e+00 -3.03360e+00 -3.21711e+00
1.15200e+04 2.80000e+01 -2.54379e+00 -2.25541e+00 -2.83217e+00 -3.12091e+00 -3.03290e+00 -3.20892e+00
1.16800e+04 2.90000e+01 -2.58138e+00 -2.46480e+00 -2.69797e+00 -3.11601e+00 -3.03147e+00 -3.20056e+00
1.18400e+04 2.90000e+01 -2.58138e+00 -2.46480e+00 -2.69797e+00 -3.11068e+00 -3.02934e+00 -3.19202e+00
1.20000e+04 3.00000e+01 -2.71739e+00 -2.31643e+00 -3.11835e+00 -3.10491e+00 -3.02650e+00 -3.18333e+00
1.21600e+04 3.00000e+01 -2.71739e+00 -2.31643e+00 -3.11835e+00 -3.09872e+00 -3.02297e+00 -3.17447e+00
1.23200e+04 3.00000e+01 -2.71739e+00 -2.31643e+00 -3.11835e+00 -3.09211e+00 -3.01873e+00 -3.16549e+00
1.24800e+04 3.10000e+01 -2.71435e+00 -2.38690e+00 -3.04180e+00 -3.08509e+00 -3.01382e+00 -3.15637e+00
1.26400e+04 3.10000e+01 -2.71435e+00 -2.38690e+00 -3.04180e+00 -3.07769e+00 -3.00823e+00 -3.14715e+00
1.28000e+04 3.20000e+01 -2.20606e+00 -1.94193e+00 -2.47019e+00 -3.06991e+00 -3.00198e+00 -3.13783e+00
1.29600e+04 3.20000e+01 -2.20606e+00 -1.94193e+00 -2.47019e+00 -3.06177e+00 -2.99509e+00 -3.12844e+00
1.31200e+04 3.20000e+01 -2.20606e+00 -1.94193e+00 -2.47019e+00 -3.05329e+00 -2.98759e+00 -3.11899e+00
1.32800e+04 3.30000e+01 -2.70526e+00 -2.54149e+00 -2.86903e+00 -3.04449e+00 -2.97949e+00 -3.10949e+00
1.34400e+04 3.30000e+01 -2.70526e+00 -2.54149e+00 -2.86903e+00 -3.03540e+00 -2.97083e+00 -3.09996e+00
1.36000e+04 3.40000e+01 -2.57408e+00 -2.27305e+00 -2.87511e+00 -3.02603e+00 -2.96166e+00 -3.09041e+00
1.37600e+04 3.40000e+01 -2.57408e+00 -2.27305e+00 -2.87511e+00 -3.01642e+00 -2.95200e+00 -3.08083e+00
1.39200e+04 3.40000e+01 -2.57408e+00 -2.27305e+00 -2.87511e+00 -3.00657e+00 -2.94191e+00 -3.07123e+00
1.40800e+04 3.50000e+01 -2.74528e+00 -2.38661e+00 -3.10395e+00 -2.99653e+00 -2.93144e+00 -3.06162e+00
1.42400e+04 3.50000e+01 -2.74528e+00 -2.38661e+00 -3.10395e+00 -2.98632e+00 -2.92064e+00 -3.05199e+00
1.44000e+04 3.60000e+01 -2.46074e+00 -2.12774e+00 -2.79374e+00 -2.97596e+00 -2.90957e+00 -3.04234e+00
1.45600e+04 3.60000e+01 -2.46074e+00 -2.12774e+00 -2.79374e+00 -2.96548e+00 -2.89827e+00 -3.03268e+00
1.47200e+04 3.60000e+01 -2.46074e+00 -2.12774e+00 -2.79374e+00 -2.95490e+00 -2.88680e+00 -3.02300e+00
1.48800e+04 3.70000e+01 -2.35088e+00 -2.02720e+00 -2.67455e+00 -2.94426e+00 -2.87521e+00 -3.01330e+00
1.50400e+04 3.70000e+01 -2.35088e+00 -2.02720e+00 -2.67455e+00 -2.93357e+00 -2.86355e+00 -3.00358e+00
1.52000e+04 3.80000e+01 -2.41034e+00 -2.10399e+00 -2.71670e+00 -2.92286e+00 -2.85188e+00 -2.99385e+00
1.53600e+04 3.80000e+01 -2.41034e+00 -2.10399e+00 -2.71670e+00 -2.91217e+00 -2.84022e+00 -2.98411e+00
1.55200e+04 3.80000e+01 -2.41034e+00 -2.10399e+00 -2.71670e+00 -2.90150e+00 -2.82863e+00 -2.97437e+00
1.56800e+04 3.90000e+01 -2.16189e+00 -1.98073e+00 -2.34305e+00 -2.89088e+00 -2.81713e+00 -2.96464e+00
1.58400e+04 3.90000e+01 -2.16189e+00 -1.98073e+00 -2.34305e+00 -2.88034e+00 -2.80576e+00 -2.95492e+00
1.60000e+04 4.00000e+01 -2.13382e+00 -1.96901e+00 -2.29863e+00 -2.86989e+00 -2.79455e+00 -2.94522e+00
1.61600e+04 4.00000e+01 -2.13382e+00 -1.96901e+00 -2.29863e+00 -2.85955e+00 -2.78353e+00 -2.93557e+00
1.63200e+04 4.00000e+01 -2.13382e+00 -1.96901e+00 -2.29863e+00 -2.84933e+00 -2.77271e+00 -2.92596e+00
1.64800e+04 4.10000e+01 -2.28787e+00 -2.12255e+00 -2.45318e+00 -2.83927e+00 -2.76212e+00 -2.91641e+00
1.66400e+04 4.10000e+01 -2.28787e+00 -2.12255e+00 -2.45318e+00 -2.82935e+00 -2.75176e+00 -2.90694e+00
1.68000e+04 4.20000e+01 -2.10507e+00 -1.96166e+00 -2.24848e+00 -2.81960e+00 -2.74164e+00 -2.89757e+00
1.69600e+04 4.20000e+01 -2.10507e+00 -1.96166e+00 -2.24848e+00 -2.81004e+00 -2.73179e+00 -2.88830e+00
1.71200e+04 4.20000e+01 -2.10507e+00 -1.96166e+00 -2.24848e+00 -2.80066e+00 -2.72218e+00 -2.87914e+00
1.72800e+04 4.30000e+01 -2.13648e+00 -1.82607e+00 -2.44689e+00 -2.79148e+00 -2.71283e+00 -2.87012e+00
1.74400e+04 4.30000e+01 -2.13648e+00 -1.82607e+00 -2.44689e+00 -2.78249e+00 -2.70373e+00 -2.86125e+00
1.76000e+04 4.40000e+01 -2.21338e+00 -2.02208e+00 -2.40469e+00 -2.77370e+00 -2.69489e+00 -2.85251e+00
1.77600e+04 4.40000e+01 -2.21338e+00 -2.02208e+00 -2.40469e+00 -2.76511e+00 -2.68628e+00 -2.84394e+00
1.79200e+04 4.40000e+01 -2.21338e+00 -2.02208e+00 -2.40469e+00 -2.75672e+00 -2.67791e+00 -2.83553e+00
1.80800e+04 4.50000e+01 -2.30924e+00 -2.23496e+00 -2.38353e+00 -2.74851e+00 -2.66974e+00 -2.82727e+00
1.82400e+04 4.50000e+01 -2.30924e+00 -2.23496e+00 -2.38353e+00 -2.74047e+00 -2.66178e+00 -2.81916e+00
1.84000e+04 4.60000e+01 -2.43382e+00 -2.16143e+00 -2.70620e+00 -2.73261e+00 -2.65401e+00 -2.81121e+00
1.85600e+04 4.60000e+01 -2.43382e+00 -2.16143e+00 -2.70620e+00 -2.72490e+00 -2.64641e+00 -2.80338e+00
1.87200e+04 4.60000e+01 -2.43382e+00 -2.16143e+00 -2.70620e+00 -2.71732e+00 -2.63895e+00 -2.79569e+00
1.88800e+04 4.70000e+01 -2.31723e+00 -2.16124e+00 -2.47322e+00 -2.70986e+00 -2.63161e+00 -2.78810e+00
1.90400e+04 4.70000e+01 -2.31723e+00 -2.16124e+00 -2.47322e+00 -2.70249e+00 -2.62437e+00 -2.78061e+00
1.92000e+04 4.80000e+01 -2.20346e+00 -1.78365e+00 -2.62328e+00 -2.69520e+00 -2.61721e+00 -2.77319e+00
1.93600e+04 4.80000e+01 -2.20346e+00 -1.78365e+00 -2.62328e+00 -2.68796e+00 -2.61008e+00 -2.76584e+00
1.95200e+04 4.80000e+01 -2.20346e+00 -1.78365e+00 -2.62328e+00 -2.68074e+00 -2.60297e+00 -2.75852e+00
1.96800e+04 4.90000e+01 -2.15048e+00 -1.81636e+00 -2.48460e+00 -2.67353e+00 -2.59584e+00 -2.75122e+00
1.98400e+04 4.90000e+01 -2.15048e+00 -1.81636e+00 -2.48460e+00 -2.66630e+00 -2.58867e+00 -2.74394e+00
2.00000e+04 5.00000e+01 -2.31196e+00 -1.98839e+00 -2.63552e+00 -2.65903e+00 -2.58141e+00 -2.73664e+00
2.01600e+04 5.00000e+01 -2.31196e+00 -1.98839e+00 -2.63552e+00 -2.65169e+00 -2.57406e+00 -2.72932e+00
2.03200e+04 5.00000e+01 -2.31196e+00 -1.98839e+00 -2.63552e+00 -2.64427e+00 -2.56657e+00 -2.72197e+00
2.04800e+04 5.10000e+01 -2.24131e+00 -1.94212e+00 -2.54051e+00 -2.63674e+00 -2.55893e+00 -2.71456e+00
2.06400e+04 5.10000e+01 -2.24131e+00 -1.94212e+00 -2.54051e+00 -2.62911e+00 -2.55112e+00 -2.70710e+00
2.08000e+04 5.20000e+01 -2.01741e+00 -1.84539e+00 -2.18943e+00 -2.62135e+00 -2.54312e+00 -2.69958e+00
2.09600e+04 5.20000e+01 -2.01741e+00 -1.84539e+00 -2.18943e+00 -2.61345e+00 -2.53492e+00 -2.69198e+00
2.11200e+04 5.20000e+01 -2.01741e+00 -1.84539e+00 -2.18943e+00 -2.60542e+00 -2.52652e+00 -2.68432e+00
2.12800e+04 5.30000e+01 -2.09123e+00 -1.95228e+00 -2.23018e+00 -2.59724e+00 -2.51792e+00 -2.67657e+00
2.14400e+04 5.30000e+01 -2.09123e+00 -1.95228e+00 -2.23018e+00 -2.58893e+00 -2.50912e+00 -2.66875e+00
2.16000e+04 5.40000e+01 -2.01323e+00 -1.78082e+00 -2.24564e+00 -2.58049e+00 -2.50012e+00 -2.66086e+00
2.17600e+04 5.40000e+01 -2.01323e+00 -1.78082e+00 -2.24564e+00 -2.57192e+00 -2.49096e+00 -2.65289e+00
2.19200e+04 5.40000e+01 -2.01323e+00 -1.78082e+00 -2.24564e+00 -2.56324e+00 -2.48163e+00 -2.64485e+00
2.20800e+04 5.50000e+01 -2.09885e+00 -1.76590e+00 -2.43180e+00 -2.55446e+00 -2.47216e+00 -2.63676e+00
2.22400e+04 5.50000e+01 -2.09885e+00 -1.76590e+00 -2.43180e+00 -2.54559e+00 -2.46257e+00 -2.62862e+00
2.24000e+04 5.60000e+01 -1.92194e+00 -1.56382e+00 -2.28007e+00 -2.53666e+00 -2.45289e+00 -2.62043e+00
2.25600e+04 5.60000e+01 -1.92194e+00 -1.56382e+00 -2.28007e+00 -2.52768e+00 -2.44314e+00 -2.61221e+00
2.27200e+04 5.60000e+01 -1.92194e+00 -1.56382e+00 -2.28007e+00 -2.51866e+00 -2.43335e+00 -2.60397e+00
2.28800e+04 5.70000e+01 -2.03321e+00 -1.75116e+00 -2.31527e+00 -2.50963e+00 -2.42354e+00 -2.59572e+00
2.30400e+04 5.70000e+01 -2.03321e+00 -1.75116e+00 -2.31527e+00 -2.50061e+00 -2.41376e+00 -2.58746e+00
2.32000e+04 5.80000e+01 -2.20685e+00 -2.10675e+00 -2.30694e+00 -2.49160e+00 -2.40400e+00 -2.57921e+00
2.33600e+04 5.80000e+01 -2.20685e+00 -2.10675e+00 -2.30694e+00 -2.48264e+00 -2.39431e+00 -2.57098e+00
2.35200e+04 5.80000e+01 -2.20685e+00 -2.10675e+00 -2.30694e+00 -2.47374e+00 -2.38471e+00 -2.56277e+00
2.36800e+04 5.90000e+01 -1.98607e+00 -1.75052e+00 -2.22163e+00 -2.46490e+00 -2.37520e+00 -2.55460e+00
2.38400e+04 5.90000e+01 -1.98607e+00 -1.75052e+00 -2.22163e+00 -2.45615e+00 -2.36581e+00 -2.54648e+00
2.40000e+04 6.00000e+01 -2.08745e+00 -1.96963e+00 -2.20527e+00 -2.44749e+00 -2.35656e+00 -2.53841e+00
2.41600e+04 6.00000e+01 -2.08745e+00 -1.96963e+00 -2.20527e+00 -2.43893e+00 -2.34746e+00 -2.53040e+00
2.43200e+04 6.00000e+01 -2.08745e+00 -1.96963e+00 -2.20527e+00 -2.43047e+00 -2.33850e+00 -2.52244e+00
2.44800e+04 6.10000e+01 -1.99377e+00 -1.83243e+00 -2.15512e+00 -2.42212e+00 -2.32969e+00 -2.51455e+00
2.46400e+04 6.10000e+01 -1.99377e+00 -1.83243e+00 -2.15512e+00 -2.41388e+00 -2.32104e+00 -2.50672e+00
2.48000e+04 6.20000e+01 -2.01503e+00 -1.90064e+00 -2.12942e+00 -2.40575e+00 -2.31255e+00 -2.49895e+00
2.49600e+04 6.20000e+01 -2.01503e+00 -1.90064e+00 -2.12942e+00 -2.39773e+00 -2.30421e+00 -2.49125e+00
2.51200e+04 6.20000e+01 -2.01503e+00 -1.90064e+00 -2.12942e+00 -2.38982e+00 -2.29601e+00 -2.48362e+00
2.52800e+04 6.30000e+01 -1.92123e+00 -1.64221e+00 -2.20026e+00 -2.38200e+00 -2.28795e+00 -2.47604e+00
2.54400e+04 6.30000e+01 -1.92123e+00 -1.64221e+00 -2.20026e+00 -2.37427e+00 -2.28001e+00 -2.46853e+00
2.56000e+04 6.40000e+01 -2.05379e+00 -1.72555e+00 -2.38203e+00 -2.36663e+00 -2.27218e+00 -2.46108e+00
2.57600e+04 6.40000e+01 -2.05379e+00 -1.72555e+00 -2.38203e+00 -2.35907e+00 -2.26446e+00 -2.45368e+00
2.59200e+04 6.40000e+01 -2.05379e+00 -1.72555e+00 -2.38203e+00 -2.35158e+00 -2.25682e+00 -2.44634e+00
2.60800e+04 6.50000e+01 -1.75586e+00 -1.54526e+00 -1.96646e+00 -2.34416e+00 -2.24926e+00 -2.43906e+00
2.62400e+04 6.50000e+01 -1.75586e+00 -1.54526e+00 -1.96646e+00 -2.33680e+00 -2.24177e+00 -2.43182e+00
2.64000e+04 6.60000e+01 -1.79763e+00 -1.73678e+00 -1.85849e+00 -2.32949e+00 -2.23434e+00 -2.42464e+00
2.65600e+04 6.60000e+01 -1.79763e+00 -1.73678e+00 -1.85849e+00 -2.32223e+00 -2.22694e+00 -2.41751e+00
2.67200e+04 6.60000e+01 -1.79763e+00 -1.73678e+00 -1.85849e+00 -2.31501e+00 -2.21959e+00 -2.41043e+00
2.68800e+04 6.70000e+01 -1.90538e+00 -1.63718e+00 -2.17357e+00 -2.30783e+00 -2.21226e+00 -2.40340e+00
2.70400e+04 6.70000e+01 -1.90538e+00 -1.63718e+00 -2.17357e+00 -2.30069e+00 -2.20495e+00 -2.39643e+00
2.72000e+04 6.80000e+01 -1.89169e+00 -1.79897e+00 -1.98441e+00 -2.29358e+00 -2.19766e+00 -2.38950e+00
2.73600e+04 6.80000e+01 -1.89169e+00 -1.79897e+00 -1.98441e+00 -2.28651e+00 -2.19040e+00 -2.38261e+00
2.75200e+04 6.80000e+01 -1.89169e+00 -1.79897e+00 -1.98441e+00 -2.27946e+00 -2.18315e+00 -2.37578e+00
2.76800e+04 6.90000e+01 -1.87164e+00 -1.60466e+00 -2.13862e+00 -2.27245e+00 -2.17592e+00 -2.36898e+00
2.78400e+04 6.90000e+01 -1.87164e+00 -1.60466e+00 -2.13862e+00 -2.26547e+00 -2.16871e+00 -2.36223e+00
2.80000e+04 7.00000e+01 -2.00398e+00 -1.87181e+00 -2.13616e+00 -2.25853e+00 -2.16153e+00 -2.35552e+00
2.81600e+04 7.00000e+01 -2.00398e+00 -1.87181e+00 -2.13616e+00 -2.25161e+00 -2.15439e+00 -2.34883e+00
2.83200e+04 7.00000e+01 -2.00398e+00 -1.87181e+00 -2.13616e+00 -2.24473e+00 -2.14729e+00 -2.34217e+00
2.84800e+04 7.10000e+01 -1.82880e+00 -1.62861e+00 -2.02899e+00 -2.23788e+00 -2.14023e+00 -2.33553e+00
2.86400e+04 7.10000e+01 -1.82880e+00 -1.62861e+00 -2.02899e+00 -2.23106e+00 -2.13323e+00 -2.32890e+00
2.88000e+04 7.20000e+01 -1.94556e+00 -1.67478e+00 -2.21634e+00 -2.22427e+00 -2.12627e+00 -2.32227e+00
2.89600e+04 7.20000e+01 -1.94556e+00 -1.67478e+00 -2.21634e+00 -2.21752e+00 -2.11938e+00 -2.31565e+00
2.91200e+04 7.20000e+01 -1.94556e+00 -1.67478e+00 -2.21634e+00 -2.21078e+00 -2.11254e+00 -2.30902e+00
2.92800e+04 7.30000e+01 -1.67044e+00 -1.55616e+00 -1.78472e+00 -2.20408e+00 -2.10577e+00 -2.30239e+00
2.94400e+04 7.30000e+01 -1.67044e+00 -1.55616e+00 -1.78472e+00 -2.19740e+00 -2.09906e+00 -2.29573e+00
2.96000e+04 7.40000e+01 -1.88066e+00 -1.54396e+00 -2.21736e+00 -2.19074e+00 -2.09242e+00 -2.28906e+00
2.97600e+04 7.40000e+01 -1.88066e+00 -1.54396e+00 -2.21736e+00 -2.18409e+00 -2.08582e+00 -2.28235e+00
2.99200e+04 7.40000e+01 -1.88066e+00 -1.54396e+00 -2.21736e+00 -2.17745e+00 -2.07928e+00 -2.27563e+00
3.00800e+04 7.50000e+01 -1.82426e+00 -1.66372e+00 -1.98481e+00 -2.17083e+00 -2.07279e+00 -2.26887e+00
3.02400e+04 7.50000e+01 -1.82426e+00 -1.66372e+00 -1.98481e+00 -2.16422e+00 -2.06634e+00 -2.26209e+00
3.04000e+04 7.60000e+01 -1.93152e+00 -1.76272e+00 -2.10033e+00 -2.15761e+00 -2.05993e+00 -2.25528e+00
3.05600e+04 7.60000e+01 -1.93152e+00 -1.76272e+00 -2.10033e+00 -2.15100e+00 -2.05356e+00 -2.24845e+00
3.07200e+04 7.60000e+01 -1.93152e+00 -1.76272e+00 -2.10033e+00 -2.14440e+00 -2.04721e+00 -2.24159e+00
3.08800e+04 7.70000e+01 -1.87726e+00 -1.66189e+00 -2.09264e+00 -2.13780e+00 -2.04088e+00 -2.23472e+00
3.10400e+04 7.70000e+01 -1.87726e+00 -1.66189e+00 -2.09264e+00 -2.13121e+00 -2.03458e+00 -2.22784e+00
3.12000e+04 7.80000e+01 -1.69714e+00 -1.36611e+00 -2.02816e+00 -2.12462e+00 -2.02829e+00 -2.22095e+00
3.13600e+04 7.80000e+01 -1.69714e+00 -1.36611e+00 -2.02816e+00 -2.11804e+00 -2.02202e+00 -2.21406e+00
3.15200e+04 7.80000e+01 -1.69714e+00 -1.36611e+00 -2.02816e+00 -2.11146e+00 -2.01575e+00 -2.20717e+00
3.16800e+04 7.90000e+01 -1.78921e+00 -1.58165e+00 -1.99676e+00 -2.10489e+00 -2.00950e+00 -2.20029e+00
3.18400e+04 7.90000e+01 -1.78921e+00 -1.58165e+00 -1.99676e+00 -2.09835e+00 -2.00326e+00 -2.19344e+00
3.20000e+04 8.00000e+01 -1.76869e+00 -1.33610e+00 -2.20128e+00 -2.09181e+00 -1.99703e+00 -2.18660e+00
3.21600e+04 8.00000e+01 -1.76869e+00 -1.33610e+00 -2.20128e+00 -2.08530e+00 -1.99081e+00 -2.17979e+00
3.23200e+04 8.00000e+01 -1.76869e+00 -1.33610e+00 -2.20128e+00 -2.07882e+00 -1.98462e+00 -2.17301e+00
3.24800e+04 8.10000e+01 -1.62307e+00 -1.48099e+00 -1.76515e+00 -2.07236e+00 -1.97845e+00 -2.16627e+00
3.26400e+04 8.10000e+01 -1.62307e+00 -1.48099e+00 -1.76515e+00 -2.06594e+00 -1.97231e+00 -2.15957e+00
3.28000e+04 8.20000e+01 -1.69430e+00 -1.38442e+00 -2.00417e+00 -2.05956e+00 -1.96620e+00 -2.15292e+00
3.29600e+04 8.20000e+01 -1.69430e+00 -1.38442e+00 -2.00417e+00 -2.05322e+00 -1.96014e+00 -2.14631e+00
3.31200e+04 8.20000e+01 -1.69430e+00 -1.38442e+00 -2.00417e+00 -2.04693e+00 -1.95412e+00 -2.13975e+00
3.32800e+04 8.30000e+01 -1.66989e+00 -1.48166e+00 -1.85813e+00 -2.04070e+00 -1.94817e+00 -2.13323e+00
3.34400e+04 8.30000e+01 -1.66989e+00 -1.48166e+00 -1.85813e+00 -2.03452e+00 -1.94228e+00 -2.12677e+00
3.36000e+04 8.40000e+01 -1.76937e+00 -1.28339e+00 -2.25535e+00 -2.02840e+00 -1.93646e+00 -2.12035e+00
3.37600e+04 8.40000e+01 -1.76937e+00 -1.28339e+00 -2.25535e+00 -2.02236e+00 -1.93073e+00 -2.11398e+00
3.39200e+04 8.40000e+01 -1.76937e+00 -1.28339e+00 -2.25535e+00 -2.01638e+00 -1.92509e+00 -2.10767e+00
3.40800e+04 8.50000e+01 -1.74958e+00 -1.56363e+00 -1.93553e+00 -2.01047e+00 -1.91953e+00 -2.10140e+00
3.42400e+04 8.50000e+01 -1.74958e+00 -1.56363e+00 -1.93553e+00 -2.00463e+00 -1.91408e+00 -2.09518e+00
3.44000e+04 8.60000e+01 -1.71451e+00 -1.42053e+00 -2.00848e+00 -1.99887e+00 -1.90874e+00 -2.08900e+00
3.45600e+04 8.60000e+01 -1.71451e+00 -1.42053e+00 -2.00848e+00 -1.99319e+00 -1.90349e+00 -2.08288e+00
3.47200e+04 8.60000e+01 -1.71451e+00 -1.42053e+00 -2.00848e+00 -1.98758e+00 -1.89835e+00 -2.07680e+00
3.48800e+04 8.70000e+01 -1.57480e+00 -1.39824e+00 -1.75136e+00 -1.98204e+00 -1.89331e+00 -2.07077e+00
3.50400e+04 8.70000e+01 -1.57480e+00 -1.39824e+00 -1.75136e+00 -1.97658e+00 -1.88838e+00 -2.06477e+00
3.52000e+04 8.80000e+01 -1.64188e+00 -1.48014e+00 -1.80362e+00 -1.97118e+00 -1.88353e+00 -2.05883e+00
3.53600e+04 8.80000e+01 -1.64188e+00 -1.48014e+00 -1.80362e+00 -1.96585e+00 -1.87878e+00 -2.05292e+00
3.55200e+04 8.80000e+01 -1.64188e+00 -1.48014e+00 -1.80362e+00 -1.96058e+00 -1.87410e+00 -2.04706e+00
3.56800e+04 8.90000e+01 -1.81862e+00 -1.51234e+00 -2.12490e+00 -1.95536e+00 -1.86949e+00 -2.04124e+00
3.58400e+04 8.90000e+01 -1.81862e+00 -1.51234e+00 -2.12490e+00 -1.95020e+00 -1.86494e+00 -2.03546e+00
3.60000e+04 9.00000e+01 -1.73671e+00 -1.34965e+00 -2.12377e+00 -1.94508e+00 -1.86043e+00 -2.02973e+00
3.61600e+04 9.00000e+01 -1.73671e+00 -1.34965e+00 -2.12377e+00 -1.94000e+00 -1.85596e+00 -2.02404e+00
3.63200e+04 9.00000e+01 -1.73671e+00 -1.34965e+00 -2.12377e+00 -1.93495e+00 -1.85150e+00 -2.01840e+00
3.64800e+04 9.10000e+01 -1.58351e+00 -1.31111e+00 -1.85591e+00 -1.92993e+00 -1.84705e+00 -2.01280e+00
3.66400e+04 9.10000e+01 -1.58351e+00 -1.31111e+00 -1.85591e+00 -1.92493e+00 -1.84260e+00 -2.00726e+00
3.68000e+04 9.20000e+01 -1.80667e+00 -1.56791e+00 -2.04543e+00 -1.91994e+00 -1.83812e+00 -2.00177e+00
3.69600e+04 9.20000e+01 -1.80667e+00 -1.56791e+00 -2.04543e+00 -1.91497e+00 -1.83360e+00 -1.99633e+00
3.71200e+04 9.20000e+01 -1.80667e+00 -1.56791e+00 -2.04543e+00 -1.91000e+00 -1.82905e+00 -1.99096e+00
3.72800e+04 9.30000e+01 -1.51716e+00 -1.42398e+00 -1.61035e+00 -1.90504e+00 -1.82445e+00 -1.98564e+00
3.74400e+04 9.30000e+01 -1.51716e+00 -1.42398e+00 -1.61035e+00 -1.90008e+00 -1.81979e+00 -1.98037e+00
3.76000e+04 9.40000e+01 -1.77754e+00 -1.63750e+00 -1.91757e+00 -1.89512e+00 -1.81508e+00 -1.97516e+00
3.77600e+04 9.40000e+01 -1.77754e+00 -1.63750e+00 -1.91757e+00 -1.89016e+00 -1.81031e+00 -1.97001e+00
3.79200e+04 9.40000e+01 -1.77754e+00 -1.63750e+00 -1.91757e+00 -1.88520e+00 -1.80548e+00 -1.96492e+00
3.80800e+04 9.50000e+01 -1.81022e+00 -1.26956e+00 -2.35089e+00 -1.88023e+00 -1.80058e+00 -1.95988e+00
3.82400e+04 9.50000e+01 -1.81022e+00 -1.26956e+00 -2.35089e+00 -1.87527e+00 -1.79564e+00 -1.95489e+00
3.84000e+04 9.60000e+01 -1.47409e+00 -1.32167e+00 -1.62651e+00 -1.87030e+00 -1.79064e+00 -1.94995e+00
3.85600e+04 9.60000e+01 -1.47409e+00 -1.32167e+00 -1.62651e+00 -1.86533e+00 -1.78560e+00 -1.94507e+00
3.87200e+04 9.60000e+01 -1.47409e+00 -1.32167e+00 -1.62651e+00 -1.86038e+00 -1.78051e+00 -1.94024e+00
3.88800e+04 9.70000e+01 -1.58476e+00 -1.23653e+00 -1.93299e+00 -1.85543e+00 -1.77540e+00 -1.93546e+00
3.90400e+04 9.70000e+01 -1.58476e+00 -1.23653e+00 -1.93299e+00 -1.85049e+00 -1.77024e+00 -1.93075e+00
3.92000e+04 9.80000e+01 -1.52387e+00 -1.34288e+00 -1.70487e+00 -1.84558e+00 -1.76506e+00 -1.92610e+00
3.93600e+04 9.80000e+01 -1.52387e+00 -1.34288e+00 -1.70487e+00 -1.84069e+00 -1.75984e+00 -1.92153e+00
3.95200e+04 9.80000e+01 -1.52387e+00 -1.34288e+00 -1.70487e+00 -1.83582e+00 -1.75460e+00 -1.91705e+00
3.96800e+04 9.90000e+01 -1.46670e+00 -1.33575e+00 -1.59764e+00 -1.83100e+00 -1.74933e+00 -1.91267e+00
3.98400e+04 9.90000e+01 -1.46670e+00 -1.33575e+00 -1.59764e+00 -1.82621e+00 -1.74402e+00 -1.90839e+00
4.00000e+04 1.00000e+02 -1.46688e+00 -1.31160e+00 -1.62216e+00 -1.82147e+00 -1.73869e+00 -1.90425e+00
4.01600e+04 1.00000e+02 -1.46688e+00 -1.31160e+00 -1.62216e+00 -1.81678e+00 -1.73332e+00 -1.90024e+00
4.03200e+04 1.00000e+02 -1.46688e+00 -1.31160e+00 -1.62216e+00 -1.81214e+00 -1.72791e+00 -1.89638e+00
4.04800e+04 1.01000e+02 -1.79471e+00 -1.62644e+00 -1.96299e+00 -1.80757e+00 -1.72246e+00 -1.89268e+00
4.06400e+04 1.01000e+02 -1.79471e+00 -1.62644e+00 -1.96299e+00 -1.80306e+00 -1.71696e+00 -1.88916e+00
4.08000e+04 1.02000e+02 -1.44995e+00 -1.09351e+00 -1.80639e+00 -1.79863e+00 -1.71143e+00 -1.88583e+00
4.09600e+04 1.02000e+02 -1.44995e+00 -1.09351e+00 -1.80639e+00 -1.79427e+00 -1.70584e+00 -1.88270e+00
4.11200e+04 1.02000e+02 -1.44995e+00 -1.09351e+00 -1.80639e+00 -1.78998e+00 -1.70022e+00 -1.87975e+00
4.12800e+04 1.03000e+02 -1.81794e+00 -1.61656e+00 -2.01932e+00 -1.78578e+00 -1.69456e+00 -1.87700e+00
4.14400e+04 1.03000e+02 -1.81794e+00 -1.61656e+00 -2.01932e+00 -1.78165e+00 -1.68886e+00 -1.87444e+00
4.16000e+04 1.04000e+02 -1.64051e+00 -1.36243e+00 -1.91858e+00 -1.77760e+00 -1.68314e+00 -1.87206e+00
4.17600e+04 1.04000e+02 -1.64051e+00 -1.36243e+00 -1.91858e+00 -1.77362e+00 -1.67739e+00 -1.86985e+00
4.19200e+04 1.04000e+02 -1.64051e+00 -1.36243e+00 -1.91858e+00 -1.76971e+00 -1.67162e+00 -1.86781e+00
4.20800e+04 1.05000e+02 -1.47493e+00 -1.40948e+00 -1.54039e+00 -1.76588e+00 -1.66585e+00 -1.86590e+00
4.22400e+04 1.05000e+02 -1.47493e+00 -1.40948e+00 -1.54039e+00 -1.76210e+00 -1.66008e+00 -1.86411e+00
4.24000e+04 1.06000e+02 -1.43559e+00 -1.33443e+00 -1.53675e+00 -1.75837e+00 -1.65432e+00 -1.86242e+00
4.25600e+04 1.06000e+02 -1.43559e+00 -1.33443e+00 -1.53675e+00 -1.75470e+00 -1.64858e+00 -1.86081e+00
4.27200e+04 1.06000e+02 -1.43559e+00 -1.33443e+00 -1.53675e+00 -1.75106e+00 -1.64287e+00 -1.85925e+00
4.28800e+04 1.07000e+02 -1.43548e+00 -1.23572e+00 -1.63525e+00 -1.74746e+00 -1.63719e+00 -1.85773e+00
4.30400e+04 1.07000e+02 -1.43548e+00 -1.23572e+00 -1.63525e+00 -1.74388e+00 -1.63154e+00 -1.85622e+00
4.32000e+04 1.08000e+02 -1.65296e+00 -1.43601e+00 -1.86991e+00 -1.74032e+00 -1.62595e+00 -1.85469e+00
4.33600e+04 1.08000e+02 -1.65296e+00 -1.43601e+00 -1.86991e+00 -1.73677e+00 -1.62040e+00 -1.85314e+00
4.35200e+04 1.08000e+02 -1.65296e+00 -1.43601e+00 -1.86991e+00 -1.73323e+00 -1.61492e+00 -1.85154e+00
4.36800e+04 1.09000e+02 -1.40489e+00 -1.19871e+00 -1.61107e+00 -1.72969e+00 -1.60950e+00 -1.84988e+00
4.38400e+04 1.09000e+02 -1.40489e+00 -1.19871e+00 -1.61107e+00 -1.72614e+00 -1.60414e+00 -1.84814e+00
4.40000e+04 1.10000e+02 -1.52628e+00 -1.40807e+00 -1.64450e+00 -1.72260e+00 -1.59887e+00 -1.84633e+00
4.41600e+04 1.10000e+02 -1.52628e+00 -1.40807e+00 -1.64450e+00 -1.71904e+00 -1.59367e+00 -1.84442e+00
4.43200e+04 1.10000e+02 -1.52628e+00 -1.40807e+00 -1.64450e+00 -1.71548e+00 -1.58856e+00 -1.84241e+00
4.44800e+04 1.11000e+02 -1.39999e+00 -1.05090e+00 -1.74908e+00 -1.71192e+00 -1.58354e+00 -1.84029e+00
4.46400e+04 1.11000e+02 -1.39999e+00 -1.05090e+00 -1.74908e+00 -1.70834e+00 -1.57861e+00 -1.83807e+00
4.48000e+04 1.12000e+02 -1.44638e+00 -1.24981e+00 -1.64295e+00 -1.70476e+00 -1.57379e+00 -1.83574e+00
4.49600e+04 1.12000e+02 -1.44638e+00 -1.24981e+00 -1.64295e+00 -1.70119e+00 -1.56906e+00 -1.83331e+00
4.51200e+04 1.12000e+02 -1.44638e+00 -1.24981e+00 -1.64295e+00 -1.69761e+00 -1.56445e+00 -1.83077e+00
4.52800e+04 1.13000e+02 -1.42240e+00 -1.17247e+00 -1.67232e+00 -1.69403e+00 -1.55993e+00 -1.82812e+00
4.54400e+04 1.13000e+02 -1.42240e+00 -1.17247e+00 -1.67232e+00 -1.69045e+00 -1.55553e+00 -1.82537e+00
4.56000e+04 1.14000e+02 -1.37984e+00 -1.21560e+00 -1.54409e+00 -1.68688e+00 -1.55125e+00 -1.82251e+00
4.57600e+04 1.14000e+02 -1.37984e+00 -1.21560e+00 -1.54409e+00 -1.68332e+00 -1.54708e+00 -1.81956e+00
4.59200e+04 1.14000e+02 -1.37984e+00 -1.21560e+00 -1.54409e+00 -1.67976e+00 -1.54302e+00 -1.81650e+00
4.60800e+04 1.15000e+02 -1.38883e+00 -1.18145e+00 -1.59620e+00 -1.67622e+00 -1.53908e+00 -1.81336e+00
4.62400e+04 1.15000e+02 -1.38883e+00 -1.18145e+00 -1.59620e+00 -1.67268e+00 -1.53524e+00 -1.81012e+00
4.64000e+04 1.16000e+02 -1.44316e+00 -1.22009e+00 -1.66623e+00 -1.66915e+00 -1.53150e+00 -1.80679e+00
4.65600e+04 1.16000e+02 -1.44316e+00 -1.22009e+00 -1.66623e+00 -1.66562e+00 -1.52788e+00 -1.80337e+00
4.67200e+04 1.16000e+02 -1.44316e+00 -1.22009e+00 -1.66623e+00 -1.66211e+00 -1.52434e+00 -1.79987e+00
4.68800e+04 1.17000e+02 -1.51154e+00 -1.39754e+00 -1.62554e+00 -1.65859e+00 -1.52089e+00 -1.79629e+00
4.70400e+04 1.17000e+02 -1.51154e+00 -1.39754e+00 -1.62554e+00 -1.65508e+00 -1.51752e+00 -1.79264e+00
4.72000e+04 1.18000e+02 -1.48108e+00 -1.27382e+00 -1.68833e+00 -1.65156e+00 -1.51421e+00 -1.78891e+00
4.73600e+04 1.18000e+02 -1.48108e+00 -1.27382e+00 -1.68833e+00 -1.64804e+00 -1.51096e+00 -1.78512e+00
4.75200e+04 1.18000e+02 -1.48108e+00 -1.27382e+00 -1.68833e+00 -1.64451e+00 -1.50776e+00 -1.78126e+00
4.76800e+04 1.19000e+02 -1.29365e+00 -1.15387e+00 -1.43343e+00 -1.64097e+00 -1.50458e+00 -1.77735e+00
4.78400e+04 1.19000e+02 -1.29365e+00 -1.15387e+00 -1.43343e+00 -1.63741e+00 -1.50143e+00 -1.77339e+00
4.80000e+04 1.20000e+02 -1.33897e+00 -1.10715e+00 -1.57080e+00 -1.63383e+00 -1.49827e+00 -1.76940e+00
4.81600e+04 1.20000e+02 -1.33897e+00 -1.10715e+00 -1.57080e+00 -1.63023e+00 -1.49511e+00 -1.76535e+00
4.83200e+04 1.20000e+02 -1.33897e+00 -1.10715e+00 -1.57080e+00 -1.62660e+00 -1.49192e+00 -1.76128e+00
4.84800e+04 1.21000e+02 -1.25133e+00 -1.00644e+00 -1.49622e+00 -1.62294e+00 -1.48869e+00 -1.75718e+00
4.86400e+04 1.21000e+02 -1.25133e+00 -1.00644e+00 -1.49622e+00 -1.61924e+00 -1.48541e+00 -1.75306e+00
4.88000e+04 1.22000e+02 -1.29961e+00 -1.07879e+00 -1.52042e+00 -1.61550e+00 -1.48208e+00 -1.74892e+00
4.89600e+04 1.22000e+02 -1.29961e+00 -1.07879e+00 -1.52042e+00 -1.61172e+00 -1.47868e+00 -1.74477e+00
4.91200e+04 1.22000e+02 -1.29961e+00 -1.07879e+00 -1.52042e+00 -1.60790e+00 -1.47519e+00 -1.74061e+00
4.92800e+04 1.23000e+02 -1.31403e+00 -1.09719e+00 -1.53088e+00 -1.60404e+00 -1.47162e+00 -1.73645e+00
4.94400e+04 1.23000e+02 -1.31403e+00 -1.09719e+00 -1.53088e+00 -1.60013e+00 -1.46797e+00 -1.73229e+00
4.96000e+04 1.24000e+02 -1.30343e+00 -1.15102e+00 -1.45584e+00 -1.59618e+00 -1.46423e+00 -1.72813e+00
4.97600e+04 1.24000e+02 -1.30343e+00 -1.15102e+00 -1.45584e+00 -1.59219e+00 -1.46041e+00 -1.72396e+00
4.99200e+04 1.24000e+02 -1.30343e+00 -1.15102e+00 -1.45584e+00 -1.58815e+00 -1.45650e+00 -1.71980e+00
5.00800e+04 1.25000e+02 -1.35724e+00 -1.11189e+00 -1.60259e+00 -1.58408e+00 -1.45252e+00 -1.71564e+00
5.02400e+04 1.25000e+02 -1.35724e+00 -1.11189e+00 -1.60259e+00 -1.57997e+00 -1.44847e+00 -1.71147e+00
5.04000e+04 1.26000e+02 -1.30943e+00 -1.04521e+00 -1.57364e+00 -1.57583e+00 -1.44435e+00 -1.70730e+00
5.05600e+04 1.26000e+02 -1.30943e+00 -1.04521e+00 -1.57364e+00 -1.57165e+00 -1.44018e+00 -1.70313e+00
5.07200e+04 1.26000e+02 -1.30943e+00 -1.04521e+00 -1.57364e+00 -1.56745e+00 -1.43596e+00 -1.69894e+00
5.08800e+04 1.27000e+02 -1.40991e+00 -1.14837e+00 -1.67144e+00 -1.56322e+00 -1.43171e+00 -1.69474e+00
5.10400e+04 1.27000e+02 -1.40991e+00 -1.14837e+00 -1.67144e+00 -1.55897e+00 -1.42742e+00 -1.69052e+00
5.12000e+04 1.28000e+02 -1.26357e+00 -1.14708e+00 -1.38005e+00 -1.55470e+00 -1.42313e+00 -1.68627e+00
5.13600e+04 1.28000e+02 -1.26357e+00 -1.14708e+00 -1.38005e+00 -1.55040e+00 -1.41881e+00 -1.68199e+00
5.15200e+04 1.28000e+02 -1.26357e+00 -1.14708e+00 -1.38005e+00 -1.54609e+00 -1.41449e+00 -1.67768e+00
5.16800e+04 1.29000e+02 -1.26845e+00 -1.11264e+00 -1.42426e+00 -1.54175e+00 -1.41017e+00 -1.67333e+00
5.18400e+04 1.29000e+02 -1.26845e+00 -1.11264e+00 -1.42426e+00 -1.53740e+00 -1.40585e+00 -1.66894e+00
5.20000e+04 1.30000e+02 -1.33195e+00 -1.05892e+00 -1.60497e+00 -1.53302e+00 -1.40154e+00 -1.66450e+00
5.21600e+04 1.30000e+02 -1.33195e+00 -1.05892e+00 -1.60497e+00 -1.52862e+00 -1.39724e+00 -1.66001e+00
5.23200e+04 1.30000e+02 -1.33195e+00 -1.05892e+00 -1.60497e+00 -1.52421e+00 -1.39294e+00 -1.65547e+00
5.24800e+04 1.31000e+02 -1.11959e+00 -9.22626e-01 -1.31655e+00 -1.51977e+00 -1.38865e+00 -1.65089e+00
5.26400e+04 1.31000e+02 -1.11959e+00 -9.22626e-01 -1.31655e+00 -1.51531e+00 -1.38436e+00 -1.64626e+00
5.28000e+04 1.32000e+02 -1.27654e+00 -1.12937e+00 -1.42370e+00 -1.51083e+00 -1.38008e+00 -1.64158e+00
5.29600e+04 1.32000e+02 -1.27654e+00 -1.12937e+00 -1.42370e+00 -1.50633e+00 -1.37579e+00 -1.63687e+00
5.31200e+04 1.32000e+02 -1.27654e+00 -1.12937e+00 -1.42370e+00 -1.50181e+00 -1.37151e+00 -1.63212e+00
5.32800e+04 1.33000e+02 -1.22377e+00 -1.05349e+00 -1.39404e+00 -1.49727e+00 -1.36721e+00 -1.62734e+00
5.34400e+04 1.33000e+02 -1.22377e+00 -1.05349e+00 -1.39404e+00 -1.49272e+00 -1.36290e+00 -1.62255e+00
5.36000e+04 1.34000e+02 -1.30108e+00 -1.15478e+00 -1.44737e+00 -1.48815e+00 -1.35857e+00 -1.61774e+00
5.37600e+04 1.34000e+02 -1.30108e+00 -1.15478e+00 -1.44737e+00 -1.48358e+00 -1.35423e+00 -1.61292e+00
5.39200e+04 1.34000e+02 -1.30108e+00 -1.15478e+00 -1.44737e+00 -1.47899e+00 -1.34986e+00 -1.60812e+00
5.40800e+04 1.35000e+02 -1.35580e+00 -1.18871e+00 -1.52289e+00 -1.47440e+00 -1.34547e+00 -1.60333e+00
5.42400e+04 1.35000e+02 -1.35580e+00 -1.18871e+00 -1.52289e+00 -1.46981e+00 -1.34106e+00 -1.59857e+00
5.44000e+04 1.36000e+02 -1.09182e+00 -9.74967e-01 -1.20867e+00 -1.46523e+00 -1.33662e+00 -1.59384e+00
5.45600e+04 1.36000e+02 -1.09182e+00 -9.74967e-01 -1.20867e+00 -1.46065e+00 -1.33215e+00 -1.58915e+00
5.47200e+04 1.36000e+02 -1.09182e+00 -9.74967e-01 -1.20867e+00 -1.45609e+00 -1.32766e+00 -1.58452e+00
5.48800e+04 1.37000e+02 -1.13314e+00 -9.49996e-01 -1.31629e+00 -1.45153e+00 -1.32313e+00 -1.57993e+00
5.50400e+04 1.37000e+02 -1.13314e+00 -9.49996e-01 -1.31629e+00 -1.44700e+00 -1.31859e+00 -1.57541e+00
5.52000e+04 1.38000e+02 -1.28948e+00 -1.01394e+00 -1.56501e+00 -1.44249e+00 -1.31403e+00 -1.57095e+00
5.53600e+04 1.38000e+02 -1.28948e+00 -1.01394e+00 -1.56501e+00 -1.43800e+00 -1.30945e+00 -1.56656e+00
5.55200e+04 1.38000e+02 -1.28948e+00 -1.01394e+00 -1.56501e+00 -1.43354e+00 -1.30486e+00 -1.56222e+00
5.56800e+04 1.39000e+02 -1.12624e+00 -9.53643e-01 -1.29884e+00 -1.42911e+00 -1.30026e+00 -1.55795e+00
5.58400e+04 1.39000e+02 -1.12624e+00 -9.53643e-01 -1.29884e+00 -1.42470e+00 -1.29567e+00 -1.55374e+00
5.60000e+04 1.40000e+02 -1.22591e+00 -8.80199e-01 -1.57162e+00 -1.42033e+00 -1.29108e+00 -1.54958e+00
5.61600e+04 1.40000e+02 -1.22591e+00 -8.80199e-01 -1.57162e+00 -1.41599e+00 -1.28651e+00 -1.54547e+00
5.63200e+04 1.40000e+02 -1.22591e+00 -8.80199e-01 -1.57162e+00 -1.41168e+00 -1.28196e+00 -1.54140e+00
5.64800e+04 1.41000e+02 -1.16653e+00 -9.94666e-01 -1.33840e+00 -1.40740e+00 -1.27744e+00 -1.53737e+00
5.66400e+04 1.41000e+02 -1.16653e+00 -9.94666e-01 -1.33840e+00 -1.40316e+00 -1.27296e+00 -1.53336e+00
5.68000e+04 1.42000e+02 -1.09218e+00 -1.02246e+00 -1.16191e+00 -1.39895e+00 -1.26853e+00 -1.52938e+00
5.69600e+04 1.42000e+02 -1.09218e+00 -1.02246e+00 -1.16191e+00 -1.39478e+00 -1.26415e+00 -1.52540e+00
5.71200e+04 1.42000e+02 -1.09218e+00 -1.02246e+00 -1.16191e+00 -1.39064e+00 -1.25984e+00 -1.52144e+00
5.72800e+04 1.43000e+02 -1.33018e+00 -1.02011e+00 -1.64024e+00 -1.38653e+00 -1.25558e+00 -1.51748e+00
5.74400e+04 1.43000e+02 -1.33018e+00 -1.02011e+00 -1.64024e+00 -1.38245e+00 -1.25140e+00 -1.51351e+00
5.76000e+04 1.44000e+02 -1.05992e+00 -8.64458e-01 -1.25538e+00 -1.37841e+00 -1.24729e+00 -1.50953e+00
5.77600e+04 1.44000e+02 -1.05992e+00 -8.64458e-01 -1.25538e+00 -1.37439e+00 -1.24325e+00 -1.50554e+00
5.79200e+04 1.44000e+02 -1.05992e+00 -8.64458e-01 -1.25538e+00 -1.37041e+00 -1.23930e+00 -1.50153e+00
5.80800e+04 1.45000e+02 -1.15700e+00 -9.14270e-01 -1.39973e+00 -1.36645e+00 -1.23541e+00 -1.49749e+00
5.82400e+04 1.45000e+02 -1.15700e+00 -9.14270e-01 -1.39973e+00 -1.36252e+00 -1.23161e+00 -1.49343e+00
5.84000e+04 1.46000e+02 -1.31592e+00 -1.08602e+00 -1.54582e+00 -1.35861e+00 -1.22789e+00 -1.48934e+00
5.85600e+04 1.46000e+02 -1.31592e+00 -1.08602e+00 -1.54582e+00 -1.35473e+00 -1.22423e+00 -1.48522e+00
5.87200e+04 1.46000e+02 -1.31592e+00 -1.08602e+00 -1.54582e+00 -1.35086e+00 -1.22065e+00 -1.48108e+00
5.88800e+04 1.47000e+02 -1.10871e+00 -9.67680e-01 -1.24975e+00 -1.34702e+00 -1.21714e+00 -1.47690e+00
5.90400e+04 1.47000e+02 -1.10871e+00 -9.67680e-01 -1.24975e+00 -1.34319e+00 -1.21369e+00 -1.47269e+00
5.92000e+04 1.48000e+02 -1.28124e+00 -9.00738e-01 -1.66175e+00 -1.33938e+00 -1.21031e+00 -1.46844e+00
5.93600e+04 1.48000e+02 -1.28124e+00 -9.00738e-01 -1.66175e+00 -1.33558e+00 -1.20699e+00 -1.46417e+00
5.95200e+04 1.48000e+02 -1.28124e+00 -9.00738e-01 -1.66175e+00 -1.33180e+00 -1.20373e+00 -1.45986e+00
5.96800e+04 1.49000e+02 -1.19012e+00 -9.76523e-01 -1.40371e+00 -1.32803e+00 -1.20052e+00 -1.45553e+00
5.98400e+04 1.49000e+02 -1.19012e+00 -9.76523e-01 -1.40371e+00 -1.32427e+00 -1.19736e+00 -1.45118e+00
6.00000e+04 1.50000e+02 -1.07034e+00 -9.81176e-01 -1.15950e+00 -1.32052e+00 -1.19424e+00 -1.44680e+00
6.01600e+04 1.50000e+02 -1.07034e+00 -9.81176e-01 -1.15950e+00 -1.31678e+00 -1.19117e+00 -1.44240e+00
6.03200e+04 1.50000e+02 -1.07034e+00 -9.81176e-01 -1.15950e+00 -1.31306e+00 -1.18813e+00 -1.43799e+00
6.04800e+04 1.51000e+02 -1.22091e+00 -9.76709e-01 -1.46511e+00 -1.30935e+00 -1.18512e+00 -1.43358e+00
6.06400e+04 1.51000e+02 -1.22091e+00 -9.76709e-01 -1.46511e+00 -1.30566e+00 -1.18215e+00 -1.42917e+00
6.08000e+04 1.52000e+02 -9.58879e-01 -8.61271e-01 -1.05649e+00 -1.30198e+00 -1.17919e+00 -1.42477e+00
6.09600e+04 1.52000e+02 -9.58879e-01 -8.61271e-01 -1.05649e+00 -1.29831e+00 -1.17624e+00 -1.42039e+00
6.11200e+04 1.52000e+02 -9.58879e-01 -8.61271e-01 -1.05649e+00 -1.29467e+00 -1.17330e+00 -1.41604e+00
6.12800e+04 1.53000e+02 -1.15857e+00 -8.26664e-01 -1.49047e+00 -1.29105e+00 -1.17037e+00 -1.41173e+00
6.14400e+04 1.53000e+02 -1.15857e+00 -8.26664e-01 -1.49047e+00 -1.28746e+00 -1.16744e+00 -1.40748e+00
6.16000e+04 1.54000e+02 -1.11288e+00 -9.95398e-01 -1.23036e+00 -1.28390e+00 -1.16451e+00 -1.40329e+00
6.17600e+04 1.54000e+02 -1.11288e+00 -9.95398e-01 -1.23036e+00 -1.28037e+00 -1.16156e+00 -1.39919e+00
6.19200e+04 1.54000e+02 -1.11288e+00 -9.95398e-01 -1.23036e+00 -1.27688e+00 -1.15860e+00 -1.39517e+00
6.20800e+04 1.55000e+02 -1.04197e+00 -9.44794e-01 -1.13915e+00 -1.27344e+00 -1.15562e+00 -1.39125e+00
6.22400e+04 1.55000e+02 -1.04197e+00 -9.44794e-01 -1.13915e+00 -1.27004e+00 -1.15262e+00 -1.38746e+00
6.24000e+04 1.56000e+02 -1.04383e+00 -8.92700e-01 -1.19496e+00 -1.26669e+00 -1.14959e+00 -1.38379e+00
6.25600e+04 1.56000e+02 -1.04383e+00 -8.92700e-01 -1.19496e+00 -1.26340e+00 -1.14654e+00 -1.38025e+00
6.27200e+04 1.56000e+02 -1.04383e+00 -8.92700e-01 -1.19496e+00 -1.26016e+00 -1.14346e+00 -1.37686e+00
6.28800e+04 1.57000e+02 -1.05910e+00 -8.92079e-01 -1.22613e+00 -1.25699e+00 -1.14035e+00 -1.37363e+00
6.30400e+04 1.57000e+02 -1.05910e+00 -8.92079e-01 -1.22613e+00 -1.25388e+00 -1.13721e+00 -1.37055e+00
6.32000e+04 1.58000e+02 -1.03652e+00 -8.82572e-01 -1.19047e+00 -1.25083e+00 -1.13404e+00 -1.36763e+00
6.33600e+04 1.58000e+02 -1.03652e+00 -8.82572e-01 -1.19047e+00 -1.24785e+00 -1.13083e+00 -1.36487e+00
6.35200e+04 1.58000e+02 -1.03652e+00 -8.82572e-01 -1.19047e+00 -1.24494e+00 -1.12760e+00 -1.36228e+00
6.36800e+04 1.59000e+02 -9.32389e-01 -7.36621e-01 -1.12816e+00 -1.24209e+00 -1.12433e+00 -1.35984e+00
6.38400e+04 1.59000e+02 -9.32389e-01 -7.36621e-01 -1.12816e+00 -1.23929e+00 -1.12103e+00 -1.35755e+00
6.40000e+04 1.60000e+02 -9.99254e-01 -8.75969e-01 -1.12254e+00 -1.23656e+00 -1.11771e+00 -1.35540e+00
6.41600e+04 1.60000e+02 -9.99254e-01 -8.75969e-01 -1.12254e+00 -1.23388e+00 -1.11437e+00 -1.35339e+00
6.43200e+04 1.60000e+02 -9.99254e-01 -8.75969e-01 -1.12254e+00 -1.23126e+00 -1.11101e+00 -1.35150e+00
6.44800e+04 1.61000e+02 -9.82034e-01 -8.54920e-01 -1.10915e+00 -1.22867e+00 -1.10763e+00 -1.34972e+00
6.46400e+04 1.61000e+02 -9.82034e-01 -8.54920e-01 -1.10915e+00 -1.22613e+00 -1.10424e+00 -1.34803e+00
6.48000e+04 1.62000e+02 -1.12400e+00 -9.21639e-01 -1.32636e+00 -1.22362e+00 -1.10083e+00 -1.34642e+00
6.49600e+04 1.62000e+02 -1.12400e+00 -9.21639e-01 -1.32636e+00 -1.22114e+00 -1.09742e+00 -1.34486e+00
6.51200e+04 1.62000e+02 -1.12400e+00 -9.21639e-01 -1.32636e+00 -1.21868e+00 -1.09400e+00 -1.34335e+00
6.52800e+04 1.63000e+02 -9.24663e-01 -8.06836e-01 -1.04249e+00 -1.21623e+00 -1.09058e+00 -1.34187e+00
6.54400e+04 1.63000e+02 -9.24663e-01 -8.06836e-01 -1.04249e+00 -1.21378e+00 -1.08717e+00 -1.34039e+00
6.56000e+04 1.64000e+02 -1.09699e+00 -9.47360e-01 -1.24662e+00 -1.21133e+00 -1.08376e+00 -1.33889e+00
6.57600e+04 1.64000e+02 -1.09699e+00 -9.47360e-01 -1.24662e+00 -1.20887e+00 -1.08036e+00 -1.33737e+00
6.59200e+04 1.64000e+02 -1.09699e+00 -9.47360e-01 -1.24662e+00 -1.20638e+00 -1.07697e+00 -1.33580e+00
6.60800e+04 1.65000e+02 -9.11291e-01 -7.98089e-01 -1.02449e+00 -1.20388e+00 -1.07359e+00 -1.33417e+00
6.62400e+04 1.65000e+02 -9.11291e-01 -7.98089e-01 -1.02449e+00 -1.20134e+00 -1.07022e+00 -1.33245e+00
6.64000e+04 1.66000e+02 -1.09739e+00 -9.06275e-01 -1.28851e+00 -1.19875e+00 -1.06686e+00 -1.33064e+00
6.65600e+04 1.66000e+02 -1.09739e+00 -9.06275e-01 -1.28851e+00 -1.19612e+00 -1.06352e+00 -1.32873e+00
6.67200e+04 1.66000e+02 -1.09739e+00 -9.06275e-01 -1.28851e+00 -1.19344e+00 -1.06018e+00 -1.32670e+00
6.68800e+04 1.67000e+02 -1.01869e+00 -8.35332e-01 -1.20206e+00 -1.19070e+00 -1.05685e+00 -1.32454e+00
6.70400e+04 1.67000e+02 -1.01869e+00 -8.35332e-01 -1.20206e+00 -1.18789e+00 -1.05353e+00 -1.32225e+00
6.72000e+04 1.68000e+02 -9.63694e-01 -8.08217e-01 -1.11917e+00 -1.18502e+00 -1.05022e+00 -1.31982e+00
6.73600e+04 1.68000e+02 -9.63694e-01 -8.08217e-01 -1.11917e+00 -1.18207e+00 -1.04690e+00 -1.31723e+00
6.75200e+04 1.68000e+02 -9.63694e-01 -8.08217e-01 -1.11917e+00 -1.17905e+00 -1.04359e+00 -1.31451e+00
6.76800e+04 1.69000e+02 -9.83131e-01 -8.58099e-01 -1.10816e+00 -1.17596e+00 -1.04028e+00 -1.31163e+00
6.78400e+04 1.69000e+02 -9.83131e-01 -8.58099e-01 -1.10816e+00 -1.17278e+00 -1.03696e+00 -1.30860e+00
6.80000e+04 1.70000e+02 -9.21149e-01 -8.12336e-01 -1.02996e+00 -1.16954e+00 -1.03363e+00 -1.30544e+00
6.81600e+04 1.70000e+02 -9.21149e-01 -8.12336e-01 -1.02996e+00 -1.16622e+00 -1.03030e+00 -1.30213e+00
6.83200e+04 1.70000e+02 -9.21149e-01 -8.12336e-01 -1.02996e+00 -1.16283e+00 -1.02697e+00 -1.29869e+00
6.84800e+04 1.71000e+02 -9.77690e-01 -8.69487e-01 -1.08589e+00 -1.15937e+00 -1.02362e+00 -1.29512e+00
6.86400e+04 1.71000e+02 -9.77690e-01 -8.69487e-01 -1.08589e+00 -1.15585e+00 -1.02026e+00 -1.29144e+00
6.88000e+04 1.72000e+02 -1.05855e+00 -9.13064e-01 -1.20404e+00 -1.15227e+00 -1.01689e+00 -1.28765e+00
6.89600e+04 1.72000e+02 -1.05855e+00 -9.13064e-01 -1.20404e+00 -1.14864e+00 -1.01352e+00 -1.28376e+00
6.91200e+04 1.72000e+02 -1.05855e+00 -9.13064e-01 -1.20404e+00 -1.14496e+00 -1.01013e+00 -1.27979e+00
6.92800e+04 1.73000e+02 -9.42037e-01 -8.40479e-01 -1.04359e+00 -1.14124e+00 -1.00675e+00 -1.27574e+00
6.94400e+04 1.73000e+02 -9.42037e-01 -8.40479e-01 -1.04359e+00 -1.13749e+00 -1.00336e+00 -1.27163e+00
6.96000e+04 1.74000e+02 -9.98882e-01 -8.83704e-01 -1.11406e+00 -1.13372e+00 -9.99966e-01 -1.26747e+00
6.97600e+04 1.74000e+02 -9.98882e-01 -8.83704e-01 -1.11406e+00 -1.12993e+00 -9.96582e-01 -1.26327e+00
6.99200e+04 1.74000e+02 -9.98882e-01 -8.83704e-01 -1.11406e+00 -1.12612e+00 -9.93201e-01 -1.25905e+00
7.00800e+04 1.75000e+02 -9.58193e-01 -8.01531e-01 -1.11485e+00 -1.12232e+00 -9.89834e-01 -1.25481e+00
7.02400e+04 1.75000e+02 -9.58193e-01 -8.01531e-01 -1.11485e+00 -1.11852e+00 -9.86482e-01 -1.25056e+00
7.04000e+04 1.76000e+02 -9.19986e-01 -7.26040e-01 -1.11393e+00 -1.11473e+00 -9.83145e-01 -1.24632e+00
7.05600e+04 1.76000e+02 -9.19986e-01 -7.26040e-01 -1.11393e+00 -1.11096e+00 -9.79833e-01 -1.24210e+00
7.07200e+04 1.76000e+02 -9.19986e-01 -7.26040e-01 -1.11393e+00 -1.10722e+00 -9.76547e-01 -1.23789e+00
7.08800e+04 1.77000e+02 -9.60896e-01 -8.27837e-01 -1.09395e+00 -1.10351e+00 -9.73292e-01 -1.23372e+00
7.10400e+04 1.77000e+02 -9.60896e-01 -8.27837e-01 -1.09395e+00 -1.09983e+00 -9.70069e-01 -1.22958e+00
7.12000e+04 1.78000e+02 -8.50475e-01 -7.96555e-01 -9.04394e-01 -1.09618e+00 -9.66884e-01 -1.22548e+00
7.13600e+04 1.78000e+02 -8.50475e-01 -7.96555e-01 -9.04394e-01 -1.09259e+00 -9.63740e-01 -1.22144e+00
7.15200e+04 1.78000e+02 -8.50475e-01 -7.96555e-01 -9.04394e-01 -1.08904e+00 -9.60641e-01 -1.21744e+00
7.16800e+04 1.79000e+02 -1.00559e+00 -7.53630e-01 -1.25755e+00 -1.08554e+00 -9.57587e-01 -1.21349e+00
7.18400e+04 1.79000e+02 -1.00559e+00 -7.53630e-01 -1.25755e+00 -1.08209e+00 -9.54586e-01 -1.20959e+00
7.20000e+04 1.80000e+02 -9.13261e-01 -8.34565e-01 -9.91956e-01 -1.07870e+00 -9.51638e-01 -1.20576e+00
7.21600e+04 1.80000e+02 -9.13261e-01 -8.34565e-01 -9.91956e-01 -1.07537e+00 -9.48747e-01 -1.20199e+00
7.23200e+04 1.80000e+02 -9.13261e-01 -8.34565e-01 -9.91956e-01 -1.07209e+00 -9.45916e-01 -1.19827e+00
7.24800e+04 1.81000e+02 -8.70563e-01 -6.90065e-01 -1.05106e+00 -1.06888e+00 -9.43145e-01 -1.19461e+00
7.26400e+04 1.81000e+02 -8.70563e-01 -6.90065e-01 -1.05106e+00 -1.06573e+00 -9.40439e-01 -1.19102e+00
7.28000e+04 1.82000e+02 -9.36605e-01 -7.70332e-01 -1.10288e+00 -1.06264e+00 -9.37800e-01 -1.18747e+00
7.29600e+04 1.82000e+02 -9.36605e-01 -7.70332e-01 -1.10288e+00 -1.05961e+00 -9.35228e-01 -1.18399e+00
7.31200e+04 1.82000e+02 -9.36605e-01 -7.70332e-01 -1.10288e+00 -1.05664e+00 -9.32724e-01 -1.18055e+00
7.32800e+04 1.83000e+02 -1.01669e+00 -8.71302e-01 -1.16208e+00 -1.05373e+00 -9.30290e-01 -1.17716e+00
7.34400e+04 1.83000e+02 -1.01669e+00 -8.71302e-01 -1.16208e+00 -1.05088e+00 -9.27924e-01 -1.17383e+00
7.36000e+04 1.84000e+02 -8.81143e-01 -6.86361e-01 -1.07593e+00 -1.04808e+00 -9.25626e-01 -1.17054e+00
7.37600e+04 1.84000e+02 -8.81143e-01 -6.86361e-01 -1.07593e+00 -1.04534e+00 -9.23395e-01 -1.16729e+00
7.39200e+04 1.84000e+02 -8.81143e-01 -6.86361e-01 -1.07593e+00 -1.04266e+00 -9.21230e-01 -1.16408e+00
7.40800e+04 1.85000e+02 -8.88956e-01 -8.25847e-01 -9.52065e-01 -1.04002e+00 -9.19127e-01 -1.16091e+00
7.42400e+04 1.85000e+02 -8.88956e-01 -8.25847e-01 -9.52065e-01 -1.03743e+00 -9.17084e-01 -1.15777e+00
7.44000e+04 1.86000e+02 -8.49476e-01 -6.52400e-01 -1.04655e+00 -1.03488e+00 -9.15097e-01 -1.15467e+00
7.45600e+04 1.86000e+02 -8.49476e-01 -6.52400e-01 -1.04655e+00 -1.03238e+00 -9.13162e-01 -1.15160e+00
7.47200e+04 1.86000e+02 -8.49476e-01 -6.52400e-01 -1.04655e+00 -1.02991e+00 -9.11273e-01 -1.14855e+00
7.48800e+04 1.87000e+02 -9.85786e-01 -8.80025e-01 -1.09155e+00 -1.02748e+00 -9.09428e-01 -1.14553e+00
7.50400e+04 1.87000e+02 -9.85786e-01 -8.80025e-01 -1.09155e+00 -1.02507e+00 -9.07619e-01 -1.14253e+00
7.52000e+04 1.88000e+02 -8.22669e-01 -7.07763e-01 -9.37576e-01 -1.02270e+00 -9.05842e-01 -1.13956e+00
7.53600e+04 1.88000e+02 -8.22669e-01 -7.07763e-01 -9.37576e-01 -1.02035e+00 -9.04090e-01 -1.13661e+00
7.55200e+04 1.88000e+02 -8.22669e-01 -7.07763e-01 -9.37576e-01 -1.01803e+00 -9.02359e-01 -1.13369e+00
7.56800e+04 1.89000e+02 -9.12460e-01 -7.65377e-01 -1.05954e+00 -1.01572e+00 -9.00640e-01 -1.13080e+00
7.58400e+04 1.89000e+02 -9.12460e-01 -7.65377e-01 -1.05954e+00 -1.01343e+00 -8.98931e-01 -1.12794e+00
7.60000e+04 1.90000e+02 -9.00665e-01 -7.53157e-01 -1.04817e+00 -1.01116e+00 -8.97222e-01 -1.12510e+00
7.61600e+04 1.90000e+02 -9.00665e-01 -7.53157e-01 -1.04817e+00 -1.00890e+00 -8.95512e-01 -1.12229e+00
7.63200e+04 1.90000e+02 -9.00665e-01 -7.53157e-01 -1.04817e+00 -1.00666e+00 -8.93793e-01 -1.11953e+00
7.64800e+04 1.91000e+02 -8.46342e-01 -7.25753e-01 -9.66932e-01 -1.00443e+00 -8.92060e-01 -1.11679e+00
7.66400e+04 1.91000e+02 -8.46342e-01 -7.25753e-01 -9.66932e-01 -1.00221e+00 -8.90312e-01 -1.11411e+00
7.68000e+04 1.92000e+02 -9.20850e-01 -8.58612e-01 -9.83089e-01 -9.99999e-01 -8.88540e-01 -1.11146e+00
7.69600e+04 1.92000e+02 -9.20850e-01 -8.58612e-01 -9.83089e-01 -9.97800e-01 -8.86746e-01 -1.10885e+00
7.71200e+04 1.92000e+02 -9.20850e-01 -8.58612e-01 -9.83089e-01 -9.95610e-01 -8.84922e-01 -1.10630e+00
7.72800e+04 1.93000e+02 -8.56887e-01 -7.55022e-01 -9.58752e-01 -9.93431e-01 -8.83069e-01 -1.10379e+00
7.74400e+04 1.93000e+02 -8.56887e-01 -7.55022e-01 -9.58752e-01 -9.91261e-01 -8.81185e-01 -1.10134e+00
7.76000e+04 1.94000e+02 -8.04415e-01 -6.97276e-01 -9.11554e-01 -9.89099e-01 -8.79267e-01 -1.09893e+00
7.77600e+04 1.94000e+02 -8.04415e-01 -6.97276e-01 -9.11554e-01 -9.86945e-01 -8.77315e-01 -1.09657e+00
7.79200e+04 1.94000e+02 -8.04415e-01 -6.97276e-01 -9.11554e-01 -9.84806e-01 -8.75332e-01 -1.09428e+00
7.80800e+04 1.95000e+02 -8.27352e-01 -7.31493e-01 -9.23211e-01 -9.82671e-01 -8.73314e-01 -1.09203e+00
7.82400e+04 1.95000e+02 -8.27352e-01 -7.31493e-01 -9.23211e-01 -9.80546e-01 -8.71267e-01 -1.08983e+00
7.84000e+04 1.96000e+02 -8.59393e-01 -7.17909e-01 -1.00088e+00 -9.78429e-01 -8.69188e-01 -1.08767e+00
7.85600e+04 1.96000e+02 -8.59393e-01 -7.17909e-01 -1.00088e+00 -9.76323e-01 -8.67083e-01 -1.08556e+00
7.87200e+04 1.96000e+02 -8.59393e-01 -7.17909e-01 -1.00088e+00 -9.74225e-01 -8.64953e-01 -1.08350e+00
7.88800e+04 1.97000e+02 -8.40658e-01 -7.61410e-01 -9.19906e-01 -9.72136e-01 -8.62803e-01 -1.08147e+00
7.90400e+04 1.97000e+02 -8.40658e-01 -7.61410e-01 -9.19906e-01 -9.70057e-01 -8.60636e-01 -1.07948e+00
7.92000e+04 1.98000e+02 -7.98027e-01 -7.02848e-01 -8.93206e-01 -9.67984e-01 -8.58455e-01 -1.07751e+00
7.93600e+04 1.98000e+02 -7.98027e-01 -7.02848e-01 -8.93206e-01 -9.65922e-01 -8.56266e-01 -1.07558e+00
7.95200e+04 1.98000e+02 -7.98027e-01 -7.02848e-01 -8.93206e-01 -9.63866e-01 -8.54073e-01 -1.07366e+00
7.96800e+04 1.99000e+02 -7.82124e-01 -6.58155e-01 -9.06093e-01 -9.61817e-01 -8.51880e-01 -1.07175e+00
7.98400e+04 1.99000e+02 -7.82124e-01 -6.58155e-01 -9.06093e-01 -9.59778e-01 -8.49693e-01 -1.06986e+00
8.00000e+04 2.00000e+02 -8.86965e-01 -7.12613e-01 -1.06132e+00 -9.57745e-01 -8.47515e-01 -1.06798e+00
8.01600e+04 2.00000e+02 -8.86965e-01 -7.12613e-01 -1.06132e+00 -9.55718e-01 -8.45352e-01 -1.06608e+00
8.03200e+04 2.00000e+02 -8.86965e-01 -7.12613e-01 -1.06132e+00 -9.53695e-01 -8.43207e-01 -1.06418e+00
8.04800e+04 2.01000e+02 -8.54627e-01 -7.25943e-01 -9.83311e-01 -9.51680e-01 -8.41085e-01 -1.06228e+00
8.06400e+04 2.01000e+02 -8.54627e-01 -7.25943e-01 -9.83311e-01 -9.49665e-01 -8.38988e-01 -1.06034e+00
8.08000e+04 2.02000e+02 -8.03392e-01 -6.75322e-01 -9.31462e-01 -9.47655e-01 -8.36921e-01 -1.05839e+00
8.09600e+04 2.02000e+02 -8.03392e-01 -6.75322e-01 -9.31462e-01 -9.45644e-01 -8.34886e-01 -1.05640e+00
8.11200e+04 2.02000e+02 -8.03392e-01 -6.75322e-01 -9.31462e-01 -9.43631e-01 -8.32885e-01 -1.05438e+00
8.12800e+04 2.03000e+02 -8.77676e-01 -7.59256e-01 -9.96096e-01 -9.41618e-01 -8.30919e-01 -1.05232e+00
8.14400e+04 2.03000e+02 -8.77676e-01 -7.59256e-01 -9.96096e-01 -9.39600e-01 -8.28991e-01 -1.05021e+00
8.16000e+04 2.04000e+02 -8.37449e-01 -7.30963e-01 -9.43936e-01 -9.37576e-01 -8.27100e-01 -1.04805e+00
8.17600e+04 2.04000e+02 -8.37449e-01 -7.30963e-01 -9.43936e-01 -9.35544e-01 -8.25249e-01 -1.04584e+00
8.19200e+04 2.04000e+02 -8.37449e-01 -7.30963e-01 -9.43936e-01 -9.33505e-01 -8.23435e-01 -1.04358e+00
8.20800e+04 2.05000e+02 -8.30929e-01 -7.10573e-01 -9.51285e-01 -9.31455e-01 -8.21660e-01 -1.04125e+00
8.22400e+04 2.05000e+02 -8.30929e-01 -7.10573e-01 -9.51285e-01 -9.29393e-01 -8.19923e-01 -1.03886e+00
8.24000e+04 2.06000e+02 -8.37711e-01 -7.24287e-01 -9.51135e-01 -9.27318e-01 -8.18222e-01 -1.03641e+00
8.25600e+04 2.06000e+02 -8.37711e-01 -7.24287e-01 -9.51135e-01 -9.25231e-01 -8.16556e-01 -1.03391e+00
8.27200e+04 2.06000e+02 -8.37711e-01 -7.24287e-01 -9.51135e-01 -9.23129e-01 -8.14925e-01 -1.03133e+00
8.28800e+04 2.07000e+02 -8.35456e-01 -6.77527e-01 -9.93386e-01 -9.21010e-01 -8.13327e-01 -1.02869e+00
8.30400e+04 2.07000e+02 -8.35456e-01 -6.77527e-01 -9.93386e-01 -9.18880e-01 -8.11759e-01 -1.02600e+00
8.32000e+04 2.08000e+02 -7.77720e-01 -6.61697e-01 -8.93743e-01 -9.16735e-01 -8.10221e-01 -1.02325e+00
8.33600e+04 2.08000e+02 -7.77720e-01 -6.61697e-01 -8.93743e-01 -9.14577e-01 -8.08709e-01 -1.02045e+00
8.35200e+04 2.08000e+02 -7.77720e-01 -6.61697e-01 -8.93743e-01 -9.12409e-01 -8.07221e-01 -1.01760e+00
8.36800e+04 2.09000e+02 -7.67105e-01 -7.30034e-01 -8.04177e-01 -9.10231e-01 -8.05758e-01 -1.01471e+00
8.38400e+04 2.09000e+02 -7.67105e-01 -7.30034e-01 -8.04177e-01 -9.08047e-01 -8.04315e-01 -1.01178e+00
8.40000e+04 2.10000e+02 -8.60319e-01 -7.61257e-01 -9.59380e-01 -9.05858e-01 -8.02891e-01 -1.00883e+00
8.41600e+04 2.10000e+02 -8.60319e-01 -7.61257e-01 -9.59380e-01 -9.03668e-01 -8.01484e-01 -1.00585e+00
8.43200e+04 2.10000e+02 -8.60319e-01 -7.61257e-01 -9.59380e-01 -9.01479e-01 -8.00095e-01 -1.00286e+00
8.44800e+04 2.11000e+02 -8.03733e-01 -6.36227e-01 -9.71239e-01 -8.99298e-01 -7.98717e-01 -9.99878e-01
8.46400e+04 2.11000e+02 -8.03733e-01 -6.36227e-01 -9.71239e-01 -8.97123e-01 -7.97353e-01 -9.96893e-01
8.48000e+04 2.12000e+02 -8.02265e-01 -6.70115e-01 -9.34415e-01 -8.94963e-01 -7.96000e-01 -9.93926e-01
8.49600e+04 2.12000e+02 -8.02265e-01 -6.70115e-01 -9.34415e-01 -8.92817e-01 -7.94656e-01 -9.90979e-01
8.51200e+04 2.12000e+02 -8.02265e-01 -6.70115e-01 -9.34415e-01 -8.90693e-01 -7.93319e-01 -9.88066e-01
8.52800e+04 2.13000e+02 -8.07555e-01 -7.14340e-01 -9.00770e-01 -8.88594e-01 -7.91988e-01 -9.85199e-01
8.54400e+04 2.13000e+02 -8.07555e-01 -7.14340e-01 -9.00770e-01 -8.86520e-01 -7.90663e-01 -9.82377e-01
8.56000e+04 2.14000e+02 -9.06504e-01 -8.78841e-01 -9.34167e-01 -8.84474e-01 -7.89341e-01 -9.79606e-01
8.57600e+04 2.14000e+02 -9.06504e-01 -8.78841e-01 -9.34167e-01 -8.82462e-01 -7.88022e-01 -9.76901e-01
8.59200e+04 2.14000e+02 -9.06504e-01 -8.78841e-01 -9.34167e-01 -8.80484e-01 -7.86703e-01 -9.74265e-01
8.60800e+04 2.15000e+02 -8.49641e-01 -7.52060e-01 -9.47222e-01 -8.78543e-01 -7.85384e-01 -9.71702e-01
8.62400e+04 2.15000e+02 -8.49641e-01 -7.52060e-01 -9.47222e-01 -8.76640e-01 -7.84066e-01 -9.69213e-01
8.64000e+04 2.16000e+02 -7.38861e-01 -6.67702e-01 -8.10019e-01 -8.74775e-01 -7.82747e-01 -9.66803e-01
8.65600e+04 2.16000e+02 -7.38861e-01 -6.67702e-01 -8.10019e-01 -8.72948e-01 -7.81428e-01 -9.64469e-01
8.67200e+04 2.16000e+02 -7.38861e-01 -6.67702e-01 -8.10019e-01 -8.71162e-01 -7.80107e-01 -9.62217e-01
8.68800e+04 2.17000e+02 -7.64217e-01 -6.30432e-01 -8.98002e-01 -8.69414e-01 -7.78786e-01 -9.60042e-01
8.70400e+04 2.17000e+02 -7.64217e-01 -6.30432e-01 -8.98002e-01 -8.67706e-01 -7.77465e-01 -9.57947e-01
8.72000e+04 2.18000e+02 -7.60099e-01 -6.28357e-01 -8.91840e-01 -8.66035e-01 -7.76146e-01 -9.55924e-01
8.73600e+04 2.18000e+02 -7.60099e-01 -6.28357e-01 -8.91840e-01 -8.64403e-01 -7.74829e-01 -9.53977e-01
8.75200e+04 2.18000e+02 -7.60099e-01 -6.28357e-01 -8.91840e-01 -8.62807e-01 -7.73516e-01 -9.52098e-01
8.76800e+04 2.19000e+02 -8.21251e-01 -7.43649e-01 -8.98852e-01 -8.61246e-01 -7.72210e-01 -9.50283e-01
8.78400e+04 2.19000e+02 -8.21251e-01 -7.43649e-01 -8.98852e-01 -8.59721e-01 -7.70911e-01 -9.48530e-01
8.80000e+04 2.20000e+02 -8.10516e-01 -7.47782e-01 -8.73251e-01 -8.58229e-01 -7.69624e-01 -9.46835e-01
8.81600e+04 2.20000e+02 -8.10516e-01 -7.47782e-01 -8.73251e-01 -8.56772e-01 -7.68351e-01 -9.45192e-01
8.83200e+04 2.20000e+02 -8.10516e-01 -7.47782e-01 -8.73251e-01 -8.55347e-01 -7.67094e-01 -9.43599e-01
8.84800e+04 2.21000e+02 -7.64410e-01 -6.34314e-01 -8.94507e-01 -8.53954e-01 -7.65857e-01 -9.42051e-01
8.86400e+04 2.21000e+02 -7.64410e-01 -6.34314e-01 -8.94507e-01 -8.52594e-01 -7.64645e-01 -9.40543e-01
8.88000e+04 2.22000e+02 -9.24576e-01 -7.93716e-01 -1.05543e+00 -8.51265e-01 -7.63459e-01 -9.39072e-01
8.89600e+04 2.22000e+02 -9.24576e-01 -7.93716e-01 -1.05543e+00 -8.49968e-01 -7.62303e-01 -9.37633e-01
8.91200e+04 2.22000e+02 -9.24576e-01 -7.93716e-01 -1.05543e+00 -8.48702e-01 -7.61181e-01 -9.36224e-01
8.92800e+04 2.23000e+02 -8.02814e-01 -6.90952e-01 -9.14676e-01 -8.47466e-01 -7.60094e-01 -9.34839e-01
8.94400e+04 2.23000e+02 -8.02814e-01 -6.90952e-01 -9.14676e-01 -8.46260e-01 -7.59046e-01 -9.33475e-01
8.96000e+04 2.24000e+02 -7.80878e-01 -5.98585e-01 -9.63172e-01 -8.45082e-01 -7.58037e-01 -9.32128e-01
8.97600e+04 2.24000e+02 -7.80878e-01 -5.98585e-01 -9.63172e-01 -8.43933e-01 -7.57069e-01 -9.30796e-01
8.99200e+04 2.24000e+02 -7.80878e-01 -5.98585e-01 -9.63172e-01 -8.42809e-01 -7.56143e-01 -9.29474e-01
9.00800e+04 2.25000e+02 -7.53244e-01 -6.51217e-01 -8.55271e-01 -8.41710e-01 -7.55260e-01 -9.28160e-01
9.02400e+04 2.25000e+02 -7.53244e-01 -6.51217e-01 -8.55271e-01 -8.40634e-01 -7.54417e-01 -9.26851e-01
9.04000e+04 2.26000e+02 -7.47946e-01 -6.49890e-01 -8.46003e-01 -8.39580e-01 -7.53616e-01 -9.25545e-01
9.05600e+04 2.26000e+02 -7.47946e-01 -6.49890e-01 -8.46003e-01 -8.38546e-01 -7.52854e-01 -9.24239e-01
9.07200e+04 2.26000e+02 -7.47946e-01 -6.49890e-01 -8.46003e-01 -8.37531e-01 -7.52129e-01 -9.22933e-01
9.08800e+04 2.27000e+02 -7.81575e-01 -7.23267e-01 -8.39884e-01 -8.36532e-01 -7.51439e-01 -9.21624e-01
9.10400e+04 2.27000e+02 -7.81575e-01 -7.23267e-01 -8.39884e-01 -8.35548e-01 -7.50783e-01 -9.20313e-01
9.12000e+04 2.28000e+02 -7.73459e-01 -6.54789e-01 -8.92130e-01 -8.34579e-01 -7.50158e-01 -9.19000e-01
9.13600e+04 2.28000e+02 -7.73459e-01 -6.54789e-01 -8.92130e-01 -8.33623e-01 -7.49561e-01 -9.17685e-01
9.15200e+04 2.28000e+02 -7.73459e-01 -6.54789e-01 -8.92130e-01 -8.32680e-01 -7.48991e-01 -9.16370e-01
9.16800e+04 2.29000e+02 -7.39139e-01 -6.57151e-01 -8.21126e-01 -8.31749e-01 -7.48443e-01 -9.15056e-01
9.18400e+04 2.29000e+02 -7.39139e-01 -6.57151e-01 -8.21126e-01 -8.30831e-01 -7.47917e-01 -9.13745e-01
9.20000e+04 2.30000e+02 -7.73148e-01 -6.71888e-01 -8.74408e-01 -8.29925e-01 -7.47408e-01 -9.12441e-01
9.21600e+04 2.30000e+02 -7.73148e-01 -6.71888e-01 -8.74408e-01 -8.29030e-01 -7.46915e-01 -9.11145e-01
9.23200e+04 2.30000e+02 -7.73148e-01 -6.71888e-01 -8.74408e-01 -8.28149e-01 -7.46436e-01 -9.09862e-01
9.24800e+04 2.31000e+02 -8.20281e-01 -7.22267e-01 -9.18296e-01 -8.27279e-01 -7.45966e-01 -9.08593e-01
9.26400e+04 2.31000e+02 -8.20281e-01 -7.22267e-01 -9.18296e-01 -8.26423e-01 -7.45505e-01 -9.07341e-01
9.28000e+04 2.32000e+02 -7.54110e-01 -6.91667e-01 -8.16552e-01 -8.25579e-01 -7.45049e-01 -9.06110e-01
9.29600e+04 2.32000e+02 -7.54110e-01 -6.91667e-01 -8.16552e-01 -8.24748e-01 -7.44596e-01 -9.04900e-01
9.31200e+04 2.32000e+02 -7.54110e-01 -6.91667e-01 -8.16552e-01 -8.23929e-01 -7.44144e-01 -9.03714e-01
9.32800e+04 2.33000e+02 -7.52291e-01 -6.63830e-01 -8.40752e-01 -8.23122e-01 -7.43690e-01 -9.02553e-01
9.34400e+04 2.33000e+02 -7.52291e-01 -6.63830e-01 -8.40752e-01 -8.22325e-01 -7.43233e-01 -9.01417e-01
9.36000e+04 2.34000e+02 -7.39797e-01 -6.67972e-01 -8.11623e-01 -8.21538e-01 -7.42770e-01 -9.00306e-01
9.37600e+04 2.34000e+02 -7.39797e-01 -6.67972e-01 -8.11623e-01 -8.20758e-01 -7.42298e-01 -8.99219e-01
9.39200e+04 2.34000e+02 -7.39797e-01 -6.67972e-01 -8.11623e-01 -8.19986e-01 -7.41817e-01 -8.98154e-01
9.40800e+04 2.35000e+02 -7.27326e-01 -6.03662e-01 -8.50991e-01 -8.19218e-01 -7.41325e-01 -8.97110e-01
9.42400e+04 2.35000e+02 -7.27326e-01 -6.03662e-01 -8.50991e-01 -8.18453e-01 -7.40821e-01 -8.96085e-01
9.44000e+04 2.36000e+02 -7.39678e-01 -6.16583e-01 -8.62773e-01 -8.17688e-01 -7.40302e-01 -8.95074e-01
9.45600e+04 2.36000e+02 -7.39678e-01 -6.16583e-01 -8.62773e-01 -8.16922e-01 -7.39770e-01 -8.94075e-01
9.47200e+04 2.36000e+02 -7.39678e-01 -6.16583e-01 -8.62773e-01 -8.16153e-01 -7.39222e-01 -8.93085e-01
9.48800e+04 2.37000e+02 -7.52212e-01 -6.59152e-01 -8.45271e-01 -8.15379e-01 -7.38660e-01 -8.92099e-01
9.50400e+04 2.37000e+02 -7.52212e-01 -6.59152e-01 -8.45271e-01 -8.14598e-01 -7.38083e-01 -8.91113e-01
9.52000e+04 2.38000e+02 -7.88488e-01 -6.19449e-01 -9.57527e-01 -8.13807e-01 -7.37492e-01 -8.90123e-01
9.53600e+04 2.38000e+02 -7.88488e-01 -6.19449e-01 -9.57527e-01 -8.13007e-01 -7.36888e-01 -8.89126e-01
9.55200e+04 2.38000e+02 -7.88488e-01 -6.19449e-01 -9.57527e-01 -8.12195e-01 -7.36272e-01 -8.88118e-01
9.56800e+04 2.39000e+02 -7.68283e-01 -7.40913e-01 -7.95654e-01 -8.11369e-01 -7.35646e-01 -8.87093e-01
9.58400e+04 2.39000e+02 -7.68283e-01 -7.40913e-01 -7.95654e-01 -8.10530e-01 -7.35010e-01 -8.86050e-01
9.60000e+04 2.40000e+02 -7.23996e-01 -6.33084e-01 -8.14908e-01 -8.09676e-01 -7.34368e-01 -8.84983e-01
9.61600e+04 2.40000e+02 -7.23996e-01 -6.33084e-01 -8.14908e-01 -8.08806e-01 -7.33721e-01 -8.83890e-01
9.63200e+04 2.40000e+02 -7.23996e-01 -6.33084e-01 -8.14908e-01 -8.07920e-01 -7.33071e-01 -8.82769e-01
9.64800e+04 2.41000e+02 -6.96227e-01 -6.49613e-01 -7.42841e-01 -8.07016e-01 -7.32419e-01 -8.81614e-01
9.66400e+04 2.41000e+02 -6.96227e-01 -6.49613e-01 -7.42841e-01 -8.06096e-01 -7.31767e-01 -8.80425e-01
9.68000e+04 2.42000e+02 -7.44832e-01 -6.50910e-01 -8.38753e-01 -8.05157e-01 -7.31116e-01 -8.79198e-01
9.69600e+04 2.42000e+02 -7.44832e-01 -6.50910e-01 -8.38753e-01 -8.04201e-01 -7.30469e-01 -8.77933e-01
9.71200e+04 2.42000e+02 -7.44832e-01 -6.50910e-01 -8.38753e-01 -8.03228e-01 -7.29827e-01 -8.76629e-01
9.72800e+04 2.43000e+02 -6.99606e-01 -6.04920e-01 -7.94292e-01 -8.02236e-01 -7.29189e-01 -8.75283e-01
9.74400e+04 2.43000e+02 -6.99606e-01 -6.04920e-01 -7.94292e-01 -8.01226e-01 -7.28556e-01 -8.73897e-01
9.76000e+04 2.44000e+02 -7.24677e-01 -6.39896e-01 -8.09459e-01 -8.00200e-01 -7.27930e-01 -8.72470e-01
9.77600e+04 2.44000e+02 -7.24677e-01 -6.39896e-01 -8.09459e-01 -7.99157e-01 -7.27311e-01 -8.71003e-01
9.79200e+04 2.44000e+02 -7.24677e-01 -6.39896e-01 -8.09459e-01 -7.98098e-01 -7.26698e-01 -8.69498e-01
9.80800e+04 2.45000e+02 -7.43265e-01 -6.81130e-01 -8.05399e-01 -7.97024e-01 -7.26091e-01 -8.67957e-01
9.82400e+04 2.45000e+02 -7.43265e-01 -6.81130e-01 -8.05399e-01 -7.95936e-01 -7.25491e-01 -8.66382e-01
9.84000e+04 2.46000e+02 -6.98378e-01 -6.08196e-01 -7.88560e-01 -7.94835e-01 -7.24895e-01 -8.64775e-01
9.85600e+04 2.46000e+02 -6.98378e-01 -6.08196e-01 -7.88560e-01 -7.93722e-01 -7.24304e-01 -8.63140e-01
9.87200e+04 2.46000e+02 -6.98378e-01 -6.08196e-01 -7.88560e-01 -7.92599e-01 -7.23717e-01 -8.61480e-01
9.88800e+04 2.47000e+02 -7.92507e-01 -6.83172e-01 -9.01842e-01 -7.91466e-01 -7.23133e-01 -8.59798e-01
9.90400e+04 2.47000e+02 -7.92507e-01 -6.83172e-01 -9.01842e-01 -7.90324e-01 -7.22550e-01 -8.58097e-01
9.92000e+04 2.48000e+02 -7.40117e-01 -6.32419e-01 -8.47816e-01 -7.89175e-01 -7.21967e-01 -8.56382e-01
9.93600e+04 2.48000e+02 -7.40117e-01 -6.32419e-01 -8.47816e-01 -7.88019e-01 -7.21383e-01 -8.54654e-01
9.95200e+04 2.48000e+02 -7.40117e-01 -6.32419e-01 -8.47816e-01 -7.86857e-01 -7.20797e-01 -8.52918e-01
9.96800e+04 2.49000e+02 -8.06589e-01 -6.11694e-01 -1.00148e+00 -7.85691e-01 -7.20206e-01 -8.51176e-01
9.98400e+04 2.49000e+02 -8.06589e-01 -6.11694e-01 -1.00148e+00 -7.84520e-01 -7.19609e-01 -8.49431e-01
1.00000e+05 2.50000e+02 -6.83742e-01 -6.45508e-01 -7.21976e-01 -7.83345e-01 -7.19003e-01 -8.47687e-01
1.00160e+05 2.50000e+02 -6.83742e-01 -6.45508e-01 -7.21976e-01 -7.82167e-01 -7.18387e-01 -8.45946e-01
1.00320e+05 2.50000e+02 -6.83742e-01 -6.45508e-01 -7.21976e-01 -7.80984e-01 -7.17759e-01 -8.44210e-01
1.00480e+05 2.51000e+02 -6.83778e-01 -6.18096e-01 -7.49461e-01 -7.79800e-01 -7.17117e-01 -8.42482e-01
1.00640e+05 2.51000e+02 -6.83778e-01 -6.18096e-01 -7.49461e-01 -7.78612e-01 -7.16459e-01 -8.40765e-01
1.00800e+05 2.52000e+02 -7.24715e-01 -6.34970e-01 -8.14459e-01 -7.77421e-01 -7.15782e-01 -8.39060e-01
1.00960e+05 2.52000e+02 -7.24715e-01 -6.34970e-01 -8.14459e-01 -7.76227e-01 -7.15086e-01 -8.37369e-01
1.01120e+05 2.52000e+02 -7.24715e-01 -6.34970e-01 -8.14459e-01 -7.75033e-01 -7.14369e-01 -8.35696e-01
1.01280e+05 2.53000e+02 -7.04510e-01 -6.44734e-01 -7.64286e-01 -7.73836e-01 -7.13629e-01 -8.34043e-01
1.01440e+05 2.53000e+02 -7.04510e-01 -6.44734e-01 -7.64286e-01 -7.72640e-01 -7.12866e-01 -8.32413e-01
1.01600e+05 2.54000e+02 -8.13699e-01 -6.65802e-01 -9.61596e-01 -7.71444e-01 -7.12081e-01 -8.30807e-01
1.01760e+05 2.54000e+02 -8.13699e-01 -6.65802e-01 -9.61596e-01 -7.70250e-01 -7.11271e-01 -8.29229e-01
1.01920e+05 2.54000e+02 -8.13699e-01 -6.65802e-01 -9.61596e-01 -7.69060e-01 -7.10437e-01 -8.27682e-01
1.02080e+05 2.55000e+02 -7.41957e-01 -6.62431e-01 -8.21483e-01 -7.67875e-01 -7.09582e-01 -8.26169e-01
1.02240e+05 2.55000e+02 -7.41957e-01 -6.62431e-01 -8.21483e-01 -7.66698e-01 -7.08704e-01 -8.24691e-01
1.02400e+05 2.56000e+02 -6.75432e-01 -6.36083e-01 -7.14780e-01 -7.65530e-01 -7.07808e-01 -8.23253e-01
1.02560e+05 2.56000e+02 -6.75432e-01 -6.36083e-01 -7.14780e-01 -7.64374e-01 -7.06893e-01 -8.21855e-01
1.02720e+05 2.56000e+02 -6.75432e-01 -6.36083e-01 -7.14780e-01 -7.63231e-01 -7.05962e-01 -8.20499e-01
1.02880e+05 2.57000e+02 -7.12516e-01 -5.98839e-01 -8.26194e-01 -7.62104e-01 -7.05020e-01 -8.19188e-01
1.03040e+05 2.57000e+02 -7.12516e-01 -5.98839e-01 -8.26194e-01 -7.60994e-01 -7.04067e-01 -8.17920e-01
1.03200e+05 2.58000e+02 -6.95757e-01 -6.33918e-01 -7.57596e-01 -7.59902e-01 -7.03107e-01 -8.16697e-01
1.03360e+05 2.58000e+02 -6.95757e-01 -6.33918e-01 -7.57596e-01 -7.58832e-01 -7.02144e-01 -8.15519e-01
1.03520e+05 2.58000e+02 -6.95757e-01 -6.33918e-01 -7.57596e-01 -7.57783e-01 -7.01182e-01 -8.14384e-01
1.03680e+05 2.59000e+02 -7.44032e-01 -7.09541e-01 -7.78523e-01 -7.56757e-01 -7.00221e-01 -8.13293e-01
1.03840e+05 2.59000e+02 -7.44032e-01 -7.09541e-01 -7.78523e-01 -7.55755e-01 -6.99268e-01 -8.12242e-01
1.04000e+05 2.60000e+02 -7.06467e-01 -6.40280e-01 -7.72654e-01 -7.54778e-01 -6.98325e-01 -8.11232e-01
1.04160e+05 2.60000e+02 -7.06467e-01 -6.40280e-01 -7.72654e-01 -7.53826e-01 -6.97393e-01 -8.10260e-01
1.04320e+05 2.60000e+02 -7.06467e-01 -6.40280e-01 -7.72654e-01 -7.52901e-01 -6.96478e-01 -8.09324e-01
1.04480e+05 2.61000e+02 -6.94683e-01 -6.35548e-01 -7.53817e-01 -7.52002e-01 -6.95580e-01 -8.08423e-01
1.04640e+05 2.61000e+02 -6.94683e-01 -6.35548e-01 -7.53817e-01 -7.51128e-01 -6.94701e-01 -8.07555e-01
1.04800e+05 2.62000e+02 -7.00233e-01 -6.12436e-01 -7.88030e-01 -7.50281e-01 -6.93845e-01 -8.06717e-01
1.04960e+05 2.62000e+02 -7.00233e-01 -6.12436e-01 -7.88030e-01 -7.49460e-01 -6.93011e-01 -8.05908e-01
1.05120e+05 2.62000e+02 -7.00233e-01 -6.12436e-01 -7.88030e-01 -7.48664e-01 -6.92202e-01 -8.05127e-01
1.05280e+05 2.63000e+02 -7.05248e-01 -6.27143e-01 -7.83353e-01 -7.47894e-01 -6.91417e-01 -8.04371e-01
1.05440e+05 2.63000e+02 -7.05248e-01 -6.27143e-01 -7.83353e-01 -7.47147e-01 -6.90657e-01 -8.03638e-01
1.05600e+05 2.64000e+02 -6.65384e-01 -5.89082e-01 -7.41687e-01 -7.46424e-01 -6.89922e-01 -8.02927e-01
1.05760e+05 2.64000e+02 -6.65384e-01 -5.89082e-01 -7.41687e-01 -7.45724e-01 -6.89212e-01 -8.02236e-01
1.05920e+05 2.64000e+02 -6.65384e-01 -5.89082e-01 -7.41687e-01 -7.45044e-01 -6.88525e-01 -8.01563e-01
1.06080e+05 2.65000e+02 -6.65776e-01 -5.92894e-01 -7.38658e-01 -7.44384e-01 -6.87863e-01 -8.00905e-01
1.06240e+05 2.65000e+02 -6.65776e-01 -5.92894e-01 -7.38658e-01 -7.43742e-01 -6.87223e-01 -8.00261e-01
1.06400e+05 2.66000e+02 -6.72720e-01 -5.99048e-01 -7.46393e-01 -7.43116e-01 -6.86605e-01 -7.99628e-01
1.06560e+05 2.66000e+02 -6.72720e-01 -5.99048e-01 -7.46393e-01 -7.42506e-01 -6.86008e-01 -7.99004e-01
1.06720e+05 2.66000e+02 -6.72720e-01 -5.99048e-01 -7.46393e-01 -7.41909e-01 -6.85431e-01 -7.98386e-01
1.06880e+05 2.67000e+02 -6.68005e-01 -5.87943e-01 -7.48067e-01 -7.41322e-01 -6.84872e-01 -7.97772e-01
1.07040e+05 2.67000e+02 -6.68005e-01 -5.87943e-01 -7.48067e-01 -7.40745e-01 -6.84332e-01 -7.97159e-01
1.07200e+05 2.68000e+02 -6.54745e-01 -5.94722e-01 -7.14768e-01 -7.40176e-01 -6.83807e-01 -7.96544e-01
1.07360e+05 2.68000e+02 -6.54745e-01 -5.94722e-01 -7.14768e-01 -7.39612e-01 -6.83299e-01 -7.95925e-01
1.07520e+05 2.68000e+02 -6.54745e-01 -5.94722e-01 -7.14768e-01 -7.39051e-01 -6.82804e-01 -7.95298e-01
1.07680e+05 2.69000e+02 -6.71102e-01 -5.90386e-01 -7.51818e-01 -7.38491e-01 -6.82322e-01 -7.94661e-01
1.07840e+05 2.69000e+02 -6.71102e-01 -5.90386e-01 -7.51818e-01 -7.37931e-01 -6.81852e-01 -7.94010e-01
1.08000e+05 2.70000e+02 -7.28804e-01 -6.24796e-01 -8.32812e-01 -7.37368e-01 -6.81392e-01 -7.93343e-01
1.08160e+05 2.70000e+02 -7.28804e-01 -6.24796e-01 -8.32812e-01 -7.36800e-01 -6.80942e-01 -7.92658e-01
1.08320e+05 2.70000e+02 -7.28804e-01 -6.24796e-01 -8.32812e-01 -7.36225e-01 -6.80499e-01 -7.91950e-01
1.08480e+05 2.71000e+02 -6.18986e-01 -5.57091e-01 -6.80882e-01 -7.35640e-01 -6.80063e-01 -7.91217e-01
1.08640e+05 2.71000e+02 -6.18986e-01 -5.57091e-01 -6.80882e-01 -7.35044e-01 -6.79632e-01 -7.90456e-01
1.08800e+05 2.72000e+02 -6.58902e-01 -6.06673e-01 -7.11130e-01 -7.34434e-01 -6.79203e-01 -7.89665e-01
1.08960e+05 2.72000e+02 -6.58902e-01 -6.06673e-01 -7.11130e-01 -7.33808e-01 -6.78776e-01 -7.88840e-01
1.09120e+05 2.72000e+02 -6.58902e-01 -6.06673e-01 -7.11130e-01 -7.33164e-01 -6.78349e-01 -7.87980e-01
1.09280e+05 2.73000e+02 -7.07948e-01 -6.29214e-01 -7.86682e-01 -7.32500e-01 -6.77919e-01 -7.87081e-01
1.09440e+05 2.73000e+02 -7.07948e-01 -6.29214e-01 -7.86682e-01 -7.31814e-01 -6.77486e-01 -7.86141e-01
1.09600e+05 2.74000e+02 -6.26605e-01 -5.82140e-01 -6.71069e-01 -7.31103e-01 -6.77047e-01 -7.85160e-01
1.09760e+05 2.74000e+02 -6.26605e-01 -5.82140e-01 -6.71069e-01 -7.30367e-01 -6.76600e-01 -7.84135e-01
1.09920e+05 2.74000e+02 -6.26605e-01 -5.82140e-01 -6.71069e-01 -7.29603e-01 -6.76143e-01 -7.83064e-01
1.10080e+05 2.75000e+02 -6.95038e-01 -5.97873e-01 -7.92203e-01 -7.28811e-01 -6.75675e-01 -7.81947e-01
1.10240e+05 2.75000e+02 -6.95038e-01 -5.97873e-01 -7.92203e-01 -7.27989e-01 -6.75194e-01 -7.80784e-01
1.10400e+05 2.76000e+02 -7.08020e-01 -5.97084e-01 -8.18956e-01 -7.27135e-01 -6.74696e-01 -7.79574e-01
1.10560e+05 2.76000e+02 -7.08020e-01 -5.97084e-01 -8.18956e-01 -7.26250e-01 -6.74181e-01 -7.78319e-01
1.10720e+05 2.76000e+02 -7.08020e-01 -5.97084e-01 -8.18956e-01 -7.25334e-01 -6.73648e-01 -7.77020e-01
1.10880e+05 2.77000e+02 -6.66844e-01 -6.02954e-01 -7.30734e-01 -7.24386e-01 -6.73094e-01 -7.75679e-01
1.11040e+05 2.77000e+02 -6.66844e-01 -6.02954e-01 -7.30734e-01 -7.23407e-01 -6.72516e-01 -7.74298e-01
1.11200e+05 2.78000e+02 -6.52069e-01 -5.50234e-01 -7.53904e-01 -7.22396e-01 -6.71913e-01 -7.72879e-01
1.11360e+05 2.78000e+02 -6.52069e-01 -5.50234e-01 -7.53904e-01 -7.21356e-01 -6.71285e-01 -7.71426e-01
1.11520e+05 2.78000e+02 -6.52069e-01 -5.50234e-01 -7.53904e-01 -7.20287e-01 -6.70629e-01 -7.69944e-01
1.11680e+05 2.79000e+02 -6.11804e-01 -5.54469e-01 -6.69139e-01 -7.19190e-01 -6.69943e-01 -7.68436e-01
1.11840e+05 2.79000e+02 -6.11804e-01 -5.54469e-01 -6.69139e-01 -7.18067e-01 -6.69227e-01 -7.66907e-01
1.12000e+05 2.80000e+02 -6.18498e-01 -5.58113e-01 -6.78882e-01 -7.16921e-01 -6.68480e-01 -7.65362e-01
1.12160e+05 2.80000e+02 -6.18498e-01 -5.58113e-01 -6.78882e-01 -7.15753e-01 -6.67701e-01 -7.63804e-01
1.12320e+05 2.80000e+02 -6.18498e-01 -5.58113e-01 -6.78882e-01 -7.14565e-01 -6.66890e-01 -7.62240e-01
1.12480e+05 2.81000e+02 -6.78265e-01 -5.67780e-01 -7.88749e-01 -7.13360e-01 -6.66048e-01 -7.60673e-01
1.12640e+05 2.81000e+02 -6.78265e-01 -5.67780e-01 -7.88749e-01 -7.12142e-01 -6.65175e-01 -7.59108e-01
1.12800e+05 2.82000e+02 -6.05169e-01 -5.81343e-01 -6.28994e-01 -7.10911e-01 -6.64272e-01 -7.57550e-01
1.12960e+05 2.82000e+02 -6.05169e-01 -5.81343e-01 -6.28994e-01 -7.09673e-01 -6.63342e-01 -7.56003e-01
1.13120e+05 2.82000e+02 -6.05169e-01 -5.81343e-01 -6.28994e-01 -7.08429e-01 -6.62387e-01 -7.54471e-01
1.13280e+05 2.83000e+02 -7.08418e-01 -6.67067e-01 -7.49770e-01 -7.07182e-01 -6.61409e-01 -7.52956e-01
1.13440e+05 2.83000e+02 -7.08418e-01 -6.67067e-01 -7.49770e-01 -7.05937e-01 -6.60412e-01 -7.51462e-01
1.13600e+05 2.84000e+02 -6.19591e-01 -5.32458e-01 -7.06723e-01 -7.04695e-01 -6.59399e-01 -7.49991e-01
1.13760e+05 2.84000e+02 -6.19591e-01 -5.32458e-01 -7.06723e-01 -7.03459e-01 -6.58374e-01 -7.48544e-01
1.13920e+05 2.84000e+02 -6.19591e-01 -5.32458e-01 -7.06723e-01 -7.02231e-01 -6.57340e-01 -7.47122e-01
1.14080e+05 2.85000e+02 -6.19516e-01 -5.41451e-01 -6.97581e-01 -7.01014e-01 -6.56301e-01 -7.45727e-01
1.14240e+05 2.85000e+02 -6.19516e-01 -5.41451e-01 -6.97581e-01 -6.99810e-01 -6.55261e-01 -7.44359e-01
1.14400e+05 2.86000e+02 -6.13876e-01 -5.27448e-01 -7.00305e-01 -6.98619e-01 -6.54223e-01 -7.43016e-01
1.14560e+05 2.86000e+02 -6.13876e-01 -5.27448e-01 -7.00305e-01 -6.97444e-01 -6.53189e-01 -7.41699e-01
1.14720e+05 2.86000e+02 -6.13876e-01 -5.27448e-01 -7.00305e-01 -6.96285e-01 -6.52164e-01 -7.40406e-01
1.14880e+05 2.87000e+02 -6.65883e-01 -6.14737e-01 -7.17030e-01 -6.95142e-01 -6.51148e-01 -7.39136e-01
1.15040e+05 2.87000e+02 -6.65883e-01 -6.14737e-01 -7.17030e-01 -6.94015e-01 -6.50144e-01 -7.37887e-01
1.15200e+05 2.88000e+02 -6.17108e-01 -5.84301e-01 -6.49916e-01 -6.92905e-01 -6.49153e-01 -7.36658e-01
1.15360e+05 2.88000e+02 -6.17108e-01 -5.84301e-01 -6.49916e-01 -6.91810e-01 -6.48175e-01 -7.35446e-01
1.15520e+05 2.88000e+02 -6.17108e-01 -5.84301e-01 -6.49916e-01 -6.90731e-01 -6.47212e-01 -7.34250e-01
1.15680e+05 2.89000e+02 -6.74453e-01 -5.94628e-01 -7.54279e-01 -6.89666e-01 -6.46262e-01 -7.33070e-01
1.15840e+05 2.89000e+02 -6.74453e-01 -5.94628e-01 -7.54279e-01 -6.88613e-01 -6.45325e-01 -7.31902e-01
1.16000e+05 2.90000e+02 -6.16018e-01 -5.37694e-01 -6.94341e-01 -6.87574e-01 -6.44401e-01 -7.30747e-01
1.16160e+05 2.90000e+02 -6.16018e-01 -5.37694e-01 -6.94341e-01 -6.86545e-01 -6.43487e-01 -7.29602e-01
1.16320e+05 2.90000e+02 -6.16018e-01 -5.37694e-01 -6.94341e-01 -6.85525e-01 -6.42582e-01 -7.28468e-01
1.16480e+05 2.91000e+02 -6.38699e-01 -5.99563e-01 -6.77836e-01 -6.84514e-01 -6.41684e-01 -7.27345e-01
1.16640e+05 2.91000e+02 -6.38699e-01 -5.99563e-01 -6.77836e-01 -6.83511e-01 -6.40791e-01 -7.26231e-01
1.16800e+05 2.92000e+02 -6.03638e-01 -5.62427e-01 -6.44848e-01 -6.82513e-01 -6.39898e-01 -7.25127e-01
1.16960e+05 2.92000e+02 -6.03638e-01 -5.62427e-01 -6.44848e-01 -6.81520e-01 -6.39005e-01 -7.24035e-01
1.17120e+05 2.92000e+02 -6.03638e-01 -5.62427e-01 -6.44848e-01 -6.80531e-01 -6.38108e-01 -7.22953e-01
1.17280e+05 2.93000e+02 -6.15442e-01 -5.58622e-01 -6.72262e-01 -6.79545e-01 -6.37205e-01 -7.21884e-01
1.17440e+05 2.93000e+02 -6.15442e-01 -5.58622e-01 -6.72262e-01 -6.78560e-01 -6.36294e-01 -7.20826e-01
1.17600e+05 2.94000e+02 -6.44022e-01 -5.91612e-01 -6.96433e-01 -6.77577e-01 -6.35371e-01 -7.19783e-01
1.17760e+05 2.94000e+02 -6.44022e-01 -5.91612e-01 -6.96433e-01 -6.76594e-01 -6.34435e-01 -7.18754e-01
1.17920e+05 2.94000e+02 -6.44022e-01 -5.91612e-01 -6.96433e-01 -6.75612e-01 -6.33484e-01 -7.17739e-01
1.18080e+05 2.95000e+02 -6.22713e-01 -5.44278e-01 -7.01149e-01 -6.74630e-01 -6.32518e-01 -7.16741e-01
1.18240e+05 2.95000e+02 -6.22713e-01 -5.44278e-01 -7.01149e-01 -6.73647e-01 -6.31536e-01 -7.15759e-01
1.18400e+05 2.96000e+02 -6.61462e-01 -5.59063e-01 -7.63861e-01 -6.72665e-01 -6.30537e-01 -7.14793e-01
1.18560e+05 2.96000e+02 -6.61462e-01 -5.59063e-01 -7.63861e-01 -6.71684e-01 -6.29522e-01 -7.13845e-01
1.18720e+05 2.96000e+02 -6.61462e-01 -5.59063e-01 -7.63861e-01 -6.70703e-01 -6.28492e-01 -7.12913e-01
1.18880e+05 2.97000e+02 -6.52519e-01 -5.40706e-01 -7.64333e-01 -6.69723e-01 -6.27449e-01 -7.11997e-01
1.19040e+05 2.97000e+02 -6.52519e-01 -5.40706e-01 -7.64333e-01 -6.68745e-01 -6.26393e-01 -7.11097e-01
1.19200e+05 2.98000e+02 -6.62256e-01 -5.99467e-01 -7.25045e-01 -6.67769e-01 -6.25327e-01 -7.10211e-01
1.19360e+05 2.98000e+02 -6.62256e-01 -5.99467e-01 -7.25045e-01 -6.66797e-01 -6.24255e-01 -7.09339e-01
1.19520e+05 2.98000e+02 -6.62256e-01 -5.99467e-01 -7.25045e-01 -6.65827e-01 -6.23178e-01 -7.08477e-01
1.19680e+05 2.99000e+02 -5.93352e-01 -5.39377e-01 -6.47328e-01 -6.64862e-01 -6.22099e-01 -7.07625e-01
1.19840e+05 2.99000e+02 -5.93352e-01 -5.39377e-01 -6.47328e-01 -6.63902e-01 -6.21023e-01 -7.06781e-01
1.20000e+05 3.00000e+02 -6.05502e-01 -5.58894e-01 -6.52110e-01 -6.62946e-01 -6.19951e-01 -7.05941e-01
1.20160e+05 3.00000e+02 -6.05502e-01 -5.58894e-01 -6.52110e-01 -6.61996e-01 -6.18887e-01 -7.05105e-01
1.20320e+05 3.00000e+02 -6.05502e-01 -5.58894e-01 -6.52110e-01 -6.61053e-01 -6.17835e-01 -7.04271e-01
1.20480e+05 3.01000e+02 -5.94665e-01 -5.56177e-01 -6.33152e-01 -6.60117e-01 -6.16797e-01 -7.03436e-01
1.20640e+05 3.01000e+02 -5.94665e-01 -5.56177e-01 -6.33152e-01 -6.59188e-01 -6.15776e-01 -7.02600e-01
1.20800e+05 3.02000e+02 -6.74700e-01 -6.10833e-01 -7.38567e-01 -6.58268e-01 -6.14773e-01 -7.01762e-01
1.20960e+05 3.02000e+02 -6.74700e-01 -6.10833e-01 -7.38567e-01 -6.57357e-01 -6.13792e-01 -7.00922e-01
1.21120e+05 3.02000e+02 -6.74700e-01 -6.10833e-01 -7.38567e-01 -6.56456e-01 -6.12834e-01 -7.00079e-01
1.21280e+05 3.03000e+02 -5.65691e-01 -4.61529e-01 -6.69853e-01 -6.55567e-01 -6.11899e-01 -6.99234e-01
1.21440e+05 3.03000e+02 -5.65691e-01 -4.61529e-01 -6.69853e-01 -6.54690e-01 -6.10991e-01 -6.98389e-01
1.21600e+05 3.04000e+02 -6.38237e-01 -5.62416e-01 -7.14058e-01 -6.53826e-01 -6.10109e-01 -6.97544e-01
1.21760e+05 3.04000e+02 -6.38237e-01 -5.62416e-01 -7.14058e-01 -6.52978e-01 -6.09253e-01 -6.96703e-01
1.21920e+05 3.04000e+02 -6.38237e-01 -5.62416e-01 -7.14058e-01 -6.52145e-01 -6.08425e-01 -6.95865e-01
1.22080e+05 3.05000e+02 -6.10579e-01 -5.35649e-01 -6.85509e-01 -6.51329e-01 -6.07625e-01 -6.95033e-01
1.22240e+05 3.05000e+02 -6.10579e-01 -5.35649e-01 -6.85509e-01 -6.50531e-01 -6.06852e-01 -6.94210e-01
1.22400e+05 3.06000e+02 -5.94780e-01 -5.51127e-01 -6.38433e-01 -6.49752e-01 -6.06108e-01 -6.93396e-01
1.22560e+05 3.06000e+02 -5.94780e-01 -5.51127e-01 -6.38433e-01 -6.48992e-01 -6.05391e-01 -6.92594e-01
1.22720e+05 3.06000e+02 -5.94780e-01 -5.51127e-01 -6.38433e-01 -6.48253e-01 -6.04702e-01 -6.91804e-01
1.22880e+05 3.07000e+02 -6.13255e-01 -5.42516e-01 -6.83994e-01 -6.47534e-01 -6.04041e-01 -6.91027e-01
1.23040e+05 3.07000e+02 -6.13255e-01 -5.42516e-01 -6.83994e-01 -6.46835e-01 -6.03408e-01 -6.90263e-01
1.23200e+05 3.08000e+02 -5.80221e-01 -5.33318e-01 -6.27123e-01 -6.46157e-01 -6.02802e-01 -6.89513e-01
1.23360e+05 3.08000e+02 -5.80221e-01 -5.33318e-01 -6.27123e-01 -6.45499e-01 -6.02224e-01 -6.88775e-01
1.23520e+05 3.08000e+02 -5.80221e-01 -5.33318e-01 -6.27123e-01 -6.44861e-01 -6.01673e-01 -6.88049e-01
1.23680e+05 3.09000e+02 -6.14671e-01 -5.53811e-01 -6.75530e-01 -6.44240e-01 -6.01149e-01 -6.87331e-01
1.23840e+05 3.09000e+02 -6.14671e-01 -5.53811e-01 -6.75530e-01 -6.43638e-01 -6.00652e-01 -6.86623e-01
1.24000e+05 3.10000e+02 -6.36936e-01 -5.53213e-01 -7.20659e-01 -6.43052e-01 -6.00183e-01 -6.85922e-01
1.24160e+05 3.10000e+02 -6.36936e-01 -5.53213e-01 -7.20659e-01 -6.42481e-01 -5.99739e-01 -6.85224e-01
1.24320e+05 3.10000e+02 -6.36936e-01 -5.53213e-01 -7.20659e-01 -6.41925e-01 -5.99322e-01 -6.84528e-01
1.24480e+05 3.11000e+02 -6.27684e-01 -5.31111e-01 -7.24258e-01 -6.41380e-01 -5.98930e-01 -6.83830e-01
1.24640e+05 3.11000e+02 -6.27684e-01 -5.31111e-01 -7.24258e-01 -6.40845e-01 -5.98562e-01 -6.83128e-01
1.24800e+05 3.12000e+02 -6.06257e-01 -5.28864e-01 -6.83651e-01 -6.40320e-01 -5.98219e-01 -6.82420e-01
1.24960e+05 3.12000e+02 -6.06257e-01 -5.28864e-01 -6.83651e-01 -6.39801e-01 -5.97899e-01 -6.81703e-01
1.25120e+05 3.12000e+02 -6.06257e-01 -5.28864e-01 -6.83651e-01 -6.39287e-01 -5.97600e-01 -6.80975e-01
1.25280e+05 3.13000e+02 -6.15761e-01 -5.72981e-01 -6.58540e-01 -6.38778e-01 -5.97322e-01 -6.80234e-01
1.25440e+05 3.13000e+02 -6.15761e-01 -5.72981e-01 -6.58540e-01 -6.38269e-01 -5.97063e-01 -6.79475e-01
1.25600e+05 3.14000e+02 -5.93074e-01 -5.55505e-01 -6.30644e-01 -6.37761e-01 -5.96822e-01 -6.78700e-01
1.25760e+05 3.14000e+02 -5.93074e-01 -5.55505e-01 -6.30644e-01 -6.37251e-01 -5.96597e-01 -6.77905e-01
1.25920e+05 3.14000e+02 -5.93074e-01 -5.55505e-01 -6.30644e-01 -6.36738e-01 -5.96387e-01 -6.77090e-01
1.26080e+05 3.15000e+02 -6.27709e-01 -5.43330e-01 -7.12088e-01 -6.36221e-01 -5.96188e-01 -6.76254e-01
1.26240e+05 3.15000e+02 -6.27709e-01 -5.43330e-01 -7.12088e-01 -6.35698e-01 -5.95999e-01 -6.75397e-01
1.26400e+05 3.16000e+02 -6.00199e-01 -5.33238e-01 -6.67160e-01 -6.35169e-01 -5.95819e-01 -6.74520e-01
1.26560e+05 3.16000e+02 -6.00199e-01 -5.33238e-01 -6.67160e-01 -6.34634e-01 -5.95644e-01 -6.73623e-01
1.26720e+05 3.16000e+02 -6.00199e-01 -5.33238e-01 -6.67160e-01 -6.34090e-01 -5.95473e-01 -6.72708e-01
1.26880e+05 3.17000e+02 -5.67022e-01 -5.06872e-01 -6.27172e-01 -6.33540e-01 -5.95302e-01 -6.71777e-01
1.27040e+05 3.17000e+02 -5.67022e-01 -5.06872e-01 -6.27172e-01 -6.32981e-01 -5.95130e-01 -6.70832e-01
1.27200e+05 3.18000e+02 -6.52974e-01 -6.06404e-01 -6.99544e-01 -6.32415e-01 -5.94954e-01 -6.69877e-01
1.27360e+05 3.18000e+02 -6.52974e-01 -6.06404e-01 -6.99544e-01 -6.31843e-01 -5.94773e-01 -6.68914e-01
1.27520e+05 3.18000e+02 -6.52974e-01 -6.06404e-01 -6.99544e-01 -6.31265e-01 -5.94584e-01 -6.67947e-01
1.27680e+05 3.19000e+02 -6.74056e-01 -6.00825e-01 -7.47286e-01 -6.30682e-01 -5.94386e-01 -6.66979e-01
1.27840e+05 3.19000e+02 -6.74056e-01 -6.00825e-01 -7.47286e-01 -6.30096e-01 -5.94177e-01 -6.66015e-01
1.28000e+05 3.20000e+02 -6.28789e-01 -5.52826e-01 -7.04752e-01 -6.29507e-01 -5.93956e-01 -6.65057e-01
1.28160e+05 3.20000e+02 -6.28789e-01 -5.52826e-01 -7.04752e-01 -6.28916e-01 -5.93722e-01 -6.64110e-01
1.28320e+05 3.20000e+02 -6.28789e-01 -5.52826e-01 -7.04752e-01 -6.28325e-01 -5.93474e-01 -6.63177e-01
1.28480e+05 3.21000e+02 -5.76216e-01 -5.08703e-01 -6.43729e-01 -6.27736e-01 -5.93212e-01 -6.62261e-01
1.28640e+05 3.21000e+02 -5.76216e-01 -5.08703e-01 -6.43729e-01 -6.27150e-01 -5.92935e-01 -6.61365e-01
1.28800e+05 3.22000e+02 -5.66240e-01 -4.99929e-01 -6.32551e-01 -6.26568e-01 -5.92644e-01 -6.60491e-01
1.28960e+05 3.22000e+02 -5.66240e-01 -4.99929e-01 -6.32551e-01 -6.25991e-01 -5.92339e-01 -6.59642e-01
1.29120e+05 3.22000e+02 -5.66240e-01 -4.99929e-01 -6.32551e-01 -6.25420e-01 -5.92020e-01 -6.58821e-01
1.29280e+05 3.23000e+02 -5.92277e-01 -5.59563e-01 -6.24990e-01 -6.24857e-01 -5.91687e-01 -6.58027e-01
1.29440e+05 3.23000e+02 -5.92277e-01 -5.59563e-01 -6.24990e-01 -6.24302e-01 -5.91340e-01 -6.57265e-01
1.29600e+05 3.24000e+02 -5.75914e-01 -5.25978e-01 -6.25850e-01 -6.23758e-01 -5.90982e-01 -6.56534e-01
1.29760e+05 3.24000e+02 -5.75914e-01 -5.25978e-01 -6.25850e-01 -6.23223e-01 -5.90611e-01 -6.55836e-01
1.29920e+05 3.24000e+02 -5.75914e-01 -5.25978e-01 -6.25850e-01 -6.22702e-01 -5.90230e-01 -6.55174e-01
1.30080e+05 3.25000e+02 -5.58290e-01 -5.22797e-01 -5.93782e-01 -6.22192e-01 -5.89839e-01 -6.54546e-01
1.30240e+05 3.25000e+02 -5.58290e-01 -5.22797e-01 -5.93782e-01 -6.21697e-01 -5.89439e-01 -6.53954e-01
1.30400e+05 3.26000e+02 -6.50211e-01 -5.53266e-01 -7.47157e-01 -6.21217e-01 -5.89034e-01 -6.53399e-01
1.30560e+05 3.26000e+02 -6.50211e-01 -5.53266e-01 -7.47157e-01 -6.20752e-01 -5.88623e-01 -6.52881e-01
1.30720e+05 3.26000e+02 -6.50211e-01 -5.53266e-01 -7.47157e-01 -6.20305e-01 -5.88211e-01 -6.52398e-01
1.30880e+05 3.27000e+02 -5.91661e-01 -5.44178e-01 -6.39144e-01 -6.19874e-01 -5.87797e-01 -6.51951e-01
1.31040e+05 3.27000e+02 -5.91661e-01 -5.44178e-01 -6.39144e-01 -6.19462e-01 -5.87386e-01 -6.51538e-01
1.31200e+05 3.28000e+02 -5.53652e-01 -4.89253e-01 -6.18051e-01 -6.19069e-01 -5.86979e-01 -6.51158e-01
1.31360e+05 3.28000e+02 -5.53652e-01 -4.89253e-01 -6.18051e-01 -6.18693e-01 -5.86579e-01 -6.50808e-01
1.31520e+05 3.28000e+02 -5.53652e-01 -4.89253e-01 -6.18051e-01 -6.18337e-01 -5.86188e-01 -6.50486e-01
1.31680e+05 3.29000e+02 -5.59030e-01 -5.07070e-01 -6.10991e-01 -6.17997e-01 -5.85808e-01 -6.50187e-01
1.31840e+05 3.29000e+02 -5.59030e-01 -5.07070e-01 -6.10991e-01 -6.17676e-01 -5.85443e-01 -6.49909e-01
1.32000e+05 3.30000e+02 -5.74489e-01 -5.10688e-01 -6.38291e-01 -6.17369e-01 -5.85092e-01 -6.49647e-01
1.32160e+05 3.30000e+02 -5.74489e-01 -5.10688e-01 -6.38291e-01 -6.17078e-01 -5.84759e-01 -6.49397e-01
1.32320e+05 3.30000e+02 -5.74489e-01 -5.10688e-01 -6.38291e-01 -6.16798e-01 -5.84444e-01 -6.49153e-01
1.32480e+05 3.31000e+02 -5.79160e-01 -4.84571e-01 -6.73748e-01 -6.16530e-01 -5.84149e-01 -6.48911e-01
1.32640e+05 3.31000e+02 -5.79160e-01 -4.84571e-01 -6.73748e-01 -6.16270e-01 -5.83873e-01 -6.48666e-01
1.32800e+05 3.32000e+02 -5.81279e-01 -5.35537e-01 -6.27021e-01 -6.16016e-01 -5.83618e-01 -6.48414e-01
1.32960e+05 3.32000e+02 -5.81279e-01 -5.35537e-01 -6.27021e-01 -6.15765e-01 -5.83383e-01 -6.48148e-01
1.33120e+05 3.32000e+02 -5.81279e-01 -5.35537e-01 -6.27021e-01 -6.15516e-01 -5.83167e-01 -6.47865e-01
1.33280e+05 3.33000e+02 -6.39406e-01 -5.89558e-01 -6.89254e-01 -6.15265e-01 -5.82970e-01 -6.47561e-01
1.33440e+05 3.33000e+02 -6.39406e-01 -5.89558e-01 -6.89254e-01 -6.15011e-01 -5.82791e-01 -6.47232e-01
1.33600e+05 3.34000e+02 -6.22981e-01 -5.37381e-01 -7.08582e-01 -6.14751e-01 -5.82628e-01 -6.46874e-01
1.33760e+05 3.34000e+02 -6.22981e-01 -5.37381e-01 -7.08582e-01 -6.14481e-01 -5.82477e-01 -6.46485e-01
1.33920e+05 3.34000e+02 -6.22981e-01 -5.37381e-01 -7.08582e-01 -6.14201e-01 -5.82338e-01 -6.46063e-01
1.34080e+05 3.35000e+02 -5.81100e-01 -5.27613e-01 -6.34586e-01 -6.13907e-01 -5.82208e-01 -6.45606e-01
1.34240e+05 3.35000e+02 -5.81100e-01 -5.27613e-01 -6.34586e-01 -6.13598e-01 -5.82083e-01 -6.45113e-01
1.34400e+05 3.36000e+02 -5.37276e-01 -5.07084e-01 -5.67468e-01 -6.13272e-01 -5.81961e-01 -6.44583e-01
1.34560e+05 3.36000e+02 -5.37276e-01 -5.07084e-01 -5.67468e-01 -6.12927e-01 -5.81838e-01 -6.44016e-01
1.34720e+05 3.36000e+02 -5.37276e-01 -5.07084e-01 -5.67468e-01 -6.12561e-01 -5.81709e-01 -6.43414e-01
1.34880e+05 3.37000e+02 -5.37432e-01 -4.75419e-01 -5.99445e-01 -6.12174e-01 -5.81574e-01 -6.42775e-01
1.35040e+05 3.37000e+02 -5.37432e-01 -4.75419e-01 -5.99445e-01 -6.11764e-01 -5.81426e-01 -6.42103e-01
1.35200e+05 3.38000e+02 -5.29065e-01 -5.07067e-01 -5.51063e-01 -6.11331e-01 -5.81265e-01 -6.41397e-01
1.35360e+05 3.38000e+02 -5.29065e-01 -5.07067e-01 -5.51063e-01 -6.10875e-01 -5.81089e-01 -6.40661e-01
1.35520e+05 3.38000e+02 -5.29065e-01 -5.07067e-01 -5.51063e-01 -6.10394e-01 -5.80893e-01 -6.39895e-01
1.35680e+05 3.39000e+02 -5.68624e-01 -5.16147e-01 -6.21102e-01 -6.09891e-01 -5.80678e-01 -6.39104e-01
1.35840e+05 3.39000e+02 -5.68624e-01 -5.16147e-01 -6.21102e-01 -6.09366e-01 -5.80443e-01 -6.38289e-01
1.36000e+05 3.40000e+02 -6.01550e-01 -4.33597e-01 -7.69503e-01 -6.08820e-01 -5.80186e-01 -6.37454e-01
1.36160e+05 3.40000e+02 -6.01550e-01 -4.33597e-01 -7.69503e-01 -6.08254e-01 -5.79908e-01 -6.36601e-01
1.36320e+05 3.40000e+02 -6.01550e-01 -4.33597e-01 -7.69503e-01 -6.07671e-01 -5.79610e-01 -6.35733e-01
1.36480e+05 3.41000e+02 -5.93233e-01 -5.72703e-01 -6.13762e-01 -6.07072e-01 -5.79291e-01 -6.34853e-01
1.36640e+05 3.41000e+02 -5.93233e-01 -5.72703e-01 -6.13762e-01 -6.06460e-01 -5.78954e-01 -6.33966e-01
1.36800e+05 3.42000e+02 -5.94703e-01 -5.21126e-01 -6.68280e-01 -6.05836e-01 -5.78600e-01 -6.33073e-01
1.36960e+05 3.42000e+02 -5.94703e-01 -5.21126e-01 -6.68280e-01 -6.05204e-01 -5.78230e-01 -6.32178e-01
1.37120e+05 3.42000e+02 -5.94703e-01 -5.21126e-01 -6.68280e-01 -6.04564e-01 -5.77844e-01 -6.31283e-01
1.37280e+05 3.43000e+02 -5.96131e-01 -5.45076e-01 -6.47186e-01 -6.03918e-01 -5.77446e-01 -6.30391e-01
1.37440e+05 3.43000e+02 -5.96131e-01 -5.45076e-01 -6.47186e-01 -6.03269e-01 -5.77034e-01 -6.29504e-01
1.37600e+05 3.44000e+02 -5.42788e-01 -4.98621e-01 -5.86956e-01 -6.02618e-01 -5.76612e-01 -6.28624e-01
1.37760e+05 3.44000e+02 -5.42788e-01 -4.98621e-01 -5.86956e-01 -6.01965e-01 -5.76177e-01 -6.27754e-01
1.37920e+05 3.44000e+02 -5.42788e-01 -4.98621e-01 -5.86956e-01 -6.01312e-01 -5.75730e-01 -6.26893e-01
1.38080e+05 3.45000e+02 -5.53553e-01 -5.02738e-01 -6.04368e-01 -6.00658e-01 -5.75272e-01 -6.26044e-01
1.38240e+05 3.45000e+02 -5.53553e-01 -5.02738e-01 -6.04368e-01 -6.00005e-01 -5.74801e-01 -6.25209e-01
1.38400e+05 3.46000e+02 -5.22526e-01 -4.66909e-01 -5.78143e-01 -5.99352e-01 -5.74317e-01 -6.24388e-01
1.38560e+05 3.46000e+02 -5.22526e-01 -4.66909e-01 -5.78143e-01 -5.98699e-01 -5.73817e-01 -6.23582e-01
1.38720e+05 3.46000e+02 -5.22526e-01 -4.66909e-01 -5.78143e-01 -5.98047e-01 -5.73302e-01 -6.22793e-01
1.38880e+05 3.47000e+02 -6.19905e-01 -5.01627e-01 -7.38183e-01 -5.97396e-01 -5.72769e-01 -6.22022e-01
1.39040e+05 3.47000e+02 -6.19905e-01 -5.01627e-01 -7.38183e-01 -5.96744e-01 -5.72217e-01 -6.21271e-01
1.39200e+05 3.48000e+02 -5.20947e-01 -4.76252e-01 -5.65642e-01 -5.96092e-01 -5.71643e-01 -6.20541e-01
1.39360e+05 3.48000e+02 -5.20947e-01 -4.76252e-01 -5.65642e-01 -5.95441e-01 -5.71049e-01 -6.19834e-01
1.39520e+05 3.48000e+02 -5.20947e-01 -4.76252e-01 -5.65642e-01 -5.94791e-01 -5.70431e-01 -6.19151e-01
1.39680e+05 3.49000e+02 -5.85792e-01 -5.14912e-01 -6.56672e-01 -5.94142e-01 -5.69789e-01 -6.18496e-01
1.39840e+05 3.49000e+02 -5.85792e-01 -5.14912e-01 -6.56672e-01 -5.93495e-01 -5.69121e-01 -6.17868e-01
1.40000e+05 3.50000e+02 -5.47010e-01 -5.11026e-01 -5.82993e-01 -5.92850e-01 -5.68428e-01 -6.17272e-01
1.40160e+05 3.50000e+02 -5.47010e-01 -5.11026e-01 -5.82993e-01 -5.92208e-01 -5.67710e-01 -6.16706e-01
1.40320e+05 3.50000e+02 -5.47010e-01 -5.11026e-01 -5.82993e-01 -5.91570e-01 -5.66965e-01 -6.16175e-01
1.40480e+05 3.51000e+02 -5.85815e-01 -4.96879e-01 -6.74750e-01 -5.90937e-01 -5.66196e-01 -6.15677e-01
1.40640e+05 3.51000e+02 -5.85815e-01 -4.96879e-01 -6.74750e-01 -5.90309e-01 -5.65401e-01 -6.15216e-01
1.40800e+05 3.52000e+02 -5.30908e-01 -4.93210e-01 -5.68606e-01 -5.89686e-01 -5.64583e-01 -6.14790e-01
1.40960e+05 3.52000e+02 -5.30908e-01 -4.93210e-01 -5.68606e-01 -5.89071e-01 -5.63741e-01 -6.14400e-01
1.41120e+05 3.52000e+02 -5.30908e-01 -4.93210e-01 -5.68606e-01 -5.88462e-01 -5.62878e-01 -6.14046e-01
1.41280e+05 3.53000e+02 -5.49183e-01 -4.86293e-01 -6.12074e-01 -5.87861e-01 -5.61995e-01 -6.13726e-01
1.41440e+05 3.53000e+02 -5.49183e-01 -4.86293e-01 -6.12074e-01 -5.87267e-01 -5.61093e-01 -6.13441e-01
1.41600e+05 3.54000e+02 -5.19150e-01 -4.78972e-01 -5.59328e-01 -5.86681e-01 -5.60174e-01 -6.13189e-01
1.41760e+05 3.54000e+02 -5.19150e-01 -4.78972e-01 -5.59328e-01 -5.86103e-01 -5.59240e-01 -6.12967e-01
1.41920e+05 3.54000e+02 -5.19150e-01 -4.78972e-01 -5.59328e-01 -5.85532e-01 -5.58292e-01 -6.12773e-01
1.42080e+05 3.55000e+02 -5.26739e-01 -4.84754e-01 -5.68725e-01 -5.84969e-01 -5.57333e-01 -6.12606e-01
1.42240e+05 3.55000e+02 -5.26739e-01 -4.84754e-01 -5.68725e-01 -5.84414e-01 -5.56365e-01 -6.12462e-01
1.42400e+05 3.56000e+02 -5.29418e-01 -4.99080e-01 -5.59755e-01 -5.83865e-01 -5.55391e-01 -6.12339e-01
1.42560e+05 3.56000e+02 -5.29418e-01 -4.99080e-01 -5.59755e-01 -5.83323e-01 -5.54412e-01 -6.12233e-01
1.42720e+05 3.56000e+02 -5.29418e-01 -4.99080e-01 -5.59755e-01 -5.82787e-01 -5.53433e-01 -6.12140e-01
1.42880e+05 3.57000e+02 -5.10187e-01 -4.97241e-01 -5.23133e-01 -5.82256e-01 -5.52454e-01 -6.12057e-01
1.43040e+05 3.57000e+02 -5.10187e-01 -4.97241e-01 -5.23133e-01 -5.81730e-01 -5.51480e-01 -6.11981e-01
1.43200e+05 3.58000e+02 -5.60304e-01 -5.22782e-01 -5.97826e-01 -5.81209e-01 -5.50513e-01 -6.11905e-01
1.43360e+05 3.58000e+02 -5.60304e-01 -5.22782e-01 -5.97826e-01 -5.80692e-01 -5.49556e-01 -6.11828e-01
1.43520e+05 3.58000e+02 -5.60304e-01 -5.22782e-01 -5.97826e-01 -5.80178e-01 -5.48611e-01 -6.11745e-01
1.43680e+05 3.59000e+02 -5.43716e-01 -4.91972e-01 -5.95460e-01 -5.79667e-01 -5.47683e-01 -6.11650e-01
1.43840e+05 3.59000e+02 -5.43716e-01 -4.91972e-01 -5.95460e-01 -5.79157e-01 -5.46773e-01 -6.11541e-01
1.44000e+05 3.60000e+02 -5.67431e-01 -5.09822e-01 -6.25040e-01 -5.78648e-01 -5.45884e-01 -6.11411e-01
1.44160e+05 3.60000e+02 -5.67431e-01 -5.09822e-01 -6.25040e-01 -5.78138e-01 -5.45017e-01 -6.11259e-01
1.44320e+05 3.60000e+02 -5.67431e-01 -5.09822e-01 -6.25040e-01 -5.77628e-01 -5.44176e-01 -6.11079e-01
1.44480e+05 3.61000e+02 -5.37444e-01 -5.12500e-01 -5.62387e-01 -5.77114e-01 -5.43360e-01 -6.10868e-01
1.44640e+05 3.61000e+02 -5.37444e-01 -5.12500e-01 -5.62387e-01 -5.76596e-01 -5.42572e-01 -6.10621e-01
1.44800e+05 3.62000e+02 -5.44852e-01 -5.11577e-01 -5.78127e-01 -5.76074e-01 -5.41812e-01 -6.10335e-01
1.44960e+05 3.62000e+02 -5.44852e-01 -5.11577e-01 -5.78127e-01 -5.75544e-01 -5.41081e-01 -6.10006e-01
1.45120e+05 3.62000e+02 -5.44852e-01 -5.11577e-01 -5.78127e-01 -5.75005e-01 -5.40379e-01 -6.09631e-01
1.45280e+05 3.63000e+02 -5.00374e-01 -4.55752e-01 -5.44995e-01 -5.74457e-01 -5.39707e-01 -6.09207e-01
1.45440e+05 3.63000e+02 -5.00374e-01 -4.55752e-01 -5.44995e-01 -5.73898e-01 -5.39064e-01 -6.08732e-01
1.45600e+05 3.64000e+02 -5.65750e-01 -5.32094e-01 -5.99406e-01 -5.73326e-01 -5.38450e-01 -6.08201e-01
1.45760e+05 3.64000e+02 -5.65750e-01 -5.32094e-01 -5.99406e-01 -5.72739e-01 -5.37865e-01 -6.07614e-01
1.45920e+05 3.64000e+02 -5.65750e-01 -5.32094e-01 -5.99406e-01 -5.72139e-01 -5.37308e-01 -6.06969e-01
1.46080e+05 3.65000e+02 -5.51454e-01 -5.10671e-01 -5.92238e-01 -5.71522e-01 -5.36780e-01 -6.06264e-01
1.46240e+05 3.65000e+02 -5.51454e-01 -5.10671e-01 -5.92238e-01 -5.70889e-01 -5.36279e-01 -6.05498e-01
1.46400e+05 3.66000e+02 -5.09144e-01 -4.64696e-01 -5.53592e-01 -5.70239e-01 -5.35807e-01 -6.04671e-01
1.46560e+05 3.66000e+02 -5.09144e-01 -4.64696e-01 -5.53592e-01 -5.69573e-01 -5.35363e-01 -6.03783e-01
1.46720e+05 3.66000e+02 -5.09144e-01 -4.64696e-01 -5.53592e-01 -5.68891e-01 -5.34948e-01 -6.02834e-01
1.46880e+05 3.67000e+02 -5.30416e-01 -4.79990e-01 -5.80843e-01 -5.68193e-01 -5.34562e-01 -6.01825e-01
1.47040e+05 3.67000e+02 -5.30416e-01 -4.79990e-01 -5.80843e-01 -5.67481e-01 -5.34206e-01 -6.00756e-01
1.47200e+05 3.68000e+02 -5.32756e-01 -4.88581e-01 -5.76932e-01 -5.66755e-01 -5.33880e-01 -5.99629e-01
1.47360e+05 3.68000e+02 -5.32756e-01 -4.88581e-01 -5.76932e-01 -5.66016e-01 -5.33585e-01 -5.98447e-01
1.47520e+05 3.68000e+02 -5.32756e-01 -4.88581e-01 -5.76932e-01 -5.65267e-01 -5.33322e-01 -5.97212e-01
1.47680e+05 3.69000e+02 -5.68466e-01 -4.86626e-01 -6.50305e-01 -5.64509e-01 -5.33092e-01 -5.95926e-01
1.47840e+05 3.69000e+02 -5.68466e-01 -4.86626e-01 -6.50305e-01 -5.63745e-01 -5.32895e-01 -5.94594e-01
1.48000e+05 3.70000e+02 -5.53442e-01 -5.01624e-01 -6.05260e-01 -5.62974e-01 -5.32732e-01 -5.93217e-01
1.48160e+05 3.70000e+02 -5.53442e-01 -5.01624e-01 -6.05260e-01 -5.62201e-01 -5.32601e-01 -5.91801e-01
1.48320e+05 3.70000e+02 -5.53442e-01 -5.01624e-01 -6.05260e-01 -5.61426e-01 -5.32503e-01 -5.90349e-01
1.48480e+05 3.71000e+02 -5.73980e-01 -5.08997e-01 -6.38963e-01 -5.60652e-01 -5.32438e-01 -5.88866e-01
1.48640e+05 3.71000e+02 -5.73980e-01 -5.08997e-01 -6.38963e-01 -5.59881e-01 -5.32404e-01 -5.87358e-01
1.48800e+05 3.72000e+02 -5.33481e-01 -5.00467e-01 -5.66495e-01 -5.59115e-01 -5.32400e-01 -5.85829e-01
1.48960e+05 3.72000e+02 -5.33481e-01 -5.00467e-01 -5.66495e-01 -5.58354e-01 -5.32424e-01 -5.84284e-01
1.49120e+05 3.72000e+02 -5.33481e-01 -5.00467e-01 -5.66495e-01 -5.57602e-01 -5.32474e-01 -5.82729e-01
1.49280e+05 3.73000e+02 -4.67880e-01 -4.32348e-01 -5.03412e-01 -5.56858e-01 -5.32548e-01 -5.81169e-01
1.49440e+05 3.73000e+02 -4.67880e-01 -4.32348e-01 -5.03412e-01 -5.56126e-01 -5.32642e-01 -5.79610e-01
1.49600e+05 3.74000e+02 -5.33803e-01 -5.22009e-01 -5.45596e-01 -5.55405e-01 -5.32754e-01 -5.78056e-01
1.49760e+05 3.74000e+02 -5.33803e-01 -5.22009e-01 -5.45596e-01 -5.54697e-01 -5.32882e-01 -5.76512e-01
1.49920e+05 3.74000e+02 -5.33803e-01 -5.22009e-01 -5.45596e-01 -5.54004e-01 -5.33021e-01 -5.74986e-01
1.50080e+05 3.75000e+02 -4.97540e-01 -4.56340e-01 -5.38741e-01 -5.53325e-01 -5.33171e-01 -5.73479e-01
1.50240e+05 3.75000e+02 -4.97540e-01 -4.56340e-01 -5.38741e-01 -5.52662e-01 -5.33327e-01 -5.71997e-01
1.50400e+05 3.76000e+02 -5.40178e-01 -5.22802e-01 -5.57555e-01 -5.52016e-01 -5.33489e-01 -5.70544e-01
1.50560e+05 3.76000e+02 -5.40178e-01 -5.22802e-01 -5.57555e-01 -5.51389e-01 -5.33654e-01 -5.69124e-01
1.50720e+05 3.76000e+02 -5.40178e-01 -5.22802e-01 -5.57555e-01 -5.50779e-01 -5.33820e-01 -5.67739e-01
1.50880e+05 3.77000e+02 -5.40971e-01 -4.71544e-01 -6.10397e-01 -5.50189e-01 -5.33986e-01 -5.66391e-01
1.51040e+05 3.77000e+02 -5.40971e-01 -4.71544e-01 -6.10397e-01 -5.49618e-01 -5.34153e-01 -5.65084e-01
1.51200e+05 3.78000e+02 -5.48273e-01 -4.98277e-01 -5.98270e-01 -5.49069e-01 -5.34320e-01 -5.63818e-01
1.51360e+05 3.78000e+02 -5.48273e-01 -4.98277e-01 -5.98270e-01 -5.48541e-01 -5.34486e-01 -5.62595e-01
1.51520e+05 3.78000e+02 -5.48273e-01 -4.98277e-01 -5.98270e-01 -5.48033e-01 -5.34651e-01 -5.61416e-01
1.51680e+05 3.79000e+02 -5.26289e-01 -5.05946e-01 -5.46632e-01 -5.47547e-01 -5.34815e-01 -5.60280e-01
1.51840e+05 3.79000e+02 -5.26289e-01 -5.05946e-01 -5.46632e-01 -5.47083e-01 -5.34978e-01 -5.59188e-01
1.52000e+05 3.80000e+02 -5.26509e-01 -4.91908e-01 -5.61110e-01 -5.46640e-01 -5.35139e-01 -5.58141e-01
1.52160e+05 3.80000e+02 -5.26509e-01 -4.91908e-01 -5.61110e-01 -5.46217e-01 -5.35297e-01 -5.57136e-01
1.52320e+05 3.80000e+02 -5.26509e-01 -4.91908e-01 -5.61110e-01 -5.45813e-01 -5.35450e-01 -5.56176e-01
1.52480e+05 3.81000e+02 -4.96963e-01 -4.70556e-01 -5.23369e-01 -5.45428e-01 -5.35596e-01 -5.55259e-01
1.52640e+05 3.81000e+02 -4.96963e-01 -4.70556e-01 -5.23369e-01 -5.45059e-01 -5.35733e-01 -5.54386e-01
1.52800e+05 3.82000e+02 -4.64554e-01 -4.23453e-01 -5.05655e-01 -5.44707e-01 -5.35856e-01 -5.53557e-01
1.52960e+05 3.82000e+02 -4.64554e-01 -4.23453e-01 -5.05655e-01 -5.44368e-01 -5.35961e-01 -5.52774e-01
1.53120e+05 3.82000e+02 -4.64554e-01 -4.23453e-01 -5.05655e-01 -5.44041e-01 -5.36045e-01 -5.52037e-01
1.53280e+05 3.83000e+02 -5.38367e-01 -4.91556e-01 -5.85179e-01 -5.43725e-01 -5.36102e-01 -5.51347e-01
1.53440e+05 3.83000e+02 -5.38367e-01 -4.91556e-01 -5.85179e-01 -5.43417e-01 -5.36127e-01 -5.50707e-01
1.53600e+05 3.84000e+02 -4.94383e-01 -4.42394e-01 -5.46372e-01 -5.43116e-01 -5.36115e-01 -5.50116e-01
1.53760e+05 3.84000e+02 -4.94383e-01 -4.42394e-01 -5.46372e-01 -5.42820e-01 -5.36063e-01 -5.49577e-01
1.53920e+05 3.84000e+02 -4.94383e-01 -4.42394e-01 -5.46372e-01 -5.42528e-01 -5.35968e-01 -5.49089e-01
1.54080e+05 3.85000e+02 -5.30651e-01 -4.86792e-01 -5.74510e-01 -5.42239e-01 -5.35826e-01 -5.48651e-01
1.54240e+05 3.85000e+02 -5.30651e-01 -4.86792e-01 -5.74510e-01 -5.41950e-01 -5.35639e-01 -5.48261e-01
1.54400e+05 3.86000e+02 -5.24210e-01 -4.85821e-01 -5.62598e-01 -5.41661e-01 -5.35407e-01 -5.47916e-01
1.54560e+05 3.86000e+02 -5.24210e-01 -4.85821e-01 -5.62598e-01 -5.41371e-01 -5.35133e-01 -5.47610e-01
1.54720e+05 3.86000e+02 -5.24210e-01 -4.85821e-01 -5.62598e-01 -5.41079e-01 -5.34820e-01 -5.47338e-01
1.54880e+05 3.87000e+02 -4.99559e-01 -4.55817e-01 -5.43301e-01 -5.40783e-01 -5.34472e-01 -5.47093e-01
1.55040e+05 3.87000e+02 -4.99559e-01 -4.55817e-01 -5.43301e-01 -5.40483e-01 -5.34096e-01 -5.46869e-01
1.55200e+05 3.88000e+02 -5.79376e-01 -5.08430e-01 -6.50322e-01 -5.40178e-01 -5.33694e-01 -5.46661e-01
1.55360e+05 3.88000e+02 -5.79376e-01 -5.08430e-01 -6.50322e-01 -5.39866e-01 -5.33272e-01 -5.46461e-01
1.55520e+05 3.88000e+02 -5.79376e-01 -5.08430e-01 -6.50322e-01 -5.39549e-01 -5.32832e-01 -5.46265e-01
1.55680e+05 3.89000e+02 -4.96246e-01 -4.50695e-01 -5.41798e-01 -5.39223e-01 -5.32378e-01 -5.46068e-01
1.55840e+05 3.89000e+02 -4.96246e-01 -4.50695e-01 -5.41798e-01 -5.38889e-01 -5.31911e-01 -5.45867e-01
1.56000e+05 3.90000e+02 -4.94266e-01 -4.66397e-01 -5.22134e-01 -5.38546e-01 -5.31432e-01 -5.45659e-01
1.56160e+05 3.90000e+02 -4.94266e-01 -4.66397e-01 -5.22134e-01 -5.38192e-01 -5.30942e-01 -5.45442e-01
1.56320e+05 3.90000e+02 -4.94266e-01 -4.66397e-01 -5.22134e-01 -5.37827e-01 -5.30440e-01 -5.45214e-01
1.56480e+05 3.91000e+02 -5.03411e-01 -4.73945e-01 -5.32877e-01 -5.37452e-01 -5.29927e-01 -5.44976e-01
1.56640e+05 3.91000e+02 -5.03411e-01 -4.73945e-01 -5.32877e-01 -5.37064e-01 -5.29400e-01 -5.44728e-01
1.56800e+05 3.92000e+02 -5.85790e-01 -5.13923e-01 -6.57657e-01 -5.36664e-01 -5.28858e-01 -5.44469e-01
1.56960e+05 3.92000e+02 -5.85790e-01 -5.13923e-01 -6.57657e-01 -5.36251e-01 -5.28301e-01 -5.44201e-01
1.57120e+05 3.92000e+02 -5.85790e-01 -5.13923e-01 -6.57657e-01 -5.35826e-01 -5.27726e-01 -5.43925e-01
1.57280e+05 3.93000e+02 -5.44896e-01 -5.05709e-01 -5.84082e-01 -5.35388e-01 -5.27133e-01 -5.43643e-01
1.57440e+05 3.93000e+02 -5.44896e-01 -5.05709e-01 -5.84082e-01 -5.34938e-01 -5.26522e-01 -5.43355e-01
1.57600e+05 3.94000e+02 -5.00373e-01 -4.35915e-01 -5.64832e-01 -5.34478e-01 -5.25892e-01 -5.43063e-01
1.57760e+05 3.94000e+02 -5.00373e-01 -4.35915e-01 -5.64832e-01 -5.34007e-01 -5.25244e-01 -5.42769e-01
1.57920e+05 3.94000e+02 -5.00373e-01 -4.35915e-01 -5.64832e-01 -5.33526e-01 -5.24579e-01 -5.42473e-01
1.58080e+05 3.95000e+02 -5.12374e-01 -4.29515e-01 -5.95234e-01 -5.33037e-01 -5.23898e-01 -5.42176e-01
1.58240e+05 3.95000e+02 -5.12374e-01 -4.29515e-01 -5.95234e-01 -5.32542e-01 -5.23205e-01 -5.41879e-01
1.58400e+05 3.96000e+02 -4.84060e-01 -4.33823e-01 -5.34296e-01 -5.32041e-01 -5.22501e-01 -5.41582e-01
1.58560e+05 3.96000e+02 -4.84060e-01 -4.33823e-01 -5.34296e-01 -5.31537e-01 -5.21789e-01 -5.41285e-01
1.58720e+05 3.96000e+02 -4.84060e-01 -4.33823e-01 -5.34296e-01 -5.31031e-01 -5.21074e-01 -5.40987e-01
1.58880e+05 3.97000e+02 -5.56349e-01 -5.04749e-01 -6.07948e-01 -5.30524e-01 -5.20358e-01 -5.40689e-01
1.59040e+05 3.97000e+02 -5.56349e-01 -5.04749e-01 -6.07948e-01 -5.30019e-01 -5.19645e-01 -5.40392e-01
1.59200e+05 3.98000e+02 -5.11512e-01 -4.65574e-01 -5.57449e-01 -5.29517e-01 -5.18941e-01 -5.40094e-01
1.59360e+05 3.98000e+02 -5.11512e-01 -4.65574e-01 -5.57449e-01 -5.29022e-01 -5.18246e-01 -5.39797e-01
1.59520e+05 3.98000e+02 -5.11512e-01 -4.65574e-01 -5.57449e-01 -5.28533e-01 -5.17566e-01 -5.39500e-01
1.59680e+05 3.99000e+02 -5.06745e-01 -4.52860e-01 -5.60630e-01 -5.28054e-01 -5.16905e-01 -5.39204e-01
1.59840e+05 3.99000e+02 -5.06745e-01 -4.52860e-01 -5.60630e-01 -5.27586e-01 -5.16262e-01 -5.38910e-01
1.60000e+05 4.00000e+02 -5.53486e-01 -5.25801e-01 -5.81171e-01 -5.27132e-01 -5.15644e-01 -5.38619e-01
1.60160e+05 4.00000e+02 -5.53486e-01 -5.25801e-01 -5.81171e-01 -5.26692e-01 -5.15049e-01 -5.38334e-01
1.60320e+05 4.00000e+02 -5.53486e-01 -5.25801e-01 -5.81171e-01 -5.26268e-01 -5.14481e-01 -5.38055e-01
1.60480e+05 4.01000e+02 -5.34023e-01 -4.74534e-01 -5.93513e-01 -5.25862e-01 -5.13939e-01 -5.37785e-01
1.60640e+05 4.01000e+02 -5.34023e-01 -4.74534e-01 -5.93513e-01 -5.25475e-01 -5.13424e-01 -5.37526e-01
1.60800e+05 4.02000e+02 -5.23811e-01 -4.81397e-01 -5.66224e-01 -5.25108e-01 -5.12936e-01 -5.37280e-01
1.60960e+05 4.02000e+02 -5.23811e-01 -4.81397e-01 -5.66224e-01 -5.24761e-01 -5.12473e-01 -5.37048e-01
1.61120e+05 4.02000e+02 -5.23811e-01 -4.81397e-01 -5.66224e-01 -5.24435e-01 -5.12036e-01 -5.36834e-01
1.61280e+05 4.03000e+02 -5.26700e-01 -4.78269e-01 -5.75131e-01 -5.24130e-01 -5.11622e-01 -5.36638e-01
1.61440e+05 4.03000e+02 -5.26700e-01 -4.78269e-01 -5.75131e-01 -5.23846e-01 -5.11229e-01 -5.36463e-01
1.61600e+05 4.04000e+02 -5.28973e-01 -4.65442e-01 -5.92503e-01 -5.23584e-01 -5.10858e-01 -5.36310e-01
1.61760e+05 4.04000e+02 -5.28973e-01 -4.65442e-01 -5.92503e-01 -5.23342e-01 -5.10504e-01 -5.36179e-01
1.61920e+05 4.04000e+02 -5.28973e-01 -4.65442e-01 -5.92503e-01 -5.23120e-01 -5.10167e-01 -5.36072e-01
1.62080e+05 4.05000e+02 -5.08362e-01 -4.56843e-01 -5.59881e-01 -5.22918e-01 -5.09846e-01 -5.35990e-01
1.62240e+05 4.05000e+02 -5.08362e-01 -4.56843e-01 -5.59881e-01 -5.22734e-01 -5.09537e-01 -5.35931e-01
1.62400e+05 4.06000e+02 -5.36593e-01 -5.09434e-01 -5.63753e-01 -5.22568e-01 -5.09241e-01 -5.35896e-01
1.62560e+05 4.06000e+02 -5.36593e-01 -5.09434e-01 -5.63753e-01 -5.22420e-01 -5.08954e-01 -5.35885e-01
1.62720e+05 4.06000e+02 -5.36593e-01 -5.09434e-01 -5.63753e-01 -5.22287e-01 -5.08677e-01 -5.35897e-01
1.62880e+05 4.07000e+02 -5.25503e-01 -4.85785e-01 -5.65221e-01 -5.22170e-01 -5.08408e-01 -5.35932e-01
1.63040e+05 4.07000e+02 -5.25503e-01 -4.85785e-01 -5.65221e-01 -5.22068e-01 -5.08146e-01 -5.35991e-01
1.63200e+05 4.08000e+02 -5.23475e-01 -4.51989e-01 -5.94961e-01 -5.21980e-01 -5.07890e-01 -5.36070e-01
1.63360e+05 4.08000e+02 -5.23475e-01 -4.51989e-01 -5.94961e-01 -5.21905e-01 -5.07640e-01 -5.36170e-01
1.63520e+05 4.08000e+02 -5.23475e-01 -4.51989e-01 -5.94961e-01 -5.21843e-01 -5.07394e-01 -5.36291e-01
1.63680e+05 4.09000e+02 -5.32884e-01 -4.70532e-01 -5.95235e-01 -5.21793e-01 -5.07153e-01 -5.36432e-01
1.63840e+05 4.09000e+02 -5.32884e-01 -4.70532e-01 -5.95235e-01 -5.21754e-01 -5.06916e-01 -5.36592e-01
1.64000e+05 4.10000e+02 -5.15007e-01 -4.70487e-01 -5.59528e-01 -5.21726e-01 -5.06684e-01 -5.36769e-01
1.64160e+05 4.10000e+02 -5.15007e-01 -4.70487e-01 -5.59528e-01 -5.21709e-01 -5.06455e-01 -5.36963e-01
1.64320e+05 4.10000e+02 -5.15007e-01 -4.70487e-01 -5.59528e-01 -5.21703e-01 -5.06232e-01 -5.37174e-01
1.64480e+05 4.11000e+02 -5.01757e-01 -4.74064e-01 -5.29450e-01 -5.21706e-01 -5.06013e-01 -5.37399e-01
1.64640e+05 4.11000e+02 -5.01757e-01 -4.74064e-01 -5.29450e-01 -5.21719e-01 -5.05801e-01 -5.37637e-01
1.64800e+05 4.12000e+02 -5.44635e-01 -4.90737e-01 -5.98532e-01 -5.21741e-01 -5.05595e-01 -5.37887e-01
1.64960e+05 4.12000e+02 -5.44635e-01 -4.90737e-01 -5.98532e-01 -5.21772e-01 -5.05396e-01 -5.38148e-01
1.65120e+05 4.12000e+02 -5.44635e-01 -4.90737e-01 -5.98532e-01 -5.21811e-01 -5.05206e-01 -5.38416e-01
1.65280e+05 4.13000e+02 -5.03706e-01 -4.58016e-01 -5.49397e-01 -5.21858e-01 -5.05025e-01 -5.38691e-01
1.65440e+05 4.13000e+02 -5.03706e-01 -4.58016e-01 -5.49397e-01 -5.21913e-01 -5.04857e-01 -5.38969e-01
1.65600e+05 4.14000e+02 -5.14113e-01 -4.79126e-01 -5.49100e-01 -5.21975e-01 -5.04700e-01 -5.39250e-01
1.65760e+05 4.14000e+02 -5.14113e-01 -4.79126e-01 -5.49100e-01 -5.22043e-01 -5.04557e-01 -5.39529e-01
1.65920e+05 4.14000e+02 -5.14113e-01 -4.79126e-01 -5.49100e-01 -5.22117e-01 -5.04430e-01 -5.39804e-01
1.66080e+05 4.15000e+02 -4.81340e-01 -4.40140e-01 -5.22540e-01 -5.22197e-01 -5.04320e-01 -5.40074e-01
1.66240e+05 4.15000e+02 -4.81340e-01 -4.40140e-01 -5.22540e-01 -5.22282e-01 -5.04228e-01 -5.40336e-01
1.66400e+05 4.16000e+02 -5.45833e-01 -5.03107e-01 -5.88560e-01 -5.22371e-01 -5.04155e-01 -5.40586e-01
1.66560e+05 4.16000e+02 -5.45833e-01 -5.03107e-01 -5.88560e-01 -5.22463e-01 -5.04103e-01 -5.40823e-01
1.66720e+05 4.16000e+02 -5.45833e-01 -5.03107e-01 -5.88560e-01 -5.22559e-01 -5.04073e-01 -5.41045e-01
1.66880e+05 4.17000e+02 -4.95641e-01 -4.56442e-01 -5.34840e-01 -5.22656e-01 -5.04065e-01 -5.41248e-01
1.67040e+05 4.17000e+02 -4.95641e-01 -4.56442e-01 -5.34840e-01 -5.22755e-01 -5.04080e-01 -5.41431e-01
1.67200e+05 4.18000e+02 -4.80908e-01 -4.52381e-01 -5.09435e-01 -5.22855e-01 -5.04118e-01 -5.41592e-01
1.67360e+05 4.18000e+02 -4.80908e-01 -4.52381e-01 -5.09435e-01 -5.22954e-01 -5.04180e-01 -5.41729e-01
1.67520e+05 4.18000e+02 -4.80908e-01 -4.52381e-01 -5.09435e-01 -5.23053e-01 -5.04265e-01 -5.41841e-01
1.67680e+05 4.19000e+02 -4.94837e-01 -4.59811e-01 -5.29864e-01 -5.23149e-01 -5.04373e-01 -5.41926e-01
1.67840e+05 4.19000e+02 -4.94837e-01 -4.59811e-01 -5.29864e-01 -5.23242e-01 -5.04503e-01 -5.41982e-01
1.68000e+05 4.20000e+02 -5.39180e-01 -4.98890e-01 -5.79469e-01 -5.23332e-01 -5.04654e-01 -5.42009e-01
1.68160e+05 4.20000e+02 -5.39180e-01 -4.98890e-01 -5.79469e-01 -5.23416e-01 -5.04826e-01 -5.42006e-01
1.68320e+05 4.20000e+02 -5.39180e-01 -4.98890e-01 -5.79469e-01 -5.23495e-01 -5.05016e-01 -5.41973e-01
1.68480e+05 4.21000e+02 -5.25769e-01 -4.73094e-01 -5.78445e-01 -5.23566e-01 -5.05224e-01 -5.41909e-01
1.68640e+05 4.21000e+02 -5.25769e-01 -4.73094e-01 -5.78445e-01 -5.23630e-01 -5.05446e-01 -5.41814e-01
1.68800e+05 4.22000e+02 -5.14440e-01 -4.61660e-01 -5.67220e-01 -5.23684e-01 -5.05681e-01 -5.41687e-01
1.68960e+05 4.22000e+02 -5.14440e-01 -4.61660e-01 -5.67220e-01 -5.23729e-01 -5.05927e-01 -5.41531e-01
1.69120e+05 4.22000e+02 -5.14440e-01 -4.61660e-01 -5.67220e-01 -5.23762e-01 -5.06180e-01 -5.41343e-01
1.69280e+05 4.23000e+02 -4.97013e-01 -4.22342e-01 -5.71683e-01 -5.23782e-01 -5.06439e-01 -5.41125e-01
1.69440e+05 4.23000e+02 -4.97013e-01 -4.22342e-01 -5.71683e-01 -5.23790e-01 -5.06701e-01 -5.40879e-01
1.69600e+05 4.24000e+02 -4.93371e-01 -4.20221e-01 -5.66520e-01 -5.23784e-01 -5.06964e-01 -5.40603e-01
1.69760e+05 4.24000e+02 -4.93371e-01 -4.20221e-01 -5.66520e-01 -5.23762e-01 -5.07224e-01 -5.40299e-01
1.69920e+05 4.24000e+02 -4.93371e-01 -4.20221e-01 -5.66520e-01 -5.23724e-01 -5.07480e-01 -5.39967e-01
1.70080e+05 4.25000e+02 -5.30326e-01 -4.59312e-01 -6.01340e-01 -5.23669e-01 -5.07730e-01 -5.39608e-01
1.70240e+05 4.25000e+02 -5.30326e-01 -4.59312e-01 -6.01340e-01 -5.23596e-01 -5.07971e-01 -5.39222e-01
1.70400e+05 4.26000e+02 -5.31654e-01 -4.76235e-01 -5.87073e-01 -5.23506e-01 -5.08201e-01 -5.38811e-01
1.70560e+05 4.26000e+02 -5.31654e-01 -4.76235e-01 -5.87073e-01 -5.23397e-01 -5.08420e-01 -5.38374e-01
1.70720e+05 4.26000e+02 -5.31654e-01 -4.76235e-01 -5.87073e-01 -5.23269e-01 -5.08627e-01 -5.37912e-01
1.70880e+05 4.27000e+02 -5.60047e-01 -4.92974e-01 -6.27121e-01 -5.23123e-01 -5.08820e-01 -5.37427e-01
1.71040e+05 4.27000e+02 -5.60047e-01 -4.92974e-01 -6.27121e-01 -5.22958e-01 -5.08999e-01 -5.36917e-01
1.71200e+05 4.28000e+02 -5.29672e-01 -4.76879e-01 -5.82465e-01 -5.22775e-01 -5.09164e-01 -5.36386e-01
1.71360e+05 4.28000e+02 -5.29672e-01 -4.76879e-01 -5.82465e-01 -5.22575e-01 -5.09317e-01 -5.35832e-01
1.71520e+05 4.28000e+02 -5.29672e-01 -4.76879e-01 -5.82465e-01 -5.22357e-01 -5.09457e-01 -5.35257e-01
1.71680e+05 4.29000e+02 -5.24415e-01 -4.82941e-01 -5.65889e-01 -5.22123e-01 -5.09585e-01 -5.34662e-01
1.71840e+05 4.29000e+02 -5.24415e-01 -4.82941e-01 -5.65889e-01 -5.21875e-01 -5.09702e-01 -5.34048e-01
1.72000e+05 4.30000e+02 -5.12963e-01 -4.78793e-01 -5.47133e-01 -5.21613e-01 -5.09811e-01 -5.33415e-01
1.72160e+05 4.30000e+02 -5.12963e-01 -4.78793e-01 -5.47133e-01 -5.21338e-01 -5.09910e-01 -5.32766e-01
1.72320e+05 4.30000e+02 -5.12963e-01 -4.78793e-01 -5.47133e-01 -5.21052e-01 -5.10002e-01 -5.32102e-01
1.72480e+05 4.31000e+02 -4.57694e-01 -4.30763e-01 -4.84624e-01 -5.20757e-01 -5.10087e-01 -5.31426e-01
1.72640e+05 4.31000e+02 -4.57694e-01 -4.30763e-01 -4.84624e-01 -5.20454e-01 -5.10168e-01 -5.30740e-01
1.72800e+05 4.32000e+02 -4.78638e-01 -4.41161e-01 -5.16116e-01 -5.20144e-01 -5.10243e-01 -5.30046e-01
1.72960e+05 4.32000e+02 -4.78638e-01 -4.41161e-01 -5.16116e-01 -5.19831e-01 -5.10311e-01 -5.29351e-01
1.73120e+05 4.32000e+02 -4.78638e-01 -4.41161e-01 -5.16116e-01 -5.19516e-01 -5.10374e-01 -5.28658e-01
1.73280e+05 4.33000e+02 -5.26184e-01 -4.53575e-01 -5.98793e-01 -5.19201e-01 -5.10429e-01 -5.27972e-01
1.73440e+05 4.33000e+02 -5.26184e-01 -4.53575e-01 -5.98793e-01 -5.18888e-01 -5.10474e-01 -5.27302e-01
1.73600e+05 4.34000e+02 -4.84688e-01 -4.28452e-01 -5.40925e-01 -5.18580e-01 -5.10505e-01 -5.26654e-01
1.73760e+05 4.34000e+02 -4.84688e-01 -4.28452e-01 -5.40925e-01 -5.18278e-01 -5.10518e-01 -5.26038e-01
1.73920e+05 4.34000e+02 -4.84688e-01 -4.28452e-01 -5.40925e-01 -5.17986e-01 -5.10507e-01 -5.25465e-01
1.74080e+05 4.35000e+02 -5.00972e-01 -4.43678e-01 -5.58265e-01 -5.17705e-01 -5.10466e-01 -5.24944e-01
1.74240e+05 4.35000e+02 -5.00972e-01 -4.43678e-01 -5.58265e-01 -5.17437e-01 -5.10388e-01 -5.24487e-01
1.74400e+05 4.36000e+02 -5.18812e-01 -4.80777e-01 -5.56848e-01 -5.17185e-01 -5.10264e-01 -5.24105e-01
1.74560e+05 4.36000e+02 -5.18812e-01 -4.80777e-01 -5.56848e-01 -5.16949e-01 -5.10091e-01 -5.23807e-01
1.74720e+05 4.36000e+02 -5.18812e-01 -4.80777e-01 -5.56848e-01 -5.16731e-01 -5.09861e-01 -5.23601e-01
1.74880e+05 4.37000e+02 -4.63104e-01 -4.39157e-01 -4.87051e-01 -5.16532e-01 -5.09573e-01 -5.23490e-01
1.75040e+05 4.37000e+02 -4.63104e-01 -4.39157e-01 -4.87051e-01 -5.16352e-01 -5.09229e-01 -5.23475e-01
1.75200e+05 4.38000e+02 -5.13950e-01 -4.91089e-01 -5.36811e-01 -5.16191e-01 -5.08830e-01 -5.23552e-01
1.75360e+05 4.38000e+02 -5.13950e-01 -4.91089e-01 -5.36811e-01 -5.16049e-01 -5.08382e-01 -5.23716e-01
1.75520e+05 4.38000e+02 -5.13950e-01 -4.91089e-01 -5.36811e-01 -5.15926e-01 -5.07893e-01 -5.23958e-01
1.75680e+05 4.39000e+02 -4.91761e-01 -4.03892e-01 -5.79629e-01 -5.15819e-01 -5.07370e-01 -5.24269e-01
1.75840e+05 4.39000e+02 -4.91761e-01 -4.03892e-01 -5.79629e-01 -5.15728e-01 -5.06820e-01 -5.24636e-01
1.76000e+05 4.40000e+02 -4.97160e-01 -4.40384e-01 -5.53935e-01 -5.15651e-01 -5.06250e-01 -5.25053e-01
1.76160e+05 4.40000e+02 -4.97160e-01 -4.40384e-01 -5.53935e-01 -5.15586e-01 -5.05665e-01 -5.25506e-01
1.76320e+05 4.40000e+02 -4.97160e-01 -4.40384e-01 -5.53935e-01 -5.15529e-01 -5.05071e-01 -5.25987e-01
1.76480e+05 4.41000e+02 -4.97467e-01 -4.65808e-01 -5.29126e-01 -5.15480e-01 -5.04472e-01 -5.26487e-01
1.76640e+05 4.41000e+02 -4.97467e-01 -4.65808e-01 -5.29126e-01 -5.15434e-01 -5.03872e-01 -5.26996e-01
1.76800e+05 4.42000e+02 -4.74535e-01 -4.31241e-01 -5.17829e-01 -5.15390e-01 -5.03273e-01 -5.27507e-01
1.76960e+05 4.42000e+02 -4.74535e-01 -4.31241e-01 -5.17829e-01 -5.15345e-01 -5.02678e-01 -5.28012e-01
1.77120e+05 4.42000e+02 -4.74535e-01 -4.31241e-01 -5.17829e-01 -5.15296e-01 -5.02087e-01 -5.28505e-01
1.77280e+05 4.43000e+02 -4.61987e-01 -4.51019e-01 -4.72955e-01 -5.15241e-01 -5.01504e-01 -5.28978e-01
1.77440e+05 4.43000e+02 -4.61987e-01 -4.51019e-01 -4.72955e-01 -5.15177e-01 -5.00927e-01 -5.29427e-01
1.77600e+05 4.44000e+02 -4.52589e-01 -3.97841e-01 -5.07337e-01 -5.15102e-01 -5.00358e-01 -5.29846e-01
1.77760e+05 4.44000e+02 -4.52589e-01 -3.97841e-01 -5.07337e-01 -5.15014e-01 -4.99797e-01 -5.30231e-01
1.77920e+05 4.44000e+02 -4.52589e-01 -3.97841e-01 -5.07337e-01 -5.14911e-01 -4.99245e-01 -5.30577e-01
1.78080e+05 4.45000e+02 -4.75915e-01 -4.43283e-01 -5.08547e-01 -5.14791e-01 -4.98701e-01 -5.30882e-01
1.78240e+05 4.45000e+02 -4.75915e-01 -4.43283e-01 -5.08547e-01 -5.14655e-01 -4.98167e-01 -5.31143e-01
1.78400e+05 4.46000e+02 -4.70583e-01 -4.36604e-01 -5.04562e-01 -5.14499e-01 -4.97640e-01 -5.31357e-01
1.78560e+05 4.46000e+02 -4.70583e-01 -4.36604e-01 -5.04562e-01 -5.14324e-01 -4.97124e-01 -5.31523e-01
1.78720e+05 4.46000e+02 -4.70583e-01 -4.36604e-01 -5.04562e-01 -5.14128e-01 -4.96617e-01 -5.31639e-01
1.78880e+05 4.47000e+02 -4.78755e-01 -4.43919e-01 -5.13590e-01 -5.13911e-01 -4.96120e-01 -5.31703e-01
1.79040e+05 4.47000e+02 -4.78755e-01 -4.43919e-01 -5.13590e-01 -5.13674e-01 -4.95632e-01 -5.31716e-01
1.79200e+05 4.48000e+02 -5.05996e-01 -4.61531e-01 -5.50462e-01 -5.13416e-01 -4.95154e-01 -5.31678e-01
1.79360e+05 4.48000e+02 -5.05996e-01 -4.61531e-01 -5.50462e-01 -5.13137e-01 -4.94687e-01 -5.31587e-01
1.79520e+05 4.48000e+02 -5.05996e-01 -4.61531e-01 -5.50462e-01 -5.12837e-01 -4.94230e-01 -5.31444e-01
1.79680e+05 4.49000e+02 -5.04294e-01 -4.65538e-01 -5.43050e-01 -5.12516e-01 -4.93781e-01 -5.31250e-01
1.79840e+05 4.49000e+02 -5.04294e-01 -4.65538e-01 -5.43050e-01 -5.12174e-01 -4.93343e-01 -5.31005e-01
1.80000e+05 4.50000e+02 -4.82795e-01 -4.43052e-01 -5.22538e-01 -5.11812e-01 -4.92913e-01 -5.30712e-01
1.80160e+05 4.50000e+02 -4.82795e-01 -4.43052e-01 -5.22538e-01 -5.11429e-01 -4.92490e-01 -5.30369e-01
1.80320e+05 4.50000e+02 -4.82795e-01 -4.43052e-01 -5.22538e-01 -5.11027e-01 -4.92073e-01 -5.29980e-01
1.80480e+05 4.51000e+02 -4.67552e-01 -4.26251e-01 -5.08854e-01 -5.10603e-01 -4.91661e-01 -5.29545e-01
1.80640e+05 4.51000e+02 -4.67552e-01 -4.26251e-01 -5.08854e-01 -5.10159e-01 -4.91250e-01 -5.29067e-01
1.80800e+05 4.52000e+02 -4.66569e-01 -4.24071e-01 -5.09066e-01 -5.09695e-01 -4.90841e-01 -5.28549e-01
1.80960e+05 4.52000e+02 -4.66569e-01 -4.24071e-01 -5.09066e-01 -5.09210e-01 -4.90430e-01 -5.27991e-01
1.81120e+05 4.52000e+02 -4.66569e-01 -4.24071e-01 -5.09066e-01 -5.08705e-01 -4.90015e-01 -5.27396e-01
1.81280e+05 4.53000e+02 -5.00479e-01 -4.92832e-01 -5.08125e-01 -5.08181e-01 -4.89593e-01 -5.26768e-01
1.81440e+05 4.53000e+02 -5.00479e-01 -4.92832e-01 -5.08125e-01 -5.07636e-01 -4.89164e-01 -5.26108e-01
1.81600e+05 4.54000e+02 -4.88804e-01 -4.32837e-01 -5.44772e-01 -5.07072e-01 -4.88724e-01 -5.25420e-01
1.81760e+05 4.54000e+02 -4.88804e-01 -4.32837e-01 -5.44772e-01 -5.06490e-01 -4.88274e-01 -5.24705e-01
1.81920e+05 4.54000e+02 -4.88804e-01 -4.32837e-01 -5.44772e-01 -5.05889e-01 -4.87810e-01 -5.23968e-01
1.82080e+05 4.55000e+02 -4.49698e-01 -3.97219e-01 -5.02177e-01 -5.05272e-01 -4.87334e-01 -5.23210e-01
1.82240e+05 4.55000e+02 -4.49698e-01 -3.97219e-01 -5.02177e-01 -5.04640e-01 -4.86845e-01 -5.22435e-01
1.82400e+05 4.56000e+02 -4.70964e-01 -4.14885e-01 -5.27042e-01 -5.03994e-01 -4.86343e-01 -5.21645e-01
1.82560e+05 4.56000e+02 -4.70964e-01 -4.14885e-01 -5.27042e-01 -5.03336e-01 -4.85828e-01 -5.20843e-01
1.82720e+05 4.56000e+02 -4.70964e-01 -4.14885e-01 -5.27042e-01 -5.02667e-01 -4.85303e-01 -5.20030e-01
1.82880e+05 4.57000e+02 -4.49732e-01 -4.07185e-01 -4.92279e-01 -5.01990e-01 -4.84769e-01 -5.19210e-01
1.83040e+05 4.57000e+02 -4.49732e-01 -4.07185e-01 -4.92279e-01 -5.01306e-01 -4.84227e-01 -5.18385e-01
1.83200e+05 4.58000e+02 -5.35767e-01 -4.62790e-01 -6.08744e-01 -5.00618e-01 -4.83680e-01 -5.17555e-01
1.83360e+05 4.58000e+02 -5.35767e-01 -4.62790e-01 -6.08744e-01 -4.99928e-01 -4.83131e-01 -5.16724e-01
1.83520e+05 4.58000e+02 -5.35767e-01 -4.62790e-01 -6.08744e-01 -4.99238e-01 -4.82583e-01 -5.15893e-01
1.83680e+05 4.59000e+02 -4.79570e-01 -4.18711e-01 -5.40430e-01 -4.98550e-01 -4.82036e-01 -5.15063e-01
1.83840e+05 4.59000e+02 -4.79570e-01 -4.18711e-01 -5.40430e-01 -4.97866e-01 -4.81495e-01 -5.14237e-01
1.84000e+05 4.60000e+02 -4.81569e-01 -4.35172e-01 -5.27966e-01 -4.97188e-01 -4.80962e-01 -5.13415e-01
1.84160e+05 4.60000e+02 -4.81569e-01 -4.35172e-01 -5.27966e-01 -4.96519e-01 -4.80438e-01 -5.12599e-01
1.84320e+05 4.60000e+02 -4.81569e-01 -4.35172e-01 -5.27966e-01 -4.95859e-01 -4.79926e-01 -5.11791e-01
1.84480e+05 4.61000e+02 -5.00465e-01 -4.80624e-01 -5.20307e-01 -4.95210e-01 -4.79427e-01 -5.10993e-01
1.84640e+05 4.61000e+02 -5.00465e-01 -4.80624e-01 -5.20307e-01 -4.94574e-01 -4.78942e-01 -5.10205e-01
1.84800e+05 4.62000e+02 -4.81713e-01 -4.74003e-01 -4.89423e-01 -4.93950e-01 -4.78472e-01 -5.09429e-01
1.84960e+05 4.62000e+02 -4.81713e-01 -4.74003e-01 -4.89423e-01 -4.93342e-01 -4.78017e-01 -5.08666e-01
1.85120e+05 4.62000e+02 -4.81713e-01 -4.74003e-01 -4.89423e-01 -4.92747e-01 -4.77576e-01 -5.07919e-01
1.85280e+05 4.63000e+02 -4.50263e-01 -4.20713e-01 -4.79814e-01 -4.92169e-01 -4.77151e-01 -5.07187e-01
1.85440e+05 4.63000e+02 -4.50263e-01 -4.20713e-01 -4.79814e-01 -4.91606e-01 -4.76739e-01 -5.06473e-01
1.85600e+05 4.64000e+02 -4.61494e-01 -4.47234e-01 -4.75755e-01 -4.91059e-01 -4.76340e-01 -5.05779e-01
1.85760e+05 4.64000e+02 -4.61494e-01 -4.47234e-01 -4.75755e-01 -4.90529e-01 -4.75953e-01 -5.05105e-01
1.85920e+05 4.64000e+02 -4.61494e-01 -4.47234e-01 -4.75755e-01 -4.90014e-01 -4.75576e-01 -5.04452e-01
1.86080e+05 4.65000e+02 -4.92974e-01 -4.57867e-01 -5.28081e-01 -4.89516e-01 -4.75209e-01 -5.03823e-01
1.86240e+05 4.65000e+02 -4.92974e-01 -4.57867e-01 -5.28081e-01 -4.89034e-01 -4.74851e-01 -5.03218e-01
1.86400e+05 4.66000e+02 -5.04178e-01 -4.62266e-01 -5.46090e-01 -4.88569e-01 -4.74499e-01 -5.02639e-01
1.86560e+05 4.66000e+02 -5.04178e-01 -4.62266e-01 -5.46090e-01 -4.88120e-01 -4.74154e-01 -5.02086e-01
1.86720e+05 4.66000e+02 -5.04178e-01 -4.62266e-01 -5.46090e-01 -4.87688e-01 -4.73814e-01 -5.01561e-01
1.86880e+05 4.67000e+02 -5.00210e-01 -4.61201e-01 -5.39219e-01 -4.87272e-01 -4.73479e-01 -5.01065e-01
1.87040e+05 4.67000e+02 -5.00210e-01 -4.61201e-01 -5.39219e-01 -4.86873e-01 -4.73150e-01 -5.00597e-01
1.87200e+05 4.68000e+02 -4.63881e-01 -4.35751e-01 -4.92011e-01 -4.86492e-01 -4.72826e-01 -5.00158e-01
1.87360e+05 4.68000e+02 -4.63881e-01 -4.35751e-01 -4.92011e-01 -4.86127e-01 -4.72506e-01 -4.99748e-01
1.87520e+05 4.68000e+02 -4.63881e-01 -4.35751e-01 -4.92011e-01 -4.85779e-01 -4.72191e-01 -4.99367e-01
1.87680e+05 4.69000e+02 -4.39876e-01 -3.86905e-01 -4.92846e-01 -4.85449e-01 -4.71882e-01 -4.99015e-01
1.87840e+05 4.69000e+02 -4.39876e-01 -3.86905e-01 -4.92846e-01 -4.85135e-01 -4.71579e-01 -4.98691e-01
1.88000e+05 4.70000e+02 -4.84239e-01 -4.69868e-01 -4.98610e-01 -4.84838e-01 -4.71282e-01 -4.98394e-01
1.88160e+05 4.70000e+02 -4.84239e-01 -4.69868e-01 -4.98610e-01 -4.84558e-01 -4.70992e-01 -4.98124e-01
1.88320e+05 4.70000e+02 -4.84239e-01 -4.69868e-01 -4.98610e-01 -4.84294e-01 -4.70709e-01 -4.97878e-01
1.88480e+05 4.71000e+02 -5.05278e-01 -4.54720e-01 -5.55835e-01 -4.84046e-01 -4.70434e-01 -4.97657e-01
1.88640e+05 4.71000e+02 -5.05278e-01 -4.54720e-01 -5.55835e-01 -4.83813e-01 -4.70168e-01 -4.97458e-01
1.88800e+05 4.72000e+02 -4.86562e-01 -4.30423e-01 -5.42701e-01 -4.83595e-01 -4.69910e-01 -4.97279e-01
1.88960e+05 4.72000e+02 -4.86562e-01 -4.30423e-01 -5.42701e-01 -4.83392e-01 -4.69663e-01 -4.97120e-01
1.89120e+05 4.72000e+02 -4.86562e-01 -4.30423e-01 -5.42701e-01 -4.83202e-01 -4.69427e-01 -4.96977e-01
1.89280e+05 4.73000e+02 -4.98998e-01 -4.72310e-01 -5.25686e-01 -4.83025e-01 -4.69202e-01 -4.96848e-01
1.89440e+05 4.73000e+02 -4.98998e-01 -4.72310e-01 -5.25686e-01 -4.82861e-01 -4.68990e-01 -4.96733e-01
1.89600e+05 4.74000e+02 -4.72932e-01 -4.45881e-01 -4.99984e-01 -4.82710e-01 -4.68792e-01 -4.96628e-01
1.89760e+05 4.74000e+02 -4.72932e-01 -4.45881e-01 -4.99984e-01 -4.82570e-01 -4.68610e-01 -4.96530e-01
1.89920e+05 4.74000e+02 -4.72932e-01 -4.45881e-01 -4.99984e-01 -4.82440e-01 -4.68443e-01 -4.96438e-01
1.90080e+05 4.75000e+02 -4.77993e-01 -4.41807e-01 -5.14179e-01 -4.82321e-01 -4.68293e-01 -4.96349e-01
1.90240e+05 4.75000e+02 -4.77993e-01 -4.41807e-01 -5.14179e-01 -4.82211e-01 -4.68161e-01 -4.96261e-01
1.90400e+05 4.76000e+02 -5.05981e-01 -4.65938e-01 -5.46024e-01 -4.82109e-01 -4.68046e-01 -4.96171e-01
1.90560e+05 4.76000e+02 -5.05981e-01 -4.65938e-01 -5.46024e-01 -4.82015e-01 -4.67951e-01 -4.96078e-01
1.90720e+05 4.76000e+02 -5.05981e-01 -4.65938e-01 -5.46024e-01 -4.81928e-01 -4.67875e-01 -4.95981e-01
1.90880e+05 4.77000e+02 -4.82676e-01 -4.32478e-01 -5.32874e-01 -4.81847e-01 -4.67817e-01 -4.95878e-01
1.91040e+05 4.77000e+02 -4.82676e-01 -4.32478e-01 -5.32874e-01 -4.81773e-01 -4.67778e-01 -4.95768e-01
1.91200e+05 4.78000e+02 -4.93368e-01 -4.37894e-01 -5.48843e-01 -4.81703e-01 -4.67757e-01 -4.95650e-01
1.91360e+05 4.78000e+02 -4.93368e-01 -4.37894e-01 -5.48843e-01 -4.81639e-01 -4.67752e-01 -4.95525e-01
1.91520e+05 4.78000e+02 -4.93368e-01 -4.37894e-01 -5.48843e-01 -4.81579e-01 -4.67764e-01 -4.95394e-01
1.91680e+05 4.79000e+02 -4.65060e-01 -4.38608e-01 -4.91511e-01 -4.81523e-01 -4.67790e-01 -4.95256e-01
1.91840e+05 4.79000e+02 -4.65060e-01 -4.38608e-01 -4.91511e-01 -4.81471e-01 -4.67828e-01 -4.95113e-01
1.92000e+05 4.80000e+02 -4.82744e-01 -4.35622e-01 -5.29866e-01 -4.81422e-01 -4.67878e-01 -4.94967e-01
1.92160e+05 4.80000e+02 -4.82744e-01 -4.35622e-01 -5.29866e-01 -4.81378e-01 -4.67937e-01 -4.94819e-01
1.92320e+05 4.80000e+02 -4.82744e-01 -4.35622e-01 -5.29866e-01 -4.81337e-01 -4.68003e-01 -4.94672e-01
1.92480e+05 4.81000e+02 -4.72369e-01 -4.39450e-01 -5.05287e-01 -4.81301e-01 -4.68075e-01 -4.94527e-01
1.92640e+05 4.81000e+02 -4.72369e-01 -4.39450e-01 -5.05287e-01 -4.81269e-01 -4.68150e-01 -4.94387e-01
1.92800e+05 4.82000e+02 -4.64748e-01 -4.26165e-01 -5.03331e-01 -4.81241e-01 -4.68228e-01 -4.94254e-01
1.92960e+05 4.82000e+02 -4.64748e-01 -4.26165e-01 -5.03331e-01 -4.81218e-01 -4.68306e-01 -4.94130e-01
1.93120e+05 4.82000e+02 -4.64748e-01 -4.26165e-01 -5.03331e-01 -4.81200e-01 -4.68384e-01 -4.94017e-01
1.93280e+05 4.83000e+02 -4.58621e-01 -4.02369e-01 -5.14872e-01 -4.81188e-01 -4.68461e-01 -4.93916e-01
1.93440e+05 4.83000e+02 -4.58621e-01 -4.02369e-01 -5.14872e-01 -4.81182e-01 -4.68535e-01 -4.93828e-01
1.93600e+05 4.84000e+02 -4.68733e-01 -4.08605e-01 -5.28861e-01 -4.81182e-01 -4.68608e-01 -4.93755e-01
1.93760e+05 4.84000e+02 -4.68733e-01 -4.08605e-01 -5.28861e-01 -4.81188e-01 -4.68679e-01 -4.93697e-01
1.93920e+05 4.84000e+02 -4.68733e-01 -4.08605e-01 -5.28861e-01 -4.81201e-01 -4.68748e-01 -4.93654e-01
1.94080e+05 4.85000e+02 -4.61098e-01 -4.32554e-01 -4.89643e-01 -4.81222e-01 -4.68816e-01 -4.93627e-01
1.94240e+05 4.85000e+02 -4.61098e-01 -4.32554e-01 -4.89643e-01 -4.81249e-01 -4.68884e-01 -4.93614e-01
1.94400e+05 4.86000e+02 -5.07721e-01 -4.55753e-01 -5.59689e-01 -4.81283e-01 -4.68952e-01 -4.93613e-01
1.94560e+05 4.86000e+02 -5.07721e-01 -4.55753e-01 -5.59689e-01 -4.81324e-01 -4.69021e-01 -4.93626e-01
1.94720e+05 4.86000e+02 -5.07721e-01 -4.55753e-01 -5.59689e-01 -4.81370e-01 -4.69092e-01 -4.93649e-01
1.94880e+05 4.87000e+02 -4.84048e-01 -4.39294e-01 -5.28802e-01 -4.81423e-01 -4.69165e-01 -4.93681e-01
1.95040e+05 4.87000e+02 -4.84048e-01 -4.39294e-01 -5.28802e-01 -4.81481e-01 -4.69242e-01 -4.93720e-01
1.95200e+05 4.88000e+02 -4.97486e-01 -4.47501e-01 -5.47470e-01 -4.81543e-01 -4.69323e-01 -4.93763e-01
1.95360e+05 4.88000e+02 -4.97486e-01 -4.47501e-01 -5.47470e-01 -4.81609e-01 -4.69408e-01 -4.93810e-01
1.95520e+05 4.88000e+02 -4.97486e-01 -4.47501e-01 -5.47470e-01 -4.81676e-01 -4.69496e-01 -4.93856e-01
1.95680e+05 4.89000e+02 -5.00088e-01 -4.26305e-01 -5.73872e-01 -4.81745e-01 -4.69589e-01 -4.93900e-01
1.95840e+05 4.89000e+02 -5.00088e-01 -4.26305e-01 -5.73872e-01 -4.81813e-01 -4.69685e-01 -4.93940e-01
1.96000e+05 4.90000e+02 -5.22301e-01 -4.90990e-01 -5.53611e-01 -4.81879e-01 -4.69784e-01 -4.93973e-01
1.96160e+05 4.90000e+02 -5.22301e-01 -4.90990e-01 -5.53611e-01 -4.81941e-01 -4.69886e-01 -4.93997e-01
1.96320e+05 4.90000e+02 -5.22301e-01 -4.90990e-01 -5.53611e-01 -4.81999e-01 -4.69988e-01 -4.94010e-01
1.96480e+05 4.91000e+02 -5.12619e-01 -4.57397e-01 -5.67840e-01 -4.82050e-01 -4.70091e-01 -4.94010e-01
1.96640e+05 4.91000e+02 -5.12619e-01 -4.57397e-01 -5.67840e-01 -4.82094e-01 -4.70192e-01 -4.93995e-01
1.96800e+05 4.92000e+02 -4.76200e-01 -4.12211e-01 -5.40188e-01 -4.82128e-01 -4.70291e-01 -4.93965e-01
1.96960e+05 4.92000e+02 -4.76200e-01 -4.12211e-01 -5.40188e-01 -4.82152e-01 -4.70387e-01 -4.93918e-01
1.97120e+05 4.92000e+02 -4.76200e-01 -4.12211e-01 -5.40188e-01 -4.82165e-01 -4.70478e-01 -4.93853e-01
1.97280e+05 4.93000e+02 -4.29822e-01 -3.96131e-01 -4.63513e-01 -4.82167e-01 -4.70564e-01 -4.93770e-01
1.97440e+05 4.93000e+02 -4.29822e-01 -3.96131e-01 -4.63513e-01 -4.82156e-01 -4.70642e-01 -4.93670e-01
1.97600e+05 4.94000e+02 -4.46825e-01 -3.95347e-01 -4.98304e-01 -4.82133e-01 -4.70713e-01 -4.93553e-01
1.97760e+05 4.94000e+02 -4.46825e-01 -3.95347e-01 -4.98304e-01 -4.82099e-01 -4.70777e-01 -4.93420e-01
1.97920e+05 4.94000e+02 -4.46825e-01 -3.95347e-01 -4.98304e-01 -4.82053e-01 -4.70834e-01 -4.93273e-01
1.98080e+05 4.95000e+02 -4.79985e-01 -4.11038e-01 -5.48933e-01 -4.81997e-01 -4.70882e-01 -4.93112e-01
1.98240e+05 4.95000e+02 -4.79985e-01 -4.11038e-01 -5.48933e-01 -4.81932e-01 -4.70924e-01 -4.92940e-01
1.98400e+05 4.96000e+02 -4.94155e-01 -4.80399e-01 -5.07910e-01 -4.81859e-01 -4.70958e-01 -4.92760e-01
1.98560e+05 4.96000e+02 -4.94155e-01 -4.80399e-01 -5.07910e-01 -4.81781e-01 -4.70989e-01 -4.92573e-01
1.98720e+05 4.96000e+02 -4.94155e-01 -4.80399e-01 -5.07910e-01 -4.81699e-01 -4.71016e-01 -4.92383e-01
1.98880e+05 4.97000e+02 -4.72675e-01 -4.53447e-01 -4.91903e-01 -4.81617e-01 -4.71040e-01 -4.92193e-01
1.99040e+05 4.97000e+02 -4.72675e-01 -4.53447e-01 -4.91903e-01 -4.81534e-01 -4.71064e-01 -4.92005e-01
1.99200e+05 4.98000e+02 -4.76707e-01 -4.50416e-01 -5.02998e-01 -4.81455e-01 -4.71088e-01 -4.91823e-01
1.99360e+05 4.98000e+02 -4.76707e-01 -4.50416e-01 -5.02998e-01 -4.81382e-01 -4.71115e-01 -4.91649e-01
1.99520e+05 4.98000e+02 -4.76707e-01 -4.50416e-01 -5.02998e-01 -4.81316e-01 -4.71145e-01 -4.91486e-01
1.99680e+05 4.99000e+02 -5.06110e-01 -4.70680e-01 -5.41541e-01 -4.81258e-01 -4.71179e-01 -4.91337e-01
1.99840e+05 4.99000e+02 -5.06110e-01 -4.70680e-01 -5.41541e-01 -4.81211e-01 -4.71217e-01 -4.91205e-01


==> fig/shkadov_1_env_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.60000e+02 0.00000e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
3.20000e+02 0.00000e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
4.80000e+02 1.00000e+00 -3.30426e+00 -3.09641e+00 -3.51210e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
6.40000e+02 1.00000e+00 -3.30426e+00 -3.09641e+00 -3.51210e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
8.00000e+02 2.00000e+00 -2.88392e+00 -2.55071e+00 -3.21714e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
9.60000e+02 2.00000e+00 -2.88392e+00 -2.55071e+00 -3.21714e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.12000e+03 2.00000e+00 -2.88392e+00 -2.55071e+00 -3.21714e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.28000e+03 3.00000e+00 -3.30363e+00 -2.90111e+00 -3.70615e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.44000e+03 3.00000e+00 -3.30363e+00 -2.90111e+00 -3.70615e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.60000e+03 4.00000e+00 -3.04725e+00 -2.76058e+00 -3.33393e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.76000e+03 4.00000e+00 -3.04725e+00 -2.76058e+00 -3.33393e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
1.92000e+03 4.00000e+00 -3.04725e+00 -2.76058e+00 -3.33393e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
2.08000e+03 5.00000e+00 -2.87288e+00 -2.54196e+00 -3.20381e+00 -3.25149e+00 -3.08082e+00 -3.42215e+00
2.24000e+03 5.00000e+00 -2.87288e+00 -2.54196e+00 -3.20381e+00 -3.25149e+00 -3.08083e+00 -3.42215e+00
2.40000e+03 6.00000e+00 -2.89006e+00 -2.63242e+00 -3.14770e+00 -3.25149e+00 -3.08083e+00 -3.42214e+00
2.56000e+03 6.00000e+00 -2.89006e+00 -2.63242e+00 -3.14770e+00 -3.25148e+00 -3.08084e+00 -3.42213e+00
2.72000e+03 6.00000e+00 -2.89006e+00 -2.63242e+00 -3.14770e+00 -3.25148e+00 -3.08085e+00 -3.42211e+00
2.88000e+03 7.00000e+00 -2.79494e+00 -2.52715e+00 -3.06273e+00 -3.25147e+00 -3.08086e+00 -3.42209e+00
3.04000e+03 7.00000e+00 -2.79494e+00 -2.52715e+00 -3.06273e+00 -3.25146e+00 -3.08088e+00 -3.42205e+00
3.20000e+03 8.00000e+00 -2.74184e+00 -2.36431e+00 -3.11938e+00 -3.25145e+00 -3.08091e+00 -3.42198e+00
3.36000e+03 8.00000e+00 -2.74184e+00 -2.36431e+00 -3.11938e+00 -3.25142e+00 -3.08094e+00 -3.42189e+00
3.52000e+03 8.00000e+00 -2.74184e+00 -2.36431e+00 -3.11938e+00 -3.25138e+00 -3.08099e+00 -3.42177e+00
3.68000e+03 9.00000e+00 -2.79421e+00 -2.41322e+00 -3.17521e+00 -3.25132e+00 -3.08104e+00 -3.42159e+00
3.84000e+03 9.00000e+00 -2.79421e+00 -2.41322e+00 -3.17521e+00 -3.25123e+00 -3.08111e+00 -3.42136e+00
4.00000e+03 1.00000e+01 -3.01868e+00 -2.73332e+00 -3.30404e+00 -3.25112e+00 -3.08119e+00 -3.42105e+00
4.16000e+03 1.00000e+01 -3.01868e+00 -2.73332e+00 -3.30404e+00 -3.25097e+00 -3.08128e+00 -3.42066e+00
4.32000e+03 1.00000e+01 -3.01868e+00 -2.73332e+00 -3.30404e+00 -3.25077e+00 -3.08137e+00 -3.42016e+00
4.48000e+03 1.10000e+01 -2.79727e+00 -2.69040e+00 -2.90414e+00 -3.25051e+00 -3.08147e+00 -3.41955e+00
4.64000e+03 1.10000e+01 -2.79727e+00 -2.69040e+00 -2.90414e+00 -3.25019e+00 -3.08157e+00 -3.41880e+00
4.80000e+03 1.20000e+01 -2.57241e+00 -2.42392e+00 -2.72090e+00 -3.24977e+00 -3.08165e+00 -3.41789e+00
4.96000e+03 1.20000e+01 -2.57241e+00 -2.42392e+00 -2.72090e+00 -3.24926e+00 -3.08171e+00 -3.41681e+00
5.12000e+03 1.20000e+01 -2.57241e+00 -2.42392e+00 -2.72090e+00 -3.24864e+00 -3.08175e+00 -3.41552e+00
5.28000e+03 1.30000e+01 -2.75328e+00 -2.51050e+00 -2.99606e+00 -3.24788e+00 -3.08174e+00 -3.41402e+00
5.44000e+03 1.30000e+01 -2.75328e+00 -2.51050e+00 -2.99606e+00 -3.24697e+00 -3.08167e+00 -3.41227e+00
5.60000e+03 1.40000e+01 -2.73841e+00 -2.56119e+00 -2.91563e+00 -3.24589e+00 -3.08153e+00 -3.41025e+00
5.76000e+03 1.40000e+01 -2.73841e+00 -2.56119e+00 -2.91563e+00 -3.24462e+00 -3.08130e+00 -3.40795e+00
5.92000e+03 1.40000e+01 -2.73841e+00 -2.56119e+00 -2.91563e+00 -3.24314e+00 -3.08095e+00 -3.40534e+00
6.08000e+03 1.50000e+01 -2.42062e+00 -2.06022e+00 -2.78101e+00 -3.24143e+00 -3.08047e+00 -3.40239e+00
6.24000e+03 1.50000e+01 -2.42062e+00 -2.06022e+00 -2.78101e+00 -3.23947e+00 -3.07984e+00 -3.39911e+00
6.40000e+03 1.60000e+01 -2.75450e+00 -2.38971e+00 -3.11929e+00 -3.23724e+00 -3.07904e+00 -3.39545e+00
6.56000e+03 1.60000e+01 -2.75450e+00 -2.38971e+00 -3.11929e+00 -3.23473e+00 -3.07804e+00 -3.39142e+00
6.72000e+03 1.60000e+01 -2.75450e+00 -2.38971e+00 -3.11929e+00 -3.23191e+00 -3.07682e+00 -3.38700e+00
6.88000e+03 1.70000e+01 -2.81576e+00 -2.49229e+00 -3.13922e+00 -3.22877e+00 -3.07536e+00 -3.38218e+00
7.04000e+03 1.70000e+01 -2.81576e+00 -2.49229e+00 -3.13922e+00 -3.22531e+00 -3.07365e+00 -3.37696e+00
7.20000e+03 1.80000e+01 -2.62805e+00 -2.40069e+00 -2.85540e+00 -3.22150e+00 -3.07166e+00 -3.37134e+00
7.36000e+03 1.80000e+01 -2.62805e+00 -2.40069e+00 -2.85540e+00 -3.21734e+00 -3.06935e+00 -3.36532e+00
7.52000e+03 1.80000e+01 -2.62805e+00 -2.40069e+00 -2.85540e+00 -3.21282e+00 -3.06673e+00 -3.35890e+00
7.68000e+03 1.90000e+01 -2.54910e+00 -2.44558e+00 -2.65261e+00 -3.20793e+00 -3.06377e+00 -3.35209e+00
7.84000e+03 1.90000e+01 -2.54910e+00 -2.44558e+00 -2.65261e+00 -3.20268e+00 -3.06044e+00 -3.34492e+00
8.00000e+03 2.00000e+01 -2.53218e+00 -2.24865e+00 -2.81571e+00 -3.19706e+00 -3.05674e+00 -3.33738e+00
8.16000e+03 2.00000e+01 -2.53218e+00 -2.24865e+00 -2.81571e+00 -3.19107e+00 -3.05263e+00 -3.32951e+00
8.32000e+03 2.00000e+01 -2.53218e+00 -2.24865e+00 -2.81571e+00 -3.18472e+00 -3.04811e+00 -3.32133e+00
8.48000e+03 2.10000e+01 -2.49668e+00 -2.25840e+00 -2.73496e+00 -3.17801e+00 -3.04317e+00 -3.31284e+00
8.64000e+03 2.10000e+01 -2.49668e+00 -2.25840e+00 -2.73496e+00 -3.17094e+00 -3.03779e+00 -3.30409e+00
8.80000e+03 2.20000e+01 -2.66399e+00 -2.29897e+00 -3.02901e+00 -3.16352e+00 -3.03194e+00 -3.29510e+00
8.96000e+03 2.20000e+01 -2.66399e+00 -2.29897e+00 -3.02901e+00 -3.15577e+00 -3.02565e+00 -3.28589e+00
9.12000e+03 2.20000e+01 -2.66399e+00 -2.29897e+00 -3.02901e+00 -3.14769e+00 -3.01889e+00 -3.27649e+00
9.28000e+03 2.30000e+01 -2.41487e+00 -2.05004e+00 -2.77969e+00 -3.13929e+00 -3.01167e+00 -3.26692e+00
9.44000e+03 2.30000e+01 -2.41487e+00 -2.05004e+00 -2.77969e+00 -3.13060e+00 -3.00398e+00 -3.25722e+00
9.60000e+03 2.40000e+01 -2.54848e+00 -2.27656e+00 -2.82040e+00 -3.12162e+00 -2.99585e+00 -3.24740e+00
9.76000e+03 2.40000e+01 -2.54848e+00 -2.27656e+00 -2.82040e+00 -3.11238e+00 -2.98727e+00 -3.23749e+00
9.92000e+03 2.40000e+01 -2.54848e+00 -2.27656e+00 -2.82040e+00 -3.10288e+00 -2.97827e+00 -3.22750e+00
1.00800e+04 2.50000e+01 -2.78906e+00 -2.44595e+00 -3.13217e+00 -3.09316e+00 -2.96886e+00 -3.21746e+00
1.02400e+04 2.50000e+01 -2.78906e+00 -2.44595e+00 -3.13217e+00 -3.08322e+00 -2.95907e+00 -3.20737e+00
1.04000e+04 2.60000e+01 -2.40804e+00 -2.02221e+00 -2.79387e+00 -3.07308e+00 -2.94892e+00 -3.19725e+00
1.05600e+04 2.60000e+01 -2.40804e+00 -2.02221e+00 -2.79387e+00 -3.06277e+00 -2.93845e+00 -3.18709e+00
1.07200e+04 2.60000e+01 -2.40804e+00 -2.02221e+00 -2.79387e+00 -3.05231e+00 -2.92770e+00 -3.17691e+00
1.08800e+04 2.70000e+01 -2.31297e+00 -1.98623e+00 -2.63970e+00 -3.04170e+00 -2.91669e+00 -3.16671e+00
1.10400e+04 2.70000e+01 -2.31297e+00 -1.98623e+00 -2.63970e+00 -3.03098e+00 -2.90547e+00 -3.15649e+00
1.12000e+04 2.80000e+01 -2.16041e+00 -1.96368e+00 -2.35713e+00 -3.02015e+00 -2.89407e+00 -3.14623e+00
1.13600e+04 2.80000e+01 -2.16041e+00 -1.96368e+00 -2.35713e+00 -3.00924e+00 -2.88254e+00 -3.13595e+00
1.15200e+04 2.80000e+01 -2.16041e+00 -1.96368e+00 -2.35713e+00 -2.99827e+00 -2.87090e+00 -3.12564e+00
1.16800e+04 2.90000e+01 -2.48782e+00 -2.22239e+00 -2.75326e+00 -2.98724e+00 -2.85920e+00 -3.11528e+00
1.18400e+04 2.90000e+01 -2.48782e+00 -2.22239e+00 -2.75326e+00 -2.97618e+00 -2.84748e+00 -3.10489e+00
1.20000e+04 3.00000e+01 -2.47967e+00 -2.00144e+00 -2.95790e+00 -2.96510e+00 -2.83575e+00 -3.09445e+00
1.21600e+04 3.00000e+01 -2.47967e+00 -2.00144e+00 -2.95790e+00 -2.95402e+00 -2.82406e+00 -3.08397e+00
1.23200e+04 3.00000e+01 -2.47967e+00 -2.00144e+00 -2.95790e+00 -2.94294e+00 -2.81243e+00 -3.07345e+00
1.24800e+04 3.10000e+01 -2.26335e+00 -2.01040e+00 -2.51631e+00 -2.93189e+00 -2.80089e+00 -3.06289e+00
1.26400e+04 3.10000e+01 -2.26335e+00 -2.01040e+00 -2.51631e+00 -2.92087e+00 -2.78945e+00 -3.05229e+00
1.28000e+04 3.20000e+01 -2.05949e+00 -1.77405e+00 -2.34494e+00 -2.90990e+00 -2.77813e+00 -3.04167e+00
1.29600e+04 3.20000e+01 -2.05949e+00 -1.77405e+00 -2.34494e+00 -2.89899e+00 -2.76694e+00 -3.03103e+00
1.31200e+04 3.20000e+01 -2.05949e+00 -1.77405e+00 -2.34494e+00 -2.88814e+00 -2.75590e+00 -3.02038e+00
1.32800e+04 3.30000e+01 -2.26087e+00 -1.83413e+00 -2.68762e+00 -2.87737e+00 -2.74499e+00 -3.00974e+00
1.34400e+04 3.30000e+01 -2.26087e+00 -1.83413e+00 -2.68762e+00 -2.86667e+00 -2.73423e+00 -2.99911e+00
1.36000e+04 3.40000e+01 -1.99590e+00 -1.95079e+00 -2.04101e+00 -2.85607e+00 -2.72362e+00 -2.98852e+00
1.37600e+04 3.40000e+01 -1.99590e+00 -1.95079e+00 -2.04101e+00 -2.84556e+00 -2.71314e+00 -2.97798e+00
1.39200e+04 3.40000e+01 -1.99590e+00 -1.95079e+00 -2.04101e+00 -2.83514e+00 -2.70279e+00 -2.96749e+00
1.40800e+04 3.50000e+01 -2.24928e+00 -1.60786e+00 -2.89069e+00 -2.82481e+00 -2.69255e+00 -2.95707e+00
1.42400e+04 3.50000e+01 -2.24928e+00 -1.60786e+00 -2.89069e+00 -2.81458e+00 -2.68241e+00 -2.94675e+00
1.44000e+04 3.60000e+01 -2.17091e+00 -1.85617e+00 -2.48565e+00 -2.80445e+00 -2.67237e+00 -2.93652e+00
1.45600e+04 3.60000e+01 -2.17091e+00 -1.85617e+00 -2.48565e+00 -2.79440e+00 -2.66240e+00 -2.92640e+00
1.47200e+04 3.60000e+01 -2.17091e+00 -1.85617e+00 -2.48565e+00 -2.78445e+00 -2.65249e+00 -2.91640e+00
1.48800e+04 3.70000e+01 -1.83698e+00 -1.55976e+00 -2.11419e+00 -2.77457e+00 -2.64262e+00 -2.90653e+00
1.50400e+04 3.70000e+01 -1.83698e+00 -1.55976e+00 -2.11419e+00 -2.76477e+00 -2.63277e+00 -2.89677e+00
1.52000e+04 3.80000e+01 -2.16843e+00 -1.78640e+00 -2.55046e+00 -2.75504e+00 -2.62294e+00 -2.88715e+00
1.53600e+04 3.80000e+01 -2.16843e+00 -1.78640e+00 -2.55046e+00 -2.74537e+00 -2.61310e+00 -2.87765e+00
1.55200e+04 3.80000e+01 -2.16843e+00 -1.78640e+00 -2.55046e+00 -2.73576e+00 -2.60324e+00 -2.86828e+00
1.56800e+04 3.90000e+01 -1.96322e+00 -1.85738e+00 -2.06907e+00 -2.72619e+00 -2.59334e+00 -2.85903e+00
1.58400e+04 3.90000e+01 -1.96322e+00 -1.85738e+00 -2.06907e+00 -2.71665e+00 -2.58340e+00 -2.84990e+00
1.60000e+04 4.00000e+01 -1.80942e+00 -1.42387e+00 -2.19497e+00 -2.70713e+00 -2.57338e+00 -2.84087e+00
1.61600e+04 4.00000e+01 -1.80942e+00 -1.42387e+00 -2.19497e+00 -2.69761e+00 -2.56329e+00 -2.83194e+00
1.63200e+04 4.00000e+01 -1.80942e+00 -1.42387e+00 -2.19497e+00 -2.68810e+00 -2.55311e+00 -2.82310e+00
1.64800e+04 4.10000e+01 -1.67938e+00 -1.47770e+00 -1.88107e+00 -2.67858e+00 -2.54281e+00 -2.81434e+00
1.66400e+04 4.10000e+01 -1.67938e+00 -1.47770e+00 -1.88107e+00 -2.66903e+00 -2.53240e+00 -2.80565e+00
1.68000e+04 4.20000e+01 -1.93452e+00 -1.46864e+00 -2.40039e+00 -2.65944e+00 -2.52186e+00 -2.79702e+00
1.69600e+04 4.20000e+01 -1.93452e+00 -1.46864e+00 -2.40039e+00 -2.64980e+00 -2.51117e+00 -2.78843e+00
1.71200e+04 4.20000e+01 -1.93452e+00 -1.46864e+00 -2.40039e+00 -2.64011e+00 -2.50034e+00 -2.77988e+00
1.72800e+04 4.30000e+01 -1.92027e+00 -1.40889e+00 -2.43165e+00 -2.63035e+00 -2.48933e+00 -2.77136e+00
1.74400e+04 4.30000e+01 -1.92027e+00 -1.40889e+00 -2.43165e+00 -2.62051e+00 -2.47816e+00 -2.76285e+00
1.76000e+04 4.40000e+01 -1.81157e+00 -1.64451e+00 -1.97863e+00 -2.61058e+00 -2.46681e+00 -2.75434e+00
1.77600e+04 4.40000e+01 -1.81157e+00 -1.64451e+00 -1.97863e+00 -2.60055e+00 -2.45528e+00 -2.74582e+00
1.79200e+04 4.40000e+01 -1.81157e+00 -1.64451e+00 -1.97863e+00 -2.59042e+00 -2.44357e+00 -2.73728e+00
1.80800e+04 4.50000e+01 -1.90826e+00 -1.61392e+00 -2.20261e+00 -2.58018e+00 -2.43167e+00 -2.72869e+00
1.82400e+04 4.50000e+01 -1.90826e+00 -1.61392e+00 -2.20261e+00 -2.56982e+00 -2.41960e+00 -2.72005e+00
1.84000e+04 4.60000e+01 -1.94420e+00 -1.49681e+00 -2.39160e+00 -2.55934e+00 -2.40735e+00 -2.71134e+00
1.85600e+04 4.60000e+01 -1.94420e+00 -1.49681e+00 -2.39160e+00 -2.54873e+00 -2.39493e+00 -2.70253e+00
1.87200e+04 4.60000e+01 -1.94420e+00 -1.49681e+00 -2.39160e+00 -2.53798e+00 -2.38234e+00 -2.69362e+00
1.88800e+04 4.70000e+01 -1.89625e+00 -1.76540e+00 -2.02711e+00 -2.52710e+00 -2.36961e+00 -2.68459e+00
1.90400e+04 4.70000e+01 -1.89625e+00 -1.76540e+00 -2.02711e+00 -2.51607e+00 -2.35673e+00 -2.67540e+00
1.92000e+04 4.80000e+01 -1.71660e+00 -1.38792e+00 -2.04527e+00 -2.50489e+00 -2.34373e+00 -2.66604e+00
1.93600e+04 4.80000e+01 -1.71660e+00 -1.38792e+00 -2.04527e+00 -2.49356e+00 -2.33061e+00 -2.65651e+00
1.95200e+04 4.80000e+01 -1.71660e+00 -1.38792e+00 -2.04527e+00 -2.48208e+00 -2.31740e+00 -2.64676e+00
1.96800e+04 4.90000e+01 -1.87572e+00 -1.44878e+00 -2.30267e+00 -2.47045e+00 -2.30409e+00 -2.63680e+00
1.98400e+04 4.90000e+01 -1.87572e+00 -1.44878e+00 -2.30267e+00 -2.45866e+00 -2.29071e+00 -2.62661e+00
2.00000e+04 5.00000e+01 -1.71433e+00 -1.36711e+00 -2.06155e+00 -2.44672e+00 -2.27727e+00 -2.61617e+00
2.01600e+04 5.00000e+01 -1.71433e+00 -1.36711e+00 -2.06155e+00 -2.43463e+00 -2.26378e+00 -2.60547e+00
2.03200e+04 5.00000e+01 -1.71433e+00 -1.36711e+00 -2.06155e+00 -2.42239e+00 -2.25026e+00 -2.59453e+00
2.04800e+04 5.10000e+01 -1.48340e+00 -1.26142e+00 -1.70538e+00 -2.41002e+00 -2.23671e+00 -2.58332e+00
2.06400e+04 5.10000e+01 -1.48340e+00 -1.26142e+00 -1.70538e+00 -2.39751e+00 -2.22316e+00 -2.57187e+00
2.08000e+04 5.20000e+01 -1.71093e+00 -1.53030e+00 -1.89156e+00 -2.38488e+00 -2.20960e+00 -2.56017e+00
2.09600e+04 5.20000e+01 -1.71093e+00 -1.53030e+00 -1.89156e+00 -2.37214e+00 -2.19604e+00 -2.54824e+00
2.11200e+04 5.20000e+01 -1.71093e+00 -1.53030e+00 -1.89156e+00 -2.35929e+00 -2.18249e+00 -2.53610e+00
2.12800e+04 5.30000e+01 -1.57355e+00 -1.31090e+00 -1.83620e+00 -2.34636e+00 -2.16896e+00 -2.52377e+00
2.14400e+04 5.30000e+01 -1.57355e+00 -1.31090e+00 -1.83620e+00 -2.33336e+00 -2.15544e+00 -2.51127e+00
2.16000e+04 5.40000e+01 -1.70864e+00 -1.52602e+00 -1.89127e+00 -2.32029e+00 -2.14195e+00 -2.49864e+00
2.17600e+04 5.40000e+01 -1.70864e+00 -1.52602e+00 -1.89127e+00 -2.30719e+00 -2.12848e+00 -2.48591e+00
2.19200e+04 5.40000e+01 -1.70864e+00 -1.52602e+00 -1.89127e+00 -2.29407e+00 -2.11504e+00 -2.47310e+00
2.20800e+04 5.50000e+01 -1.67048e+00 -1.40434e+00 -1.93662e+00 -2.28094e+00 -2.10162e+00 -2.46025e+00
2.22400e+04 5.50000e+01 -1.67048e+00 -1.40434e+00 -1.93662e+00 -2.26782e+00 -2.08822e+00 -2.44741e+00
2.24000e+04 5.60000e+01 -1.64994e+00 -1.54890e+00 -1.75098e+00 -2.25472e+00 -2.07486e+00 -2.43459e+00
2.25600e+04 5.60000e+01 -1.64994e+00 -1.54890e+00 -1.75098e+00 -2.24168e+00 -2.06151e+00 -2.42184e+00
2.27200e+04 5.60000e+01 -1.64994e+00 -1.54890e+00 -1.75098e+00 -2.22868e+00 -2.04819e+00 -2.40918e+00
2.28800e+04 5.70000e+01 -1.57221e+00 -1.34093e+00 -1.80350e+00 -2.21577e+00 -2.03489e+00 -2.39665e+00
2.30400e+04 5.70000e+01 -1.57221e+00 -1.34093e+00 -1.80350e+00 -2.20293e+00 -2.02160e+00 -2.38425e+00
2.32000e+04 5.80000e+01 -1.70185e+00 -1.42518e+00 -1.97852e+00 -2.19019e+00 -2.00835e+00 -2.37202e+00
2.33600e+04 5.80000e+01 -1.70185e+00 -1.42518e+00 -1.97852e+00 -2.17755e+00 -1.99512e+00 -2.35998e+00
2.35200e+04 5.80000e+01 -1.70185e+00 -1.42518e+00 -1.97852e+00 -2.16502e+00 -1.98191e+00 -2.34813e+00
2.36800e+04 5.90000e+01 -1.56733e+00 -1.19863e+00 -1.93604e+00 -2.15261e+00 -1.96873e+00 -2.33648e+00
2.38400e+04 5.90000e+01 -1.56733e+00 -1.19863e+00 -1.93604e+00 -2.14031e+00 -1.95559e+00 -2.32504e+00
2.40000e+04 6.00000e+01 -1.43738e+00 -1.24961e+00 -1.62515e+00 -2.12814e+00 -1.94248e+00 -2.31379e+00
2.41600e+04 6.00000e+01 -1.43738e+00 -1.24961e+00 -1.62515e+00 -2.11609e+00 -1.92942e+00 -2.30275e+00
2.43200e+04 6.00000e+01 -1.43738e+00 -1.24961e+00 -1.62515e+00 -2.10416e+00 -1.91642e+00 -2.29190e+00
2.44800e+04 6.10000e+01 -1.69534e+00 -1.29628e+00 -2.09440e+00 -2.09235e+00 -1.90348e+00 -2.28123e+00
2.46400e+04 6.10000e+01 -1.69534e+00 -1.29628e+00 -2.09440e+00 -2.08067e+00 -1.89061e+00 -2.27073e+00
2.48000e+04 6.20000e+01 -1.52390e+00 -1.36955e+00 -1.67826e+00 -2.06910e+00 -1.87782e+00 -2.26039e+00
2.49600e+04 6.20000e+01 -1.52390e+00 -1.36955e+00 -1.67826e+00 -2.05766e+00 -1.86512e+00 -2.25019e+00
2.51200e+04 6.20000e+01 -1.52390e+00 -1.36955e+00 -1.67826e+00 -2.04633e+00 -1.85253e+00 -2.24012e+00
2.52800e+04 6.30000e+01 -1.43705e+00 -1.23995e+00 -1.63415e+00 -2.03510e+00 -1.84006e+00 -2.23015e+00
2.54400e+04 6.30000e+01 -1.43705e+00 -1.23995e+00 -1.63415e+00 -2.02399e+00 -1.82770e+00 -2.22028e+00
2.56000e+04 6.40000e+01 -1.44360e+00 -1.31383e+00 -1.57336e+00 -2.01300e+00 -1.81549e+00 -2.21050e+00
2.57600e+04 6.40000e+01 -1.44360e+00 -1.31383e+00 -1.57336e+00 -2.00210e+00 -1.80342e+00 -2.20078e+00
2.59200e+04 6.40000e+01 -1.44360e+00 -1.31383e+00 -1.57336e+00 -1.99131e+00 -1.79152e+00 -2.19111e+00
2.60800e+04 6.50000e+01 -1.18550e+00 -9.77292e-01 -1.39371e+00 -1.98063e+00 -1.77978e+00 -2.18149e+00
2.62400e+04 6.50000e+01 -1.18550e+00 -9.77292e-01 -1.39371e+00 -1.97006e+00 -1.76821e+00 -2.17191e+00
2.64000e+04 6.60000e+01 -1.47958e+00 -1.32782e+00 -1.63134e+00 -1.95960e+00 -1.75684e+00 -2.16236e+00
2.65600e+04 6.60000e+01 -1.47958e+00 -1.32782e+00 -1.63134e+00 -1.94924e+00 -1.74565e+00 -2.15282e+00
2.67200e+04 6.60000e+01 -1.47958e+00 -1.32782e+00 -1.63134e+00 -1.93898e+00 -1.73466e+00 -2.14331e+00
2.68800e+04 6.70000e+01 -1.31674e+00 -1.13266e+00 -1.50082e+00 -1.92884e+00 -1.72387e+00 -2.13381e+00
2.70400e+04 6.70000e+01 -1.31674e+00 -1.13266e+00 -1.50082e+00 -1.91881e+00 -1.71329e+00 -2.12433e+00
2.72000e+04 6.80000e+01 -1.42701e+00 -1.08875e+00 -1.76526e+00 -1.90888e+00 -1.70291e+00 -2.11485e+00
2.73600e+04 6.80000e+01 -1.42701e+00 -1.08875e+00 -1.76526e+00 -1.89906e+00 -1.69274e+00 -2.10539e+00
2.75200e+04 6.80000e+01 -1.42701e+00 -1.08875e+00 -1.76526e+00 -1.88936e+00 -1.68279e+00 -2.09593e+00
2.76800e+04 6.90000e+01 -1.19747e+00 -1.04502e+00 -1.34992e+00 -1.87976e+00 -1.67304e+00 -2.08649e+00
2.78400e+04 6.90000e+01 -1.19747e+00 -1.04502e+00 -1.34992e+00 -1.87028e+00 -1.66350e+00 -2.07706e+00
2.80000e+04 7.00000e+01 -1.20594e+00 -1.07217e+00 -1.33971e+00 -1.86090e+00 -1.65416e+00 -2.06764e+00
2.81600e+04 7.00000e+01 -1.20594e+00 -1.07217e+00 -1.33971e+00 -1.85163e+00 -1.64503e+00 -2.05823e+00
2.83200e+04 7.00000e+01 -1.20594e+00 -1.07217e+00 -1.33971e+00 -1.84246e+00 -1.63609e+00 -2.04883e+00
2.84800e+04 7.10000e+01 -1.27980e+00 -9.49752e-01 -1.60984e+00 -1.83339e+00 -1.62733e+00 -2.03944e+00
2.86400e+04 7.10000e+01 -1.27980e+00 -9.49752e-01 -1.60984e+00 -1.82441e+00 -1.61876e+00 -2.03006e+00
2.88000e+04 7.20000e+01 -1.17174e+00 -8.98073e-01 -1.44541e+00 -1.81552e+00 -1.61037e+00 -2.02067e+00
2.89600e+04 7.20000e+01 -1.17174e+00 -8.98073e-01 -1.44541e+00 -1.80670e+00 -1.60214e+00 -2.01127e+00
2.91200e+04 7.20000e+01 -1.17174e+00 -8.98073e-01 -1.44541e+00 -1.79797e+00 -1.59407e+00 -2.00187e+00
2.92800e+04 7.30000e+01 -1.33873e+00 -1.17382e+00 -1.50363e+00 -1.78929e+00 -1.58614e+00 -1.99245e+00
2.94400e+04 7.30000e+01 -1.33873e+00 -1.17382e+00 -1.50363e+00 -1.78067e+00 -1.57835e+00 -1.98299e+00
2.96000e+04 7.40000e+01 -1.15589e+00 -1.00340e+00 -1.30839e+00 -1.77210e+00 -1.57069e+00 -1.97351e+00
2.97600e+04 7.40000e+01 -1.15589e+00 -1.00340e+00 -1.30839e+00 -1.76357e+00 -1.56313e+00 -1.96400e+00
2.99200e+04 7.40000e+01 -1.15589e+00 -1.00340e+00 -1.30839e+00 -1.75506e+00 -1.55569e+00 -1.95444e+00
3.00800e+04 7.50000e+01 -1.19964e+00 -9.08018e-01 -1.49127e+00 -1.74657e+00 -1.54832e+00 -1.94482e+00
3.02400e+04 7.50000e+01 -1.19964e+00 -9.08018e-01 -1.49127e+00 -1.73809e+00 -1.54103e+00 -1.93515e+00
3.04000e+04 7.60000e+01 -1.29203e+00 -1.05779e+00 -1.52627e+00 -1.72961e+00 -1.53381e+00 -1.92541e+00
3.05600e+04 7.60000e+01 -1.29203e+00 -1.05779e+00 -1.52627e+00 -1.72112e+00 -1.52663e+00 -1.91561e+00
3.07200e+04 7.60000e+01 -1.29203e+00 -1.05779e+00 -1.52627e+00 -1.71262e+00 -1.51949e+00 -1.90574e+00
3.08800e+04 7.70000e+01 -1.22816e+00 -1.03358e+00 -1.42273e+00 -1.70408e+00 -1.51237e+00 -1.89579e+00
3.10400e+04 7.70000e+01 -1.22816e+00 -1.03358e+00 -1.42273e+00 -1.69551e+00 -1.50527e+00 -1.88576e+00
3.12000e+04 7.80000e+01 -1.15867e+00 -9.40233e-01 -1.37710e+00 -1.68690e+00 -1.49815e+00 -1.87565e+00
3.13600e+04 7.80000e+01 -1.15867e+00 -9.40233e-01 -1.37710e+00 -1.67824e+00 -1.49102e+00 -1.86546e+00
3.15200e+04 7.80000e+01 -1.15867e+00 -9.40233e-01 -1.37710e+00 -1.66953e+00 -1.48387e+00 -1.85519e+00
3.16800e+04 7.90000e+01 -1.04705e+00 -8.92797e-01 -1.20129e+00 -1.66077e+00 -1.47669e+00 -1.84485e+00
3.18400e+04 7.90000e+01 -1.04705e+00 -8.92797e-01 -1.20129e+00 -1.65194e+00 -1.46945e+00 -1.83442e+00
3.20000e+04 8.00000e+01 -1.01069e+00 -8.27938e-01 -1.19345e+00 -1.64305e+00 -1.46217e+00 -1.82392e+00
3.21600e+04 8.00000e+01 -1.01069e+00 -8.27938e-01 -1.19345e+00 -1.63409e+00 -1.45483e+00 -1.81336e+00
3.23200e+04 8.00000e+01 -1.01069e+00 -8.27938e-01 -1.19345e+00 -1.62508e+00 -1.44743e+00 -1.80272e+00
3.24800e+04 8.10000e+01 -1.04303e+00 -8.80096e-01 -1.20597e+00 -1.61600e+00 -1.43996e+00 -1.79204e+00
3.26400e+04 8.10000e+01 -1.04303e+00 -8.80096e-01 -1.20597e+00 -1.60687e+00 -1.43243e+00 -1.78130e+00
3.28000e+04 8.20000e+01 -1.09304e+00 -9.28336e-01 -1.25775e+00 -1.59768e+00 -1.42483e+00 -1.77052e+00
3.29600e+04 8.20000e+01 -1.09304e+00 -9.28336e-01 -1.25775e+00 -1.58844e+00 -1.41715e+00 -1.75972e+00
3.31200e+04 8.20000e+01 -1.09304e+00 -9.28336e-01 -1.25775e+00 -1.57915e+00 -1.40941e+00 -1.74890e+00
3.32800e+04 8.30000e+01 -1.06057e+00 -7.96140e-01 -1.32500e+00 -1.56983e+00 -1.40160e+00 -1.73807e+00
3.34400e+04 8.30000e+01 -1.06057e+00 -7.96140e-01 -1.32500e+00 -1.56048e+00 -1.39372e+00 -1.72724e+00
3.36000e+04 8.40000e+01 -1.18226e+00 -9.67232e-01 -1.39728e+00 -1.55111e+00 -1.38579e+00 -1.71644e+00
3.37600e+04 8.40000e+01 -1.18226e+00 -9.67232e-01 -1.39728e+00 -1.54173e+00 -1.37779e+00 -1.70568e+00
3.39200e+04 8.40000e+01 -1.18226e+00 -9.67232e-01 -1.39728e+00 -1.53234e+00 -1.36973e+00 -1.69496e+00
3.40800e+04 8.50000e+01 -1.05844e+00 -1.01512e+00 -1.10177e+00 -1.52295e+00 -1.36161e+00 -1.68429e+00
3.42400e+04 8.50000e+01 -1.05844e+00 -1.01512e+00 -1.10177e+00 -1.51358e+00 -1.35346e+00 -1.67371e+00
3.44000e+04 8.60000e+01 -9.50194e-01 -8.33675e-01 -1.06671e+00 -1.50423e+00 -1.34525e+00 -1.66320e+00
3.45600e+04 8.60000e+01 -9.50194e-01 -8.33675e-01 -1.06671e+00 -1.49490e+00 -1.33700e+00 -1.65279e+00
3.47200e+04 8.60000e+01 -9.50194e-01 -8.33675e-01 -1.06671e+00 -1.48560e+00 -1.32872e+00 -1.64248e+00
3.48800e+04 8.70000e+01 -1.01210e+00 -8.98246e-01 -1.12596e+00 -1.47634e+00 -1.32040e+00 -1.63228e+00
3.50400e+04 8.70000e+01 -1.01210e+00 -8.98246e-01 -1.12596e+00 -1.46712e+00 -1.31205e+00 -1.62219e+00
3.52000e+04 8.80000e+01 -1.02826e+00 -9.01596e-01 -1.15492e+00 -1.45794e+00 -1.30368e+00 -1.61221e+00
3.53600e+04 8.80000e+01 -1.02826e+00 -9.01596e-01 -1.15492e+00 -1.44882e+00 -1.29528e+00 -1.60236e+00
3.55200e+04 8.80000e+01 -1.02826e+00 -9.01596e-01 -1.15492e+00 -1.43974e+00 -1.28687e+00 -1.59262e+00
3.56800e+04 8.90000e+01 -8.96239e-01 -7.89157e-01 -1.00332e+00 -1.43072e+00 -1.27845e+00 -1.58300e+00
3.58400e+04 8.90000e+01 -8.96239e-01 -7.89157e-01 -1.00332e+00 -1.42175e+00 -1.27002e+00 -1.57349e+00
3.60000e+04 9.00000e+01 -9.23288e-01 -8.27155e-01 -1.01942e+00 -1.41284e+00 -1.26159e+00 -1.56409e+00
3.61600e+04 9.00000e+01 -9.23288e-01 -8.27155e-01 -1.01942e+00 -1.40399e+00 -1.25317e+00 -1.55481e+00
3.63200e+04 9.00000e+01 -9.23288e-01 -8.27155e-01 -1.01942e+00 -1.39519e+00 -1.24477e+00 -1.54562e+00
3.64800e+04 9.10000e+01 -9.46152e-01 -7.58946e-01 -1.13336e+00 -1.38646e+00 -1.23638e+00 -1.53653e+00
3.66400e+04 9.10000e+01 -9.46152e-01 -7.58946e-01 -1.13336e+00 -1.37778e+00 -1.22803e+00 -1.52752e+00
3.68000e+04 9.20000e+01 -9.43043e-01 -7.72741e-01 -1.11334e+00 -1.36916e+00 -1.21970e+00 -1.51861e+00
3.69600e+04 9.20000e+01 -9.43043e-01 -7.72741e-01 -1.11334e+00 -1.36061e+00 -1.21143e+00 -1.50978e+00
3.71200e+04 9.20000e+01 -9.43043e-01 -7.72741e-01 -1.11334e+00 -1.35211e+00 -1.20320e+00 -1.50102e+00
3.72800e+04 9.30000e+01 -8.75942e-01 -7.62514e-01 -9.89369e-01 -1.34368e+00 -1.19504e+00 -1.49233e+00
3.74400e+04 9.30000e+01 -8.75942e-01 -7.62514e-01 -9.89369e-01 -1.33532e+00 -1.18694e+00 -1.48370e+00
3.76000e+04 9.40000e+01 -9.58318e-01 -8.09561e-01 -1.10707e+00 -1.32702e+00 -1.17892e+00 -1.47513e+00
3.77600e+04 9.40000e+01 -9.58318e-01 -8.09561e-01 -1.10707e+00 -1.31879e+00 -1.17097e+00 -1.46661e+00
3.79200e+04 9.40000e+01 -9.58318e-01 -8.09561e-01 -1.10707e+00 -1.31063e+00 -1.16312e+00 -1.45814e+00
3.80800e+04 9.50000e+01 -9.28068e-01 -7.80824e-01 -1.07531e+00 -1.30253e+00 -1.15536e+00 -1.44971e+00
3.82400e+04 9.50000e+01 -9.28068e-01 -7.80824e-01 -1.07531e+00 -1.29450e+00 -1.14770e+00 -1.44131e+00
3.84000e+04 9.60000e+01 -1.02932e+00 -8.07694e-01 -1.25094e+00 -1.28654e+00 -1.14013e+00 -1.43295e+00
3.85600e+04 9.60000e+01 -1.02932e+00 -8.07694e-01 -1.25094e+00 -1.27865e+00 -1.13269e+00 -1.42461e+00
3.87200e+04 9.60000e+01 -1.02932e+00 -8.07694e-01 -1.25094e+00 -1.27082e+00 -1.12534e+00 -1.41630e+00
3.88800e+04 9.70000e+01 -9.37935e-01 -7.77393e-01 -1.09848e+00 -1.26306e+00 -1.11811e+00 -1.40800e+00
3.90400e+04 9.70000e+01 -9.37935e-01 -7.77393e-01 -1.09848e+00 -1.25535e+00 -1.11098e+00 -1.39972e+00
3.92000e+04 9.80000e+01 -8.93648e-01 -7.27763e-01 -1.05953e+00 -1.24771e+00 -1.10397e+00 -1.39146e+00
3.93600e+04 9.80000e+01 -8.93648e-01 -7.27763e-01 -1.05953e+00 -1.24014e+00 -1.09706e+00 -1.38321e+00
3.95200e+04 9.80000e+01 -8.93648e-01 -7.27763e-01 -1.05953e+00 -1.23262e+00 -1.09027e+00 -1.37497e+00
3.96800e+04 9.90000e+01 -8.56529e-01 -7.32695e-01 -9.80363e-01 -1.22515e+00 -1.08357e+00 -1.36674e+00
3.98400e+04 9.90000e+01 -8.56529e-01 -7.32695e-01 -9.80363e-01 -1.21774e+00 -1.07697e+00 -1.35851e+00
4.00000e+04 1.00000e+02 -8.94252e-01 -7.92316e-01 -9.96188e-01 -1.21038e+00 -1.07047e+00 -1.35030e+00
4.01600e+04 1.00000e+02 -8.94252e-01 -7.92316e-01 -9.96188e-01 -1.20308e+00 -1.06406e+00 -1.34210e+00
4.03200e+04 1.00000e+02 -8.94252e-01 -7.92316e-01 -9.96188e-01 -1.19583e+00 -1.05773e+00 -1.33392e+00
4.04800e+04 1.01000e+02 -8.61490e-01 -7.69920e-01 -9.53060e-01 -1.18862e+00 -1.05149e+00 -1.32575e+00
4.06400e+04 1.01000e+02 -8.61490e-01 -7.69920e-01 -9.53060e-01 -1.18147e+00 -1.04533e+00 -1.31760e+00
4.08000e+04 1.02000e+02 -8.31183e-01 -7.36735e-01 -9.25631e-01 -1.17437e+00 -1.03924e+00 -1.30949e+00
4.09600e+04 1.02000e+02 -8.31183e-01 -7.36735e-01 -9.25631e-01 -1.16732e+00 -1.03323e+00 -1.30141e+00
4.11200e+04 1.02000e+02 -8.31183e-01 -7.36735e-01 -9.25631e-01 -1.16032e+00 -1.02729e+00 -1.29336e+00
4.12800e+04 1.03000e+02 -8.26148e-01 -6.63001e-01 -9.89295e-01 -1.15339e+00 -1.02141e+00 -1.28537e+00
4.14400e+04 1.03000e+02 -8.26148e-01 -6.63001e-01 -9.89295e-01 -1.14651e+00 -1.01560e+00 -1.27743e+00
4.16000e+04 1.04000e+02 -8.13438e-01 -6.91400e-01 -9.35477e-01 -1.13971e+00 -1.00985e+00 -1.26956e+00
4.17600e+04 1.04000e+02 -8.13438e-01 -6.91400e-01 -9.35477e-01 -1.13296e+00 -1.00417e+00 -1.26175e+00
4.19200e+04 1.04000e+02 -8.13438e-01 -6.91400e-01 -9.35477e-01 -1.12629e+00 -9.98554e-01 -1.25403e+00
4.20800e+04 1.05000e+02 -8.57400e-01 -7.89469e-01 -9.25331e-01 -1.11970e+00 -9.93003e-01 -1.24639e+00
4.22400e+04 1.05000e+02 -8.57400e-01 -7.89469e-01 -9.25331e-01 -1.11318e+00 -9.87519e-01 -1.23884e+00
4.24000e+04 1.06000e+02 -8.01212e-01 -7.04905e-01 -8.97518e-01 -1.10675e+00 -9.82102e-01 -1.23139e+00
4.25600e+04 1.06000e+02 -8.01212e-01 -7.04905e-01 -8.97518e-01 -1.10041e+00 -9.76757e-01 -1.22405e+00
4.27200e+04 1.06000e+02 -8.01212e-01 -7.04905e-01 -8.97518e-01 -1.09415e+00 -9.71484e-01 -1.21682e+00
4.28800e+04 1.07000e+02 -8.10064e-01 -6.93800e-01 -9.26327e-01 -1.08799e+00 -9.66284e-01 -1.20970e+00
4.30400e+04 1.07000e+02 -8.10064e-01 -6.93800e-01 -9.26327e-01 -1.08193e+00 -9.61160e-01 -1.20269e+00
4.32000e+04 1.08000e+02 -8.16654e-01 -7.29293e-01 -9.04015e-01 -1.07596e+00 -9.56115e-01 -1.19581e+00
4.33600e+04 1.08000e+02 -8.16654e-01 -7.29293e-01 -9.04015e-01 -1.07009e+00 -9.51148e-01 -1.18903e+00
4.35200e+04 1.08000e+02 -8.16654e-01 -7.29293e-01 -9.04015e-01 -1.06431e+00 -9.46260e-01 -1.18237e+00
4.36800e+04 1.09000e+02 -8.12096e-01 -5.88675e-01 -1.03552e+00 -1.05864e+00 -9.41455e-01 -1.17583e+00
4.38400e+04 1.09000e+02 -8.12096e-01 -5.88675e-01 -1.03552e+00 -1.05306e+00 -9.36734e-01 -1.16940e+00
4.40000e+04 1.10000e+02 -8.41011e-01 -6.89665e-01 -9.92356e-01 -1.04758e+00 -9.32094e-01 -1.16307e+00
4.41600e+04 1.10000e+02 -8.41011e-01 -6.89665e-01 -9.92356e-01 -1.04219e+00 -9.27536e-01 -1.15685e+00
4.43200e+04 1.10000e+02 -8.41011e-01 -6.89665e-01 -9.92356e-01 -1.03689e+00 -9.23059e-01 -1.15072e+00
4.44800e+04 1.11000e+02 -8.47974e-01 -7.29624e-01 -9.66324e-01 -1.03167e+00 -9.18663e-01 -1.14468e+00
4.46400e+04 1.11000e+02 -8.47974e-01 -7.29624e-01 -9.66324e-01 -1.02654e+00 -9.14345e-01 -1.13873e+00
4.48000e+04 1.12000e+02 -8.01346e-01 -6.98612e-01 -9.04079e-01 -1.02148e+00 -9.10105e-01 -1.13286e+00
4.49600e+04 1.12000e+02 -8.01346e-01 -6.98612e-01 -9.04079e-01 -1.01650e+00 -9.05940e-01 -1.12706e+00
4.51200e+04 1.12000e+02 -8.01346e-01 -6.98612e-01 -9.04079e-01 -1.01159e+00 -9.01850e-01 -1.12133e+00
4.52800e+04 1.13000e+02 -8.53765e-01 -7.94115e-01 -9.13414e-01 -1.00674e+00 -8.97829e-01 -1.11566e+00
4.54400e+04 1.13000e+02 -8.53765e-01 -7.94115e-01 -9.13414e-01 -1.00196e+00 -8.93877e-01 -1.11004e+00
4.56000e+04 1.14000e+02 -8.28633e-01 -7.24479e-01 -9.32786e-01 -9.97232e-01 -8.89991e-01 -1.10447e+00
4.57600e+04 1.14000e+02 -8.28633e-01 -7.24479e-01 -9.32786e-01 -9.92559e-01 -8.86168e-01 -1.09895e+00
4.59200e+04 1.14000e+02 -8.28633e-01 -7.24479e-01 -9.32786e-01 -9.87936e-01 -8.82404e-01 -1.09347e+00
4.60800e+04 1.15000e+02 -8.05873e-01 -6.38610e-01 -9.73135e-01 -9.83363e-01 -8.78699e-01 -1.08803e+00
4.62400e+04 1.15000e+02 -8.05873e-01 -6.38610e-01 -9.73135e-01 -9.78830e-01 -8.75044e-01 -1.08261e+00
4.64000e+04 1.16000e+02 -8.33788e-01 -7.21286e-01 -9.46290e-01 -9.74343e-01 -8.71442e-01 -1.07724e+00
4.65600e+04 1.16000e+02 -8.33788e-01 -7.21286e-01 -9.46290e-01 -9.69897e-01 -8.67885e-01 -1.07191e+00
4.67200e+04 1.16000e+02 -8.33788e-01 -7.21286e-01 -9.46290e-01 -9.65493e-01 -8.64374e-01 -1.06661e+00
4.68800e+04 1.17000e+02 -8.61305e-01 -7.46055e-01 -9.76555e-01 -9.61127e-01 -8.60904e-01 -1.06135e+00
4.70400e+04 1.17000e+02 -8.61305e-01 -7.46055e-01 -9.76555e-01 -9.56802e-01 -8.57472e-01 -1.05613e+00
4.72000e+04 1.18000e+02 -7.87193e-01 -7.39728e-01 -8.34657e-01 -9.52518e-01 -8.54077e-01 -1.05096e+00
4.73600e+04 1.18000e+02 -7.87193e-01 -7.39728e-01 -8.34657e-01 -9.48277e-01 -8.50717e-01 -1.04584e+00
4.75200e+04 1.18000e+02 -7.87193e-01 -7.39728e-01 -8.34657e-01 -9.44081e-01 -8.47391e-01 -1.04077e+00
4.76800e+04 1.19000e+02 -8.14599e-01 -7.68503e-01 -8.60695e-01 -9.39932e-01 -8.44099e-01 -1.03576e+00
4.78400e+04 1.19000e+02 -8.14599e-01 -7.68503e-01 -8.60695e-01 -9.35833e-01 -8.40839e-01 -1.03083e+00
4.80000e+04 1.20000e+02 -7.92080e-01 -6.81281e-01 -9.02880e-01 -9.31785e-01 -8.37613e-01 -1.02596e+00
4.81600e+04 1.20000e+02 -7.92080e-01 -6.81281e-01 -9.02880e-01 -9.27794e-01 -8.34423e-01 -1.02116e+00
4.83200e+04 1.20000e+02 -7.92080e-01 -6.81281e-01 -9.02880e-01 -9.23861e-01 -8.31269e-01 -1.01645e+00
4.84800e+04 1.21000e+02 -7.57663e-01 -6.73235e-01 -8.42091e-01 -9.19994e-01 -8.28155e-01 -1.01183e+00
4.86400e+04 1.21000e+02 -7.57663e-01 -6.73235e-01 -8.42091e-01 -9.16190e-01 -8.25082e-01 -1.00730e+00
4.88000e+04 1.22000e+02 -7.94735e-01 -6.97778e-01 -8.91692e-01 -9.12459e-01 -8.22055e-01 -1.00286e+00
4.89600e+04 1.22000e+02 -7.94735e-01 -6.97778e-01 -8.91692e-01 -9.08802e-01 -8.19076e-01 -9.98528e-01
4.91200e+04 1.22000e+02 -7.94735e-01 -6.97778e-01 -8.91692e-01 -9.05222e-01 -8.16149e-01 -9.94295e-01
4.92800e+04 1.23000e+02 -7.24132e-01 -6.45963e-01 -8.02301e-01 -9.01723e-01 -8.13277e-01 -9.90169e-01
4.94400e+04 1.23000e+02 -7.24132e-01 -6.45963e-01 -8.02301e-01 -8.98310e-01 -8.10464e-01 -9.86156e-01
4.96000e+04 1.24000e+02 -8.16395e-01 -6.88792e-01 -9.43998e-01 -8.94983e-01 -8.07714e-01 -9.82251e-01
4.97600e+04 1.24000e+02 -8.16395e-01 -6.88792e-01 -9.43998e-01 -8.91746e-01 -8.05031e-01 -9.78461e-01
4.99200e+04 1.24000e+02 -8.16395e-01 -6.88792e-01 -9.43998e-01 -8.88599e-01 -8.02418e-01 -9.74780e-01
5.00800e+04 1.25000e+02 -7.82083e-01 -6.66868e-01 -8.97299e-01 -8.85546e-01 -7.99878e-01 -9.71214e-01
5.02400e+04 1.25000e+02 -7.82083e-01 -6.66868e-01 -8.97299e-01 -8.82588e-01 -7.97414e-01 -9.67761e-01
5.04000e+04 1.26000e+02 -7.63579e-01 -6.32100e-01 -8.95058e-01 -8.79723e-01 -7.95028e-01 -9.64418e-01
5.05600e+04 1.26000e+02 -7.63579e-01 -6.32100e-01 -8.95058e-01 -8.76954e-01 -7.92723e-01 -9.61184e-01
5.07200e+04 1.26000e+02 -7.63579e-01 -6.32100e-01 -8.95058e-01 -8.74278e-01 -7.90499e-01 -9.58056e-01
5.08800e+04 1.27000e+02 -6.95893e-01 -6.13744e-01 -7.78042e-01 -8.71695e-01 -7.88360e-01 -9.55029e-01
5.10400e+04 1.27000e+02 -6.95893e-01 -6.13744e-01 -7.78042e-01 -8.69202e-01 -7.86303e-01 -9.52100e-01
5.12000e+04 1.28000e+02 -7.83668e-01 -7.06807e-01 -8.60528e-01 -8.66797e-01 -7.84331e-01 -9.49263e-01
5.13600e+04 1.28000e+02 -7.83668e-01 -7.06807e-01 -8.60528e-01 -8.64477e-01 -7.82441e-01 -9.46513e-01
5.15200e+04 1.28000e+02 -7.83668e-01 -7.06807e-01 -8.60528e-01 -8.62239e-01 -7.80633e-01 -9.43844e-01
5.16800e+04 1.29000e+02 -8.04370e-01 -6.59997e-01 -9.48743e-01 -8.60078e-01 -7.78906e-01 -9.41249e-01
5.18400e+04 1.29000e+02 -8.04370e-01 -6.59997e-01 -9.48743e-01 -8.57989e-01 -7.77256e-01 -9.38723e-01
5.20000e+04 1.30000e+02 -8.10805e-01 -7.79678e-01 -8.41931e-01 -8.55970e-01 -7.75681e-01 -9.36258e-01
5.21600e+04 1.30000e+02 -8.10805e-01 -7.79678e-01 -8.41931e-01 -8.54013e-01 -7.74178e-01 -9.33848e-01
5.23200e+04 1.30000e+02 -8.10805e-01 -7.79678e-01 -8.41931e-01 -8.52115e-01 -7.72743e-01 -9.31487e-01
5.24800e+04 1.31000e+02 -7.97411e-01 -6.64324e-01 -9.30498e-01 -8.50270e-01 -7.71371e-01 -9.29168e-01
5.26400e+04 1.31000e+02 -7.97411e-01 -6.64324e-01 -9.30498e-01 -8.48472e-01 -7.70057e-01 -9.26886e-01
5.28000e+04 1.32000e+02 -8.05756e-01 -6.82228e-01 -9.29285e-01 -8.46716e-01 -7.68797e-01 -9.24636e-01
5.29600e+04 1.32000e+02 -8.05756e-01 -6.82228e-01 -9.29285e-01 -8.44998e-01 -7.67584e-01 -9.22412e-01
5.31200e+04 1.32000e+02 -8.05756e-01 -6.82228e-01 -9.29285e-01 -8.43312e-01 -7.66413e-01 -9.20211e-01
5.32800e+04 1.33000e+02 -7.55542e-01 -6.68832e-01 -8.42252e-01 -8.41652e-01 -7.65276e-01 -9.18028e-01
5.34400e+04 1.33000e+02 -7.55542e-01 -6.68832e-01 -8.42252e-01 -8.40016e-01 -7.64170e-01 -9.15862e-01
5.36000e+04 1.34000e+02 -7.92151e-01 -6.84370e-01 -8.99932e-01 -8.38397e-01 -7.63086e-01 -9.13708e-01
5.37600e+04 1.34000e+02 -7.92151e-01 -6.84370e-01 -8.99932e-01 -8.36793e-01 -7.62019e-01 -9.11567e-01
5.39200e+04 1.34000e+02 -7.92151e-01 -6.84370e-01 -8.99932e-01 -8.35200e-01 -7.60964e-01 -9.09435e-01
5.40800e+04 1.35000e+02 -7.56852e-01 -6.47492e-01 -8.66212e-01 -8.33614e-01 -7.59914e-01 -9.07314e-01
5.42400e+04 1.35000e+02 -7.56852e-01 -6.47492e-01 -8.66212e-01 -8.32035e-01 -7.58866e-01 -9.05204e-01
5.44000e+04 1.36000e+02 -7.79344e-01 -7.09408e-01 -8.49279e-01 -8.30459e-01 -7.57814e-01 -9.03103e-01
5.45600e+04 1.36000e+02 -7.79344e-01 -7.09408e-01 -8.49279e-01 -8.28886e-01 -7.56758e-01 -9.01014e-01
5.47200e+04 1.36000e+02 -7.79344e-01 -7.09408e-01 -8.49279e-01 -8.27315e-01 -7.55692e-01 -8.98937e-01
5.48800e+04 1.37000e+02 -7.23242e-01 -6.35143e-01 -8.11340e-01 -8.25746e-01 -7.54617e-01 -8.96876e-01
5.50400e+04 1.37000e+02 -7.23242e-01 -6.35143e-01 -8.11340e-01 -8.24181e-01 -7.53531e-01 -8.94831e-01
5.52000e+04 1.38000e+02 -7.18178e-01 -6.25581e-01 -8.10776e-01 -8.22620e-01 -7.52436e-01 -8.92805e-01
5.53600e+04 1.38000e+02 -7.18178e-01 -6.25581e-01 -8.10776e-01 -8.21066e-01 -7.51330e-01 -8.90801e-01
5.55200e+04 1.38000e+02 -7.18178e-01 -6.25581e-01 -8.10776e-01 -8.19520e-01 -7.50218e-01 -8.88822e-01
5.56800e+04 1.39000e+02 -7.24124e-01 -6.38725e-01 -8.09523e-01 -8.17984e-01 -7.49099e-01 -8.86869e-01
5.58400e+04 1.39000e+02 -7.24124e-01 -6.38725e-01 -8.09523e-01 -8.16462e-01 -7.47979e-01 -8.84945e-01
5.60000e+04 1.40000e+02 -7.53723e-01 -6.77323e-01 -8.30124e-01 -8.14957e-01 -7.46859e-01 -8.83055e-01
5.61600e+04 1.40000e+02 -7.53723e-01 -6.77323e-01 -8.30124e-01 -8.13472e-01 -7.45743e-01 -8.81200e-01
5.63200e+04 1.40000e+02 -7.53723e-01 -6.77323e-01 -8.30124e-01 -8.12009e-01 -7.44635e-01 -8.79383e-01
5.64800e+04 1.41000e+02 -6.64787e-01 -6.32810e-01 -6.96764e-01 -8.10572e-01 -7.43537e-01 -8.77606e-01
5.66400e+04 1.41000e+02 -6.64787e-01 -6.32810e-01 -6.96764e-01 -8.09163e-01 -7.42453e-01 -8.75873e-01
5.68000e+04 1.42000e+02 -7.74325e-01 -6.55998e-01 -8.92653e-01 -8.07785e-01 -7.41384e-01 -8.74185e-01
5.69600e+04 1.42000e+02 -7.74325e-01 -6.55998e-01 -8.92653e-01 -8.06439e-01 -7.40334e-01 -8.72545e-01
5.71200e+04 1.42000e+02 -7.74325e-01 -6.55998e-01 -8.92653e-01 -8.05128e-01 -7.39303e-01 -8.70953e-01
5.72800e+04 1.43000e+02 -6.41895e-01 -5.80878e-01 -7.02913e-01 -8.03852e-01 -7.38292e-01 -8.69412e-01
5.74400e+04 1.43000e+02 -6.41895e-01 -5.80878e-01 -7.02913e-01 -8.02612e-01 -7.37302e-01 -8.67922e-01
5.76000e+04 1.44000e+02 -7.03850e-01 -6.48969e-01 -7.58730e-01 -8.01409e-01 -7.36332e-01 -8.66485e-01
5.77600e+04 1.44000e+02 -7.03850e-01 -6.48969e-01 -7.58730e-01 -8.00240e-01 -7.35382e-01 -8.65099e-01
5.79200e+04 1.44000e+02 -7.03850e-01 -6.48969e-01 -7.58730e-01 -7.99107e-01 -7.34448e-01 -8.63765e-01
5.80800e+04 1.45000e+02 -6.90975e-01 -6.32766e-01 -7.49184e-01 -7.98005e-01 -7.33529e-01 -8.62481e-01
5.82400e+04 1.45000e+02 -6.90975e-01 -6.32766e-01 -7.49184e-01 -7.96933e-01 -7.32622e-01 -8.61245e-01
5.84000e+04 1.46000e+02 -7.57103e-01 -6.55413e-01 -8.58793e-01 -7.95890e-01 -7.31725e-01 -8.60055e-01
5.85600e+04 1.46000e+02 -7.57103e-01 -6.55413e-01 -8.58793e-01 -7.94870e-01 -7.30833e-01 -8.58907e-01
5.87200e+04 1.46000e+02 -7.57103e-01 -6.55413e-01 -8.58793e-01 -7.93871e-01 -7.29945e-01 -8.57798e-01
5.88800e+04 1.47000e+02 -7.59771e-01 -5.73335e-01 -9.46208e-01 -7.92889e-01 -7.29056e-01 -8.56723e-01
5.90400e+04 1.47000e+02 -7.59771e-01 -5.73335e-01 -9.46208e-01 -7.91920e-01 -7.28163e-01 -8.55677e-01
5.92000e+04 1.48000e+02 -7.41315e-01 -7.08035e-01 -7.74596e-01 -7.90958e-01 -7.27262e-01 -8.54655e-01
5.93600e+04 1.48000e+02 -7.41315e-01 -7.08035e-01 -7.74596e-01 -7.90001e-01 -7.26353e-01 -8.53649e-01
5.95200e+04 1.48000e+02 -7.41315e-01 -7.08035e-01 -7.74596e-01 -7.89042e-01 -7.25430e-01 -8.52654e-01
5.96800e+04 1.49000e+02 -6.99603e-01 -6.28052e-01 -7.71155e-01 -7.88078e-01 -7.24493e-01 -8.51662e-01
5.98400e+04 1.49000e+02 -6.99603e-01 -6.28052e-01 -7.71155e-01 -7.87103e-01 -7.23539e-01 -8.50667e-01
6.00000e+04 1.50000e+02 -6.71530e-01 -6.14140e-01 -7.28921e-01 -7.86113e-01 -7.22567e-01 -8.49660e-01
6.01600e+04 1.50000e+02 -6.71530e-01 -6.14140e-01 -7.28921e-01 -7.85105e-01 -7.21575e-01 -8.48635e-01
6.03200e+04 1.50000e+02 -6.71530e-01 -6.14140e-01 -7.28921e-01 -7.84074e-01 -7.20564e-01 -8.47584e-01
6.04800e+04 1.51000e+02 -6.71949e-01 -6.10009e-01 -7.33889e-01 -7.83016e-01 -7.19533e-01 -8.46499e-01
6.06400e+04 1.51000e+02 -6.71949e-01 -6.10009e-01 -7.33889e-01 -7.81929e-01 -7.18481e-01 -8.45377e-01
6.08000e+04 1.52000e+02 -6.03953e-01 -5.22354e-01 -6.85552e-01 -7.80809e-01 -7.17411e-01 -8.44207e-01
6.09600e+04 1.52000e+02 -6.03953e-01 -5.22354e-01 -6.85552e-01 -7.79656e-01 -7.16324e-01 -8.42988e-01
6.11200e+04 1.52000e+02 -6.03953e-01 -5.22354e-01 -6.85552e-01 -7.78468e-01 -7.15221e-01 -8.41714e-01
6.12800e+04 1.53000e+02 -7.13623e-01 -6.34529e-01 -7.92718e-01 -7.77243e-01 -7.14105e-01 -8.40381e-01
6.14400e+04 1.53000e+02 -7.13623e-01 -6.34529e-01 -7.92718e-01 -7.75983e-01 -7.12978e-01 -8.38987e-01
6.16000e+04 1.54000e+02 -7.58381e-01 -6.15872e-01 -9.00891e-01 -7.74687e-01 -7.11845e-01 -8.37528e-01
6.17600e+04 1.54000e+02 -7.58381e-01 -6.15872e-01 -9.00891e-01 -7.73357e-01 -7.10708e-01 -8.36006e-01
6.19200e+04 1.54000e+02 -7.58381e-01 -6.15872e-01 -9.00891e-01 -7.71995e-01 -7.09571e-01 -8.34419e-01
6.20800e+04 1.55000e+02 -6.78790e-01 -6.06865e-01 -7.50716e-01 -7.70603e-01 -7.08438e-01 -8.32768e-01
6.22400e+04 1.55000e+02 -6.78790e-01 -6.06865e-01 -7.50716e-01 -7.69184e-01 -7.07314e-01 -8.31055e-01
6.24000e+04 1.56000e+02 -6.94646e-01 -6.36406e-01 -7.52887e-01 -7.67741e-01 -7.06201e-01 -8.29280e-01
6.25600e+04 1.56000e+02 -6.94646e-01 -6.36406e-01 -7.52887e-01 -7.66276e-01 -7.05105e-01 -8.27447e-01
6.27200e+04 1.56000e+02 -6.94646e-01 -6.36406e-01 -7.52887e-01 -7.64793e-01 -7.04027e-01 -8.25559e-01
6.28800e+04 1.57000e+02 -6.49460e-01 -5.94101e-01 -7.04818e-01 -7.63293e-01 -7.02969e-01 -8.23617e-01
6.30400e+04 1.57000e+02 -6.49460e-01 -5.94101e-01 -7.04818e-01 -7.61782e-01 -7.01936e-01 -8.21628e-01
6.32000e+04 1.58000e+02 -6.92261e-01 -5.72750e-01 -8.11773e-01 -7.60260e-01 -7.00926e-01 -8.19594e-01
6.33600e+04 1.58000e+02 -6.92261e-01 -5.72750e-01 -8.11773e-01 -7.58730e-01 -6.99943e-01 -8.17518e-01
6.35200e+04 1.58000e+02 -6.92261e-01 -5.72750e-01 -8.11773e-01 -7.57195e-01 -6.98984e-01 -8.15407e-01
6.36800e+04 1.59000e+02 -6.65903e-01 -5.89437e-01 -7.42369e-01 -7.55656e-01 -6.98049e-01 -8.13264e-01
6.38400e+04 1.59000e+02 -6.65903e-01 -5.89437e-01 -7.42369e-01 -7.54116e-01 -6.97136e-01 -8.11096e-01
6.40000e+04 1.60000e+02 -7.20347e-01 -6.84139e-01 -7.56554e-01 -7.52574e-01 -6.96241e-01 -8.08906e-01
6.41600e+04 1.60000e+02 -7.20347e-01 -6.84139e-01 -7.56554e-01 -7.51033e-01 -6.95364e-01 -8.06702e-01
6.43200e+04 1.60000e+02 -7.20347e-01 -6.84139e-01 -7.56554e-01 -7.49494e-01 -6.94499e-01 -8.04489e-01
6.44800e+04 1.61000e+02 -6.67255e-01 -5.77756e-01 -7.56753e-01 -7.47957e-01 -6.93642e-01 -8.02272e-01
6.46400e+04 1.61000e+02 -6.67255e-01 -5.77756e-01 -7.56753e-01 -7.46424e-01 -6.92789e-01 -8.00058e-01
6.48000e+04 1.62000e+02 -6.61177e-01 -5.91454e-01 -7.30900e-01 -7.44895e-01 -6.91938e-01 -7.97853e-01
6.49600e+04 1.62000e+02 -6.61177e-01 -5.91454e-01 -7.30900e-01 -7.43372e-01 -6.91081e-01 -7.95663e-01
6.51200e+04 1.62000e+02 -6.61177e-01 -5.91454e-01 -7.30900e-01 -7.41855e-01 -6.90217e-01 -7.93493e-01
6.52800e+04 1.63000e+02 -6.95130e-01 -5.86326e-01 -8.03935e-01 -7.40345e-01 -6.89342e-01 -7.91348e-01
6.54400e+04 1.63000e+02 -6.95130e-01 -5.86326e-01 -8.03935e-01 -7.38842e-01 -6.88452e-01 -7.89233e-01
6.56000e+04 1.64000e+02 -6.80277e-01 -6.29111e-01 -7.31443e-01 -7.37348e-01 -6.87545e-01 -7.87152e-01
6.57600e+04 1.64000e+02 -6.80277e-01 -6.29111e-01 -7.31443e-01 -7.35863e-01 -6.86618e-01 -7.85108e-01
6.59200e+04 1.64000e+02 -6.80277e-01 -6.29111e-01 -7.31443e-01 -7.34389e-01 -6.85672e-01 -7.83105e-01
6.60800e+04 1.65000e+02 -6.96274e-01 -5.95284e-01 -7.97264e-01 -7.32924e-01 -6.84706e-01 -7.81142e-01
6.62400e+04 1.65000e+02 -6.96274e-01 -5.95284e-01 -7.97264e-01 -7.31472e-01 -6.83720e-01 -7.79223e-01
6.64000e+04 1.66000e+02 -6.60187e-01 -5.85199e-01 -7.35176e-01 -7.30031e-01 -6.82716e-01 -7.77347e-01
6.65600e+04 1.66000e+02 -6.60187e-01 -5.85199e-01 -7.35176e-01 -7.28604e-01 -6.81695e-01 -7.75514e-01
6.67200e+04 1.66000e+02 -6.60187e-01 -5.85199e-01 -7.35176e-01 -7.27191e-01 -6.80659e-01 -7.73723e-01
6.68800e+04 1.67000e+02 -6.48989e-01 -5.72935e-01 -7.25044e-01 -7.25793e-01 -6.79613e-01 -7.71973e-01
6.70400e+04 1.67000e+02 -6.48989e-01 -5.72935e-01 -7.25044e-01 -7.24411e-01 -6.78559e-01 -7.70262e-01
6.72000e+04 1.68000e+02 -7.07000e-01 -5.83557e-01 -8.30442e-01 -7.23045e-01 -6.77501e-01 -7.68589e-01
6.73600e+04 1.68000e+02 -7.07000e-01 -5.83557e-01 -8.30442e-01 -7.21696e-01 -6.76441e-01 -7.66951e-01
6.75200e+04 1.68000e+02 -7.07000e-01 -5.83557e-01 -8.30442e-01 -7.20366e-01 -6.75385e-01 -7.65346e-01
6.76800e+04 1.69000e+02 -6.59699e-01 -5.80101e-01 -7.39297e-01 -7.19054e-01 -6.74335e-01 -7.63773e-01
6.78400e+04 1.69000e+02 -6.59699e-01 -5.80101e-01 -7.39297e-01 -7.17762e-01 -6.73294e-01 -7.62230e-01
6.80000e+04 1.70000e+02 -6.68212e-01 -6.03238e-01 -7.33186e-01 -7.16491e-01 -6.72264e-01 -7.60717e-01
6.81600e+04 1.70000e+02 -6.68212e-01 -6.03238e-01 -7.33186e-01 -7.15240e-01 -6.71248e-01 -7.59232e-01
6.83200e+04 1.70000e+02 -6.68212e-01 -6.03238e-01 -7.33186e-01 -7.14011e-01 -6.70247e-01 -7.57775e-01
6.84800e+04 1.71000e+02 -6.47862e-01 -5.59566e-01 -7.36158e-01 -7.12805e-01 -6.69262e-01 -7.56347e-01
6.86400e+04 1.71000e+02 -6.47862e-01 -5.59566e-01 -7.36158e-01 -7.11621e-01 -6.68291e-01 -7.54950e-01
6.88000e+04 1.72000e+02 -6.93139e-01 -6.20884e-01 -7.65394e-01 -7.10460e-01 -6.67335e-01 -7.53585e-01
6.89600e+04 1.72000e+02 -6.93139e-01 -6.20884e-01 -7.65394e-01 -7.09323e-01 -6.66392e-01 -7.52254e-01
6.91200e+04 1.72000e+02 -6.93139e-01 -6.20884e-01 -7.65394e-01 -7.08210e-01 -6.65459e-01 -7.50961e-01
6.92800e+04 1.73000e+02 -6.67854e-01 -5.64935e-01 -7.70773e-01 -7.07121e-01 -6.64534e-01 -7.49708e-01
6.94400e+04 1.73000e+02 -6.67854e-01 -5.64935e-01 -7.70773e-01 -7.06056e-01 -6.63613e-01 -7.48499e-01
6.96000e+04 1.74000e+02 -6.45462e-01 -5.48425e-01 -7.42499e-01 -7.05016e-01 -6.62693e-01 -7.47339e-01
6.97600e+04 1.74000e+02 -6.45462e-01 -5.48425e-01 -7.42499e-01 -7.04000e-01 -6.61770e-01 -7.46229e-01
6.99200e+04 1.74000e+02 -6.45462e-01 -5.48425e-01 -7.42499e-01 -7.03007e-01 -6.60840e-01 -7.45174e-01
7.00800e+04 1.75000e+02 -5.93783e-01 -5.16966e-01 -6.70600e-01 -7.02039e-01 -6.59901e-01 -7.44177e-01
7.02400e+04 1.75000e+02 -5.93783e-01 -5.16966e-01 -6.70600e-01 -7.01094e-01 -6.58948e-01 -7.43240e-01
7.04000e+04 1.76000e+02 -6.68671e-01 -5.97073e-01 -7.40269e-01 -7.00172e-01 -6.57979e-01 -7.42365e-01
7.05600e+04 1.76000e+02 -6.68671e-01 -5.97073e-01 -7.40269e-01 -6.99272e-01 -6.56992e-01 -7.41553e-01
7.07200e+04 1.76000e+02 -6.68671e-01 -5.97073e-01 -7.40269e-01 -6.98395e-01 -6.55987e-01 -7.40803e-01
7.08800e+04 1.77000e+02 -6.22170e-01 -5.75410e-01 -6.68931e-01 -6.97539e-01 -6.54961e-01 -7.40116e-01
7.10400e+04 1.77000e+02 -6.22170e-01 -5.75410e-01 -6.68931e-01 -6.96702e-01 -6.53915e-01 -7.39490e-01
7.12000e+04 1.78000e+02 -6.02201e-01 -5.45902e-01 -6.58499e-01 -6.95886e-01 -6.52849e-01 -7.38923e-01
7.13600e+04 1.78000e+02 -6.02201e-01 -5.45902e-01 -6.58499e-01 -6.95089e-01 -6.51766e-01 -7.38411e-01
7.15200e+04 1.78000e+02 -6.02201e-01 -5.45902e-01 -6.58499e-01 -6.94309e-01 -6.50666e-01 -7.37952e-01
7.16800e+04 1.79000e+02 -6.36357e-01 -5.38556e-01 -7.34158e-01 -6.93547e-01 -6.49553e-01 -7.37541e-01
7.18400e+04 1.79000e+02 -6.36357e-01 -5.38556e-01 -7.34158e-01 -6.92800e-01 -6.48427e-01 -7.37173e-01
7.20000e+04 1.80000e+02 -6.51794e-01 -5.59150e-01 -7.44438e-01 -6.92068e-01 -6.47293e-01 -7.36843e-01
7.21600e+04 1.80000e+02 -6.51794e-01 -5.59150e-01 -7.44438e-01 -6.91349e-01 -6.46151e-01 -7.36546e-01
7.23200e+04 1.80000e+02 -6.51794e-01 -5.59150e-01 -7.44438e-01 -6.90642e-01 -6.45007e-01 -7.36277e-01
7.24800e+04 1.81000e+02 -5.98382e-01 -5.48364e-01 -6.48401e-01 -6.89947e-01 -6.43863e-01 -7.36030e-01
7.26400e+04 1.81000e+02 -5.98382e-01 -5.48364e-01 -6.48401e-01 -6.89260e-01 -6.42721e-01 -7.35798e-01
7.28000e+04 1.82000e+02 -6.46569e-01 -5.92906e-01 -7.00231e-01 -6.88580e-01 -6.41583e-01 -7.35577e-01
7.29600e+04 1.82000e+02 -6.46569e-01 -5.92906e-01 -7.00231e-01 -6.87905e-01 -6.40451e-01 -7.35359e-01
7.31200e+04 1.82000e+02 -6.46569e-01 -5.92906e-01 -7.00231e-01 -6.87234e-01 -6.39327e-01 -7.35140e-01
7.32800e+04 1.83000e+02 -7.45950e-01 -6.83833e-01 -8.08066e-01 -6.86563e-01 -6.38213e-01 -7.34914e-01
7.34400e+04 1.83000e+02 -7.45950e-01 -6.83833e-01 -8.08066e-01 -6.85892e-01 -6.37108e-01 -7.34676e-01
7.36000e+04 1.84000e+02 -6.18357e-01 -5.43245e-01 -6.93468e-01 -6.85217e-01 -6.36014e-01 -7.34420e-01
7.37600e+04 1.84000e+02 -6.18357e-01 -5.43245e-01 -6.93468e-01 -6.84537e-01 -6.34930e-01 -7.34144e-01
7.39200e+04 1.84000e+02 -6.18357e-01 -5.43245e-01 -6.93468e-01 -6.83848e-01 -6.33857e-01 -7.33840e-01
7.40800e+04 1.85000e+02 -6.22690e-01 -5.27031e-01 -7.18348e-01 -6.83149e-01 -6.32792e-01 -7.33507e-01
7.42400e+04 1.85000e+02 -6.22690e-01 -5.27031e-01 -7.18348e-01 -6.82438e-01 -6.31735e-01 -7.33141e-01
7.44000e+04 1.86000e+02 -6.22962e-01 -5.31664e-01 -7.14260e-01 -6.81711e-01 -6.30686e-01 -7.32737e-01
7.45600e+04 1.86000e+02 -6.22962e-01 -5.31664e-01 -7.14260e-01 -6.80968e-01 -6.29641e-01 -7.32295e-01
7.47200e+04 1.86000e+02 -6.22962e-01 -5.31664e-01 -7.14260e-01 -6.80207e-01 -6.28602e-01 -7.31812e-01
7.48800e+04 1.87000e+02 -6.00799e-01 -5.40599e-01 -6.61000e-01 -6.79426e-01 -6.27566e-01 -7.31286e-01
7.50400e+04 1.87000e+02 -6.00799e-01 -5.40599e-01 -6.61000e-01 -6.78624e-01 -6.26532e-01 -7.30716e-01
7.52000e+04 1.88000e+02 -5.90232e-01 -5.20007e-01 -6.60456e-01 -6.77801e-01 -6.25500e-01 -7.30102e-01
7.53600e+04 1.88000e+02 -5.90232e-01 -5.20007e-01 -6.60456e-01 -6.76956e-01 -6.24470e-01 -7.29442e-01
7.55200e+04 1.88000e+02 -5.90232e-01 -5.20007e-01 -6.60456e-01 -6.76089e-01 -6.23442e-01 -7.28736e-01
7.56800e+04 1.89000e+02 -5.88874e-01 -4.93396e-01 -6.84352e-01 -6.75201e-01 -6.22417e-01 -7.27986e-01
7.58400e+04 1.89000e+02 -5.88874e-01 -4.93396e-01 -6.84352e-01 -6.74294e-01 -6.21397e-01 -7.27191e-01
7.60000e+04 1.90000e+02 -6.38760e-01 -5.61538e-01 -7.15982e-01 -6.73369e-01 -6.20383e-01 -7.26354e-01
7.61600e+04 1.90000e+02 -6.38760e-01 -5.61538e-01 -7.15982e-01 -6.72427e-01 -6.19379e-01 -7.25475e-01
7.63200e+04 1.90000e+02 -6.38760e-01 -5.61538e-01 -7.15982e-01 -6.71472e-01 -6.18386e-01 -7.24557e-01
7.64800e+04 1.91000e+02 -5.92413e-01 -4.96761e-01 -6.88066e-01 -6.70504e-01 -6.17408e-01 -7.23600e-01
7.66400e+04 1.91000e+02 -5.92413e-01 -4.96761e-01 -6.88066e-01 -6.69528e-01 -6.16447e-01 -7.22609e-01
7.68000e+04 1.92000e+02 -6.07313e-01 -5.63138e-01 -6.51488e-01 -6.68545e-01 -6.15506e-01 -7.21585e-01
7.69600e+04 1.92000e+02 -6.07313e-01 -5.63138e-01 -6.51488e-01 -6.67559e-01 -6.14588e-01 -7.20530e-01
7.71200e+04 1.92000e+02 -6.07313e-01 -5.63138e-01 -6.51488e-01 -6.66572e-01 -6.13696e-01 -7.19447e-01
7.72800e+04 1.93000e+02 -5.83054e-01 -4.90230e-01 -6.75879e-01 -6.65585e-01 -6.12831e-01 -7.18339e-01
7.74400e+04 1.93000e+02 -5.83054e-01 -4.90230e-01 -6.75879e-01 -6.64603e-01 -6.11996e-01 -7.17210e-01
7.76000e+04 1.94000e+02 -6.43750e-01 -5.32064e-01 -7.55436e-01 -6.63625e-01 -6.11191e-01 -7.16059e-01
7.77600e+04 1.94000e+02 -6.43750e-01 -5.32064e-01 -7.55436e-01 -6.62654e-01 -6.10415e-01 -7.14893e-01
7.79200e+04 1.94000e+02 -6.43750e-01 -5.32064e-01 -7.55436e-01 -6.61691e-01 -6.09671e-01 -7.13711e-01
7.80800e+04 1.95000e+02 -6.04570e-01 -5.04849e-01 -7.04290e-01 -6.60735e-01 -6.08955e-01 -7.12516e-01
7.82400e+04 1.95000e+02 -6.04570e-01 -5.04849e-01 -7.04290e-01 -6.59789e-01 -6.08268e-01 -7.11310e-01
7.84000e+04 1.96000e+02 -5.79820e-01 -4.71214e-01 -6.88426e-01 -6.58850e-01 -6.07606e-01 -7.10095e-01
7.85600e+04 1.96000e+02 -5.79820e-01 -4.71214e-01 -6.88426e-01 -6.57920e-01 -6.06968e-01 -7.08872e-01
7.87200e+04 1.96000e+02 -5.79820e-01 -4.71214e-01 -6.88426e-01 -6.56997e-01 -6.06351e-01 -7.07643e-01
7.88800e+04 1.97000e+02 -6.29168e-01 -5.80863e-01 -6.77474e-01 -6.56080e-01 -6.05751e-01 -7.06409e-01
7.90400e+04 1.97000e+02 -6.29168e-01 -5.80863e-01 -6.77474e-01 -6.55168e-01 -6.05165e-01 -7.05171e-01
7.92000e+04 1.98000e+02 -6.05059e-01 -5.36551e-01 -6.73567e-01 -6.54260e-01 -6.04591e-01 -7.03929e-01
7.93600e+04 1.98000e+02 -6.05059e-01 -5.36551e-01 -6.73567e-01 -6.53354e-01 -6.04023e-01 -7.02685e-01
7.95200e+04 1.98000e+02 -6.05059e-01 -5.36551e-01 -6.73567e-01 -6.52448e-01 -6.03458e-01 -7.01438e-01
7.96800e+04 1.99000e+02 -6.09630e-01 -5.47234e-01 -6.72026e-01 -6.51542e-01 -6.02893e-01 -7.00191e-01
7.98400e+04 1.99000e+02 -6.09630e-01 -5.47234e-01 -6.72026e-01 -6.50633e-01 -6.02323e-01 -6.98942e-01
8.00000e+04 2.00000e+02 -6.29950e-01 -5.48932e-01 -7.10968e-01 -6.49720e-01 -6.01747e-01 -6.97693e-01
8.01600e+04 2.00000e+02 -6.29950e-01 -5.48932e-01 -7.10968e-01 -6.48803e-01 -6.01161e-01 -6.96445e-01
8.03200e+04 2.00000e+02 -6.29950e-01 -5.48932e-01 -7.10968e-01 -6.47880e-01 -6.00562e-01 -6.95198e-01
8.04800e+04 2.01000e+02 -6.47325e-01 -5.80656e-01 -7.13993e-01 -6.46951e-01 -5.99947e-01 -6.93954e-01
8.06400e+04 2.01000e+02 -6.47325e-01 -5.80656e-01 -7.13993e-01 -6.46014e-01 -5.99315e-01 -6.92712e-01
8.08000e+04 2.02000e+02 -6.06625e-01 -5.07774e-01 -7.05476e-01 -6.45070e-01 -5.98665e-01 -6.91475e-01
8.09600e+04 2.02000e+02 -6.06625e-01 -5.07774e-01 -7.05476e-01 -6.44119e-01 -5.97995e-01 -6.90243e-01
8.11200e+04 2.02000e+02 -6.06625e-01 -5.07774e-01 -7.05476e-01 -6.43160e-01 -5.97303e-01 -6.89017e-01
8.12800e+04 2.03000e+02 -6.38743e-01 -5.33108e-01 -7.44378e-01 -6.42194e-01 -5.96591e-01 -6.87797e-01
8.14400e+04 2.03000e+02 -6.38743e-01 -5.33108e-01 -7.44378e-01 -6.41223e-01 -5.95859e-01 -6.86587e-01
8.16000e+04 2.04000e+02 -5.66808e-01 -4.72582e-01 -6.61034e-01 -6.40247e-01 -5.95106e-01 -6.85387e-01
8.17600e+04 2.04000e+02 -5.66808e-01 -4.72582e-01 -6.61034e-01 -6.39266e-01 -5.94335e-01 -6.84198e-01
8.19200e+04 2.04000e+02 -5.66808e-01 -4.72582e-01 -6.61034e-01 -6.38283e-01 -5.93546e-01 -6.83021e-01
8.20800e+04 2.05000e+02 -5.65432e-01 -4.75615e-01 -6.55249e-01 -6.37300e-01 -5.92741e-01 -6.81859e-01
8.22400e+04 2.05000e+02 -5.65432e-01 -4.75615e-01 -6.55249e-01 -6.36317e-01 -5.91923e-01 -6.80711e-01
8.24000e+04 2.06000e+02 -5.56271e-01 -4.79925e-01 -6.32618e-01 -6.35337e-01 -5.91094e-01 -6.79580e-01
8.25600e+04 2.06000e+02 -5.56271e-01 -4.79925e-01 -6.32618e-01 -6.34362e-01 -5.90256e-01 -6.78468e-01
8.27200e+04 2.06000e+02 -5.56271e-01 -4.79925e-01 -6.32618e-01 -6.33394e-01 -5.89412e-01 -6.77376e-01
8.28800e+04 2.07000e+02 -5.84180e-01 -4.84668e-01 -6.83693e-01 -6.32436e-01 -5.88566e-01 -6.76306e-01
8.30400e+04 2.07000e+02 -5.84180e-01 -4.84668e-01 -6.83693e-01 -6.31490e-01 -5.87719e-01 -6.75261e-01
8.32000e+04 2.08000e+02 -5.74531e-01 -5.01512e-01 -6.47549e-01 -6.30559e-01 -5.86875e-01 -6.74243e-01
8.33600e+04 2.08000e+02 -5.74531e-01 -5.01512e-01 -6.47549e-01 -6.29645e-01 -5.86037e-01 -6.73253e-01
8.35200e+04 2.08000e+02 -5.74531e-01 -5.01512e-01 -6.47549e-01 -6.28750e-01 -5.85206e-01 -6.72294e-01
8.36800e+04 2.09000e+02 -5.87710e-01 -5.35513e-01 -6.39906e-01 -6.27878e-01 -5.84386e-01 -6.71369e-01
8.38400e+04 2.09000e+02 -5.87710e-01 -5.35513e-01 -6.39906e-01 -6.27029e-01 -5.83579e-01 -6.70479e-01
8.40000e+04 2.10000e+02 -5.49583e-01 -4.96020e-01 -6.03146e-01 -6.26206e-01 -5.82786e-01 -6.69626e-01
8.41600e+04 2.10000e+02 -5.49583e-01 -4.96020e-01 -6.03146e-01 -6.25410e-01 -5.82008e-01 -6.68811e-01
8.43200e+04 2.10000e+02 -5.49583e-01 -4.96020e-01 -6.03146e-01 -6.24642e-01 -5.81248e-01 -6.68036e-01
8.44800e+04 2.11000e+02 -5.46646e-01 -4.76107e-01 -6.17186e-01 -6.23902e-01 -5.80505e-01 -6.67299e-01
8.46400e+04 2.11000e+02 -5.46646e-01 -4.76107e-01 -6.17186e-01 -6.23192e-01 -5.79782e-01 -6.66602e-01
8.48000e+04 2.12000e+02 -5.53483e-01 -5.13592e-01 -5.93374e-01 -6.22510e-01 -5.79077e-01 -6.65943e-01
8.49600e+04 2.12000e+02 -5.53483e-01 -5.13592e-01 -5.93374e-01 -6.21856e-01 -5.78391e-01 -6.65320e-01
8.51200e+04 2.12000e+02 -5.53483e-01 -5.13592e-01 -5.93374e-01 -6.21227e-01 -5.77722e-01 -6.64732e-01
8.52800e+04 2.13000e+02 -5.80480e-01 -5.31678e-01 -6.29281e-01 -6.20623e-01 -5.77071e-01 -6.64176e-01
8.54400e+04 2.13000e+02 -5.80480e-01 -5.31678e-01 -6.29281e-01 -6.20041e-01 -5.76436e-01 -6.63647e-01
8.56000e+04 2.14000e+02 -5.48830e-01 -4.66508e-01 -6.31153e-01 -6.19479e-01 -5.75815e-01 -6.63144e-01
8.57600e+04 2.14000e+02 -5.48830e-01 -4.66508e-01 -6.31153e-01 -6.18934e-01 -5.75207e-01 -6.62660e-01
8.59200e+04 2.14000e+02 -5.48830e-01 -4.66508e-01 -6.31153e-01 -6.18401e-01 -5.74609e-01 -6.62193e-01
8.60800e+04 2.15000e+02 -5.71673e-01 -5.11291e-01 -6.32055e-01 -6.17879e-01 -5.74021e-01 -6.61737e-01
8.62400e+04 2.15000e+02 -5.71673e-01 -5.11291e-01 -6.32055e-01 -6.17362e-01 -5.73437e-01 -6.61287e-01
8.64000e+04 2.16000e+02 -5.67282e-01 -4.92414e-01 -6.42150e-01 -6.16848e-01 -5.72859e-01 -6.60838e-01
8.65600e+04 2.16000e+02 -5.67282e-01 -4.92414e-01 -6.42150e-01 -6.16333e-01 -5.72280e-01 -6.60387e-01
8.67200e+04 2.16000e+02 -5.67282e-01 -4.92414e-01 -6.42150e-01 -6.15813e-01 -5.71700e-01 -6.59926e-01
8.68800e+04 2.17000e+02 -5.77096e-01 -4.85018e-01 -6.69173e-01 -6.15284e-01 -5.71116e-01 -6.59453e-01
8.70400e+04 2.17000e+02 -5.77096e-01 -4.85018e-01 -6.69173e-01 -6.14743e-01 -5.70524e-01 -6.58962e-01
8.72000e+04 2.18000e+02 -5.89148e-01 -4.86937e-01 -6.91359e-01 -6.14186e-01 -5.69923e-01 -6.58450e-01
8.73600e+04 2.18000e+02 -5.89148e-01 -4.86937e-01 -6.91359e-01 -6.13611e-01 -5.69310e-01 -6.57911e-01
8.75200e+04 2.18000e+02 -5.89148e-01 -4.86937e-01 -6.91359e-01 -6.13013e-01 -5.68682e-01 -6.57344e-01
8.76800e+04 2.19000e+02 -5.82970e-01 -4.66539e-01 -6.99401e-01 -6.12392e-01 -5.68038e-01 -6.56745e-01
8.78400e+04 2.19000e+02 -5.82970e-01 -4.66539e-01 -6.99401e-01 -6.11744e-01 -5.67377e-01 -6.56110e-01
8.80000e+04 2.20000e+02 -5.37949e-01 -4.88176e-01 -5.87721e-01 -6.11067e-01 -5.66698e-01 -6.55437e-01
8.81600e+04 2.20000e+02 -5.37949e-01 -4.88176e-01 -5.87721e-01 -6.10361e-01 -5.65998e-01 -6.54723e-01
8.83200e+04 2.20000e+02 -5.37949e-01 -4.88176e-01 -5.87721e-01 -6.09624e-01 -5.65280e-01 -6.53968e-01
8.84800e+04 2.21000e+02 -5.95006e-01 -5.30535e-01 -6.59478e-01 -6.08855e-01 -5.64540e-01 -6.53169e-01
8.86400e+04 2.21000e+02 -5.95006e-01 -5.30535e-01 -6.59478e-01 -6.08055e-01 -5.63783e-01 -6.52326e-01
8.88000e+04 2.22000e+02 -5.77345e-01 -4.94370e-01 -6.60321e-01 -6.07222e-01 -5.63007e-01 -6.51438e-01
8.89600e+04 2.22000e+02 -5.77345e-01 -4.94370e-01 -6.60321e-01 -6.06360e-01 -5.62214e-01 -6.50506e-01
8.91200e+04 2.22000e+02 -5.77345e-01 -4.94370e-01 -6.60321e-01 -6.05468e-01 -5.61406e-01 -6.49529e-01
8.92800e+04 2.23000e+02 -5.90454e-01 -5.70005e-01 -6.10904e-01 -6.04547e-01 -5.60584e-01 -6.48510e-01
8.94400e+04 2.23000e+02 -5.90454e-01 -5.70005e-01 -6.10904e-01 -6.03601e-01 -5.59749e-01 -6.47452e-01
8.96000e+04 2.24000e+02 -5.39934e-01 -4.59005e-01 -6.20863e-01 -6.02630e-01 -5.58904e-01 -6.46356e-01
8.97600e+04 2.24000e+02 -5.39934e-01 -4.59005e-01 -6.20863e-01 -6.01639e-01 -5.58050e-01 -6.45227e-01
8.99200e+04 2.24000e+02 -5.39934e-01 -4.59005e-01 -6.20863e-01 -6.00629e-01 -5.57189e-01 -6.44069e-01
9.00800e+04 2.25000e+02 -5.56507e-01 -5.03992e-01 -6.09022e-01 -5.99604e-01 -5.56321e-01 -6.42886e-01
9.02400e+04 2.25000e+02 -5.56507e-01 -5.03992e-01 -6.09022e-01 -5.98567e-01 -5.55448e-01 -6.41686e-01
9.04000e+04 2.26000e+02 -5.87334e-01 -5.42893e-01 -6.31776e-01 -5.97522e-01 -5.54570e-01 -6.40473e-01
9.05600e+04 2.26000e+02 -5.87334e-01 -5.42893e-01 -6.31776e-01 -5.96472e-01 -5.53689e-01 -6.39255e-01
9.07200e+04 2.26000e+02 -5.87334e-01 -5.42893e-01 -6.31776e-01 -5.95421e-01 -5.52804e-01 -6.38039e-01
9.08800e+04 2.27000e+02 -5.97092e-01 -5.32281e-01 -6.61903e-01 -5.94373e-01 -5.51916e-01 -6.36830e-01
9.10400e+04 2.27000e+02 -5.97092e-01 -5.32281e-01 -6.61903e-01 -5.93331e-01 -5.51026e-01 -6.35636e-01
9.12000e+04 2.28000e+02 -5.39401e-01 -4.86182e-01 -5.92619e-01 -5.92299e-01 -5.50133e-01 -6.34464e-01
9.13600e+04 2.28000e+02 -5.39401e-01 -4.86182e-01 -5.92619e-01 -5.91280e-01 -5.49239e-01 -6.33321e-01
9.15200e+04 2.28000e+02 -5.39401e-01 -4.86182e-01 -5.92619e-01 -5.90277e-01 -5.48343e-01 -6.32211e-01
9.16800e+04 2.29000e+02 -5.38820e-01 -5.01565e-01 -5.76074e-01 -5.89294e-01 -5.47446e-01 -6.31141e-01
9.18400e+04 2.29000e+02 -5.38820e-01 -5.01565e-01 -5.76074e-01 -5.88332e-01 -5.46551e-01 -6.30114e-01
9.20000e+04 2.30000e+02 -5.70822e-01 -5.07216e-01 -6.34427e-01 -5.87396e-01 -5.45658e-01 -6.29134e-01
9.21600e+04 2.30000e+02 -5.70822e-01 -5.07216e-01 -6.34427e-01 -5.86487e-01 -5.44768e-01 -6.28205e-01
9.23200e+04 2.30000e+02 -5.70822e-01 -5.07216e-01 -6.34427e-01 -5.85606e-01 -5.43883e-01 -6.27328e-01
9.24800e+04 2.31000e+02 -5.97509e-01 -5.43188e-01 -6.51831e-01 -5.84755e-01 -5.43006e-01 -6.26505e-01
9.26400e+04 2.31000e+02 -5.97509e-01 -5.43188e-01 -6.51831e-01 -5.83937e-01 -5.42139e-01 -6.25735e-01
9.28000e+04 2.32000e+02 -5.57764e-01 -5.21529e-01 -5.93998e-01 -5.83151e-01 -5.41283e-01 -6.25018e-01
9.29600e+04 2.32000e+02 -5.57764e-01 -5.21529e-01 -5.93998e-01 -5.82398e-01 -5.40443e-01 -6.24353e-01
9.31200e+04 2.32000e+02 -5.57764e-01 -5.21529e-01 -5.93998e-01 -5.81680e-01 -5.39621e-01 -6.23738e-01
9.32800e+04 2.33000e+02 -5.49614e-01 -4.85850e-01 -6.13378e-01 -5.80995e-01 -5.38819e-01 -6.23171e-01
9.34400e+04 2.33000e+02 -5.49614e-01 -4.85850e-01 -6.13378e-01 -5.80344e-01 -5.38040e-01 -6.22649e-01
9.36000e+04 2.34000e+02 -5.50612e-01 -5.11004e-01 -5.90221e-01 -5.79727e-01 -5.37286e-01 -6.22168e-01
9.37600e+04 2.34000e+02 -5.50612e-01 -5.11004e-01 -5.90221e-01 -5.79143e-01 -5.36560e-01 -6.21725e-01
9.39200e+04 2.34000e+02 -5.50612e-01 -5.11004e-01 -5.90221e-01 -5.78590e-01 -5.35863e-01 -6.21317e-01
9.40800e+04 2.35000e+02 -5.31113e-01 -4.88687e-01 -5.73538e-01 -5.78069e-01 -5.35199e-01 -6.20938e-01
9.42400e+04 2.35000e+02 -5.31113e-01 -4.88687e-01 -5.73538e-01 -5.77577e-01 -5.34568e-01 -6.20586e-01
9.44000e+04 2.36000e+02 -5.43335e-01 -4.68381e-01 -6.18289e-01 -5.77113e-01 -5.33970e-01 -6.20255e-01
9.45600e+04 2.36000e+02 -5.43335e-01 -4.68381e-01 -6.18289e-01 -5.76676e-01 -5.33409e-01 -6.19943e-01
9.47200e+04 2.36000e+02 -5.43335e-01 -4.68381e-01 -6.18289e-01 -5.76264e-01 -5.32883e-01 -6.19645e-01
9.48800e+04 2.37000e+02 -5.46318e-01 -5.16349e-01 -5.76288e-01 -5.75876e-01 -5.32394e-01 -6.19358e-01
9.50400e+04 2.37000e+02 -5.46318e-01 -5.16349e-01 -5.76288e-01 -5.75509e-01 -5.31941e-01 -6.19078e-01
9.52000e+04 2.38000e+02 -5.61184e-01 -4.90615e-01 -6.31753e-01 -5.75164e-01 -5.31526e-01 -6.18801e-01
9.53600e+04 2.38000e+02 -5.61184e-01 -4.90615e-01 -6.31753e-01 -5.74836e-01 -5.31146e-01 -6.18525e-01
9.55200e+04 2.38000e+02 -5.61184e-01 -4.90615e-01 -6.31753e-01 -5.74525e-01 -5.30803e-01 -6.18247e-01
9.56800e+04 2.39000e+02 -6.01716e-01 -5.49539e-01 -6.53893e-01 -5.74229e-01 -5.30495e-01 -6.17963e-01
9.58400e+04 2.39000e+02 -6.01716e-01 -5.49539e-01 -6.53893e-01 -5.73947e-01 -5.30223e-01 -6.17671e-01
9.60000e+04 2.40000e+02 -5.36349e-01 -4.72676e-01 -6.00022e-01 -5.73676e-01 -5.29984e-01 -6.17368e-01
9.61600e+04 2.40000e+02 -5.36349e-01 -4.72676e-01 -6.00022e-01 -5.73415e-01 -5.29779e-01 -6.17051e-01
9.63200e+04 2.40000e+02 -5.36349e-01 -4.72676e-01 -6.00022e-01 -5.73162e-01 -5.29606e-01 -6.16719e-01
9.64800e+04 2.41000e+02 -5.52522e-01 -4.89811e-01 -6.15233e-01 -5.72916e-01 -5.29465e-01 -6.16368e-01
9.66400e+04 2.41000e+02 -5.52522e-01 -4.89811e-01 -6.15233e-01 -5.72674e-01 -5.29352e-01 -6.15996e-01
9.68000e+04 2.42000e+02 -5.20273e-01 -4.48048e-01 -5.92497e-01 -5.72435e-01 -5.29267e-01 -6.15603e-01
9.69600e+04 2.42000e+02 -5.20273e-01 -4.48048e-01 -5.92497e-01 -5.72197e-01 -5.29209e-01 -6.15185e-01
9.71200e+04 2.42000e+02 -5.20273e-01 -4.48048e-01 -5.92497e-01 -5.71959e-01 -5.29175e-01 -6.14742e-01
9.72800e+04 2.43000e+02 -5.39267e-01 -5.06033e-01 -5.72500e-01 -5.71718e-01 -5.29164e-01 -6.14272e-01
9.74400e+04 2.43000e+02 -5.39267e-01 -5.06033e-01 -5.72500e-01 -5.71473e-01 -5.29172e-01 -6.13774e-01
9.76000e+04 2.44000e+02 -5.28913e-01 -4.64720e-01 -5.93105e-01 -5.71223e-01 -5.29198e-01 -6.13249e-01
9.77600e+04 2.44000e+02 -5.28913e-01 -4.64720e-01 -5.93105e-01 -5.70967e-01 -5.29240e-01 -6.12695e-01
9.79200e+04 2.44000e+02 -5.28913e-01 -4.64720e-01 -5.93105e-01 -5.70704e-01 -5.29295e-01 -6.12112e-01
9.80800e+04 2.45000e+02 -5.19891e-01 -4.63440e-01 -5.76342e-01 -5.70432e-01 -5.29360e-01 -6.11503e-01
9.82400e+04 2.45000e+02 -5.19891e-01 -4.63440e-01 -5.76342e-01 -5.70151e-01 -5.29433e-01 -6.10868e-01
9.84000e+04 2.46000e+02 -5.31986e-01 -4.66210e-01 -5.97763e-01 -5.69860e-01 -5.29513e-01 -6.10208e-01
9.85600e+04 2.46000e+02 -5.31986e-01 -4.66210e-01 -5.97763e-01 -5.69560e-01 -5.29595e-01 -6.09526e-01
9.87200e+04 2.46000e+02 -5.31986e-01 -4.66210e-01 -5.97763e-01 -5.69250e-01 -5.29676e-01 -6.08824e-01
9.88800e+04 2.47000e+02 -6.06047e-01 -4.94358e-01 -7.17737e-01 -5.68931e-01 -5.29757e-01 -6.08105e-01
9.90400e+04 2.47000e+02 -6.06047e-01 -4.94358e-01 -7.17737e-01 -5.68601e-01 -5.29831e-01 -6.07371e-01
9.92000e+04 2.48000e+02 -5.31521e-01 -5.05246e-01 -5.57795e-01 -5.68262e-01 -5.29898e-01 -6.06626e-01
9.93600e+04 2.48000e+02 -5.31521e-01 -5.05246e-01 -5.57795e-01 -5.67915e-01 -5.29956e-01 -6.05874e-01
9.95200e+04 2.48000e+02 -5.31521e-01 -5.05246e-01 -5.57795e-01 -5.67558e-01 -5.30001e-01 -6.05116e-01
9.96800e+04 2.49000e+02 -5.41943e-01 -4.67957e-01 -6.15929e-01 -5.67194e-01 -5.30031e-01 -6.04356e-01
9.98400e+04 2.49000e+02 -5.41943e-01 -4.67957e-01 -6.15929e-01 -5.66820e-01 -5.30043e-01 -6.03597e-01
1.00000e+05 2.50000e+02 -5.49347e-01 -4.90227e-01 -6.08466e-01 -5.66439e-01 -5.30037e-01 -6.02841e-01
1.00160e+05 2.50000e+02 -5.49347e-01 -4.90227e-01 -6.08466e-01 -5.66050e-01 -5.30008e-01 -6.02091e-01
1.00320e+05 2.50000e+02 -5.49347e-01 -4.90227e-01 -6.08466e-01 -5.65653e-01 -5.29958e-01 -6.01347e-01
1.00480e+05 2.51000e+02 -5.59191e-01 -4.80275e-01 -6.38108e-01 -5.65248e-01 -5.29883e-01 -6.00612e-01
1.00640e+05 2.51000e+02 -5.59191e-01 -4.80275e-01 -6.38108e-01 -5.64835e-01 -5.29783e-01 -5.99887e-01
1.00800e+05 2.52000e+02 -5.42467e-01 -5.01591e-01 -5.83343e-01 -5.64413e-01 -5.29657e-01 -5.99170e-01
1.00960e+05 2.52000e+02 -5.42467e-01 -5.01591e-01 -5.83343e-01 -5.63984e-01 -5.29504e-01 -5.98465e-01
1.01120e+05 2.52000e+02 -5.42467e-01 -5.01591e-01 -5.83343e-01 -5.63547e-01 -5.29325e-01 -5.97769e-01
1.01280e+05 2.53000e+02 -5.17147e-01 -4.53927e-01 -5.80366e-01 -5.63101e-01 -5.29120e-01 -5.97083e-01
1.01440e+05 2.53000e+02 -5.17147e-01 -4.53927e-01 -5.80366e-01 -5.62648e-01 -5.28890e-01 -5.96406e-01
1.01600e+05 2.54000e+02 -5.37269e-01 -4.88824e-01 -5.85715e-01 -5.62187e-01 -5.28636e-01 -5.95737e-01
1.01760e+05 2.54000e+02 -5.37269e-01 -4.88824e-01 -5.85715e-01 -5.61718e-01 -5.28360e-01 -5.95077e-01
1.01920e+05 2.54000e+02 -5.37269e-01 -4.88824e-01 -5.85715e-01 -5.61243e-01 -5.28062e-01 -5.94424e-01
1.02080e+05 2.55000e+02 -5.05899e-01 -4.80017e-01 -5.31781e-01 -5.60762e-01 -5.27746e-01 -5.93778e-01
1.02240e+05 2.55000e+02 -5.05899e-01 -4.80017e-01 -5.31781e-01 -5.60275e-01 -5.27412e-01 -5.93138e-01
1.02400e+05 2.56000e+02 -5.33575e-01 -4.64409e-01 -6.02741e-01 -5.59784e-01 -5.27065e-01 -5.92504e-01
1.02560e+05 2.56000e+02 -5.33575e-01 -4.64409e-01 -6.02741e-01 -5.59290e-01 -5.26704e-01 -5.91876e-01
1.02720e+05 2.56000e+02 -5.33575e-01 -4.64409e-01 -6.02741e-01 -5.58794e-01 -5.26334e-01 -5.91255e-01
1.02880e+05 2.57000e+02 -5.81505e-01 -5.03622e-01 -6.59389e-01 -5.58298e-01 -5.25956e-01 -5.90640e-01
1.03040e+05 2.57000e+02 -5.81505e-01 -5.03622e-01 -6.59389e-01 -5.57802e-01 -5.25571e-01 -5.90033e-01
1.03200e+05 2.58000e+02 -5.41443e-01 -3.97179e-01 -6.85708e-01 -5.57308e-01 -5.25182e-01 -5.89434e-01
1.03360e+05 2.58000e+02 -5.41443e-01 -3.97179e-01 -6.85708e-01 -5.56818e-01 -5.24791e-01 -5.88845e-01
1.03520e+05 2.58000e+02 -5.41443e-01 -3.97179e-01 -6.85708e-01 -5.56332e-01 -5.24398e-01 -5.88267e-01
1.03680e+05 2.59000e+02 -5.09577e-01 -4.64395e-01 -5.54758e-01 -5.55852e-01 -5.24004e-01 -5.87700e-01
1.03840e+05 2.59000e+02 -5.09577e-01 -4.64395e-01 -5.54758e-01 -5.55379e-01 -5.23611e-01 -5.87147e-01
1.04000e+05 2.60000e+02 -4.87485e-01 -4.46567e-01 -5.28404e-01 -5.54913e-01 -5.23219e-01 -5.86608e-01
1.04160e+05 2.60000e+02 -4.87485e-01 -4.46567e-01 -5.28404e-01 -5.54456e-01 -5.22828e-01 -5.86084e-01
1.04320e+05 2.60000e+02 -4.87485e-01 -4.46567e-01 -5.28404e-01 -5.54007e-01 -5.22438e-01 -5.85576e-01
1.04480e+05 2.61000e+02 -5.05659e-01 -4.86888e-01 -5.24431e-01 -5.53567e-01 -5.22049e-01 -5.85086e-01
1.04640e+05 2.61000e+02 -5.05659e-01 -4.86888e-01 -5.24431e-01 -5.53137e-01 -5.21662e-01 -5.84612e-01
1.04800e+05 2.62000e+02 -5.24306e-01 -4.91720e-01 -5.56891e-01 -5.52715e-01 -5.21275e-01 -5.84155e-01
1.04960e+05 2.62000e+02 -5.24306e-01 -4.91720e-01 -5.56891e-01 -5.52303e-01 -5.20890e-01 -5.83715e-01
1.05120e+05 2.62000e+02 -5.24306e-01 -4.91720e-01 -5.56891e-01 -5.51898e-01 -5.20505e-01 -5.83292e-01
1.05280e+05 2.63000e+02 -5.24851e-01 -4.64358e-01 -5.85345e-01 -5.51503e-01 -5.20121e-01 -5.82884e-01
1.05440e+05 2.63000e+02 -5.24851e-01 -4.64358e-01 -5.85345e-01 -5.51114e-01 -5.19738e-01 -5.82490e-01
1.05600e+05 2.64000e+02 -5.23731e-01 -4.50765e-01 -5.96698e-01 -5.50733e-01 -5.19355e-01 -5.82110e-01
1.05760e+05 2.64000e+02 -5.23731e-01 -4.50765e-01 -5.96698e-01 -5.50358e-01 -5.18973e-01 -5.81743e-01
1.05920e+05 2.64000e+02 -5.23731e-01 -4.50765e-01 -5.96698e-01 -5.49989e-01 -5.18591e-01 -5.81387e-01
1.06080e+05 2.65000e+02 -5.23229e-01 -4.80418e-01 -5.66040e-01 -5.49625e-01 -5.18210e-01 -5.81040e-01
1.06240e+05 2.65000e+02 -5.23229e-01 -4.80418e-01 -5.66040e-01 -5.49265e-01 -5.17830e-01 -5.80701e-01
1.06400e+05 2.66000e+02 -5.06325e-01 -4.53745e-01 -5.58905e-01 -5.48909e-01 -5.17449e-01 -5.80369e-01
1.06560e+05 2.66000e+02 -5.06325e-01 -4.53745e-01 -5.58905e-01 -5.48555e-01 -5.17067e-01 -5.80042e-01
1.06720e+05 2.66000e+02 -5.06325e-01 -4.53745e-01 -5.58905e-01 -5.48202e-01 -5.16685e-01 -5.79718e-01
1.06880e+05 2.67000e+02 -5.18617e-01 -4.10242e-01 -6.26992e-01 -5.47848e-01 -5.16300e-01 -5.79396e-01
1.07040e+05 2.67000e+02 -5.18617e-01 -4.10242e-01 -6.26992e-01 -5.47494e-01 -5.15914e-01 -5.79074e-01
1.07200e+05 2.68000e+02 -5.02200e-01 -4.62976e-01 -5.41425e-01 -5.47137e-01 -5.15524e-01 -5.78750e-01
1.07360e+05 2.68000e+02 -5.02200e-01 -4.62976e-01 -5.41425e-01 -5.46776e-01 -5.15130e-01 -5.78422e-01
1.07520e+05 2.68000e+02 -5.02200e-01 -4.62976e-01 -5.41425e-01 -5.46410e-01 -5.14732e-01 -5.78088e-01
1.07680e+05 2.69000e+02 -5.43968e-01 -4.38533e-01 -6.49404e-01 -5.46038e-01 -5.14328e-01 -5.77748e-01
1.07840e+05 2.69000e+02 -5.43968e-01 -4.38533e-01 -6.49404e-01 -5.45657e-01 -5.13917e-01 -5.77398e-01
1.08000e+05 2.70000e+02 -5.25297e-01 -4.72823e-01 -5.77771e-01 -5.45268e-01 -5.13498e-01 -5.77038e-01
1.08160e+05 2.70000e+02 -5.25297e-01 -4.72823e-01 -5.77771e-01 -5.44869e-01 -5.13072e-01 -5.76666e-01
1.08320e+05 2.70000e+02 -5.25297e-01 -4.72823e-01 -5.77771e-01 -5.44459e-01 -5.12638e-01 -5.76281e-01
1.08480e+05 2.71000e+02 -4.93819e-01 -4.53135e-01 -5.34503e-01 -5.44038e-01 -5.12194e-01 -5.75882e-01
1.08640e+05 2.71000e+02 -4.93819e-01 -4.53135e-01 -5.34503e-01 -5.43605e-01 -5.11742e-01 -5.75468e-01
1.08800e+05 2.72000e+02 -4.83978e-01 -4.04426e-01 -5.63531e-01 -5.43158e-01 -5.11279e-01 -5.75037e-01
1.08960e+05 2.72000e+02 -4.83978e-01 -4.04426e-01 -5.63531e-01 -5.42699e-01 -5.10809e-01 -5.74589e-01
1.09120e+05 2.72000e+02 -4.83978e-01 -4.04426e-01 -5.63531e-01 -5.42226e-01 -5.10330e-01 -5.74123e-01
1.09280e+05 2.73000e+02 -5.14200e-01 -4.66078e-01 -5.62322e-01 -5.41740e-01 -5.09842e-01 -5.73639e-01
1.09440e+05 2.73000e+02 -5.14200e-01 -4.66078e-01 -5.62322e-01 -5.41242e-01 -5.09347e-01 -5.73137e-01
1.09600e+05 2.74000e+02 -4.85115e-01 -4.35755e-01 -5.34475e-01 -5.40731e-01 -5.08845e-01 -5.72617e-01
1.09760e+05 2.74000e+02 -4.85115e-01 -4.35755e-01 -5.34475e-01 -5.40207e-01 -5.08337e-01 -5.72078e-01
1.09920e+05 2.74000e+02 -4.85115e-01 -4.35755e-01 -5.34475e-01 -5.39673e-01 -5.07823e-01 -5.71522e-01
1.10080e+05 2.75000e+02 -5.23275e-01 -4.76558e-01 -5.69991e-01 -5.39127e-01 -5.07306e-01 -5.70949e-01
1.10240e+05 2.75000e+02 -5.23275e-01 -4.76558e-01 -5.69991e-01 -5.38573e-01 -5.06785e-01 -5.70360e-01
1.10400e+05 2.76000e+02 -5.45653e-01 -4.51286e-01 -6.40020e-01 -5.38009e-01 -5.06263e-01 -5.69756e-01
1.10560e+05 2.76000e+02 -5.45653e-01 -4.51286e-01 -6.40020e-01 -5.37438e-01 -5.05739e-01 -5.69138e-01
1.10720e+05 2.76000e+02 -5.45653e-01 -4.51286e-01 -6.40020e-01 -5.36861e-01 -5.05214e-01 -5.68508e-01
1.10880e+05 2.77000e+02 -5.07568e-01 -4.54017e-01 -5.61119e-01 -5.36279e-01 -5.04689e-01 -5.67869e-01
1.11040e+05 2.77000e+02 -5.07568e-01 -4.54017e-01 -5.61119e-01 -5.35692e-01 -5.04163e-01 -5.67221e-01
1.11200e+05 2.78000e+02 -5.21981e-01 -4.58889e-01 -5.85073e-01 -5.35103e-01 -5.03638e-01 -5.66567e-01
1.11360e+05 2.78000e+02 -5.21981e-01 -4.58889e-01 -5.85073e-01 -5.34511e-01 -5.03111e-01 -5.65911e-01
1.11520e+05 2.78000e+02 -5.21981e-01 -4.58889e-01 -5.85073e-01 -5.33918e-01 -5.02584e-01 -5.65252e-01
1.11680e+05 2.79000e+02 -5.23176e-01 -4.60512e-01 -5.85841e-01 -5.33324e-01 -5.02053e-01 -5.64596e-01
1.11840e+05 2.79000e+02 -5.23176e-01 -4.60512e-01 -5.85841e-01 -5.32732e-01 -5.01519e-01 -5.63944e-01
1.12000e+05 2.80000e+02 -5.08152e-01 -4.58844e-01 -5.57460e-01 -5.32139e-01 -5.00979e-01 -5.63299e-01
1.12160e+05 2.80000e+02 -5.08152e-01 -4.58844e-01 -5.57460e-01 -5.31548e-01 -5.00432e-01 -5.62664e-01
1.12320e+05 2.80000e+02 -5.08152e-01 -4.58844e-01 -5.57460e-01 -5.30958e-01 -4.99877e-01 -5.62039e-01
1.12480e+05 2.81000e+02 -4.92995e-01 -4.33757e-01 -5.52233e-01 -5.30371e-01 -4.99313e-01 -5.61430e-01
1.12640e+05 2.81000e+02 -4.92995e-01 -4.33757e-01 -5.52233e-01 -5.29786e-01 -4.98737e-01 -5.60835e-01
1.12800e+05 2.82000e+02 -5.20021e-01 -4.67413e-01 -5.72629e-01 -5.29204e-01 -4.98150e-01 -5.60259e-01
1.12960e+05 2.82000e+02 -5.20021e-01 -4.67413e-01 -5.72629e-01 -5.28626e-01 -4.97549e-01 -5.59702e-01
1.13120e+05 2.82000e+02 -5.20021e-01 -4.67413e-01 -5.72629e-01 -5.28051e-01 -4.96935e-01 -5.59167e-01
1.13280e+05 2.83000e+02 -4.97990e-01 -4.33882e-01 -5.62099e-01 -5.27480e-01 -4.96307e-01 -5.58653e-01
1.13440e+05 2.83000e+02 -4.97990e-01 -4.33882e-01 -5.62099e-01 -5.26915e-01 -4.95667e-01 -5.58163e-01
1.13600e+05 2.84000e+02 -4.73088e-01 -4.26978e-01 -5.19198e-01 -5.26355e-01 -4.95013e-01 -5.57697e-01
1.13760e+05 2.84000e+02 -4.73088e-01 -4.26978e-01 -5.19198e-01 -5.25802e-01 -4.94348e-01 -5.57256e-01
1.13920e+05 2.84000e+02 -4.73088e-01 -4.26978e-01 -5.19198e-01 -5.25256e-01 -4.93673e-01 -5.56839e-01
1.14080e+05 2.85000e+02 -5.07886e-01 -4.54869e-01 -5.60903e-01 -5.24719e-01 -4.92988e-01 -5.56449e-01
1.14240e+05 2.85000e+02 -5.07886e-01 -4.54869e-01 -5.60903e-01 -5.24190e-01 -4.92298e-01 -5.56083e-01
1.14400e+05 2.86000e+02 -5.30630e-01 -4.29030e-01 -6.32230e-01 -5.23672e-01 -4.91603e-01 -5.55742e-01
1.14560e+05 2.86000e+02 -5.30630e-01 -4.29030e-01 -6.32230e-01 -5.23166e-01 -4.90906e-01 -5.55426e-01
1.14720e+05 2.86000e+02 -5.30630e-01 -4.29030e-01 -6.32230e-01 -5.22671e-01 -4.90210e-01 -5.55133e-01
1.14880e+05 2.87000e+02 -5.48650e-01 -4.75391e-01 -6.21909e-01 -5.22190e-01 -4.89517e-01 -5.54862e-01
1.15040e+05 2.87000e+02 -5.48650e-01 -4.75391e-01 -6.21909e-01 -5.21723e-01 -4.88832e-01 -5.54613e-01
1.15200e+05 2.88000e+02 -4.98530e-01 -4.39874e-01 -5.57186e-01 -5.21269e-01 -4.88155e-01 -5.54384e-01
1.15360e+05 2.88000e+02 -4.98530e-01 -4.39874e-01 -5.57186e-01 -5.20831e-01 -4.87490e-01 -5.54171e-01
1.15520e+05 2.88000e+02 -4.98530e-01 -4.39874e-01 -5.57186e-01 -5.20407e-01 -4.86841e-01 -5.53974e-01
1.15680e+05 2.89000e+02 -5.34498e-01 -5.21819e-01 -5.47177e-01 -5.19999e-01 -4.86209e-01 -5.53790e-01
1.15840e+05 2.89000e+02 -5.34498e-01 -5.21819e-01 -5.47177e-01 -5.19606e-01 -4.85596e-01 -5.53617e-01
1.16000e+05 2.90000e+02 -4.73677e-01 -4.40391e-01 -5.06964e-01 -5.19228e-01 -4.85004e-01 -5.53452e-01
1.16160e+05 2.90000e+02 -4.73677e-01 -4.40391e-01 -5.06964e-01 -5.18864e-01 -4.84436e-01 -5.53291e-01
1.16320e+05 2.90000e+02 -4.73677e-01 -4.40391e-01 -5.06964e-01 -5.18514e-01 -4.83892e-01 -5.53135e-01
1.16480e+05 2.91000e+02 -5.10863e-01 -4.69410e-01 -5.52316e-01 -5.18177e-01 -4.83374e-01 -5.52979e-01
1.16640e+05 2.91000e+02 -5.10863e-01 -4.69410e-01 -5.52316e-01 -5.17851e-01 -4.82882e-01 -5.52821e-01
1.16800e+05 2.92000e+02 -5.07187e-01 -4.70823e-01 -5.43552e-01 -5.17538e-01 -4.82417e-01 -5.52659e-01
1.16960e+05 2.92000e+02 -5.07187e-01 -4.70823e-01 -5.43552e-01 -5.17235e-01 -4.81978e-01 -5.52493e-01
1.17120e+05 2.92000e+02 -5.07187e-01 -4.70823e-01 -5.43552e-01 -5.16942e-01 -4.81566e-01 -5.52319e-01
1.17280e+05 2.93000e+02 -5.06064e-01 -4.62805e-01 -5.49323e-01 -5.16658e-01 -4.81179e-01 -5.52137e-01
1.17440e+05 2.93000e+02 -5.06064e-01 -4.62805e-01 -5.49323e-01 -5.16384e-01 -4.80819e-01 -5.51948e-01
1.17600e+05 2.94000e+02 -5.02908e-01 -3.96212e-01 -6.09603e-01 -5.16117e-01 -4.80483e-01 -5.51750e-01
1.17760e+05 2.94000e+02 -5.02908e-01 -3.96212e-01 -6.09603e-01 -5.15858e-01 -4.80171e-01 -5.51544e-01
1.17920e+05 2.94000e+02 -5.02908e-01 -3.96212e-01 -6.09603e-01 -5.15606e-01 -4.79883e-01 -5.51329e-01
1.18080e+05 2.95000e+02 -5.09234e-01 -4.67880e-01 -5.50587e-01 -5.15362e-01 -4.79617e-01 -5.51107e-01
1.18240e+05 2.95000e+02 -5.09234e-01 -4.67880e-01 -5.50587e-01 -5.15125e-01 -4.79373e-01 -5.50877e-01
1.18400e+05 2.96000e+02 -4.81452e-01 -4.44310e-01 -5.18594e-01 -5.14896e-01 -4.79150e-01 -5.50641e-01
1.18560e+05 2.96000e+02 -4.81452e-01 -4.44310e-01 -5.18594e-01 -5.14674e-01 -4.78947e-01 -5.50401e-01
1.18720e+05 2.96000e+02 -4.81452e-01 -4.44310e-01 -5.18594e-01 -5.14460e-01 -4.78765e-01 -5.50155e-01
1.18880e+05 2.97000e+02 -4.91486e-01 -4.48331e-01 -5.34640e-01 -5.14253e-01 -4.78601e-01 -5.49905e-01
1.19040e+05 2.97000e+02 -4.91486e-01 -4.48331e-01 -5.34640e-01 -5.14054e-01 -4.78456e-01 -5.49652e-01
1.19200e+05 2.98000e+02 -4.87751e-01 -4.33376e-01 -5.42126e-01 -5.13863e-01 -4.78330e-01 -5.49396e-01
1.19360e+05 2.98000e+02 -4.87751e-01 -4.33376e-01 -5.42126e-01 -5.13679e-01 -4.78221e-01 -5.49137e-01
1.19520e+05 2.98000e+02 -4.87751e-01 -4.33376e-01 -5.42126e-01 -5.13503e-01 -4.78130e-01 -5.48877e-01
1.19680e+05 2.99000e+02 -4.94883e-01 -3.94604e-01 -5.95162e-01 -5.13335e-01 -4.78056e-01 -5.48614e-01
1.19840e+05 2.99000e+02 -4.94883e-01 -3.94604e-01 -5.95162e-01 -5.13174e-01 -4.77998e-01 -5.48350e-01
1.20000e+05 3.00000e+02 -5.26709e-01 -4.77144e-01 -5.76275e-01 -5.13019e-01 -4.77954e-01 -5.48084e-01
1.20160e+05 3.00000e+02 -5.26709e-01 -4.77144e-01 -5.76275e-01 -5.12871e-01 -4.77926e-01 -5.47817e-01
1.20320e+05 3.00000e+02 -5.26709e-01 -4.77144e-01 -5.76275e-01 -5.12729e-01 -4.77910e-01 -5.47548e-01
1.20480e+05 3.01000e+02 -5.01381e-01 -4.41297e-01 -5.61465e-01 -5.12592e-01 -4.77907e-01 -5.47278e-01
1.20640e+05 3.01000e+02 -5.01381e-01 -4.41297e-01 -5.61465e-01 -5.12460e-01 -4.77913e-01 -5.47007e-01
1.20800e+05 3.02000e+02 -5.41932e-01 -4.79120e-01 -6.04744e-01 -5.12332e-01 -4.77928e-01 -5.46736e-01
1.20960e+05 3.02000e+02 -5.41932e-01 -4.79120e-01 -6.04744e-01 -5.12206e-01 -4.77949e-01 -5.46462e-01
1.21120e+05 3.02000e+02 -5.41932e-01 -4.79120e-01 -6.04744e-01 -5.12081e-01 -4.77974e-01 -5.46189e-01
1.21280e+05 3.03000e+02 -4.73226e-01 -3.81620e-01 -5.64833e-01 -5.11958e-01 -4.78003e-01 -5.45914e-01
1.21440e+05 3.03000e+02 -4.73226e-01 -3.81620e-01 -5.64833e-01 -5.11835e-01 -4.78030e-01 -5.45639e-01
1.21600e+05 3.04000e+02 -4.90788e-01 -4.30352e-01 -5.51224e-01 -5.11710e-01 -4.78055e-01 -5.45364e-01
1.21760e+05 3.04000e+02 -4.90788e-01 -4.30352e-01 -5.51224e-01 -5.11582e-01 -4.78076e-01 -5.45088e-01
1.21920e+05 3.04000e+02 -4.90788e-01 -4.30352e-01 -5.51224e-01 -5.11450e-01 -4.78088e-01 -5.44813e-01
1.22080e+05 3.05000e+02 -4.71042e-01 -4.04022e-01 -5.38063e-01 -5.11314e-01 -4.78091e-01 -5.44538e-01
1.22240e+05 3.05000e+02 -4.71042e-01 -4.04022e-01 -5.38063e-01 -5.11172e-01 -4.78080e-01 -5.44264e-01
1.22400e+05 3.06000e+02 -5.22523e-01 -4.23731e-01 -6.21315e-01 -5.11023e-01 -4.78055e-01 -5.43992e-01
1.22560e+05 3.06000e+02 -5.22523e-01 -4.23731e-01 -6.21315e-01 -5.10868e-01 -4.78013e-01 -5.43722e-01
1.22720e+05 3.06000e+02 -5.22523e-01 -4.23731e-01 -6.21315e-01 -5.10704e-01 -4.77953e-01 -5.43455e-01
1.22880e+05 3.07000e+02 -4.72250e-01 -4.03579e-01 -5.40921e-01 -5.10532e-01 -4.77872e-01 -5.43193e-01
1.23040e+05 3.07000e+02 -4.72250e-01 -4.03579e-01 -5.40921e-01 -5.10353e-01 -4.77769e-01 -5.42937e-01
1.23200e+05 3.08000e+02 -5.42579e-01 -4.48508e-01 -6.36649e-01 -5.10165e-01 -4.77643e-01 -5.42687e-01
1.23360e+05 3.08000e+02 -5.42579e-01 -4.48508e-01 -6.36649e-01 -5.09969e-01 -4.77492e-01 -5.42446e-01
1.23520e+05 3.08000e+02 -5.42579e-01 -4.48508e-01 -6.36649e-01 -5.09765e-01 -4.77316e-01 -5.42215e-01
1.23680e+05 3.09000e+02 -4.80406e-01 -4.17559e-01 -5.43254e-01 -5.09555e-01 -4.77115e-01 -5.41996e-01
1.23840e+05 3.09000e+02 -4.80406e-01 -4.17559e-01 -5.43254e-01 -5.09338e-01 -4.76887e-01 -5.41790e-01
1.24000e+05 3.10000e+02 -5.32094e-01 -4.66279e-01 -5.97910e-01 -5.09116e-01 -4.76633e-01 -5.41600e-01
1.24160e+05 3.10000e+02 -5.32094e-01 -4.66279e-01 -5.97910e-01 -5.08889e-01 -4.76352e-01 -5.41427e-01
1.24320e+05 3.10000e+02 -5.32094e-01 -4.66279e-01 -5.97910e-01 -5.08658e-01 -4.76044e-01 -5.41272e-01
1.24480e+05 3.11000e+02 -5.37259e-01 -4.48042e-01 -6.26476e-01 -5.08424e-01 -4.75709e-01 -5.41138e-01
1.24640e+05 3.11000e+02 -5.37259e-01 -4.48042e-01 -6.26476e-01 -5.08186e-01 -4.75347e-01 -5.41026e-01
1.24800e+05 3.12000e+02 -5.34298e-01 -4.42697e-01 -6.25899e-01 -5.07947e-01 -4.74958e-01 -5.40936e-01
1.24960e+05 3.12000e+02 -5.34298e-01 -4.42697e-01 -6.25899e-01 -5.07707e-01 -4.74543e-01 -5.40870e-01
1.25120e+05 3.12000e+02 -5.34298e-01 -4.42697e-01 -6.25899e-01 -5.07465e-01 -4.74102e-01 -5.40828e-01
1.25280e+05 3.13000e+02 -4.88562e-01 -4.57169e-01 -5.19956e-01 -5.07224e-01 -4.73636e-01 -5.40812e-01
1.25440e+05 3.13000e+02 -4.88562e-01 -4.57169e-01 -5.19956e-01 -5.06983e-01 -4.73145e-01 -5.40820e-01
1.25600e+05 3.14000e+02 -4.90971e-01 -4.63440e-01 -5.18502e-01 -5.06742e-01 -4.72631e-01 -5.40854e-01
1.25760e+05 3.14000e+02 -4.90971e-01 -4.63440e-01 -5.18502e-01 -5.06503e-01 -4.72094e-01 -5.40912e-01
1.25920e+05 3.14000e+02 -4.90971e-01 -4.63440e-01 -5.18502e-01 -5.06265e-01 -4.71536e-01 -5.40994e-01
1.26080e+05 3.15000e+02 -5.19147e-01 -4.32358e-01 -6.05937e-01 -5.06030e-01 -4.70958e-01 -5.41101e-01
1.26240e+05 3.15000e+02 -5.19147e-01 -4.32358e-01 -6.05937e-01 -5.05797e-01 -4.70363e-01 -5.41231e-01
1.26400e+05 3.16000e+02 -5.11974e-01 -4.27814e-01 -5.96133e-01 -5.05568e-01 -4.69752e-01 -5.41384e-01
1.26560e+05 3.16000e+02 -5.11974e-01 -4.27814e-01 -5.96133e-01 -5.05344e-01 -4.69128e-01 -5.41560e-01
1.26720e+05 3.16000e+02 -5.11974e-01 -4.27814e-01 -5.96133e-01 -5.05124e-01 -4.68492e-01 -5.41756e-01
1.26880e+05 3.17000e+02 -4.99740e-01 -4.67323e-01 -5.32156e-01 -5.04912e-01 -4.67848e-01 -5.41975e-01
1.27040e+05 3.17000e+02 -4.99740e-01 -4.67323e-01 -5.32156e-01 -5.04706e-01 -4.67198e-01 -5.42214e-01
1.27200e+05 3.18000e+02 -4.78124e-01 -4.34210e-01 -5.22039e-01 -5.04509e-01 -4.66544e-01 -5.42474e-01
1.27360e+05 3.18000e+02 -4.78124e-01 -4.34210e-01 -5.22039e-01 -5.04322e-01 -4.65890e-01 -5.42755e-01
1.27520e+05 3.18000e+02 -4.78124e-01 -4.34210e-01 -5.22039e-01 -5.04147e-01 -4.65238e-01 -5.43056e-01
1.27680e+05 3.19000e+02 -5.06755e-01 -4.46495e-01 -5.67016e-01 -5.03984e-01 -4.64591e-01 -5.43377e-01
1.27840e+05 3.19000e+02 -5.06755e-01 -4.46495e-01 -5.67016e-01 -5.03835e-01 -4.63953e-01 -5.43718e-01
1.28000e+05 3.20000e+02 -5.34296e-01 -4.90650e-01 -5.77942e-01 -5.03701e-01 -4.63324e-01 -5.44078e-01
1.28160e+05 3.20000e+02 -5.34296e-01 -4.90650e-01 -5.77942e-01 -5.03583e-01 -4.62710e-01 -5.44457e-01
1.28320e+05 3.20000e+02 -5.34296e-01 -4.90650e-01 -5.77942e-01 -5.03482e-01 -4.62111e-01 -5.44854e-01
1.28480e+05 3.21000e+02 -5.19238e-01 -4.73880e-01 -5.64597e-01 -5.03400e-01 -4.61531e-01 -5.45268e-01
1.28640e+05 3.21000e+02 -5.19238e-01 -4.73880e-01 -5.64597e-01 -5.03335e-01 -4.60973e-01 -5.45698e-01
1.28800e+05 3.22000e+02 -4.58039e-01 -4.09463e-01 -5.06615e-01 -5.03290e-01 -4.60436e-01 -5.46143e-01
1.28960e+05 3.22000e+02 -4.58039e-01 -4.09463e-01 -5.06615e-01 -5.03263e-01 -4.59926e-01 -5.46601e-01
1.29120e+05 3.22000e+02 -4.58039e-01 -4.09463e-01 -5.06615e-01 -5.03255e-01 -4.59441e-01 -5.47069e-01
1.29280e+05 3.23000e+02 -5.21192e-01 -4.52801e-01 -5.89583e-01 -5.03266e-01 -4.58986e-01 -5.47547e-01
1.29440e+05 3.23000e+02 -5.21192e-01 -4.52801e-01 -5.89583e-01 -5.03295e-01 -4.58561e-01 -5.48029e-01
1.29600e+05 3.24000e+02 -4.93342e-01 -4.57834e-01 -5.28851e-01 -5.03341e-01 -4.58167e-01 -5.48514e-01
1.29760e+05 3.24000e+02 -4.93342e-01 -4.57834e-01 -5.28851e-01 -5.03403e-01 -4.57806e-01 -5.48999e-01
1.29920e+05 3.24000e+02 -4.93342e-01 -4.57834e-01 -5.28851e-01 -5.03479e-01 -4.57479e-01 -5.49479e-01
1.30080e+05 3.25000e+02 -5.07030e-01 -4.91158e-01 -5.22903e-01 -5.03570e-01 -4.57188e-01 -5.49951e-01
1.30240e+05 3.25000e+02 -5.07030e-01 -4.91158e-01 -5.22903e-01 -5.03672e-01 -4.56933e-01 -5.50411e-01
1.30400e+05 3.26000e+02 -5.25792e-01 -4.61355e-01 -5.90230e-01 -5.03785e-01 -4.56715e-01 -5.50855e-01
1.30560e+05 3.26000e+02 -5.25792e-01 -4.61355e-01 -5.90230e-01 -5.03907e-01 -4.56536e-01 -5.51278e-01
1.30720e+05 3.26000e+02 -5.25792e-01 -4.61355e-01 -5.90230e-01 -5.04036e-01 -4.56395e-01 -5.51677e-01
1.30880e+05 3.27000e+02 -4.55816e-01 -4.04913e-01 -5.06718e-01 -5.04172e-01 -4.56295e-01 -5.52048e-01
1.31040e+05 3.27000e+02 -4.55816e-01 -4.04913e-01 -5.06718e-01 -5.04311e-01 -4.56235e-01 -5.52387e-01
1.31200e+05 3.28000e+02 -4.96960e-01 -4.40816e-01 -5.53104e-01 -5.04453e-01 -4.56216e-01 -5.52690e-01
1.31360e+05 3.28000e+02 -4.96960e-01 -4.40816e-01 -5.53104e-01 -5.04595e-01 -4.56239e-01 -5.52952e-01
1.31520e+05 3.28000e+02 -4.96960e-01 -4.40816e-01 -5.53104e-01 -5.04738e-01 -4.56304e-01 -5.53172e-01
1.31680e+05 3.29000e+02 -4.53211e-01 -4.01270e-01 -5.05152e-01 -5.04879e-01 -4.56411e-01 -5.53347e-01
1.31840e+05 3.29000e+02 -4.53211e-01 -4.01270e-01 -5.05152e-01 -5.05016e-01 -4.56560e-01 -5.53473e-01
1.32000e+05 3.30000e+02 -5.45037e-01 -4.16005e-01 -6.74069e-01 -5.05149e-01 -4.56750e-01 -5.53548e-01
1.32160e+05 3.30000e+02 -5.45037e-01 -4.16005e-01 -6.74069e-01 -5.05277e-01 -4.56982e-01 -5.53571e-01
1.32320e+05 3.30000e+02 -5.45037e-01 -4.16005e-01 -6.74069e-01 -5.05398e-01 -4.57255e-01 -5.53541e-01
1.32480e+05 3.31000e+02 -5.09853e-01 -4.68937e-01 -5.50769e-01 -5.05512e-01 -4.57567e-01 -5.53457e-01
1.32640e+05 3.31000e+02 -5.09853e-01 -4.68937e-01 -5.50769e-01 -5.05618e-01 -4.57918e-01 -5.53318e-01
1.32800e+05 3.32000e+02 -5.24275e-01 -4.94146e-01 -5.54403e-01 -5.05715e-01 -4.58306e-01 -5.53124e-01
1.32960e+05 3.32000e+02 -5.24275e-01 -4.94146e-01 -5.54403e-01 -5.05802e-01 -4.58728e-01 -5.52876e-01
1.33120e+05 3.32000e+02 -5.24275e-01 -4.94146e-01 -5.54403e-01 -5.05879e-01 -4.59184e-01 -5.52575e-01
1.33280e+05 3.33000e+02 -4.78628e-01 -4.29318e-01 -5.27937e-01 -5.05946e-01 -4.59670e-01 -5.52221e-01
1.33440e+05 3.33000e+02 -4.78628e-01 -4.29318e-01 -5.27937e-01 -5.06001e-01 -4.60184e-01 -5.51818e-01
1.33600e+05 3.34000e+02 -4.91420e-01 -4.63665e-01 -5.19176e-01 -5.06044e-01 -4.60723e-01 -5.51365e-01
1.33760e+05 3.34000e+02 -4.91420e-01 -4.63665e-01 -5.19176e-01 -5.06075e-01 -4.61284e-01 -5.50867e-01
1.33920e+05 3.34000e+02 -4.91420e-01 -4.63665e-01 -5.19176e-01 -5.06093e-01 -4.61863e-01 -5.50323e-01
1.34080e+05 3.35000e+02 -4.75333e-01 -4.26543e-01 -5.24123e-01 -5.06099e-01 -4.62459e-01 -5.49739e-01
1.34240e+05 3.35000e+02 -4.75333e-01 -4.26543e-01 -5.24123e-01 -5.06091e-01 -4.63065e-01 -5.49117e-01
1.34400e+05 3.36000e+02 -4.87483e-01 -4.26886e-01 -5.48080e-01 -5.06069e-01 -4.63679e-01 -5.48458e-01
1.34560e+05 3.36000e+02 -4.87483e-01 -4.26886e-01 -5.48080e-01 -5.06033e-01 -4.64297e-01 -5.47769e-01
1.34720e+05 3.36000e+02 -4.87483e-01 -4.26886e-01 -5.48080e-01 -5.05984e-01 -4.64915e-01 -5.47053e-01
1.34880e+05 3.37000e+02 -4.79316e-01 -4.32044e-01 -5.26587e-01 -5.05920e-01 -4.65528e-01 -5.46313e-01
1.35040e+05 3.37000e+02 -4.79316e-01 -4.32044e-01 -5.26587e-01 -5.05844e-01 -4.66133e-01 -5.45555e-01
1.35200e+05 3.38000e+02 -4.70421e-01 -4.00433e-01 -5.40410e-01 -5.05754e-01 -4.66726e-01 -5.44782e-01
1.35360e+05 3.38000e+02 -4.70421e-01 -4.00433e-01 -5.40410e-01 -5.05652e-01 -4.67304e-01 -5.44000e-01
1.35520e+05 3.38000e+02 -4.70421e-01 -4.00433e-01 -5.40410e-01 -5.05538e-01 -4.67863e-01 -5.43212e-01
1.35680e+05 3.39000e+02 -5.03204e-01 -4.36346e-01 -5.70063e-01 -5.05412e-01 -4.68399e-01 -5.42425e-01
1.35840e+05 3.39000e+02 -5.03204e-01 -4.36346e-01 -5.70063e-01 -5.05277e-01 -4.68911e-01 -5.41642e-01
1.36000e+05 3.40000e+02 -4.97746e-01 -4.62438e-01 -5.33054e-01 -5.05132e-01 -4.69397e-01 -5.40867e-01
1.36160e+05 3.40000e+02 -4.97746e-01 -4.62438e-01 -5.33054e-01 -5.04979e-01 -4.69853e-01 -5.40104e-01
1.36320e+05 3.40000e+02 -4.97746e-01 -4.62438e-01 -5.33054e-01 -5.04818e-01 -4.70279e-01 -5.39356e-01
1.36480e+05 3.41000e+02 -5.09033e-01 -4.76415e-01 -5.41651e-01 -5.04650e-01 -4.70673e-01 -5.38626e-01
1.36640e+05 3.41000e+02 -5.09033e-01 -4.76415e-01 -5.41651e-01 -5.04476e-01 -4.71036e-01 -5.37916e-01
1.36800e+05 3.42000e+02 -4.98857e-01 -4.09176e-01 -5.88538e-01 -5.04297e-01 -4.71365e-01 -5.37228e-01
1.36960e+05 3.42000e+02 -4.98857e-01 -4.09176e-01 -5.88538e-01 -5.04113e-01 -4.71663e-01 -5.36563e-01
1.37120e+05 3.42000e+02 -4.98857e-01 -4.09176e-01 -5.88538e-01 -5.03924e-01 -4.71928e-01 -5.35920e-01
1.37280e+05 3.43000e+02 -5.16165e-01 -4.82883e-01 -5.49447e-01 -5.03731e-01 -4.72163e-01 -5.35300e-01
1.37440e+05 3.43000e+02 -5.16165e-01 -4.82883e-01 -5.49447e-01 -5.03534e-01 -4.72367e-01 -5.34702e-01
1.37600e+05 3.44000e+02 -4.64858e-01 -4.10472e-01 -5.19245e-01 -5.03333e-01 -4.72543e-01 -5.34124e-01
1.37760e+05 3.44000e+02 -4.64858e-01 -4.10472e-01 -5.19245e-01 -5.03128e-01 -4.72690e-01 -5.33565e-01
1.37920e+05 3.44000e+02 -4.64858e-01 -4.10472e-01 -5.19245e-01 -5.02918e-01 -4.72813e-01 -5.33022e-01
1.38080e+05 3.45000e+02 -5.13608e-01 -4.93750e-01 -5.33465e-01 -5.02703e-01 -4.72910e-01 -5.32495e-01
1.38240e+05 3.45000e+02 -5.13608e-01 -4.93750e-01 -5.33465e-01 -5.02483e-01 -4.72985e-01 -5.31981e-01
1.38400e+05 3.46000e+02 -4.79092e-01 -4.33213e-01 -5.24970e-01 -5.02257e-01 -4.73038e-01 -5.31477e-01
1.38560e+05 3.46000e+02 -4.79092e-01 -4.33213e-01 -5.24970e-01 -5.02027e-01 -4.73071e-01 -5.30983e-01
1.38720e+05 3.46000e+02 -4.79092e-01 -4.33213e-01 -5.24970e-01 -5.01790e-01 -4.73085e-01 -5.30496e-01
1.38880e+05 3.47000e+02 -4.69774e-01 -4.11920e-01 -5.27628e-01 -5.01548e-01 -4.73082e-01 -5.30015e-01
1.39040e+05 3.47000e+02 -4.69774e-01 -4.11920e-01 -5.27628e-01 -5.01301e-01 -4.73063e-01 -5.29540e-01
1.39200e+05 3.48000e+02 -5.33587e-01 -4.84887e-01 -5.82288e-01 -5.01049e-01 -4.73028e-01 -5.29070e-01
1.39360e+05 3.48000e+02 -5.33587e-01 -4.84887e-01 -5.82288e-01 -5.00792e-01 -4.72978e-01 -5.28606e-01
1.39520e+05 3.48000e+02 -5.33587e-01 -4.84887e-01 -5.82288e-01 -5.00531e-01 -4.72914e-01 -5.28147e-01
1.39680e+05 3.49000e+02 -4.79874e-01 -4.18133e-01 -5.41615e-01 -5.00266e-01 -4.72837e-01 -5.27696e-01
1.39840e+05 3.49000e+02 -4.79874e-01 -4.18133e-01 -5.41615e-01 -4.99999e-01 -4.72747e-01 -5.27252e-01
1.40000e+05 3.50000e+02 -4.68009e-01 -4.56088e-01 -4.79930e-01 -4.99731e-01 -4.72644e-01 -5.26818e-01
1.40160e+05 3.50000e+02 -4.68009e-01 -4.56088e-01 -4.79930e-01 -4.99462e-01 -4.72528e-01 -5.26395e-01
1.40320e+05 3.50000e+02 -4.68009e-01 -4.56088e-01 -4.79930e-01 -4.99194e-01 -4.72401e-01 -5.25986e-01
1.40480e+05 3.51000e+02 -4.67713e-01 -4.19784e-01 -5.15642e-01 -4.98927e-01 -4.72262e-01 -5.25592e-01
1.40640e+05 3.51000e+02 -4.67713e-01 -4.19784e-01 -5.15642e-01 -4.98664e-01 -4.72112e-01 -5.25215e-01
1.40800e+05 3.52000e+02 -4.64288e-01 -3.93301e-01 -5.35275e-01 -4.98404e-01 -4.71950e-01 -5.24858e-01
1.40960e+05 3.52000e+02 -4.64288e-01 -3.93301e-01 -5.35275e-01 -4.98149e-01 -4.71779e-01 -5.24519e-01
1.41120e+05 3.52000e+02 -4.64288e-01 -3.93301e-01 -5.35275e-01 -4.97900e-01 -4.71597e-01 -5.24202e-01
1.41280e+05 3.53000e+02 -5.21530e-01 -4.44931e-01 -5.98130e-01 -4.97658e-01 -4.71408e-01 -5.23908e-01
1.41440e+05 3.53000e+02 -5.21530e-01 -4.44931e-01 -5.98130e-01 -4.97422e-01 -4.71210e-01 -5.23635e-01
1.41600e+05 3.54000e+02 -4.52984e-01 -4.14589e-01 -4.91379e-01 -4.97196e-01 -4.71006e-01 -5.23386e-01
1.41760e+05 3.54000e+02 -4.52984e-01 -4.14589e-01 -4.91379e-01 -4.96977e-01 -4.70796e-01 -5.23158e-01
1.41920e+05 3.54000e+02 -4.52984e-01 -4.14589e-01 -4.91379e-01 -4.96768e-01 -4.70581e-01 -5.22954e-01
1.42080e+05 3.55000e+02 -4.87476e-01 -3.97111e-01 -5.77841e-01 -4.96567e-01 -4.70363e-01 -5.22770e-01
1.42240e+05 3.55000e+02 -4.87476e-01 -3.97111e-01 -5.77841e-01 -4.96375e-01 -4.70143e-01 -5.22607e-01
1.42400e+05 3.56000e+02 -4.79136e-01 -4.47030e-01 -5.11243e-01 -4.96192e-01 -4.69922e-01 -5.22463e-01
1.42560e+05 3.56000e+02 -4.79136e-01 -4.47030e-01 -5.11243e-01 -4.96018e-01 -4.69701e-01 -5.22335e-01
1.42720e+05 3.56000e+02 -4.79136e-01 -4.47030e-01 -5.11243e-01 -4.95852e-01 -4.69479e-01 -5.22224e-01
1.42880e+05 3.57000e+02 -4.70482e-01 -4.20176e-01 -5.20787e-01 -4.95692e-01 -4.69258e-01 -5.22127e-01
1.43040e+05 3.57000e+02 -4.70482e-01 -4.20176e-01 -5.20787e-01 -4.95540e-01 -4.69037e-01 -5.22043e-01
1.43200e+05 3.58000e+02 -4.99347e-01 -4.31137e-01 -5.67556e-01 -4.95393e-01 -4.68816e-01 -5.21969e-01
1.43360e+05 3.58000e+02 -4.99347e-01 -4.31137e-01 -5.67556e-01 -4.95250e-01 -4.68595e-01 -5.21904e-01
1.43520e+05 3.58000e+02 -4.99347e-01 -4.31137e-01 -5.67556e-01 -4.95110e-01 -4.68374e-01 -5.21846e-01
1.43680e+05 3.59000e+02 -4.65147e-01 -4.24079e-01 -5.06215e-01 -4.94973e-01 -4.68150e-01 -5.21795e-01
1.43840e+05 3.59000e+02 -4.65147e-01 -4.24079e-01 -5.06215e-01 -4.94836e-01 -4.67924e-01 -5.21747e-01
1.44000e+05 3.60000e+02 -5.17234e-01 -4.19166e-01 -6.15302e-01 -4.94698e-01 -4.67694e-01 -5.21702e-01
1.44160e+05 3.60000e+02 -5.17234e-01 -4.19166e-01 -6.15302e-01 -4.94559e-01 -4.67459e-01 -5.21659e-01
1.44320e+05 3.60000e+02 -5.17234e-01 -4.19166e-01 -6.15302e-01 -4.94417e-01 -4.67218e-01 -5.21615e-01
1.44480e+05 3.61000e+02 -4.55691e-01 -3.88764e-01 -5.22617e-01 -4.94270e-01 -4.66971e-01 -5.21570e-01
1.44640e+05 3.61000e+02 -4.55691e-01 -3.88764e-01 -5.22617e-01 -4.94118e-01 -4.66716e-01 -5.21521e-01
1.44800e+05 3.62000e+02 -4.84690e-01 -4.16682e-01 -5.52698e-01 -4.93960e-01 -4.66452e-01 -5.21468e-01
1.44960e+05 3.62000e+02 -4.84690e-01 -4.16682e-01 -5.52698e-01 -4.93794e-01 -4.66181e-01 -5.21408e-01
1.45120e+05 3.62000e+02 -4.84690e-01 -4.16682e-01 -5.52698e-01 -4.93620e-01 -4.65901e-01 -5.21340e-01
1.45280e+05 3.63000e+02 -4.88722e-01 -4.48369e-01 -5.29075e-01 -4.93438e-01 -4.65613e-01 -5.21263e-01
1.45440e+05 3.63000e+02 -4.88722e-01 -4.48369e-01 -5.29075e-01 -4.93246e-01 -4.65318e-01 -5.21174e-01
1.45600e+05 3.64000e+02 -4.71458e-01 -4.35375e-01 -5.07541e-01 -4.93044e-01 -4.65016e-01 -5.21073e-01
1.45760e+05 3.64000e+02 -4.71458e-01 -4.35375e-01 -5.07541e-01 -4.92833e-01 -4.64707e-01 -5.20959e-01
1.45920e+05 3.64000e+02 -4.71458e-01 -4.35375e-01 -5.07541e-01 -4.92612e-01 -4.64394e-01 -5.20831e-01
1.46080e+05 3.65000e+02 -4.83937e-01 -4.38599e-01 -5.29275e-01 -4.92382e-01 -4.64076e-01 -5.20687e-01
1.46240e+05 3.65000e+02 -4.83937e-01 -4.38599e-01 -5.29275e-01 -4.92142e-01 -4.63756e-01 -5.20528e-01
1.46400e+05 3.66000e+02 -4.70568e-01 -4.09325e-01 -5.31811e-01 -4.91893e-01 -4.63433e-01 -5.20353e-01
1.46560e+05 3.66000e+02 -4.70568e-01 -4.09325e-01 -5.31811e-01 -4.91636e-01 -4.63110e-01 -5.20162e-01
1.46720e+05 3.66000e+02 -4.70568e-01 -4.09325e-01 -5.31811e-01 -4.91371e-01 -4.62786e-01 -5.19955e-01
1.46880e+05 3.67000e+02 -4.77546e-01 -4.49926e-01 -5.05167e-01 -4.91099e-01 -4.62464e-01 -5.19735e-01
1.47040e+05 3.67000e+02 -4.77546e-01 -4.49926e-01 -5.05167e-01 -4.90822e-01 -4.62142e-01 -5.19501e-01
1.47200e+05 3.68000e+02 -4.60984e-01 -4.04404e-01 -5.17565e-01 -4.90539e-01 -4.61822e-01 -5.19256e-01
1.47360e+05 3.68000e+02 -4.60984e-01 -4.04404e-01 -5.17565e-01 -4.90253e-01 -4.61504e-01 -5.19001e-01
1.47520e+05 3.68000e+02 -4.60984e-01 -4.04404e-01 -5.17565e-01 -4.89964e-01 -4.61188e-01 -5.18739e-01
1.47680e+05 3.69000e+02 -4.77595e-01 -4.42573e-01 -5.12618e-01 -4.89672e-01 -4.60873e-01 -5.18472e-01
1.47840e+05 3.69000e+02 -4.77595e-01 -4.42573e-01 -5.12618e-01 -4.89380e-01 -4.60558e-01 -5.18203e-01
1.48000e+05 3.70000e+02 -4.78318e-01 -4.28145e-01 -5.28491e-01 -4.89088e-01 -4.60242e-01 -5.17934e-01
1.48160e+05 3.70000e+02 -4.78318e-01 -4.28145e-01 -5.28491e-01 -4.88797e-01 -4.59926e-01 -5.17669e-01
1.48320e+05 3.70000e+02 -4.78318e-01 -4.28145e-01 -5.28491e-01 -4.88508e-01 -4.59606e-01 -5.17410e-01
1.48480e+05 3.71000e+02 -4.54535e-01 -3.84576e-01 -5.24493e-01 -4.88222e-01 -4.59283e-01 -5.17160e-01
1.48640e+05 3.71000e+02 -4.54535e-01 -3.84576e-01 -5.24493e-01 -4.87939e-01 -4.58954e-01 -5.16923e-01
1.48800e+05 3.72000e+02 -5.35720e-01 -4.61113e-01 -6.10327e-01 -4.87659e-01 -4.58619e-01 -5.16700e-01
1.48960e+05 3.72000e+02 -5.35720e-01 -4.61113e-01 -6.10327e-01 -4.87385e-01 -4.58275e-01 -5.16494e-01
1.49120e+05 3.72000e+02 -5.35720e-01 -4.61113e-01 -6.10327e-01 -4.87115e-01 -4.57923e-01 -5.16306e-01
1.49280e+05 3.73000e+02 -4.94033e-01 -4.44958e-01 -5.43108e-01 -4.86850e-01 -4.57562e-01 -5.16138e-01
1.49440e+05 3.73000e+02 -4.94033e-01 -4.44958e-01 -5.43108e-01 -4.86590e-01 -4.57190e-01 -5.15991e-01
1.49600e+05 3.74000e+02 -4.96425e-01 -4.35639e-01 -5.57211e-01 -4.86336e-01 -4.56808e-01 -5.15864e-01
1.49760e+05 3.74000e+02 -4.96425e-01 -4.35639e-01 -5.57211e-01 -4.86086e-01 -4.56416e-01 -5.15757e-01
1.49920e+05 3.74000e+02 -4.96425e-01 -4.35639e-01 -5.57211e-01 -4.85842e-01 -4.56014e-01 -5.15670e-01
1.50080e+05 3.75000e+02 -4.99643e-01 -4.32511e-01 -5.66775e-01 -4.85602e-01 -4.55603e-01 -5.15601e-01
1.50240e+05 3.75000e+02 -4.99643e-01 -4.32511e-01 -5.66775e-01 -4.85366e-01 -4.55185e-01 -5.15547e-01
1.50400e+05 3.76000e+02 -4.86353e-01 -4.36143e-01 -5.36562e-01 -4.85135e-01 -4.54762e-01 -5.15508e-01
1.50560e+05 3.76000e+02 -4.86353e-01 -4.36143e-01 -5.36562e-01 -4.84907e-01 -4.54335e-01 -5.15478e-01
1.50720e+05 3.76000e+02 -4.86353e-01 -4.36143e-01 -5.36562e-01 -4.84682e-01 -4.53906e-01 -5.15457e-01
1.50880e+05 3.77000e+02 -4.70455e-01 -4.35091e-01 -5.05818e-01 -4.84459e-01 -4.53478e-01 -5.15441e-01
1.51040e+05 3.77000e+02 -4.70455e-01 -4.35091e-01 -5.05818e-01 -4.84240e-01 -4.53053e-01 -5.15427e-01
1.51200e+05 3.78000e+02 -5.12604e-01 -4.13968e-01 -6.11240e-01 -4.84023e-01 -4.52633e-01 -5.15413e-01
1.51360e+05 3.78000e+02 -5.12604e-01 -4.13968e-01 -6.11240e-01 -4.83808e-01 -4.52220e-01 -5.15396e-01
1.51520e+05 3.78000e+02 -5.12604e-01 -4.13968e-01 -6.11240e-01 -4.83596e-01 -4.51818e-01 -5.15374e-01
1.51680e+05 3.79000e+02 -4.46113e-01 -4.04899e-01 -4.87328e-01 -4.83387e-01 -4.51428e-01 -5.15346e-01
1.51840e+05 3.79000e+02 -4.46113e-01 -4.04899e-01 -4.87328e-01 -4.83182e-01 -4.51054e-01 -5.15311e-01
1.52000e+05 3.80000e+02 -4.51874e-01 -3.87186e-01 -5.16563e-01 -4.82982e-01 -4.50696e-01 -5.15267e-01
1.52160e+05 3.80000e+02 -4.51874e-01 -3.87186e-01 -5.16563e-01 -4.82786e-01 -4.50357e-01 -5.15215e-01
1.52320e+05 3.80000e+02 -4.51874e-01 -3.87186e-01 -5.16563e-01 -4.82597e-01 -4.50040e-01 -5.15154e-01
1.52480e+05 3.81000e+02 -5.30345e-01 -4.77940e-01 -5.82750e-01 -4.82416e-01 -4.49746e-01 -5.15086e-01
1.52640e+05 3.81000e+02 -5.30345e-01 -4.77940e-01 -5.82750e-01 -4.82243e-01 -4.49477e-01 -5.15010e-01
1.52800e+05 3.82000e+02 -4.93304e-01 -4.42563e-01 -5.44046e-01 -4.82081e-01 -4.49234e-01 -5.14928e-01
1.52960e+05 3.82000e+02 -4.93304e-01 -4.42563e-01 -5.44046e-01 -4.81930e-01 -4.49019e-01 -5.14841e-01
1.53120e+05 3.82000e+02 -4.93304e-01 -4.42563e-01 -5.44046e-01 -4.81793e-01 -4.48834e-01 -5.14751e-01
1.53280e+05 3.83000e+02 -4.57757e-01 -4.34634e-01 -4.80879e-01 -4.81669e-01 -4.48679e-01 -5.14659e-01
1.53440e+05 3.83000e+02 -4.57757e-01 -4.34634e-01 -4.80879e-01 -4.81560e-01 -4.48555e-01 -5.14565e-01
1.53600e+05 3.84000e+02 -4.82370e-01 -4.59013e-01 -5.05727e-01 -4.81468e-01 -4.48463e-01 -5.14472e-01
1.53760e+05 3.84000e+02 -4.82370e-01 -4.59013e-01 -5.05727e-01 -4.81392e-01 -4.48403e-01 -5.14381e-01
1.53920e+05 3.84000e+02 -4.82370e-01 -4.59013e-01 -5.05727e-01 -4.81334e-01 -4.48376e-01 -5.14292e-01
1.54080e+05 3.85000e+02 -4.48725e-01 -4.26266e-01 -4.71184e-01 -4.81294e-01 -4.48380e-01 -5.14207e-01
1.54240e+05 3.85000e+02 -4.48725e-01 -4.26266e-01 -4.71184e-01 -4.81271e-01 -4.48416e-01 -5.14126e-01
1.54400e+05 3.86000e+02 -4.81441e-01 -4.55098e-01 -5.07783e-01 -4.81266e-01 -4.48482e-01 -5.14050e-01
1.54560e+05 3.86000e+02 -4.81441e-01 -4.55098e-01 -5.07783e-01 -4.81278e-01 -4.48577e-01 -5.13979e-01
1.54720e+05 3.86000e+02 -4.81441e-01 -4.55098e-01 -5.07783e-01 -4.81306e-01 -4.48699e-01 -5.13914e-01
1.54880e+05 3.87000e+02 -4.17468e-01 -3.67101e-01 -4.67834e-01 -4.81350e-01 -4.48847e-01 -5.13853e-01
1.55040e+05 3.87000e+02 -4.17468e-01 -3.67101e-01 -4.67834e-01 -4.81409e-01 -4.49019e-01 -5.13798e-01
1.55200e+05 3.88000e+02 -5.33016e-01 -4.92027e-01 -5.74006e-01 -4.81480e-01 -4.49212e-01 -5.13748e-01
1.55360e+05 3.88000e+02 -5.33016e-01 -4.92027e-01 -5.74006e-01 -4.81564e-01 -4.49426e-01 -5.13701e-01
1.55520e+05 3.88000e+02 -5.33016e-01 -4.92027e-01 -5.74006e-01 -4.81658e-01 -4.49658e-01 -5.13659e-01
1.55680e+05 3.89000e+02 -4.54119e-01 -4.19985e-01 -4.88253e-01 -4.81762e-01 -4.49905e-01 -5.13618e-01
1.55840e+05 3.89000e+02 -4.54119e-01 -4.19985e-01 -4.88253e-01 -4.81872e-01 -4.50166e-01 -5.13578e-01
1.56000e+05 3.90000e+02 -4.85530e-01 -4.27082e-01 -5.43977e-01 -4.81989e-01 -4.50439e-01 -5.13539e-01
1.56160e+05 3.90000e+02 -4.85530e-01 -4.27082e-01 -5.43977e-01 -4.82109e-01 -4.50721e-01 -5.13497e-01
1.56320e+05 3.90000e+02 -4.85530e-01 -4.27082e-01 -5.43977e-01 -4.82232e-01 -4.51012e-01 -5.13452e-01
1.56480e+05 3.91000e+02 -4.60716e-01 -4.25586e-01 -4.95847e-01 -4.82355e-01 -4.51309e-01 -5.13401e-01
1.56640e+05 3.91000e+02 -4.60716e-01 -4.25586e-01 -4.95847e-01 -4.82477e-01 -4.51611e-01 -5.13343e-01
1.56800e+05 3.92000e+02 -4.75224e-01 -4.15961e-01 -5.34487e-01 -4.82595e-01 -4.51917e-01 -5.13274e-01
1.56960e+05 3.92000e+02 -4.75224e-01 -4.15961e-01 -5.34487e-01 -4.82709e-01 -4.52225e-01 -5.13193e-01
1.57120e+05 3.92000e+02 -4.75224e-01 -4.15961e-01 -5.34487e-01 -4.82815e-01 -4.52533e-01 -5.13097e-01
1.57280e+05 3.93000e+02 -5.10920e-01 -4.70643e-01 -5.51196e-01 -4.82913e-01 -4.52842e-01 -5.12983e-01
1.57440e+05 3.93000e+02 -5.10920e-01 -4.70643e-01 -5.51196e-01 -4.83000e-01 -4.53151e-01 -5.12850e-01
1.57600e+05 3.94000e+02 -4.56491e-01 -4.06896e-01 -5.06086e-01 -4.83076e-01 -4.53457e-01 -5.12694e-01
1.57760e+05 3.94000e+02 -4.56491e-01 -4.06896e-01 -5.06086e-01 -4.83137e-01 -4.53761e-01 -5.12514e-01
1.57920e+05 3.94000e+02 -4.56491e-01 -4.06896e-01 -5.06086e-01 -4.83184e-01 -4.54061e-01 -5.12308e-01
1.58080e+05 3.95000e+02 -4.39269e-01 -3.94467e-01 -4.84072e-01 -4.83216e-01 -4.54358e-01 -5.12073e-01
1.58240e+05 3.95000e+02 -4.39269e-01 -3.94467e-01 -4.84072e-01 -4.83230e-01 -4.54651e-01 -5.11809e-01
1.58400e+05 3.96000e+02 -4.39199e-01 -4.19773e-01 -4.58625e-01 -4.83226e-01 -4.54939e-01 -5.11513e-01
1.58560e+05 3.96000e+02 -4.39199e-01 -4.19773e-01 -4.58625e-01 -4.83204e-01 -4.55223e-01 -5.11186e-01
1.58720e+05 3.96000e+02 -4.39199e-01 -4.19773e-01 -4.58625e-01 -4.83164e-01 -4.55501e-01 -5.10827e-01
1.58880e+05 3.97000e+02 -4.56660e-01 -4.14535e-01 -4.98784e-01 -4.83105e-01 -4.55773e-01 -5.10437e-01
1.59040e+05 3.97000e+02 -4.56660e-01 -4.14535e-01 -4.98784e-01 -4.83027e-01 -4.56040e-01 -5.10015e-01
1.59200e+05 3.98000e+02 -5.07500e-01 -4.52245e-01 -5.62756e-01 -4.82932e-01 -4.56301e-01 -5.09562e-01
1.59360e+05 3.98000e+02 -5.07500e-01 -4.52245e-01 -5.62756e-01 -4.82818e-01 -4.56555e-01 -5.09081e-01
1.59520e+05 3.98000e+02 -5.07500e-01 -4.52245e-01 -5.62756e-01 -4.82688e-01 -4.56803e-01 -5.08574e-01
1.59680e+05 3.99000e+02 -4.34105e-01 -3.74019e-01 -4.94191e-01 -4.82542e-01 -4.57043e-01 -5.08040e-01
1.59840e+05 3.99000e+02 -4.34105e-01 -3.74019e-01 -4.94191e-01 -4.82380e-01 -4.57276e-01 -5.07485e-01
1.60000e+05 4.00000e+02 -4.92295e-01 -4.39153e-01 -5.45437e-01 -4.82205e-01 -4.57500e-01 -5.06910e-01
1.60160e+05 4.00000e+02 -4.92295e-01 -4.39153e-01 -5.45437e-01 -4.82017e-01 -4.57716e-01 -5.06318e-01
1.60320e+05 4.00000e+02 -4.92295e-01 -4.39153e-01 -5.45437e-01 -4.81817e-01 -4.57921e-01 -5.05713e-01
1.60480e+05 4.01000e+02 -4.34241e-01 -4.03200e-01 -4.65282e-01 -4.81606e-01 -4.58116e-01 -5.05096e-01
1.60640e+05 4.01000e+02 -4.34241e-01 -4.03200e-01 -4.65282e-01 -4.81387e-01 -4.58300e-01 -5.04473e-01
1.60800e+05 4.02000e+02 -4.63941e-01 -4.12327e-01 -5.15555e-01 -4.81157e-01 -4.58472e-01 -5.03843e-01
1.60960e+05 4.02000e+02 -4.63941e-01 -4.12327e-01 -5.15555e-01 -4.80921e-01 -4.58629e-01 -5.03212e-01
1.61120e+05 4.02000e+02 -4.63941e-01 -4.12327e-01 -5.15555e-01 -4.80677e-01 -4.58772e-01 -5.02581e-01
1.61280e+05 4.03000e+02 -4.27479e-01 -3.81857e-01 -4.73101e-01 -4.80425e-01 -4.58898e-01 -5.01953e-01
1.61440e+05 4.03000e+02 -4.27479e-01 -3.81857e-01 -4.73101e-01 -4.80168e-01 -4.59007e-01 -5.01330e-01
1.61600e+05 4.04000e+02 -4.80297e-01 -4.08791e-01 -5.51804e-01 -4.79905e-01 -4.59097e-01 -5.00714e-01
1.61760e+05 4.04000e+02 -4.80297e-01 -4.08791e-01 -5.51804e-01 -4.79636e-01 -4.59166e-01 -5.00106e-01
1.61920e+05 4.04000e+02 -4.80297e-01 -4.08791e-01 -5.51804e-01 -4.79362e-01 -4.59215e-01 -4.99508e-01
1.62080e+05 4.05000e+02 -4.75049e-01 -4.38309e-01 -5.11788e-01 -4.79081e-01 -4.59241e-01 -4.98922e-01
1.62240e+05 4.05000e+02 -4.75049e-01 -4.38309e-01 -5.11788e-01 -4.78796e-01 -4.59244e-01 -4.98348e-01
1.62400e+05 4.06000e+02 -4.41944e-01 -3.95400e-01 -4.88488e-01 -4.78505e-01 -4.59222e-01 -4.97789e-01
1.62560e+05 4.06000e+02 -4.41944e-01 -3.95400e-01 -4.88488e-01 -4.78209e-01 -4.59175e-01 -4.97244e-01
1.62720e+05 4.06000e+02 -4.41944e-01 -3.95400e-01 -4.88488e-01 -4.77908e-01 -4.59102e-01 -4.96714e-01
1.62880e+05 4.07000e+02 -4.53534e-01 -4.06686e-01 -5.00383e-01 -4.77602e-01 -4.59003e-01 -4.96200e-01
1.63040e+05 4.07000e+02 -4.53534e-01 -4.06686e-01 -5.00383e-01 -4.77290e-01 -4.58876e-01 -4.95703e-01
1.63200e+05 4.08000e+02 -4.73460e-01 -3.83121e-01 -5.63799e-01 -4.76973e-01 -4.58722e-01 -4.95223e-01
1.63360e+05 4.08000e+02 -4.73460e-01 -3.83121e-01 -5.63799e-01 -4.76650e-01 -4.58541e-01 -4.94760e-01
1.63520e+05 4.08000e+02 -4.73460e-01 -3.83121e-01 -5.63799e-01 -4.76323e-01 -4.58332e-01 -4.94314e-01
1.63680e+05 4.09000e+02 -4.60154e-01 -4.41773e-01 -4.78535e-01 -4.75990e-01 -4.58095e-01 -4.93885e-01
1.63840e+05 4.09000e+02 -4.60154e-01 -4.41773e-01 -4.78535e-01 -4.75651e-01 -4.57830e-01 -4.93473e-01
1.64000e+05 4.10000e+02 -4.89224e-01 -4.33779e-01 -5.44669e-01 -4.75308e-01 -4.57537e-01 -4.93079e-01
1.64160e+05 4.10000e+02 -4.89224e-01 -4.33779e-01 -5.44669e-01 -4.74960e-01 -4.57217e-01 -4.92703e-01
1.64320e+05 4.10000e+02 -4.89224e-01 -4.33779e-01 -5.44669e-01 -4.74606e-01 -4.56869e-01 -4.92343e-01
1.64480e+05 4.11000e+02 -4.68990e-01 -4.33766e-01 -5.04214e-01 -4.74248e-01 -4.56495e-01 -4.92001e-01
1.64640e+05 4.11000e+02 -4.68990e-01 -4.33766e-01 -5.04214e-01 -4.73885e-01 -4.56094e-01 -4.91676e-01
1.64800e+05 4.12000e+02 -4.48303e-01 -4.13659e-01 -4.82948e-01 -4.73518e-01 -4.55667e-01 -4.91369e-01
1.64960e+05 4.12000e+02 -4.48303e-01 -4.13659e-01 -4.82948e-01 -4.73147e-01 -4.55216e-01 -4.91078e-01
1.65120e+05 4.12000e+02 -4.48303e-01 -4.13659e-01 -4.82948e-01 -4.72772e-01 -4.54741e-01 -4.90804e-01
1.65280e+05 4.13000e+02 -4.51738e-01 -3.95380e-01 -5.08096e-01 -4.72395e-01 -4.54243e-01 -4.90547e-01
1.65440e+05 4.13000e+02 -4.51738e-01 -3.95380e-01 -5.08096e-01 -4.72015e-01 -4.53725e-01 -4.90305e-01
1.65600e+05 4.14000e+02 -4.81697e-01 -4.26112e-01 -5.37281e-01 -4.71632e-01 -4.53187e-01 -4.90078e-01
1.65760e+05 4.14000e+02 -4.81697e-01 -4.26112e-01 -5.37281e-01 -4.71249e-01 -4.52631e-01 -4.89866e-01
1.65920e+05 4.14000e+02 -4.81697e-01 -4.26112e-01 -5.37281e-01 -4.70865e-01 -4.52061e-01 -4.89668e-01
1.66080e+05 4.15000e+02 -4.45046e-01 -4.06162e-01 -4.83930e-01 -4.70481e-01 -4.51480e-01 -4.89482e-01
1.66240e+05 4.15000e+02 -4.45046e-01 -4.06162e-01 -4.83930e-01 -4.70099e-01 -4.50890e-01 -4.89307e-01
1.66400e+05 4.16000e+02 -4.70976e-01 -4.14666e-01 -5.27285e-01 -4.69718e-01 -4.50294e-01 -4.89142e-01
1.66560e+05 4.16000e+02 -4.70976e-01 -4.14666e-01 -5.27285e-01 -4.69341e-01 -4.49696e-01 -4.88985e-01
1.66720e+05 4.16000e+02 -4.70976e-01 -4.14666e-01 -5.27285e-01 -4.68968e-01 -4.49101e-01 -4.88835e-01
1.66880e+05 4.17000e+02 -4.73818e-01 -3.95732e-01 -5.51904e-01 -4.68601e-01 -4.48513e-01 -4.88689e-01
1.67040e+05 4.17000e+02 -4.73818e-01 -3.95732e-01 -5.51904e-01 -4.68240e-01 -4.47934e-01 -4.88547e-01
1.67200e+05 4.18000e+02 -4.78316e-01 -4.22327e-01 -5.34305e-01 -4.67888e-01 -4.47369e-01 -4.88406e-01
1.67360e+05 4.18000e+02 -4.78316e-01 -4.22327e-01 -5.34305e-01 -4.67544e-01 -4.46823e-01 -4.88264e-01
1.67520e+05 4.18000e+02 -4.78316e-01 -4.22327e-01 -5.34305e-01 -4.67210e-01 -4.46298e-01 -4.88121e-01
1.67680e+05 4.19000e+02 -4.79008e-01 -4.32446e-01 -5.25570e-01 -4.66886e-01 -4.45798e-01 -4.87975e-01
1.67840e+05 4.19000e+02 -4.79008e-01 -4.32446e-01 -5.25570e-01 -4.66575e-01 -4.45326e-01 -4.87823e-01
1.68000e+05 4.20000e+02 -4.81689e-01 -4.44752e-01 -5.18625e-01 -4.66276e-01 -4.44885e-01 -4.87667e-01
1.68160e+05 4.20000e+02 -4.81689e-01 -4.44752e-01 -5.18625e-01 -4.65990e-01 -4.44476e-01 -4.87505e-01
1.68320e+05 4.20000e+02 -4.81689e-01 -4.44752e-01 -5.18625e-01 -4.65718e-01 -4.44101e-01 -4.87335e-01
1.68480e+05 4.21000e+02 -4.75395e-01 -4.18313e-01 -5.32476e-01 -4.65460e-01 -4.43762e-01 -4.87159e-01
1.68640e+05 4.21000e+02 -4.75395e-01 -4.18313e-01 -5.32476e-01 -4.65217e-01 -4.43459e-01 -4.86975e-01
1.68800e+05 4.22000e+02 -4.19880e-01 -3.83514e-01 -4.56245e-01 -4.64989e-01 -4.43192e-01 -4.86785e-01
1.68960e+05 4.22000e+02 -4.19880e-01 -3.83514e-01 -4.56245e-01 -4.64775e-01 -4.42961e-01 -4.86589e-01
1.69120e+05 4.22000e+02 -4.19880e-01 -3.83514e-01 -4.56245e-01 -4.64576e-01 -4.42766e-01 -4.86386e-01
1.69280e+05 4.23000e+02 -4.68801e-01 -4.05418e-01 -5.32185e-01 -4.64392e-01 -4.42606e-01 -4.86179e-01
1.69440e+05 4.23000e+02 -4.68801e-01 -4.05418e-01 -5.32185e-01 -4.64223e-01 -4.42479e-01 -4.85968e-01
1.69600e+05 4.24000e+02 -4.75171e-01 -4.37568e-01 -5.12774e-01 -4.64069e-01 -4.42384e-01 -4.85754e-01
1.69760e+05 4.24000e+02 -4.75171e-01 -4.37568e-01 -5.12774e-01 -4.63929e-01 -4.42321e-01 -4.85538e-01
1.69920e+05 4.24000e+02 -4.75171e-01 -4.37568e-01 -5.12774e-01 -4.63805e-01 -4.42287e-01 -4.85323e-01
1.70080e+05 4.25000e+02 -4.71782e-01 -4.13787e-01 -5.29778e-01 -4.63695e-01 -4.42280e-01 -4.85109e-01
1.70240e+05 4.25000e+02 -4.71782e-01 -4.13787e-01 -5.29778e-01 -4.63599e-01 -4.42301e-01 -4.84897e-01
1.70400e+05 4.26000e+02 -4.59174e-01 -4.35739e-01 -4.82609e-01 -4.63518e-01 -4.42347e-01 -4.84689e-01
1.70560e+05 4.26000e+02 -4.59174e-01 -4.35739e-01 -4.82609e-01 -4.63451e-01 -4.42416e-01 -4.84486e-01
1.70720e+05 4.26000e+02 -4.59174e-01 -4.35739e-01 -4.82609e-01 -4.63398e-01 -4.42509e-01 -4.84288e-01
1.70880e+05 4.27000e+02 -4.26249e-01 -3.84111e-01 -4.68388e-01 -4.63360e-01 -4.42623e-01 -4.84098e-01
1.71040e+05 4.27000e+02 -4.26249e-01 -3.84111e-01 -4.68388e-01 -4.63336e-01 -4.42758e-01 -4.83914e-01
1.71200e+05 4.28000e+02 -4.82810e-01 -4.40971e-01 -5.24648e-01 -4.63326e-01 -4.42914e-01 -4.83739e-01
1.71360e+05 4.28000e+02 -4.82810e-01 -4.40971e-01 -5.24648e-01 -4.63329e-01 -4.43088e-01 -4.83571e-01
1.71520e+05 4.28000e+02 -4.82810e-01 -4.40971e-01 -5.24648e-01 -4.63346e-01 -4.43281e-01 -4.83411e-01
1.71680e+05 4.29000e+02 -4.52833e-01 -4.18341e-01 -4.87325e-01 -4.63375e-01 -4.43491e-01 -4.83258e-01
1.71840e+05 4.29000e+02 -4.52833e-01 -4.18341e-01 -4.87325e-01 -4.63416e-01 -4.43719e-01 -4.83113e-01
1.72000e+05 4.30000e+02 -4.73179e-01 -4.35837e-01 -5.10522e-01 -4.63468e-01 -4.43962e-01 -4.82975e-01
1.72160e+05 4.30000e+02 -4.73179e-01 -4.35837e-01 -5.10522e-01 -4.63531e-01 -4.44220e-01 -4.82841e-01
1.72320e+05 4.30000e+02 -4.73179e-01 -4.35837e-01 -5.10522e-01 -4.63603e-01 -4.44492e-01 -4.82713e-01
1.72480e+05 4.31000e+02 -4.63814e-01 -4.25350e-01 -5.02278e-01 -4.63683e-01 -4.44777e-01 -4.82589e-01
1.72640e+05 4.31000e+02 -4.63814e-01 -4.25350e-01 -5.02278e-01 -4.63770e-01 -4.45074e-01 -4.82467e-01
1.72800e+05 4.32000e+02 -4.52349e-01 -4.15650e-01 -4.89048e-01 -4.63864e-01 -4.45383e-01 -4.82346e-01
1.72960e+05 4.32000e+02 -4.52349e-01 -4.15650e-01 -4.89048e-01 -4.63963e-01 -4.45702e-01 -4.82224e-01
1.73120e+05 4.32000e+02 -4.52349e-01 -4.15650e-01 -4.89048e-01 -4.64065e-01 -4.46028e-01 -4.82102e-01
1.73280e+05 4.33000e+02 -4.38257e-01 -4.16495e-01 -4.60018e-01 -4.64169e-01 -4.46363e-01 -4.81976e-01
1.73440e+05 4.33000e+02 -4.38257e-01 -4.16495e-01 -4.60018e-01 -4.64275e-01 -4.46703e-01 -4.81846e-01
1.73600e+05 4.34000e+02 -4.55922e-01 -3.52677e-01 -5.59167e-01 -4.64379e-01 -4.47047e-01 -4.81711e-01
1.73760e+05 4.34000e+02 -4.55922e-01 -3.52677e-01 -5.59167e-01 -4.64482e-01 -4.47395e-01 -4.81570e-01
1.73920e+05 4.34000e+02 -4.55922e-01 -3.52677e-01 -5.59167e-01 -4.64582e-01 -4.47743e-01 -4.81421e-01
1.74080e+05 4.35000e+02 -4.60593e-01 -4.02360e-01 -5.18826e-01 -4.64678e-01 -4.48089e-01 -4.81266e-01
1.74240e+05 4.35000e+02 -4.60593e-01 -4.02360e-01 -5.18826e-01 -4.64768e-01 -4.48432e-01 -4.81104e-01
1.74400e+05 4.36000e+02 -4.70383e-01 -4.34175e-01 -5.06591e-01 -4.64852e-01 -4.48770e-01 -4.80934e-01
1.74560e+05 4.36000e+02 -4.70383e-01 -4.34175e-01 -5.06591e-01 -4.64928e-01 -4.49099e-01 -4.80757e-01
1.74720e+05 4.36000e+02 -4.70383e-01 -4.34175e-01 -5.06591e-01 -4.64996e-01 -4.49419e-01 -4.80574e-01
1.74880e+05 4.37000e+02 -4.55162e-01 -4.13510e-01 -4.96813e-01 -4.65056e-01 -4.49726e-01 -4.80386e-01
1.75040e+05 4.37000e+02 -4.55162e-01 -4.13510e-01 -4.96813e-01 -4.65106e-01 -4.50018e-01 -4.80194e-01
1.75200e+05 4.38000e+02 -5.01637e-01 -4.47391e-01 -5.55883e-01 -4.65146e-01 -4.50293e-01 -4.79998e-01
1.75360e+05 4.38000e+02 -5.01637e-01 -4.47391e-01 -5.55883e-01 -4.65175e-01 -4.50548e-01 -4.79802e-01
1.75520e+05 4.38000e+02 -5.01637e-01 -4.47391e-01 -5.55883e-01 -4.65194e-01 -4.50782e-01 -4.79605e-01
1.75680e+05 4.39000e+02 -4.20891e-01 -4.02472e-01 -4.39311e-01 -4.65201e-01 -4.50994e-01 -4.79409e-01
1.75840e+05 4.39000e+02 -4.20891e-01 -4.02472e-01 -4.39311e-01 -4.65198e-01 -4.51180e-01 -4.79215e-01
1.76000e+05 4.40000e+02 -4.73729e-01 -4.23837e-01 -5.23622e-01 -4.65183e-01 -4.51340e-01 -4.79025e-01
1.76160e+05 4.40000e+02 -4.73729e-01 -4.23837e-01 -5.23622e-01 -4.65156e-01 -4.51473e-01 -4.78839e-01
1.76320e+05 4.40000e+02 -4.73729e-01 -4.23837e-01 -5.23622e-01 -4.65118e-01 -4.51579e-01 -4.78658e-01
1.76480e+05 4.41000e+02 -4.54150e-01 -4.27421e-01 -4.80878e-01 -4.65070e-01 -4.51656e-01 -4.78483e-01
1.76640e+05 4.41000e+02 -4.54150e-01 -4.27421e-01 -4.80878e-01 -4.65009e-01 -4.51703e-01 -4.78315e-01
1.76800e+05 4.42000e+02 -4.30895e-01 -4.08824e-01 -4.52966e-01 -4.64938e-01 -4.51723e-01 -4.78153e-01
1.76960e+05 4.42000e+02 -4.30895e-01 -4.08824e-01 -4.52966e-01 -4.64857e-01 -4.51715e-01 -4.77999e-01
1.77120e+05 4.42000e+02 -4.30895e-01 -4.08824e-01 -4.52966e-01 -4.64765e-01 -4.51679e-01 -4.77852e-01
1.77280e+05 4.43000e+02 -4.89433e-01 -4.28690e-01 -5.50176e-01 -4.64664e-01 -4.51617e-01 -4.77712e-01
1.77440e+05 4.43000e+02 -4.89433e-01 -4.28690e-01 -5.50176e-01 -4.64554e-01 -4.51529e-01 -4.77580e-01
1.77600e+05 4.44000e+02 -5.11333e-01 -4.45909e-01 -5.76758e-01 -4.64436e-01 -4.51417e-01 -4.77455e-01
1.77760e+05 4.44000e+02 -5.11333e-01 -4.45909e-01 -5.76758e-01 -4.64311e-01 -4.51284e-01 -4.77337e-01
1.77920e+05 4.44000e+02 -5.11333e-01 -4.45909e-01 -5.76758e-01 -4.64179e-01 -4.51131e-01 -4.77227e-01
1.78080e+05 4.45000e+02 -4.67368e-01 -4.06040e-01 -5.28696e-01 -4.64041e-01 -4.50959e-01 -4.77123e-01
1.78240e+05 4.45000e+02 -4.67368e-01 -4.06040e-01 -5.28696e-01 -4.63899e-01 -4.50772e-01 -4.77025e-01
1.78400e+05 4.46000e+02 -4.81756e-01 -4.34969e-01 -5.28543e-01 -4.63753e-01 -4.50572e-01 -4.76934e-01
1.78560e+05 4.46000e+02 -4.81756e-01 -4.34969e-01 -5.28543e-01 -4.63604e-01 -4.50362e-01 -4.76847e-01
1.78720e+05 4.46000e+02 -4.81756e-01 -4.34969e-01 -5.28543e-01 -4.63454e-01 -4.50143e-01 -4.76764e-01
1.78880e+05 4.47000e+02 -4.72806e-01 -3.99596e-01 -5.46015e-01 -4.63302e-01 -4.49919e-01 -4.76685e-01
1.79040e+05 4.47000e+02 -4.72806e-01 -3.99596e-01 -5.46015e-01 -4.63151e-01 -4.49693e-01 -4.76608e-01
1.79200e+05 4.48000e+02 -4.49284e-01 -4.29133e-01 -4.69436e-01 -4.63000e-01 -4.49467e-01 -4.76533e-01
1.79360e+05 4.48000e+02 -4.49284e-01 -4.29133e-01 -4.69436e-01 -4.62850e-01 -4.49242e-01 -4.76458e-01
1.79520e+05 4.48000e+02 -4.49284e-01 -4.29133e-01 -4.69436e-01 -4.62703e-01 -4.49023e-01 -4.76383e-01
1.79680e+05 4.49000e+02 -4.79621e-01 -4.40741e-01 -5.18502e-01 -4.62559e-01 -4.48811e-01 -4.76307e-01
1.79840e+05 4.49000e+02 -4.79621e-01 -4.40741e-01 -5.18502e-01 -4.62419e-01 -4.48608e-01 -4.76230e-01
1.80000e+05 4.50000e+02 -4.75209e-01 -4.36518e-01 -5.13900e-01 -4.62283e-01 -4.48416e-01 -4.76150e-01
1.80160e+05 4.50000e+02 -4.75209e-01 -4.36518e-01 -5.13900e-01 -4.62153e-01 -4.48238e-01 -4.76067e-01
1.80320e+05 4.50000e+02 -4.75209e-01 -4.36518e-01 -5.13900e-01 -4.62029e-01 -4.48076e-01 -4.75983e-01
1.80480e+05 4.51000e+02 -4.77735e-01 -4.57423e-01 -4.98046e-01 -4.61913e-01 -4.47930e-01 -4.75896e-01
1.80640e+05 4.51000e+02 -4.77735e-01 -4.57423e-01 -4.98046e-01 -4.61806e-01 -4.47803e-01 -4.75808e-01
1.80800e+05 4.52000e+02 -5.07308e-01 -4.54572e-01 -5.60045e-01 -4.61707e-01 -4.47696e-01 -4.75719e-01
1.80960e+05 4.52000e+02 -5.07308e-01 -4.54572e-01 -5.60045e-01 -4.61620e-01 -4.47610e-01 -4.75631e-01
1.81120e+05 4.52000e+02 -5.07308e-01 -4.54572e-01 -5.60045e-01 -4.61544e-01 -4.47545e-01 -4.75543e-01
1.81280e+05 4.53000e+02 -4.79469e-01 -4.34236e-01 -5.24701e-01 -4.61482e-01 -4.47503e-01 -4.75460e-01
1.81440e+05 4.53000e+02 -4.79469e-01 -4.34236e-01 -5.24701e-01 -4.61433e-01 -4.47484e-01 -4.75381e-01
1.81600e+05 4.54000e+02 -4.86880e-01 -4.39425e-01 -5.34335e-01 -4.61398e-01 -4.47488e-01 -4.75308e-01
1.81760e+05 4.54000e+02 -4.86880e-01 -4.39425e-01 -5.34335e-01 -4.61380e-01 -4.47516e-01 -4.75244e-01
1.81920e+05 4.54000e+02 -4.86880e-01 -4.39425e-01 -5.34335e-01 -4.61378e-01 -4.47566e-01 -4.75189e-01
1.82080e+05 4.55000e+02 -5.13402e-01 -4.58347e-01 -5.68457e-01 -4.61393e-01 -4.47640e-01 -4.75145e-01
1.82240e+05 4.55000e+02 -5.13402e-01 -4.58347e-01 -5.68457e-01 -4.61425e-01 -4.47736e-01 -4.75113e-01
1.82400e+05 4.56000e+02 -4.56686e-01 -4.19078e-01 -4.94294e-01 -4.61475e-01 -4.47855e-01 -4.75095e-01
1.82560e+05 4.56000e+02 -4.56686e-01 -4.19078e-01 -4.94294e-01 -4.61543e-01 -4.47995e-01 -4.75092e-01
1.82720e+05 4.56000e+02 -4.56686e-01 -4.19078e-01 -4.94294e-01 -4.61630e-01 -4.48157e-01 -4.75103e-01
1.82880e+05 4.57000e+02 -4.83462e-01 -4.42819e-01 -5.24105e-01 -4.61735e-01 -4.48339e-01 -4.75130e-01
1.83040e+05 4.57000e+02 -4.83462e-01 -4.42819e-01 -5.24105e-01 -4.61857e-01 -4.48542e-01 -4.75173e-01
1.83200e+05 4.58000e+02 -4.78008e-01 -4.56438e-01 -4.99579e-01 -4.61998e-01 -4.48764e-01 -4.75233e-01
1.83360e+05 4.58000e+02 -4.78008e-01 -4.56438e-01 -4.99579e-01 -4.62157e-01 -4.49005e-01 -4.75309e-01
1.83520e+05 4.58000e+02 -4.78008e-01 -4.56438e-01 -4.99579e-01 -4.62333e-01 -4.49265e-01 -4.75402e-01
1.83680e+05 4.59000e+02 -4.67644e-01 -4.12147e-01 -5.23141e-01 -4.62527e-01 -4.49543e-01 -4.75512e-01
1.83840e+05 4.59000e+02 -4.67644e-01 -4.12147e-01 -5.23141e-01 -4.62738e-01 -4.49838e-01 -4.75638e-01
1.84000e+05 4.60000e+02 -4.64958e-01 -4.06323e-01 -5.23592e-01 -4.62966e-01 -4.50150e-01 -4.75781e-01
1.84160e+05 4.60000e+02 -4.64958e-01 -4.06323e-01 -5.23592e-01 -4.63210e-01 -4.50478e-01 -4.75942e-01
1.84320e+05 4.60000e+02 -4.64958e-01 -4.06323e-01 -5.23592e-01 -4.63471e-01 -4.50822e-01 -4.76120e-01
1.84480e+05 4.61000e+02 -4.60129e-01 -4.35471e-01 -4.84787e-01 -4.63748e-01 -4.51182e-01 -4.76314e-01
1.84640e+05 4.61000e+02 -4.60129e-01 -4.35471e-01 -4.84787e-01 -4.64041e-01 -4.51557e-01 -4.76525e-01
1.84800e+05 4.62000e+02 -4.80440e-01 -4.33462e-01 -5.27419e-01 -4.64349e-01 -4.51946e-01 -4.76752e-01
1.84960e+05 4.62000e+02 -4.80440e-01 -4.33462e-01 -5.27419e-01 -4.64672e-01 -4.52350e-01 -4.76994e-01
1.85120e+05 4.62000e+02 -4.80440e-01 -4.33462e-01 -5.27419e-01 -4.65010e-01 -4.52769e-01 -4.77251e-01
1.85280e+05 4.63000e+02 -4.49255e-01 -4.16816e-01 -4.81694e-01 -4.65362e-01 -4.53202e-01 -4.77522e-01
1.85440e+05 4.63000e+02 -4.49255e-01 -4.16816e-01 -4.81694e-01 -4.65728e-01 -4.53650e-01 -4.77806e-01
1.85600e+05 4.64000e+02 -4.74137e-01 -4.25147e-01 -5.23126e-01 -4.66106e-01 -4.54114e-01 -4.78099e-01
1.85760e+05 4.64000e+02 -4.74137e-01 -4.25147e-01 -5.23126e-01 -4.66497e-01 -4.54592e-01 -4.78402e-01
1.85920e+05 4.64000e+02 -4.74137e-01 -4.25147e-01 -5.23126e-01 -4.66898e-01 -4.55085e-01 -4.78711e-01
1.86080e+05 4.65000e+02 -4.86955e-01 -4.43586e-01 -5.30325e-01 -4.67309e-01 -4.55593e-01 -4.79024e-01
1.86240e+05 4.65000e+02 -4.86955e-01 -4.43586e-01 -5.30325e-01 -4.67728e-01 -4.56117e-01 -4.79338e-01
1.86400e+05 4.66000e+02 -4.71532e-01 -4.41678e-01 -5.01385e-01 -4.68154e-01 -4.56656e-01 -4.79652e-01
1.86560e+05 4.66000e+02 -4.71532e-01 -4.41678e-01 -5.01385e-01 -4.68584e-01 -4.57208e-01 -4.79960e-01
1.86720e+05 4.66000e+02 -4.71532e-01 -4.41678e-01 -5.01385e-01 -4.69019e-01 -4.57776e-01 -4.80262e-01
1.86880e+05 4.67000e+02 -4.39499e-01 -4.03400e-01 -4.75599e-01 -4.69455e-01 -4.58355e-01 -4.80554e-01
1.87040e+05 4.67000e+02 -4.39499e-01 -4.03400e-01 -4.75599e-01 -4.69890e-01 -4.58947e-01 -4.80832e-01
1.87200e+05 4.68000e+02 -4.79525e-01 -4.23364e-01 -5.35686e-01 -4.70322e-01 -4.59549e-01 -4.81094e-01
1.87360e+05 4.68000e+02 -4.79525e-01 -4.23364e-01 -5.35686e-01 -4.70749e-01 -4.60161e-01 -4.81338e-01
1.87520e+05 4.68000e+02 -4.79525e-01 -4.23364e-01 -5.35686e-01 -4.71169e-01 -4.60779e-01 -4.81559e-01
1.87680e+05 4.69000e+02 -4.54614e-01 -4.25133e-01 -4.84096e-01 -4.71580e-01 -4.61403e-01 -4.81757e-01
1.87840e+05 4.69000e+02 -4.54614e-01 -4.25133e-01 -4.84096e-01 -4.71979e-01 -4.62030e-01 -4.81929e-01
1.88000e+05 4.70000e+02 -4.65513e-01 -4.08326e-01 -5.22699e-01 -4.72365e-01 -4.62657e-01 -4.82073e-01
1.88160e+05 4.70000e+02 -4.65513e-01 -4.08326e-01 -5.22699e-01 -4.72735e-01 -4.63281e-01 -4.82189e-01
1.88320e+05 4.70000e+02 -4.65513e-01 -4.08326e-01 -5.22699e-01 -4.73088e-01 -4.63900e-01 -4.82276e-01
1.88480e+05 4.71000e+02 -4.40506e-01 -4.12000e-01 -4.69012e-01 -4.73422e-01 -4.64510e-01 -4.82334e-01
1.88640e+05 4.71000e+02 -4.40506e-01 -4.12000e-01 -4.69012e-01 -4.73735e-01 -4.65106e-01 -4.82364e-01
1.88800e+05 4.72000e+02 -4.65261e-01 -4.07983e-01 -5.22539e-01 -4.74027e-01 -4.65686e-01 -4.82368e-01
1.88960e+05 4.72000e+02 -4.65261e-01 -4.07983e-01 -5.22539e-01 -4.74295e-01 -4.66244e-01 -4.82346e-01
1.89120e+05 4.72000e+02 -4.65261e-01 -4.07983e-01 -5.22539e-01 -4.74540e-01 -4.66777e-01 -4.82303e-01
1.89280e+05 4.73000e+02 -4.48579e-01 -4.12768e-01 -4.84390e-01 -4.74760e-01 -4.67278e-01 -4.82243e-01
1.89440e+05 4.73000e+02 -4.48579e-01 -4.12768e-01 -4.84390e-01 -4.74956e-01 -4.67743e-01 -4.82169e-01
1.89600e+05 4.74000e+02 -4.88515e-01 -4.56098e-01 -5.20932e-01 -4.75125e-01 -4.68165e-01 -4.82085e-01
1.89760e+05 4.74000e+02 -4.88515e-01 -4.56098e-01 -5.20932e-01 -4.75269e-01 -4.68538e-01 -4.81999e-01
1.89920e+05 4.74000e+02 -4.88515e-01 -4.56098e-01 -5.20932e-01 -4.75387e-01 -4.68859e-01 -4.81916e-01
1.90080e+05 4.75000e+02 -4.34402e-01 -3.87318e-01 -4.81487e-01 -4.75479e-01 -4.69119e-01 -4.81839e-01
1.90240e+05 4.75000e+02 -4.34402e-01 -3.87318e-01 -4.81487e-01 -4.75546e-01 -4.69317e-01 -4.81775e-01
1.90400e+05 4.76000e+02 -5.07722e-01 -4.45115e-01 -5.70330e-01 -4.75588e-01 -4.69448e-01 -4.81728e-01
1.90560e+05 4.76000e+02 -5.07722e-01 -4.45115e-01 -5.70330e-01 -4.75605e-01 -4.69510e-01 -4.81701e-01
1.90720e+05 4.76000e+02 -5.07722e-01 -4.45115e-01 -5.70330e-01 -4.75598e-01 -4.69502e-01 -4.81693e-01
1.90880e+05 4.77000e+02 -4.45674e-01 -4.09569e-01 -4.81778e-01 -4.75566e-01 -4.69428e-01 -4.81705e-01
1.91040e+05 4.77000e+02 -4.45674e-01 -4.09569e-01 -4.81778e-01 -4.75512e-01 -4.69289e-01 -4.81735e-01
1.91200e+05 4.78000e+02 -4.83583e-01 -4.47986e-01 -5.19181e-01 -4.75434e-01 -4.69089e-01 -4.81779e-01
1.91360e+05 4.78000e+02 -4.83583e-01 -4.47986e-01 -5.19181e-01 -4.75335e-01 -4.68836e-01 -4.81834e-01
1.91520e+05 4.78000e+02 -4.83583e-01 -4.47986e-01 -5.19181e-01 -4.75214e-01 -4.68534e-01 -4.81894e-01
1.91680e+05 4.79000e+02 -4.92968e-01 -4.22858e-01 -5.63077e-01 -4.75072e-01 -4.68189e-01 -4.81956e-01
1.91840e+05 4.79000e+02 -4.92968e-01 -4.22858e-01 -5.63077e-01 -4.74911e-01 -4.67807e-01 -4.82015e-01
1.92000e+05 4.80000e+02 -4.63506e-01 -4.43931e-01 -4.83082e-01 -4.74730e-01 -4.67394e-01 -4.82066e-01
1.92160e+05 4.80000e+02 -4.63506e-01 -4.43931e-01 -4.83082e-01 -4.74531e-01 -4.66955e-01 -4.82107e-01
1.92320e+05 4.80000e+02 -4.63506e-01 -4.43931e-01 -4.83082e-01 -4.74315e-01 -4.66496e-01 -4.82135e-01
1.92480e+05 4.81000e+02 -4.38193e-01 -3.86467e-01 -4.89919e-01 -4.74083e-01 -4.66019e-01 -4.82146e-01
1.92640e+05 4.81000e+02 -4.38193e-01 -3.86467e-01 -4.89919e-01 -4.73835e-01 -4.65529e-01 -4.82141e-01
1.92800e+05 4.82000e+02 -4.76190e-01 -4.28411e-01 -5.23969e-01 -4.73573e-01 -4.65031e-01 -4.82116e-01
1.92960e+05 4.82000e+02 -4.76190e-01 -4.28411e-01 -5.23969e-01 -4.73300e-01 -4.64527e-01 -4.82072e-01
1.93120e+05 4.82000e+02 -4.76190e-01 -4.28411e-01 -5.23969e-01 -4.73014e-01 -4.64020e-01 -4.82009e-01
1.93280e+05 4.83000e+02 -4.78983e-01 -4.20173e-01 -5.37793e-01 -4.72720e-01 -4.63515e-01 -4.81925e-01
1.93440e+05 4.83000e+02 -4.78983e-01 -4.20173e-01 -5.37793e-01 -4.72418e-01 -4.63013e-01 -4.81822e-01
1.93600e+05 4.84000e+02 -4.47546e-01 -3.83267e-01 -5.11824e-01 -4.72109e-01 -4.62517e-01 -4.81701e-01
1.93760e+05 4.84000e+02 -4.47546e-01 -3.83267e-01 -5.11824e-01 -4.71796e-01 -4.62029e-01 -4.81562e-01
1.93920e+05 4.84000e+02 -4.47546e-01 -3.83267e-01 -5.11824e-01 -4.71480e-01 -4.61553e-01 -4.81408e-01
1.94080e+05 4.85000e+02 -4.90100e-01 -4.70150e-01 -5.10051e-01 -4.71165e-01 -4.61090e-01 -4.81239e-01
1.94240e+05 4.85000e+02 -4.90100e-01 -4.70150e-01 -5.10051e-01 -4.70850e-01 -4.60642e-01 -4.81058e-01
1.94400e+05 4.86000e+02 -4.64077e-01 -4.42878e-01 -4.85276e-01 -4.70539e-01 -4.60210e-01 -4.80867e-01
1.94560e+05 4.86000e+02 -4.64077e-01 -4.42878e-01 -4.85276e-01 -4.70232e-01 -4.59796e-01 -4.80668e-01
1.94720e+05 4.86000e+02 -4.64077e-01 -4.42878e-01 -4.85276e-01 -4.69933e-01 -4.59402e-01 -4.80464e-01
1.94880e+05 4.87000e+02 -5.00749e-01 -4.35511e-01 -5.65987e-01 -4.69642e-01 -4.59029e-01 -4.80255e-01
1.95040e+05 4.87000e+02 -5.00749e-01 -4.35511e-01 -5.65987e-01 -4.69361e-01 -4.58677e-01 -4.80046e-01
1.95200e+05 4.88000e+02 -4.56571e-01 -4.27026e-01 -4.86115e-01 -4.69092e-01 -4.58346e-01 -4.79838e-01
1.95360e+05 4.88000e+02 -4.56571e-01 -4.27026e-01 -4.86115e-01 -4.68835e-01 -4.58038e-01 -4.79632e-01
1.95520e+05 4.88000e+02 -4.56571e-01 -4.27026e-01 -4.86115e-01 -4.68591e-01 -4.57752e-01 -4.79431e-01
1.95680e+05 4.89000e+02 -4.98371e-01 -4.47423e-01 -5.49318e-01 -4.68362e-01 -4.57488e-01 -4.79237e-01
1.95840e+05 4.89000e+02 -4.98371e-01 -4.47423e-01 -5.49318e-01 -4.68148e-01 -4.57246e-01 -4.79051e-01
1.96000e+05 4.90000e+02 -4.36512e-01 -3.90879e-01 -4.82145e-01 -4.67950e-01 -4.57027e-01 -4.78873e-01
1.96160e+05 4.90000e+02 -4.36512e-01 -3.90879e-01 -4.82145e-01 -4.67767e-01 -4.56828e-01 -4.78706e-01
1.96320e+05 4.90000e+02 -4.36512e-01 -3.90879e-01 -4.82145e-01 -4.67600e-01 -4.56651e-01 -4.78549e-01
1.96480e+05 4.91000e+02 -4.38035e-01 -4.01017e-01 -4.75052e-01 -4.67449e-01 -4.56494e-01 -4.78403e-01
1.96640e+05 4.91000e+02 -4.38035e-01 -4.01017e-01 -4.75052e-01 -4.67314e-01 -4.56357e-01 -4.78271e-01
1.96800e+05 4.92000e+02 -4.43664e-01 -4.09768e-01 -4.77559e-01 -4.67194e-01 -4.56239e-01 -4.78149e-01
1.96960e+05 4.92000e+02 -4.43664e-01 -4.09768e-01 -4.77559e-01 -4.67090e-01 -4.56140e-01 -4.78040e-01
1.97120e+05 4.92000e+02 -4.43664e-01 -4.09768e-01 -4.77559e-01 -4.67002e-01 -4.56059e-01 -4.77944e-01
1.97280e+05 4.93000e+02 -4.41856e-01 -4.08634e-01 -4.75079e-01 -4.66927e-01 -4.55994e-01 -4.77860e-01
1.97440e+05 4.93000e+02 -4.41856e-01 -4.08634e-01 -4.75079e-01 -4.66868e-01 -4.55946e-01 -4.77789e-01
1.97600e+05 4.94000e+02 -4.82308e-01 -4.53149e-01 -5.11467e-01 -4.66822e-01 -4.55914e-01 -4.77731e-01
1.97760e+05 4.94000e+02 -4.82308e-01 -4.53149e-01 -5.11467e-01 -4.66791e-01 -4.55896e-01 -4.77685e-01
1.97920e+05 4.94000e+02 -4.82308e-01 -4.53149e-01 -5.11467e-01 -4.66772e-01 -4.55892e-01 -4.77652e-01
1.98080e+05 4.95000e+02 -4.71995e-01 -4.20915e-01 -5.23075e-01 -4.66766e-01 -4.55899e-01 -4.77634e-01
1.98240e+05 4.95000e+02 -4.71995e-01 -4.20915e-01 -5.23075e-01 -4.66773e-01 -4.55919e-01 -4.77628e-01
1.98400e+05 4.96000e+02 -4.96671e-01 -4.79999e-01 -5.13343e-01 -4.66792e-01 -4.55948e-01 -4.77637e-01
1.98560e+05 4.96000e+02 -4.96671e-01 -4.79999e-01 -5.13343e-01 -4.66822e-01 -4.55984e-01 -4.77659e-01
1.98720e+05 4.96000e+02 -4.96671e-01 -4.79999e-01 -5.13343e-01 -4.66861e-01 -4.56028e-01 -4.77695e-01
1.98880e+05 4.97000e+02 -4.58927e-01 -4.00905e-01 -5.16950e-01 -4.66910e-01 -4.56076e-01 -4.77745e-01
1.99040e+05 4.97000e+02 -4.58927e-01 -4.00905e-01 -5.16950e-01 -4.66968e-01 -4.56127e-01 -4.77808e-01
1.99200e+05 4.98000e+02 -4.74047e-01 -4.27934e-01 -5.20160e-01 -4.67031e-01 -4.56179e-01 -4.77882e-01
1.99360e+05 4.98000e+02 -4.74047e-01 -4.27934e-01 -5.20160e-01 -4.67100e-01 -4.56231e-01 -4.77969e-01
1.99520e+05 4.98000e+02 -4.74047e-01 -4.27934e-01 -5.20160e-01 -4.67172e-01 -4.56280e-01 -4.78065e-01
1.99680e+05 4.99000e+02 -4.06056e-01 -3.91723e-01 -4.20388e-01 -4.67247e-01 -4.56325e-01 -4.78168e-01
1.99840e+05 4.99000e+02 -4.06056e-01 -3.91723e-01 -4.20388e-01 -4.67321e-01 -4.56365e-01 -4.78277e-01


==> fig/shkadov_2_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.60000e+02 0.00000e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
3.20000e+02 0.00000e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
4.80000e+02 1.00000e+00 -3.31073e+00 -2.92483e+00 -3.69663e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
6.40000e+02 1.00000e+00 -3.31073e+00 -2.92483e+00 -3.69663e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
8.00000e+02 2.00000e+00 -2.96395e+00 -2.71629e+00 -3.21160e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
9.60000e+02 2.00000e+00 -2.96395e+00 -2.71629e+00 -3.21160e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.12000e+03 2.00000e+00 -2.96395e+00 -2.71629e+00 -3.21160e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.28000e+03 3.00000e+00 -3.13744e+00 -2.86881e+00 -3.40607e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.44000e+03 3.00000e+00 -3.13744e+00 -2.86881e+00 -3.40607e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.60000e+03 4.00000e+00 -3.11797e+00 -2.65547e+00 -3.58047e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.76000e+03 4.00000e+00 -3.11797e+00 -2.65547e+00 -3.58047e+00 -3.16536e+00 -3.01267e+00 -3.31806e+00
1.92000e+03 4.00000e+00 -3.11797e+00 -2.65547e+00 -3.58047e+00 -3.16537e+00 -3.01267e+00 -3.31806e+00
2.08000e+03 5.00000e+00 -3.15379e+00 -2.90821e+00 -3.39937e+00 -3.16537e+00 -3.01268e+00 -3.31806e+00
2.24000e+03 5.00000e+00 -3.15379e+00 -2.90821e+00 -3.39937e+00 -3.16537e+00 -3.01269e+00 -3.31805e+00
2.40000e+03 6.00000e+00 -3.22689e+00 -2.99636e+00 -3.45743e+00 -3.16537e+00 -3.01270e+00 -3.31804e+00
2.56000e+03 6.00000e+00 -3.22689e+00 -2.99636e+00 -3.45743e+00 -3.16537e+00 -3.01272e+00 -3.31803e+00
2.72000e+03 6.00000e+00 -3.22689e+00 -2.99636e+00 -3.45743e+00 -3.16538e+00 -3.01275e+00 -3.31800e+00
2.88000e+03 7.00000e+00 -3.15870e+00 -2.84764e+00 -3.46975e+00 -3.16539e+00 -3.01281e+00 -3.31797e+00
3.04000e+03 7.00000e+00 -3.15870e+00 -2.84764e+00 -3.46975e+00 -3.16539e+00 -3.01288e+00 -3.31791e+00
3.20000e+03 8.00000e+00 -2.96444e+00 -2.75683e+00 -3.17205e+00 -3.16540e+00 -3.01297e+00 -3.31783e+00
3.36000e+03 8.00000e+00 -2.96444e+00 -2.75683e+00 -3.17205e+00 -3.16541e+00 -3.01311e+00 -3.31772e+00
3.52000e+03 8.00000e+00 -2.96444e+00 -2.75683e+00 -3.17205e+00 -3.16543e+00 -3.01328e+00 -3.31757e+00
3.68000e+03 9.00000e+00 -3.06053e+00 -3.01890e+00 -3.10215e+00 -3.16544e+00 -3.01350e+00 -3.31737e+00
3.84000e+03 9.00000e+00 -3.06053e+00 -3.01890e+00 -3.10215e+00 -3.16545e+00 -3.01377e+00 -3.31712e+00
4.00000e+03 1.00000e+01 -2.94270e+00 -2.66378e+00 -3.22163e+00 -3.16545e+00 -3.01411e+00 -3.31679e+00
4.16000e+03 1.00000e+01 -2.94270e+00 -2.66378e+00 -3.22163e+00 -3.16546e+00 -3.01452e+00 -3.31640e+00
4.32000e+03 1.00000e+01 -2.94270e+00 -2.66378e+00 -3.22163e+00 -3.16546e+00 -3.01500e+00 -3.31591e+00
4.48000e+03 1.10000e+01 -2.99104e+00 -2.60503e+00 -3.37706e+00 -3.16544e+00 -3.01556e+00 -3.31533e+00
4.64000e+03 1.10000e+01 -2.99104e+00 -2.60503e+00 -3.37706e+00 -3.16542e+00 -3.01621e+00 -3.31463e+00
4.80000e+03 1.20000e+01 -2.86705e+00 -2.65920e+00 -3.07491e+00 -3.16539e+00 -3.01696e+00 -3.31383e+00
4.96000e+03 1.20000e+01 -2.86705e+00 -2.65920e+00 -3.07491e+00 -3.16534e+00 -3.01780e+00 -3.31289e+00
5.12000e+03 1.20000e+01 -2.86705e+00 -2.65920e+00 -3.07491e+00 -3.16528e+00 -3.01874e+00 -3.31182e+00
5.28000e+03 1.30000e+01 -3.13331e+00 -2.68712e+00 -3.57951e+00 -3.16520e+00 -3.01979e+00 -3.31061e+00
5.44000e+03 1.30000e+01 -3.13331e+00 -2.68712e+00 -3.57951e+00 -3.16510e+00 -3.02094e+00 -3.30926e+00
5.60000e+03 1.40000e+01 -3.04762e+00 -2.73673e+00 -3.35851e+00 -3.16497e+00 -3.02220e+00 -3.30774e+00
5.76000e+03 1.40000e+01 -3.04762e+00 -2.73673e+00 -3.35851e+00 -3.16482e+00 -3.02356e+00 -3.30607e+00
5.92000e+03 1.40000e+01 -3.04762e+00 -2.73673e+00 -3.35851e+00 -3.16463e+00 -3.02504e+00 -3.30422e+00
6.08000e+03 1.50000e+01 -2.92152e+00 -2.67499e+00 -3.16805e+00 -3.16441e+00 -3.02661e+00 -3.30221e+00
6.24000e+03 1.50000e+01 -2.92152e+00 -2.67499e+00 -3.16805e+00 -3.16415e+00 -3.02829e+00 -3.30001e+00
6.40000e+03 1.60000e+01 -2.73092e+00 -2.54431e+00 -2.91752e+00 -3.16385e+00 -3.03007e+00 -3.29764e+00
6.56000e+03 1.60000e+01 -2.73092e+00 -2.54431e+00 -2.91752e+00 -3.16350e+00 -3.03193e+00 -3.29507e+00
6.72000e+03 1.60000e+01 -2.73092e+00 -2.54431e+00 -2.91752e+00 -3.16310e+00 -3.03389e+00 -3.29231e+00
6.88000e+03 1.70000e+01 -2.72606e+00 -2.60737e+00 -2.84474e+00 -3.16264e+00 -3.03591e+00 -3.28936e+00
7.04000e+03 1.70000e+01 -2.72606e+00 -2.60737e+00 -2.84474e+00 -3.16210e+00 -3.03801e+00 -3.28620e+00
7.20000e+03 1.80000e+01 -2.90150e+00 -2.69127e+00 -3.11172e+00 -3.16149e+00 -3.04016e+00 -3.28283e+00
7.36000e+03 1.80000e+01 -2.90150e+00 -2.69127e+00 -3.11172e+00 -3.16080e+00 -3.04235e+00 -3.27925e+00
7.52000e+03 1.80000e+01 -2.90150e+00 -2.69127e+00 -3.11172e+00 -3.16002e+00 -3.04458e+00 -3.27545e+00
7.68000e+03 1.90000e+01 -2.73704e+00 -2.48401e+00 -2.99007e+00 -3.15914e+00 -3.04684e+00 -3.27144e+00
7.84000e+03 1.90000e+01 -2.73704e+00 -2.48401e+00 -2.99007e+00 -3.15815e+00 -3.04910e+00 -3.26721e+00
8.00000e+03 2.00000e+01 -2.75252e+00 -2.59707e+00 -2.90798e+00 -3.15706e+00 -3.05136e+00 -3.26276e+00
8.16000e+03 2.00000e+01 -2.75252e+00 -2.59707e+00 -2.90798e+00 -3.15584e+00 -3.05360e+00 -3.25809e+00
8.32000e+03 2.00000e+01 -2.75252e+00 -2.59707e+00 -2.90798e+00 -3.15450e+00 -3.05580e+00 -3.25320e+00
8.48000e+03 2.10000e+01 -2.69465e+00 -2.37754e+00 -3.01177e+00 -3.15303e+00 -3.05796e+00 -3.24809e+00
8.64000e+03 2.10000e+01 -2.69465e+00 -2.37754e+00 -3.01177e+00 -3.15141e+00 -3.06005e+00 -3.24277e+00
8.80000e+03 2.20000e+01 -2.79877e+00 -2.57448e+00 -3.02305e+00 -3.14965e+00 -3.06206e+00 -3.23725e+00
8.96000e+03 2.20000e+01 -2.79877e+00 -2.57448e+00 -3.02305e+00 -3.14775e+00 -3.06397e+00 -3.23153e+00
9.12000e+03 2.20000e+01 -2.79877e+00 -2.57448e+00 -3.02305e+00 -3.14569e+00 -3.06576e+00 -3.22562e+00
9.28000e+03 2.30000e+01 -2.88786e+00 -2.61078e+00 -3.16494e+00 -3.14346e+00 -3.06741e+00 -3.21952e+00
9.44000e+03 2.30000e+01 -2.88786e+00 -2.61078e+00 -3.16494e+00 -3.14107e+00 -3.06890e+00 -3.21325e+00
9.60000e+03 2.40000e+01 -2.63071e+00 -2.29425e+00 -2.96717e+00 -3.13852e+00 -3.07020e+00 -3.20683e+00
9.76000e+03 2.40000e+01 -2.63071e+00 -2.29425e+00 -2.96717e+00 -3.13578e+00 -3.07130e+00 -3.20026e+00
9.92000e+03 2.40000e+01 -2.63071e+00 -2.29425e+00 -2.96717e+00 -3.13287e+00 -3.07217e+00 -3.19357e+00
1.00800e+04 2.50000e+01 -2.40274e+00 -2.16688e+00 -2.63859e+00 -3.12976e+00 -3.07277e+00 -3.18675e+00
1.02400e+04 2.50000e+01 -2.40274e+00 -2.16688e+00 -2.63859e+00 -3.12647e+00 -3.07308e+00 -3.17986e+00
1.04000e+04 2.60000e+01 -2.77746e+00 -2.43453e+00 -3.12038e+00 -3.12298e+00 -3.07308e+00 -3.17289e+00
1.05600e+04 2.60000e+01 -2.77746e+00 -2.43453e+00 -3.12038e+00 -3.11929e+00 -3.07271e+00 -3.16588e+00
1.07200e+04 2.60000e+01 -2.77746e+00 -2.43453e+00 -3.12038e+00 -3.11541e+00 -3.07196e+00 -3.15885e+00
1.08800e+04 2.70000e+01 -2.63022e+00 -2.37578e+00 -2.88466e+00 -3.11131e+00 -3.07079e+00 -3.15184e+00
1.10400e+04 2.70000e+01 -2.63022e+00 -2.37578e+00 -2.88466e+00 -3.10701e+00 -3.06914e+00 -3.14488e+00
1.12000e+04 2.80000e+01 -2.58677e+00 -2.46517e+00 -2.70836e+00 -3.10250e+00 -3.06699e+00 -3.13800e+00
1.13600e+04 2.80000e+01 -2.58677e+00 -2.46517e+00 -2.70836e+00 -3.09777e+00 -3.06431e+00 -3.13124e+00
1.15200e+04 2.80000e+01 -2.58677e+00 -2.46517e+00 -2.70836e+00 -3.09284e+00 -3.06107e+00 -3.12461e+00
1.16800e+04 2.90000e+01 -2.61333e+00 -2.42393e+00 -2.80274e+00 -3.08770e+00 -3.05725e+00 -3.11815e+00
1.18400e+04 2.90000e+01 -2.61333e+00 -2.42393e+00 -2.80274e+00 -3.08235e+00 -3.05286e+00 -3.11184e+00
1.20000e+04 3.00000e+01 -2.66354e+00 -2.36024e+00 -2.96685e+00 -3.07680e+00 -3.04792e+00 -3.10567e+00
1.21600e+04 3.00000e+01 -2.66354e+00 -2.36024e+00 -2.96685e+00 -3.07104e+00 -3.04246e+00 -3.09962e+00
1.23200e+04 3.00000e+01 -2.66354e+00 -2.36024e+00 -2.96685e+00 -3.06510e+00 -3.03655e+00 -3.09364e+00
1.24800e+04 3.10000e+01 -2.77426e+00 -2.47577e+00 -3.07274e+00 -3.05895e+00 -3.03024e+00 -3.08767e+00
1.26400e+04 3.10000e+01 -2.77426e+00 -2.47577e+00 -3.07274e+00 -3.05263e+00 -3.02359e+00 -3.08167e+00
1.28000e+04 3.20000e+01 -2.33963e+00 -2.14240e+00 -2.53687e+00 -3.04612e+00 -3.01667e+00 -3.07557e+00
1.29600e+04 3.20000e+01 -2.33963e+00 -2.14240e+00 -2.53687e+00 -3.03944e+00 -3.00954e+00 -3.06934e+00
1.31200e+04 3.20000e+01 -2.33963e+00 -2.14240e+00 -2.53687e+00 -3.03259e+00 -3.00226e+00 -3.06293e+00
1.32800e+04 3.30000e+01 -2.38796e+00 -2.16797e+00 -2.60795e+00 -3.02558e+00 -2.99485e+00 -3.05632e+00
1.34400e+04 3.30000e+01 -2.38796e+00 -2.16797e+00 -2.60795e+00 -3.01842e+00 -2.98737e+00 -3.04948e+00
1.36000e+04 3.40000e+01 -2.43469e+00 -2.19623e+00 -2.67314e+00 -3.01112e+00 -2.97982e+00 -3.04242e+00
1.37600e+04 3.40000e+01 -2.43469e+00 -2.19623e+00 -2.67314e+00 -3.00367e+00 -2.97225e+00 -3.03509e+00
1.39200e+04 3.40000e+01 -2.43469e+00 -2.19623e+00 -2.67314e+00 -2.99610e+00 -2.96466e+00 -3.02754e+00
1.40800e+04 3.50000e+01 -2.28986e+00 -1.99534e+00 -2.58439e+00 -2.98840e+00 -2.95706e+00 -3.01975e+00
1.42400e+04 3.50000e+01 -2.28986e+00 -1.99534e+00 -2.58439e+00 -2.98060e+00 -2.94946e+00 -3.01174e+00
1.44000e+04 3.60000e+01 -2.24265e+00 -2.02924e+00 -2.45607e+00 -2.97269e+00 -2.94184e+00 -3.00354e+00
1.45600e+04 3.60000e+01 -2.24265e+00 -2.02924e+00 -2.45607e+00 -2.96469e+00 -2.93422e+00 -2.99516e+00
1.47200e+04 3.60000e+01 -2.24265e+00 -2.02924e+00 -2.45607e+00 -2.95660e+00 -2.92655e+00 -2.98664e+00
1.48800e+04 3.70000e+01 -2.14474e+00 -2.02142e+00 -2.26805e+00 -2.94844e+00 -2.91885e+00 -2.97802e+00
1.50400e+04 3.70000e+01 -2.14474e+00 -2.02142e+00 -2.26805e+00 -2.94021e+00 -2.91108e+00 -2.96934e+00
1.52000e+04 3.80000e+01 -2.75180e+00 -2.27015e+00 -3.23346e+00 -2.93193e+00 -2.90323e+00 -2.96063e+00
1.53600e+04 3.80000e+01 -2.75180e+00 -2.27015e+00 -3.23346e+00 -2.92360e+00 -2.89526e+00 -2.95194e+00
1.55200e+04 3.80000e+01 -2.75180e+00 -2.27015e+00 -3.23346e+00 -2.91523e+00 -2.88715e+00 -2.94331e+00
1.56800e+04 3.90000e+01 -2.11559e+00 -1.87715e+00 -2.35402e+00 -2.90683e+00 -2.87887e+00 -2.93479e+00
1.58400e+04 3.90000e+01 -2.11559e+00 -1.87715e+00 -2.35402e+00 -2.89841e+00 -2.87041e+00 -2.92641e+00
1.60000e+04 4.00000e+01 -2.09828e+00 -1.70281e+00 -2.49375e+00 -2.88996e+00 -2.86173e+00 -2.91820e+00
1.61600e+04 4.00000e+01 -2.09828e+00 -1.70281e+00 -2.49375e+00 -2.88150e+00 -2.85282e+00 -2.91018e+00
1.63200e+04 4.00000e+01 -2.09828e+00 -1.70281e+00 -2.49375e+00 -2.87302e+00 -2.84368e+00 -2.90236e+00
1.64800e+04 4.10000e+01 -2.10877e+00 -1.80802e+00 -2.40952e+00 -2.86453e+00 -2.83431e+00 -2.89475e+00
1.66400e+04 4.10000e+01 -2.10877e+00 -1.80802e+00 -2.40952e+00 -2.85602e+00 -2.82470e+00 -2.88733e+00
1.68000e+04 4.20000e+01 -2.32496e+00 -1.94314e+00 -2.70678e+00 -2.84749e+00 -2.81488e+00 -2.88010e+00
1.69600e+04 4.20000e+01 -2.32496e+00 -1.94314e+00 -2.70678e+00 -2.83894e+00 -2.80484e+00 -2.87304e+00
1.71200e+04 4.20000e+01 -2.32496e+00 -1.94314e+00 -2.70678e+00 -2.83037e+00 -2.79461e+00 -2.86613e+00
1.72800e+04 4.30000e+01 -2.15951e+00 -1.86945e+00 -2.44958e+00 -2.82176e+00 -2.78419e+00 -2.85933e+00
1.74400e+04 4.30000e+01 -2.15951e+00 -1.86945e+00 -2.44958e+00 -2.81311e+00 -2.77359e+00 -2.85263e+00
1.76000e+04 4.40000e+01 -2.01555e+00 -1.76974e+00 -2.26137e+00 -2.80441e+00 -2.76284e+00 -2.84599e+00
1.77600e+04 4.40000e+01 -2.01555e+00 -1.76974e+00 -2.26137e+00 -2.79566e+00 -2.75193e+00 -2.83939e+00
1.79200e+04 4.40000e+01 -2.01555e+00 -1.76974e+00 -2.26137e+00 -2.78685e+00 -2.74088e+00 -2.83281e+00
1.80800e+04 4.50000e+01 -2.25831e+00 -1.90116e+00 -2.61545e+00 -2.77796e+00 -2.72970e+00 -2.82623e+00
1.82400e+04 4.50000e+01 -2.25831e+00 -1.90116e+00 -2.61545e+00 -2.76901e+00 -2.71840e+00 -2.81962e+00
1.84000e+04 4.60000e+01 -2.01646e+00 -1.88881e+00 -2.14412e+00 -2.75996e+00 -2.70697e+00 -2.81295e+00
1.85600e+04 4.60000e+01 -2.01646e+00 -1.88881e+00 -2.14412e+00 -2.75083e+00 -2.69544e+00 -2.80621e+00
1.87200e+04 4.60000e+01 -2.01646e+00 -1.88881e+00 -2.14412e+00 -2.74159e+00 -2.68380e+00 -2.79939e+00
1.88800e+04 4.70000e+01 -1.84937e+00 -1.62225e+00 -2.07648e+00 -2.73226e+00 -2.67206e+00 -2.79246e+00
1.90400e+04 4.70000e+01 -1.84937e+00 -1.62225e+00 -2.07648e+00 -2.72281e+00 -2.66022e+00 -2.78541e+00
1.92000e+04 4.80000e+01 -1.68899e+00 -1.51944e+00 -1.85854e+00 -2.71326e+00 -2.64829e+00 -2.77823e+00
1.93600e+04 4.80000e+01 -1.68899e+00 -1.51944e+00 -1.85854e+00 -2.70359e+00 -2.63627e+00 -2.77091e+00
1.95200e+04 4.80000e+01 -1.68899e+00 -1.51944e+00 -1.85854e+00 -2.69381e+00 -2.62417e+00 -2.76344e+00
1.96800e+04 4.90000e+01 -1.77824e+00 -1.58298e+00 -1.97351e+00 -2.68391e+00 -2.61200e+00 -2.75582e+00
1.98400e+04 4.90000e+01 -1.77824e+00 -1.58298e+00 -1.97351e+00 -2.67389e+00 -2.59974e+00 -2.74804e+00
2.00000e+04 5.00000e+01 -1.76664e+00 -1.55010e+00 -1.98318e+00 -2.66375e+00 -2.58741e+00 -2.74010e+00
2.01600e+04 5.00000e+01 -1.76664e+00 -1.55010e+00 -1.98318e+00 -2.65350e+00 -2.57501e+00 -2.73199e+00
2.03200e+04 5.00000e+01 -1.76664e+00 -1.55010e+00 -1.98318e+00 -2.64314e+00 -2.56253e+00 -2.72374e+00
2.04800e+04 5.10000e+01 -1.83538e+00 -1.67966e+00 -1.99110e+00 -2.63267e+00 -2.55000e+00 -2.71534e+00
2.06400e+04 5.10000e+01 -1.83538e+00 -1.67966e+00 -1.99110e+00 -2.62208e+00 -2.53739e+00 -2.70677e+00
2.08000e+04 5.20000e+01 -1.68581e+00 -1.40987e+00 -1.96175e+00 -2.61140e+00 -2.52474e+00 -2.69807e+00
2.09600e+04 5.20000e+01 -1.68581e+00 -1.40987e+00 -1.96175e+00 -2.60062e+00 -2.51202e+00 -2.68923e+00
2.11200e+04 5.20000e+01 -1.68581e+00 -1.40987e+00 -1.96175e+00 -2.58975e+00 -2.49925e+00 -2.68025e+00
2.12800e+04 5.30000e+01 -1.97473e+00 -1.59098e+00 -2.35848e+00 -2.57878e+00 -2.48642e+00 -2.67113e+00
2.14400e+04 5.30000e+01 -1.97473e+00 -1.59098e+00 -2.35848e+00 -2.56772e+00 -2.47355e+00 -2.66188e+00
2.16000e+04 5.40000e+01 -1.86955e+00 -1.71195e+00 -2.02715e+00 -2.55657e+00 -2.46064e+00 -2.65250e+00
2.17600e+04 5.40000e+01 -1.86955e+00 -1.71195e+00 -2.02715e+00 -2.54534e+00 -2.44768e+00 -2.64299e+00
2.19200e+04 5.40000e+01 -1.86955e+00 -1.71195e+00 -2.02715e+00 -2.53401e+00 -2.43468e+00 -2.63335e+00
2.20800e+04 5.50000e+01 -1.68954e+00 -1.49856e+00 -1.88052e+00 -2.52260e+00 -2.42165e+00 -2.62356e+00
2.22400e+04 5.50000e+01 -1.68954e+00 -1.49856e+00 -1.88052e+00 -2.51110e+00 -2.40857e+00 -2.61362e+00
2.24000e+04 5.60000e+01 -1.67124e+00 -1.45665e+00 -1.88583e+00 -2.49949e+00 -2.39546e+00 -2.60352e+00
2.25600e+04 5.60000e+01 -1.67124e+00 -1.45665e+00 -1.88583e+00 -2.48779e+00 -2.38232e+00 -2.59326e+00
2.27200e+04 5.60000e+01 -1.67124e+00 -1.45665e+00 -1.88583e+00 -2.47598e+00 -2.36913e+00 -2.58283e+00
2.28800e+04 5.70000e+01 -1.67280e+00 -1.36338e+00 -1.98221e+00 -2.46406e+00 -2.35590e+00 -2.57221e+00
2.30400e+04 5.70000e+01 -1.67280e+00 -1.36338e+00 -1.98221e+00 -2.45202e+00 -2.34263e+00 -2.56140e+00
2.32000e+04 5.80000e+01 -1.59199e+00 -1.44929e+00 -1.73469e+00 -2.43986e+00 -2.32933e+00 -2.55039e+00
2.33600e+04 5.80000e+01 -1.59199e+00 -1.44929e+00 -1.73469e+00 -2.42757e+00 -2.31596e+00 -2.53917e+00
2.35200e+04 5.80000e+01 -1.59199e+00 -1.44929e+00 -1.73469e+00 -2.41514e+00 -2.30255e+00 -2.52773e+00
2.36800e+04 5.90000e+01 -1.56051e+00 -1.44197e+00 -1.67905e+00 -2.40259e+00 -2.28909e+00 -2.51609e+00
2.38400e+04 5.90000e+01 -1.56051e+00 -1.44197e+00 -1.67905e+00 -2.38990e+00 -2.27557e+00 -2.50423e+00
2.40000e+04 6.00000e+01 -1.69350e+00 -1.50396e+00 -1.88303e+00 -2.37708e+00 -2.26199e+00 -2.49217e+00
2.41600e+04 6.00000e+01 -1.69350e+00 -1.50396e+00 -1.88303e+00 -2.36412e+00 -2.24835e+00 -2.47989e+00
2.43200e+04 6.00000e+01 -1.69350e+00 -1.50396e+00 -1.88303e+00 -2.35104e+00 -2.23465e+00 -2.46743e+00
2.44800e+04 6.10000e+01 -1.66925e+00 -1.49780e+00 -1.84069e+00 -2.33783e+00 -2.22089e+00 -2.45478e+00
2.46400e+04 6.10000e+01 -1.66925e+00 -1.49780e+00 -1.84069e+00 -2.32451e+00 -2.20706e+00 -2.44197e+00
2.48000e+04 6.20000e+01 -1.77140e+00 -1.57204e+00 -1.97076e+00 -2.31109e+00 -2.19318e+00 -2.42900e+00
2.49600e+04 6.20000e+01 -1.77140e+00 -1.57204e+00 -1.97076e+00 -2.29757e+00 -2.17924e+00 -2.41589e+00
2.51200e+04 6.20000e+01 -1.77140e+00 -1.57204e+00 -1.97076e+00 -2.28396e+00 -2.16524e+00 -2.40268e+00
2.52800e+04 6.30000e+01 -1.63170e+00 -1.47376e+00 -1.78964e+00 -2.27028e+00 -2.15119e+00 -2.38937e+00
2.54400e+04 6.30000e+01 -1.63170e+00 -1.47376e+00 -1.78964e+00 -2.25654e+00 -2.13710e+00 -2.37597e+00
2.56000e+04 6.40000e+01 -1.40758e+00 -1.30108e+00 -1.51407e+00 -2.24275e+00 -2.12297e+00 -2.36253e+00
2.57600e+04 6.40000e+01 -1.40758e+00 -1.30108e+00 -1.51407e+00 -2.22893e+00 -2.10880e+00 -2.34906e+00
2.59200e+04 6.40000e+01 -1.40758e+00 -1.30108e+00 -1.51407e+00 -2.21508e+00 -2.09460e+00 -2.33556e+00
2.60800e+04 6.50000e+01 -1.31162e+00 -1.18005e+00 -1.44320e+00 -2.20123e+00 -2.08039e+00 -2.32207e+00
2.62400e+04 6.50000e+01 -1.31162e+00 -1.18005e+00 -1.44320e+00 -2.18738e+00 -2.06617e+00 -2.30859e+00
2.64000e+04 6.60000e+01 -1.34826e+00 -1.24770e+00 -1.44882e+00 -2.17355e+00 -2.05194e+00 -2.29516e+00
2.65600e+04 6.60000e+01 -1.34826e+00 -1.24770e+00 -1.44882e+00 -2.15975e+00 -2.03773e+00 -2.28177e+00
2.67200e+04 6.60000e+01 -1.34826e+00 -1.24770e+00 -1.44882e+00 -2.14599e+00 -2.02354e+00 -2.26844e+00
2.68800e+04 6.70000e+01 -1.32233e+00 -1.14795e+00 -1.49672e+00 -2.13229e+00 -2.00940e+00 -2.25517e+00
2.70400e+04 6.70000e+01 -1.32233e+00 -1.14795e+00 -1.49672e+00 -2.11864e+00 -1.99530e+00 -2.24199e+00
2.72000e+04 6.80000e+01 -1.38758e+00 -1.18389e+00 -1.59127e+00 -2.10508e+00 -1.98128e+00 -2.22889e+00
2.73600e+04 6.80000e+01 -1.38758e+00 -1.18389e+00 -1.59127e+00 -2.09161e+00 -1.96734e+00 -2.21587e+00
2.75200e+04 6.80000e+01 -1.38758e+00 -1.18389e+00 -1.59127e+00 -2.07823e+00 -1.95352e+00 -2.20294e+00
2.76800e+04 6.90000e+01 -1.30250e+00 -1.24138e+00 -1.36363e+00 -2.06496e+00 -1.93981e+00 -2.19011e+00
2.78400e+04 6.90000e+01 -1.30250e+00 -1.24138e+00 -1.36363e+00 -2.05180e+00 -1.92625e+00 -2.17736e+00
2.80000e+04 7.00000e+01 -1.46638e+00 -1.31273e+00 -1.62003e+00 -2.03877e+00 -1.91285e+00 -2.16470e+00
2.81600e+04 7.00000e+01 -1.46638e+00 -1.31273e+00 -1.62003e+00 -2.02587e+00 -1.89963e+00 -2.15212e+00
2.83200e+04 7.00000e+01 -1.46638e+00 -1.31273e+00 -1.62003e+00 -2.01311e+00 -1.88661e+00 -2.13961e+00
2.84800e+04 7.10000e+01 -1.41635e+00 -1.17798e+00 -1.65471e+00 -2.00048e+00 -1.87380e+00 -2.12716e+00
2.86400e+04 7.10000e+01 -1.41635e+00 -1.17798e+00 -1.65471e+00 -1.98801e+00 -1.86124e+00 -2.11478e+00
2.88000e+04 7.20000e+01 -1.38768e+00 -1.14122e+00 -1.63415e+00 -1.97567e+00 -1.84891e+00 -2.10243e+00
2.89600e+04 7.20000e+01 -1.38768e+00 -1.14122e+00 -1.63415e+00 -1.96347e+00 -1.83683e+00 -2.09010e+00
2.91200e+04 7.20000e+01 -1.38768e+00 -1.14122e+00 -1.63415e+00 -1.95141e+00 -1.82502e+00 -2.07780e+00
2.92800e+04 7.30000e+01 -1.28530e+00 -1.17074e+00 -1.39986e+00 -1.93948e+00 -1.81347e+00 -2.06549e+00
2.94400e+04 7.30000e+01 -1.28530e+00 -1.17074e+00 -1.39986e+00 -1.92768e+00 -1.80219e+00 -2.05317e+00
2.96000e+04 7.40000e+01 -1.14977e+00 -9.69783e-01 -1.32976e+00 -1.91600e+00 -1.79118e+00 -2.04082e+00
2.97600e+04 7.40000e+01 -1.14977e+00 -9.69783e-01 -1.32976e+00 -1.90443e+00 -1.78043e+00 -2.02842e+00
2.99200e+04 7.40000e+01 -1.14977e+00 -9.69783e-01 -1.32976e+00 -1.89295e+00 -1.76992e+00 -2.01598e+00
3.00800e+04 7.50000e+01 -1.32935e+00 -1.14291e+00 -1.51579e+00 -1.88157e+00 -1.75967e+00 -2.00346e+00
3.02400e+04 7.50000e+01 -1.32935e+00 -1.14291e+00 -1.51579e+00 -1.87026e+00 -1.74964e+00 -1.99087e+00
3.04000e+04 7.60000e+01 -1.33141e+00 -1.13298e+00 -1.52984e+00 -1.85901e+00 -1.73983e+00 -1.97820e+00
3.05600e+04 7.60000e+01 -1.33141e+00 -1.13298e+00 -1.52984e+00 -1.84783e+00 -1.73022e+00 -1.96545e+00
3.07200e+04 7.60000e+01 -1.33141e+00 -1.13298e+00 -1.52984e+00 -1.83670e+00 -1.72078e+00 -1.95261e+00
3.08800e+04 7.70000e+01 -1.26978e+00 -1.11320e+00 -1.42636e+00 -1.82560e+00 -1.71151e+00 -1.93969e+00
3.10400e+04 7.70000e+01 -1.26978e+00 -1.11320e+00 -1.42636e+00 -1.81453e+00 -1.70237e+00 -1.92670e+00
3.12000e+04 7.80000e+01 -1.38139e+00 -1.02371e+00 -1.73907e+00 -1.80350e+00 -1.69335e+00 -1.91364e+00
3.13600e+04 7.80000e+01 -1.38139e+00 -1.02371e+00 -1.73907e+00 -1.79248e+00 -1.68443e+00 -1.90052e+00
3.15200e+04 7.80000e+01 -1.38139e+00 -1.02371e+00 -1.73907e+00 -1.78148e+00 -1.67559e+00 -1.88736e+00
3.16800e+04 7.90000e+01 -1.40743e+00 -1.23873e+00 -1.57614e+00 -1.77049e+00 -1.66680e+00 -1.87418e+00
3.18400e+04 7.90000e+01 -1.40743e+00 -1.23873e+00 -1.57614e+00 -1.75952e+00 -1.65805e+00 -1.86099e+00
3.20000e+04 8.00000e+01 -1.13462e+00 -9.74931e-01 -1.29432e+00 -1.74857e+00 -1.64932e+00 -1.84782e+00
3.21600e+04 8.00000e+01 -1.13462e+00 -9.74931e-01 -1.29432e+00 -1.73764e+00 -1.64059e+00 -1.83468e+00
3.23200e+04 8.00000e+01 -1.13462e+00 -9.74931e-01 -1.29432e+00 -1.72672e+00 -1.63185e+00 -1.82159e+00
3.24800e+04 8.10000e+01 -1.19214e+00 -1.01167e+00 -1.37262e+00 -1.71583e+00 -1.62309e+00 -1.80857e+00
3.26400e+04 8.10000e+01 -1.19214e+00 -1.01167e+00 -1.37262e+00 -1.70496e+00 -1.61428e+00 -1.79565e+00
3.28000e+04 8.20000e+01 -1.14138e+00 -1.00840e+00 -1.27436e+00 -1.69413e+00 -1.60542e+00 -1.78284e+00
3.29600e+04 8.20000e+01 -1.14138e+00 -1.00840e+00 -1.27436e+00 -1.68333e+00 -1.59650e+00 -1.77017e+00
3.31200e+04 8.20000e+01 -1.14138e+00 -1.00840e+00 -1.27436e+00 -1.67258e+00 -1.58752e+00 -1.75765e+00
3.32800e+04 8.30000e+01 -1.11616e+00 -9.13025e-01 -1.31930e+00 -1.66189e+00 -1.57847e+00 -1.74531e+00
3.34400e+04 8.30000e+01 -1.11616e+00 -9.13025e-01 -1.31930e+00 -1.65125e+00 -1.56935e+00 -1.73315e+00
3.36000e+04 8.40000e+01 -1.14845e+00 -1.03409e+00 -1.26281e+00 -1.64069e+00 -1.56016e+00 -1.72121e+00
3.37600e+04 8.40000e+01 -1.14845e+00 -1.03409e+00 -1.26281e+00 -1.63019e+00 -1.55089e+00 -1.70949e+00
3.39200e+04 8.40000e+01 -1.14845e+00 -1.03409e+00 -1.26281e+00 -1.61978e+00 -1.54156e+00 -1.69801e+00
3.40800e+04 8.50000e+01 -1.04133e+00 -8.63046e-01 -1.21960e+00 -1.60947e+00 -1.53216e+00 -1.68678e+00
3.42400e+04 8.50000e+01 -1.04133e+00 -8.63046e-01 -1.21960e+00 -1.59926e+00 -1.52270e+00 -1.67582e+00
3.44000e+04 8.60000e+01 -1.09325e+00 -9.71336e-01 -1.21516e+00 -1.58916e+00 -1.51319e+00 -1.66513e+00
3.45600e+04 8.60000e+01 -1.09325e+00 -9.71336e-01 -1.21516e+00 -1.57918e+00 -1.50363e+00 -1.65474e+00
3.47200e+04 8.60000e+01 -1.09325e+00 -9.71336e-01 -1.21516e+00 -1.56933e+00 -1.49403e+00 -1.64463e+00
3.48800e+04 8.70000e+01 -1.20901e+00 -9.93853e-01 -1.42416e+00 -1.55961e+00 -1.48441e+00 -1.63481e+00
3.50400e+04 8.70000e+01 -1.20901e+00 -9.93853e-01 -1.42416e+00 -1.55003e+00 -1.47476e+00 -1.62530e+00
3.52000e+04 8.80000e+01 -9.30133e-01 -8.56227e-01 -1.00404e+00 -1.54060e+00 -1.46511e+00 -1.61609e+00
3.53600e+04 8.80000e+01 -9.30133e-01 -8.56227e-01 -1.00404e+00 -1.53132e+00 -1.45544e+00 -1.60719e+00
3.55200e+04 8.80000e+01 -9.30133e-01 -8.56227e-01 -1.00404e+00 -1.52218e+00 -1.44578e+00 -1.59858e+00
3.56800e+04 8.90000e+01 -9.02813e-01 -7.93503e-01 -1.01212e+00 -1.51320e+00 -1.43614e+00 -1.59026e+00
3.58400e+04 8.90000e+01 -9.02813e-01 -7.93503e-01 -1.01212e+00 -1.50437e+00 -1.42651e+00 -1.58223e+00
3.60000e+04 9.00000e+01 -1.01524e+00 -8.36386e-01 -1.19410e+00 -1.49569e+00 -1.41691e+00 -1.57447e+00
3.61600e+04 9.00000e+01 -1.01524e+00 -8.36386e-01 -1.19410e+00 -1.48715e+00 -1.40734e+00 -1.56696e+00
3.63200e+04 9.00000e+01 -1.01524e+00 -8.36386e-01 -1.19410e+00 -1.47876e+00 -1.39782e+00 -1.55970e+00
3.64800e+04 9.10000e+01 -1.04013e+00 -8.91252e-01 -1.18901e+00 -1.47050e+00 -1.38834e+00 -1.55267e+00
3.66400e+04 9.10000e+01 -1.04013e+00 -8.91252e-01 -1.18901e+00 -1.46237e+00 -1.37891e+00 -1.54583e+00
3.68000e+04 9.20000e+01 -1.13920e+00 -1.01475e+00 -1.26364e+00 -1.45437e+00 -1.36955e+00 -1.53920e+00
3.69600e+04 9.20000e+01 -1.13920e+00 -1.01475e+00 -1.26364e+00 -1.44648e+00 -1.36025e+00 -1.53271e+00
3.71200e+04 9.20000e+01 -1.13920e+00 -1.01475e+00 -1.26364e+00 -1.43869e+00 -1.35102e+00 -1.52636e+00
3.72800e+04 9.30000e+01 -1.03493e+00 -9.79155e-01 -1.09072e+00 -1.43100e+00 -1.34186e+00 -1.52014e+00
3.74400e+04 9.30000e+01 -1.03493e+00 -9.79155e-01 -1.09072e+00 -1.42339e+00 -1.33277e+00 -1.51401e+00
3.76000e+04 9.40000e+01 -1.07794e+00 -8.62222e-01 -1.29366e+00 -1.41586e+00 -1.32377e+00 -1.50795e+00
3.77600e+04 9.40000e+01 -1.07794e+00 -8.62222e-01 -1.29366e+00 -1.40839e+00 -1.31485e+00 -1.50194e+00
3.79200e+04 9.40000e+01 -1.07794e+00 -8.62222e-01 -1.29366e+00 -1.40098e+00 -1.30600e+00 -1.49595e+00
3.80800e+04 9.50000e+01 -1.04529e+00 -9.01674e-01 -1.18891e+00 -1.39360e+00 -1.29723e+00 -1.48997e+00
3.82400e+04 9.50000e+01 -1.04529e+00 -9.01674e-01 -1.18891e+00 -1.38627e+00 -1.28855e+00 -1.48398e+00
3.84000e+04 9.60000e+01 -9.47078e-01 -7.84368e-01 -1.10979e+00 -1.37895e+00 -1.27995e+00 -1.47795e+00
3.85600e+04 9.60000e+01 -9.47078e-01 -7.84368e-01 -1.10979e+00 -1.37165e+00 -1.27143e+00 -1.47188e+00
3.87200e+04 9.60000e+01 -9.47078e-01 -7.84368e-01 -1.10979e+00 -1.36436e+00 -1.26298e+00 -1.46573e+00
3.88800e+04 9.70000e+01 -1.04380e+00 -9.22116e-01 -1.16549e+00 -1.35707e+00 -1.25462e+00 -1.45952e+00
3.90400e+04 9.70000e+01 -1.04380e+00 -9.22116e-01 -1.16549e+00 -1.34976e+00 -1.24633e+00 -1.45320e+00
3.92000e+04 9.80000e+01 -9.40829e-01 -8.11475e-01 -1.07018e+00 -1.34245e+00 -1.23811e+00 -1.44678e+00
3.93600e+04 9.80000e+01 -9.40829e-01 -8.11475e-01 -1.07018e+00 -1.33512e+00 -1.22998e+00 -1.44026e+00
3.95200e+04 9.80000e+01 -9.40829e-01 -8.11475e-01 -1.07018e+00 -1.32777e+00 -1.22191e+00 -1.43363e+00
3.96800e+04 9.90000e+01 -9.83874e-01 -8.31199e-01 -1.13655e+00 -1.32040e+00 -1.21392e+00 -1.42688e+00
3.98400e+04 9.90000e+01 -9.83874e-01 -8.31199e-01 -1.13655e+00 -1.31302e+00 -1.20602e+00 -1.42002e+00
4.00000e+04 1.00000e+02 -1.03451e+00 -9.22727e-01 -1.14630e+00 -1.30562e+00 -1.19818e+00 -1.41305e+00
4.01600e+04 1.00000e+02 -1.03451e+00 -9.22727e-01 -1.14630e+00 -1.29820e+00 -1.19043e+00 -1.40597e+00
4.03200e+04 1.00000e+02 -1.03451e+00 -9.22727e-01 -1.14630e+00 -1.29078e+00 -1.18276e+00 -1.39879e+00
4.04800e+04 1.01000e+02 -1.01201e+00 -8.92363e-01 -1.13165e+00 -1.28335e+00 -1.17517e+00 -1.39153e+00
4.06400e+04 1.01000e+02 -1.01201e+00 -8.92363e-01 -1.13165e+00 -1.27593e+00 -1.16767e+00 -1.38418e+00
4.08000e+04 1.02000e+02 -9.62797e-01 -8.91399e-01 -1.03420e+00 -1.26852e+00 -1.16025e+00 -1.37678e+00
4.09600e+04 1.02000e+02 -9.62797e-01 -8.91399e-01 -1.03420e+00 -1.26113e+00 -1.15293e+00 -1.36933e+00
4.11200e+04 1.02000e+02 -9.62797e-01 -8.91399e-01 -1.03420e+00 -1.25377e+00 -1.14569e+00 -1.36184e+00
4.12800e+04 1.03000e+02 -9.24204e-01 -7.70204e-01 -1.07820e+00 -1.24645e+00 -1.13855e+00 -1.35434e+00
4.14400e+04 1.03000e+02 -9.24204e-01 -7.70204e-01 -1.07820e+00 -1.23917e+00 -1.13151e+00 -1.34683e+00
4.16000e+04 1.04000e+02 -9.19479e-01 -8.65213e-01 -9.73746e-01 -1.23196e+00 -1.12456e+00 -1.33935e+00
4.17600e+04 1.04000e+02 -9.19479e-01 -8.65213e-01 -9.73746e-01 -1.22480e+00 -1.11772e+00 -1.33189e+00
4.19200e+04 1.04000e+02 -9.19479e-01 -8.65213e-01 -9.73746e-01 -1.21773e+00 -1.11097e+00 -1.32448e+00
4.20800e+04 1.05000e+02 -9.60521e-01 -7.77039e-01 -1.14400e+00 -1.21073e+00 -1.10433e+00 -1.31713e+00
4.22400e+04 1.05000e+02 -9.60521e-01 -7.77039e-01 -1.14400e+00 -1.20383e+00 -1.09780e+00 -1.30986e+00
4.24000e+04 1.06000e+02 -8.94183e-01 -7.21269e-01 -1.06710e+00 -1.19702e+00 -1.09137e+00 -1.30267e+00
4.25600e+04 1.06000e+02 -8.94183e-01 -7.21269e-01 -1.06710e+00 -1.19031e+00 -1.08505e+00 -1.29558e+00
4.27200e+04 1.06000e+02 -8.94183e-01 -7.21269e-01 -1.06710e+00 -1.18372e+00 -1.07884e+00 -1.28860e+00
4.28800e+04 1.07000e+02 -9.47341e-01 -8.59602e-01 -1.03508e+00 -1.17724e+00 -1.07274e+00 -1.28173e+00
4.30400e+04 1.07000e+02 -9.47341e-01 -8.59602e-01 -1.03508e+00 -1.17087e+00 -1.06676e+00 -1.27498e+00
4.32000e+04 1.08000e+02 -8.88345e-01 -7.89814e-01 -9.86875e-01 -1.16463e+00 -1.06090e+00 -1.26837e+00
4.33600e+04 1.08000e+02 -8.88345e-01 -7.89814e-01 -9.86875e-01 -1.15851e+00 -1.05515e+00 -1.26188e+00
4.35200e+04 1.08000e+02 -8.88345e-01 -7.89814e-01 -9.86875e-01 -1.15252e+00 -1.04952e+00 -1.25553e+00
4.36800e+04 1.09000e+02 -9.60995e-01 -8.63379e-01 -1.05861e+00 -1.14666e+00 -1.04400e+00 -1.24931e+00
4.38400e+04 1.09000e+02 -9.60995e-01 -8.63379e-01 -1.05861e+00 -1.14092e+00 -1.03862e+00 -1.24323e+00
4.40000e+04 1.10000e+02 -8.70591e-01 -7.75477e-01 -9.65704e-01 -1.13531e+00 -1.03335e+00 -1.23728e+00
4.41600e+04 1.10000e+02 -8.70591e-01 -7.75477e-01 -9.65704e-01 -1.12983e+00 -1.02820e+00 -1.23146e+00
4.43200e+04 1.10000e+02 -8.70591e-01 -7.75477e-01 -9.65704e-01 -1.12447e+00 -1.02318e+00 -1.22577e+00
4.44800e+04 1.11000e+02 -9.21257e-01 -8.27480e-01 -1.01503e+00 -1.11924e+00 -1.01828e+00 -1.22020e+00
4.46400e+04 1.11000e+02 -9.21257e-01 -8.27480e-01 -1.01503e+00 -1.11412e+00 -1.01349e+00 -1.21475e+00
4.48000e+04 1.12000e+02 -8.01286e-01 -7.21377e-01 -8.81196e-01 -1.10912e+00 -1.00883e+00 -1.20941e+00
4.49600e+04 1.12000e+02 -8.01286e-01 -7.21377e-01 -8.81196e-01 -1.10423e+00 -1.00428e+00 -1.20418e+00
4.51200e+04 1.12000e+02 -8.01286e-01 -7.21377e-01 -8.81196e-01 -1.09945e+00 -9.99855e-01 -1.19905e+00
4.52800e+04 1.13000e+02 -8.18123e-01 -7.11471e-01 -9.24775e-01 -1.09477e+00 -9.95533e-01 -1.19402e+00
4.54400e+04 1.13000e+02 -8.18123e-01 -7.11471e-01 -9.24775e-01 -1.09019e+00 -9.91328e-01 -1.18906e+00
4.56000e+04 1.14000e+02 -7.51877e-01 -6.87197e-01 -8.16558e-01 -1.08571e+00 -9.87228e-01 -1.18419e+00
4.57600e+04 1.14000e+02 -7.51877e-01 -6.87197e-01 -8.16558e-01 -1.08131e+00 -9.83233e-01 -1.17939e+00
4.59200e+04 1.14000e+02 -7.51877e-01 -6.87197e-01 -8.16558e-01 -1.07700e+00 -9.79340e-01 -1.17466e+00
4.60800e+04 1.15000e+02 -8.05459e-01 -6.85090e-01 -9.25827e-01 -1.07276e+00 -9.75543e-01 -1.16998e+00
4.62400e+04 1.15000e+02 -8.05459e-01 -6.85090e-01 -9.25827e-01 -1.06860e+00 -9.71841e-01 -1.16536e+00
4.64000e+04 1.16000e+02 -8.78927e-01 -7.57984e-01 -9.99869e-01 -1.06451e+00 -9.68229e-01 -1.16079e+00
4.65600e+04 1.16000e+02 -8.78927e-01 -7.57984e-01 -9.99869e-01 -1.06048e+00 -9.64702e-01 -1.15625e+00
4.67200e+04 1.16000e+02 -8.78927e-01 -7.57984e-01 -9.99869e-01 -1.05651e+00 -9.61260e-01 -1.15175e+00
4.68800e+04 1.17000e+02 -7.83067e-01 -6.88350e-01 -8.77785e-01 -1.05259e+00 -9.57898e-01 -1.14729e+00
4.70400e+04 1.17000e+02 -7.83067e-01 -6.88350e-01 -8.77785e-01 -1.04873e+00 -9.54612e-01 -1.14284e+00
4.72000e+04 1.18000e+02 -8.41903e-01 -7.27077e-01 -9.56729e-01 -1.04491e+00 -9.51397e-01 -1.13842e+00
4.73600e+04 1.18000e+02 -8.41903e-01 -7.27077e-01 -9.56729e-01 -1.04113e+00 -9.48248e-01 -1.13401e+00
4.75200e+04 1.18000e+02 -8.41903e-01 -7.27077e-01 -9.56729e-01 -1.03739e+00 -9.45161e-01 -1.12962e+00
4.76800e+04 1.19000e+02 -8.58109e-01 -7.65370e-01 -9.50848e-01 -1.03368e+00 -9.42133e-01 -1.12523e+00
4.78400e+04 1.19000e+02 -8.58109e-01 -7.65370e-01 -9.50848e-01 -1.03000e+00 -9.39159e-01 -1.12084e+00
4.80000e+04 1.20000e+02 -7.64726e-01 -7.19823e-01 -8.09629e-01 -1.02634e+00 -9.36232e-01 -1.11645e+00
4.81600e+04 1.20000e+02 -7.64726e-01 -7.19823e-01 -8.09629e-01 -1.02270e+00 -9.33350e-01 -1.11205e+00
4.83200e+04 1.20000e+02 -7.64726e-01 -7.19823e-01 -8.09629e-01 -1.01907e+00 -9.30507e-01 -1.10764e+00
4.84800e+04 1.21000e+02 -8.16531e-01 -6.97363e-01 -9.35699e-01 -1.01545e+00 -9.27699e-01 -1.10321e+00
4.86400e+04 1.21000e+02 -8.16531e-01 -6.97363e-01 -9.35699e-01 -1.01184e+00 -9.24919e-01 -1.09875e+00
4.88000e+04 1.22000e+02 -8.42348e-01 -8.18109e-01 -8.66587e-01 -1.00822e+00 -9.22165e-01 -1.09427e+00
4.89600e+04 1.22000e+02 -8.42348e-01 -8.18109e-01 -8.66587e-01 -1.00459e+00 -9.19431e-01 -1.08976e+00
4.91200e+04 1.22000e+02 -8.42348e-01 -8.18109e-01 -8.66587e-01 -1.00096e+00 -9.16714e-01 -1.08520e+00
4.92800e+04 1.23000e+02 -7.42344e-01 -6.55659e-01 -8.29029e-01 -9.97308e-01 -9.14009e-01 -1.08061e+00
4.94400e+04 1.23000e+02 -7.42344e-01 -6.55659e-01 -8.29029e-01 -9.93638e-01 -9.11315e-01 -1.07596e+00
4.96000e+04 1.24000e+02 -7.52253e-01 -6.98162e-01 -8.06343e-01 -9.89948e-01 -9.08623e-01 -1.07127e+00
4.97600e+04 1.24000e+02 -7.52253e-01 -6.98162e-01 -8.06343e-01 -9.86235e-01 -9.05935e-01 -1.06654e+00
4.99200e+04 1.24000e+02 -7.52253e-01 -6.98162e-01 -8.06343e-01 -9.82496e-01 -9.03247e-01 -1.06175e+00
5.00800e+04 1.25000e+02 -8.13212e-01 -7.29890e-01 -8.96535e-01 -9.78735e-01 -9.00554e-01 -1.05692e+00
5.02400e+04 1.25000e+02 -8.13212e-01 -7.29890e-01 -8.96535e-01 -9.74945e-01 -8.97854e-01 -1.05204e+00
5.04000e+04 1.26000e+02 -7.66208e-01 -7.15273e-01 -8.17144e-01 -9.71131e-01 -8.95145e-01 -1.04712e+00
5.05600e+04 1.26000e+02 -7.66208e-01 -7.15273e-01 -8.17144e-01 -9.67291e-01 -8.92426e-01 -1.04216e+00
5.07200e+04 1.26000e+02 -7.66208e-01 -7.15273e-01 -8.17144e-01 -9.63432e-01 -8.89692e-01 -1.03717e+00
5.08800e+04 1.27000e+02 -7.22852e-01 -6.16753e-01 -8.28950e-01 -9.59549e-01 -8.86943e-01 -1.03215e+00
5.10400e+04 1.27000e+02 -7.22852e-01 -6.16753e-01 -8.28950e-01 -9.55653e-01 -8.84177e-01 -1.02713e+00
5.12000e+04 1.28000e+02 -7.55570e-01 -6.86318e-01 -8.24822e-01 -9.51742e-01 -8.81393e-01 -1.02209e+00
5.13600e+04 1.28000e+02 -7.55570e-01 -6.86318e-01 -8.24822e-01 -9.47822e-01 -8.78588e-01 -1.01706e+00
5.15200e+04 1.28000e+02 -7.55570e-01 -6.86318e-01 -8.24822e-01 -9.43899e-01 -8.75761e-01 -1.01204e+00
5.16800e+04 1.29000e+02 -7.98888e-01 -7.54381e-01 -8.43394e-01 -9.39971e-01 -8.72913e-01 -1.00703e+00
5.18400e+04 1.29000e+02 -7.98888e-01 -7.54381e-01 -8.43394e-01 -9.36049e-01 -8.70042e-01 -1.00206e+00
5.20000e+04 1.30000e+02 -7.73562e-01 -6.78419e-01 -8.68705e-01 -9.32134e-01 -8.67147e-01 -9.97121e-01
5.21600e+04 1.30000e+02 -7.73562e-01 -6.78419e-01 -8.68705e-01 -9.28231e-01 -8.64229e-01 -9.92233e-01
5.23200e+04 1.30000e+02 -7.73562e-01 -6.78419e-01 -8.68705e-01 -9.24344e-01 -8.61289e-01 -9.87400e-01
5.24800e+04 1.31000e+02 -7.42690e-01 -6.69569e-01 -8.15811e-01 -9.20479e-01 -8.58327e-01 -9.82631e-01
5.26400e+04 1.31000e+02 -7.42690e-01 -6.69569e-01 -8.15811e-01 -9.16638e-01 -8.55347e-01 -9.77929e-01
5.28000e+04 1.32000e+02 -7.96910e-01 -7.37887e-01 -8.55932e-01 -9.12821e-01 -8.52350e-01 -9.73292e-01
5.29600e+04 1.32000e+02 -7.96910e-01 -7.37887e-01 -8.55932e-01 -9.09037e-01 -8.49338e-01 -9.68736e-01
5.31200e+04 1.32000e+02 -7.96910e-01 -7.37887e-01 -8.55932e-01 -9.05286e-01 -8.46316e-01 -9.64255e-01
5.32800e+04 1.33000e+02 -7.49855e-01 -6.50897e-01 -8.48812e-01 -9.01570e-01 -8.43287e-01 -9.59852e-01
5.34400e+04 1.33000e+02 -7.49855e-01 -6.50897e-01 -8.48812e-01 -8.97891e-01 -8.40255e-01 -9.55527e-01
5.36000e+04 1.34000e+02 -7.50542e-01 -6.69213e-01 -8.31870e-01 -8.94252e-01 -8.37226e-01 -9.51277e-01
5.37600e+04 1.34000e+02 -7.50542e-01 -6.69213e-01 -8.31870e-01 -8.90653e-01 -8.34203e-01 -9.47103e-01
5.39200e+04 1.34000e+02 -7.50542e-01 -6.69213e-01 -8.31870e-01 -8.87096e-01 -8.31194e-01 -9.42999e-01
5.40800e+04 1.35000e+02 -7.19646e-01 -6.97444e-01 -7.41848e-01 -8.83582e-01 -8.28202e-01 -9.38963e-01
5.42400e+04 1.35000e+02 -7.19646e-01 -6.97444e-01 -7.41848e-01 -8.80112e-01 -8.25234e-01 -9.34990e-01
5.44000e+04 1.36000e+02 -6.91184e-01 -6.06774e-01 -7.75594e-01 -8.76686e-01 -8.22294e-01 -9.31077e-01
5.45600e+04 1.36000e+02 -6.91184e-01 -6.06774e-01 -7.75594e-01 -8.73304e-01 -8.19389e-01 -9.27220e-01
5.47200e+04 1.36000e+02 -6.91184e-01 -6.06774e-01 -7.75594e-01 -8.69968e-01 -8.16522e-01 -9.23414e-01
5.48800e+04 1.37000e+02 -7.29081e-01 -6.65380e-01 -7.92781e-01 -8.66678e-01 -8.13699e-01 -9.19657e-01
5.50400e+04 1.37000e+02 -7.29081e-01 -6.65380e-01 -7.92781e-01 -8.63434e-01 -8.10923e-01 -9.15945e-01
5.52000e+04 1.38000e+02 -7.36716e-01 -6.55171e-01 -8.18262e-01 -8.60237e-01 -8.08199e-01 -9.12274e-01
5.53600e+04 1.38000e+02 -7.36716e-01 -6.55171e-01 -8.18262e-01 -8.57087e-01 -8.05530e-01 -9.08645e-01
5.55200e+04 1.38000e+02 -7.36716e-01 -6.55171e-01 -8.18262e-01 -8.53986e-01 -8.02918e-01 -9.05053e-01
5.56800e+04 1.39000e+02 -7.28145e-01 -6.80817e-01 -7.75473e-01 -8.50933e-01 -8.00366e-01 -9.01500e-01
5.58400e+04 1.39000e+02 -7.28145e-01 -6.80817e-01 -7.75473e-01 -8.47930e-01 -7.97876e-01 -8.97984e-01
5.60000e+04 1.40000e+02 -6.89376e-01 -5.73905e-01 -8.04848e-01 -8.44976e-01 -7.95447e-01 -8.94505e-01
5.61600e+04 1.40000e+02 -6.89376e-01 -5.73905e-01 -8.04848e-01 -8.42073e-01 -7.93081e-01 -8.91064e-01
5.63200e+04 1.40000e+02 -6.89376e-01 -5.73905e-01 -8.04848e-01 -8.39220e-01 -7.90778e-01 -8.87663e-01
5.64800e+04 1.41000e+02 -6.98365e-01 -5.86516e-01 -8.10214e-01 -8.36419e-01 -7.88536e-01 -8.84301e-01
5.66400e+04 1.41000e+02 -6.98365e-01 -5.86516e-01 -8.10214e-01 -8.33668e-01 -7.86355e-01 -8.80980e-01
5.68000e+04 1.42000e+02 -6.65462e-01 -5.93211e-01 -7.37713e-01 -8.30968e-01 -7.84233e-01 -8.77702e-01
5.69600e+04 1.42000e+02 -6.65462e-01 -5.93211e-01 -7.37713e-01 -8.28318e-01 -7.82167e-01 -8.74468e-01
5.71200e+04 1.42000e+02 -6.65462e-01 -5.93211e-01 -7.37713e-01 -8.25717e-01 -7.80154e-01 -8.71279e-01
5.72800e+04 1.43000e+02 -7.41251e-01 -6.43468e-01 -8.39035e-01 -8.23165e-01 -7.78192e-01 -8.68137e-01
5.74400e+04 1.43000e+02 -7.41251e-01 -6.43468e-01 -8.39035e-01 -8.20659e-01 -7.76277e-01 -8.65041e-01
5.76000e+04 1.44000e+02 -6.35056e-01 -5.83350e-01 -6.86762e-01 -8.18199e-01 -7.74404e-01 -8.61994e-01
5.77600e+04 1.44000e+02 -6.35056e-01 -5.83350e-01 -6.86762e-01 -8.15784e-01 -7.72570e-01 -8.58997e-01
5.79200e+04 1.44000e+02 -6.35056e-01 -5.83350e-01 -6.86762e-01 -8.13410e-01 -7.70771e-01 -8.56049e-01
5.80800e+04 1.45000e+02 -6.52618e-01 -6.02648e-01 -7.02589e-01 -8.11076e-01 -7.69001e-01 -8.53151e-01
5.82400e+04 1.45000e+02 -6.52618e-01 -6.02648e-01 -7.02589e-01 -8.08780e-01 -7.67257e-01 -8.50304e-01
5.84000e+04 1.46000e+02 -6.86557e-01 -5.88401e-01 -7.84713e-01 -8.06520e-01 -7.65534e-01 -8.47506e-01
5.85600e+04 1.46000e+02 -6.86557e-01 -5.88401e-01 -7.84713e-01 -8.04292e-01 -7.63826e-01 -8.44758e-01
5.87200e+04 1.46000e+02 -6.86557e-01 -5.88401e-01 -7.84713e-01 -8.02096e-01 -7.62130e-01 -8.42061e-01
5.88800e+04 1.47000e+02 -7.62874e-01 -6.66387e-01 -8.59361e-01 -7.99926e-01 -7.60439e-01 -8.39413e-01
5.90400e+04 1.47000e+02 -7.62874e-01 -6.66387e-01 -8.59361e-01 -7.97783e-01 -7.58750e-01 -8.36815e-01
5.92000e+04 1.48000e+02 -6.72842e-01 -6.23335e-01 -7.22350e-01 -7.95662e-01 -7.57058e-01 -8.34266e-01
5.93600e+04 1.48000e+02 -6.72842e-01 -6.23335e-01 -7.22350e-01 -7.93561e-01 -7.55356e-01 -8.31767e-01
5.95200e+04 1.48000e+02 -6.72842e-01 -6.23335e-01 -7.22350e-01 -7.91478e-01 -7.53641e-01 -8.29316e-01
5.96800e+04 1.49000e+02 -6.36831e-01 -5.93815e-01 -6.79847e-01 -7.89410e-01 -7.51907e-01 -8.26914e-01
5.98400e+04 1.49000e+02 -6.36831e-01 -5.93815e-01 -6.79847e-01 -7.87355e-01 -7.50150e-01 -8.24560e-01
6.00000e+04 1.50000e+02 -6.85504e-01 -6.14602e-01 -7.56406e-01 -7.85309e-01 -7.48365e-01 -8.22254e-01
6.01600e+04 1.50000e+02 -6.85504e-01 -6.14602e-01 -7.56406e-01 -7.83272e-01 -7.46548e-01 -8.19996e-01
6.03200e+04 1.50000e+02 -6.85504e-01 -6.14602e-01 -7.56406e-01 -7.81240e-01 -7.44694e-01 -8.17786e-01
6.04800e+04 1.51000e+02 -6.71708e-01 -6.01225e-01 -7.42191e-01 -7.79212e-01 -7.42801e-01 -8.15623e-01
6.06400e+04 1.51000e+02 -6.71708e-01 -6.01225e-01 -7.42191e-01 -7.77185e-01 -7.40863e-01 -8.13507e-01
6.08000e+04 1.52000e+02 -6.62576e-01 -5.65118e-01 -7.60033e-01 -7.75158e-01 -7.38880e-01 -8.11437e-01
6.09600e+04 1.52000e+02 -6.62576e-01 -5.65118e-01 -7.60033e-01 -7.73131e-01 -7.36848e-01 -8.09413e-01
6.11200e+04 1.52000e+02 -6.62576e-01 -5.65118e-01 -7.60033e-01 -7.71100e-01 -7.34766e-01 -8.07434e-01
6.12800e+04 1.53000e+02 -6.89897e-01 -6.37965e-01 -7.41828e-01 -7.69066e-01 -7.32633e-01 -8.05500e-01
6.14400e+04 1.53000e+02 -6.89897e-01 -6.37965e-01 -7.41828e-01 -7.67029e-01 -7.30450e-01 -8.03609e-01
6.16000e+04 1.54000e+02 -6.97780e-01 -6.40016e-01 -7.55544e-01 -7.64988e-01 -7.28217e-01 -8.01759e-01
6.17600e+04 1.54000e+02 -6.97780e-01 -6.40016e-01 -7.55544e-01 -7.62943e-01 -7.25935e-01 -7.99951e-01
6.19200e+04 1.54000e+02 -6.97780e-01 -6.40016e-01 -7.55544e-01 -7.60895e-01 -7.23608e-01 -7.98182e-01
6.20800e+04 1.55000e+02 -6.61269e-01 -6.16957e-01 -7.05582e-01 -7.58844e-01 -7.21239e-01 -7.96450e-01
6.22400e+04 1.55000e+02 -6.61269e-01 -6.16957e-01 -7.05582e-01 -7.56792e-01 -7.18831e-01 -7.94752e-01
6.24000e+04 1.56000e+02 -6.55586e-01 -6.00690e-01 -7.10482e-01 -7.54739e-01 -7.16391e-01 -7.93087e-01
6.25600e+04 1.56000e+02 -6.55586e-01 -6.00690e-01 -7.10482e-01 -7.52688e-01 -7.13924e-01 -7.91452e-01
6.27200e+04 1.56000e+02 -6.55586e-01 -6.00690e-01 -7.10482e-01 -7.50639e-01 -7.11436e-01 -7.89842e-01
6.28800e+04 1.57000e+02 -6.76535e-01 -5.89773e-01 -7.63297e-01 -7.48594e-01 -7.08934e-01 -7.88255e-01
6.30400e+04 1.57000e+02 -6.76535e-01 -5.89773e-01 -7.63297e-01 -7.46556e-01 -7.06425e-01 -7.86686e-01
6.32000e+04 1.58000e+02 -6.41588e-01 -6.26407e-01 -6.56769e-01 -7.44525e-01 -7.03917e-01 -7.85132e-01
6.33600e+04 1.58000e+02 -6.41588e-01 -6.26407e-01 -6.56769e-01 -7.42503e-01 -7.01418e-01 -7.83588e-01
6.35200e+04 1.58000e+02 -6.41588e-01 -6.26407e-01 -6.56769e-01 -7.40493e-01 -6.98937e-01 -7.82050e-01
6.36800e+04 1.59000e+02 -6.61088e-01 -6.32746e-01 -6.89429e-01 -7.38498e-01 -6.96481e-01 -7.80515e-01
6.38400e+04 1.59000e+02 -6.61088e-01 -6.32746e-01 -6.89429e-01 -7.36517e-01 -6.94058e-01 -7.78976e-01
6.40000e+04 1.60000e+02 -6.76925e-01 -5.74613e-01 -7.79238e-01 -7.34554e-01 -6.91676e-01 -7.77432e-01
6.41600e+04 1.60000e+02 -6.76925e-01 -5.74613e-01 -7.79238e-01 -7.32611e-01 -6.89345e-01 -7.75877e-01
6.43200e+04 1.60000e+02 -6.76925e-01 -5.74613e-01 -7.79238e-01 -7.30689e-01 -6.87069e-01 -7.74309e-01
6.44800e+04 1.61000e+02 -7.07882e-01 -6.23200e-01 -7.92565e-01 -7.28790e-01 -6.84856e-01 -7.72724e-01
6.46400e+04 1.61000e+02 -7.07882e-01 -6.23200e-01 -7.92565e-01 -7.26916e-01 -6.82713e-01 -7.71119e-01
6.48000e+04 1.62000e+02 -6.67810e-01 -6.14959e-01 -7.20661e-01 -7.25069e-01 -6.80647e-01 -7.69492e-01
6.49600e+04 1.62000e+02 -6.67810e-01 -6.14959e-01 -7.20661e-01 -7.23250e-01 -6.78661e-01 -7.67839e-01
6.51200e+04 1.62000e+02 -6.67810e-01 -6.14959e-01 -7.20661e-01 -7.21460e-01 -6.76761e-01 -7.66159e-01
6.52800e+04 1.63000e+02 -6.80086e-01 -5.70409e-01 -7.89762e-01 -7.19702e-01 -6.74952e-01 -7.64452e-01
6.54400e+04 1.63000e+02 -6.80086e-01 -5.70409e-01 -7.89762e-01 -7.17975e-01 -6.73236e-01 -7.62714e-01
6.56000e+04 1.64000e+02 -6.27180e-01 -5.74290e-01 -6.80071e-01 -7.16280e-01 -6.71615e-01 -7.60946e-01
6.57600e+04 1.64000e+02 -6.27180e-01 -5.74290e-01 -6.80071e-01 -7.14619e-01 -6.70092e-01 -7.59146e-01
6.59200e+04 1.64000e+02 -6.27180e-01 -5.74290e-01 -6.80071e-01 -7.12992e-01 -6.68668e-01 -7.57315e-01
6.60800e+04 1.65000e+02 -6.24036e-01 -5.35483e-01 -7.12589e-01 -7.11399e-01 -6.67344e-01 -7.55453e-01
6.62400e+04 1.65000e+02 -6.24036e-01 -5.35483e-01 -7.12589e-01 -7.09840e-01 -6.66118e-01 -7.53562e-01
6.64000e+04 1.66000e+02 -7.08809e-01 -6.01630e-01 -8.15989e-01 -7.08316e-01 -6.64991e-01 -7.51641e-01
6.65600e+04 1.66000e+02 -7.08809e-01 -6.01630e-01 -8.15989e-01 -7.06827e-01 -6.63960e-01 -7.49694e-01
6.67200e+04 1.66000e+02 -7.08809e-01 -6.01630e-01 -8.15989e-01 -7.05373e-01 -6.63023e-01 -7.47722e-01
6.68800e+04 1.67000e+02 -6.69180e-01 -6.04073e-01 -7.34286e-01 -7.03953e-01 -6.62177e-01 -7.45729e-01
6.70400e+04 1.67000e+02 -6.69180e-01 -6.04073e-01 -7.34286e-01 -7.02569e-01 -6.61420e-01 -7.43718e-01
6.72000e+04 1.68000e+02 -6.20097e-01 -5.62940e-01 -6.77255e-01 -7.01219e-01 -6.60746e-01 -7.41692e-01
6.73600e+04 1.68000e+02 -6.20097e-01 -5.62940e-01 -6.77255e-01 -6.99904e-01 -6.60152e-01 -7.39657e-01
6.75200e+04 1.68000e+02 -6.20097e-01 -5.62940e-01 -6.77255e-01 -6.98625e-01 -6.59632e-01 -7.37617e-01
6.76800e+04 1.69000e+02 -6.39931e-01 -5.75925e-01 -7.03937e-01 -6.97380e-01 -6.59183e-01 -7.35577e-01
6.78400e+04 1.69000e+02 -6.39931e-01 -5.75925e-01 -7.03937e-01 -6.96170e-01 -6.58797e-01 -7.33543e-01
6.80000e+04 1.70000e+02 -6.72499e-01 -6.23017e-01 -7.21981e-01 -6.94995e-01 -6.58469e-01 -7.31521e-01
6.81600e+04 1.70000e+02 -6.72499e-01 -6.23017e-01 -7.21981e-01 -6.93854e-01 -6.58192e-01 -7.29516e-01
6.83200e+04 1.70000e+02 -6.72499e-01 -6.23017e-01 -7.21981e-01 -6.92748e-01 -6.57961e-01 -7.27535e-01
6.84800e+04 1.71000e+02 -6.69828e-01 -5.92512e-01 -7.47144e-01 -6.91675e-01 -6.57767e-01 -7.25582e-01
6.86400e+04 1.71000e+02 -6.69828e-01 -5.92512e-01 -7.47144e-01 -6.90635e-01 -6.57604e-01 -7.23666e-01
6.88000e+04 1.72000e+02 -5.97206e-01 -5.60730e-01 -6.33682e-01 -6.89628e-01 -6.57464e-01 -7.21791e-01
6.89600e+04 1.72000e+02 -5.97206e-01 -5.60730e-01 -6.33682e-01 -6.88652e-01 -6.57341e-01 -7.19964e-01
6.91200e+04 1.72000e+02 -5.97206e-01 -5.60730e-01 -6.33682e-01 -6.87708e-01 -6.57227e-01 -7.18190e-01
6.92800e+04 1.73000e+02 -6.38733e-01 -5.85937e-01 -6.91529e-01 -6.86794e-01 -6.57114e-01 -7.16474e-01
6.94400e+04 1.73000e+02 -6.38733e-01 -5.85937e-01 -6.91529e-01 -6.85909e-01 -6.56997e-01 -7.14821e-01
6.96000e+04 1.74000e+02 -6.82435e-01 -6.49311e-01 -7.15558e-01 -6.85052e-01 -6.56868e-01 -7.13235e-01
6.97600e+04 1.74000e+02 -6.82435e-01 -6.49311e-01 -7.15558e-01 -6.84221e-01 -6.56722e-01 -7.11720e-01
6.99200e+04 1.74000e+02 -6.82435e-01 -6.49311e-01 -7.15558e-01 -6.83415e-01 -6.56552e-01 -7.10278e-01
7.00800e+04 1.75000e+02 -6.02915e-01 -5.29046e-01 -6.76783e-01 -6.82633e-01 -6.56354e-01 -7.08912e-01
7.02400e+04 1.75000e+02 -6.02915e-01 -5.29046e-01 -6.76783e-01 -6.81873e-01 -6.56123e-01 -7.07624e-01
7.04000e+04 1.76000e+02 -6.06379e-01 -5.23284e-01 -6.89475e-01 -6.81134e-01 -6.55855e-01 -7.06413e-01
7.05600e+04 1.76000e+02 -6.06379e-01 -5.23284e-01 -6.89475e-01 -6.80414e-01 -6.55548e-01 -7.05280e-01
7.07200e+04 1.76000e+02 -6.06379e-01 -5.23284e-01 -6.89475e-01 -6.79711e-01 -6.55199e-01 -7.04223e-01
7.08800e+04 1.77000e+02 -5.96003e-01 -5.64758e-01 -6.27249e-01 -6.79025e-01 -6.54808e-01 -7.03242e-01
7.10400e+04 1.77000e+02 -5.96003e-01 -5.64758e-01 -6.27249e-01 -6.78352e-01 -6.54372e-01 -7.02332e-01
7.12000e+04 1.78000e+02 -6.09382e-01 -5.57593e-01 -6.61170e-01 -6.77693e-01 -6.53893e-01 -7.01492e-01
7.13600e+04 1.78000e+02 -6.09382e-01 -5.57593e-01 -6.61170e-01 -6.77044e-01 -6.53369e-01 -7.00718e-01
7.15200e+04 1.78000e+02 -6.09382e-01 -5.57593e-01 -6.61170e-01 -6.76404e-01 -6.52805e-01 -7.00004e-01
7.16800e+04 1.79000e+02 -6.55290e-01 -6.09747e-01 -7.00833e-01 -6.75773e-01 -6.52199e-01 -6.99346e-01
7.18400e+04 1.79000e+02 -6.55290e-01 -6.09747e-01 -7.00833e-01 -6.75147e-01 -6.51554e-01 -6.98740e-01
7.20000e+04 1.80000e+02 -6.66029e-01 -5.92925e-01 -7.39133e-01 -6.74527e-01 -6.50875e-01 -6.98179e-01
7.21600e+04 1.80000e+02 -6.66029e-01 -5.92925e-01 -7.39133e-01 -6.73909e-01 -6.50160e-01 -6.97658e-01
7.23200e+04 1.80000e+02 -6.66029e-01 -5.92925e-01 -7.39133e-01 -6.73293e-01 -6.49414e-01 -6.97172e-01
7.24800e+04 1.81000e+02 -6.10465e-01 -5.65578e-01 -6.55353e-01 -6.72678e-01 -6.48640e-01 -6.96716e-01
7.26400e+04 1.81000e+02 -6.10465e-01 -5.65578e-01 -6.55353e-01 -6.72061e-01 -6.47839e-01 -6.96283e-01
7.28000e+04 1.82000e+02 -5.73549e-01 -5.36383e-01 -6.10716e-01 -6.71442e-01 -6.47014e-01 -6.95870e-01
7.29600e+04 1.82000e+02 -5.73549e-01 -5.36383e-01 -6.10716e-01 -6.70818e-01 -6.46166e-01 -6.95469e-01
7.31200e+04 1.82000e+02 -5.73549e-01 -5.36383e-01 -6.10716e-01 -6.70188e-01 -6.45298e-01 -6.95078e-01
7.32800e+04 1.83000e+02 -5.47732e-01 -5.02079e-01 -5.93385e-01 -6.69550e-01 -6.44409e-01 -6.94691e-01
7.34400e+04 1.83000e+02 -5.47732e-01 -5.02079e-01 -5.93385e-01 -6.68904e-01 -6.43504e-01 -6.94304e-01
7.36000e+04 1.84000e+02 -6.00209e-01 -5.29219e-01 -6.71199e-01 -6.68247e-01 -6.42580e-01 -6.93914e-01
7.37600e+04 1.84000e+02 -6.00209e-01 -5.29219e-01 -6.71199e-01 -6.67578e-01 -6.41640e-01 -6.93515e-01
7.39200e+04 1.84000e+02 -6.00209e-01 -5.29219e-01 -6.71199e-01 -6.66895e-01 -6.40684e-01 -6.93106e-01
7.40800e+04 1.85000e+02 -5.69825e-01 -5.17694e-01 -6.21956e-01 -6.66198e-01 -6.39714e-01 -6.92683e-01
7.42400e+04 1.85000e+02 -5.69825e-01 -5.17694e-01 -6.21956e-01 -6.65486e-01 -6.38728e-01 -6.92243e-01
7.44000e+04 1.86000e+02 -5.81789e-01 -5.09429e-01 -6.54150e-01 -6.64757e-01 -6.37729e-01 -6.91785e-01
7.45600e+04 1.86000e+02 -5.81789e-01 -5.09429e-01 -6.54150e-01 -6.64012e-01 -6.36717e-01 -6.91306e-01
7.47200e+04 1.86000e+02 -5.81789e-01 -5.09429e-01 -6.54150e-01 -6.63249e-01 -6.35693e-01 -6.90805e-01
7.48800e+04 1.87000e+02 -6.05114e-01 -5.46285e-01 -6.63943e-01 -6.62469e-01 -6.34658e-01 -6.90280e-01
7.50400e+04 1.87000e+02 -6.05114e-01 -5.46285e-01 -6.63943e-01 -6.61671e-01 -6.33614e-01 -6.89728e-01
7.52000e+04 1.88000e+02 -6.25972e-01 -5.60460e-01 -6.91483e-01 -6.60856e-01 -6.32561e-01 -6.89151e-01
7.53600e+04 1.88000e+02 -6.25972e-01 -5.60460e-01 -6.91483e-01 -6.60022e-01 -6.31501e-01 -6.88544e-01
7.55200e+04 1.88000e+02 -6.25972e-01 -5.60460e-01 -6.91483e-01 -6.59171e-01 -6.30435e-01 -6.87908e-01
7.56800e+04 1.89000e+02 -5.77447e-01 -5.31365e-01 -6.23528e-01 -6.58302e-01 -6.29364e-01 -6.87240e-01
7.58400e+04 1.89000e+02 -5.77447e-01 -5.31365e-01 -6.23528e-01 -6.57416e-01 -6.28291e-01 -6.86541e-01
7.60000e+04 1.90000e+02 -6.70640e-01 -6.28435e-01 -7.12846e-01 -6.56511e-01 -6.27216e-01 -6.85807e-01
7.61600e+04 1.90000e+02 -6.70640e-01 -6.28435e-01 -7.12846e-01 -6.55588e-01 -6.26139e-01 -6.85037e-01
7.63200e+04 1.90000e+02 -6.70640e-01 -6.28435e-01 -7.12846e-01 -6.54646e-01 -6.25063e-01 -6.84230e-01
7.64800e+04 1.91000e+02 -6.41709e-01 -5.88703e-01 -6.94715e-01 -6.53686e-01 -6.23987e-01 -6.83386e-01
7.66400e+04 1.91000e+02 -6.41709e-01 -5.88703e-01 -6.94715e-01 -6.52706e-01 -6.22911e-01 -6.82500e-01
7.68000e+04 1.92000e+02 -6.01000e-01 -5.64036e-01 -6.37963e-01 -6.51705e-01 -6.21836e-01 -6.81574e-01
7.69600e+04 1.92000e+02 -6.01000e-01 -5.64036e-01 -6.37963e-01 -6.50684e-01 -6.20763e-01 -6.80606e-01
7.71200e+04 1.92000e+02 -6.01000e-01 -5.64036e-01 -6.37963e-01 -6.49642e-01 -6.19689e-01 -6.79595e-01
7.72800e+04 1.93000e+02 -5.27584e-01 -4.78384e-01 -5.76784e-01 -6.48579e-01 -6.18615e-01 -6.78543e-01
7.74400e+04 1.93000e+02 -5.27584e-01 -4.78384e-01 -5.76784e-01 -6.47494e-01 -6.17540e-01 -6.77447e-01
7.76000e+04 1.94000e+02 -5.40115e-01 -4.63299e-01 -6.16930e-01 -6.46387e-01 -6.16463e-01 -6.76310e-01
7.77600e+04 1.94000e+02 -5.40115e-01 -4.63299e-01 -6.16930e-01 -6.45259e-01 -6.15384e-01 -6.75134e-01
7.79200e+04 1.94000e+02 -5.40115e-01 -4.63299e-01 -6.16930e-01 -6.44110e-01 -6.14302e-01 -6.73918e-01
7.80800e+04 1.95000e+02 -5.72503e-01 -5.34714e-01 -6.10291e-01 -6.42942e-01 -6.13216e-01 -6.72668e-01
7.82400e+04 1.95000e+02 -5.72503e-01 -5.34714e-01 -6.10291e-01 -6.41756e-01 -6.12127e-01 -6.71384e-01
7.84000e+04 1.96000e+02 -6.09745e-01 -5.70344e-01 -6.49146e-01 -6.40553e-01 -6.11035e-01 -6.70071e-01
7.85600e+04 1.96000e+02 -6.09745e-01 -5.70344e-01 -6.49146e-01 -6.39337e-01 -6.09941e-01 -6.68732e-01
7.87200e+04 1.96000e+02 -6.09745e-01 -5.70344e-01 -6.49146e-01 -6.38109e-01 -6.08845e-01 -6.67373e-01
7.88800e+04 1.97000e+02 -5.90384e-01 -5.06587e-01 -6.74182e-01 -6.36874e-01 -6.07751e-01 -6.65997e-01
7.90400e+04 1.97000e+02 -5.90384e-01 -5.06587e-01 -6.74182e-01 -6.35634e-01 -6.06657e-01 -6.64610e-01
7.92000e+04 1.98000e+02 -5.40900e-01 -5.06950e-01 -5.74849e-01 -6.34392e-01 -6.05568e-01 -6.63216e-01
7.93600e+04 1.98000e+02 -5.40900e-01 -5.06950e-01 -5.74849e-01 -6.33153e-01 -6.04485e-01 -6.61821e-01
7.95200e+04 1.98000e+02 -5.40900e-01 -5.06950e-01 -5.74849e-01 -6.31919e-01 -6.03410e-01 -6.60429e-01
7.96800e+04 1.99000e+02 -6.05138e-01 -5.27611e-01 -6.82665e-01 -6.30695e-01 -6.02346e-01 -6.59044e-01
7.98400e+04 1.99000e+02 -6.05138e-01 -5.27611e-01 -6.82665e-01 -6.29483e-01 -6.01294e-01 -6.57671e-01
8.00000e+04 2.00000e+02 -6.19152e-01 -5.28198e-01 -7.10106e-01 -6.28285e-01 -6.00256e-01 -6.56315e-01
8.01600e+04 2.00000e+02 -6.19152e-01 -5.28198e-01 -7.10106e-01 -6.27106e-01 -5.99234e-01 -6.54978e-01
8.03200e+04 2.00000e+02 -6.19152e-01 -5.28198e-01 -7.10106e-01 -6.25946e-01 -5.98228e-01 -6.53664e-01
8.04800e+04 2.01000e+02 -5.88627e-01 -5.32395e-01 -6.44859e-01 -6.24807e-01 -5.97240e-01 -6.52374e-01
8.06400e+04 2.01000e+02 -5.88627e-01 -5.32395e-01 -6.44859e-01 -6.23691e-01 -5.96270e-01 -6.51112e-01
8.08000e+04 2.02000e+02 -5.32462e-01 -5.01652e-01 -5.63272e-01 -6.22598e-01 -5.95318e-01 -6.49878e-01
8.09600e+04 2.02000e+02 -5.32462e-01 -5.01652e-01 -5.63272e-01 -6.21528e-01 -5.94383e-01 -6.48673e-01
8.11200e+04 2.02000e+02 -5.32462e-01 -5.01652e-01 -5.63272e-01 -6.20482e-01 -5.93466e-01 -6.47498e-01
8.12800e+04 2.03000e+02 -5.95165e-01 -5.44810e-01 -6.45520e-01 -6.19457e-01 -5.92564e-01 -6.46351e-01
8.14400e+04 2.03000e+02 -5.95165e-01 -5.44810e-01 -6.45520e-01 -6.18456e-01 -5.91679e-01 -6.45232e-01
8.16000e+04 2.04000e+02 -5.76036e-01 -4.87946e-01 -6.64126e-01 -6.17475e-01 -5.90809e-01 -6.44141e-01
8.17600e+04 2.04000e+02 -5.76036e-01 -4.87946e-01 -6.64126e-01 -6.16514e-01 -5.89954e-01 -6.43073e-01
8.19200e+04 2.04000e+02 -5.76036e-01 -4.87946e-01 -6.64126e-01 -6.15571e-01 -5.89113e-01 -6.42028e-01
8.20800e+04 2.05000e+02 -5.26162e-01 -4.98990e-01 -5.53335e-01 -6.14645e-01 -5.88288e-01 -6.41002e-01
8.22400e+04 2.05000e+02 -5.26162e-01 -4.98990e-01 -5.53335e-01 -6.13735e-01 -5.87477e-01 -6.39993e-01
8.24000e+04 2.06000e+02 -6.27874e-01 -5.61073e-01 -6.94675e-01 -6.12839e-01 -5.86681e-01 -6.38998e-01
8.25600e+04 2.06000e+02 -6.27874e-01 -5.61073e-01 -6.94675e-01 -6.11958e-01 -5.85903e-01 -6.38013e-01
8.27200e+04 2.06000e+02 -6.27874e-01 -5.61073e-01 -6.94675e-01 -6.11088e-01 -5.85141e-01 -6.37035e-01
8.28800e+04 2.07000e+02 -5.76036e-01 -5.09862e-01 -6.42210e-01 -6.10230e-01 -5.84398e-01 -6.36063e-01
8.30400e+04 2.07000e+02 -5.76036e-01 -5.09862e-01 -6.42210e-01 -6.09383e-01 -5.83674e-01 -6.35091e-01
8.32000e+04 2.08000e+02 -5.74342e-01 -5.37864e-01 -6.10819e-01 -6.08546e-01 -5.82972e-01 -6.34119e-01
8.33600e+04 2.08000e+02 -5.74342e-01 -5.37864e-01 -6.10819e-01 -6.07719e-01 -5.82292e-01 -6.33145e-01
8.35200e+04 2.08000e+02 -5.74342e-01 -5.37864e-01 -6.10819e-01 -6.06901e-01 -5.81635e-01 -6.32167e-01
8.36800e+04 2.09000e+02 -5.55321e-01 -5.09094e-01 -6.01547e-01 -6.06092e-01 -5.81001e-01 -6.31184e-01
8.38400e+04 2.09000e+02 -5.55321e-01 -5.09094e-01 -6.01547e-01 -6.05293e-01 -5.80390e-01 -6.30195e-01
8.40000e+04 2.10000e+02 -5.63072e-01 -5.15377e-01 -6.10766e-01 -6.04502e-01 -5.79803e-01 -6.29201e-01
8.41600e+04 2.10000e+02 -5.63072e-01 -5.15377e-01 -6.10766e-01 -6.03721e-01 -5.79238e-01 -6.28204e-01
8.43200e+04 2.10000e+02 -5.63072e-01 -5.15377e-01 -6.10766e-01 -6.02948e-01 -5.78693e-01 -6.27202e-01
8.44800e+04 2.11000e+02 -5.27976e-01 -4.81376e-01 -5.74577e-01 -6.02184e-01 -5.78170e-01 -6.26198e-01
8.46400e+04 2.11000e+02 -5.27976e-01 -4.81376e-01 -5.74577e-01 -6.01429e-01 -5.77663e-01 -6.25195e-01
8.48000e+04 2.12000e+02 -6.04817e-01 -5.56555e-01 -6.53078e-01 -6.00683e-01 -5.77174e-01 -6.24192e-01
8.49600e+04 2.12000e+02 -6.04817e-01 -5.56555e-01 -6.53078e-01 -5.99947e-01 -5.76699e-01 -6.23194e-01
8.51200e+04 2.12000e+02 -6.04817e-01 -5.56555e-01 -6.53078e-01 -5.99220e-01 -5.76238e-01 -6.22202e-01
8.52800e+04 2.13000e+02 -5.45430e-01 -4.74895e-01 -6.15965e-01 -5.98501e-01 -5.75786e-01 -6.21216e-01
8.54400e+04 2.13000e+02 -5.45430e-01 -4.74895e-01 -6.15965e-01 -5.97793e-01 -5.75345e-01 -6.20240e-01
8.56000e+04 2.14000e+02 -6.32341e-01 -5.77544e-01 -6.87139e-01 -5.97093e-01 -5.74912e-01 -6.19274e-01
8.57600e+04 2.14000e+02 -6.32341e-01 -5.77544e-01 -6.87139e-01 -5.96404e-01 -5.74487e-01 -6.18320e-01
8.59200e+04 2.14000e+02 -6.32341e-01 -5.77544e-01 -6.87139e-01 -5.95724e-01 -5.74069e-01 -6.17378e-01
8.60800e+04 2.15000e+02 -5.70074e-01 -5.25555e-01 -6.14593e-01 -5.95054e-01 -5.73659e-01 -6.16448e-01
8.62400e+04 2.15000e+02 -5.70074e-01 -5.25555e-01 -6.14593e-01 -5.94393e-01 -5.73256e-01 -6.15530e-01
8.64000e+04 2.16000e+02 -5.54731e-01 -4.71877e-01 -6.37585e-01 -5.93742e-01 -5.72862e-01 -6.14623e-01
8.65600e+04 2.16000e+02 -5.54731e-01 -4.71877e-01 -6.37585e-01 -5.93101e-01 -5.72476e-01 -6.13725e-01
8.67200e+04 2.16000e+02 -5.54731e-01 -4.71877e-01 -6.37585e-01 -5.92469e-01 -5.72101e-01 -6.12837e-01
8.68800e+04 2.17000e+02 -5.46617e-01 -4.95080e-01 -5.98154e-01 -5.91845e-01 -5.71736e-01 -6.11954e-01
8.70400e+04 2.17000e+02 -5.46617e-01 -4.95080e-01 -5.98154e-01 -5.91231e-01 -5.71385e-01 -6.11076e-01
8.72000e+04 2.18000e+02 -5.73225e-01 -5.29379e-01 -6.17070e-01 -5.90624e-01 -5.71047e-01 -6.10200e-01
8.73600e+04 2.18000e+02 -5.73225e-01 -5.29379e-01 -6.17070e-01 -5.90025e-01 -5.70725e-01 -6.09325e-01
8.75200e+04 2.18000e+02 -5.73225e-01 -5.29379e-01 -6.17070e-01 -5.89433e-01 -5.70419e-01 -6.08447e-01
8.76800e+04 2.19000e+02 -5.39176e-01 -5.08760e-01 -5.69591e-01 -5.88848e-01 -5.70130e-01 -6.07566e-01
8.78400e+04 2.19000e+02 -5.39176e-01 -5.08760e-01 -5.69591e-01 -5.88271e-01 -5.69861e-01 -6.06680e-01
8.80000e+04 2.20000e+02 -5.98908e-01 -5.03843e-01 -6.93972e-01 -5.87700e-01 -5.69611e-01 -6.05788e-01
8.81600e+04 2.20000e+02 -5.98908e-01 -5.03843e-01 -6.93972e-01 -5.87135e-01 -5.69381e-01 -6.04890e-01
8.83200e+04 2.20000e+02 -5.98908e-01 -5.03843e-01 -6.93972e-01 -5.86578e-01 -5.69171e-01 -6.03985e-01
8.84800e+04 2.21000e+02 -5.55875e-01 -5.12569e-01 -5.99181e-01 -5.86027e-01 -5.68981e-01 -6.03073e-01
8.86400e+04 2.21000e+02 -5.55875e-01 -5.12569e-01 -5.99181e-01 -5.85483e-01 -5.68810e-01 -6.02156e-01
8.88000e+04 2.22000e+02 -5.58599e-01 -4.78375e-01 -6.38823e-01 -5.84947e-01 -5.68658e-01 -6.01236e-01
8.89600e+04 2.22000e+02 -5.58599e-01 -4.78375e-01 -6.38823e-01 -5.84419e-01 -5.68524e-01 -6.00314e-01
8.91200e+04 2.22000e+02 -5.58599e-01 -4.78375e-01 -6.38823e-01 -5.83899e-01 -5.68405e-01 -5.99393e-01
8.92800e+04 2.23000e+02 -5.40943e-01 -4.95155e-01 -5.86731e-01 -5.83388e-01 -5.68300e-01 -5.98475e-01
8.94400e+04 2.23000e+02 -5.40943e-01 -4.95155e-01 -5.86731e-01 -5.82886e-01 -5.68205e-01 -5.97567e-01
8.96000e+04 2.24000e+02 -5.07704e-01 -4.68268e-01 -5.47139e-01 -5.82393e-01 -5.68117e-01 -5.96669e-01
8.97600e+04 2.24000e+02 -5.07704e-01 -4.68268e-01 -5.47139e-01 -5.81910e-01 -5.68034e-01 -5.95786e-01
8.99200e+04 2.24000e+02 -5.07704e-01 -4.68268e-01 -5.47139e-01 -5.81437e-01 -5.67950e-01 -5.94924e-01
9.00800e+04 2.25000e+02 -5.00102e-01 -4.37875e-01 -5.62330e-01 -5.80974e-01 -5.67862e-01 -5.94086e-01
9.02400e+04 2.25000e+02 -5.00102e-01 -4.37875e-01 -5.62330e-01 -5.80522e-01 -5.67767e-01 -5.93276e-01
9.04000e+04 2.26000e+02 -5.49606e-01 -4.88291e-01 -6.10921e-01 -5.80079e-01 -5.67658e-01 -5.92500e-01
9.05600e+04 2.26000e+02 -5.49606e-01 -4.88291e-01 -6.10921e-01 -5.79647e-01 -5.67533e-01 -5.91760e-01
9.07200e+04 2.26000e+02 -5.49606e-01 -4.88291e-01 -6.10921e-01 -5.79224e-01 -5.67388e-01 -5.91060e-01
9.08800e+04 2.27000e+02 -5.37329e-01 -4.74811e-01 -5.99847e-01 -5.78811e-01 -5.67220e-01 -5.90401e-01
9.10400e+04 2.27000e+02 -5.37329e-01 -4.74811e-01 -5.99847e-01 -5.78407e-01 -5.67027e-01 -5.89786e-01
9.12000e+04 2.28000e+02 -5.28372e-01 -4.63204e-01 -5.93541e-01 -5.78012e-01 -5.66809e-01 -5.89214e-01
9.13600e+04 2.28000e+02 -5.28372e-01 -4.63204e-01 -5.93541e-01 -5.77624e-01 -5.66563e-01 -5.88685e-01
9.15200e+04 2.28000e+02 -5.28372e-01 -4.63204e-01 -5.93541e-01 -5.77244e-01 -5.66292e-01 -5.88195e-01
9.16800e+04 2.29000e+02 -5.11604e-01 -4.71027e-01 -5.52181e-01 -5.76870e-01 -5.65997e-01 -5.87743e-01
9.18400e+04 2.29000e+02 -5.11604e-01 -4.71027e-01 -5.52181e-01 -5.76500e-01 -5.65678e-01 -5.87322e-01
9.20000e+04 2.30000e+02 -5.22498e-01 -4.86800e-01 -5.58195e-01 -5.76135e-01 -5.65339e-01 -5.86931e-01
9.21600e+04 2.30000e+02 -5.22498e-01 -4.86800e-01 -5.58195e-01 -5.75772e-01 -5.64981e-01 -5.86562e-01
9.23200e+04 2.30000e+02 -5.22498e-01 -4.86800e-01 -5.58195e-01 -5.75409e-01 -5.64605e-01 -5.86213e-01
9.24800e+04 2.31000e+02 -5.55597e-01 -4.56529e-01 -6.54664e-01 -5.75044e-01 -5.64213e-01 -5.85876e-01
9.26400e+04 2.31000e+02 -5.55597e-01 -4.56529e-01 -6.54664e-01 -5.74676e-01 -5.63804e-01 -5.85549e-01
9.28000e+04 2.32000e+02 -5.03297e-01 -4.68379e-01 -5.38215e-01 -5.74303e-01 -5.63378e-01 -5.85229e-01
9.29600e+04 2.32000e+02 -5.03297e-01 -4.68379e-01 -5.38215e-01 -5.73922e-01 -5.62932e-01 -5.84911e-01
9.31200e+04 2.32000e+02 -5.03297e-01 -4.68379e-01 -5.38215e-01 -5.73530e-01 -5.62465e-01 -5.84595e-01
9.32800e+04 2.33000e+02 -5.55122e-01 -4.95328e-01 -6.14916e-01 -5.73125e-01 -5.61971e-01 -5.84280e-01
9.34400e+04 2.33000e+02 -5.55122e-01 -4.95328e-01 -6.14916e-01 -5.72707e-01 -5.61449e-01 -5.83964e-01
9.36000e+04 2.34000e+02 -4.98808e-01 -4.70126e-01 -5.27491e-01 -5.72271e-01 -5.60892e-01 -5.83649e-01
9.37600e+04 2.34000e+02 -4.98808e-01 -4.70126e-01 -5.27491e-01 -5.71815e-01 -5.60297e-01 -5.83334e-01
9.39200e+04 2.34000e+02 -4.98808e-01 -4.70126e-01 -5.27491e-01 -5.71339e-01 -5.59658e-01 -5.83019e-01
9.40800e+04 2.35000e+02 -5.46671e-01 -5.12861e-01 -5.80481e-01 -5.70839e-01 -5.58972e-01 -5.82706e-01
9.42400e+04 2.35000e+02 -5.46671e-01 -5.12861e-01 -5.80481e-01 -5.70315e-01 -5.58233e-01 -5.82397e-01
9.44000e+04 2.36000e+02 -4.89618e-01 -4.60974e-01 -5.18261e-01 -5.69765e-01 -5.57441e-01 -5.82089e-01
9.45600e+04 2.36000e+02 -4.89618e-01 -4.60974e-01 -5.18261e-01 -5.69188e-01 -5.56592e-01 -5.81784e-01
9.47200e+04 2.36000e+02 -4.89618e-01 -4.60974e-01 -5.18261e-01 -5.68583e-01 -5.55685e-01 -5.81482e-01
9.48800e+04 2.37000e+02 -5.38525e-01 -5.07454e-01 -5.69596e-01 -5.67950e-01 -5.54720e-01 -5.81181e-01
9.50400e+04 2.37000e+02 -5.38525e-01 -5.07454e-01 -5.69596e-01 -5.67288e-01 -5.53697e-01 -5.80879e-01
9.52000e+04 2.38000e+02 -5.81780e-01 -5.16277e-01 -6.47283e-01 -5.66599e-01 -5.52620e-01 -5.80578e-01
9.53600e+04 2.38000e+02 -5.81780e-01 -5.16277e-01 -6.47283e-01 -5.65881e-01 -5.51489e-01 -5.80273e-01
9.55200e+04 2.38000e+02 -5.81780e-01 -5.16277e-01 -6.47283e-01 -5.65136e-01 -5.50308e-01 -5.79964e-01
9.56800e+04 2.39000e+02 -5.20923e-01 -4.58891e-01 -5.82955e-01 -5.64365e-01 -5.49081e-01 -5.79650e-01
9.58400e+04 2.39000e+02 -5.20923e-01 -4.58891e-01 -5.82955e-01 -5.63570e-01 -5.47812e-01 -5.79328e-01
9.60000e+04 2.40000e+02 -5.48165e-01 -5.15880e-01 -5.80451e-01 -5.62751e-01 -5.46505e-01 -5.78997e-01
9.61600e+04 2.40000e+02 -5.48165e-01 -5.15880e-01 -5.80451e-01 -5.61910e-01 -5.45165e-01 -5.78656e-01
9.63200e+04 2.40000e+02 -5.48165e-01 -5.15880e-01 -5.80451e-01 -5.61050e-01 -5.43796e-01 -5.78304e-01
9.64800e+04 2.41000e+02 -5.33490e-01 -4.89389e-01 -5.77591e-01 -5.60172e-01 -5.42404e-01 -5.77940e-01
9.66400e+04 2.41000e+02 -5.33490e-01 -4.89389e-01 -5.77591e-01 -5.59279e-01 -5.40994e-01 -5.77563e-01
9.68000e+04 2.42000e+02 -4.86289e-01 -4.60524e-01 -5.12054e-01 -5.58372e-01 -5.39570e-01 -5.77173e-01
9.69600e+04 2.42000e+02 -4.86289e-01 -4.60524e-01 -5.12054e-01 -5.57454e-01 -5.38137e-01 -5.76770e-01
9.71200e+04 2.42000e+02 -4.86289e-01 -4.60524e-01 -5.12054e-01 -5.56527e-01 -5.36701e-01 -5.76353e-01
9.72800e+04 2.43000e+02 -5.06127e-01 -4.65229e-01 -5.47026e-01 -5.55594e-01 -5.35266e-01 -5.75922e-01
9.74400e+04 2.43000e+02 -5.06127e-01 -4.65229e-01 -5.47026e-01 -5.54657e-01 -5.33837e-01 -5.75477e-01
9.76000e+04 2.44000e+02 -4.82431e-01 -4.52695e-01 -5.12166e-01 -5.53720e-01 -5.32421e-01 -5.75019e-01
9.77600e+04 2.44000e+02 -4.82431e-01 -4.52695e-01 -5.12166e-01 -5.52784e-01 -5.31019e-01 -5.74548e-01
9.79200e+04 2.44000e+02 -4.82431e-01 -4.52695e-01 -5.12166e-01 -5.51852e-01 -5.29639e-01 -5.74064e-01
9.80800e+04 2.45000e+02 -4.96800e-01 -4.47649e-01 -5.45951e-01 -5.50926e-01 -5.28284e-01 -5.73568e-01
9.82400e+04 2.45000e+02 -4.96800e-01 -4.47649e-01 -5.45951e-01 -5.50010e-01 -5.26959e-01 -5.73061e-01
9.84000e+04 2.46000e+02 -5.35213e-01 -4.63496e-01 -6.06929e-01 -5.49106e-01 -5.25669e-01 -5.72543e-01
9.85600e+04 2.46000e+02 -5.35213e-01 -4.63496e-01 -6.06929e-01 -5.48216e-01 -5.24417e-01 -5.72014e-01
9.87200e+04 2.46000e+02 -5.35213e-01 -4.63496e-01 -6.06929e-01 -5.47342e-01 -5.23208e-01 -5.71477e-01
9.88800e+04 2.47000e+02 -5.01935e-01 -4.64502e-01 -5.39369e-01 -5.46488e-01 -5.22044e-01 -5.70932e-01
9.90400e+04 2.47000e+02 -5.01935e-01 -4.64502e-01 -5.39369e-01 -5.45654e-01 -5.20929e-01 -5.70379e-01
9.92000e+04 2.48000e+02 -5.03892e-01 -4.89197e-01 -5.18587e-01 -5.44843e-01 -5.19865e-01 -5.69821e-01
9.93600e+04 2.48000e+02 -5.03892e-01 -4.89197e-01 -5.18587e-01 -5.44055e-01 -5.18854e-01 -5.69257e-01
9.95200e+04 2.48000e+02 -5.03892e-01 -4.89197e-01 -5.18587e-01 -5.43293e-01 -5.17896e-01 -5.68689e-01
9.96800e+04 2.49000e+02 -5.35097e-01 -4.66777e-01 -6.03417e-01 -5.42555e-01 -5.16993e-01 -5.68118e-01
9.98400e+04 2.49000e+02 -5.35097e-01 -4.66777e-01 -6.03417e-01 -5.41843e-01 -5.16144e-01 -5.67543e-01
1.00000e+05 2.50000e+02 -4.98385e-01 -4.62655e-01 -5.34114e-01 -5.41157e-01 -5.15347e-01 -5.66967e-01
1.00160e+05 2.50000e+02 -4.98385e-01 -4.62655e-01 -5.34114e-01 -5.40495e-01 -5.14603e-01 -5.66387e-01
1.00320e+05 2.50000e+02 -4.98385e-01 -4.62655e-01 -5.34114e-01 -5.39857e-01 -5.13907e-01 -5.65807e-01
1.00480e+05 2.51000e+02 -5.29117e-01 -4.98392e-01 -5.59841e-01 -5.39242e-01 -5.13259e-01 -5.65225e-01
1.00640e+05 2.51000e+02 -5.29117e-01 -4.98392e-01 -5.59841e-01 -5.38648e-01 -5.12654e-01 -5.64641e-01
1.00800e+05 2.52000e+02 -4.79466e-01 -4.58678e-01 -5.00253e-01 -5.38072e-01 -5.12090e-01 -5.64054e-01
1.00960e+05 2.52000e+02 -4.79466e-01 -4.58678e-01 -5.00253e-01 -5.37514e-01 -5.11561e-01 -5.63466e-01
1.01120e+05 2.52000e+02 -4.79466e-01 -4.58678e-01 -5.00253e-01 -5.36970e-01 -5.11066e-01 -5.62874e-01
1.01280e+05 2.53000e+02 -5.28529e-01 -4.85142e-01 -5.71916e-01 -5.36438e-01 -5.10599e-01 -5.62278e-01
1.01440e+05 2.53000e+02 -5.28529e-01 -4.85142e-01 -5.71916e-01 -5.35917e-01 -5.10157e-01 -5.61677e-01
1.01600e+05 2.54000e+02 -5.22301e-01 -4.82512e-01 -5.62090e-01 -5.35403e-01 -5.09736e-01 -5.61071e-01
1.01760e+05 2.54000e+02 -5.22301e-01 -4.82512e-01 -5.62090e-01 -5.34896e-01 -5.09333e-01 -5.60458e-01
1.01920e+05 2.54000e+02 -5.22301e-01 -4.82512e-01 -5.62090e-01 -5.34391e-01 -5.08946e-01 -5.59836e-01
1.02080e+05 2.55000e+02 -4.63286e-01 -4.07857e-01 -5.18715e-01 -5.33889e-01 -5.08572e-01 -5.59205e-01
1.02240e+05 2.55000e+02 -4.63286e-01 -4.07857e-01 -5.18715e-01 -5.33386e-01 -5.08208e-01 -5.58564e-01
1.02400e+05 2.56000e+02 -4.78948e-01 -4.54514e-01 -5.03382e-01 -5.32882e-01 -5.07853e-01 -5.57912e-01
1.02560e+05 2.56000e+02 -4.78948e-01 -4.54514e-01 -5.03382e-01 -5.32376e-01 -5.07506e-01 -5.57246e-01
1.02720e+05 2.56000e+02 -4.78948e-01 -4.54514e-01 -5.03382e-01 -5.31866e-01 -5.07166e-01 -5.56566e-01
1.02880e+05 2.57000e+02 -5.08266e-01 -4.58121e-01 -5.58411e-01 -5.31352e-01 -5.06833e-01 -5.55871e-01
1.03040e+05 2.57000e+02 -5.08266e-01 -4.58121e-01 -5.58411e-01 -5.30834e-01 -5.06507e-01 -5.55161e-01
1.03200e+05 2.58000e+02 -4.87330e-01 -4.16831e-01 -5.57830e-01 -5.30311e-01 -5.06187e-01 -5.54435e-01
1.03360e+05 2.58000e+02 -4.87330e-01 -4.16831e-01 -5.57830e-01 -5.29784e-01 -5.05875e-01 -5.53692e-01
1.03520e+05 2.58000e+02 -4.87330e-01 -4.16831e-01 -5.57830e-01 -5.29252e-01 -5.05571e-01 -5.52932e-01
1.03680e+05 2.59000e+02 -4.91432e-01 -4.61676e-01 -5.21187e-01 -5.28716e-01 -5.05276e-01 -5.52157e-01
1.03840e+05 2.59000e+02 -4.91432e-01 -4.61676e-01 -5.21187e-01 -5.28177e-01 -5.04991e-01 -5.51364e-01
1.04000e+05 2.60000e+02 -4.97417e-01 -4.66300e-01 -5.28534e-01 -5.27636e-01 -5.04717e-01 -5.50555e-01
1.04160e+05 2.60000e+02 -4.97417e-01 -4.66300e-01 -5.28534e-01 -5.27092e-01 -5.04454e-01 -5.49730e-01
1.04320e+05 2.60000e+02 -4.97417e-01 -4.66300e-01 -5.28534e-01 -5.26547e-01 -5.04204e-01 -5.48890e-01
1.04480e+05 2.61000e+02 -5.02467e-01 -4.44980e-01 -5.59954e-01 -5.26001e-01 -5.03967e-01 -5.48036e-01
1.04640e+05 2.61000e+02 -5.02467e-01 -4.44980e-01 -5.59954e-01 -5.25456e-01 -5.03744e-01 -5.47167e-01
1.04800e+05 2.62000e+02 -5.26969e-01 -4.46035e-01 -6.07904e-01 -5.24910e-01 -5.03536e-01 -5.46284e-01
1.04960e+05 2.62000e+02 -5.26969e-01 -4.46035e-01 -6.07904e-01 -5.24366e-01 -5.03343e-01 -5.45388e-01
1.05120e+05 2.62000e+02 -5.26969e-01 -4.46035e-01 -6.07904e-01 -5.23822e-01 -5.03165e-01 -5.44479e-01
1.05280e+05 2.63000e+02 -4.91809e-01 -4.03598e-01 -5.80020e-01 -5.23279e-01 -5.03001e-01 -5.43557e-01
1.05440e+05 2.63000e+02 -4.91809e-01 -4.03598e-01 -5.80020e-01 -5.22738e-01 -5.02853e-01 -5.42624e-01
1.05600e+05 2.64000e+02 -5.07362e-01 -4.72347e-01 -5.42377e-01 -5.22198e-01 -5.02718e-01 -5.41678e-01
1.05760e+05 2.64000e+02 -5.07362e-01 -4.72347e-01 -5.42377e-01 -5.21659e-01 -5.02596e-01 -5.40722e-01
1.05920e+05 2.64000e+02 -5.07362e-01 -4.72347e-01 -5.42377e-01 -5.21120e-01 -5.02487e-01 -5.39754e-01
1.06080e+05 2.65000e+02 -4.93486e-01 -4.52209e-01 -5.34762e-01 -5.20582e-01 -5.02387e-01 -5.38778e-01
1.06240e+05 2.65000e+02 -4.93486e-01 -4.52209e-01 -5.34762e-01 -5.20044e-01 -5.02296e-01 -5.37792e-01
1.06400e+05 2.66000e+02 -4.63639e-01 -4.21090e-01 -5.06188e-01 -5.19505e-01 -5.02213e-01 -5.36798e-01
1.06560e+05 2.66000e+02 -4.63639e-01 -4.21090e-01 -5.06188e-01 -5.18966e-01 -5.02134e-01 -5.35798e-01
1.06720e+05 2.66000e+02 -4.63639e-01 -4.21090e-01 -5.06188e-01 -5.18426e-01 -5.02059e-01 -5.34792e-01
1.06880e+05 2.67000e+02 -4.84647e-01 -3.98398e-01 -5.70897e-01 -5.17884e-01 -5.01984e-01 -5.33783e-01
1.07040e+05 2.67000e+02 -4.84647e-01 -3.98398e-01 -5.70897e-01 -5.17341e-01 -5.01908e-01 -5.32773e-01
1.07200e+05 2.68000e+02 -4.47634e-01 -4.07723e-01 -4.87544e-01 -5.16796e-01 -5.01829e-01 -5.31764e-01
1.07360e+05 2.68000e+02 -4.47634e-01 -4.07723e-01 -4.87544e-01 -5.16251e-01 -5.01744e-01 -5.30759e-01
1.07520e+05 2.68000e+02 -4.47634e-01 -4.07723e-01 -4.87544e-01 -5.15705e-01 -5.01651e-01 -5.29760e-01
1.07680e+05 2.69000e+02 -4.68766e-01 -4.41825e-01 -4.95706e-01 -5.15159e-01 -5.01547e-01 -5.28771e-01
1.07840e+05 2.69000e+02 -4.68766e-01 -4.41825e-01 -4.95706e-01 -5.14614e-01 -5.01432e-01 -5.27796e-01
1.08000e+05 2.70000e+02 -4.88608e-01 -4.68172e-01 -5.09044e-01 -5.14069e-01 -5.01300e-01 -5.26838e-01
1.08160e+05 2.70000e+02 -4.88608e-01 -4.68172e-01 -5.09044e-01 -5.13527e-01 -5.01150e-01 -5.25903e-01
1.08320e+05 2.70000e+02 -4.88608e-01 -4.68172e-01 -5.09044e-01 -5.12987e-01 -5.00979e-01 -5.24995e-01
1.08480e+05 2.71000e+02 -5.14798e-01 -4.85007e-01 -5.44588e-01 -5.12451e-01 -5.00783e-01 -5.24119e-01
1.08640e+05 2.71000e+02 -5.14798e-01 -4.85007e-01 -5.44588e-01 -5.11920e-01 -5.00559e-01 -5.23281e-01
1.08800e+05 2.72000e+02 -4.85914e-01 -4.42038e-01 -5.29791e-01 -5.11394e-01 -5.00303e-01 -5.22485e-01
1.08960e+05 2.72000e+02 -4.85914e-01 -4.42038e-01 -5.29791e-01 -5.10875e-01 -5.00010e-01 -5.21739e-01
1.09120e+05 2.72000e+02 -4.85914e-01 -4.42038e-01 -5.29791e-01 -5.10361e-01 -4.99675e-01 -5.21047e-01
1.09280e+05 2.73000e+02 -4.88641e-01 -4.40254e-01 -5.37028e-01 -5.09855e-01 -4.99296e-01 -5.20413e-01
1.09440e+05 2.73000e+02 -4.88641e-01 -4.40254e-01 -5.37028e-01 -5.09355e-01 -4.98868e-01 -5.19843e-01
1.09600e+05 2.74000e+02 -5.03016e-01 -4.38501e-01 -5.67532e-01 -5.08862e-01 -4.98387e-01 -5.19338e-01
1.09760e+05 2.74000e+02 -5.03016e-01 -4.38501e-01 -5.67532e-01 -5.08376e-01 -4.97850e-01 -5.18903e-01
1.09920e+05 2.74000e+02 -5.03016e-01 -4.38501e-01 -5.67532e-01 -5.07896e-01 -4.97256e-01 -5.18536e-01
1.10080e+05 2.75000e+02 -4.92761e-01 -4.54210e-01 -5.31312e-01 -5.07421e-01 -4.96604e-01 -5.18238e-01
1.10240e+05 2.75000e+02 -4.92761e-01 -4.54210e-01 -5.31312e-01 -5.06950e-01 -4.95896e-01 -5.18004e-01
1.10400e+05 2.76000e+02 -4.74631e-01 -4.41458e-01 -5.07805e-01 -5.06482e-01 -4.95132e-01 -5.17833e-01
1.10560e+05 2.76000e+02 -4.74631e-01 -4.41458e-01 -5.07805e-01 -5.06017e-01 -4.94316e-01 -5.17718e-01
1.10720e+05 2.76000e+02 -4.74631e-01 -4.41458e-01 -5.07805e-01 -5.05553e-01 -4.93451e-01 -5.17655e-01
1.10880e+05 2.77000e+02 -4.55914e-01 -4.03756e-01 -5.08072e-01 -5.05089e-01 -4.92542e-01 -5.17635e-01
1.11040e+05 2.77000e+02 -4.55914e-01 -4.03756e-01 -5.08072e-01 -5.04624e-01 -4.91594e-01 -5.17654e-01
1.11200e+05 2.78000e+02 -4.62716e-01 -4.47197e-01 -4.78235e-01 -5.04157e-01 -4.90611e-01 -5.17703e-01
1.11360e+05 2.78000e+02 -4.62716e-01 -4.47197e-01 -4.78235e-01 -5.03688e-01 -4.89601e-01 -5.17776e-01
1.11520e+05 2.78000e+02 -4.62716e-01 -4.47197e-01 -4.78235e-01 -5.03216e-01 -4.88567e-01 -5.17865e-01
1.11680e+05 2.79000e+02 -4.82513e-01 -4.28460e-01 -5.36566e-01 -5.02741e-01 -4.87517e-01 -5.17966e-01
1.11840e+05 2.79000e+02 -4.82513e-01 -4.28460e-01 -5.36566e-01 -5.02264e-01 -4.86456e-01 -5.18071e-01
1.12000e+05 2.80000e+02 -4.57200e-01 -4.37079e-01 -4.77321e-01 -5.01783e-01 -4.85390e-01 -5.18176e-01
1.12160e+05 2.80000e+02 -4.57200e-01 -4.37079e-01 -4.77321e-01 -5.01299e-01 -4.84323e-01 -5.18275e-01
1.12320e+05 2.80000e+02 -4.57200e-01 -4.37079e-01 -4.77321e-01 -5.00814e-01 -4.83262e-01 -5.18365e-01
1.12480e+05 2.81000e+02 -4.64846e-01 -4.09705e-01 -5.19987e-01 -5.00327e-01 -4.82211e-01 -5.18443e-01
1.12640e+05 2.81000e+02 -4.64846e-01 -4.09705e-01 -5.19987e-01 -4.99840e-01 -4.81176e-01 -5.18504e-01
1.12800e+05 2.82000e+02 -4.65589e-01 -3.85805e-01 -5.45373e-01 -4.99354e-01 -4.80161e-01 -5.18547e-01
1.12960e+05 2.82000e+02 -4.65589e-01 -3.85805e-01 -5.45373e-01 -4.98869e-01 -4.79168e-01 -5.18570e-01
1.13120e+05 2.82000e+02 -4.65589e-01 -3.85805e-01 -5.45373e-01 -4.98387e-01 -4.78203e-01 -5.18571e-01
1.13280e+05 2.83000e+02 -4.80373e-01 -4.29411e-01 -5.31334e-01 -4.97908e-01 -4.77268e-01 -5.18549e-01
1.13440e+05 2.83000e+02 -4.80373e-01 -4.29411e-01 -5.31334e-01 -4.97434e-01 -4.76365e-01 -5.18503e-01
1.13600e+05 2.84000e+02 -5.08825e-01 -4.87669e-01 -5.29980e-01 -4.96965e-01 -4.75496e-01 -5.18433e-01
1.13760e+05 2.84000e+02 -5.08825e-01 -4.87669e-01 -5.29980e-01 -4.96502e-01 -4.74663e-01 -5.18340e-01
1.13920e+05 2.84000e+02 -5.08825e-01 -4.87669e-01 -5.29980e-01 -4.96044e-01 -4.73865e-01 -5.18223e-01
1.14080e+05 2.85000e+02 -4.64843e-01 -4.34316e-01 -4.95370e-01 -4.95592e-01 -4.73103e-01 -5.18081e-01
1.14240e+05 2.85000e+02 -4.64843e-01 -4.34316e-01 -4.95370e-01 -4.95147e-01 -4.72377e-01 -5.17917e-01
1.14400e+05 2.86000e+02 -4.90517e-01 -4.29528e-01 -5.51505e-01 -4.94707e-01 -4.71685e-01 -5.17730e-01
1.14560e+05 2.86000e+02 -4.90517e-01 -4.29528e-01 -5.51505e-01 -4.94273e-01 -4.71027e-01 -5.17520e-01
1.14720e+05 2.86000e+02 -4.90517e-01 -4.29528e-01 -5.51505e-01 -4.93844e-01 -4.70399e-01 -5.17290e-01
1.14880e+05 2.87000e+02 -5.28935e-01 -4.90627e-01 -5.67243e-01 -4.93420e-01 -4.69801e-01 -5.17039e-01
1.15040e+05 2.87000e+02 -5.28935e-01 -4.90627e-01 -5.67243e-01 -4.92999e-01 -4.69228e-01 -5.16769e-01
1.15200e+05 2.88000e+02 -4.83332e-01 -4.50811e-01 -5.15853e-01 -4.92580e-01 -4.68680e-01 -5.16480e-01
1.15360e+05 2.88000e+02 -4.83332e-01 -4.50811e-01 -5.15853e-01 -4.92164e-01 -4.68152e-01 -5.16175e-01
1.15520e+05 2.88000e+02 -4.83332e-01 -4.50811e-01 -5.15853e-01 -4.91747e-01 -4.67641e-01 -5.15854e-01
1.15680e+05 2.89000e+02 -4.62473e-01 -4.32888e-01 -4.92058e-01 -4.91332e-01 -4.67145e-01 -5.15519e-01
1.15840e+05 2.89000e+02 -4.62473e-01 -4.32888e-01 -4.92058e-01 -4.90915e-01 -4.66660e-01 -5.15171e-01
1.16000e+05 2.90000e+02 -4.79577e-01 -4.13014e-01 -5.46141e-01 -4.90498e-01 -4.66183e-01 -5.14813e-01
1.16160e+05 2.90000e+02 -4.79577e-01 -4.13014e-01 -5.46141e-01 -4.90078e-01 -4.65711e-01 -5.14445e-01
1.16320e+05 2.90000e+02 -4.79577e-01 -4.13014e-01 -5.46141e-01 -4.89657e-01 -4.65243e-01 -5.14071e-01
1.16480e+05 2.91000e+02 -4.27453e-01 -3.65907e-01 -4.89000e-01 -4.89235e-01 -4.64777e-01 -5.13692e-01
1.16640e+05 2.91000e+02 -4.27453e-01 -3.65907e-01 -4.89000e-01 -4.88810e-01 -4.64309e-01 -5.13311e-01
1.16800e+05 2.92000e+02 -4.85112e-01 -4.03853e-01 -5.66370e-01 -4.88385e-01 -4.63841e-01 -5.12929e-01
1.16960e+05 2.92000e+02 -4.85112e-01 -4.03853e-01 -5.66370e-01 -4.87960e-01 -4.63370e-01 -5.12550e-01
1.17120e+05 2.92000e+02 -4.85112e-01 -4.03853e-01 -5.66370e-01 -4.87535e-01 -4.62896e-01 -5.12174e-01
1.17280e+05 2.93000e+02 -4.93314e-01 -4.40494e-01 -5.46134e-01 -4.87113e-01 -4.62420e-01 -5.11806e-01
1.17440e+05 2.93000e+02 -4.93314e-01 -4.40494e-01 -5.46134e-01 -4.86694e-01 -4.61942e-01 -5.11446e-01
1.17600e+05 2.94000e+02 -5.05530e-01 -4.60095e-01 -5.50964e-01 -4.86280e-01 -4.61463e-01 -5.11097e-01
1.17760e+05 2.94000e+02 -5.05530e-01 -4.60095e-01 -5.50964e-01 -4.85874e-01 -4.60986e-01 -5.10762e-01
1.17920e+05 2.94000e+02 -5.05530e-01 -4.60095e-01 -5.50964e-01 -4.85476e-01 -4.60511e-01 -5.10440e-01
1.18080e+05 2.95000e+02 -5.10049e-01 -4.76926e-01 -5.43172e-01 -4.85088e-01 -4.60041e-01 -5.10135e-01
1.18240e+05 2.95000e+02 -5.10049e-01 -4.76926e-01 -5.43172e-01 -4.84712e-01 -4.59579e-01 -5.09845e-01
1.18400e+05 2.96000e+02 -4.64189e-01 -4.32199e-01 -4.96178e-01 -4.84350e-01 -4.59127e-01 -5.09573e-01
1.18560e+05 2.96000e+02 -4.64189e-01 -4.32199e-01 -4.96178e-01 -4.84003e-01 -4.58688e-01 -5.09319e-01
1.18720e+05 2.96000e+02 -4.64189e-01 -4.32199e-01 -4.96178e-01 -4.83672e-01 -4.58263e-01 -5.09081e-01
1.18880e+05 2.97000e+02 -4.79330e-01 -4.19891e-01 -5.38769e-01 -4.83358e-01 -4.57856e-01 -5.08860e-01
1.19040e+05 2.97000e+02 -4.79330e-01 -4.19891e-01 -5.38769e-01 -4.83061e-01 -4.57468e-01 -5.08654e-01
1.19200e+05 2.98000e+02 -5.03110e-01 -4.59671e-01 -5.46550e-01 -4.82783e-01 -4.57102e-01 -5.08463e-01
1.19360e+05 2.98000e+02 -5.03110e-01 -4.59671e-01 -5.46550e-01 -4.82522e-01 -4.56758e-01 -5.08286e-01
1.19520e+05 2.98000e+02 -5.03110e-01 -4.59671e-01 -5.46550e-01 -4.82279e-01 -4.56438e-01 -5.08121e-01
1.19680e+05 2.99000e+02 -4.32171e-01 -3.88440e-01 -4.75902e-01 -4.82054e-01 -4.56142e-01 -5.07967e-01
1.19840e+05 2.99000e+02 -4.32171e-01 -3.88440e-01 -4.75902e-01 -4.81847e-01 -4.55871e-01 -5.07823e-01
1.20000e+05 3.00000e+02 -4.67346e-01 -4.07981e-01 -5.26711e-01 -4.81656e-01 -4.55625e-01 -5.07688e-01
1.20160e+05 3.00000e+02 -4.67346e-01 -4.07981e-01 -5.26711e-01 -4.81481e-01 -4.55402e-01 -5.07561e-01
1.20320e+05 3.00000e+02 -4.67346e-01 -4.07981e-01 -5.26711e-01 -4.81323e-01 -4.55204e-01 -5.07442e-01
1.20480e+05 3.01000e+02 -4.74543e-01 -4.31190e-01 -5.17897e-01 -4.81179e-01 -4.55027e-01 -5.07332e-01
1.20640e+05 3.01000e+02 -4.74543e-01 -4.31190e-01 -5.17897e-01 -4.81050e-01 -4.54871e-01 -5.07229e-01
1.20800e+05 3.02000e+02 -4.87202e-01 -4.37860e-01 -5.36545e-01 -4.80934e-01 -4.54734e-01 -5.07134e-01
1.20960e+05 3.02000e+02 -4.87202e-01 -4.37860e-01 -5.36545e-01 -4.80831e-01 -4.54613e-01 -5.07049e-01
1.21120e+05 3.02000e+02 -4.87202e-01 -4.37860e-01 -5.36545e-01 -4.80742e-01 -4.54508e-01 -5.06976e-01
1.21280e+05 3.03000e+02 -4.87530e-01 -3.88463e-01 -5.86598e-01 -4.80664e-01 -4.54415e-01 -5.06914e-01
1.21440e+05 3.03000e+02 -4.87530e-01 -3.88463e-01 -5.86598e-01 -4.80599e-01 -4.54332e-01 -5.06865e-01
1.21600e+05 3.04000e+02 -4.60770e-01 -4.29500e-01 -4.92041e-01 -4.80544e-01 -4.54256e-01 -5.06832e-01
1.21760e+05 3.04000e+02 -4.60770e-01 -4.29500e-01 -4.92041e-01 -4.80501e-01 -4.54186e-01 -5.06815e-01
1.21920e+05 3.04000e+02 -4.60770e-01 -4.29500e-01 -4.92041e-01 -4.80467e-01 -4.54118e-01 -5.06817e-01
1.22080e+05 3.05000e+02 -4.67422e-01 -4.10873e-01 -5.23972e-01 -4.80443e-01 -4.54050e-01 -5.06837e-01
1.22240e+05 3.05000e+02 -4.67422e-01 -4.10873e-01 -5.23972e-01 -4.80428e-01 -4.53979e-01 -5.06878e-01
1.22400e+05 3.06000e+02 -4.61608e-01 -4.12830e-01 -5.10386e-01 -4.80421e-01 -4.53902e-01 -5.06939e-01
1.22560e+05 3.06000e+02 -4.61608e-01 -4.12830e-01 -5.10386e-01 -4.80421e-01 -4.53819e-01 -5.07022e-01
1.22720e+05 3.06000e+02 -4.61608e-01 -4.12830e-01 -5.10386e-01 -4.80427e-01 -4.53728e-01 -5.07125e-01
1.22880e+05 3.07000e+02 -4.79547e-01 -4.34520e-01 -5.24574e-01 -4.80438e-01 -4.53626e-01 -5.07250e-01
1.23040e+05 3.07000e+02 -4.79547e-01 -4.34520e-01 -5.24574e-01 -4.80453e-01 -4.53512e-01 -5.07393e-01
1.23200e+05 3.08000e+02 -4.77060e-01 -4.50589e-01 -5.03531e-01 -4.80470e-01 -4.53385e-01 -5.07555e-01
1.23360e+05 3.08000e+02 -4.77060e-01 -4.50589e-01 -5.03531e-01 -4.80489e-01 -4.53245e-01 -5.07733e-01
1.23520e+05 3.08000e+02 -4.77060e-01 -4.50589e-01 -5.03531e-01 -4.80509e-01 -4.53091e-01 -5.07926e-01
1.23680e+05 3.09000e+02 -4.51178e-01 -4.05204e-01 -4.97152e-01 -4.80527e-01 -4.52924e-01 -5.08131e-01
1.23840e+05 3.09000e+02 -4.51178e-01 -4.05204e-01 -4.97152e-01 -4.80544e-01 -4.52744e-01 -5.08344e-01
1.24000e+05 3.10000e+02 -4.39826e-01 -4.03398e-01 -4.76254e-01 -4.80557e-01 -4.52550e-01 -5.08565e-01
1.24160e+05 3.10000e+02 -4.39826e-01 -4.03398e-01 -4.76254e-01 -4.80566e-01 -4.52344e-01 -5.08788e-01
1.24320e+05 3.10000e+02 -4.39826e-01 -4.03398e-01 -4.76254e-01 -4.80570e-01 -4.52127e-01 -5.09013e-01
1.24480e+05 3.11000e+02 -5.20149e-01 -4.54637e-01 -5.85661e-01 -4.80568e-01 -4.51901e-01 -5.09236e-01
1.24640e+05 3.11000e+02 -5.20149e-01 -4.54637e-01 -5.85661e-01 -4.80559e-01 -4.51666e-01 -5.09453e-01
1.24800e+05 3.12000e+02 -4.67540e-01 -4.17705e-01 -5.17374e-01 -4.80542e-01 -4.51423e-01 -5.09661e-01
1.24960e+05 3.12000e+02 -4.67540e-01 -4.17705e-01 -5.17374e-01 -4.80516e-01 -4.51175e-01 -5.09857e-01
1.25120e+05 3.12000e+02 -4.67540e-01 -4.17705e-01 -5.17374e-01 -4.80482e-01 -4.50923e-01 -5.10040e-01
1.25280e+05 3.13000e+02 -4.35333e-01 -4.10401e-01 -4.60265e-01 -4.80437e-01 -4.50670e-01 -5.10204e-01
1.25440e+05 3.13000e+02 -4.35333e-01 -4.10401e-01 -4.60265e-01 -4.80383e-01 -4.50417e-01 -5.10349e-01
1.25600e+05 3.14000e+02 -4.42049e-01 -4.30413e-01 -4.53684e-01 -4.80318e-01 -4.50165e-01 -5.10471e-01
1.25760e+05 3.14000e+02 -4.42049e-01 -4.30413e-01 -4.53684e-01 -4.80242e-01 -4.49917e-01 -5.10568e-01
1.25920e+05 3.14000e+02 -4.42049e-01 -4.30413e-01 -4.53684e-01 -4.80156e-01 -4.49674e-01 -5.10638e-01
1.26080e+05 3.15000e+02 -4.63245e-01 -4.12053e-01 -5.14436e-01 -4.80058e-01 -4.49437e-01 -5.10679e-01
1.26240e+05 3.15000e+02 -4.63245e-01 -4.12053e-01 -5.14436e-01 -4.79949e-01 -4.49209e-01 -5.10689e-01
1.26400e+05 3.16000e+02 -4.52240e-01 -4.14358e-01 -4.90122e-01 -4.79829e-01 -4.48990e-01 -5.10669e-01
1.26560e+05 3.16000e+02 -4.52240e-01 -4.14358e-01 -4.90122e-01 -4.79698e-01 -4.48781e-01 -5.10615e-01
1.26720e+05 3.16000e+02 -4.52240e-01 -4.14358e-01 -4.90122e-01 -4.79556e-01 -4.48582e-01 -5.10530e-01
1.26880e+05 3.17000e+02 -4.37596e-01 -3.85673e-01 -4.89519e-01 -4.79403e-01 -4.48395e-01 -5.10410e-01
1.27040e+05 3.17000e+02 -4.37596e-01 -3.85673e-01 -4.89519e-01 -4.79239e-01 -4.48220e-01 -5.10259e-01
1.27200e+05 3.18000e+02 -4.61829e-01 -4.37496e-01 -4.86163e-01 -4.79065e-01 -4.48057e-01 -5.10074e-01
1.27360e+05 3.18000e+02 -4.61829e-01 -4.37496e-01 -4.86163e-01 -4.78882e-01 -4.47907e-01 -5.09857e-01
1.27520e+05 3.18000e+02 -4.61829e-01 -4.37496e-01 -4.86163e-01 -4.78688e-01 -4.47767e-01 -5.09609e-01
1.27680e+05 3.19000e+02 -4.65839e-01 -4.00375e-01 -5.31303e-01 -4.78486e-01 -4.47640e-01 -5.09332e-01
1.27840e+05 3.19000e+02 -4.65839e-01 -4.00375e-01 -5.31303e-01 -4.78275e-01 -4.47525e-01 -5.09025e-01
1.28000e+05 3.20000e+02 -4.32970e-01 -3.83937e-01 -4.82003e-01 -4.78055e-01 -4.47419e-01 -5.08690e-01
1.28160e+05 3.20000e+02 -4.32970e-01 -3.83937e-01 -4.82003e-01 -4.77826e-01 -4.47322e-01 -5.08330e-01
1.28320e+05 3.20000e+02 -4.32970e-01 -3.83937e-01 -4.82003e-01 -4.77589e-01 -4.47234e-01 -5.07944e-01
1.28480e+05 3.21000e+02 -4.63097e-01 -4.38914e-01 -4.87280e-01 -4.77345e-01 -4.47154e-01 -5.07535e-01
1.28640e+05 3.21000e+02 -4.63097e-01 -4.38914e-01 -4.87280e-01 -4.77091e-01 -4.47079e-01 -5.07104e-01
1.28800e+05 3.22000e+02 -4.40832e-01 -4.05949e-01 -4.75716e-01 -4.76830e-01 -4.47008e-01 -5.06652e-01
1.28960e+05 3.22000e+02 -4.40832e-01 -4.05949e-01 -4.75716e-01 -4.76560e-01 -4.46939e-01 -5.06181e-01
1.29120e+05 3.22000e+02 -4.40832e-01 -4.05949e-01 -4.75716e-01 -4.76282e-01 -4.46872e-01 -5.05692e-01
1.29280e+05 3.23000e+02 -4.58591e-01 -4.23959e-01 -4.93224e-01 -4.75995e-01 -4.46803e-01 -5.05187e-01
1.29440e+05 3.23000e+02 -4.58591e-01 -4.23959e-01 -4.93224e-01 -4.75699e-01 -4.46731e-01 -5.04667e-01
1.29600e+05 3.24000e+02 -4.77641e-01 -4.55159e-01 -5.00124e-01 -4.75393e-01 -4.46654e-01 -5.04133e-01
1.29760e+05 3.24000e+02 -4.77641e-01 -4.55159e-01 -5.00124e-01 -4.75078e-01 -4.46569e-01 -5.03588e-01
1.29920e+05 3.24000e+02 -4.77641e-01 -4.55159e-01 -5.00124e-01 -4.74753e-01 -4.46474e-01 -5.03031e-01
1.30080e+05 3.25000e+02 -4.54242e-01 -4.01494e-01 -5.06990e-01 -4.74418e-01 -4.46369e-01 -5.02466e-01
1.30240e+05 3.25000e+02 -4.54242e-01 -4.01494e-01 -5.06990e-01 -4.74072e-01 -4.46250e-01 -5.01893e-01
1.30400e+05 3.26000e+02 -4.71103e-01 -4.44369e-01 -4.97837e-01 -4.73715e-01 -4.46117e-01 -5.01313e-01
1.30560e+05 3.26000e+02 -4.71103e-01 -4.44369e-01 -4.97837e-01 -4.73348e-01 -4.45968e-01 -5.00728e-01
1.30720e+05 3.26000e+02 -4.71103e-01 -4.44369e-01 -4.97837e-01 -4.72970e-01 -4.45802e-01 -5.00138e-01
1.30880e+05 3.27000e+02 -4.90534e-01 -4.09267e-01 -5.71800e-01 -4.72581e-01 -4.45617e-01 -4.99545e-01
1.31040e+05 3.27000e+02 -4.90534e-01 -4.09267e-01 -5.71800e-01 -4.72182e-01 -4.45415e-01 -4.98949e-01
1.31200e+05 3.28000e+02 -4.88370e-01 -4.38105e-01 -5.38635e-01 -4.71773e-01 -4.45195e-01 -4.98351e-01
1.31360e+05 3.28000e+02 -4.88370e-01 -4.38105e-01 -5.38635e-01 -4.71354e-01 -4.44957e-01 -4.97751e-01
1.31520e+05 3.28000e+02 -4.88370e-01 -4.38105e-01 -5.38635e-01 -4.70926e-01 -4.44702e-01 -4.97150e-01
1.31680e+05 3.29000e+02 -4.44654e-01 -4.00101e-01 -4.89206e-01 -4.70489e-01 -4.44431e-01 -4.96547e-01
1.31840e+05 3.29000e+02 -4.44654e-01 -4.00101e-01 -4.89206e-01 -4.70045e-01 -4.44146e-01 -4.95943e-01
1.32000e+05 3.30000e+02 -4.96002e-01 -4.30076e-01 -5.61928e-01 -4.69593e-01 -4.43849e-01 -4.95337e-01
1.32160e+05 3.30000e+02 -4.96002e-01 -4.30076e-01 -5.61928e-01 -4.69136e-01 -4.43541e-01 -4.94731e-01
1.32320e+05 3.30000e+02 -4.96002e-01 -4.30076e-01 -5.61928e-01 -4.68674e-01 -4.43224e-01 -4.94123e-01
1.32480e+05 3.31000e+02 -4.50510e-01 -4.25773e-01 -4.75247e-01 -4.68208e-01 -4.42903e-01 -4.93514e-01
1.32640e+05 3.31000e+02 -4.50510e-01 -4.25773e-01 -4.75247e-01 -4.67741e-01 -4.42578e-01 -4.92904e-01
1.32800e+05 3.32000e+02 -4.67128e-01 -4.32246e-01 -5.02009e-01 -4.67274e-01 -4.42253e-01 -4.92295e-01
1.32960e+05 3.32000e+02 -4.67128e-01 -4.32246e-01 -5.02009e-01 -4.66808e-01 -4.41931e-01 -4.91685e-01
1.33120e+05 3.32000e+02 -4.67128e-01 -4.32246e-01 -5.02009e-01 -4.66346e-01 -4.41614e-01 -4.91078e-01
1.33280e+05 3.33000e+02 -4.59575e-01 -4.16092e-01 -5.03059e-01 -4.65890e-01 -4.41305e-01 -4.90474e-01
1.33440e+05 3.33000e+02 -4.59575e-01 -4.16092e-01 -5.03059e-01 -4.65441e-01 -4.41007e-01 -4.89874e-01
1.33600e+05 3.34000e+02 -4.38854e-01 -3.84307e-01 -4.93401e-01 -4.65002e-01 -4.40722e-01 -4.89281e-01
1.33760e+05 3.34000e+02 -4.38854e-01 -3.84307e-01 -4.93401e-01 -4.64575e-01 -4.40451e-01 -4.88698e-01
1.33920e+05 3.34000e+02 -4.38854e-01 -3.84307e-01 -4.93401e-01 -4.64162e-01 -4.40197e-01 -4.88127e-01
1.34080e+05 3.35000e+02 -4.62626e-01 -4.35502e-01 -4.89750e-01 -4.63765e-01 -4.39961e-01 -4.87570e-01
1.34240e+05 3.35000e+02 -4.62626e-01 -4.35502e-01 -4.89750e-01 -4.63387e-01 -4.39744e-01 -4.87030e-01
1.34400e+05 3.36000e+02 -4.85019e-01 -4.31493e-01 -5.38546e-01 -4.63030e-01 -4.39547e-01 -4.86513e-01
1.34560e+05 3.36000e+02 -4.85019e-01 -4.31493e-01 -5.38546e-01 -4.62695e-01 -4.39371e-01 -4.86019e-01
1.34720e+05 3.36000e+02 -4.85019e-01 -4.31493e-01 -5.38546e-01 -4.62385e-01 -4.39214e-01 -4.85555e-01
1.34880e+05 3.37000e+02 -4.73254e-01 -4.45868e-01 -5.00639e-01 -4.62100e-01 -4.39077e-01 -4.85122e-01
1.35040e+05 3.37000e+02 -4.73254e-01 -4.45868e-01 -5.00639e-01 -4.61841e-01 -4.38958e-01 -4.84724e-01
1.35200e+05 3.38000e+02 -4.60471e-01 -4.02228e-01 -5.18715e-01 -4.61611e-01 -4.38858e-01 -4.84364e-01
1.35360e+05 3.38000e+02 -4.60471e-01 -4.02228e-01 -5.18715e-01 -4.61409e-01 -4.38772e-01 -4.84045e-01
1.35520e+05 3.38000e+02 -4.60471e-01 -4.02228e-01 -5.18715e-01 -4.61236e-01 -4.38701e-01 -4.83770e-01
1.35680e+05 3.39000e+02 -4.83080e-01 -4.34500e-01 -5.31660e-01 -4.61092e-01 -4.38642e-01 -4.83542e-01
1.35840e+05 3.39000e+02 -4.83080e-01 -4.34500e-01 -5.31660e-01 -4.60976e-01 -4.38592e-01 -4.83361e-01
1.36000e+05 3.40000e+02 -4.95858e-01 -4.54230e-01 -5.37487e-01 -4.60889e-01 -4.38550e-01 -4.83228e-01
1.36160e+05 3.40000e+02 -4.95858e-01 -4.54230e-01 -5.37487e-01 -4.60829e-01 -4.38512e-01 -4.83146e-01
1.36320e+05 3.40000e+02 -4.95858e-01 -4.54230e-01 -5.37487e-01 -4.60795e-01 -4.38478e-01 -4.83112e-01
1.36480e+05 3.41000e+02 -4.46277e-01 -3.98182e-01 -4.94371e-01 -4.60786e-01 -4.38443e-01 -4.83128e-01
1.36640e+05 3.41000e+02 -4.46277e-01 -3.98182e-01 -4.94371e-01 -4.60800e-01 -4.38407e-01 -4.83192e-01
1.36800e+05 3.42000e+02 -4.75021e-01 -4.07271e-01 -5.42771e-01 -4.60835e-01 -4.38368e-01 -4.83302e-01
1.36960e+05 3.42000e+02 -4.75021e-01 -4.07271e-01 -5.42771e-01 -4.60889e-01 -4.38324e-01 -4.83455e-01
1.37120e+05 3.42000e+02 -4.75021e-01 -4.07271e-01 -5.42771e-01 -4.60962e-01 -4.38274e-01 -4.83650e-01
1.37280e+05 3.43000e+02 -4.44729e-01 -3.98974e-01 -4.90485e-01 -4.61050e-01 -4.38216e-01 -4.83885e-01
1.37440e+05 3.43000e+02 -4.44729e-01 -3.98974e-01 -4.90485e-01 -4.61153e-01 -4.38152e-01 -4.84154e-01
1.37600e+05 3.44000e+02 -4.21743e-01 -4.06294e-01 -4.37193e-01 -4.61267e-01 -4.38079e-01 -4.84455e-01
1.37760e+05 3.44000e+02 -4.21743e-01 -4.06294e-01 -4.37193e-01 -4.61392e-01 -4.38000e-01 -4.84784e-01
1.37920e+05 3.44000e+02 -4.21743e-01 -4.06294e-01 -4.37193e-01 -4.61526e-01 -4.37915e-01 -4.85137e-01
1.38080e+05 3.45000e+02 -4.71699e-01 -3.65842e-01 -5.77556e-01 -4.61667e-01 -4.37823e-01 -4.85511e-01
1.38240e+05 3.45000e+02 -4.71699e-01 -3.65842e-01 -5.77556e-01 -4.61814e-01 -4.37727e-01 -4.85902e-01
1.38400e+05 3.46000e+02 -4.96442e-01 -4.43890e-01 -5.48995e-01 -4.61967e-01 -4.37628e-01 -4.86306e-01
1.38560e+05 3.46000e+02 -4.96442e-01 -4.43890e-01 -5.48995e-01 -4.62123e-01 -4.37527e-01 -4.86720e-01
1.38720e+05 3.46000e+02 -4.96442e-01 -4.43890e-01 -5.48995e-01 -4.62283e-01 -4.37426e-01 -4.87141e-01
1.38880e+05 3.47000e+02 -4.60237e-01 -4.18424e-01 -5.02049e-01 -4.62446e-01 -4.37326e-01 -4.87565e-01
1.39040e+05 3.47000e+02 -4.60237e-01 -4.18424e-01 -5.02049e-01 -4.62610e-01 -4.37228e-01 -4.87992e-01
1.39200e+05 3.48000e+02 -4.53722e-01 -4.11610e-01 -4.95834e-01 -4.62776e-01 -4.37136e-01 -4.88416e-01
1.39360e+05 3.48000e+02 -4.53722e-01 -4.11610e-01 -4.95834e-01 -4.62943e-01 -4.37048e-01 -4.88838e-01
1.39520e+05 3.48000e+02 -4.53722e-01 -4.11610e-01 -4.95834e-01 -4.63111e-01 -4.36967e-01 -4.89255e-01
1.39680e+05 3.49000e+02 -4.94271e-01 -4.49598e-01 -5.38943e-01 -4.63278e-01 -4.36892e-01 -4.89665e-01
1.39840e+05 3.49000e+02 -4.94271e-01 -4.49598e-01 -5.38943e-01 -4.63446e-01 -4.36824e-01 -4.90067e-01
1.40000e+05 3.50000e+02 -5.16658e-01 -4.39176e-01 -5.94140e-01 -4.63612e-01 -4.36764e-01 -4.90459e-01
1.40160e+05 3.50000e+02 -5.16658e-01 -4.39176e-01 -5.94140e-01 -4.63776e-01 -4.36711e-01 -4.90841e-01
1.40320e+05 3.50000e+02 -5.16658e-01 -4.39176e-01 -5.94140e-01 -4.63938e-01 -4.36664e-01 -4.91211e-01
1.40480e+05 3.51000e+02 -5.19421e-01 -4.61623e-01 -5.77218e-01 -4.64096e-01 -4.36624e-01 -4.91569e-01
1.40640e+05 3.51000e+02 -5.19421e-01 -4.61623e-01 -5.77218e-01 -4.64251e-01 -4.36587e-01 -4.91914e-01
1.40800e+05 3.52000e+02 -4.69340e-01 -4.03674e-01 -5.35006e-01 -4.64400e-01 -4.36555e-01 -4.92245e-01
1.40960e+05 3.52000e+02 -4.69340e-01 -4.03674e-01 -5.35006e-01 -4.64544e-01 -4.36526e-01 -4.92562e-01
1.41120e+05 3.52000e+02 -4.69340e-01 -4.03674e-01 -5.35006e-01 -4.64681e-01 -4.36497e-01 -4.92865e-01
1.41280e+05 3.53000e+02 -4.22708e-01 -3.90870e-01 -4.54545e-01 -4.64811e-01 -4.36470e-01 -4.93153e-01
1.41440e+05 3.53000e+02 -4.22708e-01 -3.90870e-01 -4.54545e-01 -4.64934e-01 -4.36442e-01 -4.93426e-01
1.41600e+05 3.54000e+02 -4.38996e-01 -4.08935e-01 -4.69057e-01 -4.65048e-01 -4.36412e-01 -4.93685e-01
1.41760e+05 3.54000e+02 -4.38996e-01 -4.08935e-01 -4.69057e-01 -4.65154e-01 -4.36380e-01 -4.93929e-01
1.41920e+05 3.54000e+02 -4.38996e-01 -4.08935e-01 -4.69057e-01 -4.65252e-01 -4.36345e-01 -4.94159e-01
1.42080e+05 3.55000e+02 -4.77076e-01 -4.22044e-01 -5.32108e-01 -4.65341e-01 -4.36307e-01 -4.94375e-01
1.42240e+05 3.55000e+02 -4.77076e-01 -4.22044e-01 -5.32108e-01 -4.65423e-01 -4.36266e-01 -4.94580e-01
1.42400e+05 3.56000e+02 -4.44875e-01 -3.87683e-01 -5.02068e-01 -4.65498e-01 -4.36222e-01 -4.94773e-01
1.42560e+05 3.56000e+02 -4.44875e-01 -3.87683e-01 -5.02068e-01 -4.65566e-01 -4.36175e-01 -4.94957e-01
1.42720e+05 3.56000e+02 -4.44875e-01 -3.87683e-01 -5.02068e-01 -4.65630e-01 -4.36127e-01 -4.95133e-01
1.42880e+05 3.57000e+02 -4.93880e-01 -4.47861e-01 -5.39898e-01 -4.65691e-01 -4.36078e-01 -4.95304e-01
1.43040e+05 3.57000e+02 -4.93880e-01 -4.47861e-01 -5.39898e-01 -4.65750e-01 -4.36029e-01 -4.95471e-01
1.43200e+05 3.58000e+02 -4.67151e-01 -3.93342e-01 -5.40960e-01 -4.65810e-01 -4.35982e-01 -4.95637e-01
1.43360e+05 3.58000e+02 -4.67151e-01 -3.93342e-01 -5.40960e-01 -4.65871e-01 -4.35938e-01 -4.95804e-01
1.43520e+05 3.58000e+02 -4.67151e-01 -3.93342e-01 -5.40960e-01 -4.65935e-01 -4.35898e-01 -4.95973e-01
1.43680e+05 3.59000e+02 -4.77582e-01 -4.17381e-01 -5.37783e-01 -4.66006e-01 -4.35865e-01 -4.96147e-01
1.43840e+05 3.59000e+02 -4.77582e-01 -4.17381e-01 -5.37783e-01 -4.66082e-01 -4.35839e-01 -4.96326e-01
1.44000e+05 3.60000e+02 -4.69983e-01 -3.99647e-01 -5.40319e-01 -4.66166e-01 -4.35821e-01 -4.96511e-01
1.44160e+05 3.60000e+02 -4.69983e-01 -3.99647e-01 -5.40319e-01 -4.66259e-01 -4.35814e-01 -4.96703e-01
1.44320e+05 3.60000e+02 -4.69983e-01 -3.99647e-01 -5.40319e-01 -4.66361e-01 -4.35819e-01 -4.96903e-01
1.44480e+05 3.61000e+02 -4.61308e-01 -4.15920e-01 -5.06695e-01 -4.66472e-01 -4.35834e-01 -4.97110e-01
1.44640e+05 3.61000e+02 -4.61308e-01 -4.15920e-01 -5.06695e-01 -4.66593e-01 -4.35862e-01 -4.97324e-01
1.44800e+05 3.62000e+02 -4.44956e-01 -3.85233e-01 -5.04679e-01 -4.66723e-01 -4.35903e-01 -4.97542e-01
1.44960e+05 3.62000e+02 -4.44956e-01 -3.85233e-01 -5.04679e-01 -4.66861e-01 -4.35956e-01 -4.97766e-01
1.45120e+05 3.62000e+02 -4.44956e-01 -3.85233e-01 -5.04679e-01 -4.67006e-01 -4.36021e-01 -4.97992e-01
1.45280e+05 3.63000e+02 -5.16452e-01 -4.57093e-01 -5.75811e-01 -4.67158e-01 -4.36097e-01 -4.98219e-01
1.45440e+05 3.63000e+02 -5.16452e-01 -4.57093e-01 -5.75811e-01 -4.67315e-01 -4.36184e-01 -4.98446e-01
1.45600e+05 3.64000e+02 -4.50417e-01 -4.14126e-01 -4.86707e-01 -4.67475e-01 -4.36279e-01 -4.98671e-01
1.45760e+05 3.64000e+02 -4.50417e-01 -4.14126e-01 -4.86707e-01 -4.67638e-01 -4.36383e-01 -4.98893e-01
1.45920e+05 3.64000e+02 -4.50417e-01 -4.14126e-01 -4.86707e-01 -4.67801e-01 -4.36492e-01 -4.99109e-01
1.46080e+05 3.65000e+02 -4.53319e-01 -3.82525e-01 -5.24112e-01 -4.67963e-01 -4.36606e-01 -4.99320e-01
1.46240e+05 3.65000e+02 -4.53319e-01 -3.82525e-01 -5.24112e-01 -4.68123e-01 -4.36721e-01 -4.99525e-01
1.46400e+05 3.66000e+02 -4.49036e-01 -3.91255e-01 -5.06816e-01 -4.68279e-01 -4.36837e-01 -4.99721e-01
1.46560e+05 3.66000e+02 -4.49036e-01 -3.91255e-01 -5.06816e-01 -4.68430e-01 -4.36951e-01 -4.99910e-01
1.46720e+05 3.66000e+02 -4.49036e-01 -3.91255e-01 -5.06816e-01 -4.68575e-01 -4.37061e-01 -5.00090e-01
1.46880e+05 3.67000e+02 -4.68169e-01 -3.94970e-01 -5.41368e-01 -4.68713e-01 -4.37163e-01 -5.00263e-01
1.47040e+05 3.67000e+02 -4.68169e-01 -3.94970e-01 -5.41368e-01 -4.68844e-01 -4.37258e-01 -5.00430e-01
1.47200e+05 3.68000e+02 -4.52189e-01 -4.09649e-01 -4.94729e-01 -4.68966e-01 -4.37341e-01 -5.00590e-01
1.47360e+05 3.68000e+02 -4.52189e-01 -4.09649e-01 -4.94729e-01 -4.69078e-01 -4.37412e-01 -5.00745e-01
1.47520e+05 3.68000e+02 -4.52189e-01 -4.09649e-01 -4.94729e-01 -4.69181e-01 -4.37467e-01 -5.00895e-01
1.47680e+05 3.69000e+02 -4.67462e-01 -4.44321e-01 -4.90603e-01 -4.69274e-01 -4.37506e-01 -5.01042e-01
1.47840e+05 3.69000e+02 -4.67462e-01 -4.44321e-01 -4.90603e-01 -4.69358e-01 -4.37528e-01 -5.01188e-01
1.48000e+05 3.70000e+02 -4.77449e-01 -3.95010e-01 -5.59888e-01 -4.69432e-01 -4.37530e-01 -5.01333e-01
1.48160e+05 3.70000e+02 -4.77449e-01 -3.95010e-01 -5.59888e-01 -4.69496e-01 -4.37513e-01 -5.01479e-01
1.48320e+05 3.70000e+02 -4.77449e-01 -3.95010e-01 -5.59888e-01 -4.69551e-01 -4.37474e-01 -5.01628e-01
1.48480e+05 3.71000e+02 -4.70923e-01 -4.48367e-01 -4.93478e-01 -4.69596e-01 -4.37414e-01 -5.01778e-01
1.48640e+05 3.71000e+02 -4.70923e-01 -4.48367e-01 -4.93478e-01 -4.69632e-01 -4.37331e-01 -5.01933e-01
1.48800e+05 3.72000e+02 -4.63083e-01 -3.90193e-01 -5.35973e-01 -4.69659e-01 -4.37226e-01 -5.02092e-01
1.48960e+05 3.72000e+02 -4.63083e-01 -3.90193e-01 -5.35973e-01 -4.69678e-01 -4.37099e-01 -5.02256e-01
1.49120e+05 3.72000e+02 -4.63083e-01 -3.90193e-01 -5.35973e-01 -4.69687e-01 -4.36950e-01 -5.02425e-01
1.49280e+05 3.73000e+02 -4.32120e-01 -4.01656e-01 -4.62583e-01 -4.69689e-01 -4.36779e-01 -5.02599e-01
1.49440e+05 3.73000e+02 -4.32120e-01 -4.01656e-01 -4.62583e-01 -4.69682e-01 -4.36586e-01 -5.02779e-01
1.49600e+05 3.74000e+02 -4.45011e-01 -3.87333e-01 -5.02688e-01 -4.69667e-01 -4.36371e-01 -5.02963e-01
1.49760e+05 3.74000e+02 -4.45011e-01 -3.87333e-01 -5.02688e-01 -4.69644e-01 -4.36137e-01 -5.03151e-01
1.49920e+05 3.74000e+02 -4.45011e-01 -3.87333e-01 -5.02688e-01 -4.69612e-01 -4.35882e-01 -5.03343e-01
1.50080e+05 3.75000e+02 -4.44983e-01 -4.02581e-01 -4.87385e-01 -4.69573e-01 -4.35609e-01 -5.03538e-01
1.50240e+05 3.75000e+02 -4.44983e-01 -4.02581e-01 -4.87385e-01 -4.69526e-01 -4.35317e-01 -5.03735e-01
1.50400e+05 3.76000e+02 -4.54991e-01 -3.97743e-01 -5.12238e-01 -4.69470e-01 -4.35008e-01 -5.03932e-01
1.50560e+05 3.76000e+02 -4.54991e-01 -3.97743e-01 -5.12238e-01 -4.69407e-01 -4.34685e-01 -5.04129e-01
1.50720e+05 3.76000e+02 -4.54991e-01 -3.97743e-01 -5.12238e-01 -4.69336e-01 -4.34347e-01 -5.04325e-01
1.50880e+05 3.77000e+02 -4.42932e-01 -4.30941e-01 -4.54923e-01 -4.69258e-01 -4.33996e-01 -5.04519e-01
1.51040e+05 3.77000e+02 -4.42932e-01 -4.30941e-01 -4.54923e-01 -4.69172e-01 -4.33634e-01 -5.04710e-01
1.51200e+05 3.78000e+02 -4.57969e-01 -4.35340e-01 -4.80598e-01 -4.69079e-01 -4.33263e-01 -5.04895e-01
1.51360e+05 3.78000e+02 -4.57969e-01 -4.35340e-01 -4.80598e-01 -4.68979e-01 -4.32883e-01 -5.05075e-01
1.51520e+05 3.78000e+02 -4.57969e-01 -4.35340e-01 -4.80598e-01 -4.68873e-01 -4.32498e-01 -5.05248e-01
1.51680e+05 3.79000e+02 -4.38966e-01 -3.92818e-01 -4.85115e-01 -4.68761e-01 -4.32108e-01 -5.05413e-01
1.51840e+05 3.79000e+02 -4.38966e-01 -3.92818e-01 -4.85115e-01 -4.68642e-01 -4.31715e-01 -5.05569e-01
1.52000e+05 3.80000e+02 -4.12841e-01 -4.00783e-01 -4.24899e-01 -4.68517e-01 -4.31320e-01 -5.05714e-01
1.52160e+05 3.80000e+02 -4.12841e-01 -4.00783e-01 -4.24899e-01 -4.68385e-01 -4.30924e-01 -5.05847e-01
1.52320e+05 3.80000e+02 -4.12841e-01 -4.00783e-01 -4.24899e-01 -4.68248e-01 -4.30529e-01 -5.05967e-01
1.52480e+05 3.81000e+02 -4.49871e-01 -4.12422e-01 -4.87321e-01 -4.68104e-01 -4.30137e-01 -5.06072e-01
1.52640e+05 3.81000e+02 -4.49871e-01 -4.12422e-01 -4.87321e-01 -4.67954e-01 -4.29747e-01 -5.06162e-01
1.52800e+05 3.82000e+02 -4.17311e-01 -3.89365e-01 -4.45257e-01 -4.67797e-01 -4.29361e-01 -5.06233e-01
1.52960e+05 3.82000e+02 -4.17311e-01 -3.89365e-01 -4.45257e-01 -4.67633e-01 -4.28979e-01 -5.06287e-01
1.53120e+05 3.82000e+02 -4.17311e-01 -3.89365e-01 -4.45257e-01 -4.67461e-01 -4.28603e-01 -5.06320e-01
1.53280e+05 3.83000e+02 -5.05473e-01 -4.84922e-01 -5.26023e-01 -4.67281e-01 -4.28231e-01 -5.06332e-01
1.53440e+05 3.83000e+02 -5.05473e-01 -4.84922e-01 -5.26023e-01 -4.67093e-01 -4.27866e-01 -5.06321e-01
1.53600e+05 3.84000e+02 -4.39746e-01 -3.87920e-01 -4.91573e-01 -4.66896e-01 -4.27506e-01 -5.06285e-01
1.53760e+05 3.84000e+02 -4.39746e-01 -3.87920e-01 -4.91573e-01 -4.66689e-01 -4.27154e-01 -5.06223e-01
1.53920e+05 3.84000e+02 -4.39746e-01 -3.87920e-01 -4.91573e-01 -4.66471e-01 -4.26808e-01 -5.06135e-01
1.54080e+05 3.85000e+02 -4.33940e-01 -3.83742e-01 -4.84138e-01 -4.66243e-01 -4.26469e-01 -5.06017e-01
1.54240e+05 3.85000e+02 -4.33940e-01 -3.83742e-01 -4.84138e-01 -4.66003e-01 -4.26138e-01 -5.05869e-01
1.54400e+05 3.86000e+02 -4.35842e-01 -3.76553e-01 -4.95131e-01 -4.65752e-01 -4.25814e-01 -5.05690e-01
1.54560e+05 3.86000e+02 -4.35842e-01 -3.76553e-01 -4.95131e-01 -4.65488e-01 -4.25497e-01 -5.05479e-01
1.54720e+05 3.86000e+02 -4.35842e-01 -3.76553e-01 -4.95131e-01 -4.65211e-01 -4.25189e-01 -5.05233e-01
1.54880e+05 3.87000e+02 -4.30669e-01 -4.06240e-01 -4.55097e-01 -4.64920e-01 -4.24888e-01 -5.04952e-01
1.55040e+05 3.87000e+02 -4.30669e-01 -4.06240e-01 -4.55097e-01 -4.64616e-01 -4.24596e-01 -5.04635e-01
1.55200e+05 3.88000e+02 -4.27885e-01 -3.82140e-01 -4.73631e-01 -4.64297e-01 -4.24312e-01 -5.04282e-01
1.55360e+05 3.88000e+02 -4.27885e-01 -3.82140e-01 -4.73631e-01 -4.63964e-01 -4.24037e-01 -5.03891e-01
1.55520e+05 3.88000e+02 -4.27885e-01 -3.82140e-01 -4.73631e-01 -4.63617e-01 -4.23770e-01 -5.03463e-01
1.55680e+05 3.89000e+02 -4.46064e-01 -3.82399e-01 -5.09729e-01 -4.63255e-01 -4.23513e-01 -5.02998e-01
1.55840e+05 3.89000e+02 -4.46064e-01 -3.82399e-01 -5.09729e-01 -4.62880e-01 -4.23265e-01 -5.02494e-01
1.56000e+05 3.90000e+02 -4.21891e-01 -3.84177e-01 -4.59606e-01 -4.62491e-01 -4.23027e-01 -5.01954e-01
1.56160e+05 3.90000e+02 -4.21891e-01 -3.84177e-01 -4.59606e-01 -4.62089e-01 -4.22799e-01 -5.01380e-01
1.56320e+05 3.90000e+02 -4.21891e-01 -3.84177e-01 -4.59606e-01 -4.61676e-01 -4.22582e-01 -5.00770e-01
1.56480e+05 3.91000e+02 -4.35730e-01 -3.86595e-01 -4.84865e-01 -4.61251e-01 -4.22375e-01 -5.00127e-01
1.56640e+05 3.91000e+02 -4.35730e-01 -3.86595e-01 -4.84865e-01 -4.60816e-01 -4.22179e-01 -4.99453e-01
1.56800e+05 3.92000e+02 -4.57174e-01 -4.15316e-01 -4.99033e-01 -4.60372e-01 -4.21994e-01 -4.98749e-01
1.56960e+05 3.92000e+02 -4.57174e-01 -4.15316e-01 -4.99033e-01 -4.59920e-01 -4.21820e-01 -4.98020e-01
1.57120e+05 3.92000e+02 -4.57174e-01 -4.15316e-01 -4.99033e-01 -4.59461e-01 -4.21657e-01 -4.97265e-01
1.57280e+05 3.93000e+02 -4.71259e-01 -3.79320e-01 -5.63198e-01 -4.58997e-01 -4.21503e-01 -4.96490e-01
1.57440e+05 3.93000e+02 -4.71259e-01 -3.79320e-01 -5.63198e-01 -4.58528e-01 -4.21360e-01 -4.95695e-01
1.57600e+05 3.94000e+02 -4.76769e-01 -4.09254e-01 -5.44284e-01 -4.58056e-01 -4.21226e-01 -4.94885e-01
1.57760e+05 3.94000e+02 -4.76769e-01 -4.09254e-01 -5.44284e-01 -4.57581e-01 -4.21100e-01 -4.94062e-01
1.57920e+05 3.94000e+02 -4.76769e-01 -4.09254e-01 -5.44284e-01 -4.57104e-01 -4.20981e-01 -4.93228e-01
1.58080e+05 3.95000e+02 -4.19214e-01 -3.85283e-01 -4.53145e-01 -4.56627e-01 -4.20866e-01 -4.92388e-01
1.58240e+05 3.95000e+02 -4.19214e-01 -3.85283e-01 -4.53145e-01 -4.56150e-01 -4.20756e-01 -4.91544e-01
1.58400e+05 3.96000e+02 -4.42266e-01 -3.68538e-01 -5.15995e-01 -4.55674e-01 -4.20648e-01 -4.90699e-01
1.58560e+05 3.96000e+02 -4.42266e-01 -3.68538e-01 -5.15995e-01 -4.55198e-01 -4.20540e-01 -4.89857e-01
1.58720e+05 3.96000e+02 -4.42266e-01 -3.68538e-01 -5.15995e-01 -4.54725e-01 -4.20431e-01 -4.89018e-01
1.58880e+05 3.97000e+02 -4.80451e-01 -4.44615e-01 -5.16288e-01 -4.54253e-01 -4.20318e-01 -4.88187e-01
1.59040e+05 3.97000e+02 -4.80451e-01 -4.44615e-01 -5.16288e-01 -4.53783e-01 -4.20201e-01 -4.87366e-01
1.59200e+05 3.98000e+02 -4.67262e-01 -4.39820e-01 -4.94705e-01 -4.53317e-01 -4.20075e-01 -4.86558e-01
1.59360e+05 3.98000e+02 -4.67262e-01 -4.39820e-01 -4.94705e-01 -4.52854e-01 -4.19942e-01 -4.85766e-01
1.59520e+05 3.98000e+02 -4.67262e-01 -4.39820e-01 -4.94705e-01 -4.52395e-01 -4.19799e-01 -4.84992e-01
1.59680e+05 3.99000e+02 -4.46141e-01 -4.14228e-01 -4.78053e-01 -4.51941e-01 -4.19644e-01 -4.84239e-01
1.59840e+05 3.99000e+02 -4.46141e-01 -4.14228e-01 -4.78053e-01 -4.51493e-01 -4.19477e-01 -4.83509e-01
1.60000e+05 4.00000e+02 -4.39644e-01 -4.12532e-01 -4.66756e-01 -4.51051e-01 -4.19296e-01 -4.82806e-01
1.60160e+05 4.00000e+02 -4.39644e-01 -4.12532e-01 -4.66756e-01 -4.50616e-01 -4.19102e-01 -4.82131e-01
1.60320e+05 4.00000e+02 -4.39644e-01 -4.12532e-01 -4.66756e-01 -4.50190e-01 -4.18893e-01 -4.81487e-01
1.60480e+05 4.01000e+02 -4.71636e-01 -4.36025e-01 -5.07246e-01 -4.49774e-01 -4.18671e-01 -4.80877e-01
1.60640e+05 4.01000e+02 -4.71636e-01 -4.36025e-01 -5.07246e-01 -4.49368e-01 -4.18435e-01 -4.80302e-01
1.60800e+05 4.02000e+02 -4.38622e-01 -3.78259e-01 -4.98986e-01 -4.48975e-01 -4.18186e-01 -4.79764e-01
1.60960e+05 4.02000e+02 -4.38622e-01 -3.78259e-01 -4.98986e-01 -4.48596e-01 -4.17926e-01 -4.79266e-01
1.61120e+05 4.02000e+02 -4.38622e-01 -3.78259e-01 -4.98986e-01 -4.48232e-01 -4.17655e-01 -4.78808e-01
1.61280e+05 4.03000e+02 -4.72796e-01 -4.18856e-01 -5.26735e-01 -4.47884e-01 -4.17375e-01 -4.78393e-01
1.61440e+05 4.03000e+02 -4.72796e-01 -4.18856e-01 -5.26735e-01 -4.47554e-01 -4.17089e-01 -4.78020e-01
1.61600e+05 4.04000e+02 -4.20004e-01 -3.90781e-01 -4.49228e-01 -4.47244e-01 -4.16798e-01 -4.77690e-01
1.61760e+05 4.04000e+02 -4.20004e-01 -3.90781e-01 -4.49228e-01 -4.46954e-01 -4.16504e-01 -4.77404e-01
1.61920e+05 4.04000e+02 -4.20004e-01 -3.90781e-01 -4.49228e-01 -4.46685e-01 -4.16211e-01 -4.77160e-01
1.62080e+05 4.05000e+02 -5.09170e-01 -4.64576e-01 -5.53764e-01 -4.46440e-01 -4.15920e-01 -4.76959e-01
1.62240e+05 4.05000e+02 -5.09170e-01 -4.64576e-01 -5.53764e-01 -4.46218e-01 -4.15636e-01 -4.76799e-01
1.62400e+05 4.06000e+02 -4.17938e-01 -3.76489e-01 -4.59387e-01 -4.46020e-01 -4.15361e-01 -4.76679e-01
1.62560e+05 4.06000e+02 -4.17938e-01 -3.76489e-01 -4.59387e-01 -4.45848e-01 -4.15099e-01 -4.76598e-01
1.62720e+05 4.06000e+02 -4.17938e-01 -3.76489e-01 -4.59387e-01 -4.45701e-01 -4.14850e-01 -4.76552e-01
1.62880e+05 4.07000e+02 -4.26141e-01 -3.88472e-01 -4.63810e-01 -4.45581e-01 -4.14621e-01 -4.76540e-01
1.63040e+05 4.07000e+02 -4.26141e-01 -3.88472e-01 -4.63810e-01 -4.45486e-01 -4.14412e-01 -4.76560e-01
1.63200e+05 4.08000e+02 -4.20219e-01 -3.84119e-01 -4.56318e-01 -4.45417e-01 -4.14226e-01 -4.76607e-01
1.63360e+05 4.08000e+02 -4.20219e-01 -3.84119e-01 -4.56318e-01 -4.45373e-01 -4.14067e-01 -4.76680e-01
1.63520e+05 4.08000e+02 -4.20219e-01 -3.84119e-01 -4.56318e-01 -4.45356e-01 -4.13935e-01 -4.76776e-01
1.63680e+05 4.09000e+02 -4.32663e-01 -3.64096e-01 -5.01230e-01 -4.45362e-01 -4.13832e-01 -4.76892e-01
1.63840e+05 4.09000e+02 -4.32663e-01 -3.64096e-01 -5.01230e-01 -4.45392e-01 -4.13759e-01 -4.77024e-01
1.64000e+05 4.10000e+02 -4.41967e-01 -3.63635e-01 -5.20298e-01 -4.45445e-01 -4.13718e-01 -4.77171e-01
1.64160e+05 4.10000e+02 -4.41967e-01 -3.63635e-01 -5.20298e-01 -4.45519e-01 -4.13709e-01 -4.77330e-01
1.64320e+05 4.10000e+02 -4.41967e-01 -3.63635e-01 -5.20298e-01 -4.45615e-01 -4.13731e-01 -4.77498e-01
1.64480e+05 4.11000e+02 -4.41824e-01 -4.01271e-01 -4.82378e-01 -4.45730e-01 -4.13786e-01 -4.77673e-01
1.64640e+05 4.11000e+02 -4.41824e-01 -4.01271e-01 -4.82378e-01 -4.45862e-01 -4.13871e-01 -4.77853e-01
1.64800e+05 4.12000e+02 -4.51053e-01 -3.53891e-01 -5.48214e-01 -4.46011e-01 -4.13986e-01 -4.78036e-01
1.64960e+05 4.12000e+02 -4.51053e-01 -3.53891e-01 -5.48214e-01 -4.46175e-01 -4.14129e-01 -4.78220e-01
1.65120e+05 4.12000e+02 -4.51053e-01 -3.53891e-01 -5.48214e-01 -4.46352e-01 -4.14300e-01 -4.78404e-01
1.65280e+05 4.13000e+02 -4.35560e-01 -4.06912e-01 -4.64208e-01 -4.46539e-01 -4.14493e-01 -4.78585e-01
1.65440e+05 4.13000e+02 -4.35560e-01 -4.06912e-01 -4.64208e-01 -4.46736e-01 -4.14709e-01 -4.78763e-01
1.65600e+05 4.14000e+02 -4.26810e-01 -3.95876e-01 -4.57745e-01 -4.46940e-01 -4.14943e-01 -4.78937e-01
1.65760e+05 4.14000e+02 -4.26810e-01 -3.95876e-01 -4.57745e-01 -4.47148e-01 -4.15192e-01 -4.79104e-01
1.65920e+05 4.14000e+02 -4.26810e-01 -3.95876e-01 -4.57745e-01 -4.47359e-01 -4.15453e-01 -4.79264e-01
1.66080e+05 4.15000e+02 -4.53981e-01 -3.98036e-01 -5.09926e-01 -4.47569e-01 -4.15722e-01 -4.79417e-01
1.66240e+05 4.15000e+02 -4.53981e-01 -3.98036e-01 -5.09926e-01 -4.47778e-01 -4.15995e-01 -4.79560e-01
1.66400e+05 4.16000e+02 -4.32955e-01 -4.09233e-01 -4.56678e-01 -4.47981e-01 -4.16267e-01 -4.79694e-01
1.66560e+05 4.16000e+02 -4.32955e-01 -4.09233e-01 -4.56678e-01 -4.48177e-01 -4.16536e-01 -4.79818e-01
1.66720e+05 4.16000e+02 -4.32955e-01 -4.09233e-01 -4.56678e-01 -4.48363e-01 -4.16795e-01 -4.79932e-01
1.66880e+05 4.17000e+02 -4.55048e-01 -4.18756e-01 -4.91340e-01 -4.48538e-01 -4.17041e-01 -4.80035e-01
1.67040e+05 4.17000e+02 -4.55048e-01 -4.18756e-01 -4.91340e-01 -4.48699e-01 -4.17270e-01 -4.80128e-01
1.67200e+05 4.18000e+02 -4.23412e-01 -4.07643e-01 -4.39180e-01 -4.48844e-01 -4.17478e-01 -4.80210e-01
1.67360e+05 4.18000e+02 -4.23412e-01 -4.07643e-01 -4.39180e-01 -4.48972e-01 -4.17662e-01 -4.80283e-01
1.67520e+05 4.18000e+02 -4.23412e-01 -4.07643e-01 -4.39180e-01 -4.49081e-01 -4.17816e-01 -4.80346e-01
1.67680e+05 4.19000e+02 -4.58602e-01 -4.04024e-01 -5.13181e-01 -4.49170e-01 -4.17940e-01 -4.80400e-01
1.67840e+05 4.19000e+02 -4.58602e-01 -4.04024e-01 -5.13181e-01 -4.49238e-01 -4.18031e-01 -4.80444e-01
1.68000e+05 4.20000e+02 -4.39845e-01 -4.10833e-01 -4.68858e-01 -4.49283e-01 -4.18086e-01 -4.80480e-01
1.68160e+05 4.20000e+02 -4.39845e-01 -4.10833e-01 -4.68858e-01 -4.49306e-01 -4.18105e-01 -4.80508e-01
1.68320e+05 4.20000e+02 -4.39845e-01 -4.10833e-01 -4.68858e-01 -4.49307e-01 -4.18086e-01 -4.80528e-01
1.68480e+05 4.21000e+02 -4.24693e-01 -3.82908e-01 -4.66478e-01 -4.49285e-01 -4.18029e-01 -4.80541e-01
1.68640e+05 4.21000e+02 -4.24693e-01 -3.82908e-01 -4.66478e-01 -4.49240e-01 -4.17935e-01 -4.80546e-01
1.68800e+05 4.22000e+02 -4.54148e-01 -4.24631e-01 -4.83665e-01 -4.49174e-01 -4.17806e-01 -4.80542e-01
1.68960e+05 4.22000e+02 -4.54148e-01 -4.24631e-01 -4.83665e-01 -4.49086e-01 -4.17643e-01 -4.80530e-01
1.69120e+05 4.22000e+02 -4.54148e-01 -4.24631e-01 -4.83665e-01 -4.48978e-01 -4.17446e-01 -4.80510e-01
1.69280e+05 4.23000e+02 -4.44594e-01 -4.01389e-01 -4.87798e-01 -4.48851e-01 -4.17221e-01 -4.80480e-01
1.69440e+05 4.23000e+02 -4.44594e-01 -4.01389e-01 -4.87798e-01 -4.48705e-01 -4.16970e-01 -4.80441e-01
1.69600e+05 4.24000e+02 -4.07155e-01 -3.59428e-01 -4.54882e-01 -4.48543e-01 -4.16696e-01 -4.80390e-01
1.69760e+05 4.24000e+02 -4.07155e-01 -3.59428e-01 -4.54882e-01 -4.48365e-01 -4.16403e-01 -4.80327e-01
1.69920e+05 4.24000e+02 -4.07155e-01 -3.59428e-01 -4.54882e-01 -4.48173e-01 -4.16095e-01 -4.80252e-01
1.70080e+05 4.25000e+02 -4.45223e-01 -4.13199e-01 -4.77247e-01 -4.47969e-01 -4.15777e-01 -4.80162e-01
1.70240e+05 4.25000e+02 -4.45223e-01 -4.13199e-01 -4.77247e-01 -4.47755e-01 -4.15453e-01 -4.80057e-01
1.70400e+05 4.26000e+02 -4.35364e-01 -4.05606e-01 -4.65121e-01 -4.47531e-01 -4.15127e-01 -4.79935e-01
1.70560e+05 4.26000e+02 -4.35364e-01 -4.05606e-01 -4.65121e-01 -4.47300e-01 -4.14803e-01 -4.79796e-01
1.70720e+05 4.26000e+02 -4.35364e-01 -4.05606e-01 -4.65121e-01 -4.47063e-01 -4.14486e-01 -4.79639e-01
1.70880e+05 4.27000e+02 -4.91074e-01 -4.44385e-01 -5.37764e-01 -4.46821e-01 -4.14180e-01 -4.79463e-01
1.71040e+05 4.27000e+02 -4.91074e-01 -4.44385e-01 -5.37764e-01 -4.46577e-01 -4.13887e-01 -4.79267e-01
1.71200e+05 4.28000e+02 -4.64516e-01 -4.19852e-01 -5.09180e-01 -4.46331e-01 -4.13612e-01 -4.79050e-01
1.71360e+05 4.28000e+02 -4.64516e-01 -4.19852e-01 -5.09180e-01 -4.46085e-01 -4.13357e-01 -4.78814e-01
1.71520e+05 4.28000e+02 -4.64516e-01 -4.19852e-01 -5.09180e-01 -4.45841e-01 -4.13125e-01 -4.78557e-01
1.71680e+05 4.29000e+02 -4.28703e-01 -4.05438e-01 -4.51969e-01 -4.45597e-01 -4.12916e-01 -4.78278e-01
1.71840e+05 4.29000e+02 -4.28703e-01 -4.05438e-01 -4.51969e-01 -4.45358e-01 -4.12735e-01 -4.77980e-01
1.72000e+05 4.30000e+02 -4.46751e-01 -3.92822e-01 -5.00680e-01 -4.45121e-01 -4.12579e-01 -4.77663e-01
1.72160e+05 4.30000e+02 -4.46751e-01 -3.92822e-01 -5.00680e-01 -4.44890e-01 -4.12452e-01 -4.77327e-01
1.72320e+05 4.30000e+02 -4.46751e-01 -3.92822e-01 -5.00680e-01 -4.44663e-01 -4.12352e-01 -4.76973e-01
1.72480e+05 4.31000e+02 -4.44255e-01 -3.83144e-01 -5.05365e-01 -4.44441e-01 -4.12280e-01 -4.76603e-01
1.72640e+05 4.31000e+02 -4.44255e-01 -3.83144e-01 -5.05365e-01 -4.44225e-01 -4.12233e-01 -4.76217e-01
1.72800e+05 4.32000e+02 -4.25449e-01 -3.67332e-01 -4.83566e-01 -4.44016e-01 -4.12214e-01 -4.75818e-01
1.72960e+05 4.32000e+02 -4.25449e-01 -3.67332e-01 -4.83566e-01 -4.43813e-01 -4.12219e-01 -4.75407e-01
1.73120e+05 4.32000e+02 -4.25449e-01 -3.67332e-01 -4.83566e-01 -4.43616e-01 -4.12248e-01 -4.74984e-01
1.73280e+05 4.33000e+02 -4.35214e-01 -4.15700e-01 -4.54728e-01 -4.43427e-01 -4.12300e-01 -4.74554e-01
1.73440e+05 4.33000e+02 -4.35214e-01 -4.15700e-01 -4.54728e-01 -4.43244e-01 -4.12373e-01 -4.74116e-01
1.73600e+05 4.34000e+02 -4.76651e-01 -3.86185e-01 -5.67118e-01 -4.43070e-01 -4.12468e-01 -4.73673e-01
1.73760e+05 4.34000e+02 -4.76651e-01 -3.86185e-01 -5.67118e-01 -4.42904e-01 -4.12582e-01 -4.73227e-01
1.73920e+05 4.34000e+02 -4.76651e-01 -3.86185e-01 -5.67118e-01 -4.42747e-01 -4.12715e-01 -4.72779e-01
1.74080e+05 4.35000e+02 -4.19201e-01 -3.76625e-01 -4.61777e-01 -4.42599e-01 -4.12867e-01 -4.72332e-01
1.74240e+05 4.35000e+02 -4.19201e-01 -3.76625e-01 -4.61777e-01 -4.42462e-01 -4.13036e-01 -4.71887e-01
1.74400e+05 4.36000e+02 -4.51952e-01 -3.99346e-01 -5.04557e-01 -4.42335e-01 -4.13222e-01 -4.71448e-01
1.74560e+05 4.36000e+02 -4.51952e-01 -3.99346e-01 -5.04557e-01 -4.42219e-01 -4.13423e-01 -4.71015e-01
1.74720e+05 4.36000e+02 -4.51952e-01 -3.99346e-01 -5.04557e-01 -4.42114e-01 -4.13640e-01 -4.70589e-01
1.74880e+05 4.37000e+02 -4.54734e-01 -4.19873e-01 -4.89595e-01 -4.42022e-01 -4.13870e-01 -4.70175e-01
1.75040e+05 4.37000e+02 -4.54734e-01 -4.19873e-01 -4.89595e-01 -4.41943e-01 -4.14113e-01 -4.69772e-01
1.75200e+05 4.38000e+02 -4.34187e-01 -3.95778e-01 -4.72596e-01 -4.41876e-01 -4.14367e-01 -4.69384e-01
1.75360e+05 4.38000e+02 -4.34187e-01 -3.95778e-01 -4.72596e-01 -4.41821e-01 -4.14631e-01 -4.69011e-01
1.75520e+05 4.38000e+02 -4.34187e-01 -3.95778e-01 -4.72596e-01 -4.41780e-01 -4.14904e-01 -4.68656e-01
1.75680e+05 4.39000e+02 -4.31411e-01 -3.98170e-01 -4.64653e-01 -4.41752e-01 -4.15183e-01 -4.68321e-01
1.75840e+05 4.39000e+02 -4.31411e-01 -3.98170e-01 -4.64653e-01 -4.41736e-01 -4.15466e-01 -4.68005e-01
1.76000e+05 4.40000e+02 -4.24086e-01 -4.06866e-01 -4.41307e-01 -4.41731e-01 -4.15752e-01 -4.67710e-01
1.76160e+05 4.40000e+02 -4.24086e-01 -4.06866e-01 -4.41307e-01 -4.41739e-01 -4.16040e-01 -4.67438e-01
1.76320e+05 4.40000e+02 -4.24086e-01 -4.06866e-01 -4.41307e-01 -4.41758e-01 -4.16327e-01 -4.67188e-01
1.76480e+05 4.41000e+02 -4.17181e-01 -3.90175e-01 -4.44188e-01 -4.41787e-01 -4.16613e-01 -4.66960e-01
1.76640e+05 4.41000e+02 -4.17181e-01 -3.90175e-01 -4.44188e-01 -4.41825e-01 -4.16895e-01 -4.66755e-01
1.76800e+05 4.42000e+02 -4.24440e-01 -3.68928e-01 -4.79952e-01 -4.41872e-01 -4.17173e-01 -4.66571e-01
1.76960e+05 4.42000e+02 -4.24440e-01 -3.68928e-01 -4.79952e-01 -4.41927e-01 -4.17446e-01 -4.66408e-01
1.77120e+05 4.42000e+02 -4.24440e-01 -3.68928e-01 -4.79952e-01 -4.41988e-01 -4.17713e-01 -4.66264e-01
1.77280e+05 4.43000e+02 -4.48841e-01 -4.04732e-01 -4.92951e-01 -4.42056e-01 -4.17974e-01 -4.66138e-01
1.77440e+05 4.43000e+02 -4.48841e-01 -4.04732e-01 -4.92951e-01 -4.42129e-01 -4.18229e-01 -4.66029e-01
1.77600e+05 4.44000e+02 -4.45085e-01 -3.77585e-01 -5.12585e-01 -4.42206e-01 -4.18477e-01 -4.65935e-01
1.77760e+05 4.44000e+02 -4.45085e-01 -3.77585e-01 -5.12585e-01 -4.42286e-01 -4.18720e-01 -4.65853e-01
1.77920e+05 4.44000e+02 -4.45085e-01 -3.77585e-01 -5.12585e-01 -4.42369e-01 -4.18956e-01 -4.65782e-01
1.78080e+05 4.45000e+02 -4.30650e-01 -3.85193e-01 -4.76107e-01 -4.42452e-01 -4.19186e-01 -4.65719e-01
1.78240e+05 4.45000e+02 -4.30650e-01 -3.85193e-01 -4.76107e-01 -4.42536e-01 -4.19410e-01 -4.65661e-01
1.78400e+05 4.46000e+02 -4.42806e-01 -4.18866e-01 -4.66747e-01 -4.42619e-01 -4.19630e-01 -4.65608e-01
1.78560e+05 4.46000e+02 -4.42806e-01 -4.18866e-01 -4.66747e-01 -4.42700e-01 -4.19843e-01 -4.65556e-01
1.78720e+05 4.46000e+02 -4.42806e-01 -4.18866e-01 -4.66747e-01 -4.42777e-01 -4.20051e-01 -4.65502e-01
1.78880e+05 4.47000e+02 -4.46500e-01 -4.05056e-01 -4.87944e-01 -4.42850e-01 -4.20254e-01 -4.65446e-01
1.79040e+05 4.47000e+02 -4.46500e-01 -4.05056e-01 -4.87944e-01 -4.42918e-01 -4.20451e-01 -4.65384e-01
1.79200e+05 4.48000e+02 -4.11685e-01 -3.75826e-01 -4.47544e-01 -4.42979e-01 -4.20642e-01 -4.65315e-01
1.79360e+05 4.48000e+02 -4.11685e-01 -3.75826e-01 -4.47544e-01 -4.43031e-01 -4.20827e-01 -4.65236e-01
1.79520e+05 4.48000e+02 -4.11685e-01 -3.75826e-01 -4.47544e-01 -4.43075e-01 -4.21006e-01 -4.65145e-01
1.79680e+05 4.49000e+02 -4.33709e-01 -3.95803e-01 -4.71614e-01 -4.43109e-01 -4.21177e-01 -4.65041e-01
1.79840e+05 4.49000e+02 -4.33709e-01 -3.95803e-01 -4.71614e-01 -4.43132e-01 -4.21341e-01 -4.64922e-01
1.80000e+05 4.50000e+02 -4.17298e-01 -3.75452e-01 -4.59143e-01 -4.43142e-01 -4.21497e-01 -4.64787e-01
1.80160e+05 4.50000e+02 -4.17298e-01 -3.75452e-01 -4.59143e-01 -4.43140e-01 -4.21646e-01 -4.64635e-01
1.80320e+05 4.50000e+02 -4.17298e-01 -3.75452e-01 -4.59143e-01 -4.43125e-01 -4.21786e-01 -4.64463e-01
1.80480e+05 4.51000e+02 -4.33579e-01 -4.04718e-01 -4.62440e-01 -4.43096e-01 -4.21919e-01 -4.64273e-01
1.80640e+05 4.51000e+02 -4.33579e-01 -4.04718e-01 -4.62440e-01 -4.43053e-01 -4.22043e-01 -4.64062e-01
1.80800e+05 4.52000e+02 -4.16987e-01 -3.90667e-01 -4.43306e-01 -4.42995e-01 -4.22160e-01 -4.63831e-01
1.80960e+05 4.52000e+02 -4.16987e-01 -3.90667e-01 -4.43306e-01 -4.42924e-01 -4.22270e-01 -4.63579e-01
1.81120e+05 4.52000e+02 -4.16987e-01 -3.90667e-01 -4.43306e-01 -4.42839e-01 -4.22372e-01 -4.63306e-01
1.81280e+05 4.53000e+02 -4.38022e-01 -3.86845e-01 -4.89198e-01 -4.42741e-01 -4.22468e-01 -4.63013e-01
1.81440e+05 4.53000e+02 -4.38022e-01 -3.86845e-01 -4.89198e-01 -4.42629e-01 -4.22558e-01 -4.62700e-01
1.81600e+05 4.54000e+02 -4.33240e-01 -3.93911e-01 -4.72568e-01 -4.42506e-01 -4.22642e-01 -4.62369e-01
1.81760e+05 4.54000e+02 -4.33240e-01 -3.93911e-01 -4.72568e-01 -4.42370e-01 -4.22721e-01 -4.62020e-01
1.81920e+05 4.54000e+02 -4.33240e-01 -3.93911e-01 -4.72568e-01 -4.42224e-01 -4.22794e-01 -4.61653e-01
1.82080e+05 4.55000e+02 -4.21612e-01 -3.87398e-01 -4.55825e-01 -4.42068e-01 -4.22862e-01 -4.61273e-01
1.82240e+05 4.55000e+02 -4.21612e-01 -3.87398e-01 -4.55825e-01 -4.41902e-01 -4.22925e-01 -4.60879e-01
1.82400e+05 4.56000e+02 -4.55745e-01 -4.00096e-01 -5.11394e-01 -4.41727e-01 -4.22981e-01 -4.60473e-01
1.82560e+05 4.56000e+02 -4.55745e-01 -4.00096e-01 -5.11394e-01 -4.41545e-01 -4.23032e-01 -4.60058e-01
1.82720e+05 4.56000e+02 -4.55745e-01 -4.00096e-01 -5.11394e-01 -4.41355e-01 -4.23075e-01 -4.59635e-01
1.82880e+05 4.57000e+02 -4.45611e-01 -4.09185e-01 -4.82037e-01 -4.41160e-01 -4.23111e-01 -4.59208e-01
1.83040e+05 4.57000e+02 -4.45611e-01 -4.09185e-01 -4.82037e-01 -4.40957e-01 -4.23137e-01 -4.58776e-01
1.83200e+05 4.58000e+02 -4.15925e-01 -3.56838e-01 -4.75013e-01 -4.40749e-01 -4.23153e-01 -4.58344e-01
1.83360e+05 4.58000e+02 -4.15925e-01 -3.56838e-01 -4.75013e-01 -4.40536e-01 -4.23158e-01 -4.57913e-01
1.83520e+05 4.58000e+02 -4.15925e-01 -3.56838e-01 -4.75013e-01 -4.40317e-01 -4.23149e-01 -4.57485e-01
1.83680e+05 4.59000e+02 -4.28646e-01 -3.97403e-01 -4.59890e-01 -4.40095e-01 -4.23127e-01 -4.57063e-01
1.83840e+05 4.59000e+02 -4.28646e-01 -3.97403e-01 -4.59890e-01 -4.39868e-01 -4.23089e-01 -4.56647e-01
1.84000e+05 4.60000e+02 -3.95453e-01 -3.66111e-01 -4.24795e-01 -4.39637e-01 -4.23035e-01 -4.56239e-01
1.84160e+05 4.60000e+02 -3.95453e-01 -3.66111e-01 -4.24795e-01 -4.39403e-01 -4.22964e-01 -4.55842e-01
1.84320e+05 4.60000e+02 -3.95453e-01 -3.66111e-01 -4.24795e-01 -4.39165e-01 -4.22875e-01 -4.55455e-01
1.84480e+05 4.61000e+02 -4.13832e-01 -3.72903e-01 -4.54760e-01 -4.38924e-01 -4.22768e-01 -4.55081e-01
1.84640e+05 4.61000e+02 -4.13832e-01 -3.72903e-01 -4.54760e-01 -4.38681e-01 -4.22643e-01 -4.54719e-01
1.84800e+05 4.62000e+02 -4.12707e-01 -3.91876e-01 -4.33537e-01 -4.38436e-01 -4.22499e-01 -4.54373e-01
1.84960e+05 4.62000e+02 -4.12707e-01 -3.91876e-01 -4.33537e-01 -4.38189e-01 -4.22339e-01 -4.54040e-01
1.85120e+05 4.62000e+02 -4.12707e-01 -3.91876e-01 -4.33537e-01 -4.37942e-01 -4.22161e-01 -4.53723e-01
1.85280e+05 4.63000e+02 -4.67007e-01 -3.86374e-01 -5.47639e-01 -4.37694e-01 -4.21967e-01 -4.53421e-01
1.85440e+05 4.63000e+02 -4.67007e-01 -3.86374e-01 -5.47639e-01 -4.37446e-01 -4.21758e-01 -4.53135e-01
1.85600e+05 4.64000e+02 -4.30047e-01 -3.99556e-01 -4.60538e-01 -4.37199e-01 -4.21534e-01 -4.52864e-01
1.85760e+05 4.64000e+02 -4.30047e-01 -3.99556e-01 -4.60538e-01 -4.36955e-01 -4.21299e-01 -4.52610e-01
1.85920e+05 4.64000e+02 -4.30047e-01 -3.99556e-01 -4.60538e-01 -4.36712e-01 -4.21051e-01 -4.52373e-01
1.86080e+05 4.65000e+02 -4.01309e-01 -3.60221e-01 -4.42397e-01 -4.36472e-01 -4.20793e-01 -4.52152e-01
1.86240e+05 4.65000e+02 -4.01309e-01 -3.60221e-01 -4.42397e-01 -4.36236e-01 -4.20525e-01 -4.51947e-01
1.86400e+05 4.66000e+02 -4.39011e-01 -3.98709e-01 -4.79313e-01 -4.36004e-01 -4.20249e-01 -4.51758e-01
1.86560e+05 4.66000e+02 -4.39011e-01 -3.98709e-01 -4.79313e-01 -4.35775e-01 -4.19964e-01 -4.51586e-01
1.86720e+05 4.66000e+02 -4.39011e-01 -3.98709e-01 -4.79313e-01 -4.35550e-01 -4.19672e-01 -4.51429e-01
1.86880e+05 4.67000e+02 -4.21086e-01 -3.67479e-01 -4.74694e-01 -4.35330e-01 -4.19373e-01 -4.51287e-01
1.87040e+05 4.67000e+02 -4.21086e-01 -3.67479e-01 -4.74694e-01 -4.35114e-01 -4.19066e-01 -4.51161e-01
1.87200e+05 4.68000e+02 -3.95797e-01 -3.77994e-01 -4.13599e-01 -4.34901e-01 -4.18753e-01 -4.51049e-01
1.87360e+05 4.68000e+02 -3.95797e-01 -3.77994e-01 -4.13599e-01 -4.34691e-01 -4.18431e-01 -4.50951e-01
1.87520e+05 4.68000e+02 -3.95797e-01 -3.77994e-01 -4.13599e-01 -4.34484e-01 -4.18102e-01 -4.50867e-01
1.87680e+05 4.69000e+02 -4.11970e-01 -3.67793e-01 -4.56146e-01 -4.34280e-01 -4.17764e-01 -4.50796e-01
1.87840e+05 4.69000e+02 -4.11970e-01 -3.67793e-01 -4.56146e-01 -4.34078e-01 -4.17418e-01 -4.50738e-01
1.88000e+05 4.70000e+02 -4.29190e-01 -4.02395e-01 -4.55985e-01 -4.33877e-01 -4.17061e-01 -4.50692e-01
1.88160e+05 4.70000e+02 -4.29190e-01 -4.02395e-01 -4.55985e-01 -4.33677e-01 -4.16695e-01 -4.50659e-01
1.88320e+05 4.70000e+02 -4.29190e-01 -4.02395e-01 -4.55985e-01 -4.33478e-01 -4.16318e-01 -4.50638e-01
1.88480e+05 4.71000e+02 -4.13638e-01 -3.66433e-01 -4.60842e-01 -4.33279e-01 -4.15930e-01 -4.50628e-01
1.88640e+05 4.71000e+02 -4.13638e-01 -3.66433e-01 -4.60842e-01 -4.33080e-01 -4.15530e-01 -4.50631e-01
1.88800e+05 4.72000e+02 -4.02695e-01 -3.85294e-01 -4.20096e-01 -4.32881e-01 -4.15119e-01 -4.50644e-01
1.88960e+05 4.72000e+02 -4.02695e-01 -3.85294e-01 -4.20096e-01 -4.32682e-01 -4.14695e-01 -4.50668e-01
1.89120e+05 4.72000e+02 -4.02695e-01 -3.85294e-01 -4.20096e-01 -4.32482e-01 -4.14260e-01 -4.50703e-01
1.89280e+05 4.73000e+02 -4.01450e-01 -3.72203e-01 -4.30697e-01 -4.32281e-01 -4.13814e-01 -4.50747e-01
1.89440e+05 4.73000e+02 -4.01450e-01 -3.72203e-01 -4.30697e-01 -4.32079e-01 -4.13356e-01 -4.50801e-01
1.89600e+05 4.74000e+02 -4.22136e-01 -3.58299e-01 -4.85973e-01 -4.31875e-01 -4.12888e-01 -4.50863e-01
1.89760e+05 4.74000e+02 -4.22136e-01 -3.58299e-01 -4.85973e-01 -4.31671e-01 -4.12410e-01 -4.50932e-01
1.89920e+05 4.74000e+02 -4.22136e-01 -3.58299e-01 -4.85973e-01 -4.31465e-01 -4.11924e-01 -4.51007e-01
1.90080e+05 4.75000e+02 -4.46747e-01 -4.06204e-01 -4.87290e-01 -4.31258e-01 -4.11430e-01 -4.51086e-01
1.90240e+05 4.75000e+02 -4.46747e-01 -4.06204e-01 -4.87290e-01 -4.31048e-01 -4.10930e-01 -4.51167e-01
1.90400e+05 4.76000e+02 -4.28640e-01 -3.81063e-01 -4.76217e-01 -4.30837e-01 -4.10426e-01 -4.51248e-01
1.90560e+05 4.76000e+02 -4.28640e-01 -3.81063e-01 -4.76217e-01 -4.30623e-01 -4.09919e-01 -4.51328e-01
1.90720e+05 4.76000e+02 -4.28640e-01 -3.81063e-01 -4.76217e-01 -4.30407e-01 -4.09410e-01 -4.51404e-01
1.90880e+05 4.77000e+02 -4.18856e-01 -3.78242e-01 -4.59471e-01 -4.30188e-01 -4.08904e-01 -4.51472e-01
1.91040e+05 4.77000e+02 -4.18856e-01 -3.78242e-01 -4.59471e-01 -4.29966e-01 -4.08400e-01 -4.51531e-01
1.91200e+05 4.78000e+02 -4.27951e-01 -3.42016e-01 -5.13885e-01 -4.29740e-01 -4.07901e-01 -4.51578e-01
1.91360e+05 4.78000e+02 -4.27951e-01 -3.42016e-01 -5.13885e-01 -4.29510e-01 -4.07410e-01 -4.51610e-01
1.91520e+05 4.78000e+02 -4.27951e-01 -3.42016e-01 -5.13885e-01 -4.29275e-01 -4.06927e-01 -4.51623e-01
1.91680e+05 4.79000e+02 -4.20547e-01 -3.90151e-01 -4.50943e-01 -4.29036e-01 -4.06454e-01 -4.51617e-01
1.91840e+05 4.79000e+02 -4.20547e-01 -3.90151e-01 -4.50943e-01 -4.28791e-01 -4.05994e-01 -4.51589e-01
1.92000e+05 4.80000e+02 -3.96388e-01 -3.67972e-01 -4.24804e-01 -4.28541e-01 -4.05547e-01 -4.51536e-01
1.92160e+05 4.80000e+02 -3.96388e-01 -3.67972e-01 -4.24804e-01 -4.28286e-01 -4.05114e-01 -4.51458e-01
1.92320e+05 4.80000e+02 -3.96388e-01 -3.67972e-01 -4.24804e-01 -4.28025e-01 -4.04698e-01 -4.51353e-01
1.92480e+05 4.81000e+02 -4.54654e-01 -3.41016e-01 -5.68292e-01 -4.27759e-01 -4.04298e-01 -4.51220e-01
1.92640e+05 4.81000e+02 -4.54654e-01 -3.41016e-01 -5.68292e-01 -4.27487e-01 -4.03915e-01 -4.51060e-01
1.92800e+05 4.82000e+02 -4.17249e-01 -3.75517e-01 -4.58982e-01 -4.27211e-01 -4.03550e-01 -4.50873e-01
1.92960e+05 4.82000e+02 -4.17249e-01 -3.75517e-01 -4.58982e-01 -4.26931e-01 -4.03203e-01 -4.50660e-01
1.93120e+05 4.82000e+02 -4.17249e-01 -3.75517e-01 -4.58982e-01 -4.26647e-01 -4.02873e-01 -4.50422e-01
1.93280e+05 4.83000e+02 -4.30088e-01 -3.85127e-01 -4.75049e-01 -4.26361e-01 -4.02560e-01 -4.50162e-01
1.93440e+05 4.83000e+02 -4.30088e-01 -3.85127e-01 -4.75049e-01 -4.26072e-01 -4.02264e-01 -4.49881e-01
1.93600e+05 4.84000e+02 -4.17152e-01 -3.89189e-01 -4.45115e-01 -4.25783e-01 -4.01983e-01 -4.49583e-01
1.93760e+05 4.84000e+02 -4.17152e-01 -3.89189e-01 -4.45115e-01 -4.25495e-01 -4.01717e-01 -4.49272e-01
1.93920e+05 4.84000e+02 -4.17152e-01 -3.89189e-01 -4.45115e-01 -4.25208e-01 -4.01466e-01 -4.48950e-01
1.94080e+05 4.85000e+02 -4.49819e-01 -3.89897e-01 -5.09740e-01 -4.24924e-01 -4.01226e-01 -4.48621e-01
1.94240e+05 4.85000e+02 -4.49819e-01 -3.89897e-01 -5.09740e-01 -4.24644e-01 -4.00998e-01 -4.48290e-01
1.94400e+05 4.86000e+02 -4.35691e-01 -3.90549e-01 -4.80833e-01 -4.24370e-01 -4.00779e-01 -4.47960e-01
1.94560e+05 4.86000e+02 -4.35691e-01 -3.90549e-01 -4.80833e-01 -4.24102e-01 -4.00568e-01 -4.47636e-01
1.94720e+05 4.86000e+02 -4.35691e-01 -3.90549e-01 -4.80833e-01 -4.23842e-01 -4.00362e-01 -4.47322e-01
1.94880e+05 4.87000e+02 -4.31555e-01 -3.82524e-01 -4.80586e-01 -4.23591e-01 -4.00160e-01 -4.47021e-01
1.95040e+05 4.87000e+02 -4.31555e-01 -3.82524e-01 -4.80586e-01 -4.23349e-01 -3.99960e-01 -4.46738e-01
1.95200e+05 4.88000e+02 -4.28749e-01 -3.76875e-01 -4.80623e-01 -4.23118e-01 -3.99760e-01 -4.46477e-01
1.95360e+05 4.88000e+02 -4.28749e-01 -3.76875e-01 -4.80623e-01 -4.22899e-01 -3.99557e-01 -4.46242e-01
1.95520e+05 4.88000e+02 -4.28749e-01 -3.76875e-01 -4.80623e-01 -4.22693e-01 -3.99350e-01 -4.46035e-01
1.95680e+05 4.89000e+02 -4.24021e-01 -3.81054e-01 -4.66988e-01 -4.22499e-01 -3.99138e-01 -4.45860e-01
1.95840e+05 4.89000e+02 -4.24021e-01 -3.81054e-01 -4.66988e-01 -4.22319e-01 -3.98919e-01 -4.45720e-01
1.96000e+05 4.90000e+02 -4.13109e-01 -3.80387e-01 -4.45831e-01 -4.22154e-01 -3.98691e-01 -4.45617e-01
1.96160e+05 4.90000e+02 -4.13109e-01 -3.80387e-01 -4.45831e-01 -4.22003e-01 -3.98453e-01 -4.45552e-01
1.96320e+05 4.90000e+02 -4.13109e-01 -3.80387e-01 -4.45831e-01 -4.21867e-01 -3.98206e-01 -4.45528e-01
1.96480e+05 4.91000e+02 -3.94835e-01 -3.41711e-01 -4.47958e-01 -4.21746e-01 -3.97948e-01 -4.45544e-01
1.96640e+05 4.91000e+02 -3.94835e-01 -3.41711e-01 -4.47958e-01 -4.21641e-01 -3.97680e-01 -4.45602e-01
1.96800e+05 4.92000e+02 -4.32145e-01 -3.47792e-01 -5.16499e-01 -4.21552e-01 -3.97402e-01 -4.45701e-01
1.96960e+05 4.92000e+02 -4.32145e-01 -3.47792e-01 -5.16499e-01 -4.21478e-01 -3.97116e-01 -4.45841e-01
1.97120e+05 4.92000e+02 -4.32145e-01 -3.47792e-01 -5.16499e-01 -4.21421e-01 -3.96823e-01 -4.46020e-01
1.97280e+05 4.93000e+02 -4.05106e-01 -3.73061e-01 -4.37152e-01 -4.21381e-01 -3.96524e-01 -4.46238e-01
1.97440e+05 4.93000e+02 -4.05106e-01 -3.73061e-01 -4.37152e-01 -4.21357e-01 -3.96222e-01 -4.46492e-01
1.97600e+05 4.94000e+02 -4.20755e-01 -3.72048e-01 -4.69462e-01 -4.21349e-01 -3.95918e-01 -4.46779e-01
1.97760e+05 4.94000e+02 -4.20755e-01 -3.72048e-01 -4.69462e-01 -4.21357e-01 -3.95616e-01 -4.47098e-01
1.97920e+05 4.94000e+02 -4.20755e-01 -3.72048e-01 -4.69462e-01 -4.21381e-01 -3.95317e-01 -4.47445e-01
1.98080e+05 4.95000e+02 -3.87641e-01 -3.57082e-01 -4.18201e-01 -4.21421e-01 -3.95024e-01 -4.47817e-01
1.98240e+05 4.95000e+02 -3.87641e-01 -3.57082e-01 -4.18201e-01 -4.21476e-01 -3.94740e-01 -4.48211e-01
1.98400e+05 4.96000e+02 -4.27205e-01 -3.99525e-01 -4.54885e-01 -4.21545e-01 -3.94467e-01 -4.48623e-01
1.98560e+05 4.96000e+02 -4.27205e-01 -3.99525e-01 -4.54885e-01 -4.21628e-01 -3.94206e-01 -4.49051e-01
1.98720e+05 4.96000e+02 -4.27205e-01 -3.99525e-01 -4.54885e-01 -4.21724e-01 -3.93959e-01 -4.49490e-01
1.98880e+05 4.97000e+02 -4.24051e-01 -3.88462e-01 -4.59640e-01 -4.21832e-01 -3.93727e-01 -4.49937e-01
1.99040e+05 4.97000e+02 -4.24051e-01 -3.88462e-01 -4.59640e-01 -4.21950e-01 -3.93511e-01 -4.50389e-01
1.99200e+05 4.98000e+02 -4.31446e-01 -3.87626e-01 -4.75266e-01 -4.22078e-01 -3.93312e-01 -4.50843e-01
1.99360e+05 4.98000e+02 -4.31446e-01 -3.87626e-01 -4.75266e-01 -4.22212e-01 -3.93130e-01 -4.51294e-01
1.99520e+05 4.98000e+02 -4.31446e-01 -3.87626e-01 -4.75266e-01 -4.22353e-01 -3.92963e-01 -4.51742e-01
1.99680e+05 4.99000e+02 -4.08551e-01 -3.85066e-01 -4.32036e-01 -4.22497e-01 -3.92812e-01 -4.52182e-01
1.99840e+05 4.99000e+02 -4.08551e-01 -3.85066e-01 -4.32036e-01 -4.22643e-01 -3.92675e-01 -4.52611e-01


==> fig/shkadov_2_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.60000e+02 0.00000e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
3.20000e+02 0.00000e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
4.80000e+02 1.00000e+00 -3.24952e+00 -3.02426e+00 -3.47478e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
6.40000e+02 1.00000e+00 -3.24952e+00 -3.02426e+00 -3.47478e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
8.00000e+02 2.00000e+00 -3.07799e+00 -2.91059e+00 -3.24540e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
9.60000e+02 2.00000e+00 -3.07799e+00 -2.91059e+00 -3.24540e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.12000e+03 2.00000e+00 -3.07799e+00 -2.91059e+00 -3.24540e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.28000e+03 3.00000e+00 -3.16473e+00 -2.85595e+00 -3.47351e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.44000e+03 3.00000e+00 -3.16473e+00 -2.85595e+00 -3.47351e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.60000e+03 4.00000e+00 -3.43449e+00 -3.07548e+00 -3.79350e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.76000e+03 4.00000e+00 -3.43449e+00 -3.07548e+00 -3.79350e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
1.92000e+03 4.00000e+00 -3.43449e+00 -3.07548e+00 -3.79350e+00 -3.23643e+00 -2.79474e+00 -3.67812e+00
2.08000e+03 5.00000e+00 -3.27774e+00 -3.09825e+00 -3.45723e+00 -3.23643e+00 -2.79475e+00 -3.67811e+00
2.24000e+03 5.00000e+00 -3.27774e+00 -3.09825e+00 -3.45723e+00 -3.23643e+00 -2.79476e+00 -3.67811e+00
2.40000e+03 6.00000e+00 -3.26021e+00 -2.89989e+00 -3.62053e+00 -3.23643e+00 -2.79477e+00 -3.67809e+00
2.56000e+03 6.00000e+00 -3.26021e+00 -2.89989e+00 -3.62053e+00 -3.23643e+00 -2.79480e+00 -3.67806e+00
2.72000e+03 6.00000e+00 -3.26021e+00 -2.89989e+00 -3.62053e+00 -3.23642e+00 -2.79484e+00 -3.67801e+00
2.88000e+03 7.00000e+00 -3.04335e+00 -2.98123e+00 -3.10547e+00 -3.23642e+00 -2.79491e+00 -3.67794e+00
3.04000e+03 7.00000e+00 -3.04335e+00 -2.98123e+00 -3.10547e+00 -3.23641e+00 -2.79501e+00 -3.67782e+00
3.20000e+03 8.00000e+00 -2.93023e+00 -2.47983e+00 -3.38063e+00 -3.23641e+00 -2.79515e+00 -3.67766e+00
3.36000e+03 8.00000e+00 -2.93023e+00 -2.47983e+00 -3.38063e+00 -3.23639e+00 -2.79535e+00 -3.67743e+00
3.52000e+03 8.00000e+00 -2.93023e+00 -2.47983e+00 -3.38063e+00 -3.23637e+00 -2.79563e+00 -3.67711e+00
3.68000e+03 9.00000e+00 -2.82162e+00 -2.59160e+00 -3.05165e+00 -3.23635e+00 -2.79599e+00 -3.67670e+00
3.84000e+03 9.00000e+00 -2.82162e+00 -2.59160e+00 -3.05165e+00 -3.23631e+00 -2.79646e+00 -3.67615e+00
4.00000e+03 1.00000e+01 -2.94299e+00 -2.72629e+00 -3.15968e+00 -3.23626e+00 -2.79707e+00 -3.67546e+00
4.16000e+03 1.00000e+01 -2.94299e+00 -2.72629e+00 -3.15968e+00 -3.23621e+00 -2.79783e+00 -3.67459e+00
4.32000e+03 1.00000e+01 -2.94299e+00 -2.72629e+00 -3.15968e+00 -3.23614e+00 -2.79876e+00 -3.67353e+00
4.48000e+03 1.10000e+01 -3.07530e+00 -2.76685e+00 -3.38374e+00 -3.23607e+00 -2.79991e+00 -3.67223e+00
4.64000e+03 1.10000e+01 -3.07530e+00 -2.76685e+00 -3.38374e+00 -3.23599e+00 -2.80129e+00 -3.67068e+00
4.80000e+03 1.20000e+01 -3.13783e+00 -2.94780e+00 -3.32786e+00 -3.23589e+00 -2.80292e+00 -3.66885e+00
4.96000e+03 1.20000e+01 -3.13783e+00 -2.94780e+00 -3.32786e+00 -3.23578e+00 -2.80484e+00 -3.66672e+00
5.12000e+03 1.20000e+01 -3.13783e+00 -2.94780e+00 -3.32786e+00 -3.23566e+00 -2.80707e+00 -3.66424e+00
5.28000e+03 1.30000e+01 -3.33567e+00 -3.10344e+00 -3.56789e+00 -3.23552e+00 -2.80963e+00 -3.66141e+00
5.44000e+03 1.30000e+01 -3.33567e+00 -3.10344e+00 -3.56789e+00 -3.23537e+00 -2.81255e+00 -3.65819e+00
5.60000e+03 1.40000e+01 -2.90354e+00 -2.61795e+00 -3.18913e+00 -3.23520e+00 -2.81583e+00 -3.65456e+00
5.76000e+03 1.40000e+01 -2.90354e+00 -2.61795e+00 -3.18913e+00 -3.23500e+00 -2.81950e+00 -3.65051e+00
5.92000e+03 1.40000e+01 -2.90354e+00 -2.61795e+00 -3.18913e+00 -3.23478e+00 -2.82355e+00 -3.64600e+00
6.08000e+03 1.50000e+01 -3.06662e+00 -2.60736e+00 -3.52589e+00 -3.23451e+00 -2.82800e+00 -3.64102e+00
6.24000e+03 1.50000e+01 -3.06662e+00 -2.60736e+00 -3.52589e+00 -3.23420e+00 -2.83284e+00 -3.63556e+00
6.40000e+03 1.60000e+01 -2.83148e+00 -2.55182e+00 -3.11114e+00 -3.23383e+00 -2.83807e+00 -3.62959e+00
6.56000e+03 1.60000e+01 -2.83148e+00 -2.55182e+00 -3.11114e+00 -3.23338e+00 -2.84365e+00 -3.62311e+00
6.72000e+03 1.60000e+01 -2.83148e+00 -2.55182e+00 -3.11114e+00 -3.23286e+00 -2.84959e+00 -3.61613e+00
6.88000e+03 1.70000e+01 -2.83958e+00 -2.69578e+00 -2.98339e+00 -3.23224e+00 -2.85586e+00 -3.60862e+00
7.04000e+03 1.70000e+01 -2.83958e+00 -2.69578e+00 -2.98339e+00 -3.23152e+00 -2.86243e+00 -3.60060e+00
7.20000e+03 1.80000e+01 -2.85508e+00 -2.63578e+00 -3.07438e+00 -3.23067e+00 -2.86927e+00 -3.59207e+00
7.36000e+03 1.80000e+01 -2.85508e+00 -2.63578e+00 -3.07438e+00 -3.22969e+00 -2.87634e+00 -3.58304e+00
7.52000e+03 1.80000e+01 -2.85508e+00 -2.63578e+00 -3.07438e+00 -3.22856e+00 -2.88360e+00 -3.57352e+00
7.68000e+03 1.90000e+01 -2.80765e+00 -2.55251e+00 -3.06279e+00 -3.22728e+00 -2.89103e+00 -3.56354e+00
7.84000e+03 1.90000e+01 -2.80765e+00 -2.55251e+00 -3.06279e+00 -3.22584e+00 -2.89857e+00 -3.55312e+00
8.00000e+03 2.00000e+01 -2.81317e+00 -2.45482e+00 -3.17151e+00 -3.22423e+00 -2.90618e+00 -3.54228e+00
8.16000e+03 2.00000e+01 -2.81317e+00 -2.45482e+00 -3.17151e+00 -3.22245e+00 -2.91383e+00 -3.53106e+00
8.32000e+03 2.00000e+01 -2.81317e+00 -2.45482e+00 -3.17151e+00 -3.22048e+00 -2.92146e+00 -3.51950e+00
8.48000e+03 2.10000e+01 -3.04994e+00 -2.68128e+00 -3.41860e+00 -3.21834e+00 -2.92905e+00 -3.50762e+00
8.64000e+03 2.10000e+01 -3.04994e+00 -2.68128e+00 -3.41860e+00 -3.21602e+00 -2.93655e+00 -3.49548e+00
8.80000e+03 2.20000e+01 -2.96335e+00 -2.46839e+00 -3.45831e+00 -3.21351e+00 -2.94391e+00 -3.48311e+00
8.96000e+03 2.20000e+01 -2.96335e+00 -2.46839e+00 -3.45831e+00 -3.21083e+00 -2.95110e+00 -3.47056e+00
9.12000e+03 2.20000e+01 -2.96335e+00 -2.46839e+00 -3.45831e+00 -3.20798e+00 -2.95809e+00 -3.45787e+00
9.28000e+03 2.30000e+01 -3.01161e+00 -2.52416e+00 -3.49906e+00 -3.20495e+00 -2.96483e+00 -3.44507e+00
9.44000e+03 2.30000e+01 -3.01161e+00 -2.52416e+00 -3.49906e+00 -3.20175e+00 -2.97129e+00 -3.43222e+00
9.60000e+03 2.40000e+01 -2.68819e+00 -2.31340e+00 -3.06297e+00 -3.19839e+00 -2.97744e+00 -3.41935e+00
9.76000e+03 2.40000e+01 -2.68819e+00 -2.31340e+00 -3.06297e+00 -3.19486e+00 -2.98324e+00 -3.40648e+00
9.92000e+03 2.40000e+01 -2.68819e+00 -2.31340e+00 -3.06297e+00 -3.19118e+00 -2.98868e+00 -3.39367e+00
1.00800e+04 2.50000e+01 -2.66394e+00 -2.27893e+00 -3.04895e+00 -3.18734e+00 -2.99373e+00 -3.38095e+00
1.02400e+04 2.50000e+01 -2.66394e+00 -2.27893e+00 -3.04895e+00 -3.18334e+00 -2.99835e+00 -3.36833e+00
1.04000e+04 2.60000e+01 -2.92140e+00 -2.55501e+00 -3.28779e+00 -3.17919e+00 -3.00254e+00 -3.35584e+00
1.05600e+04 2.60000e+01 -2.92140e+00 -2.55501e+00 -3.28779e+00 -3.17489e+00 -3.00627e+00 -3.34351e+00
1.07200e+04 2.60000e+01 -2.92140e+00 -2.55501e+00 -3.28779e+00 -3.17044e+00 -3.00953e+00 -3.33135e+00
1.08800e+04 2.70000e+01 -2.66094e+00 -2.37488e+00 -2.94700e+00 -3.16585e+00 -3.01232e+00 -3.31939e+00
1.10400e+04 2.70000e+01 -2.66094e+00 -2.37488e+00 -2.94700e+00 -3.16112e+00 -3.01461e+00 -3.30763e+00
1.12000e+04 2.80000e+01 -2.64355e+00 -2.30203e+00 -2.98507e+00 -3.15625e+00 -3.01642e+00 -3.29608e+00
1.13600e+04 2.80000e+01 -2.64355e+00 -2.30203e+00 -2.98507e+00 -3.15125e+00 -3.01773e+00 -3.28477e+00
1.15200e+04 2.80000e+01 -2.64355e+00 -2.30203e+00 -2.98507e+00 -3.14612e+00 -3.01854e+00 -3.27370e+00
1.16800e+04 2.90000e+01 -2.49581e+00 -2.27356e+00 -2.71806e+00 -3.14087e+00 -3.01887e+00 -3.26286e+00
1.18400e+04 2.90000e+01 -2.49581e+00 -2.27356e+00 -2.71806e+00 -3.13550e+00 -3.01872e+00 -3.25228e+00
1.20000e+04 3.00000e+01 -2.46774e+00 -2.25196e+00 -2.68353e+00 -3.13002e+00 -3.01809e+00 -3.24195e+00
1.21600e+04 3.00000e+01 -2.46774e+00 -2.25196e+00 -2.68353e+00 -3.12444e+00 -3.01699e+00 -3.23189e+00
1.23200e+04 3.00000e+01 -2.46774e+00 -2.25196e+00 -2.68353e+00 -3.11876e+00 -3.01543e+00 -3.22209e+00
1.24800e+04 3.10000e+01 -2.94533e+00 -2.60218e+00 -3.28849e+00 -3.11300e+00 -3.01344e+00 -3.21257e+00
1.26400e+04 3.10000e+01 -2.94533e+00 -2.60218e+00 -3.28849e+00 -3.10716e+00 -3.01101e+00 -3.20331e+00
1.28000e+04 3.20000e+01 -2.28034e+00 -2.13019e+00 -2.43049e+00 -3.10125e+00 -3.00816e+00 -3.19434e+00
1.29600e+04 3.20000e+01 -2.28034e+00 -2.13019e+00 -2.43049e+00 -3.09527e+00 -3.00489e+00 -3.18564e+00
1.31200e+04 3.20000e+01 -2.28034e+00 -2.13019e+00 -2.43049e+00 -3.08923e+00 -3.00124e+00 -3.17721e+00
1.32800e+04 3.30000e+01 -2.42934e+00 -2.07326e+00 -2.78542e+00 -3.08313e+00 -2.99719e+00 -3.16908e+00
1.34400e+04 3.30000e+01 -2.42934e+00 -2.07326e+00 -2.78542e+00 -3.07699e+00 -2.99277e+00 -3.16121e+00
1.36000e+04 3.40000e+01 -2.67411e+00 -2.54873e+00 -2.79949e+00 -3.07080e+00 -2.98797e+00 -3.15362e+00
1.37600e+04 3.40000e+01 -2.67411e+00 -2.54873e+00 -2.79949e+00 -3.06456e+00 -2.98282e+00 -3.14629e+00
1.39200e+04 3.40000e+01 -2.67411e+00 -2.54873e+00 -2.79949e+00 -3.05827e+00 -2.97732e+00 -3.13923e+00
1.40800e+04 3.50000e+01 -2.70931e+00 -2.36169e+00 -3.05694e+00 -3.05194e+00 -2.97148e+00 -3.13241e+00
1.42400e+04 3.50000e+01 -2.70931e+00 -2.36169e+00 -3.05694e+00 -3.04556e+00 -2.96530e+00 -3.12582e+00
1.44000e+04 3.60000e+01 -2.47389e+00 -2.06810e+00 -2.87969e+00 -3.03913e+00 -2.95881e+00 -3.11944e+00
1.45600e+04 3.60000e+01 -2.47389e+00 -2.06810e+00 -2.87969e+00 -3.03264e+00 -2.95202e+00 -3.11326e+00
1.47200e+04 3.60000e+01 -2.47389e+00 -2.06810e+00 -2.87969e+00 -3.02609e+00 -2.94494e+00 -3.10724e+00
1.48800e+04 3.70000e+01 -2.21057e+00 -1.91191e+00 -2.50924e+00 -3.01947e+00 -2.93759e+00 -3.10134e+00
1.50400e+04 3.70000e+01 -2.21057e+00 -1.91191e+00 -2.50924e+00 -3.01277e+00 -2.92999e+00 -3.09555e+00
1.52000e+04 3.80000e+01 -2.80448e+00 -2.41379e+00 -3.19517e+00 -3.00599e+00 -2.92216e+00 -3.08983e+00
1.53600e+04 3.80000e+01 -2.80448e+00 -2.41379e+00 -3.19517e+00 -2.99912e+00 -2.91412e+00 -3.08413e+00
1.55200e+04 3.80000e+01 -2.80448e+00 -2.41379e+00 -3.19517e+00 -2.99216e+00 -2.90589e+00 -3.07842e+00
1.56800e+04 3.90000e+01 -2.18268e+00 -1.94354e+00 -2.42182e+00 -2.98509e+00 -2.89750e+00 -3.07267e+00
1.58400e+04 3.90000e+01 -2.18268e+00 -1.94354e+00 -2.42182e+00 -2.97790e+00 -2.88896e+00 -3.06684e+00
1.60000e+04 4.00000e+01 -2.35703e+00 -2.18698e+00 -2.52708e+00 -2.97060e+00 -2.88029e+00 -3.06091e+00
1.61600e+04 4.00000e+01 -2.35703e+00 -2.18698e+00 -2.52708e+00 -2.96317e+00 -2.87152e+00 -3.05483e+00
1.63200e+04 4.00000e+01 -2.35703e+00 -2.18698e+00 -2.52708e+00 -2.95562e+00 -2.86265e+00 -3.04859e+00
1.64800e+04 4.10000e+01 -2.31518e+00 -2.02978e+00 -2.60058e+00 -2.94793e+00 -2.85370e+00 -3.04216e+00
1.66400e+04 4.10000e+01 -2.31518e+00 -2.02978e+00 -2.60058e+00 -2.94011e+00 -2.84468e+00 -3.03555e+00
1.68000e+04 4.20000e+01 -2.13848e+00 -1.85500e+00 -2.42196e+00 -2.93216e+00 -2.83561e+00 -3.02871e+00
1.69600e+04 4.20000e+01 -2.13848e+00 -1.85500e+00 -2.42196e+00 -2.92408e+00 -2.82649e+00 -3.02168e+00
1.71200e+04 4.20000e+01 -2.13848e+00 -1.85500e+00 -2.42196e+00 -2.91587e+00 -2.81733e+00 -3.01442e+00
1.72800e+04 4.30000e+01 -2.30373e+00 -1.89956e+00 -2.70789e+00 -2.90753e+00 -2.80812e+00 -3.00695e+00
1.74400e+04 4.30000e+01 -2.30373e+00 -1.89956e+00 -2.70789e+00 -2.89907e+00 -2.79888e+00 -2.99927e+00
1.76000e+04 4.40000e+01 -2.26783e+00 -1.96553e+00 -2.57013e+00 -2.89050e+00 -2.78961e+00 -2.99139e+00
1.77600e+04 4.40000e+01 -2.26783e+00 -1.96553e+00 -2.57013e+00 -2.88182e+00 -2.78029e+00 -2.98334e+00
1.79200e+04 4.40000e+01 -2.26783e+00 -1.96553e+00 -2.57013e+00 -2.87303e+00 -2.77095e+00 -2.97512e+00
1.80800e+04 4.50000e+01 -2.54698e+00 -2.28994e+00 -2.80402e+00 -2.86415e+00 -2.76156e+00 -2.96674e+00
1.82400e+04 4.50000e+01 -2.54698e+00 -2.28994e+00 -2.80402e+00 -2.85517e+00 -2.75213e+00 -2.95822e+00
1.84000e+04 4.60000e+01 -2.50416e+00 -2.24253e+00 -2.76579e+00 -2.84612e+00 -2.74266e+00 -2.94958e+00
1.85600e+04 4.60000e+01 -2.50416e+00 -2.24253e+00 -2.76579e+00 -2.83699e+00 -2.73314e+00 -2.94084e+00
1.87200e+04 4.60000e+01 -2.50416e+00 -2.24253e+00 -2.76579e+00 -2.82779e+00 -2.72357e+00 -2.93202e+00
1.88800e+04 4.70000e+01 -2.00708e+00 -1.73070e+00 -2.28346e+00 -2.81853e+00 -2.71396e+00 -2.92311e+00
1.90400e+04 4.70000e+01 -2.00708e+00 -1.73070e+00 -2.28346e+00 -2.80921e+00 -2.70428e+00 -2.91413e+00
1.92000e+04 4.80000e+01 -2.29285e+00 -2.10604e+00 -2.47966e+00 -2.79983e+00 -2.69456e+00 -2.90510e+00
1.93600e+04 4.80000e+01 -2.29285e+00 -2.10604e+00 -2.47966e+00 -2.79040e+00 -2.68478e+00 -2.89601e+00
1.95200e+04 4.80000e+01 -2.29285e+00 -2.10604e+00 -2.47966e+00 -2.78092e+00 -2.67496e+00 -2.88688e+00
1.96800e+04 4.90000e+01 -2.00085e+00 -1.67201e+00 -2.32969e+00 -2.77139e+00 -2.66509e+00 -2.87769e+00
1.98400e+04 4.90000e+01 -2.00085e+00 -1.67201e+00 -2.32969e+00 -2.76182e+00 -2.65518e+00 -2.86845e+00
2.00000e+04 5.00000e+01 -2.16795e+00 -1.93170e+00 -2.40420e+00 -2.75220e+00 -2.64525e+00 -2.85914e+00
2.01600e+04 5.00000e+01 -2.16795e+00 -1.93170e+00 -2.40420e+00 -2.74253e+00 -2.63531e+00 -2.84976e+00
2.03200e+04 5.00000e+01 -2.16795e+00 -1.93170e+00 -2.40420e+00 -2.73283e+00 -2.62536e+00 -2.84030e+00
2.04800e+04 5.10000e+01 -2.42972e+00 -2.08601e+00 -2.77343e+00 -2.72308e+00 -2.61543e+00 -2.83073e+00
2.06400e+04 5.10000e+01 -2.42972e+00 -2.08601e+00 -2.77343e+00 -2.71330e+00 -2.60554e+00 -2.82106e+00
2.08000e+04 5.20000e+01 -2.08230e+00 -1.79911e+00 -2.36550e+00 -2.70349e+00 -2.59572e+00 -2.81126e+00
2.09600e+04 5.20000e+01 -2.08230e+00 -1.79911e+00 -2.36550e+00 -2.69365e+00 -2.58597e+00 -2.80132e+00
2.11200e+04 5.20000e+01 -2.08230e+00 -1.79911e+00 -2.36550e+00 -2.68378e+00 -2.57633e+00 -2.79123e+00
2.12800e+04 5.30000e+01 -2.16607e+00 -1.91736e+00 -2.41479e+00 -2.67390e+00 -2.56682e+00 -2.78099e+00
2.14400e+04 5.30000e+01 -2.16607e+00 -1.91736e+00 -2.41479e+00 -2.66401e+00 -2.55745e+00 -2.77058e+00
2.16000e+04 5.40000e+01 -2.22316e+00 -1.95172e+00 -2.49460e+00 -2.65412e+00 -2.54824e+00 -2.75999e+00
2.17600e+04 5.40000e+01 -2.22316e+00 -1.95172e+00 -2.49460e+00 -2.64422e+00 -2.53921e+00 -2.74923e+00
2.19200e+04 5.40000e+01 -2.22316e+00 -1.95172e+00 -2.49460e+00 -2.63434e+00 -2.53037e+00 -2.73830e+00
2.20800e+04 5.50000e+01 -2.04640e+00 -1.90585e+00 -2.18695e+00 -2.62447e+00 -2.52172e+00 -2.72721e+00
2.22400e+04 5.50000e+01 -2.04640e+00 -1.90585e+00 -2.18695e+00 -2.61462e+00 -2.51327e+00 -2.71598e+00
2.24000e+04 5.60000e+01 -1.80859e+00 -1.59737e+00 -2.01982e+00 -2.60480e+00 -2.50501e+00 -2.70460e+00
2.25600e+04 5.60000e+01 -1.80859e+00 -1.59737e+00 -2.01982e+00 -2.59502e+00 -2.49694e+00 -2.69310e+00
2.27200e+04 5.60000e+01 -1.80859e+00 -1.59737e+00 -2.01982e+00 -2.58528e+00 -2.48905e+00 -2.68151e+00
2.28800e+04 5.70000e+01 -2.18497e+00 -1.99648e+00 -2.37346e+00 -2.57558e+00 -2.48131e+00 -2.66985e+00
2.30400e+04 5.70000e+01 -2.18497e+00 -1.99648e+00 -2.37346e+00 -2.56593e+00 -2.47372e+00 -2.65814e+00
2.32000e+04 5.80000e+01 -2.14265e+00 -1.87142e+00 -2.41388e+00 -2.55633e+00 -2.46625e+00 -2.64642e+00
2.33600e+04 5.80000e+01 -2.14265e+00 -1.87142e+00 -2.41388e+00 -2.54680e+00 -2.45887e+00 -2.63472e+00
2.35200e+04 5.80000e+01 -2.14265e+00 -1.87142e+00 -2.41388e+00 -2.53732e+00 -2.45156e+00 -2.62308e+00
2.36800e+04 5.90000e+01 -2.03795e+00 -1.92474e+00 -2.15116e+00 -2.52791e+00 -2.44430e+00 -2.61152e+00
2.38400e+04 5.90000e+01 -2.03795e+00 -1.92474e+00 -2.15116e+00 -2.51857e+00 -2.43705e+00 -2.60009e+00
2.40000e+04 6.00000e+01 -1.95774e+00 -1.66325e+00 -2.25223e+00 -2.50930e+00 -2.42981e+00 -2.58880e+00
2.41600e+04 6.00000e+01 -1.95774e+00 -1.66325e+00 -2.25223e+00 -2.50010e+00 -2.42252e+00 -2.57769e+00
2.43200e+04 6.00000e+01 -1.95774e+00 -1.66325e+00 -2.25223e+00 -2.49098e+00 -2.41518e+00 -2.56678e+00
2.44800e+04 6.10000e+01 -2.08463e+00 -1.78652e+00 -2.38274e+00 -2.48193e+00 -2.40778e+00 -2.55609e+00
2.46400e+04 6.10000e+01 -2.08463e+00 -1.78652e+00 -2.38274e+00 -2.47296e+00 -2.40029e+00 -2.54563e+00
2.48000e+04 6.20000e+01 -2.13391e+00 -1.82678e+00 -2.44104e+00 -2.46406e+00 -2.39271e+00 -2.53542e+00
2.49600e+04 6.20000e+01 -2.13391e+00 -1.82678e+00 -2.44104e+00 -2.45524e+00 -2.38503e+00 -2.52545e+00
2.51200e+04 6.20000e+01 -2.13391e+00 -1.82678e+00 -2.44104e+00 -2.44649e+00 -2.37725e+00 -2.51572e+00
2.52800e+04 6.30000e+01 -2.22238e+00 -2.00665e+00 -2.43812e+00 -2.43781e+00 -2.36938e+00 -2.50624e+00
2.54400e+04 6.30000e+01 -2.22238e+00 -2.00665e+00 -2.43812e+00 -2.42920e+00 -2.36142e+00 -2.49697e+00
2.56000e+04 6.40000e+01 -1.98564e+00 -1.80635e+00 -2.16492e+00 -2.42065e+00 -2.35338e+00 -2.48792e+00
2.57600e+04 6.40000e+01 -1.98564e+00 -1.80635e+00 -2.16492e+00 -2.41217e+00 -2.34529e+00 -2.47906e+00
2.59200e+04 6.40000e+01 -1.98564e+00 -1.80635e+00 -2.16492e+00 -2.40375e+00 -2.33712e+00 -2.47038e+00
2.60800e+04 6.50000e+01 -2.07533e+00 -1.93146e+00 -2.21921e+00 -2.39539e+00 -2.32892e+00 -2.46185e+00
2.62400e+04 6.50000e+01 -2.07533e+00 -1.93146e+00 -2.21921e+00 -2.38708e+00 -2.32070e+00 -2.45346e+00
2.64000e+04 6.60000e+01 -1.89742e+00 -1.48698e+00 -2.30786e+00 -2.37882e+00 -2.31246e+00 -2.44519e+00
2.65600e+04 6.60000e+01 -1.89742e+00 -1.48698e+00 -2.30786e+00 -2.37062e+00 -2.30423e+00 -2.43702e+00
2.67200e+04 6.60000e+01 -1.89742e+00 -1.48698e+00 -2.30786e+00 -2.36246e+00 -2.29600e+00 -2.42893e+00
2.68800e+04 6.70000e+01 -2.03198e+00 -1.92748e+00 -2.13648e+00 -2.35436e+00 -2.28779e+00 -2.42093e+00
2.70400e+04 6.70000e+01 -2.03198e+00 -1.92748e+00 -2.13648e+00 -2.34629e+00 -2.27961e+00 -2.41297e+00
2.72000e+04 6.80000e+01 -1.83169e+00 -1.68118e+00 -1.98220e+00 -2.33828e+00 -2.27148e+00 -2.40509e+00
2.73600e+04 6.80000e+01 -1.83169e+00 -1.68118e+00 -1.98220e+00 -2.33032e+00 -2.26339e+00 -2.39725e+00
2.75200e+04 6.80000e+01 -1.83169e+00 -1.68118e+00 -1.98220e+00 -2.32241e+00 -2.25537e+00 -2.38945e+00
2.76800e+04 6.90000e+01 -2.00297e+00 -1.83718e+00 -2.16876e+00 -2.31455e+00 -2.24741e+00 -2.38170e+00
2.78400e+04 6.90000e+01 -2.00297e+00 -1.83718e+00 -2.16876e+00 -2.30676e+00 -2.23952e+00 -2.37400e+00
2.80000e+04 7.00000e+01 -1.89425e+00 -1.66476e+00 -2.12374e+00 -2.29903e+00 -2.23171e+00 -2.36634e+00
2.81600e+04 7.00000e+01 -1.89425e+00 -1.66476e+00 -2.12374e+00 -2.29137e+00 -2.22399e+00 -2.35875e+00
2.83200e+04 7.00000e+01 -1.89425e+00 -1.66476e+00 -2.12374e+00 -2.28379e+00 -2.21635e+00 -2.35123e+00
2.84800e+04 7.10000e+01 -2.10640e+00 -1.95971e+00 -2.25309e+00 -2.27629e+00 -2.20881e+00 -2.34377e+00
2.86400e+04 7.10000e+01 -2.10640e+00 -1.95971e+00 -2.25309e+00 -2.26888e+00 -2.20136e+00 -2.33640e+00
2.88000e+04 7.20000e+01 -1.83780e+00 -1.55632e+00 -2.11928e+00 -2.26156e+00 -2.19400e+00 -2.32912e+00
2.89600e+04 7.20000e+01 -1.83780e+00 -1.55632e+00 -2.11928e+00 -2.25435e+00 -2.18674e+00 -2.32196e+00
2.91200e+04 7.20000e+01 -1.83780e+00 -1.55632e+00 -2.11928e+00 -2.24724e+00 -2.17958e+00 -2.31491e+00
2.92800e+04 7.30000e+01 -1.86883e+00 -1.62790e+00 -2.10977e+00 -2.24025e+00 -2.17251e+00 -2.30798e+00
2.94400e+04 7.30000e+01 -1.86883e+00 -1.62790e+00 -2.10977e+00 -2.23336e+00 -2.16552e+00 -2.30120e+00
2.96000e+04 7.40000e+01 -1.91656e+00 -1.61451e+00 -2.21861e+00 -2.22659e+00 -2.15863e+00 -2.29456e+00
2.97600e+04 7.40000e+01 -1.91656e+00 -1.61451e+00 -2.21861e+00 -2.21995e+00 -2.15181e+00 -2.28808e+00
2.99200e+04 7.40000e+01 -1.91656e+00 -1.61451e+00 -2.21861e+00 -2.21342e+00 -2.14508e+00 -2.28176e+00
3.00800e+04 7.50000e+01 -1.85448e+00 -1.69729e+00 -2.01167e+00 -2.20701e+00 -2.13841e+00 -2.27561e+00
3.02400e+04 7.50000e+01 -1.85448e+00 -1.69729e+00 -2.01167e+00 -2.20071e+00 -2.13181e+00 -2.26962e+00
3.04000e+04 7.60000e+01 -2.09633e+00 -1.97567e+00 -2.21698e+00 -2.19453e+00 -2.12526e+00 -2.26379e+00
3.05600e+04 7.60000e+01 -2.09633e+00 -1.97567e+00 -2.21698e+00 -2.18846e+00 -2.11879e+00 -2.25813e+00
3.07200e+04 7.60000e+01 -2.09633e+00 -1.97567e+00 -2.21698e+00 -2.18249e+00 -2.11237e+00 -2.25262e+00
3.08800e+04 7.70000e+01 -2.00461e+00 -1.50293e+00 -2.50629e+00 -2.17662e+00 -2.10599e+00 -2.24726e+00
3.10400e+04 7.70000e+01 -2.00461e+00 -1.50293e+00 -2.50629e+00 -2.17085e+00 -2.09967e+00 -2.24204e+00
3.12000e+04 7.80000e+01 -1.76601e+00 -1.52531e+00 -2.00670e+00 -2.16518e+00 -2.09341e+00 -2.23695e+00
3.13600e+04 7.80000e+01 -1.76601e+00 -1.52531e+00 -2.00670e+00 -2.15958e+00 -2.08718e+00 -2.23198e+00
3.15200e+04 7.80000e+01 -1.76601e+00 -1.52531e+00 -2.00670e+00 -2.15407e+00 -2.08101e+00 -2.22712e+00
3.16800e+04 7.90000e+01 -2.25918e+00 -1.91023e+00 -2.60812e+00 -2.14862e+00 -2.07489e+00 -2.22235e+00
3.18400e+04 7.90000e+01 -2.25918e+00 -1.91023e+00 -2.60812e+00 -2.14324e+00 -2.06881e+00 -2.21767e+00
3.20000e+04 8.00000e+01 -1.83332e+00 -1.54841e+00 -2.11824e+00 -2.13792e+00 -2.06278e+00 -2.21306e+00
3.21600e+04 8.00000e+01 -1.83332e+00 -1.54841e+00 -2.11824e+00 -2.13266e+00 -2.05680e+00 -2.20851e+00
3.23200e+04 8.00000e+01 -1.83332e+00 -1.54841e+00 -2.11824e+00 -2.12744e+00 -2.05087e+00 -2.20401e+00
3.24800e+04 8.10000e+01 -2.04298e+00 -1.69666e+00 -2.38931e+00 -2.12227e+00 -2.04500e+00 -2.19955e+00
3.26400e+04 8.10000e+01 -2.04298e+00 -1.69666e+00 -2.38931e+00 -2.11714e+00 -2.03917e+00 -2.19512e+00
3.28000e+04 8.20000e+01 -1.70551e+00 -1.59157e+00 -1.81945e+00 -2.11205e+00 -2.03340e+00 -2.19070e+00
3.29600e+04 8.20000e+01 -1.70551e+00 -1.59157e+00 -1.81945e+00 -2.10699e+00 -2.02769e+00 -2.18630e+00
3.31200e+04 8.20000e+01 -1.70551e+00 -1.59157e+00 -1.81945e+00 -2.10197e+00 -2.02205e+00 -2.18189e+00
3.32800e+04 8.30000e+01 -1.73178e+00 -1.55595e+00 -1.90760e+00 -2.09698e+00 -2.01647e+00 -2.17748e+00
3.34400e+04 8.30000e+01 -1.73178e+00 -1.55595e+00 -1.90760e+00 -2.09202e+00 -2.01098e+00 -2.17307e+00
3.36000e+04 8.40000e+01 -1.98838e+00 -1.83404e+00 -2.14272e+00 -2.08711e+00 -2.00557e+00 -2.16864e+00
3.37600e+04 8.40000e+01 -1.98838e+00 -1.83404e+00 -2.14272e+00 -2.08222e+00 -2.00026e+00 -2.16419e+00
3.39200e+04 8.40000e+01 -1.98838e+00 -1.83404e+00 -2.14272e+00 -2.07739e+00 -1.99506e+00 -2.15972e+00
3.40800e+04 8.50000e+01 -1.80464e+00 -1.34242e+00 -2.26686e+00 -2.07260e+00 -1.98998e+00 -2.15522e+00
3.42400e+04 8.50000e+01 -1.80464e+00 -1.34242e+00 -2.26686e+00 -2.06786e+00 -1.98502e+00 -2.15070e+00
3.44000e+04 8.60000e+01 -1.64831e+00 -1.44332e+00 -1.85329e+00 -2.06318e+00 -1.98021e+00 -2.14615e+00
3.45600e+04 8.60000e+01 -1.64831e+00 -1.44332e+00 -1.85329e+00 -2.05856e+00 -1.97554e+00 -2.14159e+00
3.47200e+04 8.60000e+01 -1.64831e+00 -1.44332e+00 -1.85329e+00 -2.05402e+00 -1.97103e+00 -2.13702e+00
3.48800e+04 8.70000e+01 -1.84918e+00 -1.69112e+00 -2.00723e+00 -2.04956e+00 -1.96668e+00 -2.13243e+00
3.50400e+04 8.70000e+01 -1.84918e+00 -1.69112e+00 -2.00723e+00 -2.04518e+00 -1.96249e+00 -2.12786e+00
3.52000e+04 8.80000e+01 -1.58710e+00 -1.23337e+00 -1.94082e+00 -2.04088e+00 -1.95847e+00 -2.12330e+00
3.53600e+04 8.80000e+01 -1.58710e+00 -1.23337e+00 -1.94082e+00 -2.03668e+00 -1.95460e+00 -2.11876e+00
3.55200e+04 8.80000e+01 -1.58710e+00 -1.23337e+00 -1.94082e+00 -2.03258e+00 -1.95088e+00 -2.11428e+00
3.56800e+04 8.90000e+01 -1.54022e+00 -1.22722e+00 -1.85321e+00 -2.02858e+00 -1.94730e+00 -2.10986e+00
3.58400e+04 8.90000e+01 -1.54022e+00 -1.22722e+00 -1.85321e+00 -2.02468e+00 -1.94383e+00 -2.10552e+00
3.60000e+04 9.00000e+01 -1.85623e+00 -1.73217e+00 -1.98028e+00 -2.02087e+00 -1.94046e+00 -2.10129e+00
3.61600e+04 9.00000e+01 -1.85623e+00 -1.73217e+00 -1.98028e+00 -2.01717e+00 -1.93716e+00 -2.09718e+00
3.63200e+04 9.00000e+01 -1.85623e+00 -1.73217e+00 -1.98028e+00 -2.01356e+00 -1.93391e+00 -2.09322e+00
3.64800e+04 9.10000e+01 -1.61028e+00 -1.38625e+00 -1.83431e+00 -2.01004e+00 -1.93067e+00 -2.08942e+00
3.66400e+04 9.10000e+01 -1.61028e+00 -1.38625e+00 -1.83431e+00 -2.00661e+00 -1.92743e+00 -2.08580e+00
3.68000e+04 9.20000e+01 -1.72202e+00 -1.41398e+00 -2.03005e+00 -2.00325e+00 -1.92413e+00 -2.08237e+00
3.69600e+04 9.20000e+01 -1.72202e+00 -1.41398e+00 -2.03005e+00 -1.99996e+00 -1.92078e+00 -2.07914e+00
3.71200e+04 9.20000e+01 -1.72202e+00 -1.41398e+00 -2.03005e+00 -1.99673e+00 -1.91734e+00 -2.07613e+00
3.72800e+04 9.30000e+01 -1.57380e+00 -1.39434e+00 -1.75325e+00 -1.99354e+00 -1.91378e+00 -2.07331e+00
3.74400e+04 9.30000e+01 -1.57380e+00 -1.39434e+00 -1.75325e+00 -1.99040e+00 -1.91009e+00 -2.07070e+00
3.76000e+04 9.40000e+01 -1.72869e+00 -1.43151e+00 -2.02588e+00 -1.98726e+00 -1.90626e+00 -2.06826e+00
3.77600e+04 9.40000e+01 -1.72869e+00 -1.43151e+00 -2.02588e+00 -1.98415e+00 -1.90229e+00 -2.06600e+00
3.79200e+04 9.40000e+01 -1.72869e+00 -1.43151e+00 -2.02588e+00 -1.98101e+00 -1.89815e+00 -2.06388e+00
3.80800e+04 9.50000e+01 -1.72165e+00 -1.55362e+00 -1.88969e+00 -1.97786e+00 -1.89385e+00 -2.06187e+00
3.82400e+04 9.50000e+01 -1.72165e+00 -1.55362e+00 -1.88969e+00 -1.97467e+00 -1.88940e+00 -2.05994e+00
3.84000e+04 9.60000e+01 -1.61456e+00 -1.32035e+00 -1.90878e+00 -1.97143e+00 -1.88480e+00 -2.05806e+00
3.85600e+04 9.60000e+01 -1.61456e+00 -1.32035e+00 -1.90878e+00 -1.96813e+00 -1.88005e+00 -2.05620e+00
3.87200e+04 9.60000e+01 -1.61456e+00 -1.32035e+00 -1.90878e+00 -1.96474e+00 -1.87517e+00 -2.05432e+00
3.88800e+04 9.70000e+01 -1.70631e+00 -1.42033e+00 -1.99229e+00 -1.96126e+00 -1.87014e+00 -2.05239e+00
3.90400e+04 9.70000e+01 -1.70631e+00 -1.42033e+00 -1.99229e+00 -1.95768e+00 -1.86498e+00 -2.05038e+00
3.92000e+04 9.80000e+01 -1.46133e+00 -1.38282e+00 -1.53985e+00 -1.95398e+00 -1.85970e+00 -2.04826e+00
3.93600e+04 9.80000e+01 -1.46133e+00 -1.38282e+00 -1.53985e+00 -1.95016e+00 -1.85431e+00 -2.04601e+00
3.95200e+04 9.80000e+01 -1.46133e+00 -1.38282e+00 -1.53985e+00 -1.94621e+00 -1.84880e+00 -2.04361e+00
3.96800e+04 9.90000e+01 -1.61385e+00 -1.47214e+00 -1.75556e+00 -1.94211e+00 -1.84318e+00 -2.04104e+00
3.98400e+04 9.90000e+01 -1.61385e+00 -1.47214e+00 -1.75556e+00 -1.93787e+00 -1.83746e+00 -2.03829e+00
4.00000e+04 1.00000e+02 -1.62444e+00 -1.36654e+00 -1.88234e+00 -1.93349e+00 -1.83163e+00 -2.03534e+00
4.01600e+04 1.00000e+02 -1.62444e+00 -1.36654e+00 -1.88234e+00 -1.92895e+00 -1.82571e+00 -2.03219e+00
4.03200e+04 1.00000e+02 -1.62444e+00 -1.36654e+00 -1.88234e+00 -1.92427e+00 -1.81969e+00 -2.02884e+00
4.04800e+04 1.01000e+02 -1.55218e+00 -1.26401e+00 -1.84036e+00 -1.91944e+00 -1.81358e+00 -2.02529e+00
4.06400e+04 1.01000e+02 -1.55218e+00 -1.26401e+00 -1.84036e+00 -1.91446e+00 -1.80739e+00 -2.02153e+00
4.08000e+04 1.02000e+02 -1.62703e+00 -1.40820e+00 -1.84587e+00 -1.90935e+00 -1.80112e+00 -2.01758e+00
4.09600e+04 1.02000e+02 -1.62703e+00 -1.40820e+00 -1.84587e+00 -1.90411e+00 -1.79477e+00 -2.01344e+00
4.11200e+04 1.02000e+02 -1.62703e+00 -1.40820e+00 -1.84587e+00 -1.89874e+00 -1.78836e+00 -2.00912e+00
4.12800e+04 1.03000e+02 -1.55647e+00 -1.36535e+00 -1.74759e+00 -1.89325e+00 -1.78188e+00 -2.00462e+00
4.14400e+04 1.03000e+02 -1.55647e+00 -1.36535e+00 -1.74759e+00 -1.88766e+00 -1.77535e+00 -1.99997e+00
4.16000e+04 1.04000e+02 -1.38771e+00 -1.23248e+00 -1.54293e+00 -1.88197e+00 -1.76878e+00 -1.99517e+00
4.17600e+04 1.04000e+02 -1.38771e+00 -1.23248e+00 -1.54293e+00 -1.87620e+00 -1.76218e+00 -1.99022e+00
4.19200e+04 1.04000e+02 -1.38771e+00 -1.23248e+00 -1.54293e+00 -1.87034e+00 -1.75554e+00 -1.98515e+00
4.20800e+04 1.05000e+02 -1.54590e+00 -1.23574e+00 -1.85606e+00 -1.86443e+00 -1.74888e+00 -1.97997e+00
4.22400e+04 1.05000e+02 -1.54590e+00 -1.23574e+00 -1.85606e+00 -1.85845e+00 -1.74222e+00 -1.97469e+00
4.24000e+04 1.06000e+02 -1.52013e+00 -1.30680e+00 -1.73346e+00 -1.85243e+00 -1.73555e+00 -1.96932e+00
4.25600e+04 1.06000e+02 -1.52013e+00 -1.30680e+00 -1.73346e+00 -1.84638e+00 -1.72889e+00 -1.96387e+00
4.27200e+04 1.06000e+02 -1.52013e+00 -1.30680e+00 -1.73346e+00 -1.84030e+00 -1.72223e+00 -1.95836e+00
4.28800e+04 1.07000e+02 -1.58148e+00 -1.35643e+00 -1.80653e+00 -1.83420e+00 -1.71560e+00 -1.95280e+00
4.30400e+04 1.07000e+02 -1.58148e+00 -1.35643e+00 -1.80653e+00 -1.82808e+00 -1.70898e+00 -1.94719e+00
4.32000e+04 1.08000e+02 -1.52686e+00 -1.37559e+00 -1.67813e+00 -1.82197e+00 -1.70239e+00 -1.94156e+00
4.33600e+04 1.08000e+02 -1.52686e+00 -1.37559e+00 -1.67813e+00 -1.81586e+00 -1.69582e+00 -1.93591e+00
4.35200e+04 1.08000e+02 -1.52686e+00 -1.37559e+00 -1.67813e+00 -1.80977e+00 -1.68929e+00 -1.93025e+00
4.36800e+04 1.09000e+02 -1.54901e+00 -1.27890e+00 -1.81911e+00 -1.80369e+00 -1.68278e+00 -1.92459e+00
4.38400e+04 1.09000e+02 -1.54901e+00 -1.27890e+00 -1.81911e+00 -1.79763e+00 -1.67631e+00 -1.91895e+00
4.40000e+04 1.10000e+02 -1.34631e+00 -1.09298e+00 -1.59964e+00 -1.79160e+00 -1.66986e+00 -1.91333e+00
4.41600e+04 1.10000e+02 -1.34631e+00 -1.09298e+00 -1.59964e+00 -1.78559e+00 -1.66345e+00 -1.90774e+00
4.43200e+04 1.10000e+02 -1.34631e+00 -1.09298e+00 -1.59964e+00 -1.77962e+00 -1.65705e+00 -1.90219e+00
4.44800e+04 1.11000e+02 -1.47569e+00 -1.22459e+00 -1.72679e+00 -1.77368e+00 -1.65069e+00 -1.89668e+00
4.46400e+04 1.11000e+02 -1.47569e+00 -1.22459e+00 -1.72679e+00 -1.76779e+00 -1.64435e+00 -1.89122e+00
4.48000e+04 1.12000e+02 -1.33529e+00 -1.19492e+00 -1.47566e+00 -1.76192e+00 -1.63803e+00 -1.88581e+00
4.49600e+04 1.12000e+02 -1.33529e+00 -1.19492e+00 -1.47566e+00 -1.75609e+00 -1.63174e+00 -1.88045e+00
4.51200e+04 1.12000e+02 -1.33529e+00 -1.19492e+00 -1.47566e+00 -1.75030e+00 -1.62547e+00 -1.87514e+00
4.52800e+04 1.13000e+02 -1.71909e+00 -1.54642e+00 -1.89175e+00 -1.74455e+00 -1.61923e+00 -1.86987e+00
4.54400e+04 1.13000e+02 -1.71909e+00 -1.54642e+00 -1.89175e+00 -1.73884e+00 -1.61303e+00 -1.86465e+00
4.56000e+04 1.14000e+02 -1.33883e+00 -1.18565e+00 -1.49201e+00 -1.73316e+00 -1.60687e+00 -1.85946e+00
4.57600e+04 1.14000e+02 -1.33883e+00 -1.18565e+00 -1.49201e+00 -1.72753e+00 -1.60075e+00 -1.85431e+00
4.59200e+04 1.14000e+02 -1.33883e+00 -1.18565e+00 -1.49201e+00 -1.72193e+00 -1.59468e+00 -1.84918e+00
4.60800e+04 1.15000e+02 -1.36717e+00 -1.22556e+00 -1.50878e+00 -1.71637e+00 -1.58867e+00 -1.84407e+00
4.62400e+04 1.15000e+02 -1.36717e+00 -1.22556e+00 -1.50878e+00 -1.71086e+00 -1.58274e+00 -1.83898e+00
4.64000e+04 1.16000e+02 -1.45381e+00 -1.31681e+00 -1.59082e+00 -1.70538e+00 -1.57688e+00 -1.83388e+00
4.65600e+04 1.16000e+02 -1.45381e+00 -1.31681e+00 -1.59082e+00 -1.69994e+00 -1.57111e+00 -1.82877e+00
4.67200e+04 1.16000e+02 -1.45381e+00 -1.31681e+00 -1.59082e+00 -1.69454e+00 -1.56543e+00 -1.82364e+00
4.68800e+04 1.17000e+02 -1.53862e+00 -1.40162e+00 -1.67562e+00 -1.68917e+00 -1.55985e+00 -1.81849e+00
4.70400e+04 1.17000e+02 -1.53862e+00 -1.40162e+00 -1.67562e+00 -1.68385e+00 -1.55438e+00 -1.81332e+00
4.72000e+04 1.18000e+02 -1.49223e+00 -1.34964e+00 -1.63481e+00 -1.67856e+00 -1.54902e+00 -1.80811e+00
4.73600e+04 1.18000e+02 -1.49223e+00 -1.34964e+00 -1.63481e+00 -1.67332e+00 -1.54379e+00 -1.80286e+00
4.75200e+04 1.18000e+02 -1.49223e+00 -1.34964e+00 -1.63481e+00 -1.66811e+00 -1.53866e+00 -1.79756e+00
4.76800e+04 1.19000e+02 -1.48760e+00 -1.32338e+00 -1.65183e+00 -1.66295e+00 -1.53367e+00 -1.79223e+00
4.78400e+04 1.19000e+02 -1.48760e+00 -1.32338e+00 -1.65183e+00 -1.65782e+00 -1.52879e+00 -1.78684e+00
4.80000e+04 1.20000e+02 -1.28894e+00 -1.07125e+00 -1.50662e+00 -1.65272e+00 -1.52404e+00 -1.78141e+00
4.81600e+04 1.20000e+02 -1.28894e+00 -1.07125e+00 -1.50662e+00 -1.64767e+00 -1.51940e+00 -1.77593e+00
4.83200e+04 1.20000e+02 -1.28894e+00 -1.07125e+00 -1.50662e+00 -1.64265e+00 -1.51489e+00 -1.77041e+00
4.84800e+04 1.21000e+02 -1.28031e+00 -1.11155e+00 -1.44907e+00 -1.63767e+00 -1.51048e+00 -1.76485e+00
4.86400e+04 1.21000e+02 -1.28031e+00 -1.11155e+00 -1.44907e+00 -1.63272e+00 -1.50619e+00 -1.75925e+00
4.88000e+04 1.22000e+02 -1.34730e+00 -1.15574e+00 -1.53886e+00 -1.62781e+00 -1.50201e+00 -1.75361e+00
4.89600e+04 1.22000e+02 -1.34730e+00 -1.15574e+00 -1.53886e+00 -1.62294e+00 -1.49793e+00 -1.74795e+00
4.91200e+04 1.22000e+02 -1.34730e+00 -1.15574e+00 -1.53886e+00 -1.61811e+00 -1.49396e+00 -1.74226e+00
4.92800e+04 1.23000e+02 -1.24674e+00 -1.16689e+00 -1.32660e+00 -1.61331e+00 -1.49007e+00 -1.73655e+00
4.94400e+04 1.23000e+02 -1.24674e+00 -1.16689e+00 -1.32660e+00 -1.60856e+00 -1.48629e+00 -1.73083e+00
4.96000e+04 1.24000e+02 -1.45353e+00 -1.34325e+00 -1.56381e+00 -1.60385e+00 -1.48259e+00 -1.72510e+00
4.97600e+04 1.24000e+02 -1.45353e+00 -1.34325e+00 -1.56381e+00 -1.59918e+00 -1.47899e+00 -1.71937e+00
4.99200e+04 1.24000e+02 -1.45353e+00 -1.34325e+00 -1.56381e+00 -1.59455e+00 -1.47546e+00 -1.71364e+00
5.00800e+04 1.25000e+02 -1.36086e+00 -1.14856e+00 -1.57316e+00 -1.58998e+00 -1.47203e+00 -1.70792e+00
5.02400e+04 1.25000e+02 -1.36086e+00 -1.14856e+00 -1.57316e+00 -1.58545e+00 -1.46868e+00 -1.70222e+00
5.04000e+04 1.26000e+02 -1.29061e+00 -1.17036e+00 -1.41087e+00 -1.58097e+00 -1.46540e+00 -1.69655e+00
5.05600e+04 1.26000e+02 -1.29061e+00 -1.17036e+00 -1.41087e+00 -1.57655e+00 -1.46220e+00 -1.69090e+00
5.07200e+04 1.26000e+02 -1.29061e+00 -1.17036e+00 -1.41087e+00 -1.57218e+00 -1.45908e+00 -1.68529e+00
5.08800e+04 1.27000e+02 -1.19946e+00 -1.12772e+00 -1.27119e+00 -1.56787e+00 -1.45603e+00 -1.67971e+00
5.10400e+04 1.27000e+02 -1.19946e+00 -1.12772e+00 -1.27119e+00 -1.56361e+00 -1.45303e+00 -1.67419e+00
5.12000e+04 1.28000e+02 -1.44495e+00 -1.23507e+00 -1.65482e+00 -1.55940e+00 -1.45010e+00 -1.66870e+00
5.13600e+04 1.28000e+02 -1.44495e+00 -1.23507e+00 -1.65482e+00 -1.55524e+00 -1.44722e+00 -1.66326e+00
5.15200e+04 1.28000e+02 -1.44495e+00 -1.23507e+00 -1.65482e+00 -1.55113e+00 -1.44438e+00 -1.65788e+00
5.16800e+04 1.29000e+02 -1.32846e+00 -1.10972e+00 -1.54720e+00 -1.54707e+00 -1.44159e+00 -1.65255e+00
5.18400e+04 1.29000e+02 -1.32846e+00 -1.10972e+00 -1.54720e+00 -1.54305e+00 -1.43882e+00 -1.64728e+00
5.20000e+04 1.30000e+02 -1.28412e+00 -1.18567e+00 -1.38257e+00 -1.53907e+00 -1.43608e+00 -1.64206e+00
5.21600e+04 1.30000e+02 -1.28412e+00 -1.18567e+00 -1.38257e+00 -1.53511e+00 -1.43334e+00 -1.63688e+00
5.23200e+04 1.30000e+02 -1.28412e+00 -1.18567e+00 -1.38257e+00 -1.53119e+00 -1.43061e+00 -1.63176e+00
5.24800e+04 1.31000e+02 -1.46298e+00 -1.27429e+00 -1.65166e+00 -1.52728e+00 -1.42788e+00 -1.62668e+00
5.26400e+04 1.31000e+02 -1.46298e+00 -1.27429e+00 -1.65166e+00 -1.52340e+00 -1.42514e+00 -1.62165e+00
5.28000e+04 1.32000e+02 -1.30745e+00 -1.16985e+00 -1.44505e+00 -1.51952e+00 -1.42238e+00 -1.61667e+00
5.29600e+04 1.32000e+02 -1.30745e+00 -1.16985e+00 -1.44505e+00 -1.51566e+00 -1.41960e+00 -1.61172e+00
5.31200e+04 1.32000e+02 -1.30745e+00 -1.16985e+00 -1.44505e+00 -1.51179e+00 -1.41677e+00 -1.60680e+00
5.32800e+04 1.33000e+02 -1.33381e+00 -1.16357e+00 -1.50404e+00 -1.50792e+00 -1.41392e+00 -1.60191e+00
5.34400e+04 1.33000e+02 -1.33381e+00 -1.16357e+00 -1.50404e+00 -1.50404e+00 -1.41104e+00 -1.59705e+00
5.36000e+04 1.34000e+02 -1.23105e+00 -1.10180e+00 -1.36030e+00 -1.50015e+00 -1.40810e+00 -1.59221e+00
5.37600e+04 1.34000e+02 -1.23105e+00 -1.10180e+00 -1.36030e+00 -1.49626e+00 -1.40513e+00 -1.58738e+00
5.39200e+04 1.34000e+02 -1.23105e+00 -1.10180e+00 -1.36030e+00 -1.49234e+00 -1.40212e+00 -1.58256e+00
5.40800e+04 1.35000e+02 -1.28427e+00 -8.98998e-01 -1.66954e+00 -1.48841e+00 -1.39907e+00 -1.57776e+00
5.42400e+04 1.35000e+02 -1.28427e+00 -8.98998e-01 -1.66954e+00 -1.48446e+00 -1.39598e+00 -1.57295e+00
5.44000e+04 1.36000e+02 -1.18097e+00 -1.03000e+00 -1.33195e+00 -1.48049e+00 -1.39286e+00 -1.56813e+00
5.45600e+04 1.36000e+02 -1.18097e+00 -1.03000e+00 -1.33195e+00 -1.47652e+00 -1.38972e+00 -1.56331e+00
5.47200e+04 1.36000e+02 -1.18097e+00 -1.03000e+00 -1.33195e+00 -1.47252e+00 -1.38657e+00 -1.55848e+00
5.48800e+04 1.37000e+02 -1.19997e+00 -1.09007e+00 -1.30986e+00 -1.46852e+00 -1.38340e+00 -1.55364e+00
5.50400e+04 1.37000e+02 -1.19997e+00 -1.09007e+00 -1.30986e+00 -1.46451e+00 -1.38024e+00 -1.54878e+00
5.52000e+04 1.38000e+02 -1.16767e+00 -9.89475e-01 -1.34586e+00 -1.46050e+00 -1.37709e+00 -1.54392e+00
5.53600e+04 1.38000e+02 -1.16767e+00 -9.89475e-01 -1.34586e+00 -1.45650e+00 -1.37396e+00 -1.53903e+00
5.55200e+04 1.38000e+02 -1.16767e+00 -9.89475e-01 -1.34586e+00 -1.45250e+00 -1.37086e+00 -1.53414e+00
5.56800e+04 1.39000e+02 -1.10829e+00 -8.96543e-01 -1.32005e+00 -1.44851e+00 -1.36780e+00 -1.52923e+00
5.58400e+04 1.39000e+02 -1.10829e+00 -8.96543e-01 -1.32005e+00 -1.44455e+00 -1.36479e+00 -1.52432e+00
5.60000e+04 1.40000e+02 -1.07954e+00 -1.01460e+00 -1.14448e+00 -1.44062e+00 -1.36184e+00 -1.51939e+00
5.61600e+04 1.40000e+02 -1.07954e+00 -1.01460e+00 -1.14448e+00 -1.43671e+00 -1.35896e+00 -1.51446e+00
5.63200e+04 1.40000e+02 -1.07954e+00 -1.01460e+00 -1.14448e+00 -1.43284e+00 -1.35615e+00 -1.50953e+00
5.64800e+04 1.41000e+02 -1.20508e+00 -9.85691e-01 -1.42447e+00 -1.42901e+00 -1.35342e+00 -1.50460e+00
5.66400e+04 1.41000e+02 -1.20508e+00 -9.85691e-01 -1.42447e+00 -1.42523e+00 -1.35078e+00 -1.49969e+00
5.68000e+04 1.42000e+02 -1.41214e+00 -1.21674e+00 -1.60754e+00 -1.42150e+00 -1.34822e+00 -1.49478e+00
5.69600e+04 1.42000e+02 -1.41214e+00 -1.21674e+00 -1.60754e+00 -1.41781e+00 -1.34575e+00 -1.48988e+00
5.71200e+04 1.42000e+02 -1.41214e+00 -1.21674e+00 -1.60754e+00 -1.41417e+00 -1.34335e+00 -1.48499e+00
5.72800e+04 1.43000e+02 -1.26361e+00 -1.11127e+00 -1.41594e+00 -1.41058e+00 -1.34104e+00 -1.48013e+00
5.74400e+04 1.43000e+02 -1.26361e+00 -1.11127e+00 -1.41594e+00 -1.40704e+00 -1.33880e+00 -1.47528e+00
5.76000e+04 1.44000e+02 -1.09549e+00 -8.48945e-01 -1.34203e+00 -1.40354e+00 -1.33663e+00 -1.47045e+00
5.77600e+04 1.44000e+02 -1.09549e+00 -8.48945e-01 -1.34203e+00 -1.40008e+00 -1.33451e+00 -1.46565e+00
5.79200e+04 1.44000e+02 -1.09549e+00 -8.48945e-01 -1.34203e+00 -1.39665e+00 -1.33243e+00 -1.46087e+00
5.80800e+04 1.45000e+02 -1.22715e+00 -1.00262e+00 -1.45169e+00 -1.39326e+00 -1.33039e+00 -1.45612e+00
5.82400e+04 1.45000e+02 -1.22715e+00 -1.00262e+00 -1.45169e+00 -1.38988e+00 -1.32837e+00 -1.45140e+00
5.84000e+04 1.46000e+02 -1.12611e+00 -1.02910e+00 -1.22312e+00 -1.38651e+00 -1.32634e+00 -1.44669e+00
5.85600e+04 1.46000e+02 -1.12611e+00 -1.02910e+00 -1.22312e+00 -1.38315e+00 -1.32429e+00 -1.44202e+00
5.87200e+04 1.46000e+02 -1.12611e+00 -1.02910e+00 -1.22312e+00 -1.37979e+00 -1.32220e+00 -1.43738e+00
5.88800e+04 1.47000e+02 -1.29435e+00 -1.01979e+00 -1.56891e+00 -1.37641e+00 -1.32007e+00 -1.43275e+00
5.90400e+04 1.47000e+02 -1.29435e+00 -1.01979e+00 -1.56891e+00 -1.37302e+00 -1.31787e+00 -1.42817e+00
5.92000e+04 1.48000e+02 -1.13805e+00 -1.05250e+00 -1.22360e+00 -1.36960e+00 -1.31558e+00 -1.42361e+00
5.93600e+04 1.48000e+02 -1.13805e+00 -1.05250e+00 -1.22360e+00 -1.36614e+00 -1.31320e+00 -1.41909e+00
5.95200e+04 1.48000e+02 -1.13805e+00 -1.05250e+00 -1.22360e+00 -1.36265e+00 -1.31070e+00 -1.41461e+00
5.96800e+04 1.49000e+02 -1.11890e+00 -1.00195e+00 -1.23586e+00 -1.35912e+00 -1.30807e+00 -1.41017e+00
5.98400e+04 1.49000e+02 -1.11890e+00 -1.00195e+00 -1.23586e+00 -1.35555e+00 -1.30532e+00 -1.40578e+00
6.00000e+04 1.50000e+02 -9.95953e-01 -8.67523e-01 -1.12438e+00 -1.35193e+00 -1.30242e+00 -1.40145e+00
6.01600e+04 1.50000e+02 -9.95953e-01 -8.67523e-01 -1.12438e+00 -1.34827e+00 -1.29937e+00 -1.39717e+00
6.03200e+04 1.50000e+02 -9.95953e-01 -8.67523e-01 -1.12438e+00 -1.34457e+00 -1.29618e+00 -1.39296e+00
6.04800e+04 1.51000e+02 -1.05797e+00 -9.97568e-01 -1.11837e+00 -1.34083e+00 -1.29284e+00 -1.38881e+00
6.06400e+04 1.51000e+02 -1.05797e+00 -9.97568e-01 -1.11837e+00 -1.33705e+00 -1.28936e+00 -1.38474e+00
6.08000e+04 1.52000e+02 -1.22307e+00 -1.03687e+00 -1.40927e+00 -1.33324e+00 -1.28574e+00 -1.38073e+00
6.09600e+04 1.52000e+02 -1.22307e+00 -1.03687e+00 -1.40927e+00 -1.32940e+00 -1.28200e+00 -1.37680e+00
6.11200e+04 1.52000e+02 -1.22307e+00 -1.03687e+00 -1.40927e+00 -1.32555e+00 -1.27814e+00 -1.37295e+00
6.12800e+04 1.53000e+02 -1.11035e+00 -9.09802e-01 -1.31090e+00 -1.32168e+00 -1.27419e+00 -1.36917e+00
6.14400e+04 1.53000e+02 -1.11035e+00 -9.09802e-01 -1.31090e+00 -1.31781e+00 -1.27014e+00 -1.36548e+00
6.16000e+04 1.54000e+02 -1.15042e+00 -1.09675e+00 -1.20409e+00 -1.31393e+00 -1.26601e+00 -1.36185e+00
6.17600e+04 1.54000e+02 -1.15042e+00 -1.09675e+00 -1.20409e+00 -1.31007e+00 -1.26183e+00 -1.35831e+00
6.19200e+04 1.54000e+02 -1.15042e+00 -1.09675e+00 -1.20409e+00 -1.30621e+00 -1.25759e+00 -1.35484e+00
6.20800e+04 1.55000e+02 -1.17444e+00 -1.05119e+00 -1.29768e+00 -1.30238e+00 -1.25333e+00 -1.35143e+00
6.22400e+04 1.55000e+02 -1.17444e+00 -1.05119e+00 -1.29768e+00 -1.29857e+00 -1.24903e+00 -1.34811e+00
6.24000e+04 1.56000e+02 -1.16597e+00 -9.79975e-01 -1.35196e+00 -1.29479e+00 -1.24472e+00 -1.34485e+00
6.25600e+04 1.56000e+02 -1.16597e+00 -9.79975e-01 -1.35196e+00 -1.29104e+00 -1.24041e+00 -1.34166e+00
6.27200e+04 1.56000e+02 -1.16597e+00 -9.79975e-01 -1.35196e+00 -1.28732e+00 -1.23610e+00 -1.33854e+00
6.28800e+04 1.57000e+02 -1.05456e+00 -8.80323e-01 -1.22881e+00 -1.28364e+00 -1.23180e+00 -1.33548e+00
6.30400e+04 1.57000e+02 -1.05456e+00 -8.80323e-01 -1.22881e+00 -1.27999e+00 -1.22751e+00 -1.33248e+00
6.32000e+04 1.58000e+02 -1.10427e+00 -9.82472e-01 -1.22607e+00 -1.27638e+00 -1.22323e+00 -1.32954e+00
6.33600e+04 1.58000e+02 -1.10427e+00 -9.82472e-01 -1.22607e+00 -1.27281e+00 -1.21897e+00 -1.32665e+00
6.35200e+04 1.58000e+02 -1.10427e+00 -9.82472e-01 -1.22607e+00 -1.26927e+00 -1.21473e+00 -1.32380e+00
6.36800e+04 1.59000e+02 -1.09175e+00 -7.99625e-01 -1.38387e+00 -1.26576e+00 -1.21051e+00 -1.32101e+00
6.38400e+04 1.59000e+02 -1.09175e+00 -7.99625e-01 -1.38387e+00 -1.26228e+00 -1.20631e+00 -1.31825e+00
6.40000e+04 1.60000e+02 -1.12129e+00 -9.67471e-01 -1.27511e+00 -1.25883e+00 -1.20214e+00 -1.31553e+00
6.41600e+04 1.60000e+02 -1.12129e+00 -9.67471e-01 -1.27511e+00 -1.25541e+00 -1.19799e+00 -1.31284e+00
6.43200e+04 1.60000e+02 -1.12129e+00 -9.67471e-01 -1.27511e+00 -1.25202e+00 -1.19387e+00 -1.31017e+00
6.44800e+04 1.61000e+02 -1.05336e+00 -9.34561e-01 -1.17215e+00 -1.24864e+00 -1.18977e+00 -1.30751e+00
6.46400e+04 1.61000e+02 -1.05336e+00 -9.34561e-01 -1.17215e+00 -1.24530e+00 -1.18571e+00 -1.30488e+00
6.48000e+04 1.62000e+02 -9.66403e-01 -9.11096e-01 -1.02171e+00 -1.24196e+00 -1.18168e+00 -1.30225e+00
6.49600e+04 1.62000e+02 -9.66403e-01 -9.11096e-01 -1.02171e+00 -1.23866e+00 -1.17770e+00 -1.29962e+00
6.51200e+04 1.62000e+02 -9.66403e-01 -9.11096e-01 -1.02171e+00 -1.23538e+00 -1.17376e+00 -1.29700e+00
6.52800e+04 1.63000e+02 -1.14588e+00 -9.40728e-01 -1.35103e+00 -1.23212e+00 -1.16987e+00 -1.29437e+00
6.54400e+04 1.63000e+02 -1.14588e+00 -9.40728e-01 -1.35103e+00 -1.22889e+00 -1.16603e+00 -1.29174e+00
6.56000e+04 1.64000e+02 -1.15577e+00 -8.91908e-01 -1.41962e+00 -1.22568e+00 -1.16225e+00 -1.28910e+00
6.57600e+04 1.64000e+02 -1.15577e+00 -8.91908e-01 -1.41962e+00 -1.22250e+00 -1.15854e+00 -1.28646e+00
6.59200e+04 1.64000e+02 -1.15577e+00 -8.91908e-01 -1.41962e+00 -1.21934e+00 -1.15488e+00 -1.28380e+00
6.60800e+04 1.65000e+02 -1.19403e+00 -1.01620e+00 -1.37186e+00 -1.21622e+00 -1.15129e+00 -1.28115e+00
6.62400e+04 1.65000e+02 -1.19403e+00 -1.01620e+00 -1.37186e+00 -1.21313e+00 -1.14777e+00 -1.27849e+00
6.64000e+04 1.66000e+02 -1.09717e+00 -9.94884e-01 -1.19946e+00 -1.21007e+00 -1.14431e+00 -1.27583e+00
6.65600e+04 1.66000e+02 -1.09717e+00 -9.94884e-01 -1.19946e+00 -1.20705e+00 -1.14093e+00 -1.27317e+00
6.67200e+04 1.66000e+02 -1.09717e+00 -9.94884e-01 -1.19946e+00 -1.20406e+00 -1.13760e+00 -1.27052e+00
6.68800e+04 1.67000e+02 -1.18220e+00 -1.11268e+00 -1.25172e+00 -1.20110e+00 -1.13433e+00 -1.26788e+00
6.70400e+04 1.67000e+02 -1.18220e+00 -1.11268e+00 -1.25172e+00 -1.19819e+00 -1.13113e+00 -1.26525e+00
6.72000e+04 1.68000e+02 -9.61470e-01 -8.55646e-01 -1.06729e+00 -1.19531e+00 -1.12798e+00 -1.26263e+00
6.73600e+04 1.68000e+02 -9.61470e-01 -8.55646e-01 -1.06729e+00 -1.19246e+00 -1.12487e+00 -1.26005e+00
6.75200e+04 1.68000e+02 -9.61470e-01 -8.55646e-01 -1.06729e+00 -1.18965e+00 -1.12182e+00 -1.25748e+00
6.76800e+04 1.69000e+02 -9.59025e-01 -8.81882e-01 -1.03617e+00 -1.18688e+00 -1.11881e+00 -1.25495e+00
6.78400e+04 1.69000e+02 -9.59025e-01 -8.81882e-01 -1.03617e+00 -1.18413e+00 -1.11584e+00 -1.25243e+00
6.80000e+04 1.70000e+02 -1.09663e+00 -9.64330e-01 -1.22892e+00 -1.18143e+00 -1.11291e+00 -1.24995e+00
6.81600e+04 1.70000e+02 -1.09663e+00 -9.64330e-01 -1.22892e+00 -1.17876e+00 -1.11002e+00 -1.24750e+00
6.83200e+04 1.70000e+02 -1.09663e+00 -9.64330e-01 -1.22892e+00 -1.17612e+00 -1.10716e+00 -1.24508e+00
6.84800e+04 1.71000e+02 -9.59819e-01 -8.65856e-01 -1.05378e+00 -1.17352e+00 -1.10435e+00 -1.24269e+00
6.86400e+04 1.71000e+02 -9.59819e-01 -8.65856e-01 -1.05378e+00 -1.17095e+00 -1.10157e+00 -1.24032e+00
6.88000e+04 1.72000e+02 -9.82430e-01 -8.11063e-01 -1.15380e+00 -1.16842e+00 -1.09885e+00 -1.23799e+00
6.89600e+04 1.72000e+02 -9.82430e-01 -8.11063e-01 -1.15380e+00 -1.16592e+00 -1.09616e+00 -1.23568e+00
6.91200e+04 1.72000e+02 -9.82430e-01 -8.11063e-01 -1.15380e+00 -1.16346e+00 -1.09354e+00 -1.23339e+00
6.92800e+04 1.73000e+02 -9.12730e-01 -8.63680e-01 -9.61780e-01 -1.16105e+00 -1.09097e+00 -1.23113e+00
6.94400e+04 1.73000e+02 -9.12730e-01 -8.63680e-01 -9.61780e-01 -1.15868e+00 -1.08847e+00 -1.22889e+00
6.96000e+04 1.74000e+02 -9.96375e-01 -8.60006e-01 -1.13274e+00 -1.15635e+00 -1.08603e+00 -1.22668e+00
6.97600e+04 1.74000e+02 -9.96375e-01 -8.60006e-01 -1.13274e+00 -1.15407e+00 -1.08366e+00 -1.22449e+00
6.99200e+04 1.74000e+02 -9.96375e-01 -8.60006e-01 -1.13274e+00 -1.15184e+00 -1.08138e+00 -1.22231e+00
7.00800e+04 1.75000e+02 -1.00957e+00 -8.65795e-01 -1.15334e+00 -1.14966e+00 -1.07916e+00 -1.22016e+00
7.02400e+04 1.75000e+02 -1.00957e+00 -8.65795e-01 -1.15334e+00 -1.14753e+00 -1.07703e+00 -1.21803e+00
7.04000e+04 1.76000e+02 -1.10886e+00 -9.96150e-01 -1.22157e+00 -1.14545e+00 -1.07498e+00 -1.21592e+00
7.05600e+04 1.76000e+02 -1.10886e+00 -9.96150e-01 -1.22157e+00 -1.14341e+00 -1.07301e+00 -1.21382e+00
7.07200e+04 1.76000e+02 -1.10886e+00 -9.96150e-01 -1.22157e+00 -1.14143e+00 -1.07111e+00 -1.21174e+00
7.08800e+04 1.77000e+02 -9.03756e-01 -7.92764e-01 -1.01475e+00 -1.13948e+00 -1.06928e+00 -1.20967e+00
7.10400e+04 1.77000e+02 -9.03756e-01 -7.92764e-01 -1.01475e+00 -1.13757e+00 -1.06753e+00 -1.20760e+00
7.12000e+04 1.78000e+02 -9.80631e-01 -8.50271e-01 -1.11099e+00 -1.13569e+00 -1.06583e+00 -1.20555e+00
7.13600e+04 1.78000e+02 -9.80631e-01 -8.50271e-01 -1.11099e+00 -1.13385e+00 -1.06420e+00 -1.20349e+00
7.15200e+04 1.78000e+02 -9.80631e-01 -8.50271e-01 -1.11099e+00 -1.13202e+00 -1.06260e+00 -1.20143e+00
7.16800e+04 1.79000e+02 -9.75292e-01 -7.47005e-01 -1.20358e+00 -1.13021e+00 -1.06105e+00 -1.19936e+00
7.18400e+04 1.79000e+02 -9.75292e-01 -7.47005e-01 -1.20358e+00 -1.12841e+00 -1.05953e+00 -1.19728e+00
7.20000e+04 1.80000e+02 -1.10833e+00 -1.00376e+00 -1.21290e+00 -1.12661e+00 -1.05803e+00 -1.19518e+00
7.21600e+04 1.80000e+02 -1.10833e+00 -1.00376e+00 -1.21290e+00 -1.12479e+00 -1.05654e+00 -1.19304e+00
7.23200e+04 1.80000e+02 -1.10833e+00 -1.00376e+00 -1.21290e+00 -1.12297e+00 -1.05506e+00 -1.19088e+00
7.24800e+04 1.81000e+02 -9.95310e-01 -8.85447e-01 -1.10517e+00 -1.12112e+00 -1.05357e+00 -1.18867e+00
7.26400e+04 1.81000e+02 -9.95310e-01 -8.85447e-01 -1.10517e+00 -1.11924e+00 -1.05207e+00 -1.18642e+00
7.28000e+04 1.82000e+02 -1.01022e+00 -8.53051e-01 -1.16739e+00 -1.11733e+00 -1.05054e+00 -1.18411e+00
7.29600e+04 1.82000e+02 -1.01022e+00 -8.53051e-01 -1.16739e+00 -1.11537e+00 -1.04898e+00 -1.18176e+00
7.31200e+04 1.82000e+02 -1.01022e+00 -8.53051e-01 -1.16739e+00 -1.11337e+00 -1.04739e+00 -1.17934e+00
7.32800e+04 1.83000e+02 -8.53039e-01 -6.95999e-01 -1.01008e+00 -1.11131e+00 -1.04577e+00 -1.17686e+00
7.34400e+04 1.83000e+02 -8.53039e-01 -6.95999e-01 -1.01008e+00 -1.10920e+00 -1.04409e+00 -1.17431e+00
7.36000e+04 1.84000e+02 -9.44832e-01 -7.83810e-01 -1.10585e+00 -1.10704e+00 -1.04238e+00 -1.17170e+00
7.37600e+04 1.84000e+02 -9.44832e-01 -7.83810e-01 -1.10585e+00 -1.10482e+00 -1.04061e+00 -1.16903e+00
7.39200e+04 1.84000e+02 -9.44832e-01 -7.83810e-01 -1.10585e+00 -1.10253e+00 -1.03878e+00 -1.16629e+00
7.40800e+04 1.85000e+02 -9.54076e-01 -8.62128e-01 -1.04602e+00 -1.10019e+00 -1.03691e+00 -1.16348e+00
7.42400e+04 1.85000e+02 -9.54076e-01 -8.62128e-01 -1.04602e+00 -1.09780e+00 -1.03499e+00 -1.16062e+00
7.44000e+04 1.86000e+02 -9.80986e-01 -8.75817e-01 -1.08616e+00 -1.09536e+00 -1.03302e+00 -1.15770e+00
7.45600e+04 1.86000e+02 -9.80986e-01 -8.75817e-01 -1.08616e+00 -1.09286e+00 -1.03098e+00 -1.15474e+00
7.47200e+04 1.86000e+02 -9.80986e-01 -8.75817e-01 -1.08616e+00 -1.09032e+00 -1.02891e+00 -1.15173e+00
7.48800e+04 1.87000e+02 -1.00286e+00 -8.65938e-01 -1.13978e+00 -1.08774e+00 -1.02679e+00 -1.14868e+00
7.50400e+04 1.87000e+02 -1.00286e+00 -8.65938e-01 -1.13978e+00 -1.08512e+00 -1.02463e+00 -1.14562e+00
7.52000e+04 1.88000e+02 -9.69220e-01 -8.11858e-01 -1.12658e+00 -1.08249e+00 -1.02244e+00 -1.14253e+00
7.53600e+04 1.88000e+02 -9.69220e-01 -8.11858e-01 -1.12658e+00 -1.07982e+00 -1.02021e+00 -1.13944e+00
7.55200e+04 1.88000e+02 -9.69220e-01 -8.11858e-01 -1.12658e+00 -1.07715e+00 -1.01795e+00 -1.13634e+00
7.56800e+04 1.89000e+02 -9.80139e-01 -8.98576e-01 -1.06170e+00 -1.07446e+00 -1.01567e+00 -1.13324e+00
7.58400e+04 1.89000e+02 -9.80139e-01 -8.98576e-01 -1.06170e+00 -1.07176e+00 -1.01337e+00 -1.13016e+00
7.60000e+04 1.90000e+02 -1.07879e+00 -9.90234e-01 -1.16734e+00 -1.06908e+00 -1.01106e+00 -1.12709e+00
7.61600e+04 1.90000e+02 -1.07879e+00 -9.90234e-01 -1.16734e+00 -1.06639e+00 -1.00874e+00 -1.12405e+00
7.63200e+04 1.90000e+02 -1.07879e+00 -9.90234e-01 -1.16734e+00 -1.06373e+00 -1.00642e+00 -1.12104e+00
7.64800e+04 1.91000e+02 -9.95986e-01 -8.69588e-01 -1.12238e+00 -1.06107e+00 -1.00409e+00 -1.11805e+00
7.66400e+04 1.91000e+02 -9.95986e-01 -8.69588e-01 -1.12238e+00 -1.05844e+00 -1.00177e+00 -1.11511e+00
7.68000e+04 1.92000e+02 -8.89672e-01 -7.89466e-01 -9.89878e-01 -1.05583e+00 -9.99455e-01 -1.11220e+00
7.69600e+04 1.92000e+02 -8.89672e-01 -7.89466e-01 -9.89878e-01 -1.05324e+00 -9.97145e-01 -1.10934e+00
7.71200e+04 1.92000e+02 -8.89672e-01 -7.89466e-01 -9.89878e-01 -1.05069e+00 -9.94852e-01 -1.10653e+00
7.72800e+04 1.93000e+02 -8.92542e-01 -8.09976e-01 -9.75108e-01 -1.04816e+00 -9.92565e-01 -1.10375e+00
7.74400e+04 1.93000e+02 -8.92542e-01 -8.09976e-01 -9.75108e-01 -1.04566e+00 -9.90294e-01 -1.10104e+00
7.76000e+04 1.94000e+02 -9.14788e-01 -8.02449e-01 -1.02713e+00 -1.04320e+00 -9.88034e-01 -1.09837e+00
7.77600e+04 1.94000e+02 -9.14788e-01 -8.02449e-01 -1.02713e+00 -1.04077e+00 -9.85787e-01 -1.09576e+00
7.79200e+04 1.94000e+02 -9.14788e-01 -8.02449e-01 -1.02713e+00 -1.03838e+00 -9.83551e-01 -1.09321e+00
7.80800e+04 1.95000e+02 -8.61454e-01 -7.08479e-01 -1.01443e+00 -1.03602e+00 -9.81329e-01 -1.09072e+00
7.82400e+04 1.95000e+02 -8.61454e-01 -7.08479e-01 -1.01443e+00 -1.03371e+00 -9.79123e-01 -1.08829e+00
7.84000e+04 1.96000e+02 -8.51570e-01 -7.24038e-01 -9.79102e-01 -1.03143e+00 -9.76929e-01 -1.08593e+00
7.85600e+04 1.96000e+02 -8.51570e-01 -7.24038e-01 -9.79102e-01 -1.02919e+00 -9.74749e-01 -1.08364e+00
7.87200e+04 1.96000e+02 -8.51570e-01 -7.24038e-01 -9.79102e-01 -1.02701e+00 -9.72587e-01 -1.08143e+00
7.88800e+04 1.97000e+02 -9.16841e-01 -8.07741e-01 -1.02594e+00 -1.02486e+00 -9.70441e-01 -1.07929e+00
7.90400e+04 1.97000e+02 -9.16841e-01 -8.07741e-01 -1.02594e+00 -1.02277e+00 -9.68317e-01 -1.07722e+00
7.92000e+04 1.98000e+02 -8.67889e-01 -7.88758e-01 -9.47019e-01 -1.02072e+00 -9.66212e-01 -1.07523e+00
7.93600e+04 1.98000e+02 -8.67889e-01 -7.88758e-01 -9.47019e-01 -1.01873e+00 -9.64133e-01 -1.07332e+00
7.95200e+04 1.98000e+02 -8.67889e-01 -7.88758e-01 -9.47019e-01 -1.01678e+00 -9.62080e-01 -1.07148e+00
7.96800e+04 1.99000e+02 -9.40185e-01 -7.96737e-01 -1.08363e+00 -1.01489e+00 -9.60056e-01 -1.06972e+00
7.98400e+04 1.99000e+02 -9.40185e-01 -7.96737e-01 -1.08363e+00 -1.01305e+00 -9.58065e-01 -1.06804e+00
8.00000e+04 2.00000e+02 -9.08647e-01 -8.13299e-01 -1.00400e+00 -1.01127e+00 -9.56106e-01 -1.06643e+00
8.01600e+04 2.00000e+02 -9.08647e-01 -8.13299e-01 -1.00400e+00 -1.00953e+00 -9.54181e-01 -1.06488e+00
8.03200e+04 2.00000e+02 -9.08647e-01 -8.13299e-01 -1.00400e+00 -1.00784e+00 -9.52290e-01 -1.06339e+00
8.04800e+04 2.01000e+02 -9.13158e-01 -8.11100e-01 -1.01522e+00 -1.00620e+00 -9.50433e-01 -1.06197e+00
8.06400e+04 2.01000e+02 -9.13158e-01 -8.11100e-01 -1.01522e+00 -1.00460e+00 -9.48610e-01 -1.06059e+00
8.08000e+04 2.02000e+02 -7.73634e-01 -6.10846e-01 -9.36423e-01 -1.00304e+00 -9.46820e-01 -1.05926e+00
8.09600e+04 2.02000e+02 -7.73634e-01 -6.10846e-01 -9.36423e-01 -1.00151e+00 -9.45056e-01 -1.05796e+00
8.11200e+04 2.02000e+02 -7.73634e-01 -6.10846e-01 -9.36423e-01 -1.00001e+00 -9.43316e-01 -1.05670e+00
8.12800e+04 2.03000e+02 -8.27603e-01 -7.70586e-01 -8.84621e-01 -9.98526e-01 -9.41599e-01 -1.05545e+00
8.14400e+04 2.03000e+02 -8.27603e-01 -7.70586e-01 -8.84621e-01 -9.97059e-01 -9.39898e-01 -1.05422e+00
8.16000e+04 2.04000e+02 -8.59740e-01 -7.06105e-01 -1.01337e+00 -9.95598e-01 -9.38208e-01 -1.05299e+00
8.17600e+04 2.04000e+02 -8.59740e-01 -7.06105e-01 -1.01337e+00 -9.94142e-01 -9.36525e-01 -1.05176e+00
8.19200e+04 2.04000e+02 -8.59740e-01 -7.06105e-01 -1.01337e+00 -9.92677e-01 -9.34843e-01 -1.05051e+00
8.20800e+04 2.05000e+02 -8.96270e-01 -8.05682e-01 -9.86858e-01 -9.91204e-01 -9.33159e-01 -1.04925e+00
8.22400e+04 2.05000e+02 -8.96270e-01 -8.05682e-01 -9.86858e-01 -9.89712e-01 -9.31466e-01 -1.04796e+00
8.24000e+04 2.06000e+02 -8.78072e-01 -8.35952e-01 -9.20192e-01 -9.88199e-01 -9.29761e-01 -1.04664e+00
8.25600e+04 2.06000e+02 -8.78072e-01 -8.35952e-01 -9.20192e-01 -9.86656e-01 -9.28041e-01 -1.04527e+00
8.27200e+04 2.06000e+02 -8.78072e-01 -8.35952e-01 -9.20192e-01 -9.85083e-01 -9.26302e-01 -1.04386e+00
8.28800e+04 2.07000e+02 -8.31797e-01 -7.69667e-01 -8.93928e-01 -9.83475e-01 -9.24543e-01 -1.04241e+00
8.30400e+04 2.07000e+02 -8.31797e-01 -7.69667e-01 -8.93928e-01 -9.81827e-01 -9.22760e-01 -1.04089e+00
8.32000e+04 2.08000e+02 -7.93648e-01 -7.04386e-01 -8.82909e-01 -9.80140e-01 -9.20952e-01 -1.03933e+00
8.33600e+04 2.08000e+02 -7.93648e-01 -7.04386e-01 -8.82909e-01 -9.78409e-01 -9.19121e-01 -1.03770e+00
8.35200e+04 2.08000e+02 -7.93648e-01 -7.04386e-01 -8.82909e-01 -9.76634e-01 -9.17262e-01 -1.03601e+00
8.36800e+04 2.09000e+02 -8.42770e-01 -7.08931e-01 -9.76610e-01 -9.74814e-01 -9.15375e-01 -1.03425e+00
8.38400e+04 2.09000e+02 -8.42770e-01 -7.08931e-01 -9.76610e-01 -9.72946e-01 -9.13461e-01 -1.03243e+00
8.40000e+04 2.10000e+02 -7.92395e-01 -6.72573e-01 -9.12217e-01 -9.71032e-01 -9.11518e-01 -1.03055e+00
8.41600e+04 2.10000e+02 -7.92395e-01 -6.72573e-01 -9.12217e-01 -9.69073e-01 -9.09548e-01 -1.02860e+00
8.43200e+04 2.10000e+02 -7.92395e-01 -6.72573e-01 -9.12217e-01 -9.67068e-01 -9.07549e-01 -1.02659e+00
8.44800e+04 2.11000e+02 -7.73591e-01 -6.62365e-01 -8.84818e-01 -9.65018e-01 -9.05522e-01 -1.02451e+00
8.46400e+04 2.11000e+02 -7.73591e-01 -6.62365e-01 -8.84818e-01 -9.62924e-01 -9.03468e-01 -1.02238e+00
8.48000e+04 2.12000e+02 -8.16941e-01 -6.91445e-01 -9.42437e-01 -9.60791e-01 -9.01387e-01 -1.02019e+00
8.49600e+04 2.12000e+02 -8.16941e-01 -6.91445e-01 -9.42437e-01 -9.58615e-01 -8.99280e-01 -1.01795e+00
8.51200e+04 2.12000e+02 -8.16941e-01 -6.91445e-01 -9.42437e-01 -9.56404e-01 -8.97148e-01 -1.01566e+00
8.52800e+04 2.13000e+02 -7.83122e-01 -7.30313e-01 -8.35931e-01 -9.54157e-01 -8.94994e-01 -1.01332e+00
8.54400e+04 2.13000e+02 -7.83122e-01 -7.30313e-01 -8.35931e-01 -9.51878e-01 -8.92819e-01 -1.01094e+00
8.56000e+04 2.14000e+02 -8.46696e-01 -7.70592e-01 -9.22801e-01 -9.49567e-01 -8.90625e-01 -1.00851e+00
8.57600e+04 2.14000e+02 -8.46696e-01 -7.70592e-01 -9.22801e-01 -9.47227e-01 -8.88416e-01 -1.00604e+00
8.59200e+04 2.14000e+02 -8.46696e-01 -7.70592e-01 -9.22801e-01 -9.44865e-01 -8.86191e-01 -1.00354e+00
8.60800e+04 2.15000e+02 -8.78645e-01 -7.90223e-01 -9.67068e-01 -9.42480e-01 -8.83955e-01 -1.00100e+00
8.62400e+04 2.15000e+02 -8.78645e-01 -7.90223e-01 -9.67068e-01 -9.40073e-01 -8.81711e-01 -9.98434e-01
8.64000e+04 2.16000e+02 -8.30121e-01 -7.03208e-01 -9.57034e-01 -9.37648e-01 -8.79461e-01 -9.95834e-01
8.65600e+04 2.16000e+02 -8.30121e-01 -7.03208e-01 -9.57034e-01 -9.35208e-01 -8.77207e-01 -9.93209e-01
8.67200e+04 2.16000e+02 -8.30121e-01 -7.03208e-01 -9.57034e-01 -9.32751e-01 -8.74952e-01 -9.90551e-01
8.68800e+04 2.17000e+02 -8.57539e-01 -6.93375e-01 -1.02170e+00 -9.30284e-01 -8.72696e-01 -9.87872e-01
8.70400e+04 2.17000e+02 -8.57539e-01 -6.93375e-01 -1.02170e+00 -9.27804e-01 -8.70443e-01 -9.85166e-01
8.72000e+04 2.18000e+02 -8.29618e-01 -7.63524e-01 -8.95713e-01 -9.25316e-01 -8.68192e-01 -9.82440e-01
8.73600e+04 2.18000e+02 -8.29618e-01 -7.63524e-01 -8.95713e-01 -9.22816e-01 -8.65947e-01 -9.79684e-01
8.75200e+04 2.18000e+02 -8.29618e-01 -7.63524e-01 -8.95713e-01 -9.20310e-01 -8.63705e-01 -9.76915e-01
8.76800e+04 2.19000e+02 -8.02540e-01 -7.37424e-01 -8.67655e-01 -9.17795e-01 -8.61468e-01 -9.74122e-01
8.78400e+04 2.19000e+02 -8.02540e-01 -7.37424e-01 -8.67655e-01 -9.15274e-01 -8.59237e-01 -9.71311e-01
8.80000e+04 2.20000e+02 -7.46814e-01 -6.38719e-01 -8.54908e-01 -9.12748e-01 -8.57010e-01 -9.68485e-01
8.81600e+04 2.20000e+02 -7.46814e-01 -6.38719e-01 -8.54908e-01 -9.10217e-01 -8.54788e-01 -9.65646e-01
8.83200e+04 2.20000e+02 -7.46814e-01 -6.38719e-01 -8.54908e-01 -9.07683e-01 -8.52570e-01 -9.62796e-01
8.84800e+04 2.21000e+02 -8.42595e-01 -6.55762e-01 -1.02943e+00 -9.05149e-01 -8.50357e-01 -9.59941e-01
8.86400e+04 2.21000e+02 -8.42595e-01 -6.55762e-01 -1.02943e+00 -9.02616e-01 -8.48149e-01 -9.57082e-01
8.88000e+04 2.22000e+02 -8.20698e-01 -7.74281e-01 -8.67115e-01 -9.00086e-01 -8.45945e-01 -9.54226e-01
8.89600e+04 2.22000e+02 -8.20698e-01 -7.74281e-01 -8.67115e-01 -8.97562e-01 -8.43747e-01 -9.51377e-01
8.91200e+04 2.22000e+02 -8.20698e-01 -7.74281e-01 -8.67115e-01 -8.95048e-01 -8.41556e-01 -9.48540e-01
8.92800e+04 2.23000e+02 -7.46937e-01 -7.03157e-01 -7.90718e-01 -8.92547e-01 -8.39371e-01 -9.45723e-01
8.94400e+04 2.23000e+02 -7.46937e-01 -7.03157e-01 -7.90718e-01 -8.90063e-01 -8.37195e-01 -9.42931e-01
8.96000e+04 2.24000e+02 -7.03000e-01 -6.52154e-01 -7.53846e-01 -8.87600e-01 -8.35030e-01 -9.40170e-01
8.97600e+04 2.24000e+02 -7.03000e-01 -6.52154e-01 -7.53846e-01 -8.85161e-01 -8.32877e-01 -9.37446e-01
8.99200e+04 2.24000e+02 -7.03000e-01 -6.52154e-01 -7.53846e-01 -8.82752e-01 -8.30739e-01 -9.34766e-01
9.00800e+04 2.25000e+02 -7.82387e-01 -6.17549e-01 -9.47225e-01 -8.80377e-01 -8.28618e-01 -9.32136e-01
9.02400e+04 2.25000e+02 -7.82387e-01 -6.17549e-01 -9.47225e-01 -8.78038e-01 -8.26517e-01 -9.29559e-01
9.04000e+04 2.26000e+02 -7.57686e-01 -6.56286e-01 -8.59087e-01 -8.75740e-01 -8.24439e-01 -9.27042e-01
9.05600e+04 2.26000e+02 -7.57686e-01 -6.56286e-01 -8.59087e-01 -8.73487e-01 -8.22387e-01 -9.24588e-01
9.07200e+04 2.26000e+02 -7.57686e-01 -6.56286e-01 -8.59087e-01 -8.71282e-01 -8.20363e-01 -9.22201e-01
9.08800e+04 2.27000e+02 -7.66013e-01 -6.71579e-01 -8.60447e-01 -8.69126e-01 -8.18370e-01 -9.19882e-01
9.10400e+04 2.27000e+02 -7.66013e-01 -6.71579e-01 -8.60447e-01 -8.67023e-01 -8.16412e-01 -9.17634e-01
9.12000e+04 2.28000e+02 -7.39617e-01 -6.51295e-01 -8.27939e-01 -8.64973e-01 -8.14488e-01 -9.15458e-01
9.13600e+04 2.28000e+02 -7.39617e-01 -6.51295e-01 -8.27939e-01 -8.62978e-01 -8.12603e-01 -9.13352e-01
9.15200e+04 2.28000e+02 -7.39617e-01 -6.51295e-01 -8.27939e-01 -8.61037e-01 -8.10757e-01 -9.11317e-01
9.16800e+04 2.29000e+02 -8.00726e-01 -6.86625e-01 -9.14827e-01 -8.59151e-01 -8.08951e-01 -9.09351e-01
9.18400e+04 2.29000e+02 -8.00726e-01 -6.86625e-01 -9.14827e-01 -8.57318e-01 -8.07185e-01 -9.07452e-01
9.20000e+04 2.30000e+02 -7.93311e-01 -7.08571e-01 -8.78051e-01 -8.55537e-01 -8.05458e-01 -9.05616e-01
9.21600e+04 2.30000e+02 -7.93311e-01 -7.08571e-01 -8.78051e-01 -8.53805e-01 -8.03769e-01 -9.03841e-01
9.23200e+04 2.30000e+02 -7.93311e-01 -7.08571e-01 -8.78051e-01 -8.52119e-01 -8.02116e-01 -9.02122e-01
9.24800e+04 2.31000e+02 -7.90085e-01 -7.25142e-01 -8.55028e-01 -8.50476e-01 -8.00495e-01 -9.00456e-01
9.26400e+04 2.31000e+02 -7.90085e-01 -7.25142e-01 -8.55028e-01 -8.48871e-01 -7.98903e-01 -8.98840e-01
9.28000e+04 2.32000e+02 -7.41286e-01 -6.73476e-01 -8.09097e-01 -8.47301e-01 -7.97335e-01 -8.97267e-01
9.29600e+04 2.32000e+02 -7.41286e-01 -6.73476e-01 -8.09097e-01 -8.45761e-01 -7.95787e-01 -8.95736e-01
9.31200e+04 2.32000e+02 -7.41286e-01 -6.73476e-01 -8.09097e-01 -8.44246e-01 -7.94251e-01 -8.94241e-01
9.32800e+04 2.33000e+02 -8.56414e-01 -7.63972e-01 -9.48857e-01 -8.42751e-01 -7.92722e-01 -8.92781e-01
9.34400e+04 2.33000e+02 -8.56414e-01 -7.63972e-01 -9.48857e-01 -8.41272e-01 -7.91195e-01 -8.91349e-01
9.36000e+04 2.34000e+02 -7.73998e-01 -6.65276e-01 -8.82721e-01 -8.39804e-01 -7.89663e-01 -8.89944e-01
9.37600e+04 2.34000e+02 -7.73998e-01 -6.65276e-01 -8.82721e-01 -8.38341e-01 -7.88119e-01 -8.88564e-01
9.39200e+04 2.34000e+02 -7.73998e-01 -6.65276e-01 -8.82721e-01 -8.36881e-01 -7.86558e-01 -8.87204e-01
9.40800e+04 2.35000e+02 -8.25036e-01 -7.18828e-01 -9.31243e-01 -8.35420e-01 -7.84976e-01 -8.85863e-01
9.42400e+04 2.35000e+02 -8.25036e-01 -7.18828e-01 -9.31243e-01 -8.33954e-01 -7.83367e-01 -8.84541e-01
9.44000e+04 2.36000e+02 -7.10820e-01 -6.03315e-01 -8.18326e-01 -8.32480e-01 -7.81729e-01 -8.83232e-01
9.45600e+04 2.36000e+02 -7.10820e-01 -6.03315e-01 -8.18326e-01 -8.30998e-01 -7.80057e-01 -8.81939e-01
9.47200e+04 2.36000e+02 -7.10820e-01 -6.03315e-01 -8.18326e-01 -8.29505e-01 -7.78352e-01 -8.80658e-01
9.48800e+04 2.37000e+02 -6.97689e-01 -6.19454e-01 -7.75924e-01 -8.28001e-01 -7.76612e-01 -8.79389e-01
9.50400e+04 2.37000e+02 -6.97689e-01 -6.19454e-01 -7.75924e-01 -8.26485e-01 -7.74839e-01 -8.78132e-01
9.52000e+04 2.38000e+02 -7.58501e-01 -7.11424e-01 -8.05577e-01 -8.24960e-01 -7.73034e-01 -8.76886e-01
9.53600e+04 2.38000e+02 -7.58501e-01 -7.11424e-01 -8.05577e-01 -8.23425e-01 -7.71198e-01 -8.75651e-01
9.55200e+04 2.38000e+02 -7.58501e-01 -7.11424e-01 -8.05577e-01 -8.21882e-01 -7.69337e-01 -8.74428e-01
9.56800e+04 2.39000e+02 -8.12580e-01 -6.47469e-01 -9.77690e-01 -8.20335e-01 -7.67454e-01 -8.73216e-01
9.58400e+04 2.39000e+02 -8.12580e-01 -6.47469e-01 -9.77690e-01 -8.18786e-01 -7.65554e-01 -8.72018e-01
9.60000e+04 2.40000e+02 -7.48442e-01 -6.80763e-01 -8.16120e-01 -8.17239e-01 -7.63644e-01 -8.70834e-01
9.61600e+04 2.40000e+02 -7.48442e-01 -6.80763e-01 -8.16120e-01 -8.15698e-01 -7.61730e-01 -8.69666e-01
9.63200e+04 2.40000e+02 -7.48442e-01 -6.80763e-01 -8.16120e-01 -8.14166e-01 -7.59816e-01 -8.68515e-01
9.64800e+04 2.41000e+02 -7.63895e-01 -6.97189e-01 -8.30600e-01 -8.12647e-01 -7.57911e-01 -8.67383e-01
9.66400e+04 2.41000e+02 -7.63895e-01 -6.97189e-01 -8.30600e-01 -8.11146e-01 -7.56021e-01 -8.66271e-01
9.68000e+04 2.42000e+02 -6.61336e-01 -5.60511e-01 -7.62160e-01 -8.09666e-01 -7.54152e-01 -8.65180e-01
9.69600e+04 2.42000e+02 -6.61336e-01 -5.60511e-01 -7.62160e-01 -8.08212e-01 -7.52310e-01 -8.64114e-01
9.71200e+04 2.42000e+02 -6.61336e-01 -5.60511e-01 -7.62160e-01 -8.06786e-01 -7.50502e-01 -8.63070e-01
9.72800e+04 2.43000e+02 -7.11331e-01 -5.80443e-01 -8.42218e-01 -8.05391e-01 -7.48730e-01 -8.62051e-01
9.74400e+04 2.43000e+02 -7.11331e-01 -5.80443e-01 -8.42218e-01 -8.04029e-01 -7.47002e-01 -8.61056e-01
9.76000e+04 2.44000e+02 -7.58360e-01 -7.19510e-01 -7.97210e-01 -8.02703e-01 -7.45321e-01 -8.60086e-01
9.77600e+04 2.44000e+02 -7.58360e-01 -7.19510e-01 -7.97210e-01 -8.01415e-01 -7.43690e-01 -8.59140e-01
9.79200e+04 2.44000e+02 -7.58360e-01 -7.19510e-01 -7.97210e-01 -8.00164e-01 -7.42113e-01 -8.58215e-01
9.80800e+04 2.45000e+02 -6.80575e-01 -6.43521e-01 -7.17629e-01 -7.98951e-01 -7.40591e-01 -8.57311e-01
9.82400e+04 2.45000e+02 -6.80575e-01 -6.43521e-01 -7.17629e-01 -7.97776e-01 -7.39127e-01 -8.56425e-01
9.84000e+04 2.46000e+02 -7.32683e-01 -6.53362e-01 -8.12003e-01 -7.96639e-01 -7.37722e-01 -8.55555e-01
9.85600e+04 2.46000e+02 -7.32683e-01 -6.53362e-01 -8.12003e-01 -7.95538e-01 -7.36377e-01 -8.54698e-01
9.87200e+04 2.46000e+02 -7.32683e-01 -6.53362e-01 -8.12003e-01 -7.94472e-01 -7.35092e-01 -8.53851e-01
9.88800e+04 2.47000e+02 -7.01495e-01 -6.22437e-01 -7.80554e-01 -7.93438e-01 -7.33867e-01 -8.53010e-01
9.90400e+04 2.47000e+02 -7.01495e-01 -6.22437e-01 -7.80554e-01 -7.92436e-01 -7.32700e-01 -8.52172e-01
9.92000e+04 2.48000e+02 -7.46656e-01 -7.08963e-01 -7.84349e-01 -7.91462e-01 -7.31591e-01 -8.51333e-01
9.93600e+04 2.48000e+02 -7.46656e-01 -7.08963e-01 -7.84349e-01 -7.90513e-01 -7.30536e-01 -8.50490e-01
9.95200e+04 2.48000e+02 -7.46656e-01 -7.08963e-01 -7.84349e-01 -7.89586e-01 -7.29534e-01 -8.49639e-01
9.96800e+04 2.49000e+02 -7.50715e-01 -6.78015e-01 -8.23414e-01 -7.88678e-01 -7.28581e-01 -8.48776e-01
9.98400e+04 2.49000e+02 -7.50715e-01 -6.78015e-01 -8.23414e-01 -7.87785e-01 -7.27672e-01 -8.47899e-01
1.00000e+05 2.50000e+02 -6.97020e-01 -6.44550e-01 -7.49491e-01 -7.86903e-01 -7.26804e-01 -8.47003e-01
1.00160e+05 2.50000e+02 -6.97020e-01 -6.44550e-01 -7.49491e-01 -7.86029e-01 -7.25972e-01 -8.46086e-01
1.00320e+05 2.50000e+02 -6.97020e-01 -6.44550e-01 -7.49491e-01 -7.85158e-01 -7.25171e-01 -8.45146e-01
1.00480e+05 2.51000e+02 -7.61241e-01 -6.52346e-01 -8.70136e-01 -7.84287e-01 -7.24395e-01 -8.44179e-01
1.00640e+05 2.51000e+02 -7.61241e-01 -6.52346e-01 -8.70136e-01 -7.83412e-01 -7.23641e-01 -8.43183e-01
1.00800e+05 2.52000e+02 -7.21617e-01 -7.04576e-01 -7.38659e-01 -7.82529e-01 -7.22901e-01 -8.42156e-01
1.00960e+05 2.52000e+02 -7.21617e-01 -7.04576e-01 -7.38659e-01 -7.81634e-01 -7.22174e-01 -8.41095e-01
1.01120e+05 2.52000e+02 -7.21617e-01 -7.04576e-01 -7.38659e-01 -7.80726e-01 -7.21452e-01 -8.39999e-01
1.01280e+05 2.53000e+02 -7.06044e-01 -6.91610e-01 -7.20479e-01 -7.79800e-01 -7.20734e-01 -8.38865e-01
1.01440e+05 2.53000e+02 -7.06044e-01 -6.91610e-01 -7.20479e-01 -7.78853e-01 -7.20016e-01 -8.37691e-01
1.01600e+05 2.54000e+02 -7.61391e-01 -6.59389e-01 -8.63393e-01 -7.77885e-01 -7.19296e-01 -8.36474e-01
1.01760e+05 2.54000e+02 -7.61391e-01 -6.59389e-01 -8.63393e-01 -7.76893e-01 -7.18570e-01 -8.35215e-01
1.01920e+05 2.54000e+02 -7.61391e-01 -6.59389e-01 -8.63393e-01 -7.75876e-01 -7.17841e-01 -8.33911e-01
1.02080e+05 2.55000e+02 -7.20555e-01 -6.46984e-01 -7.94126e-01 -7.74833e-01 -7.17106e-01 -8.32559e-01
1.02240e+05 2.55000e+02 -7.20555e-01 -6.46984e-01 -7.94126e-01 -7.73764e-01 -7.16367e-01 -8.31161e-01
1.02400e+05 2.56000e+02 -6.55666e-01 -6.13312e-01 -6.98020e-01 -7.72669e-01 -7.15624e-01 -8.29713e-01
1.02560e+05 2.56000e+02 -6.55666e-01 -6.13312e-01 -6.98020e-01 -7.71549e-01 -7.14881e-01 -8.28218e-01
1.02720e+05 2.56000e+02 -6.55666e-01 -6.13312e-01 -6.98020e-01 -7.70406e-01 -7.14139e-01 -8.26673e-01
1.02880e+05 2.57000e+02 -6.83793e-01 -5.98003e-01 -7.69583e-01 -7.69240e-01 -7.13400e-01 -8.25080e-01
1.03040e+05 2.57000e+02 -6.83793e-01 -5.98003e-01 -7.69583e-01 -7.68054e-01 -7.12669e-01 -8.23439e-01
1.03200e+05 2.58000e+02 -7.26320e-01 -6.15820e-01 -8.36820e-01 -7.66851e-01 -7.11948e-01 -8.21753e-01
1.03360e+05 2.58000e+02 -7.26320e-01 -6.15820e-01 -8.36820e-01 -7.65633e-01 -7.11242e-01 -8.20024e-01
1.03520e+05 2.58000e+02 -7.26320e-01 -6.15820e-01 -8.36820e-01 -7.64403e-01 -7.10553e-01 -8.18252e-01
1.03680e+05 2.59000e+02 -7.16019e-01 -6.81278e-01 -7.50759e-01 -7.63164e-01 -7.09884e-01 -8.16443e-01
1.03840e+05 2.59000e+02 -7.16019e-01 -6.81278e-01 -7.50759e-01 -7.61920e-01 -7.09240e-01 -8.14599e-01
1.04000e+05 2.60000e+02 -6.93269e-01 -6.45584e-01 -7.40954e-01 -7.60673e-01 -7.08621e-01 -8.12725e-01
1.04160e+05 2.60000e+02 -6.93269e-01 -6.45584e-01 -7.40954e-01 -7.59428e-01 -7.08031e-01 -8.10825e-01
1.04320e+05 2.60000e+02 -6.93269e-01 -6.45584e-01 -7.40954e-01 -7.58187e-01 -7.07471e-01 -8.08902e-01
1.04480e+05 2.61000e+02 -7.15270e-01 -5.88078e-01 -8.42463e-01 -7.56953e-01 -7.06942e-01 -8.06964e-01
1.04640e+05 2.61000e+02 -7.15270e-01 -5.88078e-01 -8.42463e-01 -7.55730e-01 -7.06445e-01 -8.05016e-01
1.04800e+05 2.62000e+02 -6.81766e-01 -5.77701e-01 -7.85832e-01 -7.54520e-01 -7.05979e-01 -8.03062e-01
1.04960e+05 2.62000e+02 -6.81766e-01 -5.77701e-01 -7.85832e-01 -7.53325e-01 -7.05543e-01 -8.01108e-01
1.05120e+05 2.62000e+02 -6.81766e-01 -5.77701e-01 -7.85832e-01 -7.52148e-01 -7.05136e-01 -7.99160e-01
1.05280e+05 2.63000e+02 -6.87191e-01 -6.14968e-01 -7.59414e-01 -7.50988e-01 -7.04755e-01 -7.97221e-01
1.05440e+05 2.63000e+02 -6.87191e-01 -6.14968e-01 -7.59414e-01 -7.49849e-01 -7.04399e-01 -7.95299e-01
1.05600e+05 2.64000e+02 -6.65148e-01 -5.77947e-01 -7.52349e-01 -7.48730e-01 -7.04063e-01 -7.93397e-01
1.05760e+05 2.64000e+02 -6.65148e-01 -5.77947e-01 -7.52349e-01 -7.47632e-01 -7.03744e-01 -7.91520e-01
1.05920e+05 2.64000e+02 -6.65148e-01 -5.77947e-01 -7.52349e-01 -7.46554e-01 -7.03438e-01 -7.89671e-01
1.06080e+05 2.65000e+02 -6.83424e-01 -6.14568e-01 -7.52280e-01 -7.45498e-01 -7.03142e-01 -7.87855e-01
1.06240e+05 2.65000e+02 -6.83424e-01 -6.14568e-01 -7.52280e-01 -7.44462e-01 -7.02851e-01 -7.86073e-01
1.06400e+05 2.66000e+02 -6.42191e-01 -5.83645e-01 -7.00737e-01 -7.43446e-01 -7.02561e-01 -7.84330e-01
1.06560e+05 2.66000e+02 -6.42191e-01 -5.83645e-01 -7.00737e-01 -7.42448e-01 -7.02270e-01 -7.82627e-01
1.06720e+05 2.66000e+02 -6.42191e-01 -5.83645e-01 -7.00737e-01 -7.41468e-01 -7.01972e-01 -7.80964e-01
1.06880e+05 2.67000e+02 -6.52269e-01 -5.87942e-01 -7.16596e-01 -7.40504e-01 -7.01665e-01 -7.79344e-01
1.07040e+05 2.67000e+02 -6.52269e-01 -5.87942e-01 -7.16596e-01 -7.39556e-01 -7.01346e-01 -7.77766e-01
1.07200e+05 2.68000e+02 -6.26718e-01 -5.46662e-01 -7.06774e-01 -7.38621e-01 -7.01012e-01 -7.76231e-01
1.07360e+05 2.68000e+02 -6.26718e-01 -5.46662e-01 -7.06774e-01 -7.37699e-01 -7.00660e-01 -7.74739e-01
1.07520e+05 2.68000e+02 -6.26718e-01 -5.46662e-01 -7.06774e-01 -7.36789e-01 -7.00290e-01 -7.73288e-01
1.07680e+05 2.69000e+02 -6.83118e-01 -6.20896e-01 -7.45339e-01 -7.35887e-01 -6.99897e-01 -7.71876e-01
1.07840e+05 2.69000e+02 -6.83118e-01 -6.20896e-01 -7.45339e-01 -7.34993e-01 -6.99482e-01 -7.70505e-01
1.08000e+05 2.70000e+02 -6.67976e-01 -6.07491e-01 -7.28460e-01 -7.34106e-01 -6.99042e-01 -7.69171e-01
1.08160e+05 2.70000e+02 -6.67976e-01 -6.07491e-01 -7.28460e-01 -7.33224e-01 -6.98576e-01 -7.67873e-01
1.08320e+05 2.70000e+02 -6.67976e-01 -6.07491e-01 -7.28460e-01 -7.32345e-01 -6.98081e-01 -7.66609e-01
1.08480e+05 2.71000e+02 -7.16945e-01 -5.68711e-01 -8.65179e-01 -7.31468e-01 -6.97558e-01 -7.65378e-01
1.08640e+05 2.71000e+02 -7.16945e-01 -5.68711e-01 -8.65179e-01 -7.30590e-01 -6.97003e-01 -7.64177e-01
1.08800e+05 2.72000e+02 -7.06730e-01 -5.96665e-01 -8.16796e-01 -7.29711e-01 -6.96416e-01 -7.63005e-01
1.08960e+05 2.72000e+02 -7.06730e-01 -5.96665e-01 -8.16796e-01 -7.28826e-01 -6.95793e-01 -7.61860e-01
1.09120e+05 2.72000e+02 -7.06730e-01 -5.96665e-01 -8.16796e-01 -7.27937e-01 -6.95134e-01 -7.60740e-01
1.09280e+05 2.73000e+02 -7.08927e-01 -5.88513e-01 -8.29340e-01 -7.27039e-01 -6.94436e-01 -7.59642e-01
1.09440e+05 2.73000e+02 -7.08927e-01 -5.88513e-01 -8.29340e-01 -7.26132e-01 -6.93697e-01 -7.58566e-01
1.09600e+05 2.74000e+02 -7.02198e-01 -6.62306e-01 -7.42090e-01 -7.25212e-01 -6.92915e-01 -7.57509e-01
1.09760e+05 2.74000e+02 -7.02198e-01 -6.62306e-01 -7.42090e-01 -7.24278e-01 -6.92088e-01 -7.56468e-01
1.09920e+05 2.74000e+02 -7.02198e-01 -6.62306e-01 -7.42090e-01 -7.23329e-01 -6.91216e-01 -7.55442e-01
1.10080e+05 2.75000e+02 -6.29206e-01 -6.01819e-01 -6.56593e-01 -7.22362e-01 -6.90295e-01 -7.54429e-01
1.10240e+05 2.75000e+02 -6.29206e-01 -6.01819e-01 -6.56593e-01 -7.21376e-01 -6.89326e-01 -7.53425e-01
1.10400e+05 2.76000e+02 -6.51332e-01 -6.16250e-01 -6.86415e-01 -7.20370e-01 -6.88309e-01 -7.52431e-01
1.10560e+05 2.76000e+02 -6.51332e-01 -6.16250e-01 -6.86415e-01 -7.19342e-01 -6.87244e-01 -7.51440e-01
1.10720e+05 2.76000e+02 -6.51332e-01 -6.16250e-01 -6.86415e-01 -7.18293e-01 -6.86133e-01 -7.50454e-01
1.10880e+05 2.77000e+02 -6.44924e-01 -5.94907e-01 -6.94942e-01 -7.17223e-01 -6.84978e-01 -7.49467e-01
1.11040e+05 2.77000e+02 -6.44924e-01 -5.94907e-01 -6.94942e-01 -7.16131e-01 -6.83782e-01 -7.48480e-01
1.11200e+05 2.78000e+02 -6.45929e-01 -6.20076e-01 -6.71781e-01 -7.15019e-01 -6.82550e-01 -7.47488e-01
1.11360e+05 2.78000e+02 -6.45929e-01 -6.20076e-01 -6.71781e-01 -7.13889e-01 -6.81287e-01 -7.46492e-01
1.11520e+05 2.78000e+02 -6.45929e-01 -6.20076e-01 -6.71781e-01 -7.12743e-01 -6.79998e-01 -7.45487e-01
1.11680e+05 2.79000e+02 -6.92474e-01 -5.75138e-01 -8.09809e-01 -7.11582e-01 -6.78690e-01 -7.44475e-01
1.11840e+05 2.79000e+02 -6.92474e-01 -5.75138e-01 -8.09809e-01 -7.10411e-01 -6.77369e-01 -7.43453e-01
1.12000e+05 2.80000e+02 -6.07020e-01 -5.44328e-01 -6.69712e-01 -7.09233e-01 -6.76044e-01 -7.42422e-01
1.12160e+05 2.80000e+02 -6.07020e-01 -5.44328e-01 -6.69712e-01 -7.08051e-01 -6.74721e-01 -7.41380e-01
1.12320e+05 2.80000e+02 -6.07020e-01 -5.44328e-01 -6.69712e-01 -7.06868e-01 -6.73408e-01 -7.40329e-01
1.12480e+05 2.81000e+02 -6.03815e-01 -5.38805e-01 -6.68825e-01 -7.05689e-01 -6.72110e-01 -7.39269e-01
1.12640e+05 2.81000e+02 -6.03815e-01 -5.38805e-01 -6.68825e-01 -7.04518e-01 -6.70836e-01 -7.38200e-01
1.12800e+05 2.82000e+02 -6.38568e-01 -5.44662e-01 -7.32473e-01 -7.03358e-01 -6.69591e-01 -7.37125e-01
1.12960e+05 2.82000e+02 -6.38568e-01 -5.44662e-01 -7.32473e-01 -7.02212e-01 -6.68380e-01 -7.36045e-01
1.13120e+05 2.82000e+02 -6.38568e-01 -5.44662e-01 -7.32473e-01 -7.01084e-01 -6.67208e-01 -7.34961e-01
1.13280e+05 2.83000e+02 -6.46360e-01 -6.32917e-01 -6.59803e-01 -6.99976e-01 -6.66077e-01 -7.33875e-01
1.13440e+05 2.83000e+02 -6.46360e-01 -6.32917e-01 -6.59803e-01 -6.98890e-01 -6.64991e-01 -7.32790e-01
1.13600e+05 2.84000e+02 -6.42668e-01 -5.94101e-01 -6.91234e-01 -6.97830e-01 -6.63951e-01 -7.31708e-01
1.13760e+05 2.84000e+02 -6.42668e-01 -5.94101e-01 -6.91234e-01 -6.96794e-01 -6.62957e-01 -7.30630e-01
1.13920e+05 2.84000e+02 -6.42668e-01 -5.94101e-01 -6.91234e-01 -6.95784e-01 -6.62010e-01 -7.29559e-01
1.14080e+05 2.85000e+02 -6.37693e-01 -5.57078e-01 -7.18308e-01 -6.94801e-01 -6.61106e-01 -7.28497e-01
1.14240e+05 2.85000e+02 -6.37693e-01 -5.57078e-01 -7.18308e-01 -6.93845e-01 -6.60244e-01 -7.27446e-01
1.14400e+05 2.86000e+02 -6.63166e-01 -5.80622e-01 -7.45710e-01 -6.92913e-01 -6.59420e-01 -7.26406e-01
1.14560e+05 2.86000e+02 -6.63166e-01 -5.80622e-01 -7.45710e-01 -6.92006e-01 -6.58630e-01 -7.25382e-01
1.14720e+05 2.86000e+02 -6.63166e-01 -5.80622e-01 -7.45710e-01 -6.91121e-01 -6.57868e-01 -7.24374e-01
1.14880e+05 2.87000e+02 -6.65717e-01 -5.60111e-01 -7.71324e-01 -6.90256e-01 -6.57130e-01 -7.23382e-01
1.15040e+05 2.87000e+02 -6.65717e-01 -5.60111e-01 -7.71324e-01 -6.89409e-01 -6.56410e-01 -7.22408e-01
1.15200e+05 2.88000e+02 -6.44634e-01 -6.01964e-01 -6.87303e-01 -6.88577e-01 -6.55700e-01 -7.21453e-01
1.15360e+05 2.88000e+02 -6.44634e-01 -6.01964e-01 -6.87303e-01 -6.87757e-01 -6.54996e-01 -7.20517e-01
1.15520e+05 2.88000e+02 -6.44634e-01 -6.01964e-01 -6.87303e-01 -6.86945e-01 -6.54291e-01 -7.19599e-01
1.15680e+05 2.89000e+02 -5.60999e-01 -5.40643e-01 -5.81355e-01 -6.86140e-01 -6.53581e-01 -7.18699e-01
1.15840e+05 2.89000e+02 -5.60999e-01 -5.40643e-01 -5.81355e-01 -6.85337e-01 -6.52859e-01 -7.17815e-01
1.16000e+05 2.90000e+02 -6.21918e-01 -5.58577e-01 -6.85259e-01 -6.84534e-01 -6.52123e-01 -7.16946e-01
1.16160e+05 2.90000e+02 -6.21918e-01 -5.58577e-01 -6.85259e-01 -6.83728e-01 -6.51367e-01 -7.16089e-01
1.16320e+05 2.90000e+02 -6.21918e-01 -5.58577e-01 -6.85259e-01 -6.82917e-01 -6.50590e-01 -7.15244e-01
1.16480e+05 2.91000e+02 -6.33875e-01 -5.86503e-01 -6.81247e-01 -6.82098e-01 -6.49790e-01 -7.14405e-01
1.16640e+05 2.91000e+02 -6.33875e-01 -5.86503e-01 -6.81247e-01 -6.81269e-01 -6.48966e-01 -7.13572e-01
1.16800e+05 2.92000e+02 -6.56122e-01 -5.25656e-01 -7.86588e-01 -6.80429e-01 -6.48117e-01 -7.12741e-01
1.16960e+05 2.92000e+02 -6.56122e-01 -5.25656e-01 -7.86588e-01 -6.79576e-01 -6.47243e-01 -7.11909e-01
1.17120e+05 2.92000e+02 -6.56122e-01 -5.25656e-01 -7.86588e-01 -6.78711e-01 -6.46347e-01 -7.11075e-01
1.17280e+05 2.93000e+02 -6.68238e-01 -6.19099e-01 -7.17376e-01 -6.77832e-01 -6.45429e-01 -7.10235e-01
1.17440e+05 2.93000e+02 -6.68238e-01 -6.19099e-01 -7.17376e-01 -6.76940e-01 -6.44492e-01 -7.09389e-01
1.17600e+05 2.94000e+02 -6.72815e-01 -6.03349e-01 -7.42281e-01 -6.76036e-01 -6.43536e-01 -7.08536e-01
1.17760e+05 2.94000e+02 -6.72815e-01 -6.03349e-01 -7.42281e-01 -6.75119e-01 -6.42566e-01 -7.07673e-01
1.17920e+05 2.94000e+02 -6.72815e-01 -6.03349e-01 -7.42281e-01 -6.74191e-01 -6.41582e-01 -7.06800e-01
1.18080e+05 2.95000e+02 -6.47530e-01 -5.53410e-01 -7.41650e-01 -6.73254e-01 -6.40589e-01 -7.05919e-01
1.18240e+05 2.95000e+02 -6.47530e-01 -5.53410e-01 -7.41650e-01 -6.72306e-01 -6.39587e-01 -7.05026e-01
1.18400e+05 2.96000e+02 -6.26398e-01 -5.20651e-01 -7.32145e-01 -6.71351e-01 -6.38580e-01 -7.04123e-01
1.18560e+05 2.96000e+02 -6.26398e-01 -5.20651e-01 -7.32145e-01 -6.70390e-01 -6.37570e-01 -7.03209e-01
1.18720e+05 2.96000e+02 -6.26398e-01 -5.20651e-01 -7.32145e-01 -6.69423e-01 -6.36560e-01 -7.02286e-01
1.18880e+05 2.97000e+02 -6.21891e-01 -5.44304e-01 -6.99478e-01 -6.68452e-01 -6.35551e-01 -7.01353e-01
1.19040e+05 2.97000e+02 -6.21891e-01 -5.44304e-01 -6.99478e-01 -6.67479e-01 -6.34548e-01 -7.00410e-01
1.19200e+05 2.98000e+02 -6.13369e-01 -5.57509e-01 -6.69229e-01 -6.66504e-01 -6.33552e-01 -6.99456e-01
1.19360e+05 2.98000e+02 -6.13369e-01 -5.57509e-01 -6.69229e-01 -6.65530e-01 -6.32567e-01 -6.98494e-01
1.19520e+05 2.98000e+02 -6.13369e-01 -5.57509e-01 -6.69229e-01 -6.64558e-01 -6.31594e-01 -6.97521e-01
1.19680e+05 2.99000e+02 -5.87688e-01 -5.40110e-01 -6.35266e-01 -6.63589e-01 -6.30638e-01 -6.96540e-01
1.19840e+05 2.99000e+02 -5.87688e-01 -5.40110e-01 -6.35266e-01 -6.62625e-01 -6.29700e-01 -6.95550e-01
1.20000e+05 3.00000e+02 -5.94181e-01 -5.64119e-01 -6.24243e-01 -6.61668e-01 -6.28785e-01 -6.94551e-01
1.20160e+05 3.00000e+02 -5.94181e-01 -5.64119e-01 -6.24243e-01 -6.60720e-01 -6.27894e-01 -6.93546e-01
1.20320e+05 3.00000e+02 -5.94181e-01 -5.64119e-01 -6.24243e-01 -6.59783e-01 -6.27033e-01 -6.92534e-01
1.20480e+05 3.01000e+02 -6.51537e-01 -6.24940e-01 -6.78134e-01 -6.58860e-01 -6.26202e-01 -6.91517e-01
1.20640e+05 3.01000e+02 -6.51537e-01 -6.24940e-01 -6.78134e-01 -6.57951e-01 -6.25405e-01 -6.90496e-01
1.20800e+05 3.02000e+02 -6.47149e-01 -6.10603e-01 -6.83695e-01 -6.57059e-01 -6.24643e-01 -6.89475e-01
1.20960e+05 3.02000e+02 -6.47149e-01 -6.10603e-01 -6.83695e-01 -6.56186e-01 -6.23920e-01 -6.88453e-01
1.21120e+05 3.02000e+02 -6.47149e-01 -6.10603e-01 -6.83695e-01 -6.55335e-01 -6.23236e-01 -6.87433e-01
1.21280e+05 3.03000e+02 -6.64597e-01 -5.39070e-01 -7.90124e-01 -6.54506e-01 -6.22593e-01 -6.86418e-01
1.21440e+05 3.03000e+02 -6.64597e-01 -5.39070e-01 -7.90124e-01 -6.53700e-01 -6.21990e-01 -6.85410e-01
1.21600e+05 3.04000e+02 -6.03780e-01 -5.57153e-01 -6.50407e-01 -6.52920e-01 -6.21427e-01 -6.84413e-01
1.21760e+05 3.04000e+02 -6.03780e-01 -5.57153e-01 -6.50407e-01 -6.52166e-01 -6.20904e-01 -6.83429e-01
1.21920e+05 3.04000e+02 -6.03780e-01 -5.57153e-01 -6.50407e-01 -6.51439e-01 -6.20418e-01 -6.82460e-01
1.22080e+05 3.05000e+02 -5.73172e-01 -5.36982e-01 -6.09361e-01 -6.50737e-01 -6.19966e-01 -6.81508e-01
1.22240e+05 3.05000e+02 -5.73172e-01 -5.36982e-01 -6.09361e-01 -6.50061e-01 -6.19545e-01 -6.80578e-01
1.22400e+05 3.06000e+02 -6.12455e-01 -5.63210e-01 -6.61701e-01 -6.49410e-01 -6.19150e-01 -6.79670e-01
1.22560e+05 3.06000e+02 -6.12455e-01 -5.63210e-01 -6.61701e-01 -6.48783e-01 -6.18778e-01 -6.78788e-01
1.22720e+05 3.06000e+02 -6.12455e-01 -5.63210e-01 -6.61701e-01 -6.48178e-01 -6.18422e-01 -6.77934e-01
1.22880e+05 3.07000e+02 -6.52740e-01 -5.68594e-01 -7.36886e-01 -6.47595e-01 -6.18080e-01 -6.77110e-01
1.23040e+05 3.07000e+02 -6.52740e-01 -5.68594e-01 -7.36886e-01 -6.47030e-01 -6.17744e-01 -6.76316e-01
1.23200e+05 3.08000e+02 -5.89886e-01 -5.68338e-01 -6.11433e-01 -6.46484e-01 -6.17411e-01 -6.75557e-01
1.23360e+05 3.08000e+02 -5.89886e-01 -5.68338e-01 -6.11433e-01 -6.45952e-01 -6.17074e-01 -6.74831e-01
1.23520e+05 3.08000e+02 -5.89886e-01 -5.68338e-01 -6.11433e-01 -6.45435e-01 -6.16730e-01 -6.74139e-01
1.23680e+05 3.09000e+02 -5.52825e-01 -5.14624e-01 -5.91027e-01 -6.44929e-01 -6.16374e-01 -6.73483e-01
1.23840e+05 3.09000e+02 -5.52825e-01 -5.14624e-01 -5.91027e-01 -6.44433e-01 -6.16002e-01 -6.72864e-01
1.24000e+05 3.10000e+02 -6.01356e-01 -5.47849e-01 -6.54863e-01 -6.43946e-01 -6.15613e-01 -6.72280e-01
1.24160e+05 3.10000e+02 -6.01356e-01 -5.47849e-01 -6.54863e-01 -6.43466e-01 -6.15202e-01 -6.71731e-01
1.24320e+05 3.10000e+02 -6.01356e-01 -5.47849e-01 -6.54863e-01 -6.42992e-01 -6.14768e-01 -6.71216e-01
1.24480e+05 3.11000e+02 -6.58553e-01 -5.95009e-01 -7.22096e-01 -6.42522e-01 -6.14310e-01 -6.70734e-01
1.24640e+05 3.11000e+02 -6.58553e-01 -5.95009e-01 -7.22096e-01 -6.42056e-01 -6.13828e-01 -6.70284e-01
1.24800e+05 3.12000e+02 -6.00191e-01 -5.52007e-01 -6.48375e-01 -6.41591e-01 -6.13320e-01 -6.69863e-01
1.24960e+05 3.12000e+02 -6.00191e-01 -5.52007e-01 -6.48375e-01 -6.41128e-01 -6.12786e-01 -6.69470e-01
1.25120e+05 3.12000e+02 -6.00191e-01 -5.52007e-01 -6.48375e-01 -6.40665e-01 -6.12229e-01 -6.69101e-01
1.25280e+05 3.13000e+02 -5.72235e-01 -5.44600e-01 -5.99870e-01 -6.40202e-01 -6.11648e-01 -6.68755e-01
1.25440e+05 3.13000e+02 -5.72235e-01 -5.44600e-01 -5.99870e-01 -6.39737e-01 -6.11045e-01 -6.68428e-01
1.25600e+05 3.14000e+02 -6.34346e-01 -5.55994e-01 -7.12699e-01 -6.39270e-01 -6.10422e-01 -6.68117e-01
1.25760e+05 3.14000e+02 -6.34346e-01 -5.55994e-01 -7.12699e-01 -6.38800e-01 -6.09781e-01 -6.67818e-01
1.25920e+05 3.14000e+02 -6.34346e-01 -5.55994e-01 -7.12699e-01 -6.38326e-01 -6.09124e-01 -6.67528e-01
1.26080e+05 3.15000e+02 -6.23271e-01 -5.52016e-01 -6.94526e-01 -6.37847e-01 -6.08452e-01 -6.67242e-01
1.26240e+05 3.15000e+02 -6.23271e-01 -5.52016e-01 -6.94526e-01 -6.37363e-01 -6.07767e-01 -6.66958e-01
1.26400e+05 3.16000e+02 -5.49689e-01 -5.01001e-01 -5.98377e-01 -6.36872e-01 -6.07073e-01 -6.66671e-01
1.26560e+05 3.16000e+02 -5.49689e-01 -5.01001e-01 -5.98377e-01 -6.36374e-01 -6.06371e-01 -6.66376e-01
1.26720e+05 3.16000e+02 -5.49689e-01 -5.01001e-01 -5.98377e-01 -6.35868e-01 -6.05664e-01 -6.66072e-01
1.26880e+05 3.17000e+02 -5.72112e-01 -5.58640e-01 -5.85584e-01 -6.35353e-01 -6.04953e-01 -6.65754e-01
1.27040e+05 3.17000e+02 -5.72112e-01 -5.58640e-01 -5.85584e-01 -6.34829e-01 -6.04239e-01 -6.65419e-01
1.27200e+05 3.18000e+02 -5.91612e-01 -5.54637e-01 -6.28587e-01 -6.34295e-01 -6.03527e-01 -6.65064e-01
1.27360e+05 3.18000e+02 -5.91612e-01 -5.54637e-01 -6.28587e-01 -6.33751e-01 -6.02816e-01 -6.64686e-01
1.27520e+05 3.18000e+02 -5.91612e-01 -5.54637e-01 -6.28587e-01 -6.33196e-01 -6.02109e-01 -6.64283e-01
1.27680e+05 3.19000e+02 -5.92779e-01 -5.05522e-01 -6.80035e-01 -6.32631e-01 -6.01407e-01 -6.63855e-01
1.27840e+05 3.19000e+02 -5.92779e-01 -5.05522e-01 -6.80035e-01 -6.32055e-01 -6.00713e-01 -6.63397e-01
1.28000e+05 3.20000e+02 -6.46257e-01 -5.41786e-01 -7.50727e-01 -6.31469e-01 -6.00028e-01 -6.62909e-01
1.28160e+05 3.20000e+02 -6.46257e-01 -5.41786e-01 -7.50727e-01 -6.30873e-01 -5.99355e-01 -6.62390e-01
1.28320e+05 3.20000e+02 -6.46257e-01 -5.41786e-01 -7.50727e-01 -6.30267e-01 -5.98694e-01 -6.61839e-01
1.28480e+05 3.21000e+02 -6.12133e-01 -5.75098e-01 -6.49167e-01 -6.29651e-01 -5.98049e-01 -6.61254e-01
1.28640e+05 3.21000e+02 -6.12133e-01 -5.75098e-01 -6.49167e-01 -6.29028e-01 -5.97420e-01 -6.60636e-01
1.28800e+05 3.22000e+02 -5.99893e-01 -5.29739e-01 -6.70048e-01 -6.28397e-01 -5.96811e-01 -6.59982e-01
1.28960e+05 3.22000e+02 -5.99893e-01 -5.29739e-01 -6.70048e-01 -6.27758e-01 -5.96223e-01 -6.59294e-01
1.29120e+05 3.22000e+02 -5.99893e-01 -5.29739e-01 -6.70048e-01 -6.27113e-01 -5.95658e-01 -6.58568e-01
1.29280e+05 3.23000e+02 -5.93244e-01 -5.37251e-01 -6.49237e-01 -6.26462e-01 -5.95118e-01 -6.57806e-01
1.29440e+05 3.23000e+02 -5.93244e-01 -5.37251e-01 -6.49237e-01 -6.25805e-01 -5.94604e-01 -6.57007e-01
1.29600e+05 3.24000e+02 -6.47420e-01 -5.79705e-01 -7.15136e-01 -6.25144e-01 -5.94117e-01 -6.56170e-01
1.29760e+05 3.24000e+02 -6.47420e-01 -5.79705e-01 -7.15136e-01 -6.24477e-01 -5.93660e-01 -6.55295e-01
1.29920e+05 3.24000e+02 -6.47420e-01 -5.79705e-01 -7.15136e-01 -6.23807e-01 -5.93231e-01 -6.54383e-01
1.30080e+05 3.25000e+02 -6.13690e-01 -5.72365e-01 -6.55014e-01 -6.23133e-01 -5.92832e-01 -6.53433e-01
1.30240e+05 3.25000e+02 -6.13690e-01 -5.72365e-01 -6.55014e-01 -6.22455e-01 -5.92462e-01 -6.52448e-01
1.30400e+05 3.26000e+02 -6.21781e-01 -5.65778e-01 -6.77784e-01 -6.21775e-01 -5.92121e-01 -6.51429e-01
1.30560e+05 3.26000e+02 -6.21781e-01 -5.65778e-01 -6.77784e-01 -6.21094e-01 -5.91809e-01 -6.50379e-01
1.30720e+05 3.26000e+02 -6.21781e-01 -5.65778e-01 -6.77784e-01 -6.20410e-01 -5.91522e-01 -6.49299e-01
1.30880e+05 3.27000e+02 -6.23114e-01 -5.64095e-01 -6.82132e-01 -6.19727e-01 -5.91260e-01 -6.48194e-01
1.31040e+05 3.27000e+02 -6.23114e-01 -5.64095e-01 -6.82132e-01 -6.19044e-01 -5.91020e-01 -6.47068e-01
1.31200e+05 3.28000e+02 -5.75082e-01 -5.05140e-01 -6.45024e-01 -6.18363e-01 -5.90800e-01 -6.45926e-01
1.31360e+05 3.28000e+02 -5.75082e-01 -5.05140e-01 -6.45024e-01 -6.17685e-01 -5.90597e-01 -6.44773e-01
1.31520e+05 3.28000e+02 -5.75082e-01 -5.05140e-01 -6.45024e-01 -6.17012e-01 -5.90409e-01 -6.43615e-01
1.31680e+05 3.29000e+02 -5.50620e-01 -5.00227e-01 -6.01014e-01 -6.16345e-01 -5.90233e-01 -6.42457e-01
1.31840e+05 3.29000e+02 -5.50620e-01 -5.00227e-01 -6.01014e-01 -6.15685e-01 -5.90065e-01 -6.41306e-01
1.32000e+05 3.30000e+02 -5.84106e-01 -5.31131e-01 -6.37080e-01 -6.15037e-01 -5.89904e-01 -6.40170e-01
1.32160e+05 3.30000e+02 -5.84106e-01 -5.31131e-01 -6.37080e-01 -6.14399e-01 -5.89746e-01 -6.39052e-01
1.32320e+05 3.30000e+02 -5.84106e-01 -5.31131e-01 -6.37080e-01 -6.13775e-01 -5.89590e-01 -6.37961e-01
1.32480e+05 3.31000e+02 -6.01686e-01 -5.38075e-01 -6.65297e-01 -6.13168e-01 -5.89433e-01 -6.36902e-01
1.32640e+05 3.31000e+02 -6.01686e-01 -5.38075e-01 -6.65297e-01 -6.12579e-01 -5.89276e-01 -6.35881e-01
1.32800e+05 3.32000e+02 -5.71165e-01 -5.05846e-01 -6.36483e-01 -6.12010e-01 -5.89115e-01 -6.34904e-01
1.32960e+05 3.32000e+02 -5.71165e-01 -5.05846e-01 -6.36483e-01 -6.11463e-01 -5.88952e-01 -6.33974e-01
1.33120e+05 3.32000e+02 -5.71165e-01 -5.05846e-01 -6.36483e-01 -6.10940e-01 -5.88785e-01 -6.33096e-01
1.33280e+05 3.33000e+02 -5.74800e-01 -5.43722e-01 -6.05879e-01 -6.10443e-01 -5.88614e-01 -6.32273e-01
1.33440e+05 3.33000e+02 -5.74800e-01 -5.43722e-01 -6.05879e-01 -6.09974e-01 -5.88440e-01 -6.31508e-01
1.33600e+05 3.34000e+02 -6.09311e-01 -5.25477e-01 -6.93145e-01 -6.09533e-01 -5.88264e-01 -6.30801e-01
1.33760e+05 3.34000e+02 -6.09311e-01 -5.25477e-01 -6.93145e-01 -6.09121e-01 -5.88086e-01 -6.30155e-01
1.33920e+05 3.34000e+02 -6.09311e-01 -5.25477e-01 -6.93145e-01 -6.08739e-01 -5.87908e-01 -6.29569e-01
1.34080e+05 3.35000e+02 -6.20022e-01 -5.50871e-01 -6.89173e-01 -6.08386e-01 -5.87730e-01 -6.29043e-01
1.34240e+05 3.35000e+02 -6.20022e-01 -5.50871e-01 -6.89173e-01 -6.08063e-01 -5.87551e-01 -6.28574e-01
1.34400e+05 3.36000e+02 -5.64736e-01 -5.31091e-01 -5.98380e-01 -6.07768e-01 -5.87374e-01 -6.28161e-01
1.34560e+05 3.36000e+02 -5.64736e-01 -5.31091e-01 -5.98380e-01 -6.07500e-01 -5.87198e-01 -6.27801e-01
1.34720e+05 3.36000e+02 -5.64736e-01 -5.31091e-01 -5.98380e-01 -6.07257e-01 -5.87023e-01 -6.27492e-01
1.34880e+05 3.37000e+02 -5.82020e-01 -5.34712e-01 -6.29328e-01 -6.07038e-01 -5.86848e-01 -6.27228e-01
1.35040e+05 3.37000e+02 -5.82020e-01 -5.34712e-01 -6.29328e-01 -6.06839e-01 -5.86672e-01 -6.27006e-01
1.35200e+05 3.38000e+02 -5.93145e-01 -5.55849e-01 -6.30441e-01 -6.06659e-01 -5.86495e-01 -6.26823e-01
1.35360e+05 3.38000e+02 -5.93145e-01 -5.55849e-01 -6.30441e-01 -6.06494e-01 -5.86314e-01 -6.26674e-01
1.35520e+05 3.38000e+02 -5.93145e-01 -5.55849e-01 -6.30441e-01 -6.06341e-01 -5.86127e-01 -6.26555e-01
1.35680e+05 3.39000e+02 -5.53477e-01 -4.82272e-01 -6.24682e-01 -6.06197e-01 -5.85933e-01 -6.26461e-01
1.35840e+05 3.39000e+02 -5.53477e-01 -4.82272e-01 -6.24682e-01 -6.06059e-01 -5.85729e-01 -6.26390e-01
1.36000e+05 3.40000e+02 -6.19704e-01 -5.48225e-01 -6.91183e-01 -6.05924e-01 -5.85512e-01 -6.26336e-01
1.36160e+05 3.40000e+02 -6.19704e-01 -5.48225e-01 -6.91183e-01 -6.05788e-01 -5.85280e-01 -6.26296e-01
1.36320e+05 3.40000e+02 -6.19704e-01 -5.48225e-01 -6.91183e-01 -6.05650e-01 -5.85032e-01 -6.26268e-01
1.36480e+05 3.41000e+02 -5.71609e-01 -5.31921e-01 -6.11296e-01 -6.05506e-01 -5.84765e-01 -6.26248e-01
1.36640e+05 3.41000e+02 -5.71609e-01 -5.31921e-01 -6.11296e-01 -6.05355e-01 -5.84476e-01 -6.26234e-01
1.36800e+05 3.42000e+02 -5.52046e-01 -4.96048e-01 -6.08043e-01 -6.05194e-01 -5.84166e-01 -6.26222e-01
1.36960e+05 3.42000e+02 -5.52046e-01 -4.96048e-01 -6.08043e-01 -6.05021e-01 -5.83832e-01 -6.26210e-01
1.37120e+05 3.42000e+02 -5.52046e-01 -4.96048e-01 -6.08043e-01 -6.04835e-01 -5.83473e-01 -6.26196e-01
1.37280e+05 3.43000e+02 -5.77625e-01 -5.18988e-01 -6.36262e-01 -6.04635e-01 -5.83091e-01 -6.26180e-01
1.37440e+05 3.43000e+02 -5.77625e-01 -5.18988e-01 -6.36262e-01 -6.04420e-01 -5.82683e-01 -6.26157e-01
1.37600e+05 3.44000e+02 -5.38069e-01 -4.84473e-01 -5.91665e-01 -6.04189e-01 -5.82253e-01 -6.26126e-01
1.37760e+05 3.44000e+02 -5.38069e-01 -4.84473e-01 -5.91665e-01 -6.03943e-01 -5.81798e-01 -6.26087e-01
1.37920e+05 3.44000e+02 -5.38069e-01 -4.84473e-01 -5.91665e-01 -6.03680e-01 -5.81322e-01 -6.26038e-01
1.38080e+05 3.45000e+02 -5.87614e-01 -4.63738e-01 -7.11490e-01 -6.03401e-01 -5.80825e-01 -6.25978e-01
1.38240e+05 3.45000e+02 -5.87614e-01 -4.63738e-01 -7.11490e-01 -6.03107e-01 -5.80308e-01 -6.25906e-01
1.38400e+05 3.46000e+02 -5.54119e-01 -4.69098e-01 -6.39139e-01 -6.02797e-01 -5.79775e-01 -6.25820e-01
1.38560e+05 3.46000e+02 -5.54119e-01 -4.69098e-01 -6.39139e-01 -6.02473e-01 -5.79225e-01 -6.25720e-01
1.38720e+05 3.46000e+02 -5.54119e-01 -4.69098e-01 -6.39139e-01 -6.02134e-01 -5.78661e-01 -6.25607e-01
1.38880e+05 3.47000e+02 -5.70287e-01 -5.49728e-01 -5.90846e-01 -6.01782e-01 -5.78085e-01 -6.25479e-01
1.39040e+05 3.47000e+02 -5.70287e-01 -5.49728e-01 -5.90846e-01 -6.01417e-01 -5.77498e-01 -6.25336e-01
1.39200e+05 3.48000e+02 -5.70262e-01 -5.28076e-01 -6.12448e-01 -6.01040e-01 -5.76902e-01 -6.25179e-01
1.39360e+05 3.48000e+02 -5.70262e-01 -5.28076e-01 -6.12448e-01 -6.00652e-01 -5.76297e-01 -6.25006e-01
1.39520e+05 3.48000e+02 -5.70262e-01 -5.28076e-01 -6.12448e-01 -6.00253e-01 -5.75687e-01 -6.24819e-01
1.39680e+05 3.49000e+02 -6.67253e-01 -6.29083e-01 -7.05423e-01 -5.99843e-01 -5.75070e-01 -6.24616e-01
1.39840e+05 3.49000e+02 -6.67253e-01 -6.29083e-01 -7.05423e-01 -5.99424e-01 -5.74449e-01 -6.24399e-01
1.40000e+05 3.50000e+02 -5.57794e-01 -4.84586e-01 -6.31002e-01 -5.98995e-01 -5.73824e-01 -6.24167e-01
1.40160e+05 3.50000e+02 -5.57794e-01 -4.84586e-01 -6.31002e-01 -5.98557e-01 -5.73195e-01 -6.23919e-01
1.40320e+05 3.50000e+02 -5.57794e-01 -4.84586e-01 -6.31002e-01 -5.98109e-01 -5.72562e-01 -6.23657e-01
1.40480e+05 3.51000e+02 -5.66068e-01 -5.33810e-01 -5.98326e-01 -5.97653e-01 -5.71926e-01 -6.23380e-01
1.40640e+05 3.51000e+02 -5.66068e-01 -5.33810e-01 -5.98326e-01 -5.97187e-01 -5.71285e-01 -6.23089e-01
1.40800e+05 3.52000e+02 -5.45030e-01 -5.04639e-01 -5.85421e-01 -5.96712e-01 -5.70640e-01 -6.22784e-01
1.40960e+05 3.52000e+02 -5.45030e-01 -5.04639e-01 -5.85421e-01 -5.96228e-01 -5.69991e-01 -6.22465e-01
1.41120e+05 3.52000e+02 -5.45030e-01 -5.04639e-01 -5.85421e-01 -5.95734e-01 -5.69335e-01 -6.22132e-01
1.41280e+05 3.53000e+02 -5.55362e-01 -5.03369e-01 -6.07355e-01 -5.95231e-01 -5.68675e-01 -6.21787e-01
1.41440e+05 3.53000e+02 -5.55362e-01 -5.03369e-01 -6.07355e-01 -5.94718e-01 -5.68007e-01 -6.21429e-01
1.41600e+05 3.54000e+02 -5.40581e-01 -4.90290e-01 -5.90873e-01 -5.94196e-01 -5.67333e-01 -6.21060e-01
1.41760e+05 3.54000e+02 -5.40581e-01 -4.90290e-01 -5.90873e-01 -5.93666e-01 -5.66651e-01 -6.20681e-01
1.41920e+05 3.54000e+02 -5.40581e-01 -4.90290e-01 -5.90873e-01 -5.93127e-01 -5.65962e-01 -6.20292e-01
1.42080e+05 3.55000e+02 -5.68781e-01 -5.22343e-01 -6.15218e-01 -5.92582e-01 -5.65267e-01 -6.19897e-01
1.42240e+05 3.55000e+02 -5.68781e-01 -5.22343e-01 -6.15218e-01 -5.92030e-01 -5.64564e-01 -6.19496e-01
1.42400e+05 3.56000e+02 -5.72451e-01 -5.01851e-01 -6.43050e-01 -5.91474e-01 -5.63858e-01 -6.19091e-01
1.42560e+05 3.56000e+02 -5.72451e-01 -5.01851e-01 -6.43050e-01 -5.90914e-01 -5.63145e-01 -6.18683e-01
1.42720e+05 3.56000e+02 -5.72451e-01 -5.01851e-01 -6.43050e-01 -5.90353e-01 -5.62430e-01 -6.18276e-01
1.42880e+05 3.57000e+02 -5.73124e-01 -5.33406e-01 -6.12841e-01 -5.89791e-01 -5.61712e-01 -6.17870e-01
1.43040e+05 3.57000e+02 -5.73124e-01 -5.33406e-01 -6.12841e-01 -5.89231e-01 -5.60995e-01 -6.17468e-01
1.43200e+05 3.58000e+02 -5.91186e-01 -5.32264e-01 -6.50108e-01 -5.88674e-01 -5.60279e-01 -6.17069e-01
1.43360e+05 3.58000e+02 -5.91186e-01 -5.32264e-01 -6.50108e-01 -5.88122e-01 -5.59569e-01 -6.16676e-01
1.43520e+05 3.58000e+02 -5.91186e-01 -5.32264e-01 -6.50108e-01 -5.87576e-01 -5.58865e-01 -6.16288e-01
1.43680e+05 3.59000e+02 -5.54661e-01 -5.06625e-01 -6.02697e-01 -5.87038e-01 -5.58169e-01 -6.15907e-01
1.43840e+05 3.59000e+02 -5.54661e-01 -5.06625e-01 -6.02697e-01 -5.86508e-01 -5.57486e-01 -6.15530e-01
1.44000e+05 3.60000e+02 -5.45345e-01 -4.75185e-01 -6.15504e-01 -5.85987e-01 -5.56817e-01 -6.15157e-01
1.44160e+05 3.60000e+02 -5.45345e-01 -4.75185e-01 -6.15504e-01 -5.85476e-01 -5.56165e-01 -6.14787e-01
1.44320e+05 3.60000e+02 -5.45345e-01 -4.75185e-01 -6.15504e-01 -5.84975e-01 -5.55533e-01 -6.14418e-01
1.44480e+05 3.61000e+02 -5.48105e-01 -4.95657e-01 -6.00553e-01 -5.84484e-01 -5.54922e-01 -6.14047e-01
1.44640e+05 3.61000e+02 -5.48105e-01 -4.95657e-01 -6.00553e-01 -5.84003e-01 -5.54334e-01 -6.13672e-01
1.44800e+05 3.62000e+02 -5.40100e-01 -4.69970e-01 -6.10230e-01 -5.83532e-01 -5.53773e-01 -6.13291e-01
1.44960e+05 3.62000e+02 -5.40100e-01 -4.69970e-01 -6.10230e-01 -5.83070e-01 -5.53240e-01 -6.12900e-01
1.45120e+05 3.62000e+02 -5.40100e-01 -4.69970e-01 -6.10230e-01 -5.82617e-01 -5.52734e-01 -6.12499e-01
1.45280e+05 3.63000e+02 -5.87158e-01 -5.40966e-01 -6.33349e-01 -5.82172e-01 -5.52259e-01 -6.12084e-01
1.45440e+05 3.63000e+02 -5.87158e-01 -5.40966e-01 -6.33349e-01 -5.81733e-01 -5.51814e-01 -6.11652e-01
1.45600e+05 3.64000e+02 -5.56991e-01 -5.27074e-01 -5.86908e-01 -5.81302e-01 -5.51400e-01 -6.11204e-01
1.45760e+05 3.64000e+02 -5.56991e-01 -5.27074e-01 -5.86908e-01 -5.80877e-01 -5.51018e-01 -6.10736e-01
1.45920e+05 3.64000e+02 -5.56991e-01 -5.27074e-01 -5.86908e-01 -5.80457e-01 -5.50666e-01 -6.10248e-01
1.46080e+05 3.65000e+02 -5.07189e-01 -4.64852e-01 -5.49526e-01 -5.80042e-01 -5.50345e-01 -6.09740e-01
1.46240e+05 3.65000e+02 -5.07189e-01 -4.64852e-01 -5.49526e-01 -5.79632e-01 -5.50053e-01 -6.09211e-01
1.46400e+05 3.66000e+02 -5.69713e-01 -5.24666e-01 -6.14760e-01 -5.79225e-01 -5.49789e-01 -6.08662e-01
1.46560e+05 3.66000e+02 -5.69713e-01 -5.24666e-01 -6.14760e-01 -5.78822e-01 -5.49552e-01 -6.08093e-01
1.46720e+05 3.66000e+02 -5.69713e-01 -5.24666e-01 -6.14760e-01 -5.78422e-01 -5.49341e-01 -6.07504e-01
1.46880e+05 3.67000e+02 -5.95630e-01 -5.18524e-01 -6.72737e-01 -5.78025e-01 -5.49154e-01 -6.06896e-01
1.47040e+05 3.67000e+02 -5.95630e-01 -5.18524e-01 -6.72737e-01 -5.77630e-01 -5.48989e-01 -6.06271e-01
1.47200e+05 3.68000e+02 -5.01954e-01 -4.60975e-01 -5.42933e-01 -5.77236e-01 -5.48843e-01 -6.05629e-01
1.47360e+05 3.68000e+02 -5.01954e-01 -4.60975e-01 -5.42933e-01 -5.76844e-01 -5.48716e-01 -6.04972e-01
1.47520e+05 3.68000e+02 -5.01954e-01 -4.60975e-01 -5.42933e-01 -5.76453e-01 -5.48604e-01 -6.04302e-01
1.47680e+05 3.69000e+02 -5.49733e-01 -4.90276e-01 -6.09189e-01 -5.76063e-01 -5.48507e-01 -6.03618e-01
1.47840e+05 3.69000e+02 -5.49733e-01 -4.90276e-01 -6.09189e-01 -5.75672e-01 -5.48421e-01 -6.02924e-01
1.48000e+05 3.70000e+02 -5.48136e-01 -5.11301e-01 -5.84971e-01 -5.75282e-01 -5.48344e-01 -6.02221e-01
1.48160e+05 3.70000e+02 -5.48136e-01 -5.11301e-01 -5.84971e-01 -5.74892e-01 -5.48274e-01 -6.01509e-01
1.48320e+05 3.70000e+02 -5.48136e-01 -5.11301e-01 -5.84971e-01 -5.74500e-01 -5.48210e-01 -6.00790e-01
1.48480e+05 3.71000e+02 -5.55355e-01 -5.15450e-01 -5.95261e-01 -5.74107e-01 -5.48148e-01 -6.00066e-01
1.48640e+05 3.71000e+02 -5.55355e-01 -5.15450e-01 -5.95261e-01 -5.73713e-01 -5.48086e-01 -5.99340e-01
1.48800e+05 3.72000e+02 -5.13025e-01 -4.77876e-01 -5.48174e-01 -5.73316e-01 -5.48022e-01 -5.98610e-01
1.48960e+05 3.72000e+02 -5.13025e-01 -4.77876e-01 -5.48174e-01 -5.72917e-01 -5.47954e-01 -5.97881e-01
1.49120e+05 3.72000e+02 -5.13025e-01 -4.77876e-01 -5.48174e-01 -5.72516e-01 -5.47879e-01 -5.97154e-01
1.49280e+05 3.73000e+02 -5.57215e-01 -4.77605e-01 -6.36825e-01 -5.72112e-01 -5.47795e-01 -5.96430e-01
1.49440e+05 3.73000e+02 -5.57215e-01 -4.77605e-01 -6.36825e-01 -5.71705e-01 -5.47699e-01 -5.95711e-01
1.49600e+05 3.74000e+02 -5.38444e-01 -4.90672e-01 -5.86215e-01 -5.71295e-01 -5.47591e-01 -5.94999e-01
1.49760e+05 3.74000e+02 -5.38444e-01 -4.90672e-01 -5.86215e-01 -5.70881e-01 -5.47467e-01 -5.94295e-01
1.49920e+05 3.74000e+02 -5.38444e-01 -4.90672e-01 -5.86215e-01 -5.70464e-01 -5.47327e-01 -5.93601e-01
1.50080e+05 3.75000e+02 -5.45942e-01 -5.12210e-01 -5.79673e-01 -5.70042e-01 -5.47168e-01 -5.92917e-01
1.50240e+05 3.75000e+02 -5.45942e-01 -5.12210e-01 -5.79673e-01 -5.69618e-01 -5.46990e-01 -5.92245e-01
1.50400e+05 3.76000e+02 -5.32627e-01 -4.78251e-01 -5.87003e-01 -5.69189e-01 -5.46793e-01 -5.91584e-01
1.50560e+05 3.76000e+02 -5.32627e-01 -4.78251e-01 -5.87003e-01 -5.68756e-01 -5.46576e-01 -5.90936e-01
1.50720e+05 3.76000e+02 -5.32627e-01 -4.78251e-01 -5.87003e-01 -5.68319e-01 -5.46339e-01 -5.90299e-01
1.50880e+05 3.77000e+02 -5.72478e-01 -5.26193e-01 -6.18763e-01 -5.67878e-01 -5.46083e-01 -5.89674e-01
1.51040e+05 3.77000e+02 -5.72478e-01 -5.26193e-01 -6.18763e-01 -5.67433e-01 -5.45808e-01 -5.89058e-01
1.51200e+05 3.78000e+02 -5.29998e-01 -4.85861e-01 -5.74134e-01 -5.66984e-01 -5.45517e-01 -5.88451e-01
1.51360e+05 3.78000e+02 -5.29998e-01 -4.85861e-01 -5.74134e-01 -5.66530e-01 -5.45210e-01 -5.87850e-01
1.51520e+05 3.78000e+02 -5.29998e-01 -4.85861e-01 -5.74134e-01 -5.66072e-01 -5.44891e-01 -5.87254e-01
1.51680e+05 3.79000e+02 -4.99822e-01 -4.75304e-01 -5.24341e-01 -5.65610e-01 -5.44560e-01 -5.86660e-01
1.51840e+05 3.79000e+02 -4.99822e-01 -4.75304e-01 -5.24341e-01 -5.65143e-01 -5.44222e-01 -5.86064e-01
1.52000e+05 3.80000e+02 -5.08106e-01 -4.66222e-01 -5.49990e-01 -5.64672e-01 -5.43878e-01 -5.85466e-01
1.52160e+05 3.80000e+02 -5.08106e-01 -4.66222e-01 -5.49990e-01 -5.64197e-01 -5.43532e-01 -5.84862e-01
1.52320e+05 3.80000e+02 -5.08106e-01 -4.66222e-01 -5.49990e-01 -5.63717e-01 -5.43186e-01 -5.84249e-01
1.52480e+05 3.81000e+02 -5.19546e-01 -4.70250e-01 -5.68843e-01 -5.63234e-01 -5.42843e-01 -5.83624e-01
1.52640e+05 3.81000e+02 -5.19546e-01 -4.70250e-01 -5.68843e-01 -5.62746e-01 -5.42506e-01 -5.82985e-01
1.52800e+05 3.82000e+02 -5.34555e-01 -5.07381e-01 -5.61729e-01 -5.62254e-01 -5.42178e-01 -5.82330e-01
1.52960e+05 3.82000e+02 -5.34555e-01 -5.07381e-01 -5.61729e-01 -5.61759e-01 -5.41861e-01 -5.81658e-01
1.53120e+05 3.82000e+02 -5.34555e-01 -5.07381e-01 -5.61729e-01 -5.61262e-01 -5.41558e-01 -5.80966e-01
1.53280e+05 3.83000e+02 -5.82712e-01 -5.21007e-01 -6.44417e-01 -5.60761e-01 -5.41270e-01 -5.80253e-01
1.53440e+05 3.83000e+02 -5.82712e-01 -5.21007e-01 -6.44417e-01 -5.60259e-01 -5.40999e-01 -5.79519e-01
1.53600e+05 3.84000e+02 -5.02022e-01 -4.58350e-01 -5.45694e-01 -5.59754e-01 -5.40746e-01 -5.78763e-01
1.53760e+05 3.84000e+02 -5.02022e-01 -4.58350e-01 -5.45694e-01 -5.59249e-01 -5.40513e-01 -5.77984e-01
1.53920e+05 3.84000e+02 -5.02022e-01 -4.58350e-01 -5.45694e-01 -5.58742e-01 -5.40300e-01 -5.77184e-01
1.54080e+05 3.85000e+02 -5.26232e-01 -4.82813e-01 -5.69650e-01 -5.58235e-01 -5.40107e-01 -5.76363e-01
1.54240e+05 3.85000e+02 -5.26232e-01 -4.82813e-01 -5.69650e-01 -5.57727e-01 -5.39933e-01 -5.75521e-01
1.54400e+05 3.86000e+02 -4.87530e-01 -4.70923e-01 -5.04137e-01 -5.57218e-01 -5.39777e-01 -5.74660e-01
1.54560e+05 3.86000e+02 -4.87530e-01 -4.70923e-01 -5.04137e-01 -5.56709e-01 -5.39638e-01 -5.73781e-01
1.54720e+05 3.86000e+02 -4.87530e-01 -4.70923e-01 -5.04137e-01 -5.56199e-01 -5.39513e-01 -5.72886e-01
1.54880e+05 3.87000e+02 -5.26743e-01 -4.94261e-01 -5.59225e-01 -5.55689e-01 -5.39402e-01 -5.71976e-01
1.55040e+05 3.87000e+02 -5.26743e-01 -4.94261e-01 -5.59225e-01 -5.55177e-01 -5.39301e-01 -5.71054e-01
1.55200e+05 3.88000e+02 -5.37625e-01 -4.86727e-01 -5.88523e-01 -5.54664e-01 -5.39207e-01 -5.70120e-01
1.55360e+05 3.88000e+02 -5.37625e-01 -4.86727e-01 -5.88523e-01 -5.54149e-01 -5.39119e-01 -5.69178e-01
1.55520e+05 3.88000e+02 -5.37625e-01 -4.86727e-01 -5.88523e-01 -5.53631e-01 -5.39033e-01 -5.68229e-01
1.55680e+05 3.89000e+02 -5.49933e-01 -5.23921e-01 -5.75945e-01 -5.53111e-01 -5.38948e-01 -5.67274e-01
1.55840e+05 3.89000e+02 -5.49933e-01 -5.23921e-01 -5.75945e-01 -5.52588e-01 -5.38860e-01 -5.66317e-01
1.56000e+05 3.90000e+02 -5.26585e-01 -4.84113e-01 -5.69057e-01 -5.52062e-01 -5.38768e-01 -5.65357e-01
1.56160e+05 3.90000e+02 -5.26585e-01 -4.84113e-01 -5.69057e-01 -5.51533e-01 -5.38671e-01 -5.64395e-01
1.56320e+05 3.90000e+02 -5.26585e-01 -4.84113e-01 -5.69057e-01 -5.51001e-01 -5.38568e-01 -5.63433e-01
1.56480e+05 3.91000e+02 -5.14167e-01 -4.41315e-01 -5.87020e-01 -5.50465e-01 -5.38458e-01 -5.62472e-01
1.56640e+05 3.91000e+02 -5.14167e-01 -4.41315e-01 -5.87020e-01 -5.49926e-01 -5.38341e-01 -5.61510e-01
1.56800e+05 3.92000e+02 -5.53671e-01 -5.20290e-01 -5.87053e-01 -5.49383e-01 -5.38216e-01 -5.60549e-01
1.56960e+05 3.92000e+02 -5.53671e-01 -5.20290e-01 -5.87053e-01 -5.48836e-01 -5.38085e-01 -5.59587e-01
1.57120e+05 3.92000e+02 -5.53671e-01 -5.20290e-01 -5.87053e-01 -5.48286e-01 -5.37948e-01 -5.58624e-01
1.57280e+05 3.93000e+02 -5.70848e-01 -4.70691e-01 -6.71005e-01 -5.47734e-01 -5.37806e-01 -5.57661e-01
1.57440e+05 3.93000e+02 -5.70848e-01 -4.70691e-01 -6.71005e-01 -5.47178e-01 -5.37660e-01 -5.56695e-01
1.57600e+05 3.94000e+02 -5.56373e-01 -5.37072e-01 -5.75675e-01 -5.46619e-01 -5.37509e-01 -5.55729e-01
1.57760e+05 3.94000e+02 -5.56373e-01 -5.37072e-01 -5.75675e-01 -5.46058e-01 -5.37355e-01 -5.54761e-01
1.57920e+05 3.94000e+02 -5.56373e-01 -5.37072e-01 -5.75675e-01 -5.45495e-01 -5.37198e-01 -5.53792e-01
1.58080e+05 3.95000e+02 -5.43921e-01 -5.09956e-01 -5.77887e-01 -5.44931e-01 -5.37039e-01 -5.52823e-01
1.58240e+05 3.95000e+02 -5.43921e-01 -5.09956e-01 -5.77887e-01 -5.44365e-01 -5.36876e-01 -5.51855e-01
1.58400e+05 3.96000e+02 -5.20694e-01 -4.60691e-01 -5.80698e-01 -5.43800e-01 -5.36709e-01 -5.50891e-01
1.58560e+05 3.96000e+02 -5.20694e-01 -4.60691e-01 -5.80698e-01 -5.43235e-01 -5.36538e-01 -5.49932e-01
1.58720e+05 3.96000e+02 -5.20694e-01 -4.60691e-01 -5.80698e-01 -5.42672e-01 -5.36360e-01 -5.48984e-01
1.58880e+05 3.97000e+02 -5.22616e-01 -4.84397e-01 -5.60835e-01 -5.42112e-01 -5.36174e-01 -5.48050e-01
1.59040e+05 3.97000e+02 -5.22616e-01 -4.84397e-01 -5.60835e-01 -5.41555e-01 -5.35977e-01 -5.47134e-01
1.59200e+05 3.98000e+02 -5.21730e-01 -4.92408e-01 -5.51052e-01 -5.41005e-01 -5.35766e-01 -5.46244e-01
1.59360e+05 3.98000e+02 -5.21730e-01 -4.92408e-01 -5.51052e-01 -5.40460e-01 -5.35537e-01 -5.45384e-01
1.59520e+05 3.98000e+02 -5.21730e-01 -4.92408e-01 -5.51052e-01 -5.39924e-01 -5.35286e-01 -5.44562e-01
1.59680e+05 3.99000e+02 -5.16369e-01 -4.76523e-01 -5.56215e-01 -5.39398e-01 -5.35010e-01 -5.43786e-01
1.59840e+05 3.99000e+02 -5.16369e-01 -4.76523e-01 -5.56215e-01 -5.38884e-01 -5.34703e-01 -5.43064e-01
1.60000e+05 4.00000e+02 -5.41466e-01 -4.99448e-01 -5.83484e-01 -5.38384e-01 -5.34365e-01 -5.42403e-01
1.60160e+05 4.00000e+02 -5.41466e-01 -4.99448e-01 -5.83484e-01 -5.37899e-01 -5.33990e-01 -5.41808e-01
1.60320e+05 4.00000e+02 -5.41466e-01 -4.99448e-01 -5.83484e-01 -5.37432e-01 -5.33580e-01 -5.41285e-01
1.60480e+05 4.01000e+02 -5.60517e-01 -4.99086e-01 -6.21949e-01 -5.36985e-01 -5.33137e-01 -5.40834e-01
1.60640e+05 4.01000e+02 -5.60517e-01 -4.99086e-01 -6.21949e-01 -5.36560e-01 -5.32665e-01 -5.40454e-01
1.60800e+05 4.02000e+02 -5.62295e-01 -4.83390e-01 -6.41200e-01 -5.36157e-01 -5.32172e-01 -5.40143e-01
1.60960e+05 4.02000e+02 -5.62295e-01 -4.83390e-01 -6.41200e-01 -5.35780e-01 -5.31664e-01 -5.39896e-01
1.61120e+05 4.02000e+02 -5.62295e-01 -4.83390e-01 -6.41200e-01 -5.35428e-01 -5.31149e-01 -5.39708e-01
1.61280e+05 4.03000e+02 -4.94705e-01 -4.45339e-01 -5.44072e-01 -5.35104e-01 -5.30635e-01 -5.39573e-01
1.61440e+05 4.03000e+02 -4.94705e-01 -4.45339e-01 -5.44072e-01 -5.34808e-01 -5.30128e-01 -5.39488e-01
1.61600e+05 4.04000e+02 -5.22553e-01 -4.94719e-01 -5.50388e-01 -5.34540e-01 -5.29634e-01 -5.39447e-01
1.61760e+05 4.04000e+02 -5.22553e-01 -4.94719e-01 -5.50388e-01 -5.34301e-01 -5.29156e-01 -5.39446e-01
1.61920e+05 4.04000e+02 -5.22553e-01 -4.94719e-01 -5.50388e-01 -5.34090e-01 -5.28697e-01 -5.39483e-01
1.62080e+05 4.05000e+02 -5.77659e-01 -5.10117e-01 -6.45201e-01 -5.33908e-01 -5.28261e-01 -5.39554e-01
1.62240e+05 4.05000e+02 -5.77659e-01 -5.10117e-01 -6.45201e-01 -5.33752e-01 -5.27848e-01 -5.39655e-01
1.62400e+05 4.06000e+02 -5.22155e-01 -4.74314e-01 -5.69995e-01 -5.33622e-01 -5.27460e-01 -5.39784e-01
1.62560e+05 4.06000e+02 -5.22155e-01 -4.74314e-01 -5.69995e-01 -5.33517e-01 -5.27097e-01 -5.39937e-01
1.62720e+05 4.06000e+02 -5.22155e-01 -4.74314e-01 -5.69995e-01 -5.33436e-01 -5.26761e-01 -5.40111e-01
1.62880e+05 4.07000e+02 -5.19397e-01 -4.41001e-01 -5.97793e-01 -5.33376e-01 -5.26450e-01 -5.40302e-01
1.63040e+05 4.07000e+02 -5.19397e-01 -4.41001e-01 -5.97793e-01 -5.33337e-01 -5.26165e-01 -5.40509e-01
1.63200e+05 4.08000e+02 -5.28684e-01 -5.03054e-01 -5.54314e-01 -5.33316e-01 -5.25906e-01 -5.40726e-01
1.63360e+05 4.08000e+02 -5.28684e-01 -5.03054e-01 -5.54314e-01 -5.33312e-01 -5.25673e-01 -5.40952e-01
1.63520e+05 4.08000e+02 -5.28684e-01 -5.03054e-01 -5.54314e-01 -5.33324e-01 -5.25465e-01 -5.41183e-01
1.63680e+05 4.09000e+02 -5.03543e-01 -4.42328e-01 -5.64757e-01 -5.33348e-01 -5.25281e-01 -5.41415e-01
1.63840e+05 4.09000e+02 -5.03543e-01 -4.42328e-01 -5.64757e-01 -5.33385e-01 -5.25122e-01 -5.41647e-01
1.64000e+05 4.10000e+02 -5.22046e-01 -4.62403e-01 -5.81689e-01 -5.33431e-01 -5.24986e-01 -5.41876e-01
1.64160e+05 4.10000e+02 -5.22046e-01 -4.62403e-01 -5.81689e-01 -5.33486e-01 -5.24872e-01 -5.42100e-01
1.64320e+05 4.10000e+02 -5.22046e-01 -4.62403e-01 -5.81689e-01 -5.33549e-01 -5.24780e-01 -5.42318e-01
1.64480e+05 4.11000e+02 -5.18659e-01 -4.75426e-01 -5.61892e-01 -5.33618e-01 -5.24707e-01 -5.42529e-01
1.64640e+05 4.11000e+02 -5.18659e-01 -4.75426e-01 -5.61892e-01 -5.33691e-01 -5.24651e-01 -5.42730e-01
1.64800e+05 4.12000e+02 -4.82568e-01 -4.43115e-01 -5.22020e-01 -5.33767e-01 -5.24611e-01 -5.42923e-01
1.64960e+05 4.12000e+02 -4.82568e-01 -4.43115e-01 -5.22020e-01 -5.33847e-01 -5.24587e-01 -5.43107e-01
1.65120e+05 4.12000e+02 -4.82568e-01 -4.43115e-01 -5.22020e-01 -5.33928e-01 -5.24573e-01 -5.43283e-01
1.65280e+05 4.13000e+02 -5.14133e-01 -4.76919e-01 -5.51348e-01 -5.34009e-01 -5.24569e-01 -5.43450e-01
1.65440e+05 4.13000e+02 -5.14133e-01 -4.76919e-01 -5.51348e-01 -5.34091e-01 -5.24571e-01 -5.43611e-01
1.65600e+05 4.14000e+02 -5.00213e-01 -4.73988e-01 -5.26439e-01 -5.34171e-01 -5.24576e-01 -5.43766e-01
1.65760e+05 4.14000e+02 -5.00213e-01 -4.73988e-01 -5.26439e-01 -5.34249e-01 -5.24581e-01 -5.43917e-01
1.65920e+05 4.14000e+02 -5.00213e-01 -4.73988e-01 -5.26439e-01 -5.34324e-01 -5.24583e-01 -5.44065e-01
1.66080e+05 4.15000e+02 -5.39739e-01 -4.96345e-01 -5.83132e-01 -5.34394e-01 -5.24577e-01 -5.44212e-01
1.66240e+05 4.15000e+02 -5.39739e-01 -4.96345e-01 -5.83132e-01 -5.34461e-01 -5.24560e-01 -5.44361e-01
1.66400e+05 4.16000e+02 -5.19443e-01 -4.53844e-01 -5.85043e-01 -5.34521e-01 -5.24528e-01 -5.44514e-01
1.66560e+05 4.16000e+02 -5.19443e-01 -4.53844e-01 -5.85043e-01 -5.34574e-01 -5.24477e-01 -5.44670e-01
1.66720e+05 4.16000e+02 -5.19443e-01 -4.53844e-01 -5.85043e-01 -5.34618e-01 -5.24403e-01 -5.44834e-01
1.66880e+05 4.17000e+02 -5.09761e-01 -4.78872e-01 -5.40649e-01 -5.34654e-01 -5.24302e-01 -5.45006e-01
1.67040e+05 4.17000e+02 -5.09761e-01 -4.78872e-01 -5.40649e-01 -5.34678e-01 -5.24169e-01 -5.45187e-01
1.67200e+05 4.18000e+02 -4.80091e-01 -4.41138e-01 -5.19045e-01 -5.34690e-01 -5.24002e-01 -5.45378e-01
1.67360e+05 4.18000e+02 -4.80091e-01 -4.41138e-01 -5.19045e-01 -5.34688e-01 -5.23797e-01 -5.45579e-01
1.67520e+05 4.18000e+02 -4.80091e-01 -4.41138e-01 -5.19045e-01 -5.34672e-01 -5.23552e-01 -5.45791e-01
1.67680e+05 4.19000e+02 -4.75734e-01 -4.24291e-01 -5.27177e-01 -5.34638e-01 -5.23264e-01 -5.46012e-01
1.67840e+05 4.19000e+02 -4.75734e-01 -4.24291e-01 -5.27177e-01 -5.34587e-01 -5.22933e-01 -5.46242e-01
1.68000e+05 4.20000e+02 -4.91363e-01 -4.59074e-01 -5.23653e-01 -5.34517e-01 -5.22556e-01 -5.46478e-01
1.68160e+05 4.20000e+02 -4.91363e-01 -4.59074e-01 -5.23653e-01 -5.34426e-01 -5.22134e-01 -5.46718e-01
1.68320e+05 4.20000e+02 -4.91363e-01 -4.59074e-01 -5.23653e-01 -5.34314e-01 -5.21668e-01 -5.46959e-01
1.68480e+05 4.21000e+02 -4.77865e-01 -4.46124e-01 -5.09605e-01 -5.34179e-01 -5.21158e-01 -5.47199e-01
1.68640e+05 4.21000e+02 -4.77865e-01 -4.46124e-01 -5.09605e-01 -5.34021e-01 -5.20608e-01 -5.47434e-01
1.68800e+05 4.22000e+02 -5.24002e-01 -5.08441e-01 -5.39564e-01 -5.33839e-01 -5.20018e-01 -5.47659e-01
1.68960e+05 4.22000e+02 -5.24002e-01 -5.08441e-01 -5.39564e-01 -5.33632e-01 -5.19392e-01 -5.47872e-01
1.69120e+05 4.22000e+02 -5.24002e-01 -5.08441e-01 -5.39564e-01 -5.33401e-01 -5.18733e-01 -5.48070e-01
1.69280e+05 4.23000e+02 -5.10396e-01 -4.60258e-01 -5.60534e-01 -5.33146e-01 -5.18045e-01 -5.48246e-01
1.69440e+05 4.23000e+02 -5.10396e-01 -4.60258e-01 -5.60534e-01 -5.32866e-01 -5.17334e-01 -5.48399e-01
1.69600e+05 4.24000e+02 -5.03950e-01 -4.73683e-01 -5.34216e-01 -5.32562e-01 -5.16600e-01 -5.48524e-01
1.69760e+05 4.24000e+02 -5.03950e-01 -4.73683e-01 -5.34216e-01 -5.32234e-01 -5.15852e-01 -5.48616e-01
1.69920e+05 4.24000e+02 -5.03950e-01 -4.73683e-01 -5.34216e-01 -5.31883e-01 -5.15092e-01 -5.48674e-01
1.70080e+05 4.25000e+02 -5.42320e-01 -5.20069e-01 -5.64571e-01 -5.31509e-01 -5.14325e-01 -5.48692e-01
1.70240e+05 4.25000e+02 -5.42320e-01 -5.20069e-01 -5.64571e-01 -5.31111e-01 -5.13555e-01 -5.48667e-01
1.70400e+05 4.26000e+02 -5.04359e-01 -4.66406e-01 -5.42312e-01 -5.30692e-01 -5.12787e-01 -5.48597e-01
1.70560e+05 4.26000e+02 -5.04359e-01 -4.66406e-01 -5.42312e-01 -5.30251e-01 -5.12024e-01 -5.48478e-01
1.70720e+05 4.26000e+02 -5.04359e-01 -4.66406e-01 -5.42312e-01 -5.29789e-01 -5.11269e-01 -5.48308e-01
1.70880e+05 4.27000e+02 -5.47950e-01 -5.19434e-01 -5.76467e-01 -5.29305e-01 -5.10527e-01 -5.48084e-01
1.71040e+05 4.27000e+02 -5.47950e-01 -5.19434e-01 -5.76467e-01 -5.28802e-01 -5.09799e-01 -5.47805e-01
1.71200e+05 4.28000e+02 -5.07764e-01 -4.88836e-01 -5.26693e-01 -5.28278e-01 -5.09088e-01 -5.47469e-01
1.71360e+05 4.28000e+02 -5.07764e-01 -4.88836e-01 -5.26693e-01 -5.27736e-01 -5.08397e-01 -5.47076e-01
1.71520e+05 4.28000e+02 -5.07764e-01 -4.88836e-01 -5.26693e-01 -5.27176e-01 -5.07725e-01 -5.46626e-01
1.71680e+05 4.29000e+02 -4.72654e-01 -4.33058e-01 -5.12250e-01 -5.26597e-01 -5.07075e-01 -5.46120e-01
1.71840e+05 4.29000e+02 -4.72654e-01 -4.33058e-01 -5.12250e-01 -5.26003e-01 -5.06447e-01 -5.45558e-01
1.72000e+05 4.30000e+02 -5.22721e-01 -4.65813e-01 -5.79628e-01 -5.25392e-01 -5.05841e-01 -5.44943e-01
1.72160e+05 4.30000e+02 -5.22721e-01 -4.65813e-01 -5.79628e-01 -5.24768e-01 -5.05258e-01 -5.44279e-01
1.72320e+05 4.30000e+02 -5.22721e-01 -4.65813e-01 -5.79628e-01 -5.24132e-01 -5.04696e-01 -5.43568e-01
1.72480e+05 4.31000e+02 -4.85503e-01 -4.29773e-01 -5.41233e-01 -5.23485e-01 -5.04155e-01 -5.42816e-01
1.72640e+05 4.31000e+02 -4.85503e-01 -4.29773e-01 -5.41233e-01 -5.22830e-01 -5.03634e-01 -5.42025e-01
1.72800e+05 4.32000e+02 -5.44093e-01 -5.11202e-01 -5.76983e-01 -5.22168e-01 -5.03133e-01 -5.41203e-01
1.72960e+05 4.32000e+02 -5.44093e-01 -5.11202e-01 -5.76983e-01 -5.21503e-01 -5.02652e-01 -5.40354e-01
1.73120e+05 4.32000e+02 -5.44093e-01 -5.11202e-01 -5.76983e-01 -5.20837e-01 -5.02188e-01 -5.39486e-01
1.73280e+05 4.33000e+02 -5.02380e-01 -4.58901e-01 -5.45859e-01 -5.20173e-01 -5.01742e-01 -5.38603e-01
1.73440e+05 4.33000e+02 -5.02380e-01 -4.58901e-01 -5.45859e-01 -5.19512e-01 -5.01312e-01 -5.37713e-01
1.73600e+05 4.34000e+02 -5.08020e-01 -4.87490e-01 -5.28549e-01 -5.18860e-01 -5.00899e-01 -5.36821e-01
1.73760e+05 4.34000e+02 -5.08020e-01 -4.87490e-01 -5.28549e-01 -5.18218e-01 -5.00503e-01 -5.35933e-01
1.73920e+05 4.34000e+02 -5.08020e-01 -4.87490e-01 -5.28549e-01 -5.17588e-01 -5.00121e-01 -5.35055e-01
1.74080e+05 4.35000e+02 -4.94234e-01 -4.48546e-01 -5.39923e-01 -5.16975e-01 -4.99757e-01 -5.34193e-01
1.74240e+05 4.35000e+02 -4.94234e-01 -4.48546e-01 -5.39923e-01 -5.16380e-01 -4.99409e-01 -5.33350e-01
1.74400e+05 4.36000e+02 -5.28259e-01 -4.69036e-01 -5.87481e-01 -5.15805e-01 -4.99078e-01 -5.32531e-01
1.74560e+05 4.36000e+02 -5.28259e-01 -4.69036e-01 -5.87481e-01 -5.15252e-01 -4.98764e-01 -5.31739e-01
1.74720e+05 4.36000e+02 -5.28259e-01 -4.69036e-01 -5.87481e-01 -5.14722e-01 -4.98468e-01 -5.30977e-01
1.74880e+05 4.37000e+02 -5.09402e-01 -4.67115e-01 -5.51689e-01 -5.14219e-01 -4.98191e-01 -5.30247e-01
1.75040e+05 4.37000e+02 -5.09402e-01 -4.67115e-01 -5.51689e-01 -5.13742e-01 -4.97933e-01 -5.29551e-01
1.75200e+05 4.38000e+02 -4.98524e-01 -4.80529e-01 -5.16518e-01 -5.13292e-01 -4.97694e-01 -5.28891e-01
1.75360e+05 4.38000e+02 -4.98524e-01 -4.80529e-01 -5.16518e-01 -5.12870e-01 -4.97475e-01 -5.28266e-01
1.75520e+05 4.38000e+02 -4.98524e-01 -4.80529e-01 -5.16518e-01 -5.12477e-01 -4.97277e-01 -5.27676e-01
1.75680e+05 4.39000e+02 -5.03294e-01 -4.72812e-01 -5.33776e-01 -5.12111e-01 -4.97099e-01 -5.27123e-01
1.75840e+05 4.39000e+02 -5.03294e-01 -4.72812e-01 -5.33776e-01 -5.11774e-01 -4.96943e-01 -5.26605e-01
1.76000e+05 4.40000e+02 -5.00973e-01 -4.34167e-01 -5.67778e-01 -5.11463e-01 -4.96806e-01 -5.26120e-01
1.76160e+05 4.40000e+02 -5.00973e-01 -4.34167e-01 -5.67778e-01 -5.11180e-01 -4.96691e-01 -5.25669e-01
1.76320e+05 4.40000e+02 -5.00973e-01 -4.34167e-01 -5.67778e-01 -5.10923e-01 -4.96594e-01 -5.25251e-01
1.76480e+05 4.41000e+02 -5.29924e-01 -5.01651e-01 -5.58197e-01 -5.10691e-01 -4.96517e-01 -5.24865e-01
1.76640e+05 4.41000e+02 -5.29924e-01 -5.01651e-01 -5.58197e-01 -5.10482e-01 -4.96457e-01 -5.24507e-01
1.76800e+05 4.42000e+02 -4.68727e-01 -4.48760e-01 -4.88695e-01 -5.10297e-01 -4.96413e-01 -5.24180e-01
1.76960e+05 4.42000e+02 -4.68727e-01 -4.48760e-01 -4.88695e-01 -5.10133e-01 -4.96385e-01 -5.23881e-01
1.77120e+05 4.42000e+02 -4.68727e-01 -4.48760e-01 -4.88695e-01 -5.09989e-01 -4.96369e-01 -5.23609e-01
1.77280e+05 4.43000e+02 -5.02334e-01 -4.34506e-01 -5.70162e-01 -5.09864e-01 -4.96365e-01 -5.23363e-01
1.77440e+05 4.43000e+02 -5.02334e-01 -4.34506e-01 -5.70162e-01 -5.09756e-01 -4.96370e-01 -5.23142e-01
1.77600e+05 4.44000e+02 -5.42822e-01 -4.98979e-01 -5.86666e-01 -5.09664e-01 -4.96382e-01 -5.22946e-01
1.77760e+05 4.44000e+02 -5.42822e-01 -4.98979e-01 -5.86666e-01 -5.09587e-01 -4.96399e-01 -5.22774e-01
1.77920e+05 4.44000e+02 -5.42822e-01 -4.98979e-01 -5.86666e-01 -5.09522e-01 -4.96419e-01 -5.22625e-01
1.78080e+05 4.45000e+02 -5.08135e-01 -4.57153e-01 -5.59118e-01 -5.09470e-01 -4.96441e-01 -5.22498e-01
1.78240e+05 4.45000e+02 -5.08135e-01 -4.57153e-01 -5.59118e-01 -5.09427e-01 -4.96462e-01 -5.22393e-01
1.78400e+05 4.46000e+02 -4.98197e-01 -4.30548e-01 -5.65846e-01 -5.09394e-01 -4.96481e-01 -5.22308e-01
1.78560e+05 4.46000e+02 -4.98197e-01 -4.30548e-01 -5.65846e-01 -5.09369e-01 -4.96495e-01 -5.22242e-01
1.78720e+05 4.46000e+02 -4.98197e-01 -4.30548e-01 -5.65846e-01 -5.09350e-01 -4.96505e-01 -5.22194e-01
1.78880e+05 4.47000e+02 -5.09402e-01 -4.72641e-01 -5.46163e-01 -5.09335e-01 -4.96508e-01 -5.22163e-01
1.79040e+05 4.47000e+02 -5.09402e-01 -4.72641e-01 -5.46163e-01 -5.09325e-01 -4.96503e-01 -5.22148e-01
1.79200e+05 4.48000e+02 -4.86102e-01 -4.42675e-01 -5.29529e-01 -5.09318e-01 -4.96490e-01 -5.22146e-01
1.79360e+05 4.48000e+02 -4.86102e-01 -4.42675e-01 -5.29529e-01 -5.09312e-01 -4.96468e-01 -5.22156e-01
1.79520e+05 4.48000e+02 -4.86102e-01 -4.42675e-01 -5.29529e-01 -5.09307e-01 -4.96437e-01 -5.22177e-01
1.79680e+05 4.49000e+02 -5.15827e-01 -4.73162e-01 -5.58493e-01 -5.09302e-01 -4.96398e-01 -5.22206e-01
1.79840e+05 4.49000e+02 -5.15827e-01 -4.73162e-01 -5.58493e-01 -5.09296e-01 -4.96350e-01 -5.22242e-01
1.80000e+05 4.50000e+02 -5.05791e-01 -4.49801e-01 -5.61780e-01 -5.09288e-01 -4.96294e-01 -5.22282e-01
1.80160e+05 4.50000e+02 -5.05791e-01 -4.49801e-01 -5.61780e-01 -5.09278e-01 -4.96230e-01 -5.22325e-01
1.80320e+05 4.50000e+02 -5.05791e-01 -4.49801e-01 -5.61780e-01 -5.09264e-01 -4.96160e-01 -5.22369e-01
1.80480e+05 4.51000e+02 -4.81393e-01 -4.29665e-01 -5.33122e-01 -5.09248e-01 -4.96084e-01 -5.22412e-01
1.80640e+05 4.51000e+02 -4.81393e-01 -4.29665e-01 -5.33122e-01 -5.09228e-01 -4.96004e-01 -5.22452e-01
1.80800e+05 4.52000e+02 -4.47834e-01 -4.14829e-01 -4.80839e-01 -5.09204e-01 -4.95921e-01 -5.22488e-01
1.80960e+05 4.52000e+02 -4.47834e-01 -4.14829e-01 -4.80839e-01 -5.09177e-01 -4.95834e-01 -5.22519e-01
1.81120e+05 4.52000e+02 -4.47834e-01 -4.14829e-01 -4.80839e-01 -5.09145e-01 -4.95746e-01 -5.22545e-01
1.81280e+05 4.53000e+02 -5.17013e-01 -4.72054e-01 -5.61972e-01 -5.09110e-01 -4.95657e-01 -5.22564e-01
1.81440e+05 4.53000e+02 -5.17013e-01 -4.72054e-01 -5.61972e-01 -5.09072e-01 -4.95568e-01 -5.22576e-01
1.81600e+05 4.54000e+02 -5.16250e-01 -4.87438e-01 -5.45063e-01 -5.09030e-01 -4.95480e-01 -5.22580e-01
1.81760e+05 4.54000e+02 -5.16250e-01 -4.87438e-01 -5.45063e-01 -5.08985e-01 -4.95393e-01 -5.22577e-01
1.81920e+05 4.54000e+02 -5.16250e-01 -4.87438e-01 -5.45063e-01 -5.08937e-01 -4.95308e-01 -5.22566e-01
1.82080e+05 4.55000e+02 -4.91712e-01 -4.47790e-01 -5.35634e-01 -5.08885e-01 -4.95224e-01 -5.22547e-01
1.82240e+05 4.55000e+02 -4.91712e-01 -4.47790e-01 -5.35634e-01 -5.08831e-01 -4.95143e-01 -5.22520e-01
1.82400e+05 4.56000e+02 -4.89105e-01 -4.73321e-01 -5.04888e-01 -5.08775e-01 -4.95064e-01 -5.22486e-01
1.82560e+05 4.56000e+02 -4.89105e-01 -4.73321e-01 -5.04888e-01 -5.08715e-01 -4.94987e-01 -5.22444e-01
1.82720e+05 4.56000e+02 -4.89105e-01 -4.73321e-01 -5.04888e-01 -5.08653e-01 -4.94912e-01 -5.22394e-01
1.82880e+05 4.57000e+02 -4.96715e-01 -4.57892e-01 -5.35538e-01 -5.08588e-01 -4.94838e-01 -5.22337e-01
1.83040e+05 4.57000e+02 -4.96715e-01 -4.57892e-01 -5.35538e-01 -5.08518e-01 -4.94764e-01 -5.22273e-01
1.83200e+05 4.58000e+02 -5.07323e-01 -4.68734e-01 -5.45913e-01 -5.08445e-01 -4.94691e-01 -5.22200e-01
1.83360e+05 4.58000e+02 -5.07323e-01 -4.68734e-01 -5.45913e-01 -5.08368e-01 -4.94617e-01 -5.22120e-01
1.83520e+05 4.58000e+02 -5.07323e-01 -4.68734e-01 -5.45913e-01 -5.08286e-01 -4.94540e-01 -5.22032e-01
1.83680e+05 4.59000e+02 -5.05998e-01 -4.55206e-01 -5.56790e-01 -5.08198e-01 -4.94460e-01 -5.21935e-01
1.83840e+05 4.59000e+02 -5.05998e-01 -4.55206e-01 -5.56790e-01 -5.08103e-01 -4.94375e-01 -5.21831e-01
1.84000e+05 4.60000e+02 -5.10181e-01 -4.73864e-01 -5.46498e-01 -5.08001e-01 -4.94285e-01 -5.21718e-01
1.84160e+05 4.60000e+02 -5.10181e-01 -4.73864e-01 -5.46498e-01 -5.07892e-01 -4.94188e-01 -5.21597e-01
1.84320e+05 4.60000e+02 -5.10181e-01 -4.73864e-01 -5.46498e-01 -5.07774e-01 -4.94081e-01 -5.21468e-01
1.84480e+05 4.61000e+02 -5.02185e-01 -4.83428e-01 -5.20942e-01 -5.07647e-01 -4.93964e-01 -5.21331e-01
1.84640e+05 4.61000e+02 -5.02185e-01 -4.83428e-01 -5.20942e-01 -5.07511e-01 -4.93834e-01 -5.21188e-01
1.84800e+05 4.62000e+02 -4.75643e-01 -4.47695e-01 -5.03591e-01 -5.07364e-01 -4.93691e-01 -5.21038e-01
1.84960e+05 4.62000e+02 -4.75643e-01 -4.47695e-01 -5.03591e-01 -5.07208e-01 -4.93531e-01 -5.20884e-01
1.85120e+05 4.62000e+02 -4.75643e-01 -4.47695e-01 -5.03591e-01 -5.07041e-01 -4.93355e-01 -5.20726e-01
1.85280e+05 4.63000e+02 -5.00409e-01 -4.64444e-01 -5.36373e-01 -5.06863e-01 -4.93160e-01 -5.20566e-01
1.85440e+05 4.63000e+02 -5.00409e-01 -4.64444e-01 -5.36373e-01 -5.06675e-01 -4.92946e-01 -5.20405e-01
1.85600e+05 4.64000e+02 -4.91690e-01 -4.39856e-01 -5.43524e-01 -5.06478e-01 -4.92711e-01 -5.20245e-01
1.85760e+05 4.64000e+02 -4.91690e-01 -4.39856e-01 -5.43524e-01 -5.06270e-01 -4.92455e-01 -5.20086e-01
1.85920e+05 4.64000e+02 -4.91690e-01 -4.39856e-01 -5.43524e-01 -5.06054e-01 -4.92177e-01 -5.19931e-01
1.86080e+05 4.65000e+02 -4.77438e-01 -4.56608e-01 -4.98269e-01 -5.05830e-01 -4.91879e-01 -5.19781e-01
1.86240e+05 4.65000e+02 -4.77438e-01 -4.56608e-01 -4.98269e-01 -5.05598e-01 -4.91560e-01 -5.19637e-01
1.86400e+05 4.66000e+02 -5.32163e-01 -4.62444e-01 -6.01883e-01 -5.05361e-01 -4.91221e-01 -5.19500e-01
1.86560e+05 4.66000e+02 -5.32163e-01 -4.62444e-01 -6.01883e-01 -5.05118e-01 -4.90864e-01 -5.19371e-01
1.86720e+05 4.66000e+02 -5.32163e-01 -4.62444e-01 -6.01883e-01 -5.04871e-01 -4.90490e-01 -5.19252e-01
1.86880e+05 4.67000e+02 -5.03374e-01 -4.72945e-01 -5.33802e-01 -5.04621e-01 -4.90101e-01 -5.19141e-01
1.87040e+05 4.67000e+02 -5.03374e-01 -4.72945e-01 -5.33802e-01 -5.04370e-01 -4.89700e-01 -5.19040e-01
1.87200e+05 4.68000e+02 -4.72628e-01 -4.29822e-01 -5.15434e-01 -5.04119e-01 -4.89288e-01 -5.18949e-01
1.87360e+05 4.68000e+02 -4.72628e-01 -4.29822e-01 -5.15434e-01 -5.03868e-01 -4.88868e-01 -5.18868e-01
1.87520e+05 4.68000e+02 -4.72628e-01 -4.29822e-01 -5.15434e-01 -5.03619e-01 -4.88441e-01 -5.18798e-01
1.87680e+05 4.69000e+02 -4.84057e-01 -4.46797e-01 -5.21317e-01 -5.03373e-01 -4.88011e-01 -5.18736e-01
1.87840e+05 4.69000e+02 -4.84057e-01 -4.46797e-01 -5.21317e-01 -5.03131e-01 -4.87579e-01 -5.18684e-01
1.88000e+05 4.70000e+02 -4.95084e-01 -4.39063e-01 -5.51105e-01 -5.02894e-01 -4.87148e-01 -5.18640e-01
1.88160e+05 4.70000e+02 -4.95084e-01 -4.39063e-01 -5.51105e-01 -5.02662e-01 -4.86718e-01 -5.18605e-01
1.88320e+05 4.70000e+02 -4.95084e-01 -4.39063e-01 -5.51105e-01 -5.02435e-01 -4.86294e-01 -5.18577e-01
1.88480e+05 4.71000e+02 -4.68792e-01 -4.46200e-01 -4.91384e-01 -5.02215e-01 -4.85874e-01 -5.18556e-01
1.88640e+05 4.71000e+02 -4.68792e-01 -4.46200e-01 -4.91384e-01 -5.02001e-01 -4.85461e-01 -5.18541e-01
1.88800e+05 4.72000e+02 -4.89524e-01 -4.48365e-01 -5.30682e-01 -5.01794e-01 -4.85056e-01 -5.18533e-01
1.88960e+05 4.72000e+02 -4.89524e-01 -4.48365e-01 -5.30682e-01 -5.01594e-01 -4.84661e-01 -5.18528e-01
1.89120e+05 4.72000e+02 -4.89524e-01 -4.48365e-01 -5.30682e-01 -5.01401e-01 -4.84274e-01 -5.18528e-01
1.89280e+05 4.73000e+02 -5.13758e-01 -4.94915e-01 -5.32602e-01 -5.01215e-01 -4.83899e-01 -5.18532e-01
1.89440e+05 4.73000e+02 -5.13758e-01 -4.94915e-01 -5.32602e-01 -5.01036e-01 -4.83534e-01 -5.18538e-01
1.89600e+05 4.74000e+02 -5.29133e-01 -4.54219e-01 -6.04047e-01 -5.00863e-01 -4.83180e-01 -5.18546e-01
1.89760e+05 4.74000e+02 -5.29133e-01 -4.54219e-01 -6.04047e-01 -5.00697e-01 -4.82839e-01 -5.18555e-01
1.89920e+05 4.74000e+02 -5.29133e-01 -4.54219e-01 -6.04047e-01 -5.00537e-01 -4.82511e-01 -5.18564e-01
1.90080e+05 4.75000e+02 -5.46164e-01 -5.03441e-01 -5.88886e-01 -5.00383e-01 -4.82195e-01 -5.18570e-01
1.90240e+05 4.75000e+02 -5.46164e-01 -5.03441e-01 -5.88886e-01 -5.00233e-01 -4.81894e-01 -5.18573e-01
1.90400e+05 4.76000e+02 -4.81478e-01 -4.15765e-01 -5.47191e-01 -5.00089e-01 -4.81607e-01 -5.18571e-01
1.90560e+05 4.76000e+02 -4.81478e-01 -4.15765e-01 -5.47191e-01 -4.99949e-01 -4.81336e-01 -5.18561e-01
1.90720e+05 4.76000e+02 -4.81478e-01 -4.15765e-01 -5.47191e-01 -4.99812e-01 -4.81082e-01 -5.18541e-01
1.90880e+05 4.77000e+02 -4.92689e-01 -4.57938e-01 -5.27440e-01 -4.99677e-01 -4.80846e-01 -5.18508e-01
1.91040e+05 4.77000e+02 -4.92689e-01 -4.57938e-01 -5.27440e-01 -4.99545e-01 -4.80629e-01 -5.18461e-01
1.91200e+05 4.78000e+02 -5.04356e-01 -4.34787e-01 -5.73926e-01 -4.99414e-01 -4.80432e-01 -5.18396e-01
1.91360e+05 4.78000e+02 -5.04356e-01 -4.34787e-01 -5.73926e-01 -4.99284e-01 -4.80257e-01 -5.18310e-01
1.91520e+05 4.78000e+02 -5.04356e-01 -4.34787e-01 -5.73926e-01 -4.99153e-01 -4.80105e-01 -5.18201e-01
1.91680e+05 4.79000e+02 -5.20482e-01 -4.46340e-01 -5.94624e-01 -4.99022e-01 -4.79977e-01 -5.18068e-01
1.91840e+05 4.79000e+02 -5.20482e-01 -4.46340e-01 -5.94624e-01 -4.98891e-01 -4.79875e-01 -5.17907e-01
1.92000e+05 4.80000e+02 -4.79938e-01 -4.42943e-01 -5.16934e-01 -4.98759e-01 -4.79799e-01 -5.17719e-01
1.92160e+05 4.80000e+02 -4.79938e-01 -4.42943e-01 -5.16934e-01 -4.98626e-01 -4.79750e-01 -5.17501e-01
1.92320e+05 4.80000e+02 -4.79938e-01 -4.42943e-01 -5.16934e-01 -4.98493e-01 -4.79731e-01 -5.17254e-01
1.92480e+05 4.81000e+02 -4.75628e-01 -4.10707e-01 -5.40548e-01 -4.98360e-01 -4.79740e-01 -5.16979e-01
1.92640e+05 4.81000e+02 -4.75628e-01 -4.10707e-01 -5.40548e-01 -4.98227e-01 -4.79779e-01 -5.16675e-01
1.92800e+05 4.82000e+02 -4.80899e-01 -4.36876e-01 -5.24922e-01 -4.98097e-01 -4.79848e-01 -5.16346e-01
1.92960e+05 4.82000e+02 -4.80899e-01 -4.36876e-01 -5.24922e-01 -4.97970e-01 -4.79947e-01 -5.15993e-01
1.93120e+05 4.82000e+02 -4.80899e-01 -4.36876e-01 -5.24922e-01 -4.97847e-01 -4.80075e-01 -5.15619e-01
1.93280e+05 4.83000e+02 -5.04049e-01 -4.63221e-01 -5.44877e-01 -4.97729e-01 -4.80229e-01 -5.15229e-01
1.93440e+05 4.83000e+02 -5.04049e-01 -4.63221e-01 -5.44877e-01 -4.97618e-01 -4.80409e-01 -5.14826e-01
1.93600e+05 4.84000e+02 -4.94468e-01 -4.59813e-01 -5.29122e-01 -4.97515e-01 -4.80614e-01 -5.14416e-01
1.93760e+05 4.84000e+02 -4.94468e-01 -4.59813e-01 -5.29122e-01 -4.97421e-01 -4.80839e-01 -5.14004e-01
1.93920e+05 4.84000e+02 -4.94468e-01 -4.59813e-01 -5.29122e-01 -4.97339e-01 -4.81081e-01 -5.13597e-01
1.94080e+05 4.85000e+02 -5.15581e-01 -4.32644e-01 -5.98517e-01 -4.97267e-01 -4.81335e-01 -5.13199e-01
1.94240e+05 4.85000e+02 -5.15581e-01 -4.32644e-01 -5.98517e-01 -4.97209e-01 -4.81598e-01 -5.12820e-01
1.94400e+05 4.86000e+02 -4.96342e-01 -4.30958e-01 -5.61726e-01 -4.97164e-01 -4.81862e-01 -5.12465e-01
1.94560e+05 4.86000e+02 -4.96342e-01 -4.30958e-01 -5.61726e-01 -4.97132e-01 -4.82121e-01 -5.12143e-01
1.94720e+05 4.86000e+02 -4.96342e-01 -4.30958e-01 -5.61726e-01 -4.97115e-01 -4.82369e-01 -5.11860e-01
1.94880e+05 4.87000e+02 -4.71089e-01 -4.28637e-01 -5.13542e-01 -4.97111e-01 -4.82598e-01 -5.11625e-01
1.95040e+05 4.87000e+02 -4.71089e-01 -4.28637e-01 -5.13542e-01 -4.97121e-01 -4.82799e-01 -5.11444e-01
1.95200e+05 4.88000e+02 -4.89017e-01 -4.47078e-01 -5.30957e-01 -4.97145e-01 -4.82966e-01 -5.11324e-01
1.95360e+05 4.88000e+02 -4.89017e-01 -4.47078e-01 -5.30957e-01 -4.97180e-01 -4.83091e-01 -5.11270e-01
1.95520e+05 4.88000e+02 -4.89017e-01 -4.47078e-01 -5.30957e-01 -4.97227e-01 -4.83168e-01 -5.11286e-01
1.95680e+05 4.89000e+02 -4.78559e-01 -4.23686e-01 -5.33432e-01 -4.97284e-01 -4.83192e-01 -5.11375e-01
1.95840e+05 4.89000e+02 -4.78559e-01 -4.23686e-01 -5.33432e-01 -4.97349e-01 -4.83161e-01 -5.11537e-01
1.96000e+05 4.90000e+02 -4.80239e-01 -4.64952e-01 -4.95527e-01 -4.97421e-01 -4.83073e-01 -5.11770e-01
1.96160e+05 4.90000e+02 -4.80239e-01 -4.64952e-01 -4.95527e-01 -4.97500e-01 -4.82927e-01 -5.12072e-01
1.96320e+05 4.90000e+02 -4.80239e-01 -4.64952e-01 -4.95527e-01 -4.97581e-01 -4.82726e-01 -5.12437e-01
1.96480e+05 4.91000e+02 -4.75692e-01 -4.55329e-01 -4.96055e-01 -4.97666e-01 -4.82471e-01 -5.12861e-01
1.96640e+05 4.91000e+02 -4.75692e-01 -4.55329e-01 -4.96055e-01 -4.97751e-01 -4.82167e-01 -5.13334e-01
1.96800e+05 4.92000e+02 -4.99029e-01 -4.42520e-01 -5.55537e-01 -4.97835e-01 -4.81819e-01 -5.13851e-01
1.96960e+05 4.92000e+02 -4.99029e-01 -4.42520e-01 -5.55537e-01 -4.97917e-01 -4.81432e-01 -5.14403e-01
1.97120e+05 4.92000e+02 -4.99029e-01 -4.42520e-01 -5.55537e-01 -4.97996e-01 -4.81010e-01 -5.14982e-01
1.97280e+05 4.93000e+02 -4.44882e-01 -4.14610e-01 -4.75153e-01 -4.98070e-01 -4.80558e-01 -5.15581e-01
1.97440e+05 4.93000e+02 -4.44882e-01 -4.14610e-01 -4.75153e-01 -4.98137e-01 -4.80082e-01 -5.16193e-01
1.97600e+05 4.94000e+02 -5.09554e-01 -4.79642e-01 -5.39465e-01 -4.98198e-01 -4.79585e-01 -5.16810e-01
1.97760e+05 4.94000e+02 -5.09554e-01 -4.79642e-01 -5.39465e-01 -4.98250e-01 -4.79072e-01 -5.17428e-01
1.97920e+05 4.94000e+02 -5.09554e-01 -4.79642e-01 -5.39465e-01 -4.98294e-01 -4.78548e-01 -5.18039e-01
1.98080e+05 4.95000e+02 -4.63262e-01 -4.29247e-01 -4.97276e-01 -4.98326e-01 -4.78014e-01 -5.18638e-01
1.98240e+05 4.95000e+02 -4.63262e-01 -4.29247e-01 -4.97276e-01 -4.98349e-01 -4.77475e-01 -5.19222e-01
1.98400e+05 4.96000e+02 -4.88354e-01 -4.48410e-01 -5.28298e-01 -4.98359e-01 -4.76934e-01 -5.19784e-01
1.98560e+05 4.96000e+02 -4.88354e-01 -4.48410e-01 -5.28298e-01 -4.98357e-01 -4.76393e-01 -5.20321e-01
1.98720e+05 4.96000e+02 -4.88354e-01 -4.48410e-01 -5.28298e-01 -4.98342e-01 -4.75855e-01 -5.20829e-01
1.98880e+05 4.97000e+02 -4.57329e-01 -4.42466e-01 -4.72193e-01 -4.98313e-01 -4.75322e-01 -5.21304e-01
1.99040e+05 4.97000e+02 -4.57329e-01 -4.42466e-01 -4.72193e-01 -4.98270e-01 -4.74795e-01 -5.21744e-01
1.99200e+05 4.98000e+02 -5.34531e-01 -4.97110e-01 -5.71952e-01 -4.98212e-01 -4.74279e-01 -5.22145e-01
1.99360e+05 4.98000e+02 -5.34531e-01 -4.97110e-01 -5.71952e-01 -4.98138e-01 -4.73772e-01 -5.22504e-01
1.99520e+05 4.98000e+02 -5.34531e-01 -4.97110e-01 -5.71952e-01 -4.98049e-01 -4.73277e-01 -5.22821e-01
1.99680e+05 4.99000e+02 -4.75469e-01 -4.53885e-01 -4.97053e-01 -4.97943e-01 -4.72795e-01 -5.23091e-01
1.99840e+05 4.99000e+02 -4.75469e-01 -4.53885e-01 -4.97053e-01 -4.97821e-01 -4.72327e-01 -5.23316e-01


==> fig/shkadov_2_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.60000e+02 0.00000e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
3.20000e+02 0.00000e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
4.80000e+02 1.00000e+00 -3.34574e+00 -3.01734e+00 -3.67413e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
6.40000e+02 1.00000e+00 -3.34574e+00 -3.01734e+00 -3.67413e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
8.00000e+02 2.00000e+00 -2.96689e+00 -2.71150e+00 -3.22228e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
9.60000e+02 2.00000e+00 -2.96689e+00 -2.71150e+00 -3.22228e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.12000e+03 2.00000e+00 -2.96689e+00 -2.71150e+00 -3.22228e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.28000e+03 3.00000e+00 -2.87075e+00 -2.58377e+00 -3.15773e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.44000e+03 3.00000e+00 -2.87075e+00 -2.58377e+00 -3.15773e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.60000e+03 4.00000e+00 -3.13126e+00 -2.90047e+00 -3.36204e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.76000e+03 4.00000e+00 -3.13126e+00 -2.90047e+00 -3.36204e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
1.92000e+03 4.00000e+00 -3.13126e+00 -2.90047e+00 -3.36204e+00 -3.06884e+00 -2.86146e+00 -3.27622e+00
2.08000e+03 5.00000e+00 -3.06827e+00 -2.78250e+00 -3.35404e+00 -3.06885e+00 -2.86147e+00 -3.27623e+00
2.24000e+03 5.00000e+00 -3.06827e+00 -2.78250e+00 -3.35404e+00 -3.06885e+00 -2.86147e+00 -3.27622e+00
2.40000e+03 6.00000e+00 -2.98453e+00 -2.69641e+00 -3.27266e+00 -3.06885e+00 -2.86148e+00 -3.27622e+00
2.56000e+03 6.00000e+00 -2.98453e+00 -2.69641e+00 -3.27266e+00 -3.06886e+00 -2.86150e+00 -3.27622e+00
2.72000e+03 6.00000e+00 -2.98453e+00 -2.69641e+00 -3.27266e+00 -3.06888e+00 -2.86153e+00 -3.27622e+00
2.88000e+03 7.00000e+00 -2.82401e+00 -2.63877e+00 -3.00925e+00 -3.06890e+00 -2.86159e+00 -3.27621e+00
3.04000e+03 7.00000e+00 -2.82401e+00 -2.63877e+00 -3.00925e+00 -3.06892e+00 -2.86166e+00 -3.27619e+00
3.20000e+03 8.00000e+00 -2.89298e+00 -2.70702e+00 -3.07895e+00 -3.06896e+00 -2.86176e+00 -3.27617e+00
3.36000e+03 8.00000e+00 -2.89298e+00 -2.70702e+00 -3.07895e+00 -3.06901e+00 -2.86189e+00 -3.27613e+00
3.52000e+03 8.00000e+00 -2.89298e+00 -2.70702e+00 -3.07895e+00 -3.06907e+00 -2.86206e+00 -3.27607e+00
3.68000e+03 9.00000e+00 -3.02899e+00 -2.88861e+00 -3.16937e+00 -3.06914e+00 -2.86229e+00 -3.27599e+00
3.84000e+03 9.00000e+00 -3.02899e+00 -2.88861e+00 -3.16937e+00 -3.06923e+00 -2.86258e+00 -3.27587e+00
4.00000e+03 1.00000e+01 -2.85667e+00 -2.73895e+00 -2.97439e+00 -3.06932e+00 -2.86294e+00 -3.27570e+00
4.16000e+03 1.00000e+01 -2.85667e+00 -2.73895e+00 -2.97439e+00 -3.06943e+00 -2.86338e+00 -3.27548e+00
4.32000e+03 1.00000e+01 -2.85667e+00 -2.73895e+00 -2.97439e+00 -3.06955e+00 -2.86391e+00 -3.27520e+00
4.48000e+03 1.10000e+01 -2.72919e+00 -2.53842e+00 -2.91995e+00 -3.06969e+00 -2.86453e+00 -3.27484e+00
4.64000e+03 1.10000e+01 -2.72919e+00 -2.53842e+00 -2.91995e+00 -3.06982e+00 -2.86527e+00 -3.27438e+00
4.80000e+03 1.20000e+01 -2.76168e+00 -2.46162e+00 -3.06173e+00 -3.06997e+00 -2.86611e+00 -3.27382e+00
4.96000e+03 1.20000e+01 -2.76168e+00 -2.46162e+00 -3.06173e+00 -3.07011e+00 -2.86708e+00 -3.27314e+00
5.12000e+03 1.20000e+01 -2.76168e+00 -2.46162e+00 -3.06173e+00 -3.07024e+00 -2.86817e+00 -3.27232e+00
5.28000e+03 1.30000e+01 -2.65648e+00 -2.39868e+00 -2.91427e+00 -3.07037e+00 -2.86938e+00 -3.27135e+00
5.44000e+03 1.30000e+01 -2.65648e+00 -2.39868e+00 -2.91427e+00 -3.07048e+00 -2.87073e+00 -3.27023e+00
5.60000e+03 1.40000e+01 -2.73892e+00 -2.56930e+00 -2.90853e+00 -3.07056e+00 -2.87220e+00 -3.26892e+00
5.76000e+03 1.40000e+01 -2.73892e+00 -2.56930e+00 -2.90853e+00 -3.07060e+00 -2.87379e+00 -3.26742e+00
5.92000e+03 1.40000e+01 -2.73892e+00 -2.56930e+00 -2.90853e+00 -3.07061e+00 -2.87550e+00 -3.26571e+00
6.08000e+03 1.50000e+01 -2.82015e+00 -2.70204e+00 -2.93826e+00 -3.07055e+00 -2.87733e+00 -3.26378e+00
6.24000e+03 1.50000e+01 -2.82015e+00 -2.70204e+00 -2.93826e+00 -3.07044e+00 -2.87926e+00 -3.26162e+00
6.40000e+03 1.60000e+01 -2.76464e+00 -2.54191e+00 -2.98738e+00 -3.07025e+00 -2.88128e+00 -3.25922e+00
6.56000e+03 1.60000e+01 -2.76464e+00 -2.54191e+00 -2.98738e+00 -3.06997e+00 -2.88338e+00 -3.25657e+00
6.72000e+03 1.60000e+01 -2.76464e+00 -2.54191e+00 -2.98738e+00 -3.06960e+00 -2.88555e+00 -3.25365e+00
6.88000e+03 1.70000e+01 -2.60495e+00 -2.16207e+00 -3.04783e+00 -3.06912e+00 -2.88775e+00 -3.25048e+00
7.04000e+03 1.70000e+01 -2.60495e+00 -2.16207e+00 -3.04783e+00 -3.06851e+00 -2.88999e+00 -3.24703e+00
7.20000e+03 1.80000e+01 -2.61251e+00 -2.46976e+00 -2.75526e+00 -3.06777e+00 -2.89224e+00 -3.24330e+00
7.36000e+03 1.80000e+01 -2.61251e+00 -2.46976e+00 -2.75526e+00 -3.06689e+00 -2.89448e+00 -3.23930e+00
7.52000e+03 1.80000e+01 -2.61251e+00 -2.46976e+00 -2.75526e+00 -3.06584e+00 -2.89667e+00 -3.23501e+00
7.68000e+03 1.90000e+01 -2.38951e+00 -2.26278e+00 -2.51623e+00 -3.06462e+00 -2.89880e+00 -3.23045e+00
7.84000e+03 1.90000e+01 -2.38951e+00 -2.26278e+00 -2.51623e+00 -3.06322e+00 -2.90083e+00 -3.22560e+00
8.00000e+03 2.00000e+01 -2.56329e+00 -2.18967e+00 -2.93691e+00 -3.06162e+00 -2.90275e+00 -3.22048e+00
8.16000e+03 2.00000e+01 -2.56329e+00 -2.18967e+00 -2.93691e+00 -3.05981e+00 -2.90452e+00 -3.21509e+00
8.32000e+03 2.00000e+01 -2.56329e+00 -2.18967e+00 -2.93691e+00 -3.05778e+00 -2.90612e+00 -3.20944e+00
8.48000e+03 2.10000e+01 -2.44202e+00 -2.04773e+00 -2.83631e+00 -3.05553e+00 -2.90751e+00 -3.20355e+00
8.64000e+03 2.10000e+01 -2.44202e+00 -2.04773e+00 -2.83631e+00 -3.05304e+00 -2.90867e+00 -3.19741e+00
8.80000e+03 2.20000e+01 -2.38614e+00 -2.22934e+00 -2.54295e+00 -3.05030e+00 -2.90956e+00 -3.19104e+00
8.96000e+03 2.20000e+01 -2.38614e+00 -2.22934e+00 -2.54295e+00 -3.04732e+00 -2.91017e+00 -3.18447e+00
9.12000e+03 2.20000e+01 -2.38614e+00 -2.22934e+00 -2.54295e+00 -3.04408e+00 -2.91047e+00 -3.17769e+00
9.28000e+03 2.30000e+01 -2.32421e+00 -2.17807e+00 -2.47035e+00 -3.04058e+00 -2.91044e+00 -3.17072e+00
9.44000e+03 2.30000e+01 -2.32421e+00 -2.17807e+00 -2.47035e+00 -3.03682e+00 -2.91006e+00 -3.16359e+00
9.60000e+03 2.40000e+01 -2.31994e+00 -1.96569e+00 -2.67419e+00 -3.03280e+00 -2.90930e+00 -3.15629e+00
9.76000e+03 2.40000e+01 -2.31994e+00 -1.96569e+00 -2.67419e+00 -3.02851e+00 -2.90816e+00 -3.14885e+00
9.92000e+03 2.40000e+01 -2.31994e+00 -1.96569e+00 -2.67419e+00 -3.02395e+00 -2.90663e+00 -3.14127e+00
1.00800e+04 2.50000e+01 -2.52154e+00 -2.38453e+00 -2.65855e+00 -3.01912e+00 -2.90469e+00 -3.13356e+00
1.02400e+04 2.50000e+01 -2.52154e+00 -2.38453e+00 -2.65855e+00 -3.01403e+00 -2.90234e+00 -3.12572e+00
1.04000e+04 2.60000e+01 -2.26955e+00 -1.96667e+00 -2.57243e+00 -3.00867e+00 -2.89958e+00 -3.11777e+00
1.05600e+04 2.60000e+01 -2.26955e+00 -1.96667e+00 -2.57243e+00 -3.00305e+00 -2.89640e+00 -3.10971e+00
1.07200e+04 2.60000e+01 -2.26955e+00 -1.96667e+00 -2.57243e+00 -2.99717e+00 -2.89281e+00 -3.10153e+00
1.08800e+04 2.70000e+01 -2.26737e+00 -1.82048e+00 -2.71426e+00 -2.99103e+00 -2.88883e+00 -3.09323e+00
1.10400e+04 2.70000e+01 -2.26737e+00 -1.82048e+00 -2.71426e+00 -2.98461e+00 -2.88443e+00 -3.08480e+00
1.12000e+04 2.80000e+01 -2.34781e+00 -2.05697e+00 -2.63864e+00 -2.97795e+00 -2.87965e+00 -3.07625e+00
1.13600e+04 2.80000e+01 -2.34781e+00 -2.05697e+00 -2.63864e+00 -2.97102e+00 -2.87448e+00 -3.06755e+00
1.15200e+04 2.80000e+01 -2.34781e+00 -2.05697e+00 -2.63864e+00 -2.96383e+00 -2.86894e+00 -3.05872e+00
1.16800e+04 2.90000e+01 -2.18610e+00 -1.73101e+00 -2.64119e+00 -2.95638e+00 -2.86302e+00 -3.04974e+00
1.18400e+04 2.90000e+01 -2.18610e+00 -1.73101e+00 -2.64119e+00 -2.94868e+00 -2.85676e+00 -3.04059e+00
1.20000e+04 3.00000e+01 -2.24889e+00 -1.92020e+00 -2.57757e+00 -2.94072e+00 -2.85016e+00 -3.03128e+00
1.21600e+04 3.00000e+01 -2.24889e+00 -1.92020e+00 -2.57757e+00 -2.93251e+00 -2.84322e+00 -3.02180e+00
1.23200e+04 3.00000e+01 -2.24889e+00 -1.92020e+00 -2.57757e+00 -2.92404e+00 -2.83594e+00 -3.01214e+00
1.24800e+04 3.10000e+01 -2.26552e+00 -2.00102e+00 -2.53002e+00 -2.91533e+00 -2.82835e+00 -3.00231e+00
1.26400e+04 3.10000e+01 -2.26552e+00 -2.00102e+00 -2.53002e+00 -2.90636e+00 -2.82043e+00 -2.99230e+00
1.28000e+04 3.20000e+01 -1.92305e+00 -1.74098e+00 -2.10511e+00 -2.89716e+00 -2.81220e+00 -2.98211e+00
1.29600e+04 3.20000e+01 -1.92305e+00 -1.74098e+00 -2.10511e+00 -2.88771e+00 -2.80366e+00 -2.97176e+00
1.31200e+04 3.20000e+01 -1.92305e+00 -1.74098e+00 -2.10511e+00 -2.87804e+00 -2.79482e+00 -2.96126e+00
1.32800e+04 3.30000e+01 -2.21137e+00 -2.03338e+00 -2.38936e+00 -2.86813e+00 -2.78565e+00 -2.95061e+00
1.34400e+04 3.30000e+01 -2.21137e+00 -2.03338e+00 -2.38936e+00 -2.85800e+00 -2.77617e+00 -2.93983e+00
1.36000e+04 3.40000e+01 -1.73429e+00 -1.50492e+00 -1.96366e+00 -2.84766e+00 -2.76637e+00 -2.92896e+00
1.37600e+04 3.40000e+01 -1.73429e+00 -1.50492e+00 -1.96366e+00 -2.83712e+00 -2.75623e+00 -2.91800e+00
1.39200e+04 3.40000e+01 -1.73429e+00 -1.50492e+00 -1.96366e+00 -2.82638e+00 -2.74577e+00 -2.90699e+00
1.40800e+04 3.50000e+01 -1.83919e+00 -1.58635e+00 -2.09203e+00 -2.81546e+00 -2.73496e+00 -2.89595e+00
1.42400e+04 3.50000e+01 -1.83919e+00 -1.58635e+00 -2.09203e+00 -2.80436e+00 -2.72382e+00 -2.88490e+00
1.44000e+04 3.60000e+01 -1.94340e+00 -1.75705e+00 -2.12975e+00 -2.79310e+00 -2.71232e+00 -2.87389e+00
1.45600e+04 3.60000e+01 -1.94340e+00 -1.75705e+00 -2.12975e+00 -2.78169e+00 -2.70047e+00 -2.86292e+00
1.47200e+04 3.60000e+01 -1.94340e+00 -1.75705e+00 -2.12975e+00 -2.77014e+00 -2.68827e+00 -2.85202e+00
1.48800e+04 3.70000e+01 -2.01126e+00 -1.78925e+00 -2.23327e+00 -2.75847e+00 -2.67572e+00 -2.84121e+00
1.50400e+04 3.70000e+01 -2.01126e+00 -1.78925e+00 -2.23327e+00 -2.74667e+00 -2.66283e+00 -2.83051e+00
1.52000e+04 3.80000e+01 -1.65457e+00 -1.43454e+00 -1.87460e+00 -2.73477e+00 -2.64962e+00 -2.81992e+00
1.53600e+04 3.80000e+01 -1.65457e+00 -1.43454e+00 -1.87460e+00 -2.72277e+00 -2.63609e+00 -2.80945e+00
1.55200e+04 3.80000e+01 -1.65457e+00 -1.43454e+00 -1.87460e+00 -2.71069e+00 -2.62228e+00 -2.79911e+00
1.56800e+04 3.90000e+01 -1.81889e+00 -1.75112e+00 -1.88666e+00 -2.69853e+00 -2.60819e+00 -2.78887e+00
1.58400e+04 3.90000e+01 -1.81889e+00 -1.75112e+00 -1.88666e+00 -2.68630e+00 -2.59385e+00 -2.77874e+00
1.60000e+04 4.00000e+01 -2.00102e+00 -1.78886e+00 -2.21317e+00 -2.67400e+00 -2.57930e+00 -2.76870e+00
1.61600e+04 4.00000e+01 -2.00102e+00 -1.78886e+00 -2.21317e+00 -2.66164e+00 -2.56455e+00 -2.75873e+00
1.63200e+04 4.00000e+01 -2.00102e+00 -1.78886e+00 -2.21317e+00 -2.64922e+00 -2.54963e+00 -2.74881e+00
1.64800e+04 4.10000e+01 -1.72514e+00 -1.47262e+00 -1.97766e+00 -2.63675e+00 -2.53459e+00 -2.73891e+00
1.66400e+04 4.10000e+01 -1.72514e+00 -1.47262e+00 -1.97766e+00 -2.62421e+00 -2.51942e+00 -2.72899e+00
1.68000e+04 4.20000e+01 -1.77117e+00 -1.38847e+00 -2.15387e+00 -2.61162e+00 -2.50418e+00 -2.71905e+00
1.69600e+04 4.20000e+01 -1.77117e+00 -1.38847e+00 -2.15387e+00 -2.59896e+00 -2.48889e+00 -2.70903e+00
1.71200e+04 4.20000e+01 -1.77117e+00 -1.38847e+00 -2.15387e+00 -2.58624e+00 -2.47356e+00 -2.69892e+00
1.72800e+04 4.30000e+01 -1.57445e+00 -1.26224e+00 -1.88666e+00 -2.57345e+00 -2.45821e+00 -2.68868e+00
1.74400e+04 4.30000e+01 -1.57445e+00 -1.26224e+00 -1.88666e+00 -2.56058e+00 -2.44288e+00 -2.67828e+00
1.76000e+04 4.40000e+01 -1.69153e+00 -1.40365e+00 -1.97942e+00 -2.54763e+00 -2.42758e+00 -2.66768e+00
1.77600e+04 4.40000e+01 -1.69153e+00 -1.40365e+00 -1.97942e+00 -2.53460e+00 -2.41232e+00 -2.65688e+00
1.79200e+04 4.40000e+01 -1.69153e+00 -1.40365e+00 -1.97942e+00 -2.52148e+00 -2.39711e+00 -2.64584e+00
1.80800e+04 4.50000e+01 -1.65724e+00 -1.34155e+00 -1.97292e+00 -2.50826e+00 -2.38198e+00 -2.63454e+00
1.82400e+04 4.50000e+01 -1.65724e+00 -1.34155e+00 -1.97292e+00 -2.49494e+00 -2.36692e+00 -2.62296e+00
1.84000e+04 4.60000e+01 -1.63001e+00 -1.45715e+00 -1.80288e+00 -2.48152e+00 -2.35196e+00 -2.61108e+00
1.85600e+04 4.60000e+01 -1.63001e+00 -1.45715e+00 -1.80288e+00 -2.46800e+00 -2.33710e+00 -2.59891e+00
1.87200e+04 4.60000e+01 -1.63001e+00 -1.45715e+00 -1.80288e+00 -2.45438e+00 -2.32234e+00 -2.58642e+00
1.88800e+04 4.70000e+01 -1.63972e+00 -1.38652e+00 -1.89291e+00 -2.44065e+00 -2.30769e+00 -2.57361e+00
1.90400e+04 4.70000e+01 -1.63972e+00 -1.38652e+00 -1.89291e+00 -2.42682e+00 -2.29315e+00 -2.56049e+00
1.92000e+04 4.80000e+01 -1.55842e+00 -1.25308e+00 -1.86377e+00 -2.41288e+00 -2.27873e+00 -2.54704e+00
1.93600e+04 4.80000e+01 -1.55842e+00 -1.25308e+00 -1.86377e+00 -2.39886e+00 -2.26443e+00 -2.53328e+00
1.95200e+04 4.80000e+01 -1.55842e+00 -1.25308e+00 -1.86377e+00 -2.38474e+00 -2.25025e+00 -2.51923e+00
1.96800e+04 4.90000e+01 -1.59447e+00 -1.44238e+00 -1.74656e+00 -2.37054e+00 -2.23620e+00 -2.50487e+00
1.98400e+04 4.90000e+01 -1.59447e+00 -1.44238e+00 -1.74656e+00 -2.35625e+00 -2.22227e+00 -2.49024e+00
2.00000e+04 5.00000e+01 -1.39125e+00 -1.22162e+00 -1.56088e+00 -2.34190e+00 -2.20845e+00 -2.47535e+00
2.01600e+04 5.00000e+01 -1.39125e+00 -1.22162e+00 -1.56088e+00 -2.32748e+00 -2.19476e+00 -2.46021e+00
2.03200e+04 5.00000e+01 -1.39125e+00 -1.22162e+00 -1.56088e+00 -2.31301e+00 -2.18116e+00 -2.44485e+00
2.04800e+04 5.10000e+01 -1.59126e+00 -1.28637e+00 -1.89615e+00 -2.29849e+00 -2.16768e+00 -2.42929e+00
2.06400e+04 5.10000e+01 -1.59126e+00 -1.28637e+00 -1.89615e+00 -2.28392e+00 -2.15429e+00 -2.41356e+00
2.08000e+04 5.20000e+01 -1.60389e+00 -1.46528e+00 -1.74249e+00 -2.26933e+00 -2.14099e+00 -2.39767e+00
2.09600e+04 5.20000e+01 -1.60389e+00 -1.46528e+00 -1.74249e+00 -2.25472e+00 -2.12776e+00 -2.38167e+00
2.11200e+04 5.20000e+01 -1.60389e+00 -1.46528e+00 -1.74249e+00 -2.24009e+00 -2.11460e+00 -2.36558e+00
2.12800e+04 5.30000e+01 -1.49960e+00 -1.31565e+00 -1.68356e+00 -2.22546e+00 -2.10149e+00 -2.34943e+00
2.14400e+04 5.30000e+01 -1.49960e+00 -1.31565e+00 -1.68356e+00 -2.21083e+00 -2.08841e+00 -2.33326e+00
2.16000e+04 5.40000e+01 -1.43783e+00 -1.32942e+00 -1.54624e+00 -2.19622e+00 -2.07535e+00 -2.31710e+00
2.17600e+04 5.40000e+01 -1.43783e+00 -1.32942e+00 -1.54624e+00 -2.18163e+00 -2.06228e+00 -2.30097e+00
2.19200e+04 5.40000e+01 -1.43783e+00 -1.32942e+00 -1.54624e+00 -2.16706e+00 -2.04920e+00 -2.28493e+00
2.20800e+04 5.50000e+01 -1.39953e+00 -1.24561e+00 -1.55345e+00 -2.15254e+00 -2.03608e+00 -2.26899e+00
2.22400e+04 5.50000e+01 -1.39953e+00 -1.24561e+00 -1.55345e+00 -2.13806e+00 -2.02291e+00 -2.25320e+00
2.24000e+04 5.60000e+01 -1.28926e+00 -1.23659e+00 -1.34194e+00 -2.12363e+00 -2.00966e+00 -2.23759e+00
2.25600e+04 5.60000e+01 -1.28926e+00 -1.23659e+00 -1.34194e+00 -2.10925e+00 -1.99632e+00 -2.22218e+00
2.27200e+04 5.60000e+01 -1.28926e+00 -1.23659e+00 -1.34194e+00 -2.09494e+00 -1.98288e+00 -2.20701e+00
2.28800e+04 5.70000e+01 -1.39387e+00 -1.18170e+00 -1.60605e+00 -2.08070e+00 -1.96931e+00 -2.19209e+00
2.30400e+04 5.70000e+01 -1.39387e+00 -1.18170e+00 -1.60605e+00 -2.06654e+00 -1.95562e+00 -2.17747e+00
2.32000e+04 5.80000e+01 -1.28326e+00 -1.13396e+00 -1.43256e+00 -2.05246e+00 -1.94180e+00 -2.16313e+00
2.33600e+04 5.80000e+01 -1.28326e+00 -1.13396e+00 -1.43256e+00 -2.03847e+00 -1.92784e+00 -2.14911e+00
2.35200e+04 5.80000e+01 -1.28326e+00 -1.13396e+00 -1.43256e+00 -2.02458e+00 -1.91374e+00 -2.13541e+00
2.36800e+04 5.90000e+01 -1.27217e+00 -1.20371e+00 -1.34063e+00 -2.01078e+00 -1.89953e+00 -2.12202e+00
2.38400e+04 5.90000e+01 -1.27217e+00 -1.20371e+00 -1.34063e+00 -1.99709e+00 -1.88522e+00 -2.10895e+00
2.40000e+04 6.00000e+01 -1.35405e+00 -1.17247e+00 -1.53563e+00 -1.98350e+00 -1.87081e+00 -2.09619e+00
2.41600e+04 6.00000e+01 -1.35405e+00 -1.17247e+00 -1.53563e+00 -1.97003e+00 -1.85634e+00 -2.08372e+00
2.43200e+04 6.00000e+01 -1.35405e+00 -1.17247e+00 -1.53563e+00 -1.95668e+00 -1.84183e+00 -2.07152e+00
2.44800e+04 6.10000e+01 -1.31485e+00 -1.10752e+00 -1.52219e+00 -1.94344e+00 -1.82730e+00 -2.05959e+00
2.46400e+04 6.10000e+01 -1.31485e+00 -1.10752e+00 -1.52219e+00 -1.93033e+00 -1.81279e+00 -2.04788e+00
2.48000e+04 6.20000e+01 -1.27120e+00 -1.18204e+00 -1.36036e+00 -1.91735e+00 -1.79832e+00 -2.03638e+00
2.49600e+04 6.20000e+01 -1.27120e+00 -1.18204e+00 -1.36036e+00 -1.90449e+00 -1.78393e+00 -2.02505e+00
2.51200e+04 6.20000e+01 -1.27120e+00 -1.18204e+00 -1.36036e+00 -1.89176e+00 -1.76964e+00 -2.01388e+00
2.52800e+04 6.30000e+01 -1.19226e+00 -9.59499e-01 -1.42501e+00 -1.87916e+00 -1.75549e+00 -2.00283e+00
2.54400e+04 6.30000e+01 -1.19226e+00 -9.59499e-01 -1.42501e+00 -1.86668e+00 -1.74150e+00 -1.99187e+00
2.56000e+04 6.40000e+01 -1.03322e+00 -9.34256e-01 -1.13219e+00 -1.85433e+00 -1.72769e+00 -1.98098e+00
2.57600e+04 6.40000e+01 -1.03322e+00 -9.34256e-01 -1.13219e+00 -1.84210e+00 -1.71408e+00 -1.97013e+00
2.59200e+04 6.40000e+01 -1.03322e+00 -9.34256e-01 -1.13219e+00 -1.82999e+00 -1.70069e+00 -1.95930e+00
2.60800e+04 6.50000e+01 -1.15807e+00 -1.03997e+00 -1.27616e+00 -1.81799e+00 -1.68753e+00 -1.94845e+00
2.62400e+04 6.50000e+01 -1.15807e+00 -1.03997e+00 -1.27616e+00 -1.80611e+00 -1.67463e+00 -1.93759e+00
2.64000e+04 6.60000e+01 -1.19663e+00 -1.03042e+00 -1.36284e+00 -1.79433e+00 -1.66199e+00 -1.92668e+00
2.65600e+04 6.60000e+01 -1.19663e+00 -1.03042e+00 -1.36284e+00 -1.78265e+00 -1.64961e+00 -1.91570e+00
2.67200e+04 6.60000e+01 -1.19663e+00 -1.03042e+00 -1.36284e+00 -1.77107e+00 -1.63750e+00 -1.90465e+00
2.68800e+04 6.70000e+01 -1.09849e+00 -9.93703e-01 -1.20328e+00 -1.75958e+00 -1.62566e+00 -1.89351e+00
2.70400e+04 6.70000e+01 -1.09849e+00 -9.93703e-01 -1.20328e+00 -1.74818e+00 -1.61409e+00 -1.88227e+00
2.72000e+04 6.80000e+01 -1.06697e+00 -9.74963e-01 -1.15898e+00 -1.73687e+00 -1.60279e+00 -1.87094e+00
2.73600e+04 6.80000e+01 -1.06697e+00 -9.74963e-01 -1.15898e+00 -1.72562e+00 -1.59175e+00 -1.85949e+00
2.75200e+04 6.80000e+01 -1.06697e+00 -9.74963e-01 -1.15898e+00 -1.71445e+00 -1.58096e+00 -1.84795e+00
2.76800e+04 6.90000e+01 -1.17064e+00 -1.02703e+00 -1.31425e+00 -1.70336e+00 -1.57042e+00 -1.83630e+00
2.78400e+04 6.90000e+01 -1.17064e+00 -1.02703e+00 -1.31425e+00 -1.69232e+00 -1.56010e+00 -1.82455e+00
2.80000e+04 7.00000e+01 -1.19659e+00 -1.03227e+00 -1.36091e+00 -1.68136e+00 -1.55000e+00 -1.81271e+00
2.81600e+04 7.00000e+01 -1.19659e+00 -1.03227e+00 -1.36091e+00 -1.67044e+00 -1.54011e+00 -1.80077e+00
2.83200e+04 7.00000e+01 -1.19659e+00 -1.03227e+00 -1.36091e+00 -1.65958e+00 -1.53040e+00 -1.78876e+00
2.84800e+04 7.10000e+01 -1.11904e+00 -1.01194e+00 -1.22614e+00 -1.64877e+00 -1.52086e+00 -1.77668e+00
2.86400e+04 7.10000e+01 -1.11904e+00 -1.01194e+00 -1.22614e+00 -1.63801e+00 -1.51148e+00 -1.76454e+00
2.88000e+04 7.20000e+01 -1.11296e+00 -9.76066e-01 -1.24986e+00 -1.62729e+00 -1.50223e+00 -1.75235e+00
2.89600e+04 7.20000e+01 -1.11296e+00 -9.76066e-01 -1.24986e+00 -1.61660e+00 -1.49309e+00 -1.74012e+00
2.91200e+04 7.20000e+01 -1.11296e+00 -9.76066e-01 -1.24986e+00 -1.60595e+00 -1.48404e+00 -1.72786e+00
2.92800e+04 7.30000e+01 -1.00275e+00 -8.95832e-01 -1.10967e+00 -1.59534e+00 -1.47509e+00 -1.71559e+00
2.94400e+04 7.30000e+01 -1.00275e+00 -8.95832e-01 -1.10967e+00 -1.58475e+00 -1.46620e+00 -1.70331e+00
2.96000e+04 7.40000e+01 -1.08551e+00 -9.62603e-01 -1.20842e+00 -1.57419e+00 -1.45736e+00 -1.69103e+00
2.97600e+04 7.40000e+01 -1.08551e+00 -9.62603e-01 -1.20842e+00 -1.56366e+00 -1.44855e+00 -1.67877e+00
2.99200e+04 7.40000e+01 -1.08551e+00 -9.62603e-01 -1.20842e+00 -1.55315e+00 -1.43976e+00 -1.66655e+00
3.00800e+04 7.50000e+01 -1.22701e+00 -1.07129e+00 -1.38272e+00 -1.54267e+00 -1.43099e+00 -1.65435e+00
3.02400e+04 7.50000e+01 -1.22701e+00 -1.07129e+00 -1.38272e+00 -1.53221e+00 -1.42222e+00 -1.64220e+00
3.04000e+04 7.60000e+01 -1.07777e+00 -9.68204e-01 -1.18734e+00 -1.52178e+00 -1.41344e+00 -1.63012e+00
3.05600e+04 7.60000e+01 -1.07777e+00 -9.68204e-01 -1.18734e+00 -1.51137e+00 -1.40465e+00 -1.61809e+00
3.07200e+04 7.60000e+01 -1.07777e+00 -9.68204e-01 -1.18734e+00 -1.50100e+00 -1.39585e+00 -1.60614e+00
3.08800e+04 7.70000e+01 -9.98732e-01 -8.06533e-01 -1.19093e+00 -1.49065e+00 -1.38703e+00 -1.59428e+00
3.10400e+04 7.70000e+01 -9.98732e-01 -8.06533e-01 -1.19093e+00 -1.48035e+00 -1.37820e+00 -1.58251e+00
3.12000e+04 7.80000e+01 -1.03811e+00 -9.54887e-01 -1.12133e+00 -1.47010e+00 -1.36935e+00 -1.57085e+00
3.13600e+04 7.80000e+01 -1.03811e+00 -9.54887e-01 -1.12133e+00 -1.45989e+00 -1.36048e+00 -1.55930e+00
3.15200e+04 7.80000e+01 -1.03811e+00 -9.54887e-01 -1.12133e+00 -1.44974e+00 -1.35160e+00 -1.54787e+00
3.16800e+04 7.90000e+01 -1.09041e+00 -9.91361e-01 -1.18946e+00 -1.43965e+00 -1.34272e+00 -1.53657e+00
3.18400e+04 7.90000e+01 -1.09041e+00 -9.91361e-01 -1.18946e+00 -1.42963e+00 -1.33384e+00 -1.52541e+00
3.20000e+04 8.00000e+01 -1.01253e+00 -9.52003e-01 -1.07305e+00 -1.41969e+00 -1.32497e+00 -1.51440e+00
3.21600e+04 8.00000e+01 -1.01253e+00 -9.52003e-01 -1.07305e+00 -1.40984e+00 -1.31612e+00 -1.50355e+00
3.23200e+04 8.00000e+01 -1.01253e+00 -9.52003e-01 -1.07305e+00 -1.40007e+00 -1.30729e+00 -1.49285e+00
3.24800e+04 8.10000e+01 -1.08160e+00 -9.63558e-01 -1.19964e+00 -1.39041e+00 -1.29850e+00 -1.48233e+00
3.26400e+04 8.10000e+01 -1.08160e+00 -9.63558e-01 -1.19964e+00 -1.38086e+00 -1.28975e+00 -1.47197e+00
3.28000e+04 8.20000e+01 -1.02571e+00 -9.32987e-01 -1.11844e+00 -1.37143e+00 -1.28106e+00 -1.46180e+00
3.29600e+04 8.20000e+01 -1.02571e+00 -9.32987e-01 -1.11844e+00 -1.36212e+00 -1.27243e+00 -1.45182e+00
3.31200e+04 8.20000e+01 -1.02571e+00 -9.32987e-01 -1.11844e+00 -1.35295e+00 -1.26387e+00 -1.44202e+00
3.32800e+04 8.30000e+01 -8.52655e-01 -8.06279e-01 -8.99032e-01 -1.34391e+00 -1.25540e+00 -1.43242e+00
3.34400e+04 8.30000e+01 -8.52655e-01 -8.06279e-01 -8.99032e-01 -1.33501e+00 -1.24701e+00 -1.42301e+00
3.36000e+04 8.40000e+01 -8.96820e-01 -7.70831e-01 -1.02281e+00 -1.32627e+00 -1.23873e+00 -1.41381e+00
3.37600e+04 8.40000e+01 -8.96820e-01 -7.70831e-01 -1.02281e+00 -1.31768e+00 -1.23055e+00 -1.40481e+00
3.39200e+04 8.40000e+01 -8.96820e-01 -7.70831e-01 -1.02281e+00 -1.30925e+00 -1.22249e+00 -1.39600e+00
3.40800e+04 8.50000e+01 -9.71909e-01 -8.82703e-01 -1.06111e+00 -1.30098e+00 -1.21455e+00 -1.38741e+00
3.42400e+04 8.50000e+01 -9.71909e-01 -8.82703e-01 -1.06111e+00 -1.29287e+00 -1.20674e+00 -1.37901e+00
3.44000e+04 8.60000e+01 -9.29521e-01 -8.49157e-01 -1.00989e+00 -1.28494e+00 -1.19906e+00 -1.37081e+00
3.45600e+04 8.60000e+01 -9.29521e-01 -8.49157e-01 -1.00989e+00 -1.27717e+00 -1.19152e+00 -1.36281e+00
3.47200e+04 8.60000e+01 -9.29521e-01 -8.49157e-01 -1.00989e+00 -1.26957e+00 -1.18413e+00 -1.35501e+00
3.48800e+04 8.70000e+01 -9.04206e-01 -7.80730e-01 -1.02768e+00 -1.26214e+00 -1.17689e+00 -1.34739e+00
3.50400e+04 8.70000e+01 -9.04206e-01 -7.80730e-01 -1.02768e+00 -1.25488e+00 -1.16980e+00 -1.33995e+00
3.52000e+04 8.80000e+01 -8.78564e-01 -8.10750e-01 -9.46379e-01 -1.24778e+00 -1.16287e+00 -1.33269e+00
3.53600e+04 8.80000e+01 -8.78564e-01 -8.10750e-01 -9.46379e-01 -1.24084e+00 -1.15609e+00 -1.32559e+00
3.55200e+04 8.80000e+01 -8.78564e-01 -8.10750e-01 -9.46379e-01 -1.23407e+00 -1.14949e+00 -1.31865e+00
3.56800e+04 8.90000e+01 -8.90147e-01 -7.23602e-01 -1.05669e+00 -1.22745e+00 -1.14304e+00 -1.31186e+00
3.58400e+04 8.90000e+01 -8.90147e-01 -7.23602e-01 -1.05669e+00 -1.22098e+00 -1.13676e+00 -1.30520e+00
3.60000e+04 9.00000e+01 -8.29116e-01 -7.49927e-01 -9.08304e-01 -1.21466e+00 -1.13064e+00 -1.29867e+00
3.61600e+04 9.00000e+01 -8.29116e-01 -7.49927e-01 -9.08304e-01 -1.20847e+00 -1.12469e+00 -1.29225e+00
3.63200e+04 9.00000e+01 -8.29116e-01 -7.49927e-01 -9.08304e-01 -1.20241e+00 -1.11891e+00 -1.28591e+00
3.64800e+04 9.10000e+01 -9.20424e-01 -8.29016e-01 -1.01183e+00 -1.19648e+00 -1.11328e+00 -1.27968e+00
3.66400e+04 9.10000e+01 -9.20424e-01 -8.29016e-01 -1.01183e+00 -1.19065e+00 -1.10781e+00 -1.27350e+00
3.68000e+04 9.20000e+01 -8.45313e-01 -7.29382e-01 -9.61244e-01 -1.18494e+00 -1.10249e+00 -1.26738e+00
3.69600e+04 9.20000e+01 -8.45313e-01 -7.29382e-01 -9.61244e-01 -1.17931e+00 -1.09732e+00 -1.26131e+00
3.71200e+04 9.20000e+01 -8.45313e-01 -7.29382e-01 -9.61244e-01 -1.17378e+00 -1.09229e+00 -1.25527e+00
3.72800e+04 9.30000e+01 -8.62578e-01 -7.42092e-01 -9.83064e-01 -1.16832e+00 -1.08739e+00 -1.24924e+00
3.74400e+04 9.30000e+01 -8.62578e-01 -7.42092e-01 -9.83064e-01 -1.16292e+00 -1.08262e+00 -1.24323e+00
3.76000e+04 9.40000e+01 -8.10772e-01 -7.29998e-01 -8.91546e-01 -1.15759e+00 -1.07798e+00 -1.23720e+00
3.77600e+04 9.40000e+01 -8.10772e-01 -7.29998e-01 -8.91546e-01 -1.15230e+00 -1.07343e+00 -1.23117e+00
3.79200e+04 9.40000e+01 -8.10772e-01 -7.29998e-01 -8.91546e-01 -1.14705e+00 -1.06898e+00 -1.22513e+00
3.80800e+04 9.50000e+01 -8.24649e-01 -7.76024e-01 -8.73273e-01 -1.14184e+00 -1.06463e+00 -1.21904e+00
3.82400e+04 9.50000e+01 -8.24649e-01 -7.76024e-01 -8.73273e-01 -1.13664e+00 -1.06035e+00 -1.21293e+00
3.84000e+04 9.60000e+01 -8.48291e-01 -7.49203e-01 -9.47378e-01 -1.13146e+00 -1.05613e+00 -1.20679e+00
3.85600e+04 9.60000e+01 -8.48291e-01 -7.49203e-01 -9.47378e-01 -1.12629e+00 -1.05198e+00 -1.20060e+00
3.87200e+04 9.60000e+01 -8.48291e-01 -7.49203e-01 -9.47378e-01 -1.12112e+00 -1.04786e+00 -1.19438e+00
3.88800e+04 9.70000e+01 -8.51260e-01 -7.81527e-01 -9.20993e-01 -1.11595e+00 -1.04379e+00 -1.18812e+00
3.90400e+04 9.70000e+01 -8.51260e-01 -7.81527e-01 -9.20993e-01 -1.11078e+00 -1.03973e+00 -1.18183e+00
3.92000e+04 9.80000e+01 -8.25199e-01 -7.74569e-01 -8.75830e-01 -1.10559e+00 -1.03568e+00 -1.17550e+00
3.93600e+04 9.80000e+01 -8.25199e-01 -7.74569e-01 -8.75830e-01 -1.10039e+00 -1.03164e+00 -1.16914e+00
3.95200e+04 9.80000e+01 -8.25199e-01 -7.74569e-01 -8.75830e-01 -1.09517e+00 -1.02758e+00 -1.16276e+00
3.96800e+04 9.90000e+01 -7.67243e-01 -6.60649e-01 -8.73836e-01 -1.08994e+00 -1.02352e+00 -1.15636e+00
3.98400e+04 9.90000e+01 -7.67243e-01 -6.60649e-01 -8.73836e-01 -1.08468e+00 -1.01942e+00 -1.14994e+00
4.00000e+04 1.00000e+02 -8.36636e-01 -7.26845e-01 -9.46426e-01 -1.07941e+00 -1.01530e+00 -1.14352e+00
4.01600e+04 1.00000e+02 -8.36636e-01 -7.26845e-01 -9.46426e-01 -1.07412e+00 -1.01113e+00 -1.13710e+00
4.03200e+04 1.00000e+02 -8.36636e-01 -7.26845e-01 -9.46426e-01 -1.06881e+00 -1.00693e+00 -1.13069e+00
4.04800e+04 1.01000e+02 -8.09885e-01 -6.91993e-01 -9.27778e-01 -1.06348e+00 -1.00267e+00 -1.12429e+00
4.06400e+04 1.01000e+02 -8.09885e-01 -6.91993e-01 -9.27778e-01 -1.05814e+00 -9.98361e-01 -1.11792e+00
4.08000e+04 1.02000e+02 -8.59489e-01 -7.34401e-01 -9.84576e-01 -1.05279e+00 -9.94004e-01 -1.11158e+00
4.09600e+04 1.02000e+02 -8.59489e-01 -7.34401e-01 -9.84576e-01 -1.04744e+00 -9.89590e-01 -1.10528e+00
4.11200e+04 1.02000e+02 -8.59489e-01 -7.34401e-01 -9.84576e-01 -1.04207e+00 -9.85124e-01 -1.09902e+00
4.12800e+04 1.03000e+02 -7.78734e-01 -6.46108e-01 -9.11361e-01 -1.03670e+00 -9.80604e-01 -1.09280e+00
4.14400e+04 1.03000e+02 -7.78734e-01 -6.46108e-01 -9.11361e-01 -1.03134e+00 -9.76040e-01 -1.08664e+00
4.16000e+04 1.04000e+02 -7.35973e-01 -6.47631e-01 -8.24315e-01 -1.02598e+00 -9.71429e-01 -1.08053e+00
4.17600e+04 1.04000e+02 -7.35973e-01 -6.47631e-01 -8.24315e-01 -1.02063e+00 -9.66779e-01 -1.07449e+00
4.19200e+04 1.04000e+02 -7.35973e-01 -6.47631e-01 -8.24315e-01 -1.01530e+00 -9.62097e-01 -1.06850e+00
4.20800e+04 1.05000e+02 -7.41822e-01 -6.51421e-01 -8.32222e-01 -1.00998e+00 -9.57388e-01 -1.06258e+00
4.22400e+04 1.05000e+02 -7.41822e-01 -6.51421e-01 -8.32222e-01 -1.00469e+00 -9.52660e-01 -1.05672e+00
4.24000e+04 1.06000e+02 -7.41578e-01 -6.80514e-01 -8.02641e-01 -9.99426e-01 -9.47918e-01 -1.05093e+00
4.25600e+04 1.06000e+02 -7.41578e-01 -6.80514e-01 -8.02641e-01 -9.94194e-01 -9.43175e-01 -1.04521e+00
4.27200e+04 1.06000e+02 -7.41578e-01 -6.80514e-01 -8.02641e-01 -9.88998e-01 -9.38433e-01 -1.03956e+00
4.28800e+04 1.07000e+02 -7.62395e-01 -6.89878e-01 -8.34911e-01 -9.83842e-01 -9.33705e-01 -1.03398e+00
4.30400e+04 1.07000e+02 -7.62395e-01 -6.89878e-01 -8.34911e-01 -9.78732e-01 -9.28993e-01 -1.02847e+00
4.32000e+04 1.08000e+02 -8.06436e-01 -7.22165e-01 -8.90707e-01 -9.73668e-01 -9.24310e-01 -1.02303e+00
4.33600e+04 1.08000e+02 -8.06436e-01 -7.22165e-01 -8.90707e-01 -9.68658e-01 -9.19658e-01 -1.01766e+00
4.35200e+04 1.08000e+02 -8.06436e-01 -7.22165e-01 -8.90707e-01 -9.63706e-01 -9.15043e-01 -1.01237e+00
4.36800e+04 1.09000e+02 -8.15861e-01 -6.97233e-01 -9.34490e-01 -9.58811e-01 -9.10471e-01 -1.00715e+00
4.38400e+04 1.09000e+02 -8.15861e-01 -6.97233e-01 -9.34490e-01 -9.53978e-01 -9.05946e-01 -1.00201e+00
4.40000e+04 1.10000e+02 -7.43530e-01 -6.71002e-01 -8.16057e-01 -9.49211e-01 -9.01468e-01 -9.96955e-01
4.41600e+04 1.10000e+02 -7.43530e-01 -6.71002e-01 -8.16057e-01 -9.44512e-01 -8.97040e-01 -9.91983e-01
4.43200e+04 1.10000e+02 -7.43530e-01 -6.71002e-01 -8.16057e-01 -9.39880e-01 -8.92665e-01 -9.87095e-01
4.44800e+04 1.11000e+02 -7.29326e-01 -6.66335e-01 -7.92317e-01 -9.35318e-01 -8.88340e-01 -9.82296e-01
4.46400e+04 1.11000e+02 -7.29326e-01 -6.66335e-01 -7.92317e-01 -9.30827e-01 -8.84066e-01 -9.77589e-01
4.48000e+04 1.12000e+02 -7.45330e-01 -6.78489e-01 -8.12172e-01 -9.26409e-01 -8.79840e-01 -9.72978e-01
4.49600e+04 1.12000e+02 -7.45330e-01 -6.78489e-01 -8.12172e-01 -9.22059e-01 -8.75665e-01 -9.68452e-01
4.51200e+04 1.12000e+02 -7.45330e-01 -6.78489e-01 -8.12172e-01 -9.17779e-01 -8.71535e-01 -9.64024e-01
4.52800e+04 1.13000e+02 -7.29819e-01 -6.67811e-01 -7.91828e-01 -9.13569e-01 -8.67451e-01 -9.59688e-01
4.54400e+04 1.13000e+02 -7.29819e-01 -6.67811e-01 -7.91828e-01 -9.09427e-01 -8.63411e-01 -9.55443e-01
4.56000e+04 1.14000e+02 -6.27889e-01 -5.34403e-01 -7.21376e-01 -9.05352e-01 -8.59416e-01 -9.51288e-01
4.57600e+04 1.14000e+02 -6.27889e-01 -5.34403e-01 -7.21376e-01 -9.01341e-01 -8.55463e-01 -9.47220e-01
4.59200e+04 1.14000e+02 -6.27889e-01 -5.34403e-01 -7.21376e-01 -8.97395e-01 -8.51554e-01 -9.43235e-01
4.60800e+04 1.15000e+02 -7.38967e-01 -6.14242e-01 -8.63691e-01 -8.93511e-01 -8.47691e-01 -9.39330e-01
4.62400e+04 1.15000e+02 -7.38967e-01 -6.14242e-01 -8.63691e-01 -8.89688e-01 -8.43874e-01 -9.35501e-01
4.64000e+04 1.16000e+02 -6.91985e-01 -5.47870e-01 -8.36099e-01 -8.85924e-01 -8.40105e-01 -9.31743e-01
4.65600e+04 1.16000e+02 -6.91985e-01 -5.47870e-01 -8.36099e-01 -8.82219e-01 -8.36387e-01 -9.28051e-01
4.67200e+04 1.16000e+02 -6.91985e-01 -5.47870e-01 -8.36099e-01 -8.78572e-01 -8.32722e-01 -9.24422e-01
4.68800e+04 1.17000e+02 -6.70742e-01 -6.20817e-01 -7.20666e-01 -8.74981e-01 -8.29114e-01 -9.20849e-01
4.70400e+04 1.17000e+02 -6.70742e-01 -6.20817e-01 -7.20666e-01 -8.71446e-01 -8.25563e-01 -9.17328e-01
4.72000e+04 1.18000e+02 -7.12216e-01 -6.42580e-01 -7.81852e-01 -8.67965e-01 -8.22075e-01 -9.13855e-01
4.73600e+04 1.18000e+02 -7.12216e-01 -6.42580e-01 -7.81852e-01 -8.64538e-01 -8.18651e-01 -9.10426e-01
4.75200e+04 1.18000e+02 -7.12216e-01 -6.42580e-01 -7.81852e-01 -8.61165e-01 -8.15293e-01 -9.07036e-01
4.76800e+04 1.19000e+02 -6.51429e-01 -5.60359e-01 -7.42500e-01 -8.57843e-01 -8.12004e-01 -9.03682e-01
4.78400e+04 1.19000e+02 -6.51429e-01 -5.60359e-01 -7.42500e-01 -8.54571e-01 -8.08784e-01 -9.00358e-01
4.80000e+04 1.20000e+02 -6.60086e-01 -6.09137e-01 -7.11034e-01 -8.51348e-01 -8.05634e-01 -8.97062e-01
4.81600e+04 1.20000e+02 -6.60086e-01 -6.09137e-01 -7.11034e-01 -8.48173e-01 -8.02556e-01 -8.93790e-01
4.83200e+04 1.20000e+02 -6.60086e-01 -6.09137e-01 -7.11034e-01 -8.45043e-01 -7.99549e-01 -8.90537e-01
4.84800e+04 1.21000e+02 -6.78357e-01 -5.57512e-01 -7.99203e-01 -8.41956e-01 -7.96611e-01 -8.87301e-01
4.86400e+04 1.21000e+02 -6.78357e-01 -5.57512e-01 -7.99203e-01 -8.38910e-01 -7.93743e-01 -8.84077e-01
4.88000e+04 1.22000e+02 -6.67729e-01 -6.38543e-01 -6.96915e-01 -8.35902e-01 -7.90941e-01 -8.80862e-01
4.89600e+04 1.22000e+02 -6.67729e-01 -6.38543e-01 -6.96915e-01 -8.32929e-01 -7.88204e-01 -8.77653e-01
4.91200e+04 1.22000e+02 -6.67729e-01 -6.38543e-01 -6.96915e-01 -8.29988e-01 -7.85528e-01 -8.74448e-01
4.92800e+04 1.23000e+02 -6.80247e-01 -6.18257e-01 -7.42236e-01 -8.27076e-01 -7.82910e-01 -8.71242e-01
4.94400e+04 1.23000e+02 -6.80247e-01 -6.18257e-01 -7.42236e-01 -8.24190e-01 -7.80346e-01 -8.68034e-01
4.96000e+04 1.24000e+02 -6.97552e-01 -6.36114e-01 -7.58991e-01 -8.21326e-01 -7.77831e-01 -8.64820e-01
4.97600e+04 1.24000e+02 -6.97552e-01 -6.36114e-01 -7.58991e-01 -8.18481e-01 -7.75362e-01 -8.61601e-01
4.99200e+04 1.24000e+02 -6.97552e-01 -6.36114e-01 -7.58991e-01 -8.15653e-01 -7.72933e-01 -8.58373e-01
5.00800e+04 1.25000e+02 -6.89292e-01 -6.39046e-01 -7.39537e-01 -8.12837e-01 -7.70539e-01 -8.55135e-01
5.02400e+04 1.25000e+02 -6.89292e-01 -6.39046e-01 -7.39537e-01 -8.10031e-01 -7.68175e-01 -8.51887e-01
5.04000e+04 1.26000e+02 -5.89353e-01 -5.35595e-01 -6.43111e-01 -8.07232e-01 -7.65837e-01 -8.48628e-01
5.05600e+04 1.26000e+02 -5.89353e-01 -5.35595e-01 -6.43111e-01 -8.04437e-01 -7.63518e-01 -8.45356e-01
5.07200e+04 1.26000e+02 -5.89353e-01 -5.35595e-01 -6.43111e-01 -8.01645e-01 -7.61215e-01 -8.42074e-01
5.08800e+04 1.27000e+02 -6.39696e-01 -5.82341e-01 -6.97050e-01 -7.98851e-01 -7.58923e-01 -8.38780e-01
5.10400e+04 1.27000e+02 -6.39696e-01 -5.82341e-01 -6.97050e-01 -7.96056e-01 -7.56637e-01 -8.35476e-01
5.12000e+04 1.28000e+02 -5.98249e-01 -5.39140e-01 -6.57358e-01 -7.93258e-01 -7.54352e-01 -8.32164e-01
5.13600e+04 1.28000e+02 -5.98249e-01 -5.39140e-01 -6.57358e-01 -7.90456e-01 -7.52065e-01 -8.28846e-01
5.15200e+04 1.28000e+02 -5.98249e-01 -5.39140e-01 -6.57358e-01 -7.87648e-01 -7.49772e-01 -8.25524e-01
5.16800e+04 1.29000e+02 -6.58842e-01 -5.77881e-01 -7.39802e-01 -7.84835e-01 -7.47469e-01 -8.22201e-01
5.18400e+04 1.29000e+02 -6.58842e-01 -5.77881e-01 -7.39802e-01 -7.82018e-01 -7.45154e-01 -8.18883e-01
5.20000e+04 1.30000e+02 -6.21336e-01 -6.08705e-01 -6.33967e-01 -7.79197e-01 -7.42822e-01 -8.15572e-01
5.21600e+04 1.30000e+02 -6.21336e-01 -6.08705e-01 -6.33967e-01 -7.76372e-01 -7.40472e-01 -8.12272e-01
5.23200e+04 1.30000e+02 -6.21336e-01 -6.08705e-01 -6.33967e-01 -7.73546e-01 -7.38101e-01 -8.08990e-01
5.24800e+04 1.31000e+02 -6.56959e-01 -5.73268e-01 -7.40651e-01 -7.70719e-01 -7.35708e-01 -8.05730e-01
5.26400e+04 1.31000e+02 -6.56959e-01 -5.73268e-01 -7.40651e-01 -7.67895e-01 -7.33291e-01 -8.02498e-01
5.28000e+04 1.32000e+02 -6.74514e-01 -5.81316e-01 -7.67711e-01 -7.65074e-01 -7.30850e-01 -7.99297e-01
5.29600e+04 1.32000e+02 -6.74514e-01 -5.81316e-01 -7.67711e-01 -7.62259e-01 -7.28383e-01 -7.96134e-01
5.31200e+04 1.32000e+02 -6.74514e-01 -5.81316e-01 -7.67711e-01 -7.59451e-01 -7.25892e-01 -7.93010e-01
5.32800e+04 1.33000e+02 -6.29739e-01 -5.68590e-01 -6.90888e-01 -7.56654e-01 -7.23377e-01 -7.89931e-01
5.34400e+04 1.33000e+02 -6.29739e-01 -5.68590e-01 -6.90888e-01 -7.53868e-01 -7.20840e-01 -7.86896e-01
5.36000e+04 1.34000e+02 -5.87291e-01 -5.41562e-01 -6.33019e-01 -7.51096e-01 -7.18284e-01 -7.83909e-01
5.37600e+04 1.34000e+02 -5.87291e-01 -5.41562e-01 -6.33019e-01 -7.48340e-01 -7.15710e-01 -7.80969e-01
5.39200e+04 1.34000e+02 -5.87291e-01 -5.41562e-01 -6.33019e-01 -7.45599e-01 -7.13124e-01 -7.78075e-01
5.40800e+04 1.35000e+02 -6.42850e-01 -5.81223e-01 -7.04477e-01 -7.42877e-01 -7.10528e-01 -7.75226e-01
5.42400e+04 1.35000e+02 -6.42850e-01 -5.81223e-01 -7.04477e-01 -7.40174e-01 -7.07928e-01 -7.72420e-01
5.44000e+04 1.36000e+02 -5.80324e-01 -5.50514e-01 -6.10135e-01 -7.37490e-01 -7.05329e-01 -7.69651e-01
5.45600e+04 1.36000e+02 -5.80324e-01 -5.50514e-01 -6.10135e-01 -7.34827e-01 -7.02735e-01 -7.66920e-01
5.47200e+04 1.36000e+02 -5.80324e-01 -5.50514e-01 -6.10135e-01 -7.32185e-01 -7.00151e-01 -7.64220e-01
5.48800e+04 1.37000e+02 -6.18432e-01 -5.94584e-01 -6.42280e-01 -7.29566e-01 -6.97583e-01 -7.61548e-01
5.50400e+04 1.37000e+02 -6.18432e-01 -5.94584e-01 -6.42280e-01 -7.26969e-01 -6.95037e-01 -7.58900e-01
5.52000e+04 1.38000e+02 -6.24641e-01 -5.42914e-01 -7.06367e-01 -7.24394e-01 -6.92516e-01 -7.56273e-01
5.53600e+04 1.38000e+02 -6.24641e-01 -5.42914e-01 -7.06367e-01 -7.21845e-01 -6.90027e-01 -7.53663e-01
5.55200e+04 1.38000e+02 -6.24641e-01 -5.42914e-01 -7.06367e-01 -7.19319e-01 -6.87572e-01 -7.51066e-01
5.56800e+04 1.39000e+02 -5.72893e-01 -5.09582e-01 -6.36204e-01 -7.16819e-01 -6.85156e-01 -7.48482e-01
5.58400e+04 1.39000e+02 -5.72893e-01 -5.09582e-01 -6.36204e-01 -7.14345e-01 -6.82783e-01 -7.45907e-01
5.60000e+04 1.40000e+02 -5.72050e-01 -5.40805e-01 -6.03294e-01 -7.11898e-01 -6.80457e-01 -7.43340e-01
5.61600e+04 1.40000e+02 -5.72050e-01 -5.40805e-01 -6.03294e-01 -7.09479e-01 -6.78179e-01 -7.40779e-01
5.63200e+04 1.40000e+02 -5.72050e-01 -5.40805e-01 -6.03294e-01 -7.07088e-01 -6.75953e-01 -7.38224e-01
5.64800e+04 1.41000e+02 -6.40259e-01 -5.16166e-01 -7.64352e-01 -7.04726e-01 -6.73779e-01 -7.35674e-01
5.66400e+04 1.41000e+02 -6.40259e-01 -5.16166e-01 -7.64352e-01 -7.02395e-01 -6.71661e-01 -7.33129e-01
5.68000e+04 1.42000e+02 -6.02673e-01 -5.29078e-01 -6.76267e-01 -7.00093e-01 -6.69597e-01 -7.30590e-01
5.69600e+04 1.42000e+02 -6.02673e-01 -5.29078e-01 -6.76267e-01 -6.97823e-01 -6.67589e-01 -7.28056e-01
5.71200e+04 1.42000e+02 -6.02673e-01 -5.29078e-01 -6.76267e-01 -6.95583e-01 -6.65638e-01 -7.25528e-01
5.72800e+04 1.43000e+02 -5.59994e-01 -5.03229e-01 -6.16759e-01 -6.93374e-01 -6.63740e-01 -7.23009e-01
5.74400e+04 1.43000e+02 -5.59994e-01 -5.03229e-01 -6.16759e-01 -6.91197e-01 -6.61896e-01 -7.20498e-01
5.76000e+04 1.44000e+02 -5.81814e-01 -5.27455e-01 -6.36172e-01 -6.89051e-01 -6.60104e-01 -7.17997e-01
5.77600e+04 1.44000e+02 -5.81814e-01 -5.27455e-01 -6.36172e-01 -6.86935e-01 -6.58361e-01 -7.15508e-01
5.79200e+04 1.44000e+02 -5.81814e-01 -5.27455e-01 -6.36172e-01 -6.84849e-01 -6.56665e-01 -7.13033e-01
5.80800e+04 1.45000e+02 -5.88051e-01 -5.71516e-01 -6.04587e-01 -6.82793e-01 -6.55011e-01 -7.10574e-01
5.82400e+04 1.45000e+02 -5.88051e-01 -5.71516e-01 -6.04587e-01 -6.80765e-01 -6.53397e-01 -7.08132e-01
5.84000e+04 1.46000e+02 -5.71258e-01 -5.39335e-01 -6.03181e-01 -6.78765e-01 -6.51818e-01 -7.05711e-01
5.85600e+04 1.46000e+02 -5.71258e-01 -5.39335e-01 -6.03181e-01 -6.76791e-01 -6.50270e-01 -7.03312e-01
5.87200e+04 1.46000e+02 -5.71258e-01 -5.39335e-01 -6.03181e-01 -6.74842e-01 -6.48747e-01 -7.00937e-01
5.88800e+04 1.47000e+02 -5.42021e-01 -5.29136e-01 -5.54906e-01 -6.72918e-01 -6.47246e-01 -6.98590e-01
5.90400e+04 1.47000e+02 -5.42021e-01 -5.29136e-01 -5.54906e-01 -6.71017e-01 -6.45762e-01 -6.96273e-01
5.92000e+04 1.48000e+02 -5.73634e-01 -5.21017e-01 -6.26250e-01 -6.69138e-01 -6.44289e-01 -6.93987e-01
5.93600e+04 1.48000e+02 -5.73634e-01 -5.21017e-01 -6.26250e-01 -6.67280e-01 -6.42824e-01 -6.91735e-01
5.95200e+04 1.48000e+02 -5.73634e-01 -5.21017e-01 -6.26250e-01 -6.65441e-01 -6.41361e-01 -6.89520e-01
5.96800e+04 1.49000e+02 -5.94434e-01 -5.54894e-01 -6.33973e-01 -6.63620e-01 -6.39898e-01 -6.87343e-01
5.98400e+04 1.49000e+02 -5.94434e-01 -5.54894e-01 -6.33973e-01 -6.61817e-01 -6.38430e-01 -6.85205e-01
6.00000e+04 1.50000e+02 -5.67720e-01 -5.32208e-01 -6.03232e-01 -6.60031e-01 -6.36955e-01 -6.83107e-01
6.01600e+04 1.50000e+02 -5.67720e-01 -5.32208e-01 -6.03232e-01 -6.58260e-01 -6.35469e-01 -6.81050e-01
6.03200e+04 1.50000e+02 -5.67720e-01 -5.32208e-01 -6.03232e-01 -6.56503e-01 -6.33973e-01 -6.79034e-01
6.04800e+04 1.51000e+02 -5.70945e-01 -4.84018e-01 -6.57871e-01 -6.54760e-01 -6.32462e-01 -6.77058e-01
6.06400e+04 1.51000e+02 -5.70945e-01 -4.84018e-01 -6.57871e-01 -6.53030e-01 -6.30938e-01 -6.75122e-01
6.08000e+04 1.52000e+02 -6.04803e-01 -5.60749e-01 -6.48858e-01 -6.51311e-01 -6.29401e-01 -6.73222e-01
6.09600e+04 1.52000e+02 -6.04803e-01 -5.60749e-01 -6.48858e-01 -6.49604e-01 -6.27849e-01 -6.71358e-01
6.11200e+04 1.52000e+02 -6.04803e-01 -5.60749e-01 -6.48858e-01 -6.47907e-01 -6.26286e-01 -6.69527e-01
6.12800e+04 1.53000e+02 -5.22494e-01 -4.80755e-01 -5.64232e-01 -6.46219e-01 -6.24712e-01 -6.67725e-01
6.14400e+04 1.53000e+02 -5.22494e-01 -4.80755e-01 -5.64232e-01 -6.44539e-01 -6.23129e-01 -6.65950e-01
6.16000e+04 1.54000e+02 -5.23819e-01 -4.73282e-01 -5.74356e-01 -6.42868e-01 -6.21539e-01 -6.64197e-01
6.17600e+04 1.54000e+02 -5.23819e-01 -4.73282e-01 -5.74356e-01 -6.41205e-01 -6.19946e-01 -6.62464e-01
6.19200e+04 1.54000e+02 -5.23819e-01 -4.73282e-01 -5.74356e-01 -6.39548e-01 -6.18349e-01 -6.60747e-01
6.20800e+04 1.55000e+02 -6.22844e-01 -5.75250e-01 -6.70438e-01 -6.37898e-01 -6.16754e-01 -6.59042e-01
6.22400e+04 1.55000e+02 -6.22844e-01 -5.75250e-01 -6.70438e-01 -6.36254e-01 -6.15162e-01 -6.57347e-01
6.24000e+04 1.56000e+02 -4.94959e-01 -4.65671e-01 -5.24247e-01 -6.34616e-01 -6.13576e-01 -6.55657e-01
6.25600e+04 1.56000e+02 -4.94959e-01 -4.65671e-01 -5.24247e-01 -6.32985e-01 -6.11998e-01 -6.53971e-01
6.27200e+04 1.56000e+02 -4.94959e-01 -4.65671e-01 -5.24247e-01 -6.31359e-01 -6.10430e-01 -6.52287e-01
6.28800e+04 1.57000e+02 -5.49368e-01 -5.32592e-01 -5.66144e-01 -6.29739e-01 -6.08876e-01 -6.50602e-01
6.30400e+04 1.57000e+02 -5.49368e-01 -5.32592e-01 -5.66144e-01 -6.28127e-01 -6.07338e-01 -6.48917e-01
6.32000e+04 1.58000e+02 -5.81946e-01 -5.31633e-01 -6.32258e-01 -6.26522e-01 -6.05815e-01 -6.47228e-01
6.33600e+04 1.58000e+02 -5.81946e-01 -5.31633e-01 -6.32258e-01 -6.24925e-01 -6.04312e-01 -6.45538e-01
6.35200e+04 1.58000e+02 -5.81946e-01 -5.31633e-01 -6.32258e-01 -6.23337e-01 -6.02830e-01 -6.43844e-01
6.36800e+04 1.59000e+02 -5.18310e-01 -4.74854e-01 -5.61765e-01 -6.21758e-01 -6.01369e-01 -6.42147e-01
6.38400e+04 1.59000e+02 -5.18310e-01 -4.74854e-01 -5.61765e-01 -6.20189e-01 -5.99930e-01 -6.40449e-01
6.40000e+04 1.60000e+02 -5.73466e-01 -5.42781e-01 -6.04152e-01 -6.18632e-01 -5.98516e-01 -6.38749e-01
6.41600e+04 1.60000e+02 -5.73466e-01 -5.42781e-01 -6.04152e-01 -6.17087e-01 -5.97125e-01 -6.37048e-01
6.43200e+04 1.60000e+02 -5.73466e-01 -5.42781e-01 -6.04152e-01 -6.15554e-01 -5.95760e-01 -6.35348e-01
6.44800e+04 1.61000e+02 -6.00710e-01 -5.34213e-01 -6.67208e-01 -6.14034e-01 -5.94419e-01 -6.33650e-01
6.46400e+04 1.61000e+02 -6.00710e-01 -5.34213e-01 -6.67208e-01 -6.12529e-01 -5.93104e-01 -6.31953e-01
6.48000e+04 1.62000e+02 -5.62022e-01 -4.72296e-01 -6.51748e-01 -6.11037e-01 -5.91814e-01 -6.30261e-01
6.49600e+04 1.62000e+02 -5.62022e-01 -4.72296e-01 -6.51748e-01 -6.09561e-01 -5.90547e-01 -6.28574e-01
6.51200e+04 1.62000e+02 -5.62022e-01 -4.72296e-01 -6.51748e-01 -6.08099e-01 -5.89304e-01 -6.26895e-01
6.52800e+04 1.63000e+02 -5.44661e-01 -4.94755e-01 -5.94568e-01 -6.06653e-01 -5.88084e-01 -6.25222e-01
6.54400e+04 1.63000e+02 -5.44661e-01 -4.94755e-01 -5.94568e-01 -6.05222e-01 -5.86885e-01 -6.23559e-01
6.56000e+04 1.64000e+02 -5.59997e-01 -5.12489e-01 -6.07504e-01 -6.03807e-01 -5.85707e-01 -6.21907e-01
6.57600e+04 1.64000e+02 -5.59997e-01 -5.12489e-01 -6.07504e-01 -6.02406e-01 -5.84546e-01 -6.20266e-01
6.59200e+04 1.64000e+02 -5.59997e-01 -5.12489e-01 -6.07504e-01 -6.01021e-01 -5.83403e-01 -6.18639e-01
6.60800e+04 1.65000e+02 -5.15448e-01 -4.63878e-01 -5.67017e-01 -5.99652e-01 -5.82276e-01 -6.17027e-01
6.62400e+04 1.65000e+02 -5.15448e-01 -4.63878e-01 -5.67017e-01 -5.98297e-01 -5.81161e-01 -6.15433e-01
6.64000e+04 1.66000e+02 -5.34667e-01 -5.02902e-01 -5.66431e-01 -5.96958e-01 -5.80058e-01 -6.13857e-01
6.65600e+04 1.66000e+02 -5.34667e-01 -5.02902e-01 -5.66431e-01 -5.95634e-01 -5.78965e-01 -6.12302e-01
6.67200e+04 1.66000e+02 -5.34667e-01 -5.02902e-01 -5.66431e-01 -5.94326e-01 -5.77879e-01 -6.10772e-01
6.68800e+04 1.67000e+02 -5.69747e-01 -5.31710e-01 -6.07784e-01 -5.93034e-01 -5.76799e-01 -6.09268e-01
6.70400e+04 1.67000e+02 -5.69747e-01 -5.31710e-01 -6.07784e-01 -5.91758e-01 -5.75722e-01 -6.07794e-01
6.72000e+04 1.68000e+02 -5.53974e-01 -4.91796e-01 -6.16152e-01 -5.90501e-01 -5.74648e-01 -6.06354e-01
6.73600e+04 1.68000e+02 -5.53974e-01 -4.91796e-01 -6.16152e-01 -5.89261e-01 -5.73573e-01 -6.04948e-01
6.75200e+04 1.68000e+02 -5.53974e-01 -4.91796e-01 -6.16152e-01 -5.88040e-01 -5.72499e-01 -6.03582e-01
6.76800e+04 1.69000e+02 -5.65460e-01 -5.11165e-01 -6.19754e-01 -5.86840e-01 -5.71422e-01 -6.02258e-01
6.78400e+04 1.69000e+02 -5.65460e-01 -5.11165e-01 -6.19754e-01 -5.85661e-01 -5.70344e-01 -6.00978e-01
6.80000e+04 1.70000e+02 -5.45015e-01 -5.16609e-01 -5.73421e-01 -5.84504e-01 -5.69264e-01 -5.99745e-01
6.81600e+04 1.70000e+02 -5.45015e-01 -5.16609e-01 -5.73421e-01 -5.83371e-01 -5.68182e-01 -5.98560e-01
6.83200e+04 1.70000e+02 -5.45015e-01 -5.16609e-01 -5.73421e-01 -5.82262e-01 -5.67100e-01 -5.97425e-01
6.84800e+04 1.71000e+02 -4.99090e-01 -4.43376e-01 -5.54804e-01 -5.81178e-01 -5.66018e-01 -5.96338e-01
6.86400e+04 1.71000e+02 -4.99090e-01 -4.43376e-01 -5.54804e-01 -5.80120e-01 -5.64939e-01 -5.95301e-01
6.88000e+04 1.72000e+02 -5.31020e-01 -4.91261e-01 -5.70780e-01 -5.79088e-01 -5.63865e-01 -5.94311e-01
6.89600e+04 1.72000e+02 -5.31020e-01 -4.91261e-01 -5.70780e-01 -5.78083e-01 -5.62798e-01 -5.93367e-01
6.91200e+04 1.72000e+02 -5.31020e-01 -4.91261e-01 -5.70780e-01 -5.77104e-01 -5.61742e-01 -5.92467e-01
6.92800e+04 1.73000e+02 -5.09180e-01 -4.84149e-01 -5.34211e-01 -5.76153e-01 -5.60698e-01 -5.91607e-01
6.94400e+04 1.73000e+02 -5.09180e-01 -4.84149e-01 -5.34211e-01 -5.75228e-01 -5.59671e-01 -5.90784e-01
6.96000e+04 1.74000e+02 -5.48152e-01 -5.05547e-01 -5.90757e-01 -5.74329e-01 -5.58663e-01 -5.89995e-01
6.97600e+04 1.74000e+02 -5.48152e-01 -5.05547e-01 -5.90757e-01 -5.73457e-01 -5.57678e-01 -5.89236e-01
6.99200e+04 1.74000e+02 -5.48152e-01 -5.05547e-01 -5.90757e-01 -5.72610e-01 -5.56718e-01 -5.88502e-01
7.00800e+04 1.75000e+02 -5.17914e-01 -4.83735e-01 -5.52094e-01 -5.71789e-01 -5.55787e-01 -5.87791e-01
7.02400e+04 1.75000e+02 -5.17914e-01 -4.83735e-01 -5.52094e-01 -5.70991e-01 -5.54886e-01 -5.87097e-01
7.04000e+04 1.76000e+02 -4.93336e-01 -4.77470e-01 -5.09202e-01 -5.70218e-01 -5.54017e-01 -5.86418e-01
7.05600e+04 1.76000e+02 -4.93336e-01 -4.77470e-01 -5.09202e-01 -5.69466e-01 -5.53183e-01 -5.85750e-01
7.07200e+04 1.76000e+02 -4.93336e-01 -4.77470e-01 -5.09202e-01 -5.68737e-01 -5.52385e-01 -5.85089e-01
7.08800e+04 1.77000e+02 -5.11504e-01 -4.71801e-01 -5.51207e-01 -5.68027e-01 -5.51623e-01 -5.84432e-01
7.10400e+04 1.77000e+02 -5.11504e-01 -4.71801e-01 -5.51207e-01 -5.67337e-01 -5.50899e-01 -5.83776e-01
7.12000e+04 1.78000e+02 -5.64658e-01 -5.17133e-01 -6.12183e-01 -5.66664e-01 -5.50211e-01 -5.83117e-01
7.13600e+04 1.78000e+02 -5.64658e-01 -5.17133e-01 -6.12183e-01 -5.66008e-01 -5.49561e-01 -5.82456e-01
7.15200e+04 1.78000e+02 -5.64658e-01 -5.17133e-01 -6.12183e-01 -5.65367e-01 -5.48946e-01 -5.81787e-01
7.16800e+04 1.79000e+02 -5.16847e-01 -4.54251e-01 -5.79444e-01 -5.64738e-01 -5.48366e-01 -5.81109e-01
7.18400e+04 1.79000e+02 -5.16847e-01 -4.54251e-01 -5.79444e-01 -5.64120e-01 -5.47819e-01 -5.80420e-01
7.20000e+04 1.80000e+02 -5.24894e-01 -5.00918e-01 -5.48871e-01 -5.63511e-01 -5.47304e-01 -5.79719e-01
7.21600e+04 1.80000e+02 -5.24894e-01 -5.00918e-01 -5.48871e-01 -5.62910e-01 -5.46816e-01 -5.79003e-01
7.23200e+04 1.80000e+02 -5.24894e-01 -5.00918e-01 -5.48871e-01 -5.62313e-01 -5.46354e-01 -5.78272e-01
7.24800e+04 1.81000e+02 -5.54106e-01 -4.73961e-01 -6.34252e-01 -5.61720e-01 -5.45916e-01 -5.77524e-01
7.26400e+04 1.81000e+02 -5.54106e-01 -4.73961e-01 -6.34252e-01 -5.61128e-01 -5.45498e-01 -5.76758e-01
7.28000e+04 1.82000e+02 -5.40286e-01 -4.89465e-01 -5.91106e-01 -5.60535e-01 -5.45096e-01 -5.75974e-01
7.29600e+04 1.82000e+02 -5.40286e-01 -4.89465e-01 -5.91106e-01 -5.59939e-01 -5.44708e-01 -5.75169e-01
7.31200e+04 1.82000e+02 -5.40286e-01 -4.89465e-01 -5.91106e-01 -5.59338e-01 -5.44332e-01 -5.74345e-01
7.32800e+04 1.83000e+02 -5.14358e-01 -4.56114e-01 -5.72602e-01 -5.58732e-01 -5.43963e-01 -5.73500e-01
7.34400e+04 1.83000e+02 -5.14358e-01 -4.56114e-01 -5.72602e-01 -5.58117e-01 -5.43599e-01 -5.72634e-01
7.36000e+04 1.84000e+02 -5.12056e-01 -4.49096e-01 -5.75016e-01 -5.57492e-01 -5.43238e-01 -5.71746e-01
7.37600e+04 1.84000e+02 -5.12056e-01 -4.49096e-01 -5.75016e-01 -5.56858e-01 -5.42877e-01 -5.70838e-01
7.39200e+04 1.84000e+02 -5.12056e-01 -4.49096e-01 -5.75016e-01 -5.56211e-01 -5.42514e-01 -5.69908e-01
7.40800e+04 1.85000e+02 -5.14386e-01 -4.47750e-01 -5.81022e-01 -5.55554e-01 -5.42148e-01 -5.68959e-01
7.42400e+04 1.85000e+02 -5.14386e-01 -4.47750e-01 -5.81022e-01 -5.54883e-01 -5.41778e-01 -5.67989e-01
7.44000e+04 1.86000e+02 -5.09177e-01 -4.98512e-01 -5.19843e-01 -5.54201e-01 -5.41401e-01 -5.67002e-01
7.45600e+04 1.86000e+02 -5.09177e-01 -4.98512e-01 -5.19843e-01 -5.53506e-01 -5.41017e-01 -5.65996e-01
7.47200e+04 1.86000e+02 -5.09177e-01 -4.98512e-01 -5.19843e-01 -5.52801e-01 -5.40627e-01 -5.64975e-01
7.48800e+04 1.87000e+02 -5.27790e-01 -5.05266e-01 -5.50315e-01 -5.52085e-01 -5.40231e-01 -5.63939e-01
7.50400e+04 1.87000e+02 -5.27790e-01 -5.05266e-01 -5.50315e-01 -5.51359e-01 -5.39828e-01 -5.62891e-01
7.52000e+04 1.88000e+02 -5.51649e-01 -4.95177e-01 -6.08120e-01 -5.50627e-01 -5.39421e-01 -5.61832e-01
7.53600e+04 1.88000e+02 -5.51649e-01 -4.95177e-01 -6.08120e-01 -5.49887e-01 -5.39009e-01 -5.60766e-01
7.55200e+04 1.88000e+02 -5.51649e-01 -4.95177e-01 -6.08120e-01 -5.49144e-01 -5.38594e-01 -5.59693e-01
7.56800e+04 1.89000e+02 -4.77924e-01 -4.36529e-01 -5.19319e-01 -5.48398e-01 -5.38178e-01 -5.58617e-01
7.58400e+04 1.89000e+02 -4.77924e-01 -4.36529e-01 -5.19319e-01 -5.47651e-01 -5.37762e-01 -5.57541e-01
7.60000e+04 1.90000e+02 -5.38379e-01 -4.46791e-01 -6.29968e-01 -5.46906e-01 -5.37346e-01 -5.56466e-01
7.61600e+04 1.90000e+02 -5.38379e-01 -4.46791e-01 -6.29968e-01 -5.46165e-01 -5.36932e-01 -5.55397e-01
7.63200e+04 1.90000e+02 -5.38379e-01 -4.46791e-01 -6.29968e-01 -5.45428e-01 -5.36521e-01 -5.54335e-01
7.64800e+04 1.91000e+02 -5.50781e-01 -4.93033e-01 -6.08529e-01 -5.44699e-01 -5.36112e-01 -5.53285e-01
7.66400e+04 1.91000e+02 -5.50781e-01 -4.93033e-01 -6.08529e-01 -5.43978e-01 -5.35704e-01 -5.52251e-01
7.68000e+04 1.92000e+02 -4.90248e-01 -4.45173e-01 -5.35324e-01 -5.43267e-01 -5.35298e-01 -5.51235e-01
7.69600e+04 1.92000e+02 -4.90248e-01 -4.45173e-01 -5.35324e-01 -5.42567e-01 -5.34893e-01 -5.50241e-01
7.71200e+04 1.92000e+02 -4.90248e-01 -4.45173e-01 -5.35324e-01 -5.41880e-01 -5.34485e-01 -5.49274e-01
7.72800e+04 1.93000e+02 -5.28799e-01 -5.15889e-01 -5.41708e-01 -5.41205e-01 -5.34074e-01 -5.48337e-01
7.74400e+04 1.93000e+02 -5.28799e-01 -5.15889e-01 -5.41708e-01 -5.40545e-01 -5.33656e-01 -5.47434e-01
7.76000e+04 1.94000e+02 -5.19608e-01 -4.83151e-01 -5.56065e-01 -5.39899e-01 -5.33228e-01 -5.46571e-01
7.77600e+04 1.94000e+02 -5.19608e-01 -4.83151e-01 -5.56065e-01 -5.39268e-01 -5.32788e-01 -5.45748e-01
7.79200e+04 1.94000e+02 -5.19608e-01 -4.83151e-01 -5.56065e-01 -5.38652e-01 -5.32333e-01 -5.44971e-01
7.80800e+04 1.95000e+02 -5.52500e-01 -5.11910e-01 -5.93091e-01 -5.38051e-01 -5.31861e-01 -5.44242e-01
7.82400e+04 1.95000e+02 -5.52500e-01 -5.11910e-01 -5.93091e-01 -5.37465e-01 -5.31369e-01 -5.43562e-01
7.84000e+04 1.96000e+02 -5.10645e-01 -4.92457e-01 -5.28834e-01 -5.36895e-01 -5.30855e-01 -5.42934e-01
7.85600e+04 1.96000e+02 -5.10645e-01 -4.92457e-01 -5.28834e-01 -5.36338e-01 -5.30319e-01 -5.42357e-01
7.87200e+04 1.96000e+02 -5.10645e-01 -4.92457e-01 -5.28834e-01 -5.35797e-01 -5.29762e-01 -5.41832e-01
7.88800e+04 1.97000e+02 -4.91407e-01 -4.67382e-01 -5.15432e-01 -5.35270e-01 -5.29182e-01 -5.41358e-01
7.90400e+04 1.97000e+02 -4.91407e-01 -4.67382e-01 -5.15432e-01 -5.34757e-01 -5.28580e-01 -5.40935e-01
7.92000e+04 1.98000e+02 -5.21031e-01 -4.50744e-01 -5.91318e-01 -5.34258e-01 -5.27958e-01 -5.40559e-01
7.93600e+04 1.98000e+02 -5.21031e-01 -4.50744e-01 -5.91318e-01 -5.33773e-01 -5.27317e-01 -5.40229e-01
7.95200e+04 1.98000e+02 -5.21031e-01 -4.50744e-01 -5.91318e-01 -5.33301e-01 -5.26657e-01 -5.39945e-01
7.96800e+04 1.99000e+02 -4.79190e-01 -4.30317e-01 -5.28064e-01 -5.32842e-01 -5.25980e-01 -5.39704e-01
7.98400e+04 1.99000e+02 -4.79190e-01 -4.30317e-01 -5.28064e-01 -5.32396e-01 -5.25287e-01 -5.39506e-01
8.00000e+04 2.00000e+02 -4.85455e-01 -4.48224e-01 -5.22686e-01 -5.31963e-01 -5.24578e-01 -5.39348e-01
8.01600e+04 2.00000e+02 -4.85455e-01 -4.48224e-01 -5.22686e-01 -5.31542e-01 -5.23855e-01 -5.39229e-01
8.03200e+04 2.00000e+02 -4.85455e-01 -4.48224e-01 -5.22686e-01 -5.31134e-01 -5.23120e-01 -5.39148e-01
8.04800e+04 2.01000e+02 -5.03818e-01 -4.82628e-01 -5.25008e-01 -5.30738e-01 -5.22372e-01 -5.39104e-01
8.06400e+04 2.01000e+02 -5.03818e-01 -4.82628e-01 -5.25008e-01 -5.30354e-01 -5.21615e-01 -5.39094e-01
8.08000e+04 2.02000e+02 -4.92034e-01 -4.34528e-01 -5.49541e-01 -5.29983e-01 -5.20849e-01 -5.39116e-01
8.09600e+04 2.02000e+02 -4.92034e-01 -4.34528e-01 -5.49541e-01 -5.29623e-01 -5.20077e-01 -5.39169e-01
8.11200e+04 2.02000e+02 -4.92034e-01 -4.34528e-01 -5.49541e-01 -5.29275e-01 -5.19300e-01 -5.39250e-01
8.12800e+04 2.03000e+02 -5.15720e-01 -4.89099e-01 -5.42340e-01 -5.28938e-01 -5.18521e-01 -5.39356e-01
8.14400e+04 2.03000e+02 -5.15720e-01 -4.89099e-01 -5.42340e-01 -5.28614e-01 -5.17742e-01 -5.39485e-01
8.16000e+04 2.04000e+02 -4.83952e-01 -4.64550e-01 -5.03354e-01 -5.28299e-01 -5.16966e-01 -5.39632e-01
8.17600e+04 2.04000e+02 -4.83952e-01 -4.64550e-01 -5.03354e-01 -5.27994e-01 -5.16193e-01 -5.39795e-01
8.19200e+04 2.04000e+02 -4.83952e-01 -4.64550e-01 -5.03354e-01 -5.27699e-01 -5.15427e-01 -5.39971e-01
8.20800e+04 2.05000e+02 -5.68937e-01 -4.86180e-01 -6.51694e-01 -5.27412e-01 -5.14670e-01 -5.40155e-01
8.22400e+04 2.05000e+02 -5.68937e-01 -4.86180e-01 -6.51694e-01 -5.27132e-01 -5.13921e-01 -5.40343e-01
8.24000e+04 2.06000e+02 -5.33864e-01 -4.69254e-01 -5.98474e-01 -5.26858e-01 -5.13184e-01 -5.40532e-01
8.25600e+04 2.06000e+02 -5.33864e-01 -4.69254e-01 -5.98474e-01 -5.26589e-01 -5.12459e-01 -5.40718e-01
8.27200e+04 2.06000e+02 -5.33864e-01 -4.69254e-01 -5.98474e-01 -5.26322e-01 -5.11747e-01 -5.40897e-01
8.28800e+04 2.07000e+02 -4.87337e-01 -4.49443e-01 -5.25231e-01 -5.26056e-01 -5.11047e-01 -5.41064e-01
8.30400e+04 2.07000e+02 -4.87337e-01 -4.49443e-01 -5.25231e-01 -5.25789e-01 -5.10362e-01 -5.41216e-01
8.32000e+04 2.08000e+02 -4.54012e-01 -3.76921e-01 -5.31103e-01 -5.25521e-01 -5.09691e-01 -5.41351e-01
8.33600e+04 2.08000e+02 -4.54012e-01 -3.76921e-01 -5.31103e-01 -5.25247e-01 -5.09034e-01 -5.41461e-01
8.35200e+04 2.08000e+02 -4.54012e-01 -3.76921e-01 -5.31103e-01 -5.24968e-01 -5.08391e-01 -5.41546e-01
8.36800e+04 2.09000e+02 -4.90723e-01 -4.47860e-01 -5.33586e-01 -5.24681e-01 -5.07762e-01 -5.41601e-01
8.38400e+04 2.09000e+02 -4.90723e-01 -4.47860e-01 -5.33586e-01 -5.24385e-01 -5.07147e-01 -5.41623e-01
8.40000e+04 2.10000e+02 -4.81631e-01 -4.46619e-01 -5.16643e-01 -5.24079e-01 -5.06547e-01 -5.41610e-01
8.41600e+04 2.10000e+02 -4.81631e-01 -4.46619e-01 -5.16643e-01 -5.23760e-01 -5.05961e-01 -5.41560e-01
8.43200e+04 2.10000e+02 -4.81631e-01 -4.46619e-01 -5.16643e-01 -5.23430e-01 -5.05390e-01 -5.41470e-01
8.44800e+04 2.11000e+02 -4.67038e-01 -4.22072e-01 -5.12005e-01 -5.23087e-01 -5.04834e-01 -5.41339e-01
8.46400e+04 2.11000e+02 -4.67038e-01 -4.22072e-01 -5.12005e-01 -5.22732e-01 -5.04295e-01 -5.41168e-01
8.48000e+04 2.12000e+02 -5.03950e-01 -4.51973e-01 -5.55927e-01 -5.22363e-01 -5.03772e-01 -5.40954e-01
8.49600e+04 2.12000e+02 -5.03950e-01 -4.51973e-01 -5.55927e-01 -5.21982e-01 -5.03265e-01 -5.40699e-01
8.51200e+04 2.12000e+02 -5.03950e-01 -4.51973e-01 -5.55927e-01 -5.21591e-01 -5.02778e-01 -5.40404e-01
8.52800e+04 2.13000e+02 -5.03503e-01 -4.80187e-01 -5.26820e-01 -5.21189e-01 -5.02308e-01 -5.40069e-01
8.54400e+04 2.13000e+02 -5.03503e-01 -4.80187e-01 -5.26820e-01 -5.20777e-01 -5.01857e-01 -5.39697e-01
8.56000e+04 2.14000e+02 -4.84370e-01 -4.36351e-01 -5.32389e-01 -5.20358e-01 -5.01426e-01 -5.39290e-01
8.57600e+04 2.14000e+02 -4.84370e-01 -4.36351e-01 -5.32389e-01 -5.19931e-01 -5.01014e-01 -5.38849e-01
8.59200e+04 2.14000e+02 -4.84370e-01 -4.36351e-01 -5.32389e-01 -5.19498e-01 -5.00621e-01 -5.38376e-01
8.60800e+04 2.15000e+02 -5.11972e-01 -4.77487e-01 -5.46458e-01 -5.19061e-01 -5.00247e-01 -5.37875e-01
8.62400e+04 2.15000e+02 -5.11972e-01 -4.77487e-01 -5.46458e-01 -5.18620e-01 -4.99892e-01 -5.37349e-01
8.64000e+04 2.16000e+02 -4.47702e-01 -4.30978e-01 -4.64426e-01 -5.18176e-01 -4.99553e-01 -5.36799e-01
8.65600e+04 2.16000e+02 -4.47702e-01 -4.30978e-01 -4.64426e-01 -5.17729e-01 -4.99231e-01 -5.36227e-01
8.67200e+04 2.16000e+02 -4.47702e-01 -4.30978e-01 -4.64426e-01 -5.17280e-01 -4.98923e-01 -5.35637e-01
8.68800e+04 2.17000e+02 -4.95598e-01 -4.73834e-01 -5.17362e-01 -5.16829e-01 -4.98629e-01 -5.35029e-01
8.70400e+04 2.17000e+02 -4.95598e-01 -4.73834e-01 -5.17362e-01 -5.16376e-01 -4.98346e-01 -5.34406e-01
8.72000e+04 2.18000e+02 -4.83828e-01 -4.36474e-01 -5.31183e-01 -5.15921e-01 -4.98073e-01 -5.33769e-01
8.73600e+04 2.18000e+02 -4.83828e-01 -4.36474e-01 -5.31183e-01 -5.15463e-01 -4.97808e-01 -5.33118e-01
8.75200e+04 2.18000e+02 -4.83828e-01 -4.36474e-01 -5.31183e-01 -5.15002e-01 -4.97550e-01 -5.32455e-01
8.76800e+04 2.19000e+02 -4.75219e-01 -4.28989e-01 -5.21448e-01 -5.14538e-01 -4.97297e-01 -5.31780e-01
8.78400e+04 2.19000e+02 -4.75219e-01 -4.28989e-01 -5.21448e-01 -5.14070e-01 -4.97048e-01 -5.31093e-01
8.80000e+04 2.20000e+02 -5.16259e-01 -4.79618e-01 -5.52899e-01 -5.13598e-01 -4.96803e-01 -5.30393e-01
8.81600e+04 2.20000e+02 -5.16259e-01 -4.79618e-01 -5.52899e-01 -5.13121e-01 -4.96560e-01 -5.29683e-01
8.83200e+04 2.20000e+02 -5.16259e-01 -4.79618e-01 -5.52899e-01 -5.12639e-01 -4.96318e-01 -5.28960e-01
8.84800e+04 2.21000e+02 -4.80838e-01 -4.42764e-01 -5.18913e-01 -5.12151e-01 -4.96078e-01 -5.28225e-01
8.86400e+04 2.21000e+02 -4.80838e-01 -4.42764e-01 -5.18913e-01 -5.11657e-01 -4.95837e-01 -5.27478e-01
8.88000e+04 2.22000e+02 -4.67848e-01 -4.13029e-01 -5.22667e-01 -5.11158e-01 -4.95596e-01 -5.26719e-01
8.89600e+04 2.22000e+02 -4.67848e-01 -4.13029e-01 -5.22667e-01 -5.10652e-01 -4.95355e-01 -5.25949e-01
8.91200e+04 2.22000e+02 -4.67848e-01 -4.13029e-01 -5.22667e-01 -5.10140e-01 -4.95111e-01 -5.25168e-01
8.92800e+04 2.23000e+02 -4.74361e-01 -4.52115e-01 -4.96607e-01 -5.09622e-01 -4.94866e-01 -5.24377e-01
8.94400e+04 2.23000e+02 -4.74361e-01 -4.52115e-01 -4.96607e-01 -5.09098e-01 -4.94617e-01 -5.23578e-01
8.96000e+04 2.24000e+02 -4.35925e-01 -3.86046e-01 -4.85804e-01 -5.08568e-01 -4.94364e-01 -5.22771e-01
8.97600e+04 2.24000e+02 -4.35925e-01 -3.86046e-01 -4.85804e-01 -5.08032e-01 -4.94106e-01 -5.21959e-01
8.99200e+04 2.24000e+02 -4.35925e-01 -3.86046e-01 -4.85804e-01 -5.07492e-01 -4.93841e-01 -5.21144e-01
9.00800e+04 2.25000e+02 -4.62709e-01 -4.28701e-01 -4.96717e-01 -5.06948e-01 -4.93569e-01 -5.20327e-01
9.02400e+04 2.25000e+02 -4.62709e-01 -4.28701e-01 -4.96717e-01 -5.06400e-01 -4.93287e-01 -5.19512e-01
9.04000e+04 2.26000e+02 -4.93175e-01 -4.47532e-01 -5.38818e-01 -5.05848e-01 -4.92996e-01 -5.18700e-01
9.05600e+04 2.26000e+02 -4.93175e-01 -4.47532e-01 -5.38818e-01 -5.05294e-01 -4.92694e-01 -5.17893e-01
9.07200e+04 2.26000e+02 -4.93175e-01 -4.47532e-01 -5.38818e-01 -5.04738e-01 -4.92380e-01 -5.17096e-01
9.08800e+04 2.27000e+02 -4.63050e-01 -4.23978e-01 -5.02121e-01 -5.04181e-01 -4.92053e-01 -5.16309e-01
9.10400e+04 2.27000e+02 -4.63050e-01 -4.23978e-01 -5.02121e-01 -5.03624e-01 -4.91712e-01 -5.15537e-01
9.12000e+04 2.28000e+02 -5.12394e-01 -4.49752e-01 -5.75036e-01 -5.03067e-01 -4.91356e-01 -5.14779e-01
9.13600e+04 2.28000e+02 -5.12394e-01 -4.49752e-01 -5.75036e-01 -5.02512e-01 -4.90984e-01 -5.14039e-01
9.15200e+04 2.28000e+02 -5.12394e-01 -4.49752e-01 -5.75036e-01 -5.01958e-01 -4.90597e-01 -5.13319e-01
9.16800e+04 2.29000e+02 -4.66932e-01 -4.24141e-01 -5.09723e-01 -5.01407e-01 -4.90193e-01 -5.12620e-01
9.18400e+04 2.29000e+02 -4.66932e-01 -4.24141e-01 -5.09723e-01 -5.00858e-01 -4.89772e-01 -5.11943e-01
9.20000e+04 2.30000e+02 -5.03906e-01 -4.46603e-01 -5.61209e-01 -5.00311e-01 -4.89334e-01 -5.11289e-01
9.21600e+04 2.30000e+02 -5.03906e-01 -4.46603e-01 -5.61209e-01 -4.99768e-01 -4.88878e-01 -5.10658e-01
9.23200e+04 2.30000e+02 -5.03906e-01 -4.46603e-01 -5.61209e-01 -4.99227e-01 -4.88404e-01 -5.10050e-01
9.24800e+04 2.31000e+02 -5.06612e-01 -4.44968e-01 -5.68256e-01 -4.98689e-01 -4.87914e-01 -5.09465e-01
9.26400e+04 2.31000e+02 -5.06612e-01 -4.44968e-01 -5.68256e-01 -4.98154e-01 -4.87407e-01 -5.08900e-01
9.28000e+04 2.32000e+02 -5.11093e-01 -4.52471e-01 -5.69716e-01 -4.97620e-01 -4.86884e-01 -5.08356e-01
9.29600e+04 2.32000e+02 -5.11093e-01 -4.52471e-01 -5.69716e-01 -4.97087e-01 -4.86346e-01 -5.07828e-01
9.31200e+04 2.32000e+02 -5.11093e-01 -4.52471e-01 -5.69716e-01 -4.96556e-01 -4.85795e-01 -5.07317e-01
9.32800e+04 2.33000e+02 -4.95784e-01 -4.58991e-01 -5.32577e-01 -4.96025e-01 -4.85231e-01 -5.06818e-01
9.34400e+04 2.33000e+02 -4.95784e-01 -4.58991e-01 -5.32577e-01 -4.95493e-01 -4.84658e-01 -5.06329e-01
9.36000e+04 2.34000e+02 -4.91530e-01 -4.16525e-01 -5.66535e-01 -4.94963e-01 -4.84077e-01 -5.05849e-01
9.37600e+04 2.34000e+02 -4.91530e-01 -4.16525e-01 -5.66535e-01 -4.94431e-01 -4.83489e-01 -5.05373e-01
9.39200e+04 2.34000e+02 -4.91530e-01 -4.16525e-01 -5.66535e-01 -4.93899e-01 -4.82897e-01 -5.04901e-01
9.40800e+04 2.35000e+02 -5.05139e-01 -4.28780e-01 -5.81498e-01 -4.93368e-01 -4.82303e-01 -5.04432e-01
9.42400e+04 2.35000e+02 -5.05139e-01 -4.28780e-01 -5.81498e-01 -4.92836e-01 -4.81710e-01 -5.03962e-01
9.44000e+04 2.36000e+02 -4.87190e-01 -4.61793e-01 -5.12587e-01 -4.92306e-01 -4.81119e-01 -5.03492e-01
9.45600e+04 2.36000e+02 -4.87190e-01 -4.61793e-01 -5.12587e-01 -4.91777e-01 -4.80534e-01 -5.03021e-01
9.47200e+04 2.36000e+02 -4.87190e-01 -4.61793e-01 -5.12587e-01 -4.91252e-01 -4.79955e-01 -5.02550e-01
9.48800e+04 2.37000e+02 -4.93037e-01 -4.65210e-01 -5.20864e-01 -4.90731e-01 -4.79386e-01 -5.02076e-01
9.50400e+04 2.37000e+02 -4.93037e-01 -4.65210e-01 -5.20864e-01 -4.90217e-01 -4.78829e-01 -5.01604e-01
9.52000e+04 2.38000e+02 -4.89037e-01 -4.45226e-01 -5.32848e-01 -4.89710e-01 -4.78287e-01 -5.01133e-01
9.53600e+04 2.38000e+02 -4.89037e-01 -4.45226e-01 -5.32848e-01 -4.89214e-01 -4.77762e-01 -5.00665e-01
9.55200e+04 2.38000e+02 -4.89037e-01 -4.45226e-01 -5.32848e-01 -4.88730e-01 -4.77257e-01 -5.00202e-01
9.56800e+04 2.39000e+02 -4.67439e-01 -4.37145e-01 -4.97733e-01 -4.88260e-01 -4.76774e-01 -4.99746e-01
9.58400e+04 2.39000e+02 -4.67439e-01 -4.37145e-01 -4.97733e-01 -4.87808e-01 -4.76316e-01 -4.99300e-01
9.60000e+04 2.40000e+02 -4.98770e-01 -3.86300e-01 -6.11240e-01 -4.87374e-01 -4.75884e-01 -4.98865e-01
9.61600e+04 2.40000e+02 -4.98770e-01 -3.86300e-01 -6.11240e-01 -4.86963e-01 -4.75480e-01 -4.98446e-01
9.63200e+04 2.40000e+02 -4.98770e-01 -3.86300e-01 -6.11240e-01 -4.86575e-01 -4.75107e-01 -4.98044e-01
9.64800e+04 2.41000e+02 -4.55245e-01 -4.09473e-01 -5.01016e-01 -4.86214e-01 -4.74766e-01 -4.97662e-01
9.66400e+04 2.41000e+02 -4.55245e-01 -4.09473e-01 -5.01016e-01 -4.85880e-01 -4.74456e-01 -4.97304e-01
9.68000e+04 2.42000e+02 -4.72880e-01 -4.48994e-01 -4.96765e-01 -4.85577e-01 -4.74180e-01 -4.96974e-01
9.69600e+04 2.42000e+02 -4.72880e-01 -4.48994e-01 -4.96765e-01 -4.85304e-01 -4.73935e-01 -4.96673e-01
9.71200e+04 2.42000e+02 -4.72880e-01 -4.48994e-01 -4.96765e-01 -4.85064e-01 -4.73722e-01 -4.96405e-01
9.72800e+04 2.43000e+02 -4.76131e-01 -4.23113e-01 -5.29149e-01 -4.84857e-01 -4.73539e-01 -4.96174e-01
9.74400e+04 2.43000e+02 -4.76131e-01 -4.23113e-01 -5.29149e-01 -4.84683e-01 -4.73386e-01 -4.95981e-01
9.76000e+04 2.44000e+02 -4.96075e-01 -4.75649e-01 -5.16500e-01 -4.84544e-01 -4.73258e-01 -4.95830e-01
9.77600e+04 2.44000e+02 -4.96075e-01 -4.75649e-01 -5.16500e-01 -4.84439e-01 -4.73156e-01 -4.95723e-01
9.79200e+04 2.44000e+02 -4.96075e-01 -4.75649e-01 -5.16500e-01 -4.84368e-01 -4.73075e-01 -4.95661e-01
9.80800e+04 2.45000e+02 -5.35991e-01 -4.70487e-01 -6.01495e-01 -4.84328e-01 -4.73012e-01 -4.95644e-01
9.82400e+04 2.45000e+02 -5.35991e-01 -4.70487e-01 -6.01495e-01 -4.84320e-01 -4.72966e-01 -4.95675e-01
9.84000e+04 2.46000e+02 -4.98335e-01 -4.38239e-01 -5.58431e-01 -4.84342e-01 -4.72933e-01 -4.95751e-01
9.85600e+04 2.46000e+02 -4.98335e-01 -4.38239e-01 -5.58431e-01 -4.84391e-01 -4.72910e-01 -4.95873e-01
9.87200e+04 2.46000e+02 -4.98335e-01 -4.38239e-01 -5.58431e-01 -4.84467e-01 -4.72896e-01 -4.96037e-01
9.88800e+04 2.47000e+02 -5.18801e-01 -4.81756e-01 -5.55845e-01 -4.84565e-01 -4.72887e-01 -4.96243e-01
9.90400e+04 2.47000e+02 -5.18801e-01 -4.81756e-01 -5.55845e-01 -4.84684e-01 -4.72881e-01 -4.96487e-01
9.92000e+04 2.48000e+02 -4.69307e-01 -4.23560e-01 -5.15054e-01 -4.84821e-01 -4.72878e-01 -4.96764e-01
9.93600e+04 2.48000e+02 -4.69307e-01 -4.23560e-01 -5.15054e-01 -4.84972e-01 -4.72874e-01 -4.97070e-01
9.95200e+04 2.48000e+02 -4.69307e-01 -4.23560e-01 -5.15054e-01 -4.85135e-01 -4.72869e-01 -4.97402e-01
9.96800e+04 2.49000e+02 -4.87000e-01 -4.36997e-01 -5.37003e-01 -4.85307e-01 -4.72861e-01 -4.97754e-01
9.98400e+04 2.49000e+02 -4.87000e-01 -4.36997e-01 -5.37003e-01 -4.85485e-01 -4.72848e-01 -4.98122e-01
1.00000e+05 2.50000e+02 -4.53171e-01 -4.11907e-01 -4.94436e-01 -4.85665e-01 -4.72830e-01 -4.98501e-01
1.00160e+05 2.50000e+02 -4.53171e-01 -4.11907e-01 -4.94436e-01 -4.85847e-01 -4.72806e-01 -4.98887e-01
1.00320e+05 2.50000e+02 -4.53171e-01 -4.11907e-01 -4.94436e-01 -4.86026e-01 -4.72775e-01 -4.99276e-01
1.00480e+05 2.51000e+02 -4.47169e-01 -4.08714e-01 -4.85624e-01 -4.86201e-01 -4.72737e-01 -4.99664e-01
1.00640e+05 2.51000e+02 -4.47169e-01 -4.08714e-01 -4.85624e-01 -4.86370e-01 -4.72690e-01 -5.00050e-01
1.00800e+05 2.52000e+02 -4.94777e-01 -4.15593e-01 -5.73960e-01 -4.86532e-01 -4.72634e-01 -5.00430e-01
1.00960e+05 2.52000e+02 -4.94777e-01 -4.15593e-01 -5.73960e-01 -4.86687e-01 -4.72570e-01 -5.00803e-01
1.01120e+05 2.52000e+02 -4.94777e-01 -4.15593e-01 -5.73960e-01 -4.86833e-01 -4.72498e-01 -5.01168e-01
1.01280e+05 2.53000e+02 -4.63191e-01 -4.03306e-01 -5.23076e-01 -4.86970e-01 -4.72415e-01 -5.01524e-01
1.01440e+05 2.53000e+02 -4.63191e-01 -4.03306e-01 -5.23076e-01 -4.87098e-01 -4.72324e-01 -5.01872e-01
1.01600e+05 2.54000e+02 -4.52718e-01 -4.30810e-01 -4.74626e-01 -4.87218e-01 -4.72225e-01 -5.02211e-01
1.01760e+05 2.54000e+02 -4.52718e-01 -4.30810e-01 -4.74626e-01 -4.87330e-01 -4.72117e-01 -5.02543e-01
1.01920e+05 2.54000e+02 -4.52718e-01 -4.30810e-01 -4.74626e-01 -4.87435e-01 -4.72003e-01 -5.02867e-01
1.02080e+05 2.55000e+02 -4.49842e-01 -3.91561e-01 -5.08124e-01 -4.87533e-01 -4.71881e-01 -5.03185e-01
1.02240e+05 2.55000e+02 -4.49842e-01 -3.91561e-01 -5.08124e-01 -4.87626e-01 -4.71754e-01 -5.03497e-01
1.02400e+05 2.56000e+02 -4.68026e-01 -4.34577e-01 -5.01474e-01 -4.87713e-01 -4.71621e-01 -5.03804e-01
1.02560e+05 2.56000e+02 -4.68026e-01 -4.34577e-01 -5.01474e-01 -4.87795e-01 -4.71485e-01 -5.04105e-01
1.02720e+05 2.56000e+02 -4.68026e-01 -4.34577e-01 -5.01474e-01 -4.87873e-01 -4.71345e-01 -5.04401e-01
1.02880e+05 2.57000e+02 -4.48150e-01 -4.05598e-01 -4.90702e-01 -4.87947e-01 -4.71203e-01 -5.04692e-01
1.03040e+05 2.57000e+02 -4.48150e-01 -4.05598e-01 -4.90702e-01 -4.88018e-01 -4.71059e-01 -5.04976e-01
1.03200e+05 2.58000e+02 -4.86706e-01 -4.51185e-01 -5.22227e-01 -4.88083e-01 -4.70914e-01 -5.05253e-01
1.03360e+05 2.58000e+02 -4.86706e-01 -4.51185e-01 -5.22227e-01 -4.88144e-01 -4.70767e-01 -5.05520e-01
1.03520e+05 2.58000e+02 -4.86706e-01 -4.51185e-01 -5.22227e-01 -4.88199e-01 -4.70621e-01 -5.05777e-01
1.03680e+05 2.59000e+02 -4.70866e-01 -4.23972e-01 -5.17759e-01 -4.88247e-01 -4.70474e-01 -5.06021e-01
1.03840e+05 2.59000e+02 -4.70866e-01 -4.23972e-01 -5.17759e-01 -4.88288e-01 -4.70327e-01 -5.06249e-01
1.04000e+05 2.60000e+02 -4.61958e-01 -4.18761e-01 -5.05156e-01 -4.88319e-01 -4.70179e-01 -5.06459e-01
1.04160e+05 2.60000e+02 -4.61958e-01 -4.18761e-01 -5.05156e-01 -4.88340e-01 -4.70030e-01 -5.06650e-01
1.04320e+05 2.60000e+02 -4.61958e-01 -4.18761e-01 -5.05156e-01 -4.88348e-01 -4.69878e-01 -5.06817e-01
1.04480e+05 2.61000e+02 -4.86897e-01 -4.63105e-01 -5.10689e-01 -4.88341e-01 -4.69722e-01 -5.06959e-01
1.04640e+05 2.61000e+02 -4.86897e-01 -4.63105e-01 -5.10689e-01 -4.88319e-01 -4.69562e-01 -5.07075e-01
1.04800e+05 2.62000e+02 -5.54793e-01 -4.58860e-01 -6.50727e-01 -4.88278e-01 -4.69393e-01 -5.07162e-01
1.04960e+05 2.62000e+02 -5.54793e-01 -4.58860e-01 -6.50727e-01 -4.88217e-01 -4.69216e-01 -5.07219e-01
1.05120e+05 2.62000e+02 -5.54793e-01 -4.58860e-01 -6.50727e-01 -4.88135e-01 -4.69027e-01 -5.07244e-01
1.05280e+05 2.63000e+02 -4.72891e-01 -4.25052e-01 -5.20730e-01 -4.88030e-01 -4.68824e-01 -5.07237e-01
1.05440e+05 2.63000e+02 -4.72891e-01 -4.25052e-01 -5.20730e-01 -4.87901e-01 -4.68604e-01 -5.07198e-01
1.05600e+05 2.64000e+02 -4.87247e-01 -3.96248e-01 -5.78247e-01 -4.87745e-01 -4.68364e-01 -5.07127e-01
1.05760e+05 2.64000e+02 -4.87247e-01 -3.96248e-01 -5.78247e-01 -4.87564e-01 -4.68103e-01 -5.07024e-01
1.05920e+05 2.64000e+02 -4.87247e-01 -3.96248e-01 -5.78247e-01 -4.87355e-01 -4.67818e-01 -5.06892e-01
1.06080e+05 2.65000e+02 -4.90273e-01 -4.31628e-01 -5.48918e-01 -4.87118e-01 -4.67505e-01 -5.06730e-01
1.06240e+05 2.65000e+02 -4.90273e-01 -4.31628e-01 -5.48918e-01 -4.86854e-01 -4.67166e-01 -5.06542e-01
1.06400e+05 2.66000e+02 -4.52971e-01 -4.10616e-01 -4.95327e-01 -4.86562e-01 -4.66796e-01 -5.06328e-01
1.06560e+05 2.66000e+02 -4.52971e-01 -4.10616e-01 -4.95327e-01 -4.86244e-01 -4.66396e-01 -5.06092e-01
1.06720e+05 2.66000e+02 -4.52971e-01 -4.10616e-01 -4.95327e-01 -4.85901e-01 -4.65965e-01 -5.05836e-01
1.06880e+05 2.67000e+02 -4.94554e-01 -4.33859e-01 -5.55249e-01 -4.85534e-01 -4.65504e-01 -5.05565e-01
1.07040e+05 2.67000e+02 -4.94554e-01 -4.33859e-01 -5.55249e-01 -4.85146e-01 -4.65012e-01 -5.05279e-01
1.07200e+05 2.68000e+02 -4.76093e-01 -4.36970e-01 -5.15215e-01 -4.84738e-01 -4.64492e-01 -5.04984e-01
1.07360e+05 2.68000e+02 -4.76093e-01 -4.36970e-01 -5.15215e-01 -4.84314e-01 -4.63945e-01 -5.04683e-01
1.07520e+05 2.68000e+02 -4.76093e-01 -4.36970e-01 -5.15215e-01 -4.83876e-01 -4.63372e-01 -5.04380e-01
1.07680e+05 2.69000e+02 -4.85018e-01 -4.46440e-01 -5.23596e-01 -4.83428e-01 -4.62777e-01 -5.04079e-01
1.07840e+05 2.69000e+02 -4.85018e-01 -4.46440e-01 -5.23596e-01 -4.82974e-01 -4.62163e-01 -5.03786e-01
1.08000e+05 2.70000e+02 -4.74735e-01 -4.36950e-01 -5.12520e-01 -4.82518e-01 -4.61532e-01 -5.03503e-01
1.08160e+05 2.70000e+02 -4.74735e-01 -4.36950e-01 -5.12520e-01 -4.82061e-01 -4.60888e-01 -5.03235e-01
1.08320e+05 2.70000e+02 -4.74735e-01 -4.36950e-01 -5.12520e-01 -4.81611e-01 -4.60235e-01 -5.02987e-01
1.08480e+05 2.71000e+02 -4.41250e-01 -3.99116e-01 -4.83383e-01 -4.81168e-01 -4.59575e-01 -5.02762e-01
1.08640e+05 2.71000e+02 -4.41250e-01 -3.99116e-01 -4.83383e-01 -4.80738e-01 -4.58912e-01 -5.02564e-01
1.08800e+05 2.72000e+02 -4.47409e-01 -4.08491e-01 -4.86328e-01 -4.80324e-01 -4.58251e-01 -5.02397e-01
1.08960e+05 2.72000e+02 -4.47409e-01 -4.08491e-01 -4.86328e-01 -4.79928e-01 -4.57593e-01 -5.02264e-01
1.09120e+05 2.72000e+02 -4.47409e-01 -4.08491e-01 -4.86328e-01 -4.79554e-01 -4.56943e-01 -5.02166e-01
1.09280e+05 2.73000e+02 -4.71793e-01 -4.43399e-01 -5.00188e-01 -4.79205e-01 -4.56303e-01 -5.02107e-01
1.09440e+05 2.73000e+02 -4.71793e-01 -4.43399e-01 -5.00188e-01 -4.78882e-01 -4.55676e-01 -5.02087e-01
1.09600e+05 2.74000e+02 -5.06741e-01 -4.57142e-01 -5.56339e-01 -4.78586e-01 -4.55065e-01 -5.02108e-01
1.09760e+05 2.74000e+02 -5.06741e-01 -4.57142e-01 -5.56339e-01 -4.78320e-01 -4.54472e-01 -5.02169e-01
1.09920e+05 2.74000e+02 -5.06741e-01 -4.57142e-01 -5.56339e-01 -4.78084e-01 -4.53898e-01 -5.02271e-01
1.10080e+05 2.75000e+02 -4.92051e-01 -4.53042e-01 -5.31059e-01 -4.77879e-01 -4.53346e-01 -5.02412e-01
1.10240e+05 2.75000e+02 -4.92051e-01 -4.53042e-01 -5.31059e-01 -4.77704e-01 -4.52817e-01 -5.02590e-01
1.10400e+05 2.76000e+02 -4.74722e-01 -4.42795e-01 -5.06649e-01 -4.77559e-01 -4.52313e-01 -5.02805e-01
1.10560e+05 2.76000e+02 -4.74722e-01 -4.42795e-01 -5.06649e-01 -4.77443e-01 -4.51833e-01 -5.03052e-01
1.10720e+05 2.76000e+02 -4.74722e-01 -4.42795e-01 -5.06649e-01 -4.77355e-01 -4.51381e-01 -5.03328e-01
1.10880e+05 2.77000e+02 -4.27967e-01 -3.93444e-01 -4.62489e-01 -4.77293e-01 -4.50955e-01 -5.03630e-01
1.11040e+05 2.77000e+02 -4.27967e-01 -3.93444e-01 -4.62489e-01 -4.77255e-01 -4.50557e-01 -5.03953e-01
1.11200e+05 2.78000e+02 -4.78286e-01 -4.28796e-01 -5.27775e-01 -4.77239e-01 -4.50186e-01 -5.04292e-01
1.11360e+05 2.78000e+02 -4.78286e-01 -4.28796e-01 -5.27775e-01 -4.77242e-01 -4.49844e-01 -5.04641e-01
1.11520e+05 2.78000e+02 -4.78286e-01 -4.28796e-01 -5.27775e-01 -4.77262e-01 -4.49530e-01 -5.04995e-01
1.11680e+05 2.79000e+02 -4.34649e-01 -3.89227e-01 -4.80072e-01 -4.77296e-01 -4.49244e-01 -5.05349e-01
1.11840e+05 2.79000e+02 -4.34649e-01 -3.89227e-01 -4.80072e-01 -4.77341e-01 -4.48986e-01 -5.05697e-01
1.12000e+05 2.80000e+02 -4.64588e-01 -3.99068e-01 -5.30108e-01 -4.77395e-01 -4.48756e-01 -5.06034e-01
1.12160e+05 2.80000e+02 -4.64588e-01 -3.99068e-01 -5.30108e-01 -4.77454e-01 -4.48554e-01 -5.06354e-01
1.12320e+05 2.80000e+02 -4.64588e-01 -3.99068e-01 -5.30108e-01 -4.77517e-01 -4.48381e-01 -5.06652e-01
1.12480e+05 2.81000e+02 -4.25978e-01 -3.87839e-01 -4.64116e-01 -4.77580e-01 -4.48236e-01 -5.06923e-01
1.12640e+05 2.81000e+02 -4.25978e-01 -3.87839e-01 -4.64116e-01 -4.77641e-01 -4.48119e-01 -5.07163e-01
1.12800e+05 2.82000e+02 -4.34578e-01 -3.90561e-01 -4.78596e-01 -4.77699e-01 -4.48031e-01 -5.07368e-01
1.12960e+05 2.82000e+02 -4.34578e-01 -3.90561e-01 -4.78596e-01 -4.77752e-01 -4.47970e-01 -5.07534e-01
1.13120e+05 2.82000e+02 -4.34578e-01 -3.90561e-01 -4.78596e-01 -4.77798e-01 -4.47937e-01 -5.07658e-01
1.13280e+05 2.83000e+02 -4.32968e-01 -3.92934e-01 -4.73002e-01 -4.77835e-01 -4.47932e-01 -5.07739e-01
1.13440e+05 2.83000e+02 -4.32968e-01 -3.92934e-01 -4.73002e-01 -4.77863e-01 -4.47953e-01 -5.07774e-01
1.13600e+05 2.84000e+02 -4.32934e-01 -3.91426e-01 -4.74442e-01 -4.77881e-01 -4.48001e-01 -5.07761e-01
1.13760e+05 2.84000e+02 -4.32934e-01 -3.91426e-01 -4.74442e-01 -4.77887e-01 -4.48074e-01 -5.07699e-01
1.13920e+05 2.84000e+02 -4.32934e-01 -3.91426e-01 -4.74442e-01 -4.77880e-01 -4.48172e-01 -5.07588e-01
1.14080e+05 2.85000e+02 -4.43834e-01 -4.08511e-01 -4.79157e-01 -4.77860e-01 -4.48292e-01 -5.07428e-01
1.14240e+05 2.85000e+02 -4.43834e-01 -4.08511e-01 -4.79157e-01 -4.77826e-01 -4.48435e-01 -5.07217e-01
1.14400e+05 2.86000e+02 -4.64317e-01 -4.23484e-01 -5.05151e-01 -4.77778e-01 -4.48596e-01 -5.06959e-01
1.14560e+05 2.86000e+02 -4.64317e-01 -4.23484e-01 -5.05151e-01 -4.77713e-01 -4.48775e-01 -5.06650e-01
1.14720e+05 2.86000e+02 -4.64317e-01 -4.23484e-01 -5.05151e-01 -4.77632e-01 -4.48970e-01 -5.06294e-01
1.14880e+05 2.87000e+02 -4.35514e-01 -4.04521e-01 -4.66507e-01 -4.77534e-01 -4.49177e-01 -5.05892e-01
1.15040e+05 2.87000e+02 -4.35514e-01 -4.04521e-01 -4.66507e-01 -4.77418e-01 -4.49394e-01 -5.05442e-01
1.15200e+05 2.88000e+02 -4.73235e-01 -4.49047e-01 -4.97423e-01 -4.77283e-01 -4.49617e-01 -5.04948e-01
1.15360e+05 2.88000e+02 -4.73235e-01 -4.49047e-01 -4.97423e-01 -4.77127e-01 -4.49845e-01 -5.04409e-01
1.15520e+05 2.88000e+02 -4.73235e-01 -4.49047e-01 -4.97423e-01 -4.76950e-01 -4.50073e-01 -5.03826e-01
1.15680e+05 2.89000e+02 -4.42091e-01 -4.13989e-01 -4.70194e-01 -4.76750e-01 -4.50299e-01 -5.03202e-01
1.15840e+05 2.89000e+02 -4.42091e-01 -4.13989e-01 -4.70194e-01 -4.76527e-01 -4.50518e-01 -5.02536e-01
1.16000e+05 2.90000e+02 -4.32445e-01 -3.99245e-01 -4.65645e-01 -4.76279e-01 -4.50728e-01 -5.01830e-01
1.16160e+05 2.90000e+02 -4.32445e-01 -3.99245e-01 -4.65645e-01 -4.76005e-01 -4.50925e-01 -5.01085e-01
1.16320e+05 2.90000e+02 -4.32445e-01 -3.99245e-01 -4.65645e-01 -4.75705e-01 -4.51107e-01 -5.00302e-01
1.16480e+05 2.91000e+02 -4.24705e-01 -3.88146e-01 -4.61265e-01 -4.75376e-01 -4.51270e-01 -4.99482e-01
1.16640e+05 2.91000e+02 -4.24705e-01 -3.88146e-01 -4.61265e-01 -4.75020e-01 -4.51413e-01 -4.98627e-01
1.16800e+05 2.92000e+02 -4.47731e-01 -4.05336e-01 -4.90125e-01 -4.74634e-01 -4.51532e-01 -4.97737e-01
1.16960e+05 2.92000e+02 -4.47731e-01 -4.05336e-01 -4.90125e-01 -4.74220e-01 -4.51627e-01 -4.96813e-01
1.17120e+05 2.92000e+02 -4.47731e-01 -4.05336e-01 -4.90125e-01 -4.73777e-01 -4.51694e-01 -4.95859e-01
1.17280e+05 2.93000e+02 -4.97724e-01 -4.54912e-01 -5.40536e-01 -4.73305e-01 -4.51735e-01 -4.94874e-01
1.17440e+05 2.93000e+02 -4.97724e-01 -4.54912e-01 -5.40536e-01 -4.72804e-01 -4.51747e-01 -4.93862e-01
1.17600e+05 2.94000e+02 -4.23588e-01 -3.87687e-01 -4.59488e-01 -4.72277e-01 -4.51731e-01 -4.92823e-01
1.17760e+05 2.94000e+02 -4.23588e-01 -3.87687e-01 -4.59488e-01 -4.71724e-01 -4.51688e-01 -4.91760e-01
1.17920e+05 2.94000e+02 -4.23588e-01 -3.87687e-01 -4.59488e-01 -4.71145e-01 -4.51616e-01 -4.90675e-01
1.18080e+05 2.95000e+02 -4.60823e-01 -4.16114e-01 -5.05532e-01 -4.70544e-01 -4.51518e-01 -4.89570e-01
1.18240e+05 2.95000e+02 -4.60823e-01 -4.16114e-01 -5.05532e-01 -4.69922e-01 -4.51395e-01 -4.88448e-01
1.18400e+05 2.96000e+02 -4.56135e-01 -4.18787e-01 -4.93483e-01 -4.69280e-01 -4.51248e-01 -4.87312e-01
1.18560e+05 2.96000e+02 -4.56135e-01 -4.18787e-01 -4.93483e-01 -4.68621e-01 -4.51079e-01 -4.86163e-01
1.18720e+05 2.96000e+02 -4.56135e-01 -4.18787e-01 -4.93483e-01 -4.67948e-01 -4.50890e-01 -4.85006e-01
1.18880e+05 2.97000e+02 -4.29348e-01 -3.68664e-01 -4.90031e-01 -4.67262e-01 -4.50682e-01 -4.83843e-01
1.19040e+05 2.97000e+02 -4.29348e-01 -3.68664e-01 -4.90031e-01 -4.66566e-01 -4.50457e-01 -4.82676e-01
1.19200e+05 2.98000e+02 -3.99196e-01 -3.76422e-01 -4.21971e-01 -4.65863e-01 -4.50217e-01 -4.81509e-01
1.19360e+05 2.98000e+02 -3.99196e-01 -3.76422e-01 -4.21971e-01 -4.65155e-01 -4.49963e-01 -4.80347e-01
1.19520e+05 2.98000e+02 -3.99196e-01 -3.76422e-01 -4.21971e-01 -4.64444e-01 -4.49696e-01 -4.79191e-01
1.19680e+05 2.99000e+02 -4.44268e-01 -3.93201e-01 -4.95335e-01 -4.63733e-01 -4.49419e-01 -4.78046e-01
1.19840e+05 2.99000e+02 -4.44268e-01 -3.93201e-01 -4.95335e-01 -4.63024e-01 -4.49131e-01 -4.76916e-01
1.20000e+05 3.00000e+02 -4.50533e-01 -4.33499e-01 -4.67567e-01 -4.62320e-01 -4.48834e-01 -4.75805e-01
1.20160e+05 3.00000e+02 -4.50533e-01 -4.33499e-01 -4.67567e-01 -4.61622e-01 -4.48528e-01 -4.74717e-01
1.20320e+05 3.00000e+02 -4.50533e-01 -4.33499e-01 -4.67567e-01 -4.60934e-01 -4.48212e-01 -4.73656e-01
1.20480e+05 3.01000e+02 -4.45757e-01 -4.01231e-01 -4.90283e-01 -4.60257e-01 -4.47889e-01 -4.72626e-01
1.20640e+05 3.01000e+02 -4.45757e-01 -4.01231e-01 -4.90283e-01 -4.59593e-01 -4.47557e-01 -4.71630e-01
1.20800e+05 3.02000e+02 -4.24636e-01 -4.18134e-01 -4.31137e-01 -4.58945e-01 -4.47217e-01 -4.70672e-01
1.20960e+05 3.02000e+02 -4.24636e-01 -4.18134e-01 -4.31137e-01 -4.58312e-01 -4.46868e-01 -4.69757e-01
1.21120e+05 3.02000e+02 -4.24636e-01 -4.18134e-01 -4.31137e-01 -4.57698e-01 -4.46511e-01 -4.68884e-01
1.21280e+05 3.03000e+02 -4.44737e-01 -4.17354e-01 -4.72121e-01 -4.57103e-01 -4.46146e-01 -4.68059e-01
1.21440e+05 3.03000e+02 -4.44737e-01 -4.17354e-01 -4.72121e-01 -4.56527e-01 -4.45773e-01 -4.67281e-01
1.21600e+05 3.04000e+02 -4.26640e-01 -3.76563e-01 -4.76716e-01 -4.55972e-01 -4.45392e-01 -4.66552e-01
1.21760e+05 3.04000e+02 -4.26640e-01 -3.76563e-01 -4.76716e-01 -4.55439e-01 -4.45006e-01 -4.65872e-01
1.21920e+05 3.04000e+02 -4.26640e-01 -3.76563e-01 -4.76716e-01 -4.54926e-01 -4.44611e-01 -4.65241e-01
1.22080e+05 3.05000e+02 -4.56484e-01 -4.35057e-01 -4.77911e-01 -4.54434e-01 -4.44211e-01 -4.64656e-01
1.22240e+05 3.05000e+02 -4.56484e-01 -4.35057e-01 -4.77911e-01 -4.53962e-01 -4.43806e-01 -4.64119e-01
1.22400e+05 3.06000e+02 -4.25358e-01 -4.05607e-01 -4.45110e-01 -4.53510e-01 -4.43396e-01 -4.63625e-01
1.22560e+05 3.06000e+02 -4.25358e-01 -4.05607e-01 -4.45110e-01 -4.53078e-01 -4.42982e-01 -4.63174e-01
1.22720e+05 3.06000e+02 -4.25358e-01 -4.05607e-01 -4.45110e-01 -4.52663e-01 -4.42564e-01 -4.62762e-01
1.22880e+05 3.07000e+02 -4.28014e-01 -3.87223e-01 -4.68805e-01 -4.52265e-01 -4.42144e-01 -4.62387e-01
1.23040e+05 3.07000e+02 -4.28014e-01 -3.87223e-01 -4.68805e-01 -4.51883e-01 -4.41720e-01 -4.62045e-01
1.23200e+05 3.08000e+02 -4.39273e-01 -3.91904e-01 -4.86642e-01 -4.51515e-01 -4.41295e-01 -4.61735e-01
1.23360e+05 3.08000e+02 -4.39273e-01 -3.91904e-01 -4.86642e-01 -4.51160e-01 -4.40867e-01 -4.61454e-01
1.23520e+05 3.08000e+02 -4.39273e-01 -3.91904e-01 -4.86642e-01 -4.50817e-01 -4.40437e-01 -4.61197e-01
1.23680e+05 3.09000e+02 -4.25087e-01 -4.10691e-01 -4.39483e-01 -4.50484e-01 -4.40005e-01 -4.60964e-01
1.23840e+05 3.09000e+02 -4.25087e-01 -4.10691e-01 -4.39483e-01 -4.50161e-01 -4.39571e-01 -4.60751e-01
1.24000e+05 3.10000e+02 -4.12190e-01 -3.83324e-01 -4.41055e-01 -4.49845e-01 -4.39135e-01 -4.60555e-01
1.24160e+05 3.10000e+02 -4.12190e-01 -3.83324e-01 -4.41055e-01 -4.49536e-01 -4.38698e-01 -4.60375e-01
1.24320e+05 3.10000e+02 -4.12190e-01 -3.83324e-01 -4.41055e-01 -4.49233e-01 -4.38259e-01 -4.60207e-01
1.24480e+05 3.11000e+02 -4.27184e-01 -3.98768e-01 -4.55601e-01 -4.48935e-01 -4.37819e-01 -4.60050e-01
1.24640e+05 3.11000e+02 -4.27184e-01 -3.98768e-01 -4.55601e-01 -4.48640e-01 -4.37379e-01 -4.59901e-01
1.24800e+05 3.12000e+02 -4.06658e-01 -3.46108e-01 -4.67208e-01 -4.48349e-01 -4.36938e-01 -4.59759e-01
1.24960e+05 3.12000e+02 -4.06658e-01 -3.46108e-01 -4.67208e-01 -4.48060e-01 -4.36499e-01 -4.59621e-01
1.25120e+05 3.12000e+02 -4.06658e-01 -3.46108e-01 -4.67208e-01 -4.47773e-01 -4.36060e-01 -4.59485e-01
1.25280e+05 3.13000e+02 -3.89224e-01 -3.48070e-01 -4.30379e-01 -4.47487e-01 -4.35625e-01 -4.59349e-01
1.25440e+05 3.13000e+02 -3.89224e-01 -3.48070e-01 -4.30379e-01 -4.47203e-01 -4.35194e-01 -4.59212e-01
1.25600e+05 3.14000e+02 -4.69910e-01 -4.30582e-01 -5.09238e-01 -4.46919e-01 -4.34767e-01 -4.59071e-01
1.25760e+05 3.14000e+02 -4.69910e-01 -4.30582e-01 -5.09238e-01 -4.46635e-01 -4.34346e-01 -4.58925e-01
1.25920e+05 3.14000e+02 -4.69910e-01 -4.30582e-01 -5.09238e-01 -4.46352e-01 -4.33933e-01 -4.58771e-01
1.26080e+05 3.15000e+02 -4.32364e-01 -3.95054e-01 -4.69674e-01 -4.46068e-01 -4.33529e-01 -4.58607e-01
1.26240e+05 3.15000e+02 -4.32364e-01 -3.95054e-01 -4.69674e-01 -4.45784e-01 -4.33134e-01 -4.58433e-01
1.26400e+05 3.16000e+02 -4.09711e-01 -3.69453e-01 -4.49969e-01 -4.45498e-01 -4.32752e-01 -4.58245e-01
1.26560e+05 3.16000e+02 -4.09711e-01 -3.69453e-01 -4.49969e-01 -4.45212e-01 -4.32381e-01 -4.58043e-01
1.26720e+05 3.16000e+02 -4.09711e-01 -3.69453e-01 -4.49969e-01 -4.44924e-01 -4.32023e-01 -4.57824e-01
1.26880e+05 3.17000e+02 -4.21497e-01 -3.83535e-01 -4.59459e-01 -4.44633e-01 -4.31679e-01 -4.57587e-01
1.27040e+05 3.17000e+02 -4.21497e-01 -3.83535e-01 -4.59459e-01 -4.44340e-01 -4.31350e-01 -4.57331e-01
1.27200e+05 3.18000e+02 -4.24271e-01 -3.85237e-01 -4.63305e-01 -4.44044e-01 -4.31034e-01 -4.57053e-01
1.27360e+05 3.18000e+02 -4.24271e-01 -3.85237e-01 -4.63305e-01 -4.43744e-01 -4.30733e-01 -4.56754e-01
1.27520e+05 3.18000e+02 -4.24271e-01 -3.85237e-01 -4.63305e-01 -4.43439e-01 -4.30447e-01 -4.56431e-01
1.27680e+05 3.19000e+02 -4.96175e-01 -4.40269e-01 -5.52081e-01 -4.43129e-01 -4.30174e-01 -4.56084e-01
1.27840e+05 3.19000e+02 -4.96175e-01 -4.40269e-01 -5.52081e-01 -4.42813e-01 -4.29913e-01 -4.55713e-01
1.28000e+05 3.20000e+02 -4.36192e-01 -4.05230e-01 -4.67154e-01 -4.42490e-01 -4.29664e-01 -4.55317e-01
1.28160e+05 3.20000e+02 -4.36192e-01 -4.05230e-01 -4.67154e-01 -4.42161e-01 -4.29427e-01 -4.54895e-01
1.28320e+05 3.20000e+02 -4.36192e-01 -4.05230e-01 -4.67154e-01 -4.41824e-01 -4.29201e-01 -4.54448e-01
1.28480e+05 3.21000e+02 -4.42017e-01 -4.06289e-01 -4.77745e-01 -4.41479e-01 -4.28984e-01 -4.53975e-01
1.28640e+05 3.21000e+02 -4.42017e-01 -4.06289e-01 -4.77745e-01 -4.41126e-01 -4.28775e-01 -4.53478e-01
1.28800e+05 3.22000e+02 -4.23303e-01 -3.90101e-01 -4.56505e-01 -4.40765e-01 -4.28573e-01 -4.52958e-01
1.28960e+05 3.22000e+02 -4.23303e-01 -3.90101e-01 -4.56505e-01 -4.40396e-01 -4.28378e-01 -4.52414e-01
1.29120e+05 3.22000e+02 -4.23303e-01 -3.90101e-01 -4.56505e-01 -4.40019e-01 -4.28189e-01 -4.51849e-01
1.29280e+05 3.23000e+02 -4.74516e-01 -4.19473e-01 -5.29558e-01 -4.39634e-01 -4.28004e-01 -4.51264e-01
1.29440e+05 3.23000e+02 -4.74516e-01 -4.19473e-01 -5.29558e-01 -4.39242e-01 -4.27824e-01 -4.50661e-01
1.29600e+05 3.24000e+02 -4.49203e-01 -4.03611e-01 -4.94795e-01 -4.38844e-01 -4.27646e-01 -4.50042e-01
1.29760e+05 3.24000e+02 -4.49203e-01 -4.03611e-01 -4.94795e-01 -4.38441e-01 -4.27472e-01 -4.49411e-01
1.29920e+05 3.24000e+02 -4.49203e-01 -4.03611e-01 -4.94795e-01 -4.38035e-01 -4.27300e-01 -4.48769e-01
1.30080e+05 3.25000e+02 -3.79709e-01 -3.47126e-01 -4.12292e-01 -4.37625e-01 -4.27131e-01 -4.48120e-01
1.30240e+05 3.25000e+02 -3.79709e-01 -3.47126e-01 -4.12292e-01 -4.37215e-01 -4.26964e-01 -4.47467e-01
1.30400e+05 3.26000e+02 -4.58499e-01 -4.00639e-01 -5.16359e-01 -4.36806e-01 -4.26799e-01 -4.46814e-01
1.30560e+05 3.26000e+02 -4.58499e-01 -4.00639e-01 -5.16359e-01 -4.36400e-01 -4.26635e-01 -4.46164e-01
1.30720e+05 3.26000e+02 -4.58499e-01 -4.00639e-01 -5.16359e-01 -4.35999e-01 -4.26475e-01 -4.45523e-01
1.30880e+05 3.27000e+02 -4.17427e-01 -3.64893e-01 -4.69960e-01 -4.35605e-01 -4.26316e-01 -4.44894e-01
1.31040e+05 3.27000e+02 -4.17427e-01 -3.64893e-01 -4.69960e-01 -4.35221e-01 -4.26161e-01 -4.44282e-01
1.31200e+05 3.28000e+02 -4.18076e-01 -3.54214e-01 -4.81937e-01 -4.34849e-01 -4.26008e-01 -4.43691e-01
1.31360e+05 3.28000e+02 -4.18076e-01 -3.54214e-01 -4.81937e-01 -4.34492e-01 -4.25858e-01 -4.43126e-01
1.31520e+05 3.28000e+02 -4.18076e-01 -3.54214e-01 -4.81937e-01 -4.34150e-01 -4.25712e-01 -4.42589e-01
1.31680e+05 3.29000e+02 -4.15711e-01 -3.66676e-01 -4.64745e-01 -4.33828e-01 -4.25570e-01 -4.42086e-01
1.31840e+05 3.29000e+02 -4.15711e-01 -3.66676e-01 -4.64745e-01 -4.33526e-01 -4.25432e-01 -4.41620e-01
1.32000e+05 3.30000e+02 -4.21542e-01 -3.72170e-01 -4.70913e-01 -4.33247e-01 -4.25300e-01 -4.41194e-01
1.32160e+05 3.30000e+02 -4.21542e-01 -3.72170e-01 -4.70913e-01 -4.32992e-01 -4.25174e-01 -4.40810e-01
1.32320e+05 3.30000e+02 -4.21542e-01 -3.72170e-01 -4.70913e-01 -4.32762e-01 -4.25056e-01 -4.40468e-01
1.32480e+05 3.31000e+02 -3.97242e-01 -3.58537e-01 -4.35947e-01 -4.32559e-01 -4.24947e-01 -4.40171e-01
1.32640e+05 3.31000e+02 -3.97242e-01 -3.58537e-01 -4.35947e-01 -4.32384e-01 -4.24850e-01 -4.39917e-01
1.32800e+05 3.32000e+02 -4.42585e-01 -4.16717e-01 -4.68453e-01 -4.32235e-01 -4.24766e-01 -4.39705e-01
1.32960e+05 3.32000e+02 -4.42585e-01 -4.16717e-01 -4.68453e-01 -4.32115e-01 -4.24697e-01 -4.39532e-01
1.33120e+05 3.32000e+02 -4.42585e-01 -4.16717e-01 -4.68453e-01 -4.32021e-01 -4.24646e-01 -4.39397e-01
1.33280e+05 3.33000e+02 -4.29621e-01 -3.62789e-01 -4.96452e-01 -4.31954e-01 -4.24613e-01 -4.39295e-01
1.33440e+05 3.33000e+02 -4.29621e-01 -3.62789e-01 -4.96452e-01 -4.31912e-01 -4.24603e-01 -4.39222e-01
1.33600e+05 3.34000e+02 -4.47676e-01 -4.20494e-01 -4.74859e-01 -4.31895e-01 -4.24615e-01 -4.39174e-01
1.33760e+05 3.34000e+02 -4.47676e-01 -4.20494e-01 -4.74859e-01 -4.31899e-01 -4.24652e-01 -4.39147e-01
1.33920e+05 3.34000e+02 -4.47676e-01 -4.20494e-01 -4.74859e-01 -4.31924e-01 -4.24712e-01 -4.39137e-01
1.34080e+05 3.35000e+02 -4.24117e-01 -3.85991e-01 -4.62242e-01 -4.31967e-01 -4.24797e-01 -4.39137e-01
1.34240e+05 3.35000e+02 -4.24117e-01 -3.85991e-01 -4.62242e-01 -4.32025e-01 -4.24905e-01 -4.39146e-01
1.34400e+05 3.36000e+02 -3.88341e-01 -3.63929e-01 -4.12753e-01 -4.32096e-01 -4.25034e-01 -4.39158e-01
1.34560e+05 3.36000e+02 -3.88341e-01 -3.63929e-01 -4.12753e-01 -4.32177e-01 -4.25183e-01 -4.39171e-01
1.34720e+05 3.36000e+02 -3.88341e-01 -3.63929e-01 -4.12753e-01 -4.32265e-01 -4.25348e-01 -4.39182e-01
1.34880e+05 3.37000e+02 -4.28115e-01 -3.64510e-01 -4.91720e-01 -4.32357e-01 -4.25526e-01 -4.39188e-01
1.35040e+05 3.37000e+02 -4.28115e-01 -3.64510e-01 -4.91720e-01 -4.32450e-01 -4.25712e-01 -4.39187e-01
1.35200e+05 3.38000e+02 -3.86372e-01 -3.59037e-01 -4.13707e-01 -4.32542e-01 -4.25905e-01 -4.39179e-01
1.35360e+05 3.38000e+02 -3.86372e-01 -3.59037e-01 -4.13707e-01 -4.32629e-01 -4.26096e-01 -4.39161e-01
1.35520e+05 3.38000e+02 -3.86372e-01 -3.59037e-01 -4.13707e-01 -4.32709e-01 -4.26284e-01 -4.39135e-01
1.35680e+05 3.39000e+02 -4.20943e-01 -3.80660e-01 -4.61226e-01 -4.32781e-01 -4.26463e-01 -4.39099e-01
1.35840e+05 3.39000e+02 -4.20943e-01 -3.80660e-01 -4.61226e-01 -4.32841e-01 -4.26629e-01 -4.39054e-01
1.36000e+05 3.40000e+02 -4.09044e-01 -3.80663e-01 -4.37425e-01 -4.32889e-01 -4.26777e-01 -4.39000e-01
1.36160e+05 3.40000e+02 -4.09044e-01 -3.80663e-01 -4.37425e-01 -4.32923e-01 -4.26906e-01 -4.38939e-01
1.36320e+05 3.40000e+02 -4.09044e-01 -3.80663e-01 -4.37425e-01 -4.32940e-01 -4.27011e-01 -4.38870e-01
1.36480e+05 3.41000e+02 -4.40408e-01 -4.04289e-01 -4.76527e-01 -4.32942e-01 -4.27090e-01 -4.38794e-01
1.36640e+05 3.41000e+02 -4.40408e-01 -4.04289e-01 -4.76527e-01 -4.32926e-01 -4.27141e-01 -4.38711e-01
1.36800e+05 3.42000e+02 -4.35542e-01 -3.94586e-01 -4.76498e-01 -4.32894e-01 -4.27165e-01 -4.38623e-01
1.36960e+05 3.42000e+02 -4.35542e-01 -3.94586e-01 -4.76498e-01 -4.32843e-01 -4.27159e-01 -4.38528e-01
1.37120e+05 3.42000e+02 -4.35542e-01 -3.94586e-01 -4.76498e-01 -4.32775e-01 -4.27125e-01 -4.38426e-01
1.37280e+05 3.43000e+02 -4.12556e-01 -3.84783e-01 -4.40329e-01 -4.32690e-01 -4.27062e-01 -4.38317e-01
1.37440e+05 3.43000e+02 -4.12556e-01 -3.84783e-01 -4.40329e-01 -4.32586e-01 -4.26973e-01 -4.38200e-01
1.37600e+05 3.44000e+02 -4.43162e-01 -4.01561e-01 -4.84763e-01 -4.32466e-01 -4.26858e-01 -4.38074e-01
1.37760e+05 3.44000e+02 -4.43162e-01 -4.01561e-01 -4.84763e-01 -4.32328e-01 -4.26719e-01 -4.37938e-01
1.37920e+05 3.44000e+02 -4.43162e-01 -4.01561e-01 -4.84763e-01 -4.32175e-01 -4.26558e-01 -4.37792e-01
1.38080e+05 3.45000e+02 -4.10593e-01 -3.79657e-01 -4.41529e-01 -4.32005e-01 -4.26375e-01 -4.37634e-01
1.38240e+05 3.45000e+02 -4.10593e-01 -3.79657e-01 -4.41529e-01 -4.31819e-01 -4.26174e-01 -4.37464e-01
1.38400e+05 3.46000e+02 -4.10256e-01 -3.84706e-01 -4.35806e-01 -4.31618e-01 -4.25953e-01 -4.37282e-01
1.38560e+05 3.46000e+02 -4.10256e-01 -3.84706e-01 -4.35806e-01 -4.31402e-01 -4.25717e-01 -4.37088e-01
1.38720e+05 3.46000e+02 -4.10256e-01 -3.84706e-01 -4.35806e-01 -4.31172e-01 -4.25464e-01 -4.36880e-01
1.38880e+05 3.47000e+02 -4.43142e-01 -4.06598e-01 -4.79686e-01 -4.30929e-01 -4.25198e-01 -4.36660e-01
1.39040e+05 3.47000e+02 -4.43142e-01 -4.06598e-01 -4.79686e-01 -4.30672e-01 -4.24917e-01 -4.36427e-01
1.39200e+05 3.48000e+02 -4.18108e-01 -3.93113e-01 -4.43103e-01 -4.30404e-01 -4.24624e-01 -4.36183e-01
1.39360e+05 3.48000e+02 -4.18108e-01 -3.93113e-01 -4.43103e-01 -4.30125e-01 -4.24321e-01 -4.35929e-01
1.39520e+05 3.48000e+02 -4.18108e-01 -3.93113e-01 -4.43103e-01 -4.29835e-01 -4.24007e-01 -4.35663e-01
1.39680e+05 3.49000e+02 -4.51049e-01 -3.80274e-01 -5.21825e-01 -4.29537e-01 -4.23685e-01 -4.35388e-01
1.39840e+05 3.49000e+02 -4.51049e-01 -3.80274e-01 -5.21825e-01 -4.29231e-01 -4.23357e-01 -4.35105e-01
1.40000e+05 3.50000e+02 -3.97315e-01 -3.69715e-01 -4.24915e-01 -4.28919e-01 -4.23024e-01 -4.34813e-01
1.40160e+05 3.50000e+02 -3.97315e-01 -3.69715e-01 -4.24915e-01 -4.28602e-01 -4.22689e-01 -4.34514e-01
1.40320e+05 3.50000e+02 -3.97315e-01 -3.69715e-01 -4.24915e-01 -4.28281e-01 -4.22355e-01 -4.34207e-01
1.40480e+05 3.51000e+02 -4.26389e-01 -3.63690e-01 -4.89088e-01 -4.27958e-01 -4.22023e-01 -4.33894e-01
1.40640e+05 3.51000e+02 -4.26389e-01 -3.63690e-01 -4.89088e-01 -4.27636e-01 -4.21697e-01 -4.33574e-01
1.40800e+05 3.52000e+02 -4.00022e-01 -3.75987e-01 -4.24057e-01 -4.27314e-01 -4.21381e-01 -4.33247e-01
1.40960e+05 3.52000e+02 -4.00022e-01 -3.75987e-01 -4.24057e-01 -4.26995e-01 -4.21076e-01 -4.32914e-01
1.41120e+05 3.52000e+02 -4.00022e-01 -3.75987e-01 -4.24057e-01 -4.26681e-01 -4.20787e-01 -4.32575e-01
1.41280e+05 3.53000e+02 -4.29336e-01 -3.81809e-01 -4.76863e-01 -4.26372e-01 -4.20515e-01 -4.32229e-01
1.41440e+05 3.53000e+02 -4.29336e-01 -3.81809e-01 -4.76863e-01 -4.26070e-01 -4.20263e-01 -4.31876e-01
1.41600e+05 3.54000e+02 -4.36948e-01 -3.75074e-01 -4.98822e-01 -4.25776e-01 -4.20035e-01 -4.31517e-01
1.41760e+05 3.54000e+02 -4.36948e-01 -3.75074e-01 -4.98822e-01 -4.25492e-01 -4.19832e-01 -4.31153e-01
1.41920e+05 3.54000e+02 -4.36948e-01 -3.75074e-01 -4.98822e-01 -4.25219e-01 -4.19656e-01 -4.30782e-01
1.42080e+05 3.55000e+02 -4.61537e-01 -4.17682e-01 -5.05392e-01 -4.24958e-01 -4.19508e-01 -4.30407e-01
1.42240e+05 3.55000e+02 -4.61537e-01 -4.17682e-01 -5.05392e-01 -4.24709e-01 -4.19390e-01 -4.30029e-01
1.42400e+05 3.56000e+02 -4.24152e-01 -3.45831e-01 -5.02473e-01 -4.24475e-01 -4.19300e-01 -4.29649e-01
1.42560e+05 3.56000e+02 -4.24152e-01 -3.45831e-01 -5.02473e-01 -4.24253e-01 -4.19237e-01 -4.29269e-01
1.42720e+05 3.56000e+02 -4.24152e-01 -3.45831e-01 -5.02473e-01 -4.24047e-01 -4.19202e-01 -4.28892e-01
1.42880e+05 3.57000e+02 -4.17823e-01 -3.59615e-01 -4.76032e-01 -4.23855e-01 -4.19190e-01 -4.28521e-01
1.43040e+05 3.57000e+02 -4.17823e-01 -3.59615e-01 -4.76032e-01 -4.23678e-01 -4.19198e-01 -4.28159e-01
1.43200e+05 3.58000e+02 -4.20316e-01 -3.91297e-01 -4.49334e-01 -4.23516e-01 -4.19221e-01 -4.27811e-01
1.43360e+05 3.58000e+02 -4.20316e-01 -3.91297e-01 -4.49334e-01 -4.23369e-01 -4.19254e-01 -4.27484e-01
1.43520e+05 3.58000e+02 -4.20316e-01 -3.91297e-01 -4.49334e-01 -4.23236e-01 -4.19289e-01 -4.27183e-01
1.43680e+05 3.59000e+02 -4.09895e-01 -3.73209e-01 -4.46582e-01 -4.23117e-01 -4.19320e-01 -4.26915e-01
1.43840e+05 3.59000e+02 -4.09895e-01 -3.73209e-01 -4.46582e-01 -4.23011e-01 -4.19336e-01 -4.26687e-01
1.44000e+05 3.60000e+02 -4.30980e-01 -4.13976e-01 -4.47983e-01 -4.22919e-01 -4.19332e-01 -4.26506e-01
1.44160e+05 3.60000e+02 -4.30980e-01 -4.13976e-01 -4.47983e-01 -4.22839e-01 -4.19299e-01 -4.26378e-01
1.44320e+05 3.60000e+02 -4.30980e-01 -4.13976e-01 -4.47983e-01 -4.22770e-01 -4.19233e-01 -4.26308e-01
1.44480e+05 3.61000e+02 -4.30485e-01 -4.01775e-01 -4.59194e-01 -4.22713e-01 -4.19131e-01 -4.26295e-01
1.44640e+05 3.61000e+02 -4.30485e-01 -4.01775e-01 -4.59194e-01 -4.22668e-01 -4.18995e-01 -4.26340e-01
1.44800e+05 3.62000e+02 -4.31272e-01 -4.08414e-01 -4.54130e-01 -4.22632e-01 -4.18827e-01 -4.26437e-01
1.44960e+05 3.62000e+02 -4.31272e-01 -4.08414e-01 -4.54130e-01 -4.22607e-01 -4.18633e-01 -4.26581e-01
1.45120e+05 3.62000e+02 -4.31272e-01 -4.08414e-01 -4.54130e-01 -4.22591e-01 -4.18417e-01 -4.26765e-01
1.45280e+05 3.63000e+02 -4.13451e-01 -3.80720e-01 -4.46182e-01 -4.22586e-01 -4.18187e-01 -4.26984e-01
1.45440e+05 3.63000e+02 -4.13451e-01 -3.80720e-01 -4.46182e-01 -4.22590e-01 -4.17949e-01 -4.27230e-01
1.45600e+05 3.64000e+02 -4.28849e-01 -3.93449e-01 -4.64249e-01 -4.22602e-01 -4.17705e-01 -4.27499e-01
1.45760e+05 3.64000e+02 -4.28849e-01 -3.93449e-01 -4.64249e-01 -4.22623e-01 -4.17461e-01 -4.27784e-01
1.45920e+05 3.64000e+02 -4.28849e-01 -3.93449e-01 -4.64249e-01 -4.22653e-01 -4.17221e-01 -4.28084e-01
1.46080e+05 3.65000e+02 -4.08088e-01 -3.91477e-01 -4.24698e-01 -4.22690e-01 -4.16987e-01 -4.28393e-01
1.46240e+05 3.65000e+02 -4.08088e-01 -3.91477e-01 -4.24698e-01 -4.22736e-01 -4.16761e-01 -4.28710e-01
1.46400e+05 3.66000e+02 -4.65870e-01 -4.19366e-01 -5.12375e-01 -4.22788e-01 -4.16544e-01 -4.29032e-01
1.46560e+05 3.66000e+02 -4.65870e-01 -4.19366e-01 -5.12375e-01 -4.22847e-01 -4.16339e-01 -4.29355e-01
1.46720e+05 3.66000e+02 -4.65870e-01 -4.19366e-01 -5.12375e-01 -4.22913e-01 -4.16147e-01 -4.29679e-01
1.46880e+05 3.67000e+02 -4.23706e-01 -3.87843e-01 -4.59569e-01 -4.22984e-01 -4.15966e-01 -4.30001e-01
1.47040e+05 3.67000e+02 -4.23706e-01 -3.87843e-01 -4.59569e-01 -4.23060e-01 -4.15799e-01 -4.30321e-01
1.47200e+05 3.68000e+02 -4.25225e-01 -3.94893e-01 -4.55557e-01 -4.23141e-01 -4.15645e-01 -4.30636e-01
1.47360e+05 3.68000e+02 -4.25225e-01 -3.94893e-01 -4.55557e-01 -4.23225e-01 -4.15505e-01 -4.30945e-01
1.47520e+05 3.68000e+02 -4.25225e-01 -3.94893e-01 -4.55557e-01 -4.23312e-01 -4.15378e-01 -4.31247e-01
1.47680e+05 3.69000e+02 -4.58426e-01 -4.17401e-01 -4.99451e-01 -4.23402e-01 -4.15263e-01 -4.31541e-01
1.47840e+05 3.69000e+02 -4.58426e-01 -4.17401e-01 -4.99451e-01 -4.23494e-01 -4.15162e-01 -4.31826e-01
1.48000e+05 3.70000e+02 -4.44077e-01 -3.99991e-01 -4.88163e-01 -4.23587e-01 -4.15072e-01 -4.32102e-01
1.48160e+05 3.70000e+02 -4.44077e-01 -3.99991e-01 -4.88163e-01 -4.23680e-01 -4.14995e-01 -4.32366e-01
1.48320e+05 3.70000e+02 -4.44077e-01 -3.99991e-01 -4.88163e-01 -4.23773e-01 -4.14927e-01 -4.32619e-01
1.48480e+05 3.71000e+02 -3.96983e-01 -3.75857e-01 -4.18109e-01 -4.23866e-01 -4.14870e-01 -4.32861e-01
1.48640e+05 3.71000e+02 -3.96983e-01 -3.75857e-01 -4.18109e-01 -4.23957e-01 -4.14823e-01 -4.33091e-01
1.48800e+05 3.72000e+02 -4.18518e-01 -4.10053e-01 -4.26984e-01 -4.24047e-01 -4.14785e-01 -4.33309e-01
1.48960e+05 3.72000e+02 -4.18518e-01 -4.10053e-01 -4.26984e-01 -4.24135e-01 -4.14754e-01 -4.33516e-01
1.49120e+05 3.72000e+02 -4.18518e-01 -4.10053e-01 -4.26984e-01 -4.24221e-01 -4.14731e-01 -4.33711e-01
1.49280e+05 3.73000e+02 -4.06507e-01 -3.86646e-01 -4.26367e-01 -4.24305e-01 -4.14714e-01 -4.33895e-01
1.49440e+05 3.73000e+02 -4.06507e-01 -3.86646e-01 -4.26367e-01 -4.24387e-01 -4.14705e-01 -4.34069e-01
1.49600e+05 3.74000e+02 -4.32623e-01 -3.86234e-01 -4.79013e-01 -4.24467e-01 -4.14699e-01 -4.34234e-01
1.49760e+05 3.74000e+02 -4.32623e-01 -3.86234e-01 -4.79013e-01 -4.24545e-01 -4.14699e-01 -4.34391e-01
1.49920e+05 3.74000e+02 -4.32623e-01 -3.86234e-01 -4.79013e-01 -4.24623e-01 -4.14704e-01 -4.34542e-01
1.50080e+05 3.75000e+02 -4.07106e-01 -3.66543e-01 -4.47669e-01 -4.24700e-01 -4.14713e-01 -4.34686e-01
1.50240e+05 3.75000e+02 -4.07106e-01 -3.66543e-01 -4.47669e-01 -4.24776e-01 -4.14726e-01 -4.34826e-01
1.50400e+05 3.76000e+02 -4.07474e-01 -3.70516e-01 -4.44432e-01 -4.24853e-01 -4.14743e-01 -4.34963e-01
1.50560e+05 3.76000e+02 -4.07474e-01 -3.70516e-01 -4.44432e-01 -4.24931e-01 -4.14764e-01 -4.35098e-01
1.50720e+05 3.76000e+02 -4.07474e-01 -3.70516e-01 -4.44432e-01 -4.25011e-01 -4.14790e-01 -4.35232e-01
1.50880e+05 3.77000e+02 -4.29873e-01 -4.01956e-01 -4.57789e-01 -4.25093e-01 -4.14819e-01 -4.35366e-01
1.51040e+05 3.77000e+02 -4.29873e-01 -4.01956e-01 -4.57789e-01 -4.25177e-01 -4.14853e-01 -4.35501e-01
1.51200e+05 3.78000e+02 -4.20258e-01 -3.94180e-01 -4.46337e-01 -4.25264e-01 -4.14891e-01 -4.35637e-01
1.51360e+05 3.78000e+02 -4.20258e-01 -3.94180e-01 -4.46337e-01 -4.25355e-01 -4.14935e-01 -4.35775e-01
1.51520e+05 3.78000e+02 -4.20258e-01 -3.94180e-01 -4.46337e-01 -4.25448e-01 -4.14982e-01 -4.35915e-01
1.51680e+05 3.79000e+02 -4.15806e-01 -3.85734e-01 -4.45878e-01 -4.25545e-01 -4.15033e-01 -4.36056e-01
1.51840e+05 3.79000e+02 -4.15806e-01 -3.85734e-01 -4.45878e-01 -4.25644e-01 -4.15087e-01 -4.36200e-01
1.52000e+05 3.80000e+02 -3.80588e-01 -3.57255e-01 -4.03921e-01 -4.25745e-01 -4.15145e-01 -4.36345e-01
1.52160e+05 3.80000e+02 -3.80588e-01 -3.57255e-01 -4.03921e-01 -4.25847e-01 -4.15204e-01 -4.36491e-01
1.52320e+05 3.80000e+02 -3.80588e-01 -3.57255e-01 -4.03921e-01 -4.25951e-01 -4.15265e-01 -4.36637e-01
1.52480e+05 3.81000e+02 -4.32145e-01 -4.04681e-01 -4.59608e-01 -4.26053e-01 -4.15324e-01 -4.36782e-01
1.52640e+05 3.81000e+02 -4.32145e-01 -4.04681e-01 -4.59608e-01 -4.26155e-01 -4.15383e-01 -4.36927e-01
1.52800e+05 3.82000e+02 -4.25561e-01 -3.91056e-01 -4.60067e-01 -4.26253e-01 -4.15438e-01 -4.37069e-01
1.52960e+05 3.82000e+02 -4.25561e-01 -3.91056e-01 -4.60067e-01 -4.26348e-01 -4.15489e-01 -4.37207e-01
1.53120e+05 3.82000e+02 -4.25561e-01 -3.91056e-01 -4.60067e-01 -4.26437e-01 -4.15533e-01 -4.37341e-01
1.53280e+05 3.83000e+02 -4.53940e-01 -3.93215e-01 -5.14665e-01 -4.26519e-01 -4.15569e-01 -4.37470e-01
1.53440e+05 3.83000e+02 -4.53940e-01 -3.93215e-01 -5.14665e-01 -4.26594e-01 -4.15597e-01 -4.37590e-01
1.53600e+05 3.84000e+02 -4.61862e-01 -4.04129e-01 -5.19596e-01 -4.26659e-01 -4.15614e-01 -4.37703e-01
1.53760e+05 3.84000e+02 -4.61862e-01 -4.04129e-01 -5.19596e-01 -4.26713e-01 -4.15621e-01 -4.37806e-01
1.53920e+05 3.84000e+02 -4.61862e-01 -4.04129e-01 -5.19596e-01 -4.26756e-01 -4.15615e-01 -4.37897e-01
1.54080e+05 3.85000e+02 -4.63538e-01 -3.98518e-01 -5.28559e-01 -4.26786e-01 -4.15596e-01 -4.37976e-01
1.54240e+05 3.85000e+02 -4.63538e-01 -3.98518e-01 -5.28559e-01 -4.26802e-01 -4.15564e-01 -4.38040e-01
1.54400e+05 3.86000e+02 -4.22788e-01 -3.98444e-01 -4.47132e-01 -4.26803e-01 -4.15519e-01 -4.38088e-01
1.54560e+05 3.86000e+02 -4.22788e-01 -3.98444e-01 -4.47132e-01 -4.26789e-01 -4.15459e-01 -4.38119e-01
1.54720e+05 3.86000e+02 -4.22788e-01 -3.98444e-01 -4.47132e-01 -4.26759e-01 -4.15387e-01 -4.38132e-01
1.54880e+05 3.87000e+02 -4.16174e-01 -4.02029e-01 -4.30318e-01 -4.26713e-01 -4.15301e-01 -4.38126e-01
1.55040e+05 3.87000e+02 -4.16174e-01 -4.02029e-01 -4.30318e-01 -4.26650e-01 -4.15202e-01 -4.38098e-01
1.55200e+05 3.88000e+02 -4.25284e-01 -3.86652e-01 -4.63915e-01 -4.26571e-01 -4.15091e-01 -4.38050e-01
1.55360e+05 3.88000e+02 -4.25284e-01 -3.86652e-01 -4.63915e-01 -4.26476e-01 -4.14970e-01 -4.37981e-01
1.55520e+05 3.88000e+02 -4.25284e-01 -3.86652e-01 -4.63915e-01 -4.26365e-01 -4.14839e-01 -4.37890e-01
1.55680e+05 3.89000e+02 -4.14168e-01 -3.91755e-01 -4.36581e-01 -4.26239e-01 -4.14701e-01 -4.37778e-01
1.55840e+05 3.89000e+02 -4.14168e-01 -3.91755e-01 -4.36581e-01 -4.26100e-01 -4.14555e-01 -4.37646e-01
1.56000e+05 3.90000e+02 -4.12281e-01 -3.74135e-01 -4.50427e-01 -4.25950e-01 -4.14405e-01 -4.37494e-01
1.56160e+05 3.90000e+02 -4.12281e-01 -3.74135e-01 -4.50427e-01 -4.25789e-01 -4.14253e-01 -4.37325e-01
1.56320e+05 3.90000e+02 -4.12281e-01 -3.74135e-01 -4.50427e-01 -4.25620e-01 -4.14099e-01 -4.37141e-01
1.56480e+05 3.91000e+02 -4.26819e-01 -3.71437e-01 -4.82201e-01 -4.25446e-01 -4.13948e-01 -4.36944e-01
1.56640e+05 3.91000e+02 -4.26819e-01 -3.71437e-01 -4.82201e-01 -4.25268e-01 -4.13800e-01 -4.36737e-01
1.56800e+05 3.92000e+02 -4.28403e-01 -3.83896e-01 -4.72911e-01 -4.25091e-01 -4.13658e-01 -4.36523e-01
1.56960e+05 3.92000e+02 -4.28403e-01 -3.83896e-01 -4.72911e-01 -4.24915e-01 -4.13524e-01 -4.36306e-01
1.57120e+05 3.92000e+02 -4.28403e-01 -3.83896e-01 -4.72911e-01 -4.24745e-01 -4.13401e-01 -4.36089e-01
1.57280e+05 3.93000e+02 -4.21502e-01 -3.67761e-01 -4.75244e-01 -4.24582e-01 -4.13289e-01 -4.35875e-01
1.57440e+05 3.93000e+02 -4.21502e-01 -3.67761e-01 -4.75244e-01 -4.24430e-01 -4.13190e-01 -4.35669e-01
1.57600e+05 3.94000e+02 -4.03562e-01 -3.61899e-01 -4.45225e-01 -4.24290e-01 -4.13107e-01 -4.35473e-01
1.57760e+05 3.94000e+02 -4.03562e-01 -3.61899e-01 -4.45225e-01 -4.24164e-01 -4.13039e-01 -4.35289e-01
1.57920e+05 3.94000e+02 -4.03562e-01 -3.61899e-01 -4.45225e-01 -4.24055e-01 -4.12989e-01 -4.35121e-01
1.58080e+05 3.95000e+02 -4.30612e-01 -3.91538e-01 -4.69685e-01 -4.23964e-01 -4.12958e-01 -4.34970e-01
1.58240e+05 3.95000e+02 -4.30612e-01 -3.91538e-01 -4.69685e-01 -4.23892e-01 -4.12944e-01 -4.34839e-01
1.58400e+05 3.96000e+02 -4.33690e-01 -3.83963e-01 -4.83417e-01 -4.23839e-01 -4.12949e-01 -4.34728e-01
1.58560e+05 3.96000e+02 -4.33690e-01 -3.83963e-01 -4.83417e-01 -4.23806e-01 -4.12973e-01 -4.34640e-01
1.58720e+05 3.96000e+02 -4.33690e-01 -3.83963e-01 -4.83417e-01 -4.23793e-01 -4.13014e-01 -4.34572e-01
1.58880e+05 3.97000e+02 -4.25170e-01 -3.87250e-01 -4.63090e-01 -4.23800e-01 -4.13073e-01 -4.34527e-01
1.59040e+05 3.97000e+02 -4.25170e-01 -3.87250e-01 -4.63090e-01 -4.23825e-01 -4.13147e-01 -4.34504e-01
1.59200e+05 3.98000e+02 -4.56109e-01 -4.07054e-01 -5.05164e-01 -4.23868e-01 -4.13235e-01 -4.34500e-01
1.59360e+05 3.98000e+02 -4.56109e-01 -4.07054e-01 -5.05164e-01 -4.23927e-01 -4.13336e-01 -4.34517e-01
1.59520e+05 3.98000e+02 -4.56109e-01 -4.07054e-01 -5.05164e-01 -4.24000e-01 -4.13448e-01 -4.34552e-01
1.59680e+05 3.99000e+02 -4.42474e-01 -3.83713e-01 -5.01235e-01 -4.24087e-01 -4.13569e-01 -4.34604e-01
1.59840e+05 3.99000e+02 -4.42474e-01 -3.83713e-01 -5.01235e-01 -4.24184e-01 -4.13698e-01 -4.34670e-01
1.60000e+05 4.00000e+02 -4.46516e-01 -4.02864e-01 -4.90168e-01 -4.24290e-01 -4.13831e-01 -4.34750e-01
1.60160e+05 4.00000e+02 -4.46516e-01 -4.02864e-01 -4.90168e-01 -4.24404e-01 -4.13967e-01 -4.34841e-01
1.60320e+05 4.00000e+02 -4.46516e-01 -4.02864e-01 -4.90168e-01 -4.24522e-01 -4.14104e-01 -4.34940e-01
1.60480e+05 4.01000e+02 -4.44415e-01 -3.86702e-01 -5.02128e-01 -4.24643e-01 -4.14240e-01 -4.35046e-01
1.60640e+05 4.01000e+02 -4.44415e-01 -3.86702e-01 -5.02128e-01 -4.24764e-01 -4.14373e-01 -4.35156e-01
1.60800e+05 4.02000e+02 -4.47439e-01 -3.92254e-01 -5.02623e-01 -4.24885e-01 -4.14501e-01 -4.35269e-01
1.60960e+05 4.02000e+02 -4.47439e-01 -3.92254e-01 -5.02623e-01 -4.25003e-01 -4.14623e-01 -4.35383e-01
1.61120e+05 4.02000e+02 -4.47439e-01 -3.92254e-01 -5.02623e-01 -4.25117e-01 -4.14738e-01 -4.35496e-01
1.61280e+05 4.03000e+02 -4.49895e-01 -3.85774e-01 -5.14016e-01 -4.25226e-01 -4.14843e-01 -4.35608e-01
1.61440e+05 4.03000e+02 -4.49895e-01 -3.85774e-01 -5.14016e-01 -4.25328e-01 -4.14938e-01 -4.35718e-01
1.61600e+05 4.04000e+02 -4.11386e-01 -3.62377e-01 -4.60394e-01 -4.25424e-01 -4.15021e-01 -4.35826e-01
1.61760e+05 4.04000e+02 -4.11386e-01 -3.62377e-01 -4.60394e-01 -4.25512e-01 -4.15092e-01 -4.35932e-01
1.61920e+05 4.04000e+02 -4.11386e-01 -3.62377e-01 -4.60394e-01 -4.25593e-01 -4.15149e-01 -4.36037e-01
1.62080e+05 4.05000e+02 -4.32616e-01 -4.03557e-01 -4.61674e-01 -4.25667e-01 -4.15192e-01 -4.36142e-01
1.62240e+05 4.05000e+02 -4.32616e-01 -4.03557e-01 -4.61674e-01 -4.25734e-01 -4.15218e-01 -4.36251e-01
1.62400e+05 4.06000e+02 -4.59019e-01 -3.84411e-01 -5.33628e-01 -4.25796e-01 -4.15228e-01 -4.36364e-01
1.62560e+05 4.06000e+02 -4.59019e-01 -3.84411e-01 -5.33628e-01 -4.25853e-01 -4.15222e-01 -4.36484e-01
1.62720e+05 4.06000e+02 -4.59019e-01 -3.84411e-01 -5.33628e-01 -4.25906e-01 -4.15197e-01 -4.36615e-01
1.62880e+05 4.07000e+02 -4.27954e-01 -4.17358e-01 -4.38550e-01 -4.25958e-01 -4.15156e-01 -4.36760e-01
1.63040e+05 4.07000e+02 -4.27954e-01 -4.17358e-01 -4.38550e-01 -4.26009e-01 -4.15096e-01 -4.36922e-01
1.63200e+05 4.08000e+02 -4.46650e-01 -3.72217e-01 -5.21083e-01 -4.26061e-01 -4.15017e-01 -4.37104e-01
1.63360e+05 4.08000e+02 -4.46650e-01 -3.72217e-01 -5.21083e-01 -4.26116e-01 -4.14921e-01 -4.37312e-01
1.63520e+05 4.08000e+02 -4.46650e-01 -3.72217e-01 -5.21083e-01 -4.26176e-01 -4.14806e-01 -4.37546e-01
1.63680e+05 4.09000e+02 -4.37903e-01 -3.62741e-01 -5.13064e-01 -4.26242e-01 -4.14673e-01 -4.37812e-01
1.63840e+05 4.09000e+02 -4.37903e-01 -3.62741e-01 -5.13064e-01 -4.26317e-01 -4.14524e-01 -4.38110e-01
1.64000e+05 4.10000e+02 -4.30150e-01 -4.03601e-01 -4.56700e-01 -4.26401e-01 -4.14357e-01 -4.38446e-01
1.64160e+05 4.10000e+02 -4.30150e-01 -4.03601e-01 -4.56700e-01 -4.26496e-01 -4.14175e-01 -4.38818e-01
1.64320e+05 4.10000e+02 -4.30150e-01 -4.03601e-01 -4.56700e-01 -4.26604e-01 -4.13978e-01 -4.39230e-01
1.64480e+05 4.11000e+02 -4.20036e-01 -3.81049e-01 -4.59022e-01 -4.26724e-01 -4.13768e-01 -4.39680e-01
1.64640e+05 4.11000e+02 -4.20036e-01 -3.81049e-01 -4.59022e-01 -4.26859e-01 -4.13546e-01 -4.40171e-01
1.64800e+05 4.12000e+02 -4.23904e-01 -3.71119e-01 -4.76689e-01 -4.27007e-01 -4.13314e-01 -4.40701e-01
1.64960e+05 4.12000e+02 -4.23904e-01 -3.71119e-01 -4.76689e-01 -4.27171e-01 -4.13074e-01 -4.41268e-01
1.65120e+05 4.12000e+02 -4.23904e-01 -3.71119e-01 -4.76689e-01 -4.27349e-01 -4.12827e-01 -4.41871e-01
1.65280e+05 4.13000e+02 -4.30363e-01 -3.77637e-01 -4.83090e-01 -4.27542e-01 -4.12577e-01 -4.42507e-01
1.65440e+05 4.13000e+02 -4.30363e-01 -3.77637e-01 -4.83090e-01 -4.27749e-01 -4.12325e-01 -4.43173e-01
1.65600e+05 4.14000e+02 -4.34856e-01 -4.05195e-01 -4.64517e-01 -4.27970e-01 -4.12075e-01 -4.43865e-01
1.65760e+05 4.14000e+02 -4.34856e-01 -4.05195e-01 -4.64517e-01 -4.28204e-01 -4.11828e-01 -4.44580e-01
1.65920e+05 4.14000e+02 -4.34856e-01 -4.05195e-01 -4.64517e-01 -4.28451e-01 -4.11588e-01 -4.45314e-01
1.66080e+05 4.15000e+02 -4.26938e-01 -4.16651e-01 -4.37224e-01 -4.28708e-01 -4.11355e-01 -4.46061e-01
1.66240e+05 4.15000e+02 -4.26938e-01 -4.16651e-01 -4.37224e-01 -4.28976e-01 -4.11134e-01 -4.46818e-01
1.66400e+05 4.16000e+02 -4.08744e-01 -3.91922e-01 -4.25567e-01 -4.29252e-01 -4.10926e-01 -4.47579e-01
1.66560e+05 4.16000e+02 -4.08744e-01 -3.91922e-01 -4.25567e-01 -4.29536e-01 -4.10733e-01 -4.48340e-01
1.66720e+05 4.16000e+02 -4.08744e-01 -3.91922e-01 -4.25567e-01 -4.29827e-01 -4.10557e-01 -4.49097e-01
1.66880e+05 4.17000e+02 -4.33884e-01 -3.66615e-01 -5.01153e-01 -4.30121e-01 -4.10399e-01 -4.49844e-01
1.67040e+05 4.17000e+02 -4.33884e-01 -3.66615e-01 -5.01153e-01 -4.30419e-01 -4.10260e-01 -4.50577e-01
1.67200e+05 4.18000e+02 -4.09484e-01 -3.77091e-01 -4.41878e-01 -4.30717e-01 -4.10141e-01 -4.51293e-01
1.67360e+05 4.18000e+02 -4.09484e-01 -3.77091e-01 -4.41878e-01 -4.31015e-01 -4.10044e-01 -4.51987e-01
1.67520e+05 4.18000e+02 -4.09484e-01 -3.77091e-01 -4.41878e-01 -4.31311e-01 -4.09966e-01 -4.52657e-01
1.67680e+05 4.19000e+02 -4.06238e-01 -3.63189e-01 -4.49287e-01 -4.31604e-01 -4.09910e-01 -4.53297e-01
1.67840e+05 4.19000e+02 -4.06238e-01 -3.63189e-01 -4.49287e-01 -4.31890e-01 -4.09873e-01 -4.53906e-01
1.68000e+05 4.20000e+02 -4.30878e-01 -4.07220e-01 -4.54536e-01 -4.32169e-01 -4.09857e-01 -4.54482e-01
1.68160e+05 4.20000e+02 -4.30878e-01 -4.07220e-01 -4.54536e-01 -4.32439e-01 -4.09859e-01 -4.55020e-01
1.68320e+05 4.20000e+02 -4.30878e-01 -4.07220e-01 -4.54536e-01 -4.32699e-01 -4.09878e-01 -4.55521e-01
1.68480e+05 4.21000e+02 -4.20404e-01 -3.86081e-01 -4.54728e-01 -4.32947e-01 -4.09913e-01 -4.55981e-01
1.68640e+05 4.21000e+02 -4.20404e-01 -3.86081e-01 -4.54728e-01 -4.33182e-01 -4.09964e-01 -4.56400e-01
1.68800e+05 4.22000e+02 -4.22452e-01 -3.80012e-01 -4.64891e-01 -4.33402e-01 -4.10027e-01 -4.56776e-01
1.68960e+05 4.22000e+02 -4.22452e-01 -3.80012e-01 -4.64891e-01 -4.33606e-01 -4.10103e-01 -4.57109e-01
1.69120e+05 4.22000e+02 -4.22452e-01 -3.80012e-01 -4.64891e-01 -4.33793e-01 -4.10189e-01 -4.57397e-01
1.69280e+05 4.23000e+02 -4.36905e-01 -3.93518e-01 -4.80293e-01 -4.33962e-01 -4.10283e-01 -4.57640e-01
1.69440e+05 4.23000e+02 -4.36905e-01 -3.93518e-01 -4.80293e-01 -4.34111e-01 -4.10384e-01 -4.57839e-01
1.69600e+05 4.24000e+02 -4.26602e-01 -3.83489e-01 -4.69715e-01 -4.34241e-01 -4.10490e-01 -4.57992e-01
1.69760e+05 4.24000e+02 -4.26602e-01 -3.83489e-01 -4.69715e-01 -4.34350e-01 -4.10598e-01 -4.58103e-01
1.69920e+05 4.24000e+02 -4.26602e-01 -3.83489e-01 -4.69715e-01 -4.34438e-01 -4.10708e-01 -4.58168e-01
1.70080e+05 4.25000e+02 -4.67911e-01 -4.33321e-01 -5.02501e-01 -4.34504e-01 -4.10818e-01 -4.58190e-01
1.70240e+05 4.25000e+02 -4.67911e-01 -4.33321e-01 -5.02501e-01 -4.34548e-01 -4.10924e-01 -4.58171e-01
1.70400e+05 4.26000e+02 -4.27944e-01 -3.87462e-01 -4.68426e-01 -4.34569e-01 -4.11026e-01 -4.58111e-01
1.70560e+05 4.26000e+02 -4.27944e-01 -3.87462e-01 -4.68426e-01 -4.34567e-01 -4.11122e-01 -4.58012e-01
1.70720e+05 4.26000e+02 -4.27944e-01 -3.87462e-01 -4.68426e-01 -4.34542e-01 -4.11210e-01 -4.57875e-01
1.70880e+05 4.27000e+02 -4.05691e-01 -3.78081e-01 -4.33301e-01 -4.34495e-01 -4.11289e-01 -4.57701e-01
1.71040e+05 4.27000e+02 -4.05691e-01 -3.78081e-01 -4.33301e-01 -4.34424e-01 -4.11356e-01 -4.57493e-01
1.71200e+05 4.28000e+02 -4.09948e-01 -3.76591e-01 -4.43305e-01 -4.34332e-01 -4.11411e-01 -4.57253e-01
1.71360e+05 4.28000e+02 -4.09948e-01 -3.76591e-01 -4.43305e-01 -4.34218e-01 -4.11453e-01 -4.56983e-01
1.71520e+05 4.28000e+02 -4.09948e-01 -3.76591e-01 -4.43305e-01 -4.34083e-01 -4.11481e-01 -4.56684e-01
1.71680e+05 4.29000e+02 -4.44465e-01 -4.08404e-01 -4.80527e-01 -4.33928e-01 -4.11494e-01 -4.56361e-01
1.71840e+05 4.29000e+02 -4.44465e-01 -4.08404e-01 -4.80527e-01 -4.33753e-01 -4.11492e-01 -4.56015e-01
1.72000e+05 4.30000e+02 -4.41962e-01 -3.96429e-01 -4.87496e-01 -4.33562e-01 -4.11475e-01 -4.55648e-01
1.72160e+05 4.30000e+02 -4.41962e-01 -3.96429e-01 -4.87496e-01 -4.33354e-01 -4.11443e-01 -4.55265e-01
1.72320e+05 4.30000e+02 -4.41962e-01 -3.96429e-01 -4.87496e-01 -4.33132e-01 -4.11398e-01 -4.54866e-01
1.72480e+05 4.31000e+02 -4.42063e-01 -3.76667e-01 -5.07458e-01 -4.32897e-01 -4.11339e-01 -4.54454e-01
1.72640e+05 4.31000e+02 -4.42063e-01 -3.76667e-01 -5.07458e-01 -4.32651e-01 -4.11268e-01 -4.54033e-01
1.72800e+05 4.32000e+02 -4.17696e-01 -3.72964e-01 -4.62428e-01 -4.32396e-01 -4.11187e-01 -4.53605e-01
1.72960e+05 4.32000e+02 -4.17696e-01 -3.72964e-01 -4.62428e-01 -4.32135e-01 -4.11098e-01 -4.53172e-01
1.73120e+05 4.32000e+02 -4.17696e-01 -3.72964e-01 -4.62428e-01 -4.31869e-01 -4.11004e-01 -4.52735e-01
1.73280e+05 4.33000e+02 -4.13473e-01 -3.86403e-01 -4.40543e-01 -4.31601e-01 -4.10905e-01 -4.52297e-01
1.73440e+05 4.33000e+02 -4.13473e-01 -3.86403e-01 -4.40543e-01 -4.31333e-01 -4.10806e-01 -4.51860e-01
1.73600e+05 4.34000e+02 -4.37329e-01 -4.18884e-01 -4.55773e-01 -4.31066e-01 -4.10708e-01 -4.51424e-01
1.73760e+05 4.34000e+02 -4.37329e-01 -4.18884e-01 -4.55773e-01 -4.30802e-01 -4.10614e-01 -4.50990e-01
1.73920e+05 4.34000e+02 -4.37329e-01 -4.18884e-01 -4.55773e-01 -4.30544e-01 -4.10527e-01 -4.50560e-01
1.74080e+05 4.35000e+02 -4.12676e-01 -3.85096e-01 -4.40256e-01 -4.30292e-01 -4.10450e-01 -4.50133e-01
1.74240e+05 4.35000e+02 -4.12676e-01 -3.85096e-01 -4.40256e-01 -4.30049e-01 -4.10387e-01 -4.49711e-01
1.74400e+05 4.36000e+02 -4.40535e-01 -3.61906e-01 -5.19165e-01 -4.29815e-01 -4.10338e-01 -4.49291e-01
1.74560e+05 4.36000e+02 -4.40535e-01 -3.61906e-01 -5.19165e-01 -4.29591e-01 -4.10307e-01 -4.48876e-01
1.74720e+05 4.36000e+02 -4.40535e-01 -3.61906e-01 -5.19165e-01 -4.29380e-01 -4.10296e-01 -4.48464e-01
1.74880e+05 4.37000e+02 -4.32425e-01 -4.05372e-01 -4.59477e-01 -4.29181e-01 -4.10307e-01 -4.48055e-01
1.75040e+05 4.37000e+02 -4.32425e-01 -4.05372e-01 -4.59477e-01 -4.28996e-01 -4.10341e-01 -4.47650e-01
1.75200e+05 4.38000e+02 -4.33213e-01 -4.05509e-01 -4.60916e-01 -4.28823e-01 -4.10400e-01 -4.47247e-01
1.75360e+05 4.38000e+02 -4.33213e-01 -4.05509e-01 -4.60916e-01 -4.28666e-01 -4.10485e-01 -4.46846e-01
1.75520e+05 4.38000e+02 -4.33213e-01 -4.05509e-01 -4.60916e-01 -4.28522e-01 -4.10597e-01 -4.46447e-01
1.75680e+05 4.39000e+02 -4.00729e-01 -3.56716e-01 -4.44741e-01 -4.28393e-01 -4.10735e-01 -4.46051e-01
1.75840e+05 4.39000e+02 -4.00729e-01 -3.56716e-01 -4.44741e-01 -4.28278e-01 -4.10901e-01 -4.45654e-01
1.76000e+05 4.40000e+02 -4.29259e-01 -3.97791e-01 -4.60727e-01 -4.28177e-01 -4.11093e-01 -4.45260e-01
1.76160e+05 4.40000e+02 -4.29259e-01 -3.97791e-01 -4.60727e-01 -4.28089e-01 -4.11310e-01 -4.44867e-01
1.76320e+05 4.40000e+02 -4.29259e-01 -3.97791e-01 -4.60727e-01 -4.28014e-01 -4.11553e-01 -4.44475e-01
1.76480e+05 4.41000e+02 -4.39635e-01 -4.04299e-01 -4.74970e-01 -4.27951e-01 -4.11820e-01 -4.44083e-01
1.76640e+05 4.41000e+02 -4.39635e-01 -4.04299e-01 -4.74970e-01 -4.27901e-01 -4.12109e-01 -4.43693e-01
1.76800e+05 4.42000e+02 -4.11037e-01 -3.88081e-01 -4.33992e-01 -4.27861e-01 -4.12419e-01 -4.43303e-01
1.76960e+05 4.42000e+02 -4.11037e-01 -3.88081e-01 -4.33992e-01 -4.27831e-01 -4.12748e-01 -4.42914e-01
1.77120e+05 4.42000e+02 -4.11037e-01 -3.88081e-01 -4.33992e-01 -4.27811e-01 -4.13095e-01 -4.42527e-01
1.77280e+05 4.43000e+02 -4.39615e-01 -4.12813e-01 -4.66416e-01 -4.27799e-01 -4.13457e-01 -4.42140e-01
1.77440e+05 4.43000e+02 -4.39615e-01 -4.12813e-01 -4.66416e-01 -4.27794e-01 -4.13831e-01 -4.41756e-01
1.77600e+05 4.44000e+02 -4.39231e-01 -4.11935e-01 -4.66527e-01 -4.27795e-01 -4.14217e-01 -4.41374e-01
1.77760e+05 4.44000e+02 -4.39231e-01 -4.11935e-01 -4.66527e-01 -4.27803e-01 -4.14610e-01 -4.40995e-01
1.77920e+05 4.44000e+02 -4.39231e-01 -4.11935e-01 -4.66527e-01 -4.27814e-01 -4.15007e-01 -4.40622e-01
1.78080e+05 4.45000e+02 -4.17490e-01 -3.88343e-01 -4.46637e-01 -4.27830e-01 -4.15406e-01 -4.40254e-01
1.78240e+05 4.45000e+02 -4.17490e-01 -3.88343e-01 -4.46637e-01 -4.27849e-01 -4.15803e-01 -4.39895e-01
1.78400e+05 4.46000e+02 -4.46951e-01 -4.21227e-01 -4.72675e-01 -4.27870e-01 -4.16195e-01 -4.39545e-01
1.78560e+05 4.46000e+02 -4.46951e-01 -4.21227e-01 -4.72675e-01 -4.27892e-01 -4.16577e-01 -4.39207e-01
1.78720e+05 4.46000e+02 -4.46951e-01 -4.21227e-01 -4.72675e-01 -4.27915e-01 -4.16946e-01 -4.38884e-01
1.78880e+05 4.47000e+02 -4.61757e-01 -4.23602e-01 -4.99912e-01 -4.27937e-01 -4.17297e-01 -4.38578e-01
1.79040e+05 4.47000e+02 -4.61757e-01 -4.23602e-01 -4.99912e-01 -4.27960e-01 -4.17627e-01 -4.38292e-01
1.79200e+05 4.48000e+02 -4.36285e-01 -3.93943e-01 -4.78627e-01 -4.27980e-01 -4.17933e-01 -4.38028e-01
1.79360e+05 4.48000e+02 -4.36285e-01 -3.93943e-01 -4.78627e-01 -4.27999e-01 -4.18210e-01 -4.37789e-01
1.79520e+05 4.48000e+02 -4.36285e-01 -3.93943e-01 -4.78627e-01 -4.28016e-01 -4.18456e-01 -4.37576e-01
1.79680e+05 4.49000e+02 -4.22235e-01 -3.82741e-01 -4.61729e-01 -4.28030e-01 -4.18669e-01 -4.37391e-01
1.79840e+05 4.49000e+02 -4.22235e-01 -3.82741e-01 -4.61729e-01 -4.28042e-01 -4.18849e-01 -4.37234e-01
1.80000e+05 4.50000e+02 -4.40905e-01 -3.77436e-01 -5.04375e-01 -4.28050e-01 -4.18993e-01 -4.37107e-01
1.80160e+05 4.50000e+02 -4.40905e-01 -3.77436e-01 -5.04375e-01 -4.28056e-01 -4.19105e-01 -4.37006e-01
1.80320e+05 4.50000e+02 -4.40905e-01 -3.77436e-01 -5.04375e-01 -4.28058e-01 -4.19186e-01 -4.36930e-01
1.80480e+05 4.51000e+02 -4.48629e-01 -4.03284e-01 -4.93974e-01 -4.28058e-01 -4.19236e-01 -4.36879e-01
1.80640e+05 4.51000e+02 -4.48629e-01 -4.03284e-01 -4.93974e-01 -4.28055e-01 -4.19262e-01 -4.36848e-01
1.80800e+05 4.52000e+02 -4.63088e-01 -4.46390e-01 -4.79786e-01 -4.28050e-01 -4.19266e-01 -4.36835e-01
1.80960e+05 4.52000e+02 -4.63088e-01 -4.46390e-01 -4.79786e-01 -4.28044e-01 -4.19252e-01 -4.36836e-01
1.81120e+05 4.52000e+02 -4.63088e-01 -4.46390e-01 -4.79786e-01 -4.28037e-01 -4.19225e-01 -4.36850e-01
1.81280e+05 4.53000e+02 -4.26159e-01 -3.97104e-01 -4.55215e-01 -4.28030e-01 -4.19189e-01 -4.36871e-01
1.81440e+05 4.53000e+02 -4.26159e-01 -3.97104e-01 -4.55215e-01 -4.28025e-01 -4.19149e-01 -4.36900e-01
1.81600e+05 4.54000e+02 -4.08896e-01 -3.81110e-01 -4.36681e-01 -4.28020e-01 -4.19108e-01 -4.36932e-01
1.81760e+05 4.54000e+02 -4.08896e-01 -3.81110e-01 -4.36681e-01 -4.28019e-01 -4.19070e-01 -4.36967e-01
1.81920e+05 4.54000e+02 -4.08896e-01 -3.81110e-01 -4.36681e-01 -4.28021e-01 -4.19038e-01 -4.37003e-01
1.82080e+05 4.55000e+02 -4.29443e-01 -3.71409e-01 -4.87476e-01 -4.28028e-01 -4.19016e-01 -4.37040e-01
1.82240e+05 4.55000e+02 -4.29443e-01 -3.71409e-01 -4.87476e-01 -4.28041e-01 -4.19006e-01 -4.37077e-01
1.82400e+05 4.56000e+02 -4.51243e-01 -3.92418e-01 -5.10069e-01 -4.28062e-01 -4.19009e-01 -4.37114e-01
1.82560e+05 4.56000e+02 -4.51243e-01 -3.92418e-01 -5.10069e-01 -4.28089e-01 -4.19028e-01 -4.37151e-01
1.82720e+05 4.56000e+02 -4.51243e-01 -3.92418e-01 -5.10069e-01 -4.28127e-01 -4.19064e-01 -4.37189e-01
1.82880e+05 4.57000e+02 -4.49105e-01 -4.17833e-01 -4.80377e-01 -4.28174e-01 -4.19119e-01 -4.37229e-01
1.83040e+05 4.57000e+02 -4.49105e-01 -4.17833e-01 -4.80377e-01 -4.28231e-01 -4.19192e-01 -4.37270e-01
1.83200e+05 4.58000e+02 -4.15713e-01 -3.78491e-01 -4.52935e-01 -4.28300e-01 -4.19284e-01 -4.37316e-01
1.83360e+05 4.58000e+02 -4.15713e-01 -3.78491e-01 -4.52935e-01 -4.28381e-01 -4.19396e-01 -4.37366e-01
1.83520e+05 4.58000e+02 -4.15713e-01 -3.78491e-01 -4.52935e-01 -4.28474e-01 -4.19525e-01 -4.37423e-01
1.83680e+05 4.59000e+02 -4.47857e-01 -4.22240e-01 -4.73474e-01 -4.28580e-01 -4.19674e-01 -4.37487e-01
1.83840e+05 4.59000e+02 -4.47857e-01 -4.22240e-01 -4.73474e-01 -4.28699e-01 -4.19839e-01 -4.37560e-01
1.84000e+05 4.60000e+02 -4.14068e-01 -3.90080e-01 -4.38056e-01 -4.28831e-01 -4.20019e-01 -4.37643e-01
1.84160e+05 4.60000e+02 -4.14068e-01 -3.90080e-01 -4.38056e-01 -4.28976e-01 -4.20215e-01 -4.37737e-01
1.84320e+05 4.60000e+02 -4.14068e-01 -3.90080e-01 -4.38056e-01 -4.29133e-01 -4.20422e-01 -4.37845e-01
1.84480e+05 4.61000e+02 -4.21686e-01 -3.96728e-01 -4.46644e-01 -4.29302e-01 -4.20639e-01 -4.37965e-01
1.84640e+05 4.61000e+02 -4.21686e-01 -3.96728e-01 -4.46644e-01 -4.29482e-01 -4.20864e-01 -4.38100e-01
1.84800e+05 4.62000e+02 -4.33836e-01 -4.12219e-01 -4.55453e-01 -4.29673e-01 -4.21095e-01 -4.38251e-01
1.84960e+05 4.62000e+02 -4.33836e-01 -4.12219e-01 -4.55453e-01 -4.29873e-01 -4.21328e-01 -4.38417e-01
1.85120e+05 4.62000e+02 -4.33836e-01 -4.12219e-01 -4.55453e-01 -4.30081e-01 -4.21563e-01 -4.38599e-01
1.85280e+05 4.63000e+02 -4.35901e-01 -3.86493e-01 -4.85308e-01 -4.30296e-01 -4.21795e-01 -4.38797e-01
1.85440e+05 4.63000e+02 -4.35901e-01 -3.86493e-01 -4.85308e-01 -4.30518e-01 -4.22024e-01 -4.39012e-01
1.85600e+05 4.64000e+02 -4.11823e-01 -3.73544e-01 -4.50101e-01 -4.30744e-01 -4.22246e-01 -4.39242e-01
1.85760e+05 4.64000e+02 -4.11823e-01 -3.73544e-01 -4.50101e-01 -4.30974e-01 -4.22461e-01 -4.39487e-01
1.85920e+05 4.64000e+02 -4.11823e-01 -3.73544e-01 -4.50101e-01 -4.31206e-01 -4.22665e-01 -4.39747e-01
1.86080e+05 4.65000e+02 -4.37063e-01 -4.01464e-01 -4.72661e-01 -4.31439e-01 -4.22858e-01 -4.40019e-01
1.86240e+05 4.65000e+02 -4.37063e-01 -4.01464e-01 -4.72661e-01 -4.31671e-01 -4.23039e-01 -4.40303e-01
1.86400e+05 4.66000e+02 -5.12565e-01 -4.61439e-01 -5.63692e-01 -4.31902e-01 -4.23207e-01 -4.40597e-01
1.86560e+05 4.66000e+02 -5.12565e-01 -4.61439e-01 -5.63692e-01 -4.32130e-01 -4.23361e-01 -4.40898e-01
1.86720e+05 4.66000e+02 -5.12565e-01 -4.61439e-01 -5.63692e-01 -4.32353e-01 -4.23502e-01 -4.41205e-01
1.86880e+05 4.67000e+02 -3.97244e-01 -3.70619e-01 -4.23870e-01 -4.32571e-01 -4.23628e-01 -4.41515e-01
1.87040e+05 4.67000e+02 -3.97244e-01 -3.70619e-01 -4.23870e-01 -4.32783e-01 -4.23739e-01 -4.41826e-01
1.87200e+05 4.68000e+02 -4.15012e-01 -3.65001e-01 -4.65023e-01 -4.32985e-01 -4.23838e-01 -4.42133e-01
1.87360e+05 4.68000e+02 -4.15012e-01 -3.65001e-01 -4.65023e-01 -4.33180e-01 -4.23924e-01 -4.42436e-01
1.87520e+05 4.68000e+02 -4.15012e-01 -3.65001e-01 -4.65023e-01 -4.33365e-01 -4.23997e-01 -4.42732e-01
1.87680e+05 4.69000e+02 -4.29939e-01 -4.17495e-01 -4.42384e-01 -4.33538e-01 -4.24059e-01 -4.43017e-01
1.87840e+05 4.69000e+02 -4.29939e-01 -4.17495e-01 -4.42384e-01 -4.33700e-01 -4.24110e-01 -4.43289e-01
1.88000e+05 4.70000e+02 -4.04391e-01 -3.85124e-01 -4.23658e-01 -4.33849e-01 -4.24152e-01 -4.43546e-01
1.88160e+05 4.70000e+02 -4.04391e-01 -3.85124e-01 -4.23658e-01 -4.33985e-01 -4.24185e-01 -4.43786e-01
1.88320e+05 4.70000e+02 -4.04391e-01 -3.85124e-01 -4.23658e-01 -4.34109e-01 -4.24211e-01 -4.44007e-01
1.88480e+05 4.71000e+02 -4.30820e-01 -3.58491e-01 -5.03149e-01 -4.34218e-01 -4.24229e-01 -4.44207e-01
1.88640e+05 4.71000e+02 -4.30820e-01 -3.58491e-01 -5.03149e-01 -4.34314e-01 -4.24242e-01 -4.44386e-01
1.88800e+05 4.72000e+02 -3.99130e-01 -3.51969e-01 -4.46291e-01 -4.34396e-01 -4.24250e-01 -4.44542e-01
1.88960e+05 4.72000e+02 -3.99130e-01 -3.51969e-01 -4.46291e-01 -4.34465e-01 -4.24256e-01 -4.44675e-01
1.89120e+05 4.72000e+02 -3.99130e-01 -3.51969e-01 -4.46291e-01 -4.34522e-01 -4.24261e-01 -4.44783e-01
1.89280e+05 4.73000e+02 -4.02028e-01 -3.76707e-01 -4.27348e-01 -4.34566e-01 -4.24265e-01 -4.44868e-01
1.89440e+05 4.73000e+02 -4.02028e-01 -3.76707e-01 -4.27348e-01 -4.34599e-01 -4.24271e-01 -4.44928e-01
1.89600e+05 4.74000e+02 -4.17136e-01 -3.95427e-01 -4.38845e-01 -4.34623e-01 -4.24280e-01 -4.44965e-01
1.89760e+05 4.74000e+02 -4.17136e-01 -3.95427e-01 -4.38845e-01 -4.34636e-01 -4.24294e-01 -4.44977e-01
1.89920e+05 4.74000e+02 -4.17136e-01 -3.95427e-01 -4.38845e-01 -4.34640e-01 -4.24314e-01 -4.44966e-01
1.90080e+05 4.75000e+02 -4.11399e-01 -3.88303e-01 -4.34496e-01 -4.34637e-01 -4.24342e-01 -4.44932e-01
1.90240e+05 4.75000e+02 -4.11399e-01 -3.88303e-01 -4.34496e-01 -4.34626e-01 -4.24377e-01 -4.44875e-01
1.90400e+05 4.76000e+02 -4.26131e-01 -4.04501e-01 -4.47760e-01 -4.34609e-01 -4.24422e-01 -4.44796e-01
1.90560e+05 4.76000e+02 -4.26131e-01 -4.04501e-01 -4.47760e-01 -4.34585e-01 -4.24476e-01 -4.44695e-01
1.90720e+05 4.76000e+02 -4.26131e-01 -4.04501e-01 -4.47760e-01 -4.34556e-01 -4.24539e-01 -4.44573e-01
1.90880e+05 4.77000e+02 -4.51400e-01 -4.04907e-01 -4.97893e-01 -4.34521e-01 -4.24612e-01 -4.44430e-01
1.91040e+05 4.77000e+02 -4.51400e-01 -4.04907e-01 -4.97893e-01 -4.34481e-01 -4.24694e-01 -4.44267e-01
1.91200e+05 4.78000e+02 -4.23450e-01 -4.00275e-01 -4.46625e-01 -4.34434e-01 -4.24783e-01 -4.44085e-01
1.91360e+05 4.78000e+02 -4.23450e-01 -4.00275e-01 -4.46625e-01 -4.34381e-01 -4.24880e-01 -4.43882e-01
1.91520e+05 4.78000e+02 -4.23450e-01 -4.00275e-01 -4.46625e-01 -4.34321e-01 -4.24984e-01 -4.43659e-01
1.91680e+05 4.79000e+02 -5.08102e-01 -4.37109e-01 -5.79094e-01 -4.34253e-01 -4.25091e-01 -4.43416e-01
1.91840e+05 4.79000e+02 -5.08102e-01 -4.37109e-01 -5.79094e-01 -4.34177e-01 -4.25201e-01 -4.43153e-01
1.92000e+05 4.80000e+02 -4.16102e-01 -3.60299e-01 -4.71905e-01 -4.34092e-01 -4.25313e-01 -4.42870e-01
1.92160e+05 4.80000e+02 -4.16102e-01 -3.60299e-01 -4.71905e-01 -4.33996e-01 -4.25425e-01 -4.42567e-01
1.92320e+05 4.80000e+02 -4.16102e-01 -3.60299e-01 -4.71905e-01 -4.33888e-01 -4.25534e-01 -4.42242e-01
1.92480e+05 4.81000e+02 -4.02407e-01 -3.74464e-01 -4.30350e-01 -4.33767e-01 -4.25639e-01 -4.41895e-01
1.92640e+05 4.81000e+02 -4.02407e-01 -3.74464e-01 -4.30350e-01 -4.33633e-01 -4.25739e-01 -4.41527e-01
1.92800e+05 4.82000e+02 -4.36120e-01 -3.97656e-01 -4.74585e-01 -4.33484e-01 -4.25830e-01 -4.41138e-01
1.92960e+05 4.82000e+02 -4.36120e-01 -3.97656e-01 -4.74585e-01 -4.33321e-01 -4.25913e-01 -4.40728e-01
1.93120e+05 4.82000e+02 -4.36120e-01 -3.97656e-01 -4.74585e-01 -4.33142e-01 -4.25986e-01 -4.40298e-01
1.93280e+05 4.83000e+02 -4.08385e-01 -3.56769e-01 -4.60002e-01 -4.32948e-01 -4.26047e-01 -4.39848e-01
1.93440e+05 4.83000e+02 -4.08385e-01 -3.56769e-01 -4.60002e-01 -4.32738e-01 -4.26095e-01 -4.39381e-01
1.93600e+05 4.84000e+02 -3.99079e-01 -3.57113e-01 -4.41044e-01 -4.32513e-01 -4.26128e-01 -4.38898e-01
1.93760e+05 4.84000e+02 -3.99079e-01 -3.57113e-01 -4.41044e-01 -4.32275e-01 -4.26146e-01 -4.38403e-01
1.93920e+05 4.84000e+02 -3.99079e-01 -3.57113e-01 -4.41044e-01 -4.32023e-01 -4.26148e-01 -4.37899e-01
1.94080e+05 4.85000e+02 -4.78202e-01 -4.44319e-01 -5.12085e-01 -4.31761e-01 -4.26132e-01 -4.37390e-01
1.94240e+05 4.85000e+02 -4.78202e-01 -4.44319e-01 -5.12085e-01 -4.31489e-01 -4.26098e-01 -4.36880e-01
1.94400e+05 4.86000e+02 -4.25927e-01 -3.76873e-01 -4.74981e-01 -4.31210e-01 -4.26045e-01 -4.36376e-01
1.94560e+05 4.86000e+02 -4.25927e-01 -3.76873e-01 -4.74981e-01 -4.30927e-01 -4.25973e-01 -4.35881e-01
1.94720e+05 4.86000e+02 -4.25927e-01 -3.76873e-01 -4.74981e-01 -4.30641e-01 -4.25880e-01 -4.35401e-01
1.94880e+05 4.87000e+02 -4.32002e-01 -4.07032e-01 -4.56971e-01 -4.30355e-01 -4.25767e-01 -4.34943e-01
1.95040e+05 4.87000e+02 -4.32002e-01 -4.07032e-01 -4.56971e-01 -4.30072e-01 -4.25632e-01 -4.34512e-01
1.95200e+05 4.88000e+02 -4.04103e-01 -3.82839e-01 -4.25367e-01 -4.29794e-01 -4.25476e-01 -4.34112e-01
1.95360e+05 4.88000e+02 -4.04103e-01 -3.82839e-01 -4.25367e-01 -4.29524e-01 -4.25301e-01 -4.33747e-01
1.95520e+05 4.88000e+02 -4.04103e-01 -3.82839e-01 -4.25367e-01 -4.29263e-01 -4.25107e-01 -4.33420e-01
1.95680e+05 4.89000e+02 -4.18929e-01 -3.73606e-01 -4.64252e-01 -4.29015e-01 -4.24897e-01 -4.33132e-01
1.95840e+05 4.89000e+02 -4.18929e-01 -3.73606e-01 -4.64252e-01 -4.28779e-01 -4.24672e-01 -4.32885e-01
1.96000e+05 4.90000e+02 -4.59619e-01 -4.39625e-01 -4.79613e-01 -4.28558e-01 -4.24438e-01 -4.32678e-01
1.96160e+05 4.90000e+02 -4.59619e-01 -4.39625e-01 -4.79613e-01 -4.28353e-01 -4.24198e-01 -4.32508e-01
1.96320e+05 4.90000e+02 -4.59619e-01 -4.39625e-01 -4.79613e-01 -4.28164e-01 -4.23955e-01 -4.32374e-01
1.96480e+05 4.91000e+02 -4.39308e-01 -4.13889e-01 -4.64727e-01 -4.27993e-01 -4.23714e-01 -4.32272e-01
1.96640e+05 4.91000e+02 -4.39308e-01 -4.13889e-01 -4.64727e-01 -4.27840e-01 -4.23479e-01 -4.32202e-01
1.96800e+05 4.92000e+02 -4.25075e-01 -4.02048e-01 -4.48102e-01 -4.27705e-01 -4.23251e-01 -4.32158e-01
1.96960e+05 4.92000e+02 -4.25075e-01 -4.02048e-01 -4.48102e-01 -4.27587e-01 -4.23032e-01 -4.32141e-01
1.97120e+05 4.92000e+02 -4.25075e-01 -4.02048e-01 -4.48102e-01 -4.27486e-01 -4.22826e-01 -4.32146e-01
1.97280e+05 4.93000e+02 -4.42872e-01 -3.78033e-01 -5.07712e-01 -4.27402e-01 -4.22630e-01 -4.32174e-01
1.97440e+05 4.93000e+02 -4.42872e-01 -3.78033e-01 -5.07712e-01 -4.27334e-01 -4.22446e-01 -4.32222e-01
1.97600e+05 4.94000e+02 -4.50029e-01 -3.86060e-01 -5.13998e-01 -4.27281e-01 -4.22271e-01 -4.32291e-01
1.97760e+05 4.94000e+02 -4.50029e-01 -3.86060e-01 -5.13998e-01 -4.27243e-01 -4.22106e-01 -4.32380e-01
1.97920e+05 4.94000e+02 -4.50029e-01 -3.86060e-01 -5.13998e-01 -4.27218e-01 -4.21946e-01 -4.32490e-01
1.98080e+05 4.95000e+02 -4.04344e-01 -3.73072e-01 -4.35617e-01 -4.27205e-01 -4.21791e-01 -4.32619e-01
1.98240e+05 4.95000e+02 -4.04344e-01 -3.73072e-01 -4.35617e-01 -4.27203e-01 -4.21636e-01 -4.32771e-01
1.98400e+05 4.96000e+02 -4.73150e-01 -4.22975e-01 -5.23326e-01 -4.27212e-01 -4.21482e-01 -4.32943e-01
1.98560e+05 4.96000e+02 -4.73150e-01 -4.22975e-01 -5.23326e-01 -4.27230e-01 -4.21324e-01 -4.33136e-01
1.98720e+05 4.96000e+02 -4.73150e-01 -4.22975e-01 -5.23326e-01 -4.27256e-01 -4.21163e-01 -4.33350e-01
1.98880e+05 4.97000e+02 -4.43925e-01 -4.09128e-01 -4.78722e-01 -4.27289e-01 -4.20996e-01 -4.33583e-01
1.99040e+05 4.97000e+02 -4.43925e-01 -4.09128e-01 -4.78722e-01 -4.27329e-01 -4.20824e-01 -4.33834e-01
1.99200e+05 4.98000e+02 -4.06386e-01 -3.79545e-01 -4.33228e-01 -4.27374e-01 -4.20648e-01 -4.34100e-01
1.99360e+05 4.98000e+02 -4.06386e-01 -3.79545e-01 -4.33228e-01 -4.27425e-01 -4.20470e-01 -4.34381e-01
1.99520e+05 4.98000e+02 -4.06386e-01 -3.79545e-01 -4.33228e-01 -4.27481e-01 -4.20290e-01 -4.34673e-01
1.99680e+05 4.99000e+02 -4.40935e-01 -3.70889e-01 -5.10982e-01 -4.27541e-01 -4.20111e-01 -4.34971e-01
1.99840e+05 4.99000e+02 -4.40935e-01 -3.70889e-01 -5.10982e-01 -4.27605e-01 -4.19935e-01 -4.35276e-01


==> fig/shkadov_32_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.60000e+02 0.00000e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
3.20000e+02 0.00000e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
4.80000e+02 1.00000e+00 -3.04513e+00 -2.69597e+00 -3.39428e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
6.40000e+02 1.00000e+00 -3.04513e+00 -2.69597e+00 -3.39428e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
8.00000e+02 2.00000e+00 -3.13655e+00 -2.96161e+00 -3.31148e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
9.60000e+02 2.00000e+00 -3.13655e+00 -2.96161e+00 -3.31148e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.12000e+03 2.00000e+00 -3.13655e+00 -2.96161e+00 -3.31148e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.28000e+03 3.00000e+00 -3.07993e+00 -2.82154e+00 -3.33832e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.44000e+03 3.00000e+00 -3.07993e+00 -2.82154e+00 -3.33832e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.60000e+03 4.00000e+00 -2.86170e+00 -2.56371e+00 -3.15969e+00 -3.00619e+00 -2.84806e+00 -3.16432e+00
1.76000e+03 4.00000e+00 -2.86170e+00 -2.56371e+00 -3.15969e+00 -3.00619e+00 -2.84806e+00 -3.16431e+00
1.92000e+03 4.00000e+00 -2.86170e+00 -2.56371e+00 -3.15969e+00 -3.00619e+00 -2.84806e+00 -3.16431e+00
2.08000e+03 5.00000e+00 -3.34689e+00 -3.01037e+00 -3.68341e+00 -3.00618e+00 -2.84806e+00 -3.16431e+00
2.24000e+03 5.00000e+00 -3.34689e+00 -3.01037e+00 -3.68341e+00 -3.00619e+00 -2.84807e+00 -3.16431e+00
2.40000e+03 6.00000e+00 -2.99427e+00 -2.74530e+00 -3.24323e+00 -3.00619e+00 -2.84807e+00 -3.16431e+00
2.56000e+03 6.00000e+00 -2.99427e+00 -2.74530e+00 -3.24323e+00 -3.00619e+00 -2.84808e+00 -3.16431e+00
2.72000e+03 6.00000e+00 -2.99427e+00 -2.74530e+00 -3.24323e+00 -3.00620e+00 -2.84810e+00 -3.16430e+00
2.88000e+03 7.00000e+00 -2.96717e+00 -2.66197e+00 -3.27237e+00 -3.00620e+00 -2.84812e+00 -3.16428e+00
3.04000e+03 7.00000e+00 -2.96717e+00 -2.66197e+00 -3.27237e+00 -3.00622e+00 -2.84816e+00 -3.16428e+00
3.20000e+03 8.00000e+00 -3.01817e+00 -2.72791e+00 -3.30844e+00 -3.00623e+00 -2.84822e+00 -3.16425e+00
3.36000e+03 8.00000e+00 -3.01817e+00 -2.72791e+00 -3.30844e+00 -3.00626e+00 -2.84829e+00 -3.16423e+00
3.52000e+03 8.00000e+00 -3.01817e+00 -2.72791e+00 -3.30844e+00 -3.00629e+00 -2.84840e+00 -3.16419e+00
3.68000e+03 9.00000e+00 -2.79917e+00 -2.66365e+00 -2.93469e+00 -3.00634e+00 -2.84854e+00 -3.16414e+00
3.84000e+03 9.00000e+00 -2.79917e+00 -2.66365e+00 -2.93469e+00 -3.00640e+00 -2.84872e+00 -3.16408e+00
4.00000e+03 1.00000e+01 -3.25278e+00 -2.89512e+00 -3.61043e+00 -3.00648e+00 -2.84897e+00 -3.16399e+00
4.16000e+03 1.00000e+01 -3.25278e+00 -2.89512e+00 -3.61043e+00 -3.00658e+00 -2.84927e+00 -3.16389e+00
4.32000e+03 1.00000e+01 -3.25278e+00 -2.89512e+00 -3.61043e+00 -3.00670e+00 -2.84965e+00 -3.16375e+00
4.48000e+03 1.10000e+01 -3.32331e+00 -2.94000e+00 -3.70662e+00 -3.00685e+00 -2.85013e+00 -3.16358e+00
4.64000e+03 1.10000e+01 -3.32331e+00 -2.94000e+00 -3.70662e+00 -3.00704e+00 -2.85071e+00 -3.16336e+00
4.80000e+03 1.20000e+01 -3.04614e+00 -2.81226e+00 -3.28001e+00 -3.00725e+00 -2.85140e+00 -3.16310e+00
4.96000e+03 1.20000e+01 -3.04614e+00 -2.81226e+00 -3.28001e+00 -3.00751e+00 -2.85223e+00 -3.16278e+00
5.12000e+03 1.20000e+01 -3.04614e+00 -2.81226e+00 -3.28001e+00 -3.00780e+00 -2.85321e+00 -3.16239e+00
5.28000e+03 1.30000e+01 -2.94344e+00 -2.67624e+00 -3.21065e+00 -3.00814e+00 -2.85435e+00 -3.16193e+00
5.44000e+03 1.30000e+01 -2.94344e+00 -2.67624e+00 -3.21065e+00 -3.00852e+00 -2.85567e+00 -3.16137e+00
5.60000e+03 1.40000e+01 -3.11213e+00 -2.96168e+00 -3.26259e+00 -3.00895e+00 -2.85717e+00 -3.16073e+00
5.76000e+03 1.40000e+01 -3.11213e+00 -2.96168e+00 -3.26259e+00 -3.00942e+00 -2.85888e+00 -3.15997e+00
5.92000e+03 1.40000e+01 -3.11213e+00 -2.96168e+00 -3.26259e+00 -3.00994e+00 -2.86079e+00 -3.15910e+00
6.08000e+03 1.50000e+01 -3.10380e+00 -2.63735e+00 -3.57026e+00 -3.01051e+00 -2.86291e+00 -3.15811e+00
6.24000e+03 1.50000e+01 -3.10380e+00 -2.63735e+00 -3.57026e+00 -3.01112e+00 -2.86525e+00 -3.15698e+00
6.40000e+03 1.60000e+01 -3.05078e+00 -2.73925e+00 -3.36231e+00 -3.01177e+00 -2.86782e+00 -3.15572e+00
6.56000e+03 1.60000e+01 -3.05078e+00 -2.73925e+00 -3.36231e+00 -3.01246e+00 -2.87060e+00 -3.15431e+00
6.72000e+03 1.60000e+01 -3.05078e+00 -2.73925e+00 -3.36231e+00 -3.01319e+00 -2.87361e+00 -3.15276e+00
6.88000e+03 1.70000e+01 -3.34016e+00 -3.29047e+00 -3.38985e+00 -3.01395e+00 -2.87683e+00 -3.15107e+00
7.04000e+03 1.70000e+01 -3.34016e+00 -3.29047e+00 -3.38985e+00 -3.01475e+00 -2.88027e+00 -3.14924e+00
7.20000e+03 1.80000e+01 -2.98404e+00 -2.86552e+00 -3.10257e+00 -3.01558e+00 -2.88390e+00 -3.14726e+00
7.36000e+03 1.80000e+01 -2.98404e+00 -2.86552e+00 -3.10257e+00 -3.01644e+00 -2.88774e+00 -3.14515e+00
7.52000e+03 1.80000e+01 -2.98404e+00 -2.86552e+00 -3.10257e+00 -3.01734e+00 -2.89177e+00 -3.14291e+00
7.68000e+03 1.90000e+01 -3.18117e+00 -2.98930e+00 -3.37304e+00 -3.01826e+00 -2.89597e+00 -3.14055e+00
7.84000e+03 1.90000e+01 -3.18117e+00 -2.98930e+00 -3.37304e+00 -3.01921e+00 -2.90034e+00 -3.13808e+00
8.00000e+03 2.00000e+01 -2.95826e+00 -2.59385e+00 -3.32266e+00 -3.02019e+00 -2.90486e+00 -3.13551e+00
8.16000e+03 2.00000e+01 -2.95826e+00 -2.59385e+00 -3.32266e+00 -3.02119e+00 -2.90953e+00 -3.13285e+00
8.32000e+03 2.00000e+01 -2.95826e+00 -2.59385e+00 -3.32266e+00 -3.02222e+00 -2.91434e+00 -3.13010e+00
8.48000e+03 2.10000e+01 -3.22158e+00 -2.94594e+00 -3.49722e+00 -3.02328e+00 -2.91927e+00 -3.12729e+00
8.64000e+03 2.10000e+01 -3.22158e+00 -2.94594e+00 -3.49722e+00 -3.02436e+00 -2.92431e+00 -3.12442e+00
8.80000e+03 2.20000e+01 -3.09127e+00 -3.01137e+00 -3.17116e+00 -3.02547e+00 -2.92944e+00 -3.12150e+00
8.96000e+03 2.20000e+01 -3.09127e+00 -3.01137e+00 -3.17116e+00 -3.02661e+00 -2.93468e+00 -3.11855e+00
9.12000e+03 2.20000e+01 -3.09127e+00 -3.01137e+00 -3.17116e+00 -3.02778e+00 -2.93999e+00 -3.11557e+00
9.28000e+03 2.30000e+01 -3.02427e+00 -2.68508e+00 -3.36346e+00 -3.02898e+00 -2.94536e+00 -3.11259e+00
9.44000e+03 2.30000e+01 -3.02427e+00 -2.68508e+00 -3.36346e+00 -3.03020e+00 -2.95080e+00 -3.10960e+00
9.60000e+03 2.40000e+01 -3.01593e+00 -2.63337e+00 -3.39849e+00 -3.03145e+00 -2.95627e+00 -3.10663e+00
9.76000e+03 2.40000e+01 -3.01593e+00 -2.63337e+00 -3.39849e+00 -3.03274e+00 -2.96177e+00 -3.10370e+00
9.92000e+03 2.40000e+01 -3.01593e+00 -2.63337e+00 -3.39849e+00 -3.03405e+00 -2.96729e+00 -3.10081e+00
1.00800e+04 2.50000e+01 -2.96922e+00 -2.71837e+00 -3.22006e+00 -3.03540e+00 -2.97280e+00 -3.09800e+00
1.02400e+04 2.50000e+01 -2.96922e+00 -2.71837e+00 -3.22006e+00 -3.03678e+00 -2.97829e+00 -3.09527e+00
1.04000e+04 2.60000e+01 -3.19642e+00 -3.00706e+00 -3.38579e+00 -3.03819e+00 -2.98373e+00 -3.09265e+00
1.05600e+04 2.60000e+01 -3.19642e+00 -3.00706e+00 -3.38579e+00 -3.03964e+00 -2.98910e+00 -3.09017e+00
1.07200e+04 2.60000e+01 -3.19642e+00 -3.00706e+00 -3.38579e+00 -3.04111e+00 -2.99437e+00 -3.08784e+00
1.08800e+04 2.70000e+01 -3.13059e+00 -2.80949e+00 -3.45170e+00 -3.04261e+00 -2.99952e+00 -3.08571e+00
1.10400e+04 2.70000e+01 -3.13059e+00 -2.80949e+00 -3.45170e+00 -3.04414e+00 -3.00450e+00 -3.08379e+00
1.12000e+04 2.80000e+01 -3.33362e+00 -3.04278e+00 -3.62446e+00 -3.04570e+00 -3.00928e+00 -3.08212e+00
1.13600e+04 2.80000e+01 -3.33362e+00 -3.04278e+00 -3.62446e+00 -3.04728e+00 -3.01382e+00 -3.08075e+00
1.15200e+04 2.80000e+01 -3.33362e+00 -3.04278e+00 -3.62446e+00 -3.04888e+00 -3.01806e+00 -3.07970e+00
1.16800e+04 2.90000e+01 -3.14623e+00 -2.95465e+00 -3.33780e+00 -3.05051e+00 -3.02198e+00 -3.07904e+00
1.18400e+04 2.90000e+01 -3.14623e+00 -2.95465e+00 -3.33780e+00 -3.05214e+00 -3.02550e+00 -3.07877e+00
1.20000e+04 3.00000e+01 -3.19943e+00 -2.99680e+00 -3.40206e+00 -3.05378e+00 -3.02860e+00 -3.07895e+00
1.21600e+04 3.00000e+01 -3.19943e+00 -2.99680e+00 -3.40206e+00 -3.05542e+00 -3.03126e+00 -3.07958e+00
1.23200e+04 3.00000e+01 -3.19943e+00 -2.99680e+00 -3.40206e+00 -3.05706e+00 -3.03349e+00 -3.08063e+00
1.24800e+04 3.10000e+01 -2.89887e+00 -2.58490e+00 -3.21285e+00 -3.05869e+00 -3.03532e+00 -3.08207e+00
1.26400e+04 3.10000e+01 -2.89887e+00 -2.58490e+00 -3.21285e+00 -3.06031e+00 -3.03681e+00 -3.08381e+00
1.28000e+04 3.20000e+01 -2.41747e+00 -2.11864e+00 -2.71629e+00 -3.06191e+00 -3.03802e+00 -3.08579e+00
1.29600e+04 3.20000e+01 -2.41747e+00 -2.11864e+00 -2.71629e+00 -3.06347e+00 -3.03904e+00 -3.08791e+00
1.31200e+04 3.20000e+01 -2.41747e+00 -2.11864e+00 -2.71629e+00 -3.06501e+00 -3.03992e+00 -3.09010e+00
1.32800e+04 3.30000e+01 -2.50802e+00 -2.37926e+00 -2.63677e+00 -3.06651e+00 -3.04074e+00 -3.09229e+00
1.34400e+04 3.30000e+01 -2.50802e+00 -2.37926e+00 -2.63677e+00 -3.06797e+00 -3.04152e+00 -3.09443e+00
1.36000e+04 3.40000e+01 -2.42846e+00 -2.21515e+00 -2.64178e+00 -3.06940e+00 -3.04232e+00 -3.09647e+00
1.37600e+04 3.40000e+01 -2.42846e+00 -2.21515e+00 -2.64178e+00 -3.07077e+00 -3.04315e+00 -3.09839e+00
1.39200e+04 3.40000e+01 -2.42846e+00 -2.21515e+00 -2.64178e+00 -3.07210e+00 -3.04405e+00 -3.10015e+00
1.40800e+04 3.50000e+01 -2.25817e+00 -1.81222e+00 -2.70411e+00 -3.07339e+00 -3.04501e+00 -3.10177e+00
1.42400e+04 3.50000e+01 -2.25817e+00 -1.81222e+00 -2.70411e+00 -3.07463e+00 -3.04604e+00 -3.10321e+00
1.44000e+04 3.60000e+01 -2.29895e+00 -2.01691e+00 -2.58100e+00 -3.07583e+00 -3.04715e+00 -3.10451e+00
1.45600e+04 3.60000e+01 -2.29895e+00 -2.01691e+00 -2.58100e+00 -3.07699e+00 -3.04833e+00 -3.10564e+00
1.47200e+04 3.60000e+01 -2.29895e+00 -2.01691e+00 -2.58100e+00 -3.07810e+00 -3.04957e+00 -3.10663e+00
1.48800e+04 3.70000e+01 -2.49955e+00 -2.03643e+00 -2.96266e+00 -3.07918e+00 -3.05087e+00 -3.10749e+00
1.50400e+04 3.70000e+01 -2.49955e+00 -2.03643e+00 -2.96266e+00 -3.08021e+00 -3.05220e+00 -3.10822e+00
1.52000e+04 3.80000e+01 -2.44398e+00 -2.03927e+00 -2.84868e+00 -3.08119e+00 -3.05356e+00 -3.10883e+00
1.53600e+04 3.80000e+01 -2.44398e+00 -2.03927e+00 -2.84868e+00 -3.08213e+00 -3.05492e+00 -3.10933e+00
1.55200e+04 3.80000e+01 -2.44398e+00 -2.03927e+00 -2.84868e+00 -3.08299e+00 -3.05625e+00 -3.10972e+00
1.56800e+04 3.90000e+01 -2.31955e+00 -2.06500e+00 -2.57410e+00 -3.08377e+00 -3.05753e+00 -3.11001e+00
1.58400e+04 3.90000e+01 -2.31955e+00 -2.06500e+00 -2.57410e+00 -3.08446e+00 -3.05873e+00 -3.11018e+00
1.60000e+04 4.00000e+01 -2.44296e+00 -2.14700e+00 -2.73893e+00 -3.08502e+00 -3.05982e+00 -3.11023e+00
1.61600e+04 4.00000e+01 -2.44296e+00 -2.14700e+00 -2.73893e+00 -3.08544e+00 -3.06075e+00 -3.11013e+00
1.63200e+04 4.00000e+01 -2.44296e+00 -2.14700e+00 -2.73893e+00 -3.08568e+00 -3.06151e+00 -3.10986e+00
1.64800e+04 4.10000e+01 -2.55000e+00 -2.32075e+00 -2.77926e+00 -3.08571e+00 -3.06204e+00 -3.10939e+00
1.66400e+04 4.10000e+01 -2.55000e+00 -2.32075e+00 -2.77926e+00 -3.08550e+00 -3.06231e+00 -3.10869e+00
1.68000e+04 4.20000e+01 -2.33266e+00 -2.03163e+00 -2.63370e+00 -3.08500e+00 -3.06230e+00 -3.10771e+00
1.69600e+04 4.20000e+01 -2.33266e+00 -2.03163e+00 -2.63370e+00 -3.08418e+00 -3.06194e+00 -3.10641e+00
1.71200e+04 4.20000e+01 -2.33266e+00 -2.03163e+00 -2.63370e+00 -3.08298e+00 -3.06123e+00 -3.10474e+00
1.72800e+04 4.30000e+01 -2.58928e+00 -2.16310e+00 -3.01546e+00 -3.08138e+00 -3.06010e+00 -3.10265e+00
1.74400e+04 4.30000e+01 -2.58928e+00 -2.16310e+00 -3.01546e+00 -3.07932e+00 -3.05853e+00 -3.10010e+00
1.76000e+04 4.40000e+01 -2.40966e+00 -2.15758e+00 -2.66175e+00 -3.07677e+00 -3.05647e+00 -3.09707e+00
1.77600e+04 4.40000e+01 -2.40966e+00 -2.15758e+00 -2.66175e+00 -3.07369e+00 -3.05387e+00 -3.09351e+00
1.79200e+04 4.40000e+01 -2.40966e+00 -2.15758e+00 -2.66175e+00 -3.07005e+00 -3.05068e+00 -3.08942e+00
1.80800e+04 4.50000e+01 -2.56583e+00 -2.04496e+00 -3.08670e+00 -3.06581e+00 -3.04683e+00 -3.08480e+00
1.82400e+04 4.50000e+01 -2.56583e+00 -2.04496e+00 -3.08670e+00 -3.06096e+00 -3.04224e+00 -3.07967e+00
1.84000e+04 4.60000e+01 -2.25161e+00 -2.03333e+00 -2.46988e+00 -3.05546e+00 -3.03684e+00 -3.07409e+00
1.85600e+04 4.60000e+01 -2.25161e+00 -2.03333e+00 -2.46988e+00 -3.04931e+00 -3.03052e+00 -3.06811e+00
1.87200e+04 4.60000e+01 -2.25161e+00 -2.03333e+00 -2.46988e+00 -3.04249e+00 -3.02319e+00 -3.06180e+00
1.88800e+04 4.70000e+01 -2.43725e+00 -2.04286e+00 -2.83163e+00 -3.03501e+00 -3.01478e+00 -3.05524e+00
1.90400e+04 4.70000e+01 -2.43725e+00 -2.04286e+00 -2.83163e+00 -3.02686e+00 -3.00526e+00 -3.04846e+00
1.92000e+04 4.80000e+01 -2.62086e+00 -2.08627e+00 -3.15544e+00 -3.01805e+00 -2.99461e+00 -3.04150e+00
1.93600e+04 4.80000e+01 -2.62086e+00 -2.08627e+00 -3.15544e+00 -3.00861e+00 -2.98285e+00 -3.03437e+00
1.95200e+04 4.80000e+01 -2.62086e+00 -2.08627e+00 -3.15544e+00 -2.99854e+00 -2.97003e+00 -3.02705e+00
1.96800e+04 4.90000e+01 -2.29008e+00 -1.88630e+00 -2.69386e+00 -2.98788e+00 -2.95622e+00 -3.01954e+00
1.98400e+04 4.90000e+01 -2.29008e+00 -1.88630e+00 -2.69386e+00 -2.97666e+00 -2.94149e+00 -3.01184e+00
2.00000e+04 5.00000e+01 -2.43621e+00 -2.25797e+00 -2.61446e+00 -2.96491e+00 -2.92591e+00 -3.00392e+00
2.01600e+04 5.00000e+01 -2.43621e+00 -2.25797e+00 -2.61446e+00 -2.95269e+00 -2.90957e+00 -2.99581e+00
2.03200e+04 5.00000e+01 -2.43621e+00 -2.25797e+00 -2.61446e+00 -2.94001e+00 -2.89253e+00 -2.98750e+00
2.04800e+04 5.10000e+01 -2.75287e+00 -2.42898e+00 -3.07676e+00 -2.92695e+00 -2.87489e+00 -2.97900e+00
2.06400e+04 5.10000e+01 -2.75287e+00 -2.42898e+00 -3.07676e+00 -2.91353e+00 -2.85672e+00 -2.97035e+00
2.08000e+04 5.20000e+01 -2.28238e+00 -1.99037e+00 -2.57439e+00 -2.89983e+00 -2.83810e+00 -2.96155e+00
2.09600e+04 5.20000e+01 -2.28238e+00 -1.99037e+00 -2.57439e+00 -2.88587e+00 -2.81909e+00 -2.95265e+00
2.11200e+04 5.20000e+01 -2.28238e+00 -1.99037e+00 -2.57439e+00 -2.87172e+00 -2.79979e+00 -2.94366e+00
2.12800e+04 5.30000e+01 -2.36444e+00 -2.14774e+00 -2.58113e+00 -2.85743e+00 -2.78025e+00 -2.93462e+00
2.14400e+04 5.30000e+01 -2.36444e+00 -2.14774e+00 -2.58113e+00 -2.84305e+00 -2.76054e+00 -2.92555e+00
2.16000e+04 5.40000e+01 -2.40438e+00 -2.06472e+00 -2.74405e+00 -2.82862e+00 -2.74075e+00 -2.91650e+00
2.17600e+04 5.40000e+01 -2.40438e+00 -2.06472e+00 -2.74405e+00 -2.81420e+00 -2.72091e+00 -2.90749e+00
2.19200e+04 5.40000e+01 -2.40438e+00 -2.06472e+00 -2.74405e+00 -2.79983e+00 -2.70111e+00 -2.89854e+00
2.20800e+04 5.50000e+01 -2.22761e+00 -1.91065e+00 -2.54457e+00 -2.78554e+00 -2.68139e+00 -2.88970e+00
2.22400e+04 5.50000e+01 -2.22761e+00 -1.91065e+00 -2.54457e+00 -2.77140e+00 -2.66180e+00 -2.88099e+00
2.24000e+04 5.60000e+01 -2.48898e+00 -2.12361e+00 -2.85434e+00 -2.75742e+00 -2.64241e+00 -2.87243e+00
2.25600e+04 5.60000e+01 -2.48898e+00 -2.12361e+00 -2.85434e+00 -2.74365e+00 -2.62325e+00 -2.86405e+00
2.27200e+04 5.60000e+01 -2.48898e+00 -2.12361e+00 -2.85434e+00 -2.73012e+00 -2.60438e+00 -2.85586e+00
2.28800e+04 5.70000e+01 -2.42571e+00 -2.16933e+00 -2.68209e+00 -2.71686e+00 -2.58584e+00 -2.84788e+00
2.30400e+04 5.70000e+01 -2.42571e+00 -2.16933e+00 -2.68209e+00 -2.70390e+00 -2.56766e+00 -2.84014e+00
2.32000e+04 5.80000e+01 -2.73979e+00 -2.41156e+00 -3.06803e+00 -2.69126e+00 -2.54989e+00 -2.83262e+00
2.33600e+04 5.80000e+01 -2.73979e+00 -2.41156e+00 -3.06803e+00 -2.67895e+00 -2.53256e+00 -2.82535e+00
2.35200e+04 5.80000e+01 -2.73979e+00 -2.41156e+00 -3.06803e+00 -2.66701e+00 -2.51569e+00 -2.81833e+00
2.36800e+04 5.90000e+01 -2.40822e+00 -2.16917e+00 -2.64726e+00 -2.65544e+00 -2.49932e+00 -2.81156e+00
2.38400e+04 5.90000e+01 -2.40822e+00 -2.16917e+00 -2.64726e+00 -2.64425e+00 -2.48347e+00 -2.80502e+00
2.40000e+04 6.00000e+01 -2.38825e+00 -2.08292e+00 -2.69358e+00 -2.63345e+00 -2.46816e+00 -2.79874e+00
2.41600e+04 6.00000e+01 -2.38825e+00 -2.08292e+00 -2.69358e+00 -2.62305e+00 -2.45340e+00 -2.79269e+00
2.43200e+04 6.00000e+01 -2.38825e+00 -2.08292e+00 -2.69358e+00 -2.61305e+00 -2.43922e+00 -2.78688e+00
2.44800e+04 6.10000e+01 -2.51168e+00 -2.18340e+00 -2.83997e+00 -2.60344e+00 -2.42559e+00 -2.78129e+00
2.46400e+04 6.10000e+01 -2.51168e+00 -2.18340e+00 -2.83997e+00 -2.59423e+00 -2.41255e+00 -2.77592e+00
2.48000e+04 6.20000e+01 -2.56774e+00 -2.05046e+00 -3.08502e+00 -2.58541e+00 -2.40007e+00 -2.77075e+00
2.49600e+04 6.20000e+01 -2.56774e+00 -2.05046e+00 -3.08502e+00 -2.57697e+00 -2.38816e+00 -2.76579e+00
2.51200e+04 6.20000e+01 -2.56774e+00 -2.05046e+00 -3.08502e+00 -2.56891e+00 -2.37681e+00 -2.76101e+00
2.52800e+04 6.30000e+01 -2.44778e+00 -2.32285e+00 -2.57270e+00 -2.56122e+00 -2.36601e+00 -2.75642e+00
2.54400e+04 6.30000e+01 -2.44778e+00 -2.32285e+00 -2.57270e+00 -2.55387e+00 -2.35574e+00 -2.75200e+00
2.56000e+04 6.40000e+01 -1.81435e+00 -1.40587e+00 -2.22282e+00 -2.54688e+00 -2.34599e+00 -2.74776e+00
2.57600e+04 6.40000e+01 -1.81435e+00 -1.40587e+00 -2.22282e+00 -2.54021e+00 -2.33675e+00 -2.74368e+00
2.59200e+04 6.40000e+01 -1.81435e+00 -1.40587e+00 -2.22282e+00 -2.53388e+00 -2.32799e+00 -2.73977e+00
2.60800e+04 6.50000e+01 -1.65995e+00 -1.39467e+00 -1.92524e+00 -2.52785e+00 -2.31970e+00 -2.73601e+00
2.62400e+04 6.50000e+01 -1.65995e+00 -1.39467e+00 -1.92524e+00 -2.52213e+00 -2.31186e+00 -2.73240e+00
2.64000e+04 6.60000e+01 -1.47358e+00 -1.31840e+00 -1.62876e+00 -2.51670e+00 -2.30446e+00 -2.72894e+00
2.65600e+04 6.60000e+01 -1.47358e+00 -1.31840e+00 -1.62876e+00 -2.51156e+00 -2.29749e+00 -2.72562e+00
2.67200e+04 6.60000e+01 -1.47358e+00 -1.31840e+00 -1.62876e+00 -2.50669e+00 -2.29093e+00 -2.72245e+00
2.68800e+04 6.70000e+01 -1.52342e+00 -1.29426e+00 -1.75257e+00 -2.50209e+00 -2.28477e+00 -2.71941e+00
2.70400e+04 6.70000e+01 -1.52342e+00 -1.29426e+00 -1.75257e+00 -2.49775e+00 -2.27901e+00 -2.71649e+00
2.72000e+04 6.80000e+01 -1.44462e+00 -1.19625e+00 -1.69299e+00 -2.49366e+00 -2.27363e+00 -2.71370e+00
2.73600e+04 6.80000e+01 -1.44462e+00 -1.19625e+00 -1.69299e+00 -2.48982e+00 -2.26863e+00 -2.71102e+00
2.75200e+04 6.80000e+01 -1.44462e+00 -1.19625e+00 -1.69299e+00 -2.48622e+00 -2.26401e+00 -2.70843e+00
2.76800e+04 6.90000e+01 -1.72226e+00 -1.38481e+00 -2.05971e+00 -2.48284e+00 -2.25976e+00 -2.70592e+00
2.78400e+04 6.90000e+01 -1.72226e+00 -1.38481e+00 -2.05971e+00 -2.47967e+00 -2.25586e+00 -2.70348e+00
2.80000e+04 7.00000e+01 -1.70248e+00 -1.36412e+00 -2.04085e+00 -2.47671e+00 -2.25233e+00 -2.70108e+00
2.81600e+04 7.00000e+01 -1.70248e+00 -1.36412e+00 -2.04085e+00 -2.47392e+00 -2.24913e+00 -2.69871e+00
2.83200e+04 7.00000e+01 -1.70248e+00 -1.36412e+00 -2.04085e+00 -2.47130e+00 -2.24625e+00 -2.69635e+00
2.84800e+04 7.10000e+01 -1.69444e+00 -1.15172e+00 -2.23717e+00 -2.46881e+00 -2.24368e+00 -2.69394e+00
2.86400e+04 7.10000e+01 -1.69444e+00 -1.15172e+00 -2.23717e+00 -2.46643e+00 -2.24138e+00 -2.69147e+00
2.88000e+04 7.20000e+01 -1.67359e+00 -1.20133e+00 -2.14586e+00 -2.46412e+00 -2.23934e+00 -2.68889e+00
2.89600e+04 7.20000e+01 -1.67359e+00 -1.20133e+00 -2.14586e+00 -2.46184e+00 -2.23751e+00 -2.68617e+00
2.91200e+04 7.20000e+01 -1.67359e+00 -1.20133e+00 -2.14586e+00 -2.45955e+00 -2.23584e+00 -2.68326e+00
2.92800e+04 7.30000e+01 -1.68083e+00 -1.30542e+00 -2.05624e+00 -2.45720e+00 -2.23430e+00 -2.68011e+00
2.94400e+04 7.30000e+01 -1.68083e+00 -1.30542e+00 -2.05624e+00 -2.45475e+00 -2.23281e+00 -2.67668e+00
2.96000e+04 7.40000e+01 -1.56609e+00 -1.22617e+00 -1.90602e+00 -2.45212e+00 -2.23134e+00 -2.67290e+00
2.97600e+04 7.40000e+01 -1.56609e+00 -1.22617e+00 -1.90602e+00 -2.44928e+00 -2.22981e+00 -2.66874e+00
2.99200e+04 7.40000e+01 -1.56609e+00 -1.22617e+00 -1.90602e+00 -2.44615e+00 -2.22816e+00 -2.66413e+00
3.00800e+04 7.50000e+01 -1.71837e+00 -1.28715e+00 -2.14959e+00 -2.44268e+00 -2.22633e+00 -2.65903e+00
3.02400e+04 7.50000e+01 -1.71837e+00 -1.28715e+00 -2.14959e+00 -2.43881e+00 -2.22423e+00 -2.65340e+00
3.04000e+04 7.60000e+01 -1.67236e+00 -1.49037e+00 -1.85434e+00 -2.43450e+00 -2.22180e+00 -2.64719e+00
3.05600e+04 7.60000e+01 -1.67236e+00 -1.49037e+00 -1.85434e+00 -2.42967e+00 -2.21898e+00 -2.64036e+00
3.07200e+04 7.60000e+01 -1.67236e+00 -1.49037e+00 -1.85434e+00 -2.42430e+00 -2.21570e+00 -2.63289e+00
3.08800e+04 7.70000e+01 -1.70314e+00 -1.49236e+00 -1.91392e+00 -2.41832e+00 -2.21188e+00 -2.62476e+00
3.10400e+04 7.70000e+01 -1.70314e+00 -1.49236e+00 -1.91392e+00 -2.41171e+00 -2.20748e+00 -2.61594e+00
3.12000e+04 7.80000e+01 -1.67536e+00 -1.37177e+00 -1.97896e+00 -2.40443e+00 -2.20242e+00 -2.60644e+00
3.13600e+04 7.80000e+01 -1.67536e+00 -1.37177e+00 -1.97896e+00 -2.39646e+00 -2.19667e+00 -2.59626e+00
3.15200e+04 7.80000e+01 -1.67536e+00 -1.37177e+00 -1.97896e+00 -2.38778e+00 -2.19017e+00 -2.58540e+00
3.16800e+04 7.90000e+01 -1.74297e+00 -1.46472e+00 -2.02123e+00 -2.37838e+00 -2.18289e+00 -2.57388e+00
3.18400e+04 7.90000e+01 -1.74297e+00 -1.46472e+00 -2.02123e+00 -2.36827e+00 -2.17478e+00 -2.56175e+00
3.20000e+04 8.00000e+01 -1.76280e+00 -1.28273e+00 -2.24287e+00 -2.35743e+00 -2.16583e+00 -2.54903e+00
3.21600e+04 8.00000e+01 -1.76280e+00 -1.28273e+00 -2.24287e+00 -2.34589e+00 -2.15602e+00 -2.53577e+00
3.23200e+04 8.00000e+01 -1.76280e+00 -1.28273e+00 -2.24287e+00 -2.33367e+00 -2.14533e+00 -2.52201e+00
3.24800e+04 8.10000e+01 -1.68202e+00 -1.41508e+00 -1.94895e+00 -2.32079e+00 -2.13378e+00 -2.50780e+00
3.26400e+04 8.10000e+01 -1.68202e+00 -1.41508e+00 -1.94895e+00 -2.30728e+00 -2.12135e+00 -2.49321e+00
3.28000e+04 8.20000e+01 -1.81411e+00 -1.66048e+00 -1.96773e+00 -2.29319e+00 -2.10809e+00 -2.47829e+00
3.29600e+04 8.20000e+01 -1.81411e+00 -1.66048e+00 -1.96773e+00 -2.27856e+00 -2.09402e+00 -2.46310e+00
3.31200e+04 8.20000e+01 -1.81411e+00 -1.66048e+00 -1.96773e+00 -2.26342e+00 -2.07916e+00 -2.44768e+00
3.32800e+04 8.30000e+01 -1.60445e+00 -1.28492e+00 -1.92397e+00 -2.24783e+00 -2.06357e+00 -2.43209e+00
3.34400e+04 8.30000e+01 -1.60445e+00 -1.28492e+00 -1.92397e+00 -2.23186e+00 -2.04732e+00 -2.41639e+00
3.36000e+04 8.40000e+01 -1.56477e+00 -1.24499e+00 -1.88456e+00 -2.21554e+00 -2.03045e+00 -2.40063e+00
3.37600e+04 8.40000e+01 -1.56477e+00 -1.24499e+00 -1.88456e+00 -2.19894e+00 -2.01304e+00 -2.38483e+00
3.39200e+04 8.40000e+01 -1.56477e+00 -1.24499e+00 -1.88456e+00 -2.18211e+00 -1.99516e+00 -2.36907e+00
3.40800e+04 8.50000e+01 -1.58095e+00 -1.35608e+00 -1.80581e+00 -2.16513e+00 -1.97690e+00 -2.35335e+00
3.42400e+04 8.50000e+01 -1.58095e+00 -1.35608e+00 -1.80581e+00 -2.14803e+00 -1.95833e+00 -2.33773e+00
3.44000e+04 8.60000e+01 -1.63642e+00 -1.31369e+00 -1.95914e+00 -2.13089e+00 -1.93955e+00 -2.32222e+00
3.45600e+04 8.60000e+01 -1.63642e+00 -1.31369e+00 -1.95914e+00 -2.11375e+00 -1.92063e+00 -2.30688e+00
3.47200e+04 8.60000e+01 -1.63642e+00 -1.31369e+00 -1.95914e+00 -2.09668e+00 -1.90164e+00 -2.29171e+00
3.48800e+04 8.70000e+01 -1.49797e+00 -1.26293e+00 -1.73302e+00 -2.07972e+00 -1.88269e+00 -2.27675e+00
3.50400e+04 8.70000e+01 -1.49797e+00 -1.26293e+00 -1.73302e+00 -2.06293e+00 -1.86384e+00 -2.26201e+00
3.52000e+04 8.80000e+01 -1.49341e+00 -1.33134e+00 -1.65548e+00 -2.04635e+00 -1.84517e+00 -2.24753e+00
3.53600e+04 8.80000e+01 -1.49341e+00 -1.33134e+00 -1.65548e+00 -2.03003e+00 -1.82673e+00 -2.23332e+00
3.55200e+04 8.80000e+01 -1.49341e+00 -1.33134e+00 -1.65548e+00 -2.01400e+00 -1.80862e+00 -2.21939e+00
3.56800e+04 8.90000e+01 -1.47194e+00 -1.25105e+00 -1.69283e+00 -1.99831e+00 -1.79087e+00 -2.20576e+00
3.58400e+04 8.90000e+01 -1.47194e+00 -1.25105e+00 -1.69283e+00 -1.98299e+00 -1.77354e+00 -2.19244e+00
3.60000e+04 9.00000e+01 -1.57663e+00 -1.44773e+00 -1.70552e+00 -1.96807e+00 -1.75668e+00 -2.17946e+00
3.61600e+04 9.00000e+01 -1.57663e+00 -1.44773e+00 -1.70552e+00 -1.95357e+00 -1.74032e+00 -2.16681e+00
3.63200e+04 9.00000e+01 -1.57663e+00 -1.44773e+00 -1.70552e+00 -1.93950e+00 -1.72451e+00 -2.15449e+00
3.64800e+04 9.10000e+01 -1.63758e+00 -1.28521e+00 -1.98995e+00 -1.92590e+00 -1.70927e+00 -2.14252e+00
3.66400e+04 9.10000e+01 -1.63758e+00 -1.28521e+00 -1.98995e+00 -1.91276e+00 -1.69462e+00 -2.13089e+00
3.68000e+04 9.20000e+01 -1.61758e+00 -1.17985e+00 -2.05530e+00 -1.90009e+00 -1.68058e+00 -2.11961e+00
3.69600e+04 9.20000e+01 -1.61758e+00 -1.17985e+00 -2.05530e+00 -1.88791e+00 -1.66715e+00 -2.10867e+00
3.71200e+04 9.20000e+01 -1.61758e+00 -1.17985e+00 -2.05530e+00 -1.87620e+00 -1.65433e+00 -2.09807e+00
3.72800e+04 9.30000e+01 -1.62745e+00 -1.28554e+00 -1.96935e+00 -1.86497e+00 -1.64214e+00 -2.08780e+00
3.74400e+04 9.30000e+01 -1.62745e+00 -1.28554e+00 -1.96935e+00 -1.85420e+00 -1.63055e+00 -2.07785e+00
3.76000e+04 9.40000e+01 -1.64756e+00 -1.45772e+00 -1.83740e+00 -1.84388e+00 -1.61956e+00 -2.06820e+00
3.77600e+04 9.40000e+01 -1.64756e+00 -1.45772e+00 -1.83740e+00 -1.83401e+00 -1.60916e+00 -2.05886e+00
3.79200e+04 9.40000e+01 -1.64756e+00 -1.45772e+00 -1.83740e+00 -1.82455e+00 -1.59932e+00 -2.04979e+00
3.80800e+04 9.50000e+01 -1.86661e+00 -1.63379e+00 -2.09943e+00 -1.81550e+00 -1.59002e+00 -2.04099e+00
3.82400e+04 9.50000e+01 -1.86661e+00 -1.63379e+00 -2.09943e+00 -1.80683e+00 -1.58124e+00 -2.03242e+00
3.84000e+04 9.60000e+01 -1.14638e+00 -1.07488e+00 -1.21789e+00 -1.79853e+00 -1.57295e+00 -2.02410e+00
3.85600e+04 9.60000e+01 -1.14638e+00 -1.07488e+00 -1.21789e+00 -1.79056e+00 -1.56513e+00 -2.01599e+00
3.87200e+04 9.60000e+01 -1.14638e+00 -1.07488e+00 -1.21789e+00 -1.78291e+00 -1.55775e+00 -2.00808e+00
3.88800e+04 9.70000e+01 -1.23000e+00 -1.05202e+00 -1.40799e+00 -1.77555e+00 -1.55077e+00 -2.00033e+00
3.90400e+04 9.70000e+01 -1.23000e+00 -1.05202e+00 -1.40799e+00 -1.76847e+00 -1.54418e+00 -1.99277e+00
3.92000e+04 9.80000e+01 -1.20004e+00 -1.09101e+00 -1.30908e+00 -1.76164e+00 -1.53795e+00 -1.98534e+00
3.93600e+04 9.80000e+01 -1.20004e+00 -1.09101e+00 -1.30908e+00 -1.75504e+00 -1.53203e+00 -1.97805e+00
3.95200e+04 9.80000e+01 -1.20004e+00 -1.09101e+00 -1.30908e+00 -1.74866e+00 -1.52643e+00 -1.97089e+00
3.96800e+04 9.90000e+01 -1.15718e+00 -1.03843e+00 -1.27593e+00 -1.74248e+00 -1.52110e+00 -1.96385e+00
3.98400e+04 9.90000e+01 -1.15718e+00 -1.03843e+00 -1.27593e+00 -1.73648e+00 -1.51604e+00 -1.95692e+00
4.00000e+04 1.00000e+02 -1.15428e+00 -1.07151e+00 -1.23706e+00 -1.73065e+00 -1.51120e+00 -1.95009e+00
4.01600e+04 1.00000e+02 -1.15428e+00 -1.07151e+00 -1.23706e+00 -1.72498e+00 -1.50659e+00 -1.94337e+00
4.03200e+04 1.00000e+02 -1.15428e+00 -1.07151e+00 -1.23706e+00 -1.71946e+00 -1.50218e+00 -1.93675e+00
4.04800e+04 1.01000e+02 -1.25196e+00 -1.01889e+00 -1.48502e+00 -1.71409e+00 -1.49797e+00 -1.93022e+00
4.06400e+04 1.01000e+02 -1.25196e+00 -1.01889e+00 -1.48502e+00 -1.70886e+00 -1.49392e+00 -1.92379e+00
4.08000e+04 1.02000e+02 -1.15135e+00 -1.05023e+00 -1.25248e+00 -1.70375e+00 -1.49004e+00 -1.91746e+00
4.09600e+04 1.02000e+02 -1.15135e+00 -1.05023e+00 -1.25248e+00 -1.69877e+00 -1.48631e+00 -1.91123e+00
4.11200e+04 1.02000e+02 -1.15135e+00 -1.05023e+00 -1.25248e+00 -1.69392e+00 -1.48274e+00 -1.90510e+00
4.12800e+04 1.03000e+02 -1.08741e+00 -9.74109e-01 -1.20071e+00 -1.68917e+00 -1.47929e+00 -1.89905e+00
4.14400e+04 1.03000e+02 -1.08741e+00 -9.74109e-01 -1.20071e+00 -1.68452e+00 -1.47596e+00 -1.89307e+00
4.16000e+04 1.04000e+02 -1.37264e+00 -1.10702e+00 -1.63826e+00 -1.67996e+00 -1.47275e+00 -1.88718e+00
4.17600e+04 1.04000e+02 -1.37264e+00 -1.10702e+00 -1.63826e+00 -1.67549e+00 -1.46965e+00 -1.88134e+00
4.19200e+04 1.04000e+02 -1.37264e+00 -1.10702e+00 -1.63826e+00 -1.67109e+00 -1.46663e+00 -1.87555e+00
4.20800e+04 1.05000e+02 -1.29445e+00 -1.10555e+00 -1.48335e+00 -1.66673e+00 -1.46368e+00 -1.86978e+00
4.22400e+04 1.05000e+02 -1.29445e+00 -1.10555e+00 -1.48335e+00 -1.66241e+00 -1.46080e+00 -1.86402e+00
4.24000e+04 1.06000e+02 -1.20254e+00 -1.08107e+00 -1.32401e+00 -1.65811e+00 -1.45796e+00 -1.85825e+00
4.25600e+04 1.06000e+02 -1.20254e+00 -1.08107e+00 -1.32401e+00 -1.65379e+00 -1.45515e+00 -1.85244e+00
4.27200e+04 1.06000e+02 -1.20254e+00 -1.08107e+00 -1.32401e+00 -1.64945e+00 -1.45234e+00 -1.84656e+00
4.28800e+04 1.07000e+02 -1.11591e+00 -1.02836e+00 -1.20346e+00 -1.64505e+00 -1.44951e+00 -1.84059e+00
4.30400e+04 1.07000e+02 -1.11591e+00 -1.02836e+00 -1.20346e+00 -1.64057e+00 -1.44664e+00 -1.83450e+00
4.32000e+04 1.08000e+02 -1.10048e+00 -9.74456e-01 -1.22650e+00 -1.63600e+00 -1.44372e+00 -1.82828e+00
4.33600e+04 1.08000e+02 -1.10048e+00 -9.74456e-01 -1.22650e+00 -1.63130e+00 -1.44071e+00 -1.82188e+00
4.35200e+04 1.08000e+02 -1.10048e+00 -9.74456e-01 -1.22650e+00 -1.62645e+00 -1.43760e+00 -1.81529e+00
4.36800e+04 1.09000e+02 -1.25201e+00 -1.14775e+00 -1.35627e+00 -1.62142e+00 -1.43436e+00 -1.80848e+00
4.38400e+04 1.09000e+02 -1.25201e+00 -1.14775e+00 -1.35627e+00 -1.61621e+00 -1.43097e+00 -1.80145e+00
4.40000e+04 1.10000e+02 -1.23313e+00 -9.11700e-01 -1.55456e+00 -1.61079e+00 -1.42741e+00 -1.79416e+00
4.41600e+04 1.10000e+02 -1.23313e+00 -9.11700e-01 -1.55456e+00 -1.60514e+00 -1.42367e+00 -1.78662e+00
4.43200e+04 1.10000e+02 -1.23313e+00 -9.11700e-01 -1.55456e+00 -1.59927e+00 -1.41973e+00 -1.77881e+00
4.44800e+04 1.11000e+02 -1.19568e+00 -1.09579e+00 -1.29558e+00 -1.59315e+00 -1.41558e+00 -1.77072e+00
4.46400e+04 1.11000e+02 -1.19568e+00 -1.09579e+00 -1.29558e+00 -1.58677e+00 -1.41120e+00 -1.76235e+00
4.48000e+04 1.12000e+02 -1.06765e+00 -9.22900e-01 -1.21241e+00 -1.58015e+00 -1.40658e+00 -1.75372e+00
4.49600e+04 1.12000e+02 -1.06765e+00 -9.22900e-01 -1.21241e+00 -1.57327e+00 -1.40173e+00 -1.74481e+00
4.51200e+04 1.12000e+02 -1.06765e+00 -9.22900e-01 -1.21241e+00 -1.56615e+00 -1.39665e+00 -1.73565e+00
4.52800e+04 1.13000e+02 -1.16011e+00 -1.02849e+00 -1.29172e+00 -1.55878e+00 -1.39132e+00 -1.72624e+00
4.54400e+04 1.13000e+02 -1.16011e+00 -1.02849e+00 -1.29172e+00 -1.55119e+00 -1.38576e+00 -1.71661e+00
4.56000e+04 1.14000e+02 -1.09991e+00 -9.73274e-01 -1.22654e+00 -1.54337e+00 -1.37998e+00 -1.70675e+00
4.57600e+04 1.14000e+02 -1.09991e+00 -9.73274e-01 -1.22654e+00 -1.53534e+00 -1.37398e+00 -1.69670e+00
4.59200e+04 1.14000e+02 -1.09991e+00 -9.73274e-01 -1.22654e+00 -1.52713e+00 -1.36778e+00 -1.68648e+00
4.60800e+04 1.15000e+02 -1.07945e+00 -9.38401e-01 -1.22050e+00 -1.51875e+00 -1.36139e+00 -1.67611e+00
4.62400e+04 1.15000e+02 -1.07945e+00 -9.38401e-01 -1.22050e+00 -1.51021e+00 -1.35482e+00 -1.66561e+00
4.64000e+04 1.16000e+02 -1.32696e+00 -1.06096e+00 -1.59295e+00 -1.50154e+00 -1.34809e+00 -1.65500e+00
4.65600e+04 1.16000e+02 -1.32696e+00 -1.06096e+00 -1.59295e+00 -1.49276e+00 -1.34122e+00 -1.64431e+00
4.67200e+04 1.16000e+02 -1.32696e+00 -1.06096e+00 -1.59295e+00 -1.48389e+00 -1.33423e+00 -1.63356e+00
4.68800e+04 1.17000e+02 -1.13517e+00 -9.92499e-01 -1.27785e+00 -1.47496e+00 -1.32713e+00 -1.62279e+00
4.70400e+04 1.17000e+02 -1.13517e+00 -9.92499e-01 -1.27785e+00 -1.46597e+00 -1.31995e+00 -1.61200e+00
4.72000e+04 1.18000e+02 -1.25659e+00 -9.75412e-01 -1.53776e+00 -1.45697e+00 -1.31271e+00 -1.60123e+00
4.73600e+04 1.18000e+02 -1.25659e+00 -9.75412e-01 -1.53776e+00 -1.44796e+00 -1.30542e+00 -1.59051e+00
4.75200e+04 1.18000e+02 -1.25659e+00 -9.75412e-01 -1.53776e+00 -1.43897e+00 -1.29811e+00 -1.57983e+00
4.76800e+04 1.19000e+02 -1.30528e+00 -1.17873e+00 -1.43183e+00 -1.43001e+00 -1.29078e+00 -1.56925e+00
4.78400e+04 1.19000e+02 -1.30528e+00 -1.17873e+00 -1.43183e+00 -1.42111e+00 -1.28347e+00 -1.55876e+00
4.80000e+04 1.20000e+02 -1.18147e+00 -1.02610e+00 -1.33684e+00 -1.41228e+00 -1.27618e+00 -1.54839e+00
4.81600e+04 1.20000e+02 -1.18147e+00 -1.02610e+00 -1.33684e+00 -1.40354e+00 -1.26892e+00 -1.53815e+00
4.83200e+04 1.20000e+02 -1.18147e+00 -1.02610e+00 -1.33684e+00 -1.39489e+00 -1.26173e+00 -1.52806e+00
4.84800e+04 1.21000e+02 -1.29526e+00 -1.17037e+00 -1.42015e+00 -1.38636e+00 -1.25459e+00 -1.51812e+00
4.86400e+04 1.21000e+02 -1.29526e+00 -1.17037e+00 -1.42015e+00 -1.37795e+00 -1.24754e+00 -1.50836e+00
4.88000e+04 1.22000e+02 -1.22209e+00 -1.11087e+00 -1.33331e+00 -1.36968e+00 -1.24058e+00 -1.49878e+00
4.89600e+04 1.22000e+02 -1.22209e+00 -1.11087e+00 -1.33331e+00 -1.36156e+00 -1.23371e+00 -1.48940e+00
4.91200e+04 1.22000e+02 -1.22209e+00 -1.11087e+00 -1.33331e+00 -1.35358e+00 -1.22696e+00 -1.48021e+00
4.92800e+04 1.23000e+02 -1.16752e+00 -1.05422e+00 -1.28082e+00 -1.34577e+00 -1.22031e+00 -1.47124e+00
4.94400e+04 1.23000e+02 -1.16752e+00 -1.05422e+00 -1.28082e+00 -1.33814e+00 -1.21378e+00 -1.46249e+00
4.96000e+04 1.24000e+02 -1.11344e+00 -8.77827e-01 -1.34905e+00 -1.33068e+00 -1.20739e+00 -1.45396e+00
4.97600e+04 1.24000e+02 -1.11344e+00 -8.77827e-01 -1.34905e+00 -1.32339e+00 -1.20112e+00 -1.44566e+00
4.99200e+04 1.24000e+02 -1.11344e+00 -8.77827e-01 -1.34905e+00 -1.31631e+00 -1.19500e+00 -1.43762e+00
5.00800e+04 1.25000e+02 -1.28087e+00 -1.10656e+00 -1.45518e+00 -1.30942e+00 -1.18902e+00 -1.42981e+00
5.02400e+04 1.25000e+02 -1.28087e+00 -1.10656e+00 -1.45518e+00 -1.30273e+00 -1.18319e+00 -1.42226e+00
5.04000e+04 1.26000e+02 -1.12391e+00 -1.02394e+00 -1.22387e+00 -1.29625e+00 -1.17752e+00 -1.41498e+00
5.05600e+04 1.26000e+02 -1.12391e+00 -1.02394e+00 -1.22387e+00 -1.28998e+00 -1.17201e+00 -1.40796e+00
5.07200e+04 1.26000e+02 -1.12391e+00 -1.02394e+00 -1.22387e+00 -1.28394e+00 -1.16667e+00 -1.40121e+00
5.08800e+04 1.27000e+02 -1.23317e+00 -9.87110e-01 -1.47924e+00 -1.27812e+00 -1.16151e+00 -1.39474e+00
5.10400e+04 1.27000e+02 -1.23317e+00 -9.87110e-01 -1.47924e+00 -1.27253e+00 -1.15653e+00 -1.38854e+00
5.12000e+04 1.28000e+02 -8.95865e-01 -8.30395e-01 -9.61335e-01 -1.26718e+00 -1.15174e+00 -1.38262e+00
5.13600e+04 1.28000e+02 -8.95865e-01 -8.30395e-01 -9.61335e-01 -1.26206e+00 -1.14715e+00 -1.37698e+00
5.15200e+04 1.28000e+02 -8.95865e-01 -8.30395e-01 -9.61335e-01 -1.25720e+00 -1.14278e+00 -1.37162e+00
5.16800e+04 1.29000e+02 -9.66403e-01 -8.98910e-01 -1.03390e+00 -1.25257e+00 -1.13861e+00 -1.36653e+00
5.18400e+04 1.29000e+02 -9.66403e-01 -8.98910e-01 -1.03390e+00 -1.24819e+00 -1.13466e+00 -1.36172e+00
5.20000e+04 1.30000e+02 -9.62838e-01 -8.28319e-01 -1.09736e+00 -1.24405e+00 -1.13093e+00 -1.35718e+00
5.21600e+04 1.30000e+02 -9.62838e-01 -8.28319e-01 -1.09736e+00 -1.24016e+00 -1.12744e+00 -1.35289e+00
5.23200e+04 1.30000e+02 -9.62838e-01 -8.28319e-01 -1.09736e+00 -1.23652e+00 -1.12417e+00 -1.34886e+00
5.24800e+04 1.31000e+02 -9.18678e-01 -8.31336e-01 -1.00602e+00 -1.23311e+00 -1.12113e+00 -1.34508e+00
5.26400e+04 1.31000e+02 -9.18678e-01 -8.31336e-01 -1.00602e+00 -1.22994e+00 -1.11833e+00 -1.34154e+00
5.28000e+04 1.32000e+02 -9.28212e-01 -8.80118e-01 -9.76306e-01 -1.22700e+00 -1.11576e+00 -1.33823e+00
5.29600e+04 1.32000e+02 -9.28212e-01 -8.80118e-01 -9.76306e-01 -1.22427e+00 -1.11341e+00 -1.33513e+00
5.31200e+04 1.32000e+02 -9.28212e-01 -8.80118e-01 -9.76306e-01 -1.22177e+00 -1.11130e+00 -1.33224e+00
5.32800e+04 1.33000e+02 -9.00998e-01 -7.61091e-01 -1.04090e+00 -1.21947e+00 -1.10939e+00 -1.32954e+00
5.34400e+04 1.33000e+02 -9.00998e-01 -7.61091e-01 -1.04090e+00 -1.21735e+00 -1.10769e+00 -1.32702e+00
5.36000e+04 1.34000e+02 -8.86875e-01 -8.07075e-01 -9.66675e-01 -1.21543e+00 -1.10619e+00 -1.32466e+00
5.37600e+04 1.34000e+02 -8.86875e-01 -8.07075e-01 -9.66675e-01 -1.21366e+00 -1.10488e+00 -1.32244e+00
5.39200e+04 1.34000e+02 -8.86875e-01 -8.07075e-01 -9.66675e-01 -1.21204e+00 -1.10374e+00 -1.32034e+00
5.40800e+04 1.35000e+02 -9.84021e-01 -8.84247e-01 -1.08379e+00 -1.21055e+00 -1.10276e+00 -1.31835e+00
5.42400e+04 1.35000e+02 -9.84021e-01 -8.84247e-01 -1.08379e+00 -1.20918e+00 -1.10192e+00 -1.31643e+00
5.44000e+04 1.36000e+02 -8.97938e-01 -7.71130e-01 -1.02475e+00 -1.20790e+00 -1.10121e+00 -1.31458e+00
5.45600e+04 1.36000e+02 -8.97938e-01 -7.71130e-01 -1.02475e+00 -1.20668e+00 -1.10060e+00 -1.31277e+00
5.47200e+04 1.36000e+02 -8.97938e-01 -7.71130e-01 -1.02475e+00 -1.20552e+00 -1.10007e+00 -1.31098e+00
5.48800e+04 1.37000e+02 -9.51319e-01 -7.93622e-01 -1.10902e+00 -1.20439e+00 -1.09960e+00 -1.30918e+00
5.50400e+04 1.37000e+02 -9.51319e-01 -7.93622e-01 -1.10902e+00 -1.20326e+00 -1.09918e+00 -1.30734e+00
5.52000e+04 1.38000e+02 -9.30747e-01 -7.65930e-01 -1.09556e+00 -1.20211e+00 -1.09876e+00 -1.30545e+00
5.53600e+04 1.38000e+02 -9.30747e-01 -7.65930e-01 -1.09556e+00 -1.20091e+00 -1.09835e+00 -1.30348e+00
5.55200e+04 1.38000e+02 -9.30747e-01 -7.65930e-01 -1.09556e+00 -1.19965e+00 -1.09790e+00 -1.30141e+00
5.56800e+04 1.39000e+02 -9.33987e-01 -8.02494e-01 -1.06548e+00 -1.19831e+00 -1.09740e+00 -1.29921e+00
5.58400e+04 1.39000e+02 -9.33987e-01 -8.02494e-01 -1.06548e+00 -1.19684e+00 -1.09681e+00 -1.29687e+00
5.60000e+04 1.40000e+02 -1.08662e+00 -7.78813e-01 -1.39442e+00 -1.19525e+00 -1.09613e+00 -1.29437e+00
5.61600e+04 1.40000e+02 -1.08662e+00 -7.78813e-01 -1.39442e+00 -1.19351e+00 -1.09533e+00 -1.29168e+00
5.63200e+04 1.40000e+02 -1.08662e+00 -7.78813e-01 -1.39442e+00 -1.19159e+00 -1.09439e+00 -1.28879e+00
5.64800e+04 1.41000e+02 -9.34431e-01 -7.52984e-01 -1.11588e+00 -1.18950e+00 -1.09330e+00 -1.28569e+00
5.66400e+04 1.41000e+02 -9.34431e-01 -7.52984e-01 -1.11588e+00 -1.18720e+00 -1.09203e+00 -1.28237e+00
5.68000e+04 1.42000e+02 -9.34801e-01 -7.17043e-01 -1.15256e+00 -1.18470e+00 -1.09057e+00 -1.27882e+00
5.69600e+04 1.42000e+02 -9.34801e-01 -7.17043e-01 -1.15256e+00 -1.18197e+00 -1.08892e+00 -1.27502e+00
5.71200e+04 1.42000e+02 -9.34801e-01 -7.17043e-01 -1.15256e+00 -1.17902e+00 -1.08707e+00 -1.27098e+00
5.72800e+04 1.43000e+02 -8.96316e-01 -8.11257e-01 -9.81375e-01 -1.17584e+00 -1.08500e+00 -1.26669e+00
5.74400e+04 1.43000e+02 -8.96316e-01 -8.11257e-01 -9.81375e-01 -1.17243e+00 -1.08271e+00 -1.26216e+00
5.76000e+04 1.44000e+02 -1.00647e+00 -8.31808e-01 -1.18114e+00 -1.16879e+00 -1.08020e+00 -1.25739e+00
5.77600e+04 1.44000e+02 -1.00647e+00 -8.31808e-01 -1.18114e+00 -1.16493e+00 -1.07747e+00 -1.25238e+00
5.79200e+04 1.44000e+02 -1.00647e+00 -8.31808e-01 -1.18114e+00 -1.16084e+00 -1.07452e+00 -1.24716e+00
5.80800e+04 1.45000e+02 -9.17348e-01 -8.81992e-01 -9.52704e-01 -1.15654e+00 -1.07136e+00 -1.24172e+00
5.82400e+04 1.45000e+02 -9.17348e-01 -8.81992e-01 -9.52704e-01 -1.15204e+00 -1.06799e+00 -1.23608e+00
5.84000e+04 1.46000e+02 -9.65279e-01 -8.28514e-01 -1.10204e+00 -1.14735e+00 -1.06441e+00 -1.23028e+00
5.85600e+04 1.46000e+02 -9.65279e-01 -8.28514e-01 -1.10204e+00 -1.14248e+00 -1.06064e+00 -1.22431e+00
5.87200e+04 1.46000e+02 -9.65279e-01 -8.28514e-01 -1.10204e+00 -1.13745e+00 -1.05669e+00 -1.21821e+00
5.88800e+04 1.47000e+02 -9.83596e-01 -8.45368e-01 -1.12182e+00 -1.13228e+00 -1.05255e+00 -1.21201e+00
5.90400e+04 1.47000e+02 -9.83596e-01 -8.45368e-01 -1.12182e+00 -1.12699e+00 -1.04825e+00 -1.20572e+00
5.92000e+04 1.48000e+02 -9.72596e-01 -8.08869e-01 -1.13632e+00 -1.12159e+00 -1.04380e+00 -1.19937e+00
5.93600e+04 1.48000e+02 -9.72596e-01 -8.08869e-01 -1.13632e+00 -1.11610e+00 -1.03921e+00 -1.19299e+00
5.95200e+04 1.48000e+02 -9.72596e-01 -8.08869e-01 -1.13632e+00 -1.11056e+00 -1.03450e+00 -1.18662e+00
5.96800e+04 1.49000e+02 -9.14251e-01 -7.87039e-01 -1.04146e+00 -1.10496e+00 -1.02966e+00 -1.18026e+00
5.98400e+04 1.49000e+02 -9.14251e-01 -7.87039e-01 -1.04146e+00 -1.09934e+00 -1.02472e+00 -1.17396e+00
6.00000e+04 1.50000e+02 -1.02215e+00 -7.58868e-01 -1.28542e+00 -1.09372e+00 -1.01969e+00 -1.16774e+00
6.01600e+04 1.50000e+02 -1.02215e+00 -7.58868e-01 -1.28542e+00 -1.08810e+00 -1.01458e+00 -1.16162e+00
6.03200e+04 1.50000e+02 -1.02215e+00 -7.58868e-01 -1.28542e+00 -1.08252e+00 -1.00943e+00 -1.15562e+00
6.04800e+04 1.51000e+02 -9.71957e-01 -8.34140e-01 -1.10977e+00 -1.07699e+00 -1.00421e+00 -1.14977e+00
6.06400e+04 1.51000e+02 -9.71957e-01 -8.34140e-01 -1.10977e+00 -1.07152e+00 -9.98970e-01 -1.14407e+00
6.08000e+04 1.52000e+02 -9.64202e-01 -8.02269e-01 -1.12614e+00 -1.06613e+00 -9.93708e-01 -1.13855e+00
6.09600e+04 1.52000e+02 -9.64202e-01 -8.02269e-01 -1.12614e+00 -1.06083e+00 -9.88446e-01 -1.13322e+00
6.11200e+04 1.52000e+02 -9.64202e-01 -8.02269e-01 -1.12614e+00 -1.05564e+00 -9.83202e-01 -1.12808e+00
6.12800e+04 1.53000e+02 -9.35977e-01 -7.15724e-01 -1.15623e+00 -1.05057e+00 -9.77985e-01 -1.12315e+00
6.14400e+04 1.53000e+02 -9.35977e-01 -7.15724e-01 -1.15623e+00 -1.04562e+00 -9.72814e-01 -1.11843e+00
6.16000e+04 1.54000e+02 -9.37611e-01 -7.67000e-01 -1.10822e+00 -1.04081e+00 -9.67703e-01 -1.11392e+00
6.17600e+04 1.54000e+02 -9.37611e-01 -7.67000e-01 -1.10822e+00 -1.03614e+00 -9.62672e-01 -1.10962e+00
6.19200e+04 1.54000e+02 -9.37611e-01 -7.67000e-01 -1.10822e+00 -1.03163e+00 -9.57726e-01 -1.10553e+00
6.20800e+04 1.55000e+02 -9.21341e-01 -8.38324e-01 -1.00436e+00 -1.02727e+00 -9.52884e-01 -1.10165e+00
6.22400e+04 1.55000e+02 -9.21341e-01 -8.38324e-01 -1.00436e+00 -1.02306e+00 -9.48156e-01 -1.09797e+00
6.24000e+04 1.56000e+02 -1.08789e+00 -8.63323e-01 -1.31246e+00 -1.01902e+00 -9.43555e-01 -1.09449e+00
6.25600e+04 1.56000e+02 -1.08789e+00 -8.63323e-01 -1.31246e+00 -1.01515e+00 -9.39088e-01 -1.09122e+00
6.27200e+04 1.56000e+02 -1.08789e+00 -8.63323e-01 -1.31246e+00 -1.01145e+00 -9.34764e-01 -1.08813e+00
6.28800e+04 1.57000e+02 -1.00996e+00 -8.89831e-01 -1.13009e+00 -1.00791e+00 -9.30590e-01 -1.08523e+00
6.30400e+04 1.57000e+02 -1.00996e+00 -8.89831e-01 -1.13009e+00 -1.00454e+00 -9.26568e-01 -1.08251e+00
6.32000e+04 1.58000e+02 -8.76460e-01 -7.87088e-01 -9.65832e-01 -1.00134e+00 -9.22702e-01 -1.07998e+00
6.33600e+04 1.58000e+02 -8.76460e-01 -7.87088e-01 -9.65832e-01 -9.98307e-01 -9.18993e-01 -1.07762e+00
6.35200e+04 1.58000e+02 -8.76460e-01 -7.87088e-01 -9.65832e-01 -9.95436e-01 -9.15445e-01 -1.07543e+00
6.36800e+04 1.59000e+02 -9.33051e-01 -8.44199e-01 -1.02190e+00 -9.92727e-01 -9.12052e-01 -1.07340e+00
6.38400e+04 1.59000e+02 -9.33051e-01 -8.44199e-01 -1.02190e+00 -9.90177e-01 -9.08812e-01 -1.07154e+00
6.40000e+04 1.60000e+02 -7.31027e-01 -5.62523e-01 -8.99532e-01 -9.87779e-01 -9.05724e-01 -1.06983e+00
6.41600e+04 1.60000e+02 -7.31027e-01 -5.62523e-01 -8.99532e-01 -9.85534e-01 -9.02782e-01 -1.06829e+00
6.43200e+04 1.60000e+02 -7.31027e-01 -5.62523e-01 -8.99532e-01 -9.83434e-01 -8.99982e-01 -1.06689e+00
6.44800e+04 1.61000e+02 -8.28151e-01 -7.63514e-01 -8.92788e-01 -9.81474e-01 -8.97318e-01 -1.06563e+00
6.46400e+04 1.61000e+02 -8.28151e-01 -7.63514e-01 -8.92788e-01 -9.79650e-01 -8.94786e-01 -1.06451e+00
6.48000e+04 1.62000e+02 -7.40082e-01 -6.53273e-01 -8.26891e-01 -9.77956e-01 -8.92379e-01 -1.06353e+00
6.49600e+04 1.62000e+02 -7.40082e-01 -6.53273e-01 -8.26891e-01 -9.76387e-01 -8.90092e-01 -1.06268e+00
6.51200e+04 1.62000e+02 -7.40082e-01 -6.53273e-01 -8.26891e-01 -9.74940e-01 -8.87918e-01 -1.06196e+00
6.52800e+04 1.63000e+02 -7.28257e-01 -6.37922e-01 -8.18592e-01 -9.73608e-01 -8.85851e-01 -1.06136e+00
6.54400e+04 1.63000e+02 -7.28257e-01 -6.37922e-01 -8.18592e-01 -9.72383e-01 -8.83892e-01 -1.06087e+00
6.56000e+04 1.64000e+02 -7.74803e-01 -6.85360e-01 -8.64245e-01 -9.71263e-01 -8.82030e-01 -1.06050e+00
6.57600e+04 1.64000e+02 -7.74803e-01 -6.85360e-01 -8.64245e-01 -9.70241e-01 -8.80262e-01 -1.06022e+00
6.59200e+04 1.64000e+02 -7.74803e-01 -6.85360e-01 -8.64245e-01 -9.69309e-01 -8.78586e-01 -1.06003e+00
6.60800e+04 1.65000e+02 -7.49953e-01 -6.97493e-01 -8.02414e-01 -9.68460e-01 -8.76996e-01 -1.05992e+00
6.62400e+04 1.65000e+02 -7.49953e-01 -6.97493e-01 -8.02414e-01 -9.67690e-01 -8.75487e-01 -1.05989e+00
6.64000e+04 1.66000e+02 -7.76522e-01 -6.74819e-01 -8.78226e-01 -9.66990e-01 -8.74056e-01 -1.05992e+00
6.65600e+04 1.66000e+02 -7.76522e-01 -6.74819e-01 -8.78226e-01 -9.66351e-01 -8.72695e-01 -1.06001e+00
6.67200e+04 1.66000e+02 -7.76522e-01 -6.74819e-01 -8.78226e-01 -9.65763e-01 -8.71400e-01 -1.06013e+00
6.68800e+04 1.67000e+02 -6.98332e-01 -6.37484e-01 -7.59180e-01 -9.65218e-01 -8.70165e-01 -1.06027e+00
6.70400e+04 1.67000e+02 -6.98332e-01 -6.37484e-01 -7.59180e-01 -9.64700e-01 -8.68985e-01 -1.06042e+00
6.72000e+04 1.68000e+02 -7.36432e-01 -6.25134e-01 -8.47730e-01 -9.64205e-01 -8.67847e-01 -1.06056e+00
6.73600e+04 1.68000e+02 -7.36432e-01 -6.25134e-01 -8.47730e-01 -9.63712e-01 -8.66750e-01 -1.06067e+00
6.75200e+04 1.68000e+02 -7.36432e-01 -6.25134e-01 -8.47730e-01 -9.63213e-01 -8.65678e-01 -1.06075e+00
6.76800e+04 1.69000e+02 -7.25013e-01 -6.40176e-01 -8.09850e-01 -9.62692e-01 -8.64629e-01 -1.06076e+00
6.78400e+04 1.69000e+02 -7.25013e-01 -6.40176e-01 -8.09850e-01 -9.62135e-01 -8.63588e-01 -1.06068e+00
6.80000e+04 1.70000e+02 -8.06488e-01 -6.69685e-01 -9.43292e-01 -9.61526e-01 -8.62549e-01 -1.06050e+00
6.81600e+04 1.70000e+02 -8.06488e-01 -6.69685e-01 -9.43292e-01 -9.60852e-01 -8.61497e-01 -1.06021e+00
6.83200e+04 1.70000e+02 -8.06488e-01 -6.69685e-01 -9.43292e-01 -9.60096e-01 -8.60429e-01 -1.05976e+00
6.84800e+04 1.71000e+02 -9.10302e-01 -7.63005e-01 -1.05760e+00 -9.59245e-01 -8.59331e-01 -1.05916e+00
6.86400e+04 1.71000e+02 -9.10302e-01 -7.63005e-01 -1.05760e+00 -9.58285e-01 -8.58192e-01 -1.05838e+00
6.88000e+04 1.72000e+02 -7.62681e-01 -6.12649e-01 -9.12714e-01 -9.57201e-01 -8.57009e-01 -1.05739e+00
6.89600e+04 1.72000e+02 -7.62681e-01 -6.12649e-01 -9.12714e-01 -9.55985e-01 -8.55767e-01 -1.05620e+00
6.91200e+04 1.72000e+02 -7.62681e-01 -6.12649e-01 -9.12714e-01 -9.54619e-01 -8.54462e-01 -1.05478e+00
6.92800e+04 1.73000e+02 -7.49046e-01 -6.55184e-01 -8.42908e-01 -9.53097e-01 -8.53087e-01 -1.05311e+00
6.94400e+04 1.73000e+02 -7.49046e-01 -6.55184e-01 -8.42908e-01 -9.51411e-01 -8.51631e-01 -1.05119e+00
6.96000e+04 1.74000e+02 -7.24431e-01 -6.60753e-01 -7.88109e-01 -9.49550e-01 -8.50094e-01 -1.04901e+00
6.97600e+04 1.74000e+02 -7.24431e-01 -6.60753e-01 -7.88109e-01 -9.47512e-01 -8.48465e-01 -1.04656e+00
6.99200e+04 1.74000e+02 -7.24431e-01 -6.60753e-01 -7.88109e-01 -9.45289e-01 -8.46744e-01 -1.04383e+00
7.00800e+04 1.75000e+02 -7.98794e-01 -6.69973e-01 -9.27615e-01 -9.42883e-01 -8.44923e-01 -1.04084e+00
7.02400e+04 1.75000e+02 -7.98794e-01 -6.69973e-01 -9.27615e-01 -9.40293e-01 -8.43002e-01 -1.03758e+00
7.04000e+04 1.76000e+02 -7.53697e-01 -5.84306e-01 -9.23089e-01 -9.37518e-01 -8.40978e-01 -1.03406e+00
7.05600e+04 1.76000e+02 -7.53697e-01 -5.84306e-01 -9.23089e-01 -9.34564e-01 -8.38847e-01 -1.03028e+00
7.07200e+04 1.76000e+02 -7.53697e-01 -5.84306e-01 -9.23089e-01 -9.31437e-01 -8.36613e-01 -1.02626e+00
7.08800e+04 1.77000e+02 -8.28630e-01 -7.22635e-01 -9.34624e-01 -9.28141e-01 -8.34273e-01 -1.02201e+00
7.10400e+04 1.77000e+02 -8.28630e-01 -7.22635e-01 -9.34624e-01 -9.24688e-01 -8.31830e-01 -1.01755e+00
7.12000e+04 1.78000e+02 -8.58447e-01 -7.59113e-01 -9.57782e-01 -9.21087e-01 -8.29287e-01 -1.01289e+00
7.13600e+04 1.78000e+02 -8.58447e-01 -7.59113e-01 -9.57782e-01 -9.17349e-01 -8.26647e-01 -1.00805e+00
7.15200e+04 1.78000e+02 -8.58447e-01 -7.59113e-01 -9.57782e-01 -9.13491e-01 -8.23912e-01 -1.00307e+00
7.16800e+04 1.79000e+02 -8.50559e-01 -7.77576e-01 -9.23543e-01 -9.09524e-01 -8.21092e-01 -9.97956e-01
7.18400e+04 1.79000e+02 -8.50559e-01 -7.77576e-01 -9.23543e-01 -9.05464e-01 -8.18188e-01 -9.92740e-01
7.20000e+04 1.80000e+02 -8.90412e-01 -7.95388e-01 -9.85436e-01 -9.01325e-01 -8.15210e-01 -9.87439e-01
7.21600e+04 1.80000e+02 -8.90412e-01 -7.95388e-01 -9.85436e-01 -8.97124e-01 -8.12166e-01 -9.82082e-01
7.23200e+04 1.80000e+02 -8.90412e-01 -7.95388e-01 -9.85436e-01 -8.92877e-01 -8.09063e-01 -9.76692e-01
7.24800e+04 1.81000e+02 -8.41714e-01 -7.96415e-01 -8.87013e-01 -8.88600e-01 -8.05909e-01 -9.71291e-01
7.26400e+04 1.81000e+02 -8.41714e-01 -7.96415e-01 -8.87013e-01 -8.84306e-01 -8.02715e-01 -9.65897e-01
7.28000e+04 1.82000e+02 -8.19417e-01 -7.32112e-01 -9.06723e-01 -8.80016e-01 -7.99487e-01 -9.60545e-01
7.29600e+04 1.82000e+02 -8.19417e-01 -7.32112e-01 -9.06723e-01 -8.75740e-01 -7.96238e-01 -9.55242e-01
7.31200e+04 1.82000e+02 -8.19417e-01 -7.32112e-01 -9.06723e-01 -8.71494e-01 -7.92976e-01 -9.50011e-01
7.32800e+04 1.83000e+02 -8.33286e-01 -7.21505e-01 -9.45067e-01 -8.67290e-01 -7.89709e-01 -9.44871e-01
7.34400e+04 1.83000e+02 -8.33286e-01 -7.21505e-01 -9.45067e-01 -8.63143e-01 -7.86448e-01 -9.39839e-01
7.36000e+04 1.84000e+02 -7.26758e-01 -6.40326e-01 -8.13189e-01 -8.59068e-01 -7.83201e-01 -9.34934e-01
7.37600e+04 1.84000e+02 -7.26758e-01 -6.40326e-01 -8.13189e-01 -8.55071e-01 -7.79980e-01 -9.30162e-01
7.39200e+04 1.84000e+02 -7.26758e-01 -6.40326e-01 -8.13189e-01 -8.51168e-01 -7.76792e-01 -9.25543e-01
7.40800e+04 1.85000e+02 -7.57327e-01 -6.56565e-01 -8.58090e-01 -8.47368e-01 -7.73650e-01 -9.21087e-01
7.42400e+04 1.85000e+02 -7.57327e-01 -6.56565e-01 -8.58090e-01 -8.43681e-01 -7.70562e-01 -9.16801e-01
7.44000e+04 1.86000e+02 -7.78092e-01 -7.05248e-01 -8.50936e-01 -8.40118e-01 -7.67538e-01 -9.12697e-01
7.45600e+04 1.86000e+02 -7.78092e-01 -7.05248e-01 -8.50936e-01 -8.36685e-01 -7.64591e-01 -9.08780e-01
7.47200e+04 1.86000e+02 -7.78092e-01 -7.05248e-01 -8.50936e-01 -8.33393e-01 -7.61730e-01 -9.05056e-01
7.48800e+04 1.87000e+02 -7.63007e-01 -6.14631e-01 -9.11383e-01 -8.30248e-01 -7.58967e-01 -9.01529e-01
7.50400e+04 1.87000e+02 -7.63007e-01 -6.14631e-01 -9.11383e-01 -8.27257e-01 -7.56313e-01 -8.98201e-01
7.52000e+04 1.88000e+02 -8.27393e-01 -7.32792e-01 -9.21993e-01 -8.24426e-01 -7.53780e-01 -8.95073e-01
7.53600e+04 1.88000e+02 -8.27393e-01 -7.32792e-01 -9.21993e-01 -8.21760e-01 -7.51378e-01 -8.92143e-01
7.55200e+04 1.88000e+02 -8.27393e-01 -7.32792e-01 -9.21993e-01 -8.19263e-01 -7.49117e-01 -8.89410e-01
7.56800e+04 1.89000e+02 -7.73749e-01 -6.36282e-01 -9.11215e-01 -8.16938e-01 -7.47007e-01 -8.86869e-01
7.58400e+04 1.89000e+02 -7.73749e-01 -6.36282e-01 -9.11215e-01 -8.14786e-01 -7.45056e-01 -8.84515e-01
7.60000e+04 1.90000e+02 -7.77474e-01 -6.69160e-01 -8.85788e-01 -8.12808e-01 -7.43272e-01 -8.82344e-01
7.61600e+04 1.90000e+02 -7.77474e-01 -6.69160e-01 -8.85788e-01 -8.11003e-01 -7.41661e-01 -8.80345e-01
7.63200e+04 1.90000e+02 -7.77474e-01 -6.69160e-01 -8.85788e-01 -8.09369e-01 -7.40226e-01 -8.78512e-01
7.64800e+04 1.91000e+02 -8.30903e-01 -7.09611e-01 -9.52196e-01 -8.07902e-01 -7.38971e-01 -8.76834e-01
7.66400e+04 1.91000e+02 -8.30903e-01 -7.09611e-01 -9.52196e-01 -8.06599e-01 -7.37895e-01 -8.75303e-01
7.68000e+04 1.92000e+02 -7.26314e-01 -6.31309e-01 -8.21320e-01 -8.05452e-01 -7.36998e-01 -8.73907e-01
7.69600e+04 1.92000e+02 -7.26314e-01 -6.31309e-01 -8.21320e-01 -8.04456e-01 -7.36276e-01 -8.72635e-01
7.71200e+04 1.92000e+02 -7.26314e-01 -6.31309e-01 -8.21320e-01 -8.03601e-01 -7.35723e-01 -8.71478e-01
7.72800e+04 1.93000e+02 -7.32684e-01 -6.30266e-01 -8.35103e-01 -8.02879e-01 -7.35334e-01 -8.70424e-01
7.74400e+04 1.93000e+02 -7.32684e-01 -6.30266e-01 -8.35103e-01 -8.02281e-01 -7.35099e-01 -8.69463e-01
7.76000e+04 1.94000e+02 -6.76539e-01 -5.54500e-01 -7.98578e-01 -8.01796e-01 -7.35006e-01 -8.68585e-01
7.77600e+04 1.94000e+02 -6.76539e-01 -5.54500e-01 -7.98578e-01 -8.01412e-01 -7.35045e-01 -8.67779e-01
7.79200e+04 1.94000e+02 -6.76539e-01 -5.54500e-01 -7.98578e-01 -8.01121e-01 -7.35204e-01 -8.67039e-01
7.80800e+04 1.95000e+02 -6.85924e-01 -5.98272e-01 -7.73576e-01 -8.00910e-01 -7.35467e-01 -8.66354e-01
7.82400e+04 1.95000e+02 -6.85924e-01 -5.98272e-01 -7.73576e-01 -8.00769e-01 -7.35821e-01 -8.65717e-01
7.84000e+04 1.96000e+02 -7.20343e-01 -5.95490e-01 -8.45196e-01 -8.00687e-01 -7.36251e-01 -8.65123e-01
7.85600e+04 1.96000e+02 -7.20343e-01 -5.95490e-01 -8.45196e-01 -8.00653e-01 -7.36743e-01 -8.64563e-01
7.87200e+04 1.96000e+02 -7.20343e-01 -5.95490e-01 -8.45196e-01 -8.00658e-01 -7.37282e-01 -8.64033e-01
7.88800e+04 1.97000e+02 -6.96953e-01 -6.75781e-01 -7.18125e-01 -8.00691e-01 -7.37854e-01 -8.63528e-01
7.90400e+04 1.97000e+02 -6.96953e-01 -6.75781e-01 -7.18125e-01 -8.00744e-01 -7.38446e-01 -8.63043e-01
7.92000e+04 1.98000e+02 -7.12331e-01 -6.04527e-01 -8.20134e-01 -8.00809e-01 -7.39045e-01 -8.62572e-01
7.93600e+04 1.98000e+02 -7.12331e-01 -6.04527e-01 -8.20134e-01 -8.00877e-01 -7.39641e-01 -8.62113e-01
7.95200e+04 1.98000e+02 -7.12331e-01 -6.04527e-01 -8.20134e-01 -8.00940e-01 -7.40220e-01 -8.61660e-01
7.96800e+04 1.99000e+02 -6.79634e-01 -5.98095e-01 -7.61172e-01 -8.00992e-01 -7.40775e-01 -8.61209e-01
7.98400e+04 1.99000e+02 -6.79634e-01 -5.98095e-01 -7.61172e-01 -8.01025e-01 -7.41296e-01 -8.60754e-01
8.00000e+04 2.00000e+02 -6.90046e-01 -5.74624e-01 -8.05468e-01 -8.01034e-01 -7.41777e-01 -8.60291e-01
8.01600e+04 2.00000e+02 -6.90046e-01 -5.74624e-01 -8.05468e-01 -8.01012e-01 -7.42209e-01 -8.59815e-01
8.03200e+04 2.00000e+02 -6.90046e-01 -5.74624e-01 -8.05468e-01 -8.00954e-01 -7.42589e-01 -8.59319e-01
8.04800e+04 2.01000e+02 -7.78372e-01 -6.55026e-01 -9.01718e-01 -8.00854e-01 -7.42910e-01 -8.58798e-01
8.06400e+04 2.01000e+02 -7.78372e-01 -6.55026e-01 -9.01718e-01 -8.00706e-01 -7.43168e-01 -8.58243e-01
8.08000e+04 2.02000e+02 -6.35095e-01 -5.71642e-01 -6.98547e-01 -8.00506e-01 -7.43360e-01 -8.57651e-01
8.09600e+04 2.02000e+02 -6.35095e-01 -5.71642e-01 -6.98547e-01 -8.00248e-01 -7.43484e-01 -8.57012e-01
8.11200e+04 2.02000e+02 -6.35095e-01 -5.71642e-01 -6.98547e-01 -7.99929e-01 -7.43537e-01 -8.56321e-01
8.12800e+04 2.03000e+02 -7.17531e-01 -5.43418e-01 -8.91645e-01 -7.99543e-01 -7.43516e-01 -8.55569e-01
8.14400e+04 2.03000e+02 -7.17531e-01 -5.43418e-01 -8.91645e-01 -7.99087e-01 -7.43421e-01 -8.54753e-01
8.16000e+04 2.04000e+02 -6.61326e-01 -5.91781e-01 -7.30871e-01 -7.98557e-01 -7.43249e-01 -8.53864e-01
8.17600e+04 2.04000e+02 -6.61326e-01 -5.91781e-01 -7.30871e-01 -7.97950e-01 -7.43001e-01 -8.52898e-01
8.19200e+04 2.04000e+02 -6.61326e-01 -5.91781e-01 -7.30871e-01 -7.97262e-01 -7.42674e-01 -8.51850e-01
8.20800e+04 2.05000e+02 -7.18587e-01 -6.64060e-01 -7.73115e-01 -7.96492e-01 -7.42268e-01 -8.50717e-01
8.22400e+04 2.05000e+02 -7.18587e-01 -6.64060e-01 -7.73115e-01 -7.95638e-01 -7.41782e-01 -8.49494e-01
8.24000e+04 2.06000e+02 -7.19410e-01 -6.03623e-01 -8.35198e-01 -7.94699e-01 -7.41217e-01 -8.48180e-01
8.25600e+04 2.06000e+02 -7.19410e-01 -6.03623e-01 -8.35198e-01 -7.93672e-01 -7.40571e-01 -8.46774e-01
8.27200e+04 2.06000e+02 -7.19410e-01 -6.03623e-01 -8.35198e-01 -7.92560e-01 -7.39844e-01 -8.45276e-01
8.28800e+04 2.07000e+02 -7.12367e-01 -6.39715e-01 -7.85019e-01 -7.91362e-01 -7.39038e-01 -8.43686e-01
8.30400e+04 2.07000e+02 -7.12367e-01 -6.39715e-01 -7.85019e-01 -7.90080e-01 -7.38153e-01 -8.42007e-01
8.32000e+04 2.08000e+02 -7.78674e-01 -7.31191e-01 -8.26157e-01 -7.88715e-01 -7.37188e-01 -8.40241e-01
8.33600e+04 2.08000e+02 -7.78674e-01 -7.31191e-01 -8.26157e-01 -7.87269e-01 -7.36146e-01 -8.38393e-01
8.35200e+04 2.08000e+02 -7.78674e-01 -7.31191e-01 -8.26157e-01 -7.85746e-01 -7.35027e-01 -8.36466e-01
8.36800e+04 2.09000e+02 -7.06652e-01 -6.39714e-01 -7.73590e-01 -7.84149e-01 -7.33833e-01 -8.34466e-01
8.38400e+04 2.09000e+02 -7.06652e-01 -6.39714e-01 -7.73590e-01 -7.82482e-01 -7.32567e-01 -8.32398e-01
8.40000e+04 2.10000e+02 -7.78279e-01 -6.23118e-01 -9.33440e-01 -7.80749e-01 -7.31229e-01 -8.30269e-01
8.41600e+04 2.10000e+02 -7.78279e-01 -6.23118e-01 -9.33440e-01 -7.78955e-01 -7.29823e-01 -8.28086e-01
8.43200e+04 2.10000e+02 -7.78279e-01 -6.23118e-01 -9.33440e-01 -7.77104e-01 -7.28352e-01 -8.25856e-01
8.44800e+04 2.11000e+02 -7.39463e-01 -6.59539e-01 -8.19388e-01 -7.75203e-01 -7.26820e-01 -8.23585e-01
8.46400e+04 2.11000e+02 -7.39463e-01 -6.59539e-01 -8.19388e-01 -7.73256e-01 -7.25231e-01 -8.21282e-01
8.48000e+04 2.12000e+02 -6.79879e-01 -6.06827e-01 -7.52931e-01 -7.71270e-01 -7.23588e-01 -8.18952e-01
8.49600e+04 2.12000e+02 -6.79879e-01 -6.06827e-01 -7.52931e-01 -7.69250e-01 -7.21897e-01 -8.16604e-01
8.51200e+04 2.12000e+02 -6.79879e-01 -6.06827e-01 -7.52931e-01 -7.67204e-01 -7.20164e-01 -8.14244e-01
8.52800e+04 2.13000e+02 -7.00553e-01 -6.11773e-01 -7.89332e-01 -7.65137e-01 -7.18395e-01 -8.11879e-01
8.54400e+04 2.13000e+02 -7.00553e-01 -6.11773e-01 -7.89332e-01 -7.63056e-01 -7.16596e-01 -8.09516e-01
8.56000e+04 2.14000e+02 -7.00694e-01 -6.23443e-01 -7.77945e-01 -7.60968e-01 -7.14774e-01 -8.07161e-01
8.57600e+04 2.14000e+02 -7.00694e-01 -6.23443e-01 -7.77945e-01 -7.58880e-01 -7.12937e-01 -8.04823e-01
8.59200e+04 2.14000e+02 -7.00694e-01 -6.23443e-01 -7.77945e-01 -7.56799e-01 -7.11094e-01 -8.02504e-01
8.60800e+04 2.15000e+02 -7.06811e-01 -6.76218e-01 -7.37404e-01 -7.54731e-01 -7.09250e-01 -8.00213e-01
8.62400e+04 2.15000e+02 -7.06811e-01 -6.76218e-01 -7.37404e-01 -7.52685e-01 -7.07414e-01 -7.97956e-01
8.64000e+04 2.16000e+02 -7.35243e-01 -6.23013e-01 -8.47474e-01 -7.50667e-01 -7.05595e-01 -7.95738e-01
8.65600e+04 2.16000e+02 -7.35243e-01 -6.23013e-01 -8.47474e-01 -7.48683e-01 -7.03800e-01 -7.93565e-01
8.67200e+04 2.16000e+02 -7.35243e-01 -6.23013e-01 -8.47474e-01 -7.46740e-01 -7.02036e-01 -7.91444e-01
8.68800e+04 2.17000e+02 -7.09703e-01 -6.71286e-01 -7.48119e-01 -7.44846e-01 -7.00311e-01 -7.89381e-01
8.70400e+04 2.17000e+02 -7.09703e-01 -6.71286e-01 -7.48119e-01 -7.43005e-01 -6.98631e-01 -7.87379e-01
8.72000e+04 2.18000e+02 -7.56530e-01 -6.65028e-01 -8.48033e-01 -7.41224e-01 -6.97002e-01 -7.85445e-01
8.73600e+04 2.18000e+02 -7.56530e-01 -6.65028e-01 -8.48033e-01 -7.39506e-01 -6.95428e-01 -7.83584e-01
8.75200e+04 2.18000e+02 -7.56530e-01 -6.65028e-01 -8.48033e-01 -7.37857e-01 -6.93914e-01 -7.81799e-01
8.76800e+04 2.19000e+02 -6.95028e-01 -6.09844e-01 -7.80212e-01 -7.36279e-01 -6.92464e-01 -7.80095e-01
8.78400e+04 2.19000e+02 -6.95028e-01 -6.09844e-01 -7.80212e-01 -7.34777e-01 -6.91080e-01 -7.78475e-01
8.80000e+04 2.20000e+02 -6.91908e-01 -6.18010e-01 -7.65806e-01 -7.33353e-01 -6.89764e-01 -7.76941e-01
8.81600e+04 2.20000e+02 -6.91908e-01 -6.18010e-01 -7.65806e-01 -7.32007e-01 -6.88518e-01 -7.75496e-01
8.83200e+04 2.20000e+02 -6.91908e-01 -6.18010e-01 -7.65806e-01 -7.30740e-01 -6.87340e-01 -7.74140e-01
8.84800e+04 2.21000e+02 -7.11479e-01 -5.76682e-01 -8.46275e-01 -7.29553e-01 -6.86233e-01 -7.72874e-01
8.86400e+04 2.21000e+02 -7.11479e-01 -5.76682e-01 -8.46275e-01 -7.28445e-01 -6.85193e-01 -7.71697e-01
8.88000e+04 2.22000e+02 -7.58101e-01 -6.83017e-01 -8.33185e-01 -7.27415e-01 -6.84222e-01 -7.70608e-01
8.89600e+04 2.22000e+02 -7.58101e-01 -6.83017e-01 -8.33185e-01 -7.26460e-01 -6.83316e-01 -7.69605e-01
8.91200e+04 2.22000e+02 -7.58101e-01 -6.83017e-01 -8.33185e-01 -7.25579e-01 -6.82473e-01 -7.68685e-01
8.92800e+04 2.23000e+02 -7.17847e-01 -6.56379e-01 -7.79315e-01 -7.24769e-01 -6.81692e-01 -7.67845e-01
8.94400e+04 2.23000e+02 -7.17847e-01 -6.56379e-01 -7.79315e-01 -7.24026e-01 -6.80971e-01 -7.67082e-01
8.96000e+04 2.24000e+02 -6.17386e-01 -5.72339e-01 -6.62432e-01 -7.23349e-01 -6.80307e-01 -7.66391e-01
8.97600e+04 2.24000e+02 -6.17386e-01 -5.72339e-01 -6.62432e-01 -7.22733e-01 -6.79697e-01 -7.65768e-01
8.99200e+04 2.24000e+02 -6.17386e-01 -5.72339e-01 -6.62432e-01 -7.22174e-01 -6.79140e-01 -7.65209e-01
9.00800e+04 2.25000e+02 -6.19249e-01 -5.86804e-01 -6.51694e-01 -7.21669e-01 -6.78632e-01 -7.64707e-01
9.02400e+04 2.25000e+02 -6.19249e-01 -5.86804e-01 -6.51694e-01 -7.21215e-01 -6.78171e-01 -7.64259e-01
9.04000e+04 2.26000e+02 -5.94421e-01 -5.29080e-01 -6.59763e-01 -7.20806e-01 -6.77754e-01 -7.63859e-01
9.05600e+04 2.26000e+02 -5.94421e-01 -5.29080e-01 -6.59763e-01 -7.20441e-01 -6.77378e-01 -7.63504e-01
9.07200e+04 2.26000e+02 -5.94421e-01 -5.29080e-01 -6.59763e-01 -7.20115e-01 -6.77040e-01 -7.63190e-01
9.08800e+04 2.27000e+02 -5.86943e-01 -4.79275e-01 -6.94610e-01 -7.19824e-01 -6.76738e-01 -7.62911e-01
9.10400e+04 2.27000e+02 -5.86943e-01 -4.79275e-01 -6.94610e-01 -7.19566e-01 -6.76468e-01 -7.62664e-01
9.12000e+04 2.28000e+02 -5.91222e-01 -5.10143e-01 -6.72302e-01 -7.19337e-01 -6.76226e-01 -7.62447e-01
9.13600e+04 2.28000e+02 -5.91222e-01 -5.10143e-01 -6.72302e-01 -7.19133e-01 -6.76010e-01 -7.62257e-01
9.15200e+04 2.28000e+02 -5.91222e-01 -5.10143e-01 -6.72302e-01 -7.18952e-01 -6.75815e-01 -7.62090e-01
9.16800e+04 2.29000e+02 -5.81811e-01 -5.27136e-01 -6.36487e-01 -7.18791e-01 -6.75638e-01 -7.61944e-01
9.18400e+04 2.29000e+02 -5.81811e-01 -5.27136e-01 -6.36487e-01 -7.18646e-01 -6.75476e-01 -7.61817e-01
9.20000e+04 2.30000e+02 -6.19034e-01 -5.39487e-01 -6.98580e-01 -7.18515e-01 -6.75324e-01 -7.61706e-01
9.21600e+04 2.30000e+02 -6.19034e-01 -5.39487e-01 -6.98580e-01 -7.18392e-01 -6.75177e-01 -7.61607e-01
9.23200e+04 2.30000e+02 -6.19034e-01 -5.39487e-01 -6.98580e-01 -7.18277e-01 -6.75034e-01 -7.61520e-01
9.24800e+04 2.31000e+02 -6.50857e-01 -5.48532e-01 -7.53181e-01 -7.18163e-01 -6.74888e-01 -7.61437e-01
9.26400e+04 2.31000e+02 -6.50857e-01 -5.48532e-01 -7.53181e-01 -7.18047e-01 -6.74736e-01 -7.61358e-01
9.28000e+04 2.32000e+02 -5.86343e-01 -4.97895e-01 -6.74791e-01 -7.17923e-01 -6.74571e-01 -7.61275e-01
9.29600e+04 2.32000e+02 -5.86343e-01 -4.97895e-01 -6.74791e-01 -7.17788e-01 -6.74389e-01 -7.61186e-01
9.31200e+04 2.32000e+02 -5.86343e-01 -4.97895e-01 -6.74791e-01 -7.17634e-01 -6.74185e-01 -7.61082e-01
9.32800e+04 2.33000e+02 -6.02820e-01 -5.65215e-01 -6.40425e-01 -7.17456e-01 -6.73953e-01 -7.60958e-01
9.34400e+04 2.33000e+02 -6.02820e-01 -5.65215e-01 -6.40425e-01 -7.17247e-01 -6.73688e-01 -7.60807e-01
9.36000e+04 2.34000e+02 -6.16286e-01 -5.52479e-01 -6.80093e-01 -7.17001e-01 -6.73381e-01 -7.60622e-01
9.37600e+04 2.34000e+02 -6.16286e-01 -5.52479e-01 -6.80093e-01 -7.16711e-01 -6.73028e-01 -7.60394e-01
9.39200e+04 2.34000e+02 -6.16286e-01 -5.52479e-01 -6.80093e-01 -7.16369e-01 -6.72623e-01 -7.60116e-01
9.40800e+04 2.35000e+02 -6.01501e-01 -5.50988e-01 -6.52015e-01 -7.15969e-01 -6.72158e-01 -7.59781e-01
9.42400e+04 2.35000e+02 -6.01501e-01 -5.50988e-01 -6.52015e-01 -7.15504e-01 -6.71628e-01 -7.59380e-01
9.44000e+04 2.36000e+02 -6.12204e-01 -5.59302e-01 -6.65107e-01 -7.14966e-01 -6.71026e-01 -7.58906e-01
9.45600e+04 2.36000e+02 -6.12204e-01 -5.59302e-01 -6.65107e-01 -7.14350e-01 -6.70347e-01 -7.58353e-01
9.47200e+04 2.36000e+02 -6.12204e-01 -5.59302e-01 -6.65107e-01 -7.13650e-01 -6.69587e-01 -7.57713e-01
9.48800e+04 2.37000e+02 -6.10163e-01 -5.14464e-01 -7.05863e-01 -7.12861e-01 -6.68740e-01 -7.56982e-01
9.50400e+04 2.37000e+02 -6.10163e-01 -5.14464e-01 -7.05863e-01 -7.11978e-01 -6.67803e-01 -7.56154e-01
9.52000e+04 2.38000e+02 -6.67427e-01 -5.41239e-01 -7.93615e-01 -7.10999e-01 -6.66772e-01 -7.55226e-01
9.53600e+04 2.38000e+02 -6.67427e-01 -5.41239e-01 -7.93615e-01 -7.09920e-01 -6.65645e-01 -7.54194e-01
9.55200e+04 2.38000e+02 -6.67427e-01 -5.41239e-01 -7.93615e-01 -7.08740e-01 -6.64421e-01 -7.53058e-01
9.56800e+04 2.39000e+02 -5.99106e-01 -5.46675e-01 -6.51537e-01 -7.07458e-01 -6.63099e-01 -7.51816e-01
9.58400e+04 2.39000e+02 -5.99106e-01 -5.46675e-01 -6.51537e-01 -7.06074e-01 -6.61678e-01 -7.50469e-01
9.60000e+04 2.40000e+02 -6.26364e-01 -5.47210e-01 -7.05519e-01 -7.04590e-01 -6.60160e-01 -7.49019e-01
9.61600e+04 2.40000e+02 -6.26364e-01 -5.47210e-01 -7.05519e-01 -7.03007e-01 -6.58547e-01 -7.47467e-01
9.63200e+04 2.40000e+02 -6.26364e-01 -5.47210e-01 -7.05519e-01 -7.01330e-01 -6.56840e-01 -7.45819e-01
9.64800e+04 2.41000e+02 -5.57420e-01 -4.83238e-01 -6.31603e-01 -6.99561e-01 -6.55044e-01 -7.44078e-01
9.66400e+04 2.41000e+02 -5.57420e-01 -4.83238e-01 -6.31603e-01 -6.97705e-01 -6.53162e-01 -7.42249e-01
9.68000e+04 2.42000e+02 -5.93631e-01 -5.32866e-01 -6.54396e-01 -6.95769e-01 -6.51198e-01 -7.40340e-01
9.69600e+04 2.42000e+02 -5.93631e-01 -5.32866e-01 -6.54396e-01 -6.93757e-01 -6.49157e-01 -7.38358e-01
9.71200e+04 2.42000e+02 -5.93631e-01 -5.32866e-01 -6.54396e-01 -6.91678e-01 -6.47046e-01 -7.36310e-01
9.72800e+04 2.43000e+02 -6.44026e-01 -5.73386e-01 -7.14665e-01 -6.89537e-01 -6.44868e-01 -7.34205e-01
9.74400e+04 2.43000e+02 -6.44026e-01 -5.73386e-01 -7.14665e-01 -6.87342e-01 -6.42633e-01 -7.32051e-01
9.76000e+04 2.44000e+02 -6.09947e-01 -5.84184e-01 -6.35709e-01 -6.85102e-01 -6.40346e-01 -7.29858e-01
9.77600e+04 2.44000e+02 -6.09947e-01 -5.84184e-01 -6.35709e-01 -6.82824e-01 -6.38012e-01 -7.27636e-01
9.79200e+04 2.44000e+02 -6.09947e-01 -5.84184e-01 -6.35709e-01 -6.80517e-01 -6.35641e-01 -7.25393e-01
9.80800e+04 2.45000e+02 -6.12125e-01 -5.27461e-01 -6.96788e-01 -6.78189e-01 -6.33240e-01 -7.23139e-01
9.82400e+04 2.45000e+02 -6.12125e-01 -5.27461e-01 -6.96788e-01 -6.75849e-01 -6.30814e-01 -7.20883e-01
9.84000e+04 2.46000e+02 -5.87368e-01 -5.30963e-01 -6.43772e-01 -6.73503e-01 -6.28373e-01 -7.18633e-01
9.85600e+04 2.46000e+02 -5.87368e-01 -5.30963e-01 -6.43772e-01 -6.71161e-01 -6.25922e-01 -7.16399e-01
9.87200e+04 2.46000e+02 -5.87368e-01 -5.30963e-01 -6.43772e-01 -6.68830e-01 -6.23471e-01 -7.14188e-01
9.88800e+04 2.47000e+02 -6.36418e-01 -5.32396e-01 -7.40440e-01 -6.66516e-01 -6.21025e-01 -7.12007e-01
9.90400e+04 2.47000e+02 -6.36418e-01 -5.32396e-01 -7.40440e-01 -6.64226e-01 -6.18590e-01 -7.09863e-01
9.92000e+04 2.48000e+02 -6.29047e-01 -5.56070e-01 -7.02025e-01 -6.61968e-01 -6.16174e-01 -7.07761e-01
9.93600e+04 2.48000e+02 -6.29047e-01 -5.56070e-01 -7.02025e-01 -6.59745e-01 -6.13782e-01 -7.05707e-01
9.95200e+04 2.48000e+02 -6.29047e-01 -5.56070e-01 -7.02025e-01 -6.57563e-01 -6.11421e-01 -7.03704e-01
9.96800e+04 2.49000e+02 -6.50252e-01 -5.74844e-01 -7.25661e-01 -6.55426e-01 -6.09096e-01 -7.01757e-01
9.98400e+04 2.49000e+02 -6.50252e-01 -5.74844e-01 -7.25661e-01 -6.53339e-01 -6.06811e-01 -6.99867e-01
1.00000e+05 2.50000e+02 -6.70938e-01 -6.04879e-01 -7.36997e-01 -6.51304e-01 -6.04571e-01 -6.98038e-01
1.00160e+05 2.50000e+02 -6.70938e-01 -6.04879e-01 -7.36997e-01 -6.49326e-01 -6.02381e-01 -6.96270e-01
1.00320e+05 2.50000e+02 -6.70938e-01 -6.04879e-01 -7.36997e-01 -6.47404e-01 -6.00245e-01 -6.94563e-01
1.00480e+05 2.51000e+02 -6.19856e-01 -5.53686e-01 -6.86027e-01 -6.45542e-01 -5.98165e-01 -6.92919e-01
1.00640e+05 2.51000e+02 -6.19856e-01 -5.53686e-01 -6.86027e-01 -6.43741e-01 -5.96146e-01 -6.91336e-01
1.00800e+05 2.52000e+02 -6.29342e-01 -5.75257e-01 -6.83428e-01 -6.42002e-01 -5.94190e-01 -6.89814e-01
1.00960e+05 2.52000e+02 -6.29342e-01 -5.75257e-01 -6.83428e-01 -6.40325e-01 -5.92298e-01 -6.88352e-01
1.01120e+05 2.52000e+02 -6.29342e-01 -5.75257e-01 -6.83428e-01 -6.38712e-01 -5.90475e-01 -6.86949e-01
1.01280e+05 2.53000e+02 -5.89302e-01 -4.85343e-01 -6.93260e-01 -6.37161e-01 -5.88721e-01 -6.85602e-01
1.01440e+05 2.53000e+02 -5.89302e-01 -4.85343e-01 -6.93260e-01 -6.35674e-01 -5.87038e-01 -6.84310e-01
1.01600e+05 2.54000e+02 -5.97693e-01 -5.49262e-01 -6.46124e-01 -6.34250e-01 -5.85428e-01 -6.83071e-01
1.01760e+05 2.54000e+02 -5.97693e-01 -5.49262e-01 -6.46124e-01 -6.32887e-01 -5.83893e-01 -6.81882e-01
1.01920e+05 2.54000e+02 -5.97693e-01 -5.49262e-01 -6.46124e-01 -6.31588e-01 -5.82434e-01 -6.80743e-01
1.02080e+05 2.55000e+02 -5.94684e-01 -4.70090e-01 -7.19277e-01 -6.30352e-01 -5.81052e-01 -6.79652e-01
1.02240e+05 2.55000e+02 -5.94684e-01 -4.70090e-01 -7.19277e-01 -6.29176e-01 -5.79748e-01 -6.78605e-01
1.02400e+05 2.56000e+02 -6.26661e-01 -5.69041e-01 -6.84282e-01 -6.28063e-01 -5.78525e-01 -6.77602e-01
1.02560e+05 2.56000e+02 -6.26661e-01 -5.69041e-01 -6.84282e-01 -6.27012e-01 -5.77383e-01 -6.76642e-01
1.02720e+05 2.56000e+02 -6.26661e-01 -5.69041e-01 -6.84282e-01 -6.26023e-01 -5.76324e-01 -6.75722e-01
1.02880e+05 2.57000e+02 -6.01250e-01 -5.28599e-01 -6.73900e-01 -6.25096e-01 -5.75349e-01 -6.74843e-01
1.03040e+05 2.57000e+02 -6.01250e-01 -5.28599e-01 -6.73900e-01 -6.24230e-01 -5.74458e-01 -6.74002e-01
1.03200e+05 2.58000e+02 -5.98314e-01 -5.18688e-01 -6.77940e-01 -6.23426e-01 -5.73653e-01 -6.73199e-01
1.03360e+05 2.58000e+02 -5.98314e-01 -5.18688e-01 -6.77940e-01 -6.22683e-01 -5.72934e-01 -6.72432e-01
1.03520e+05 2.58000e+02 -5.98314e-01 -5.18688e-01 -6.77940e-01 -6.22001e-01 -5.72301e-01 -6.71702e-01
1.03680e+05 2.59000e+02 -6.20227e-01 -5.09611e-01 -7.30843e-01 -6.21380e-01 -5.71754e-01 -6.71006e-01
1.03840e+05 2.59000e+02 -6.20227e-01 -5.09611e-01 -7.30843e-01 -6.20817e-01 -5.71290e-01 -6.70344e-01
1.04000e+05 2.60000e+02 -6.09105e-01 -5.43939e-01 -6.74272e-01 -6.20313e-01 -5.70910e-01 -6.69715e-01
1.04160e+05 2.60000e+02 -6.09105e-01 -5.43939e-01 -6.74272e-01 -6.19864e-01 -5.70610e-01 -6.69119e-01
1.04320e+05 2.60000e+02 -6.09105e-01 -5.43939e-01 -6.74272e-01 -6.19470e-01 -5.70387e-01 -6.68554e-01
1.04480e+05 2.61000e+02 -6.03914e-01 -5.19880e-01 -6.87949e-01 -6.19128e-01 -5.70238e-01 -6.68019e-01
1.04640e+05 2.61000e+02 -6.03914e-01 -5.19880e-01 -6.87949e-01 -6.18836e-01 -5.70159e-01 -6.67514e-01
1.04800e+05 2.62000e+02 -5.92622e-01 -5.21613e-01 -6.63631e-01 -6.18590e-01 -5.70143e-01 -6.67037e-01
1.04960e+05 2.62000e+02 -5.92622e-01 -5.21613e-01 -6.63631e-01 -6.18387e-01 -5.70187e-01 -6.66587e-01
1.05120e+05 2.62000e+02 -5.92622e-01 -5.21613e-01 -6.63631e-01 -6.18224e-01 -5.70285e-01 -6.66163e-01
1.05280e+05 2.63000e+02 -5.70540e-01 -5.16569e-01 -6.24511e-01 -6.18097e-01 -5.70429e-01 -6.65764e-01
1.05440e+05 2.63000e+02 -5.70540e-01 -5.16569e-01 -6.24511e-01 -6.18001e-01 -5.70614e-01 -6.65389e-01
1.05600e+05 2.64000e+02 -5.76670e-01 -4.78990e-01 -6.74350e-01 -6.17934e-01 -5.70833e-01 -6.65035e-01
1.05760e+05 2.64000e+02 -5.76670e-01 -4.78990e-01 -6.74350e-01 -6.17890e-01 -5.71079e-01 -6.64702e-01
1.05920e+05 2.64000e+02 -5.76670e-01 -4.78990e-01 -6.74350e-01 -6.17867e-01 -5.71347e-01 -6.64387e-01
1.06080e+05 2.65000e+02 -6.19381e-01 -5.63767e-01 -6.74995e-01 -6.17859e-01 -5.71628e-01 -6.64090e-01
1.06240e+05 2.65000e+02 -6.19381e-01 -5.63767e-01 -6.74995e-01 -6.17864e-01 -5.71919e-01 -6.63809e-01
1.06400e+05 2.66000e+02 -6.04074e-01 -5.68401e-01 -6.39748e-01 -6.17877e-01 -5.72211e-01 -6.63542e-01
1.06560e+05 2.66000e+02 -6.04074e-01 -5.68401e-01 -6.39748e-01 -6.17894e-01 -5.72500e-01 -6.63289e-01
1.06720e+05 2.66000e+02 -6.04074e-01 -5.68401e-01 -6.39748e-01 -6.17913e-01 -5.72779e-01 -6.63047e-01
1.06880e+05 2.67000e+02 -6.21041e-01 -5.57781e-01 -6.84301e-01 -6.17930e-01 -5.73045e-01 -6.62815e-01
1.07040e+05 2.67000e+02 -6.21041e-01 -5.57781e-01 -6.84301e-01 -6.17943e-01 -5.73293e-01 -6.62593e-01
1.07200e+05 2.68000e+02 -5.83777e-01 -4.69285e-01 -6.98270e-01 -6.17948e-01 -5.73516e-01 -6.62379e-01
1.07360e+05 2.68000e+02 -5.83777e-01 -4.69285e-01 -6.98270e-01 -6.17943e-01 -5.73712e-01 -6.62173e-01
1.07520e+05 2.68000e+02 -5.83777e-01 -4.69285e-01 -6.98270e-01 -6.17925e-01 -5.73877e-01 -6.61974e-01
1.07680e+05 2.69000e+02 -5.63939e-01 -5.20460e-01 -6.07418e-01 -6.17894e-01 -5.74007e-01 -6.61780e-01
1.07840e+05 2.69000e+02 -5.63939e-01 -5.20460e-01 -6.07418e-01 -6.17846e-01 -5.74098e-01 -6.61594e-01
1.08000e+05 2.70000e+02 -6.12785e-01 -5.69291e-01 -6.56278e-01 -6.17780e-01 -5.74147e-01 -6.61412e-01
1.08160e+05 2.70000e+02 -6.12785e-01 -5.69291e-01 -6.56278e-01 -6.17695e-01 -5.74152e-01 -6.61237e-01
1.08320e+05 2.70000e+02 -6.12785e-01 -5.69291e-01 -6.56278e-01 -6.17589e-01 -5.74111e-01 -6.61067e-01
1.08480e+05 2.71000e+02 -6.25682e-01 -5.52066e-01 -6.99298e-01 -6.17461e-01 -5.74020e-01 -6.60901e-01
1.08640e+05 2.71000e+02 -6.25682e-01 -5.52066e-01 -6.99298e-01 -6.17311e-01 -5.73881e-01 -6.60741e-01
1.08800e+05 2.72000e+02 -6.43684e-01 -5.62375e-01 -7.24994e-01 -6.17138e-01 -5.73691e-01 -6.60586e-01
1.08960e+05 2.72000e+02 -6.43684e-01 -5.62375e-01 -7.24994e-01 -6.16942e-01 -5.73449e-01 -6.60435e-01
1.09120e+05 2.72000e+02 -6.43684e-01 -5.62375e-01 -7.24994e-01 -6.16722e-01 -5.73157e-01 -6.60288e-01
1.09280e+05 2.73000e+02 -5.56688e-01 -4.97775e-01 -6.15600e-01 -6.16480e-01 -5.72817e-01 -6.60144e-01
1.09440e+05 2.73000e+02 -5.56688e-01 -4.97775e-01 -6.15600e-01 -6.16215e-01 -5.72428e-01 -6.60001e-01
1.09600e+05 2.74000e+02 -5.91480e-01 -5.48814e-01 -6.34146e-01 -6.15927e-01 -5.71994e-01 -6.59861e-01
1.09760e+05 2.74000e+02 -5.91480e-01 -5.48814e-01 -6.34146e-01 -6.15619e-01 -5.71518e-01 -6.59719e-01
1.09920e+05 2.74000e+02 -5.91480e-01 -5.48814e-01 -6.34146e-01 -6.15290e-01 -5.71003e-01 -6.59577e-01
1.10080e+05 2.75000e+02 -5.64971e-01 -5.08250e-01 -6.21691e-01 -6.14942e-01 -5.70452e-01 -6.59431e-01
1.10240e+05 2.75000e+02 -5.64971e-01 -5.08250e-01 -6.21691e-01 -6.14575e-01 -5.69870e-01 -6.59281e-01
1.10400e+05 2.76000e+02 -5.79145e-01 -5.20276e-01 -6.38013e-01 -6.14192e-01 -5.69261e-01 -6.59124e-01
1.10560e+05 2.76000e+02 -5.79145e-01 -5.20276e-01 -6.38013e-01 -6.13795e-01 -5.68629e-01 -6.58960e-01
1.10720e+05 2.76000e+02 -5.79145e-01 -5.20276e-01 -6.38013e-01 -6.13384e-01 -5.67980e-01 -6.58787e-01
1.10880e+05 2.77000e+02 -5.57320e-01 -4.75271e-01 -6.39369e-01 -6.12961e-01 -5.67318e-01 -6.58604e-01
1.11040e+05 2.77000e+02 -5.57320e-01 -4.75271e-01 -6.39369e-01 -6.12529e-01 -5.66649e-01 -6.58410e-01
1.11200e+05 2.78000e+02 -5.78212e-01 -5.33440e-01 -6.22984e-01 -6.12090e-01 -5.65976e-01 -6.58204e-01
1.11360e+05 2.78000e+02 -5.78212e-01 -5.33440e-01 -6.22984e-01 -6.11645e-01 -5.65304e-01 -6.57985e-01
1.11520e+05 2.78000e+02 -5.78212e-01 -5.33440e-01 -6.22984e-01 -6.11196e-01 -5.64639e-01 -6.57753e-01
1.11680e+05 2.79000e+02 -5.38070e-01 -4.96679e-01 -5.79460e-01 -6.10745e-01 -5.63984e-01 -6.57507e-01
1.11840e+05 2.79000e+02 -5.38070e-01 -4.96679e-01 -5.79460e-01 -6.10295e-01 -5.63343e-01 -6.57247e-01
1.12000e+05 2.80000e+02 -5.25908e-01 -4.81166e-01 -5.70651e-01 -6.09847e-01 -5.62721e-01 -6.56972e-01
1.12160e+05 2.80000e+02 -5.25908e-01 -4.81166e-01 -5.70651e-01 -6.09402e-01 -5.62121e-01 -6.56683e-01
1.12320e+05 2.80000e+02 -5.25908e-01 -4.81166e-01 -5.70651e-01 -6.08962e-01 -5.61545e-01 -6.56379e-01
1.12480e+05 2.81000e+02 -5.56208e-01 -5.01156e-01 -6.11260e-01 -6.08527e-01 -5.60996e-01 -6.56059e-01
1.12640e+05 2.81000e+02 -5.56208e-01 -5.01156e-01 -6.11260e-01 -6.08100e-01 -5.60477e-01 -6.55722e-01
1.12800e+05 2.82000e+02 -5.86607e-01 -5.13616e-01 -6.59598e-01 -6.07679e-01 -5.59989e-01 -6.55369e-01
1.12960e+05 2.82000e+02 -5.86607e-01 -5.13616e-01 -6.59598e-01 -6.07266e-01 -5.59534e-01 -6.54997e-01
1.13120e+05 2.82000e+02 -5.86607e-01 -5.13616e-01 -6.59598e-01 -6.06859e-01 -5.59112e-01 -6.54606e-01
1.13280e+05 2.83000e+02 -5.95940e-01 -5.49246e-01 -6.42634e-01 -6.06459e-01 -5.58723e-01 -6.54195e-01
1.13440e+05 2.83000e+02 -5.95940e-01 -5.49246e-01 -6.42634e-01 -6.06065e-01 -5.58368e-01 -6.53761e-01
1.13600e+05 2.84000e+02 -6.19098e-01 -5.54374e-01 -6.83822e-01 -6.05675e-01 -5.58045e-01 -6.53304e-01
1.13760e+05 2.84000e+02 -6.19098e-01 -5.54374e-01 -6.83822e-01 -6.05287e-01 -5.57754e-01 -6.52820e-01
1.13920e+05 2.84000e+02 -6.19098e-01 -5.54374e-01 -6.83822e-01 -6.04901e-01 -5.57493e-01 -6.52309e-01
1.14080e+05 2.85000e+02 -6.23698e-01 -5.03116e-01 -7.44279e-01 -6.04514e-01 -5.57261e-01 -6.51767e-01
1.14240e+05 2.85000e+02 -6.23698e-01 -5.03116e-01 -7.44279e-01 -6.04123e-01 -5.57054e-01 -6.51192e-01
1.14400e+05 2.86000e+02 -5.21668e-01 -4.79512e-01 -5.63824e-01 -6.03726e-01 -5.56872e-01 -6.50580e-01
1.14560e+05 2.86000e+02 -5.21668e-01 -4.79512e-01 -5.63824e-01 -6.03320e-01 -5.56709e-01 -6.49931e-01
1.14720e+05 2.86000e+02 -5.21668e-01 -4.79512e-01 -5.63824e-01 -6.02904e-01 -5.56566e-01 -6.49242e-01
1.14880e+05 2.87000e+02 -5.51720e-01 -5.32077e-01 -5.71363e-01 -6.02474e-01 -5.56439e-01 -6.48508e-01
1.15040e+05 2.87000e+02 -5.51720e-01 -5.32077e-01 -5.71363e-01 -6.02027e-01 -5.56323e-01 -6.47731e-01
1.15200e+05 2.88000e+02 -6.10213e-01 -5.51547e-01 -6.68878e-01 -6.01562e-01 -5.56218e-01 -6.46906e-01
1.15360e+05 2.88000e+02 -6.10213e-01 -5.51547e-01 -6.68878e-01 -6.01076e-01 -5.56118e-01 -6.46034e-01
1.15520e+05 2.88000e+02 -6.10213e-01 -5.51547e-01 -6.68878e-01 -6.00568e-01 -5.56022e-01 -6.45114e-01
1.15680e+05 2.89000e+02 -5.28503e-01 -4.75473e-01 -5.81533e-01 -6.00037e-01 -5.55928e-01 -6.44146e-01
1.15840e+05 2.89000e+02 -5.28503e-01 -4.75473e-01 -5.81533e-01 -5.99481e-01 -5.55831e-01 -6.43131e-01
1.16000e+05 2.90000e+02 -5.66726e-01 -5.06046e-01 -6.27406e-01 -5.98902e-01 -5.55731e-01 -6.42072e-01
1.16160e+05 2.90000e+02 -5.66726e-01 -5.06046e-01 -6.27406e-01 -5.98298e-01 -5.55626e-01 -6.40970e-01
1.16320e+05 2.90000e+02 -5.66726e-01 -5.06046e-01 -6.27406e-01 -5.97672e-01 -5.55514e-01 -6.39829e-01
1.16480e+05 2.91000e+02 -6.23009e-01 -5.54006e-01 -6.92012e-01 -5.97023e-01 -5.55394e-01 -6.38653e-01
1.16640e+05 2.91000e+02 -6.23009e-01 -5.54006e-01 -6.92012e-01 -5.96355e-01 -5.55265e-01 -6.37446e-01
1.16800e+05 2.92000e+02 -6.08687e-01 -5.56654e-01 -6.60720e-01 -5.95670e-01 -5.55126e-01 -6.36214e-01
1.16960e+05 2.92000e+02 -6.08687e-01 -5.56654e-01 -6.60720e-01 -5.94970e-01 -5.54979e-01 -6.34961e-01
1.17120e+05 2.92000e+02 -6.08687e-01 -5.56654e-01 -6.60720e-01 -5.94258e-01 -5.54822e-01 -6.33694e-01
1.17280e+05 2.93000e+02 -5.94816e-01 -5.35548e-01 -6.54084e-01 -5.93537e-01 -5.54656e-01 -6.32418e-01
1.17440e+05 2.93000e+02 -5.94816e-01 -5.35548e-01 -6.54084e-01 -5.92809e-01 -5.54481e-01 -6.31138e-01
1.17600e+05 2.94000e+02 -5.63968e-01 -4.71382e-01 -6.56553e-01 -5.92080e-01 -5.54300e-01 -6.29860e-01
1.17760e+05 2.94000e+02 -5.63968e-01 -4.71382e-01 -6.56553e-01 -5.91350e-01 -5.54112e-01 -6.28589e-01
1.17920e+05 2.94000e+02 -5.63968e-01 -4.71382e-01 -6.56553e-01 -5.90624e-01 -5.53919e-01 -6.27329e-01
1.18080e+05 2.95000e+02 -5.44904e-01 -4.90330e-01 -5.99477e-01 -5.89904e-01 -5.53723e-01 -6.26086e-01
1.18240e+05 2.95000e+02 -5.44904e-01 -4.90330e-01 -5.99477e-01 -5.89193e-01 -5.53524e-01 -6.24862e-01
1.18400e+05 2.96000e+02 -5.54077e-01 -5.09333e-01 -5.98821e-01 -5.88493e-01 -5.53324e-01 -6.23662e-01
1.18560e+05 2.96000e+02 -5.54077e-01 -5.09333e-01 -5.98821e-01 -5.87807e-01 -5.53126e-01 -6.22488e-01
1.18720e+05 2.96000e+02 -5.54077e-01 -5.09333e-01 -5.98821e-01 -5.87137e-01 -5.52929e-01 -6.21345e-01
1.18880e+05 2.97000e+02 -5.60757e-01 -5.42312e-01 -5.79201e-01 -5.86483e-01 -5.52735e-01 -6.20232e-01
1.19040e+05 2.97000e+02 -5.60757e-01 -5.42312e-01 -5.79201e-01 -5.85849e-01 -5.52546e-01 -6.19153e-01
1.19200e+05 2.98000e+02 -5.63347e-01 -5.22236e-01 -6.04458e-01 -5.85237e-01 -5.52363e-01 -6.18110e-01
1.19360e+05 2.98000e+02 -5.63347e-01 -5.22236e-01 -6.04458e-01 -5.84646e-01 -5.52189e-01 -6.17104e-01
1.19520e+05 2.98000e+02 -5.63347e-01 -5.22236e-01 -6.04458e-01 -5.84079e-01 -5.52023e-01 -6.16136e-01
1.19680e+05 2.99000e+02 -6.29151e-01 -5.36645e-01 -7.21656e-01 -5.83537e-01 -5.51867e-01 -6.15208e-01
1.19840e+05 2.99000e+02 -6.29151e-01 -5.36645e-01 -7.21656e-01 -5.83021e-01 -5.51723e-01 -6.14320e-01
1.20000e+05 3.00000e+02 -6.00378e-01 -5.40821e-01 -6.59934e-01 -5.82532e-01 -5.51591e-01 -6.13473e-01
1.20160e+05 3.00000e+02 -6.00378e-01 -5.40821e-01 -6.59934e-01 -5.82070e-01 -5.51473e-01 -6.12666e-01
1.20320e+05 3.00000e+02 -6.00378e-01 -5.40821e-01 -6.59934e-01 -5.81635e-01 -5.51369e-01 -6.11901e-01
1.20480e+05 3.01000e+02 -6.45658e-01 -5.48687e-01 -7.42628e-01 -5.81228e-01 -5.51281e-01 -6.11175e-01
1.20640e+05 3.01000e+02 -6.45658e-01 -5.48687e-01 -7.42628e-01 -5.80849e-01 -5.51208e-01 -6.10490e-01
1.20800e+05 3.02000e+02 -6.05507e-01 -5.69588e-01 -6.41426e-01 -5.80497e-01 -5.51151e-01 -6.09844e-01
1.20960e+05 3.02000e+02 -6.05507e-01 -5.69588e-01 -6.41426e-01 -5.80172e-01 -5.51111e-01 -6.09234e-01
1.21120e+05 3.02000e+02 -6.05507e-01 -5.69588e-01 -6.41426e-01 -5.79873e-01 -5.51086e-01 -6.08660e-01
1.21280e+05 3.03000e+02 -5.74357e-01 -5.18356e-01 -6.30358e-01 -5.79599e-01 -5.51079e-01 -6.08119e-01
1.21440e+05 3.03000e+02 -5.74357e-01 -5.18356e-01 -6.30358e-01 -5.79347e-01 -5.51087e-01 -6.07608e-01
1.21600e+05 3.04000e+02 -5.76586e-01 -4.92554e-01 -6.60617e-01 -5.79118e-01 -5.51111e-01 -6.07125e-01
1.21760e+05 3.04000e+02 -5.76586e-01 -4.92554e-01 -6.60617e-01 -5.78909e-01 -5.51151e-01 -6.06667e-01
1.21920e+05 3.04000e+02 -5.76586e-01 -4.92554e-01 -6.60617e-01 -5.78719e-01 -5.51207e-01 -6.06232e-01
1.22080e+05 3.05000e+02 -5.83072e-01 -5.20761e-01 -6.45383e-01 -5.78547e-01 -5.51276e-01 -6.05817e-01
1.22240e+05 3.05000e+02 -5.83072e-01 -5.20761e-01 -6.45383e-01 -5.78390e-01 -5.51361e-01 -6.05420e-01
1.22400e+05 3.06000e+02 -5.90927e-01 -5.50671e-01 -6.31183e-01 -5.78249e-01 -5.51459e-01 -6.05040e-01
1.22560e+05 3.06000e+02 -5.90927e-01 -5.50671e-01 -6.31183e-01 -5.78122e-01 -5.51569e-01 -6.04675e-01
1.22720e+05 3.06000e+02 -5.90927e-01 -5.50671e-01 -6.31183e-01 -5.78008e-01 -5.51691e-01 -6.04325e-01
1.22880e+05 3.07000e+02 -5.48870e-01 -4.79941e-01 -6.17799e-01 -5.77907e-01 -5.51824e-01 -6.03991e-01
1.23040e+05 3.07000e+02 -5.48870e-01 -4.79941e-01 -6.17799e-01 -5.77820e-01 -5.51967e-01 -6.03672e-01
1.23200e+05 3.08000e+02 -5.89224e-01 -5.51800e-01 -6.26648e-01 -5.77745e-01 -5.52118e-01 -6.03373e-01
1.23360e+05 3.08000e+02 -5.89224e-01 -5.51800e-01 -6.26648e-01 -5.77685e-01 -5.52278e-01 -6.03093e-01
1.23520e+05 3.08000e+02 -5.89224e-01 -5.51800e-01 -6.26648e-01 -5.77639e-01 -5.52443e-01 -6.02835e-01
1.23680e+05 3.09000e+02 -5.59279e-01 -5.06037e-01 -6.12521e-01 -5.77609e-01 -5.52614e-01 -6.02604e-01
1.23840e+05 3.09000e+02 -5.59279e-01 -5.06037e-01 -6.12521e-01 -5.77595e-01 -5.52788e-01 -6.02402e-01
1.24000e+05 3.10000e+02 -6.18848e-01 -5.79418e-01 -6.58278e-01 -5.77599e-01 -5.52965e-01 -6.02232e-01
1.24160e+05 3.10000e+02 -6.18848e-01 -5.79418e-01 -6.58278e-01 -5.77621e-01 -5.53143e-01 -6.02098e-01
1.24320e+05 3.10000e+02 -6.18848e-01 -5.79418e-01 -6.58278e-01 -5.77662e-01 -5.53322e-01 -6.02003e-01
1.24480e+05 3.11000e+02 -5.65754e-01 -5.50783e-01 -5.80725e-01 -5.77724e-01 -5.53498e-01 -6.01950e-01
1.24640e+05 3.11000e+02 -5.65754e-01 -5.50783e-01 -5.80725e-01 -5.77807e-01 -5.53673e-01 -6.01942e-01
1.24800e+05 3.12000e+02 -5.22641e-01 -4.43160e-01 -6.02122e-01 -5.77911e-01 -5.53843e-01 -6.01979e-01
1.24960e+05 3.12000e+02 -5.22641e-01 -4.43160e-01 -6.02122e-01 -5.78036e-01 -5.54009e-01 -6.02063e-01
1.25120e+05 3.12000e+02 -5.22641e-01 -4.43160e-01 -6.02122e-01 -5.78182e-01 -5.54169e-01 -6.02196e-01
1.25280e+05 3.13000e+02 -5.79152e-01 -4.74836e-01 -6.83469e-01 -5.78348e-01 -5.54321e-01 -6.02375e-01
1.25440e+05 3.13000e+02 -5.79152e-01 -4.74836e-01 -6.83469e-01 -5.78534e-01 -5.54466e-01 -6.02602e-01
1.25600e+05 3.14000e+02 -5.75914e-01 -5.15812e-01 -6.36015e-01 -5.78737e-01 -5.54602e-01 -6.02873e-01
1.25760e+05 3.14000e+02 -5.75914e-01 -5.15812e-01 -6.36015e-01 -5.78958e-01 -5.54728e-01 -6.03188e-01
1.25920e+05 3.14000e+02 -5.75914e-01 -5.15812e-01 -6.36015e-01 -5.79192e-01 -5.54842e-01 -6.03542e-01
1.26080e+05 3.15000e+02 -6.18970e-01 -5.80480e-01 -6.57460e-01 -5.79440e-01 -5.54946e-01 -6.03933e-01
1.26240e+05 3.15000e+02 -6.18970e-01 -5.80480e-01 -6.57460e-01 -5.79698e-01 -5.55038e-01 -6.04357e-01
1.26400e+05 3.16000e+02 -5.18247e-01 -4.95306e-01 -5.41187e-01 -5.79964e-01 -5.55118e-01 -6.04809e-01
1.26560e+05 3.16000e+02 -5.18247e-01 -4.95306e-01 -5.41187e-01 -5.80235e-01 -5.55185e-01 -6.05285e-01
1.26720e+05 3.16000e+02 -5.18247e-01 -4.95306e-01 -5.41187e-01 -5.80509e-01 -5.55238e-01 -6.05780e-01
1.26880e+05 3.17000e+02 -5.93145e-01 -5.43867e-01 -6.42423e-01 -5.80784e-01 -5.55278e-01 -6.06289e-01
1.27040e+05 3.17000e+02 -5.93145e-01 -5.43867e-01 -6.42423e-01 -5.81055e-01 -5.55304e-01 -6.06807e-01
1.27200e+05 3.18000e+02 -5.35073e-01 -4.76994e-01 -5.93151e-01 -5.81322e-01 -5.55315e-01 -6.07329e-01
1.27360e+05 3.18000e+02 -5.35073e-01 -4.76994e-01 -5.93151e-01 -5.81581e-01 -5.55312e-01 -6.07850e-01
1.27520e+05 3.18000e+02 -5.35073e-01 -4.76994e-01 -5.93151e-01 -5.81829e-01 -5.55293e-01 -6.08365e-01
1.27680e+05 3.19000e+02 -5.17926e-01 -5.09027e-01 -5.26825e-01 -5.82065e-01 -5.55260e-01 -6.08871e-01
1.27840e+05 3.19000e+02 -5.17926e-01 -5.09027e-01 -5.26825e-01 -5.82286e-01 -5.55210e-01 -6.09362e-01
1.28000e+05 3.20000e+02 -5.16170e-01 -4.90271e-01 -5.42068e-01 -5.82489e-01 -5.55143e-01 -6.09835e-01
1.28160e+05 3.20000e+02 -5.16170e-01 -4.90271e-01 -5.42068e-01 -5.82674e-01 -5.55060e-01 -6.10287e-01
1.28320e+05 3.20000e+02 -5.16170e-01 -4.90271e-01 -5.42068e-01 -5.82837e-01 -5.54960e-01 -6.10714e-01
1.28480e+05 3.21000e+02 -5.74570e-01 -4.96214e-01 -6.52926e-01 -5.82979e-01 -5.54843e-01 -6.11114e-01
1.28640e+05 3.21000e+02 -5.74570e-01 -4.96214e-01 -6.52926e-01 -5.83097e-01 -5.54709e-01 -6.11484e-01
1.28800e+05 3.22000e+02 -5.24460e-01 -5.03484e-01 -5.45435e-01 -5.83190e-01 -5.54557e-01 -6.11823e-01
1.28960e+05 3.22000e+02 -5.24460e-01 -5.03484e-01 -5.45435e-01 -5.83258e-01 -5.54389e-01 -6.12127e-01
1.29120e+05 3.22000e+02 -5.24460e-01 -5.03484e-01 -5.45435e-01 -5.83300e-01 -5.54205e-01 -6.12396e-01
1.29280e+05 3.23000e+02 -4.93333e-01 -4.36901e-01 -5.49765e-01 -5.83317e-01 -5.54006e-01 -6.12628e-01
1.29440e+05 3.23000e+02 -4.93333e-01 -4.36901e-01 -5.49765e-01 -5.83306e-01 -5.53792e-01 -6.12821e-01
1.29600e+05 3.24000e+02 -5.73920e-01 -5.39023e-01 -6.08818e-01 -5.83269e-01 -5.53564e-01 -6.12975e-01
1.29760e+05 3.24000e+02 -5.73920e-01 -5.39023e-01 -6.08818e-01 -5.83206e-01 -5.53324e-01 -6.13087e-01
1.29920e+05 3.24000e+02 -5.73920e-01 -5.39023e-01 -6.08818e-01 -5.83114e-01 -5.53073e-01 -6.13156e-01
1.30080e+05 3.25000e+02 -5.97259e-01 -4.84142e-01 -7.10375e-01 -5.82996e-01 -5.52812e-01 -6.13180e-01
1.30240e+05 3.25000e+02 -5.97259e-01 -4.84142e-01 -7.10375e-01 -5.82850e-01 -5.52543e-01 -6.13158e-01
1.30400e+05 3.26000e+02 -5.64645e-01 -5.13011e-01 -6.16278e-01 -5.82677e-01 -5.52266e-01 -6.13088e-01
1.30560e+05 3.26000e+02 -5.64645e-01 -5.13011e-01 -6.16278e-01 -5.82475e-01 -5.51983e-01 -6.12967e-01
1.30720e+05 3.26000e+02 -5.64645e-01 -5.13011e-01 -6.16278e-01 -5.82245e-01 -5.51695e-01 -6.12795e-01
1.30880e+05 3.27000e+02 -5.60941e-01 -4.94857e-01 -6.27025e-01 -5.81986e-01 -5.51404e-01 -6.12568e-01
1.31040e+05 3.27000e+02 -5.60941e-01 -4.94857e-01 -6.27025e-01 -5.81697e-01 -5.51110e-01 -6.12285e-01
1.31200e+05 3.28000e+02 -5.18744e-01 -4.91298e-01 -5.46190e-01 -5.81379e-01 -5.50815e-01 -6.11943e-01
1.31360e+05 3.28000e+02 -5.18744e-01 -4.91298e-01 -5.46190e-01 -5.81029e-01 -5.50518e-01 -6.11540e-01
1.31520e+05 3.28000e+02 -5.18744e-01 -4.91298e-01 -5.46190e-01 -5.80648e-01 -5.50222e-01 -6.11074e-01
1.31680e+05 3.29000e+02 -5.33145e-01 -4.86264e-01 -5.80025e-01 -5.80236e-01 -5.49928e-01 -6.10544e-01
1.31840e+05 3.29000e+02 -5.33145e-01 -4.86264e-01 -5.80025e-01 -5.79791e-01 -5.49635e-01 -6.09948e-01
1.32000e+05 3.30000e+02 -5.36561e-01 -4.61210e-01 -6.11912e-01 -5.79314e-01 -5.49344e-01 -6.09285e-01
1.32160e+05 3.30000e+02 -5.36561e-01 -4.61210e-01 -6.11912e-01 -5.78806e-01 -5.49057e-01 -6.08554e-01
1.32320e+05 3.30000e+02 -5.36561e-01 -4.61210e-01 -6.11912e-01 -5.78265e-01 -5.48774e-01 -6.07755e-01
1.32480e+05 3.31000e+02 -6.44034e-01 -6.01490e-01 -6.86578e-01 -5.77692e-01 -5.48495e-01 -6.06890e-01
1.32640e+05 3.31000e+02 -6.44034e-01 -6.01490e-01 -6.86578e-01 -5.77090e-01 -5.48222e-01 -6.05958e-01
1.32800e+05 3.32000e+02 -5.08391e-01 -4.56955e-01 -5.59828e-01 -5.76459e-01 -5.47955e-01 -6.04962e-01
1.32960e+05 3.32000e+02 -5.08391e-01 -4.56955e-01 -5.59828e-01 -5.75800e-01 -5.47696e-01 -6.03904e-01
1.33120e+05 3.32000e+02 -5.08391e-01 -4.56955e-01 -5.59828e-01 -5.75116e-01 -5.47446e-01 -6.02787e-01
1.33280e+05 3.33000e+02 -5.71137e-01 -4.97188e-01 -6.45086e-01 -5.74410e-01 -5.47206e-01 -6.01614e-01
1.33440e+05 3.33000e+02 -5.71137e-01 -4.97188e-01 -6.45086e-01 -5.73683e-01 -5.46977e-01 -6.00389e-01
1.33600e+05 3.34000e+02 -5.48669e-01 -4.84840e-01 -6.12497e-01 -5.72939e-01 -5.46762e-01 -5.99116e-01
1.33760e+05 3.34000e+02 -5.48669e-01 -4.84840e-01 -6.12497e-01 -5.72180e-01 -5.46561e-01 -5.97799e-01
1.33920e+05 3.34000e+02 -5.48669e-01 -4.84840e-01 -6.12497e-01 -5.71409e-01 -5.46377e-01 -5.96441e-01
1.34080e+05 3.35000e+02 -5.34304e-01 -4.77017e-01 -5.91591e-01 -5.70631e-01 -5.46212e-01 -5.95049e-01
1.34240e+05 3.35000e+02 -5.34304e-01 -4.77017e-01 -5.91591e-01 -5.69846e-01 -5.46067e-01 -5.93626e-01
1.34400e+05 3.36000e+02 -5.40862e-01 -5.15333e-01 -5.66391e-01 -5.69060e-01 -5.45944e-01 -5.92176e-01
1.34560e+05 3.36000e+02 -5.40862e-01 -5.15333e-01 -5.66391e-01 -5.68275e-01 -5.45844e-01 -5.90706e-01
1.34720e+05 3.36000e+02 -5.40862e-01 -5.15333e-01 -5.66391e-01 -5.67494e-01 -5.45768e-01 -5.89220e-01
1.34880e+05 3.37000e+02 -5.73640e-01 -4.93174e-01 -6.54105e-01 -5.66721e-01 -5.45718e-01 -5.87723e-01
1.35040e+05 3.37000e+02 -5.73640e-01 -4.93174e-01 -6.54105e-01 -5.65957e-01 -5.45692e-01 -5.86221e-01
1.35200e+05 3.38000e+02 -5.53663e-01 -4.89518e-01 -6.17808e-01 -5.65206e-01 -5.45691e-01 -5.84721e-01
1.35360e+05 3.38000e+02 -5.53663e-01 -4.89518e-01 -6.17808e-01 -5.64471e-01 -5.45714e-01 -5.83227e-01
1.35520e+05 3.38000e+02 -5.53663e-01 -4.89518e-01 -6.17808e-01 -5.63753e-01 -5.45757e-01 -5.81749e-01
1.35680e+05 3.39000e+02 -5.26275e-01 -4.92834e-01 -5.59716e-01 -5.63056e-01 -5.45819e-01 -5.80293e-01
1.35840e+05 3.39000e+02 -5.26275e-01 -4.92834e-01 -5.59716e-01 -5.62380e-01 -5.45894e-01 -5.78866e-01
1.36000e+05 3.40000e+02 -5.92049e-01 -5.21856e-01 -6.62242e-01 -5.61728e-01 -5.45978e-01 -5.77479e-01
1.36160e+05 3.40000e+02 -5.92049e-01 -5.21856e-01 -6.62242e-01 -5.61102e-01 -5.46064e-01 -5.76140e-01
1.36320e+05 3.40000e+02 -5.92049e-01 -5.21856e-01 -6.62242e-01 -5.60502e-01 -5.46145e-01 -5.74859e-01
1.36480e+05 3.41000e+02 -5.69573e-01 -4.69934e-01 -6.69212e-01 -5.59930e-01 -5.46213e-01 -5.73647e-01
1.36640e+05 3.41000e+02 -5.69573e-01 -4.69934e-01 -6.69212e-01 -5.59386e-01 -5.46258e-01 -5.72513e-01
1.36800e+05 3.42000e+02 -5.58461e-01 -4.60865e-01 -6.56058e-01 -5.58870e-01 -5.46272e-01 -5.71468e-01
1.36960e+05 3.42000e+02 -5.58461e-01 -4.60865e-01 -6.56058e-01 -5.58383e-01 -5.46245e-01 -5.70522e-01
1.37120e+05 3.42000e+02 -5.58461e-01 -4.60865e-01 -6.56058e-01 -5.57925e-01 -5.46169e-01 -5.69682e-01
1.37280e+05 3.43000e+02 -5.95872e-01 -5.38575e-01 -6.53170e-01 -5.57496e-01 -5.46038e-01 -5.68953e-01
1.37440e+05 3.43000e+02 -5.95872e-01 -5.38575e-01 -6.53170e-01 -5.57094e-01 -5.45848e-01 -5.68339e-01
1.37600e+05 3.44000e+02 -5.81366e-01 -4.65133e-01 -6.97599e-01 -5.56719e-01 -5.45598e-01 -5.67841e-01
1.37760e+05 3.44000e+02 -5.81366e-01 -4.65133e-01 -6.97599e-01 -5.56371e-01 -5.45290e-01 -5.67452e-01
1.37920e+05 3.44000e+02 -5.81366e-01 -4.65133e-01 -6.97599e-01 -5.56048e-01 -5.44928e-01 -5.67168e-01
1.38080e+05 3.45000e+02 -5.61135e-01 -4.78261e-01 -6.44009e-01 -5.55750e-01 -5.44521e-01 -5.66979e-01
1.38240e+05 3.45000e+02 -5.61135e-01 -4.78261e-01 -6.44009e-01 -5.55475e-01 -5.44077e-01 -5.66874e-01
1.38400e+05 3.46000e+02 -5.60681e-01 -4.89135e-01 -6.32226e-01 -5.55223e-01 -5.43606e-01 -5.66840e-01
1.38560e+05 3.46000e+02 -5.60681e-01 -4.89135e-01 -6.32226e-01 -5.54992e-01 -5.43117e-01 -5.66867e-01
1.38720e+05 3.46000e+02 -5.60681e-01 -4.89135e-01 -6.32226e-01 -5.54781e-01 -5.42620e-01 -5.66943e-01
1.38880e+05 3.47000e+02 -5.57703e-01 -5.20480e-01 -5.94926e-01 -5.54590e-01 -5.42121e-01 -5.67059e-01
1.39040e+05 3.47000e+02 -5.57703e-01 -5.20480e-01 -5.94926e-01 -5.54419e-01 -5.41629e-01 -5.67208e-01
1.39200e+05 3.48000e+02 -5.35551e-01 -4.49485e-01 -6.21617e-01 -5.54264e-01 -5.41147e-01 -5.67382e-01
1.39360e+05 3.48000e+02 -5.35551e-01 -4.49485e-01 -6.21617e-01 -5.54129e-01 -5.40681e-01 -5.67576e-01
1.39520e+05 3.48000e+02 -5.35551e-01 -4.49485e-01 -6.21617e-01 -5.54010e-01 -5.40232e-01 -5.67788e-01
1.39680e+05 3.49000e+02 -5.14836e-01 -4.80413e-01 -5.49258e-01 -5.53909e-01 -5.39804e-01 -5.68015e-01
1.39840e+05 3.49000e+02 -5.14836e-01 -4.80413e-01 -5.49258e-01 -5.53826e-01 -5.39396e-01 -5.68256e-01
1.40000e+05 3.50000e+02 -5.00522e-01 -4.69902e-01 -5.31142e-01 -5.53761e-01 -5.39009e-01 -5.68512e-01
1.40160e+05 3.50000e+02 -5.00522e-01 -4.69902e-01 -5.31142e-01 -5.53713e-01 -5.38643e-01 -5.68783e-01
1.40320e+05 3.50000e+02 -5.00522e-01 -4.69902e-01 -5.31142e-01 -5.53684e-01 -5.38297e-01 -5.69071e-01
1.40480e+05 3.51000e+02 -4.96880e-01 -4.50706e-01 -5.43054e-01 -5.53673e-01 -5.37971e-01 -5.69376e-01
1.40640e+05 3.51000e+02 -4.96880e-01 -4.50706e-01 -5.43054e-01 -5.53682e-01 -5.37663e-01 -5.69702e-01
1.40800e+05 3.52000e+02 -5.86077e-01 -5.36536e-01 -6.35618e-01 -5.53711e-01 -5.37374e-01 -5.70048e-01
1.40960e+05 3.52000e+02 -5.86077e-01 -5.36536e-01 -6.35618e-01 -5.53759e-01 -5.37100e-01 -5.70418e-01
1.41120e+05 3.52000e+02 -5.86077e-01 -5.36536e-01 -6.35618e-01 -5.53828e-01 -5.36843e-01 -5.70813e-01
1.41280e+05 3.53000e+02 -5.76742e-01 -5.49869e-01 -6.03615e-01 -5.53916e-01 -5.36600e-01 -5.71232e-01
1.41440e+05 3.53000e+02 -5.76742e-01 -5.49869e-01 -6.03615e-01 -5.54024e-01 -5.36371e-01 -5.71677e-01
1.41600e+05 3.54000e+02 -5.46237e-01 -5.04923e-01 -5.87550e-01 -5.54151e-01 -5.36155e-01 -5.72147e-01
1.41760e+05 3.54000e+02 -5.46237e-01 -5.04923e-01 -5.87550e-01 -5.54295e-01 -5.35950e-01 -5.72641e-01
1.41920e+05 3.54000e+02 -5.46237e-01 -5.04923e-01 -5.87550e-01 -5.54457e-01 -5.35755e-01 -5.73159e-01
1.42080e+05 3.55000e+02 -5.40967e-01 -5.00005e-01 -5.81929e-01 -5.54633e-01 -5.35569e-01 -5.73697e-01
1.42240e+05 3.55000e+02 -5.40967e-01 -5.00005e-01 -5.81929e-01 -5.54822e-01 -5.35390e-01 -5.74254e-01
1.42400e+05 3.56000e+02 -5.56931e-01 -5.03471e-01 -6.10390e-01 -5.55021e-01 -5.35215e-01 -5.74827e-01
1.42560e+05 3.56000e+02 -5.56931e-01 -5.03471e-01 -6.10390e-01 -5.55227e-01 -5.35042e-01 -5.75411e-01
1.42720e+05 3.56000e+02 -5.56931e-01 -5.03471e-01 -6.10390e-01 -5.55436e-01 -5.34870e-01 -5.76003e-01
1.42880e+05 3.57000e+02 -5.66507e-01 -4.84924e-01 -6.48090e-01 -5.55647e-01 -5.34695e-01 -5.76599e-01
1.43040e+05 3.57000e+02 -5.66507e-01 -4.84924e-01 -6.48090e-01 -5.55854e-01 -5.34515e-01 -5.77193e-01
1.43200e+05 3.58000e+02 -5.86584e-01 -5.05331e-01 -6.67838e-01 -5.56055e-01 -5.34328e-01 -5.77782e-01
1.43360e+05 3.58000e+02 -5.86584e-01 -5.05331e-01 -6.67838e-01 -5.56245e-01 -5.34132e-01 -5.78358e-01
1.43520e+05 3.58000e+02 -5.86584e-01 -5.05331e-01 -6.67838e-01 -5.56421e-01 -5.33924e-01 -5.78918e-01
1.43680e+05 3.59000e+02 -5.67176e-01 -4.96329e-01 -6.38024e-01 -5.56580e-01 -5.33705e-01 -5.79455e-01
1.43840e+05 3.59000e+02 -5.67176e-01 -4.96329e-01 -6.38024e-01 -5.56719e-01 -5.33474e-01 -5.79964e-01
1.44000e+05 3.60000e+02 -5.54114e-01 -5.11258e-01 -5.96970e-01 -5.56835e-01 -5.33229e-01 -5.80440e-01
1.44160e+05 3.60000e+02 -5.54114e-01 -5.11258e-01 -5.96970e-01 -5.56926e-01 -5.32974e-01 -5.80878e-01
1.44320e+05 3.60000e+02 -5.54114e-01 -5.11258e-01 -5.96970e-01 -5.56989e-01 -5.32707e-01 -5.81272e-01
1.44480e+05 3.61000e+02 -5.59365e-01 -5.33915e-01 -5.84814e-01 -5.57025e-01 -5.32432e-01 -5.81618e-01
1.44640e+05 3.61000e+02 -5.59365e-01 -5.33915e-01 -5.84814e-01 -5.57032e-01 -5.32151e-01 -5.81912e-01
1.44800e+05 3.62000e+02 -5.64867e-01 -5.31330e-01 -5.98404e-01 -5.57009e-01 -5.31868e-01 -5.82151e-01
1.44960e+05 3.62000e+02 -5.64867e-01 -5.31330e-01 -5.98404e-01 -5.56957e-01 -5.31585e-01 -5.82330e-01
1.45120e+05 3.62000e+02 -5.64867e-01 -5.31330e-01 -5.98404e-01 -5.56877e-01 -5.31306e-01 -5.82448e-01
1.45280e+05 3.63000e+02 -5.85396e-01 -5.16729e-01 -6.54063e-01 -5.56770e-01 -5.31037e-01 -5.82503e-01
1.45440e+05 3.63000e+02 -5.85396e-01 -5.16729e-01 -6.54063e-01 -5.56638e-01 -5.30782e-01 -5.82494e-01
1.45600e+05 3.64000e+02 -5.60920e-01 -5.08831e-01 -6.13008e-01 -5.56482e-01 -5.30545e-01 -5.82419e-01
1.45760e+05 3.64000e+02 -5.60920e-01 -5.08831e-01 -6.13008e-01 -5.56306e-01 -5.30332e-01 -5.82280e-01
1.45920e+05 3.64000e+02 -5.60920e-01 -5.08831e-01 -6.13008e-01 -5.56112e-01 -5.30147e-01 -5.82077e-01
1.46080e+05 3.65000e+02 -4.86187e-01 -4.56852e-01 -5.15522e-01 -5.55903e-01 -5.29994e-01 -5.81812e-01
1.46240e+05 3.65000e+02 -4.86187e-01 -4.56852e-01 -5.15522e-01 -5.55683e-01 -5.29877e-01 -5.81488e-01
1.46400e+05 3.66000e+02 -5.34705e-01 -4.85536e-01 -5.83874e-01 -5.55454e-01 -5.29802e-01 -5.81107e-01
1.46560e+05 3.66000e+02 -5.34705e-01 -4.85536e-01 -5.83874e-01 -5.55221e-01 -5.29770e-01 -5.80673e-01
1.46720e+05 3.66000e+02 -5.34705e-01 -4.85536e-01 -5.83874e-01 -5.54987e-01 -5.29784e-01 -5.80190e-01
1.46880e+05 3.67000e+02 -5.48814e-01 -5.06552e-01 -5.91076e-01 -5.54755e-01 -5.29847e-01 -5.79664e-01
1.47040e+05 3.67000e+02 -5.48814e-01 -5.06552e-01 -5.91076e-01 -5.54529e-01 -5.29960e-01 -5.79099e-01
1.47200e+05 3.68000e+02 -5.45511e-01 -5.00054e-01 -5.90968e-01 -5.54312e-01 -5.30123e-01 -5.78502e-01
1.47360e+05 3.68000e+02 -5.45511e-01 -5.00054e-01 -5.90968e-01 -5.54107e-01 -5.30334e-01 -5.77879e-01
1.47520e+05 3.68000e+02 -5.45511e-01 -5.00054e-01 -5.90968e-01 -5.53915e-01 -5.30595e-01 -5.77236e-01
1.47680e+05 3.69000e+02 -5.38195e-01 -4.74899e-01 -6.01491e-01 -5.53741e-01 -5.30903e-01 -5.76580e-01
1.47840e+05 3.69000e+02 -5.38195e-01 -4.74899e-01 -6.01491e-01 -5.53586e-01 -5.31254e-01 -5.75918e-01
1.48000e+05 3.70000e+02 -5.46540e-01 -5.23132e-01 -5.69948e-01 -5.53451e-01 -5.31645e-01 -5.75258e-01
1.48160e+05 3.70000e+02 -5.46540e-01 -5.23132e-01 -5.69948e-01 -5.53338e-01 -5.32071e-01 -5.74605e-01
1.48320e+05 3.70000e+02 -5.46540e-01 -5.23132e-01 -5.69948e-01 -5.53248e-01 -5.32529e-01 -5.73968e-01
1.48480e+05 3.71000e+02 -5.65071e-01 -4.91021e-01 -6.39121e-01 -5.53181e-01 -5.33012e-01 -5.73350e-01
1.48640e+05 3.71000e+02 -5.65071e-01 -4.91021e-01 -6.39121e-01 -5.53136e-01 -5.33514e-01 -5.72759e-01
1.48800e+05 3.72000e+02 -5.51268e-01 -4.93990e-01 -6.08545e-01 -5.53114e-01 -5.34030e-01 -5.72198e-01
1.48960e+05 3.72000e+02 -5.51268e-01 -4.93990e-01 -6.08545e-01 -5.53112e-01 -5.34554e-01 -5.71671e-01
1.49120e+05 3.72000e+02 -5.51268e-01 -4.93990e-01 -6.08545e-01 -5.53130e-01 -5.35079e-01 -5.71182e-01
1.49280e+05 3.73000e+02 -5.44630e-01 -4.78269e-01 -6.10991e-01 -5.53166e-01 -5.35600e-01 -5.70732e-01
1.49440e+05 3.73000e+02 -5.44630e-01 -4.78269e-01 -6.10991e-01 -5.53217e-01 -5.36112e-01 -5.70322e-01
1.49600e+05 3.74000e+02 -5.74346e-01 -5.20694e-01 -6.27999e-01 -5.53281e-01 -5.36610e-01 -5.69952e-01
1.49760e+05 3.74000e+02 -5.74346e-01 -5.20694e-01 -6.27999e-01 -5.53355e-01 -5.37090e-01 -5.69621e-01
1.49920e+05 3.74000e+02 -5.74346e-01 -5.20694e-01 -6.27999e-01 -5.53437e-01 -5.37547e-01 -5.69327e-01
1.50080e+05 3.75000e+02 -5.72224e-01 -5.23711e-01 -6.20737e-01 -5.53524e-01 -5.37979e-01 -5.69069e-01
1.50240e+05 3.75000e+02 -5.72224e-01 -5.23711e-01 -6.20737e-01 -5.53612e-01 -5.38381e-01 -5.68842e-01
1.50400e+05 3.76000e+02 -5.35465e-01 -5.03648e-01 -5.67283e-01 -5.53698e-01 -5.38752e-01 -5.68645e-01
1.50560e+05 3.76000e+02 -5.35465e-01 -5.03648e-01 -5.67283e-01 -5.53781e-01 -5.39089e-01 -5.68474e-01
1.50720e+05 3.76000e+02 -5.35465e-01 -5.03648e-01 -5.67283e-01 -5.53858e-01 -5.39391e-01 -5.68325e-01
1.50880e+05 3.77000e+02 -5.69294e-01 -5.16252e-01 -6.22336e-01 -5.53925e-01 -5.39656e-01 -5.68195e-01
1.51040e+05 3.77000e+02 -5.69294e-01 -5.16252e-01 -6.22336e-01 -5.53983e-01 -5.39883e-01 -5.68083e-01
1.51200e+05 3.78000e+02 -5.30693e-01 -4.86254e-01 -5.75131e-01 -5.54027e-01 -5.40070e-01 -5.67984e-01
1.51360e+05 3.78000e+02 -5.30693e-01 -4.86254e-01 -5.75131e-01 -5.54058e-01 -5.40218e-01 -5.67897e-01
1.51520e+05 3.78000e+02 -5.30693e-01 -4.86254e-01 -5.75131e-01 -5.54074e-01 -5.40326e-01 -5.67821e-01
1.51680e+05 3.79000e+02 -5.73985e-01 -5.00126e-01 -6.47843e-01 -5.54074e-01 -5.40394e-01 -5.67755e-01
1.51840e+05 3.79000e+02 -5.73985e-01 -5.00126e-01 -6.47843e-01 -5.54059e-01 -5.40421e-01 -5.67696e-01
1.52000e+05 3.80000e+02 -5.70945e-01 -5.06038e-01 -6.35851e-01 -5.54028e-01 -5.40410e-01 -5.67646e-01
1.52160e+05 3.80000e+02 -5.70945e-01 -5.06038e-01 -6.35851e-01 -5.53981e-01 -5.40360e-01 -5.67603e-01
1.52320e+05 3.80000e+02 -5.70945e-01 -5.06038e-01 -6.35851e-01 -5.53920e-01 -5.40273e-01 -5.67568e-01
1.52480e+05 3.81000e+02 -5.76068e-01 -5.01662e-01 -6.50475e-01 -5.53846e-01 -5.40151e-01 -5.67541e-01
1.52640e+05 3.81000e+02 -5.76068e-01 -5.01662e-01 -6.50475e-01 -5.53760e-01 -5.39997e-01 -5.67522e-01
1.52800e+05 3.82000e+02 -5.65193e-01 -5.35779e-01 -5.94607e-01 -5.53662e-01 -5.39812e-01 -5.67512e-01
1.52960e+05 3.82000e+02 -5.65193e-01 -5.35779e-01 -5.94607e-01 -5.53556e-01 -5.39599e-01 -5.67512e-01
1.53120e+05 3.82000e+02 -5.65193e-01 -5.35779e-01 -5.94607e-01 -5.53442e-01 -5.39363e-01 -5.67522e-01
1.53280e+05 3.83000e+02 -5.65438e-01 -5.06221e-01 -6.24655e-01 -5.53323e-01 -5.39104e-01 -5.67542e-01
1.53440e+05 3.83000e+02 -5.65438e-01 -5.06221e-01 -6.24655e-01 -5.53200e-01 -5.38827e-01 -5.67573e-01
1.53600e+05 3.84000e+02 -5.42949e-01 -5.07772e-01 -5.78126e-01 -5.53075e-01 -5.38535e-01 -5.67615e-01
1.53760e+05 3.84000e+02 -5.42949e-01 -5.07772e-01 -5.78126e-01 -5.52951e-01 -5.38232e-01 -5.67670e-01
1.53920e+05 3.84000e+02 -5.42949e-01 -5.07772e-01 -5.78126e-01 -5.52828e-01 -5.37919e-01 -5.67738e-01
1.54080e+05 3.85000e+02 -5.33594e-01 -5.12566e-01 -5.54623e-01 -5.52710e-01 -5.37600e-01 -5.67820e-01
1.54240e+05 3.85000e+02 -5.33594e-01 -5.12566e-01 -5.54623e-01 -5.52596e-01 -5.37277e-01 -5.67915e-01
1.54400e+05 3.86000e+02 -5.28234e-01 -4.72908e-01 -5.83559e-01 -5.52490e-01 -5.36953e-01 -5.68028e-01
1.54560e+05 3.86000e+02 -5.28234e-01 -4.72908e-01 -5.83559e-01 -5.52392e-01 -5.36628e-01 -5.68156e-01
1.54720e+05 3.86000e+02 -5.28234e-01 -4.72908e-01 -5.83559e-01 -5.52304e-01 -5.36306e-01 -5.68301e-01
1.54880e+05 3.87000e+02 -5.34123e-01 -4.70996e-01 -5.97249e-01 -5.52227e-01 -5.35987e-01 -5.68467e-01
1.55040e+05 3.87000e+02 -5.34123e-01 -4.70996e-01 -5.97249e-01 -5.52162e-01 -5.35672e-01 -5.68653e-01
1.55200e+05 3.88000e+02 -4.85495e-01 -4.53799e-01 -5.17192e-01 -5.52112e-01 -5.35363e-01 -5.68860e-01
1.55360e+05 3.88000e+02 -4.85495e-01 -4.53799e-01 -5.17192e-01 -5.52075e-01 -5.35059e-01 -5.69091e-01
1.55520e+05 3.88000e+02 -4.85495e-01 -4.53799e-01 -5.17192e-01 -5.52053e-01 -5.34761e-01 -5.69345e-01
1.55680e+05 3.89000e+02 -4.70468e-01 -4.28160e-01 -5.12776e-01 -5.52047e-01 -5.34470e-01 -5.69625e-01
1.55840e+05 3.89000e+02 -4.70468e-01 -4.28160e-01 -5.12776e-01 -5.52058e-01 -5.34185e-01 -5.69930e-01
1.56000e+05 3.90000e+02 -5.48873e-01 -5.16622e-01 -5.81124e-01 -5.52084e-01 -5.33907e-01 -5.70262e-01
1.56160e+05 3.90000e+02 -5.48873e-01 -5.16622e-01 -5.81124e-01 -5.52127e-01 -5.33636e-01 -5.70618e-01
1.56320e+05 3.90000e+02 -5.48873e-01 -5.16622e-01 -5.81124e-01 -5.52186e-01 -5.33372e-01 -5.71001e-01
1.56480e+05 3.91000e+02 -5.02664e-01 -4.88260e-01 -5.17068e-01 -5.52261e-01 -5.33115e-01 -5.71407e-01
1.56640e+05 3.91000e+02 -5.02664e-01 -4.88260e-01 -5.17068e-01 -5.52350e-01 -5.32865e-01 -5.71836e-01
1.56800e+05 3.92000e+02 -5.73758e-01 -5.23867e-01 -6.23650e-01 -5.52453e-01 -5.32622e-01 -5.72285e-01
1.56960e+05 3.92000e+02 -5.73758e-01 -5.23867e-01 -6.23650e-01 -5.52568e-01 -5.32386e-01 -5.72750e-01
1.57120e+05 3.92000e+02 -5.73758e-01 -5.23867e-01 -6.23650e-01 -5.52692e-01 -5.32156e-01 -5.73229e-01
1.57280e+05 3.93000e+02 -4.88516e-01 -4.48792e-01 -5.28240e-01 -5.52825e-01 -5.31933e-01 -5.73716e-01
1.57440e+05 3.93000e+02 -4.88516e-01 -4.48792e-01 -5.28240e-01 -5.52962e-01 -5.31716e-01 -5.74208e-01
1.57600e+05 3.94000e+02 -5.28549e-01 -4.49245e-01 -6.07852e-01 -5.53102e-01 -5.31505e-01 -5.74698e-01
1.57760e+05 3.94000e+02 -5.28549e-01 -4.49245e-01 -6.07852e-01 -5.53240e-01 -5.31299e-01 -5.75181e-01
1.57920e+05 3.94000e+02 -5.28549e-01 -4.49245e-01 -6.07852e-01 -5.53374e-01 -5.31098e-01 -5.75651e-01
1.58080e+05 3.95000e+02 -5.29449e-01 -4.66923e-01 -5.91975e-01 -5.53500e-01 -5.30900e-01 -5.76100e-01
1.58240e+05 3.95000e+02 -5.29449e-01 -4.66923e-01 -5.91975e-01 -5.53614e-01 -5.30705e-01 -5.76522e-01
1.58400e+05 3.96000e+02 -5.68446e-01 -5.14188e-01 -6.22703e-01 -5.53711e-01 -5.30511e-01 -5.76910e-01
1.58560e+05 3.96000e+02 -5.68446e-01 -5.14188e-01 -6.22703e-01 -5.53788e-01 -5.30317e-01 -5.77258e-01
1.58720e+05 3.96000e+02 -5.68446e-01 -5.14188e-01 -6.22703e-01 -5.53841e-01 -5.30122e-01 -5.77559e-01
1.58880e+05 3.97000e+02 -5.43444e-01 -4.55951e-01 -6.30938e-01 -5.53865e-01 -5.29924e-01 -5.77807e-01
1.59040e+05 3.97000e+02 -5.43444e-01 -4.55951e-01 -6.30938e-01 -5.53859e-01 -5.29721e-01 -5.77996e-01
1.59200e+05 3.98000e+02 -5.16397e-01 -4.70320e-01 -5.62474e-01 -5.53817e-01 -5.29512e-01 -5.78122e-01
1.59360e+05 3.98000e+02 -5.16397e-01 -4.70320e-01 -5.62474e-01 -5.53738e-01 -5.29296e-01 -5.78181e-01
1.59520e+05 3.98000e+02 -5.16397e-01 -4.70320e-01 -5.62474e-01 -5.53619e-01 -5.29069e-01 -5.78169e-01
1.59680e+05 3.99000e+02 -5.29953e-01 -4.59318e-01 -6.00589e-01 -5.53458e-01 -5.28832e-01 -5.78085e-01
1.59840e+05 3.99000e+02 -5.29953e-01 -4.59318e-01 -6.00589e-01 -5.53254e-01 -5.28582e-01 -5.77926e-01
1.60000e+05 4.00000e+02 -5.47096e-01 -4.63791e-01 -6.30401e-01 -5.53005e-01 -5.28317e-01 -5.77693e-01
1.60160e+05 4.00000e+02 -5.47096e-01 -4.63791e-01 -6.30401e-01 -5.52710e-01 -5.28035e-01 -5.77386e-01
1.60320e+05 4.00000e+02 -5.47096e-01 -4.63791e-01 -6.30401e-01 -5.52372e-01 -5.27737e-01 -5.77007e-01
1.60480e+05 4.01000e+02 -5.42142e-01 -4.86583e-01 -5.97702e-01 -5.51989e-01 -5.27420e-01 -5.76559e-01
1.60640e+05 4.01000e+02 -5.42142e-01 -4.86583e-01 -5.97702e-01 -5.51564e-01 -5.27083e-01 -5.76045e-01
1.60800e+05 4.02000e+02 -5.00830e-01 -4.66693e-01 -5.34967e-01 -5.51098e-01 -5.26726e-01 -5.75471e-01
1.60960e+05 4.02000e+02 -5.00830e-01 -4.66693e-01 -5.34967e-01 -5.50594e-01 -5.26346e-01 -5.74841e-01
1.61120e+05 4.02000e+02 -5.00830e-01 -4.66693e-01 -5.34967e-01 -5.50054e-01 -5.25945e-01 -5.74163e-01
1.61280e+05 4.03000e+02 -5.18536e-01 -4.69705e-01 -5.67367e-01 -5.49481e-01 -5.25522e-01 -5.73441e-01
1.61440e+05 4.03000e+02 -5.18536e-01 -4.69705e-01 -5.67367e-01 -5.48880e-01 -5.25076e-01 -5.72684e-01
1.61600e+05 4.04000e+02 -5.01939e-01 -4.58519e-01 -5.45359e-01 -5.48253e-01 -5.24607e-01 -5.71899e-01
1.61760e+05 4.04000e+02 -5.01939e-01 -4.58519e-01 -5.45359e-01 -5.47605e-01 -5.24117e-01 -5.71094e-01
1.61920e+05 4.04000e+02 -5.01939e-01 -4.58519e-01 -5.45359e-01 -5.46941e-01 -5.23604e-01 -5.70277e-01
1.62080e+05 4.05000e+02 -5.43036e-01 -4.83804e-01 -6.02269e-01 -5.46263e-01 -5.23071e-01 -5.69455e-01
1.62240e+05 4.05000e+02 -5.43036e-01 -4.83804e-01 -6.02269e-01 -5.45577e-01 -5.22518e-01 -5.68636e-01
1.62400e+05 4.06000e+02 -5.56915e-01 -4.36199e-01 -6.77631e-01 -5.44887e-01 -5.21947e-01 -5.67828e-01
1.62560e+05 4.06000e+02 -5.56915e-01 -4.36199e-01 -6.77631e-01 -5.44197e-01 -5.21357e-01 -5.67036e-01
1.62720e+05 4.06000e+02 -5.56915e-01 -4.36199e-01 -6.77631e-01 -5.43510e-01 -5.20752e-01 -5.66268e-01
1.62880e+05 4.07000e+02 -5.48239e-01 -4.94644e-01 -6.01834e-01 -5.42830e-01 -5.20133e-01 -5.65528e-01
1.63040e+05 4.07000e+02 -5.48239e-01 -4.94644e-01 -6.01834e-01 -5.42161e-01 -5.19501e-01 -5.64821e-01
1.63200e+05 4.08000e+02 -5.28486e-01 -4.70267e-01 -5.86705e-01 -5.41506e-01 -5.18860e-01 -5.64153e-01
1.63360e+05 4.08000e+02 -5.28486e-01 -4.70267e-01 -5.86705e-01 -5.40868e-01 -5.18211e-01 -5.63525e-01
1.63520e+05 4.08000e+02 -5.28486e-01 -4.70267e-01 -5.86705e-01 -5.40248e-01 -5.17556e-01 -5.62939e-01
1.63680e+05 4.09000e+02 -5.31442e-01 -4.71206e-01 -5.91679e-01 -5.39648e-01 -5.16899e-01 -5.62397e-01
1.63840e+05 4.09000e+02 -5.31442e-01 -4.71206e-01 -5.91679e-01 -5.39070e-01 -5.16242e-01 -5.61899e-01
1.64000e+05 4.10000e+02 -4.91061e-01 -4.40474e-01 -5.41649e-01 -5.38515e-01 -5.15587e-01 -5.61444e-01
1.64160e+05 4.10000e+02 -4.91061e-01 -4.40474e-01 -5.41649e-01 -5.37984e-01 -5.14937e-01 -5.61032e-01
1.64320e+05 4.10000e+02 -4.91061e-01 -4.40474e-01 -5.41649e-01 -5.37477e-01 -5.14294e-01 -5.60661e-01
1.64480e+05 4.11000e+02 -5.13527e-01 -4.35403e-01 -5.91652e-01 -5.36994e-01 -5.13660e-01 -5.60328e-01
1.64640e+05 4.11000e+02 -5.13527e-01 -4.35403e-01 -5.91652e-01 -5.36536e-01 -5.13038e-01 -5.60033e-01
1.64800e+05 4.12000e+02 -5.00730e-01 -4.60446e-01 -5.41014e-01 -5.36100e-01 -5.12429e-01 -5.59772e-01
1.64960e+05 4.12000e+02 -5.00730e-01 -4.60446e-01 -5.41014e-01 -5.35688e-01 -5.11834e-01 -5.59542e-01
1.65120e+05 4.12000e+02 -5.00730e-01 -4.60446e-01 -5.41014e-01 -5.35299e-01 -5.11255e-01 -5.59342e-01
1.65280e+05 4.13000e+02 -4.96424e-01 -4.54596e-01 -5.38253e-01 -5.34931e-01 -5.10693e-01 -5.59170e-01
1.65440e+05 4.13000e+02 -4.96424e-01 -4.54596e-01 -5.38253e-01 -5.34585e-01 -5.10148e-01 -5.59022e-01
1.65600e+05 4.14000e+02 -5.12590e-01 -4.98931e-01 -5.26249e-01 -5.34259e-01 -5.09620e-01 -5.58898e-01
1.65760e+05 4.14000e+02 -5.12590e-01 -4.98931e-01 -5.26249e-01 -5.33953e-01 -5.09111e-01 -5.58796e-01
1.65920e+05 4.14000e+02 -5.12590e-01 -4.98931e-01 -5.26249e-01 -5.33666e-01 -5.08618e-01 -5.58715e-01
1.66080e+05 4.15000e+02 -5.67334e-01 -4.77546e-01 -6.57121e-01 -5.33398e-01 -5.08143e-01 -5.58652e-01
1.66240e+05 4.15000e+02 -5.67334e-01 -4.77546e-01 -6.57121e-01 -5.33147e-01 -5.07686e-01 -5.58607e-01
1.66400e+05 4.16000e+02 -4.92598e-01 -4.49097e-01 -5.36099e-01 -5.32912e-01 -5.07244e-01 -5.58580e-01
1.66560e+05 4.16000e+02 -4.92598e-01 -4.49097e-01 -5.36099e-01 -5.32693e-01 -5.06817e-01 -5.58569e-01
1.66720e+05 4.16000e+02 -4.92598e-01 -4.49097e-01 -5.36099e-01 -5.32488e-01 -5.06404e-01 -5.58573e-01
1.66880e+05 4.17000e+02 -5.09563e-01 -4.99618e-01 -5.19508e-01 -5.32297e-01 -5.06003e-01 -5.58591e-01
1.67040e+05 4.17000e+02 -5.09563e-01 -4.99618e-01 -5.19508e-01 -5.32118e-01 -5.05613e-01 -5.58623e-01
1.67200e+05 4.18000e+02 -5.29129e-01 -4.55547e-01 -6.02712e-01 -5.31949e-01 -5.05232e-01 -5.58666e-01
1.67360e+05 4.18000e+02 -5.29129e-01 -4.55547e-01 -6.02712e-01 -5.31789e-01 -5.04859e-01 -5.58720e-01
1.67520e+05 4.18000e+02 -5.29129e-01 -4.55547e-01 -6.02712e-01 -5.31637e-01 -5.04491e-01 -5.58783e-01
1.67680e+05 4.19000e+02 -4.78958e-01 -4.22681e-01 -5.35234e-01 -5.31490e-01 -5.04127e-01 -5.58853e-01
1.67840e+05 4.19000e+02 -4.78958e-01 -4.22681e-01 -5.35234e-01 -5.31346e-01 -5.03764e-01 -5.58929e-01
1.68000e+05 4.20000e+02 -5.23303e-01 -4.39039e-01 -6.07568e-01 -5.31205e-01 -5.03401e-01 -5.59009e-01
1.68160e+05 4.20000e+02 -5.23303e-01 -4.39039e-01 -6.07568e-01 -5.31063e-01 -5.03035e-01 -5.59091e-01
1.68320e+05 4.20000e+02 -5.23303e-01 -4.39039e-01 -6.07568e-01 -5.30919e-01 -5.02666e-01 -5.59173e-01
1.68480e+05 4.21000e+02 -5.10739e-01 -4.56321e-01 -5.65157e-01 -5.30772e-01 -5.02292e-01 -5.59252e-01
1.68640e+05 4.21000e+02 -5.10739e-01 -4.56321e-01 -5.65157e-01 -5.30619e-01 -5.01912e-01 -5.59326e-01
1.68800e+05 4.22000e+02 -5.04818e-01 -4.59368e-01 -5.50268e-01 -5.30460e-01 -5.01525e-01 -5.59395e-01
1.68960e+05 4.22000e+02 -5.04818e-01 -4.59368e-01 -5.50268e-01 -5.30292e-01 -5.01130e-01 -5.59454e-01
1.69120e+05 4.22000e+02 -5.04818e-01 -4.59368e-01 -5.50268e-01 -5.30115e-01 -5.00728e-01 -5.59502e-01
1.69280e+05 4.23000e+02 -5.36617e-01 -4.79151e-01 -5.94083e-01 -5.29928e-01 -5.00318e-01 -5.59538e-01
1.69440e+05 4.23000e+02 -5.36617e-01 -4.79151e-01 -5.94083e-01 -5.29730e-01 -4.99901e-01 -5.59559e-01
1.69600e+05 4.24000e+02 -5.33380e-01 -4.67604e-01 -5.99156e-01 -5.29520e-01 -4.99477e-01 -5.59564e-01
1.69760e+05 4.24000e+02 -5.33380e-01 -4.67604e-01 -5.99156e-01 -5.29299e-01 -4.99047e-01 -5.59550e-01
1.69920e+05 4.24000e+02 -5.33380e-01 -4.67604e-01 -5.99156e-01 -5.29064e-01 -4.98612e-01 -5.59517e-01
1.70080e+05 4.25000e+02 -5.01604e-01 -4.63740e-01 -5.39468e-01 -5.28818e-01 -4.98173e-01 -5.59463e-01
1.70240e+05 4.25000e+02 -5.01604e-01 -4.63740e-01 -5.39468e-01 -5.28559e-01 -4.97731e-01 -5.59387e-01
1.70400e+05 4.26000e+02 -5.40246e-01 -4.69147e-01 -6.11345e-01 -5.28288e-01 -4.97287e-01 -5.59289e-01
1.70560e+05 4.26000e+02 -5.40246e-01 -4.69147e-01 -6.11345e-01 -5.28005e-01 -4.96842e-01 -5.59168e-01
1.70720e+05 4.26000e+02 -5.40246e-01 -4.69147e-01 -6.11345e-01 -5.27710e-01 -4.96397e-01 -5.59023e-01
1.70880e+05 4.27000e+02 -5.10809e-01 -4.34137e-01 -5.87480e-01 -5.27405e-01 -4.95955e-01 -5.58855e-01
1.71040e+05 4.27000e+02 -5.10809e-01 -4.34137e-01 -5.87480e-01 -5.27089e-01 -4.95514e-01 -5.58663e-01
1.71200e+05 4.28000e+02 -5.52141e-01 -4.88385e-01 -6.15897e-01 -5.26763e-01 -4.95077e-01 -5.58448e-01
1.71360e+05 4.28000e+02 -5.52141e-01 -4.88385e-01 -6.15897e-01 -5.26428e-01 -4.94645e-01 -5.58211e-01
1.71520e+05 4.28000e+02 -5.52141e-01 -4.88385e-01 -6.15897e-01 -5.26085e-01 -4.94218e-01 -5.57951e-01
1.71680e+05 4.29000e+02 -4.96695e-01 -4.48761e-01 -5.44629e-01 -5.25734e-01 -4.93797e-01 -5.57672e-01
1.71840e+05 4.29000e+02 -4.96695e-01 -4.48761e-01 -5.44629e-01 -5.25378e-01 -4.93383e-01 -5.57372e-01
1.72000e+05 4.30000e+02 -5.06349e-01 -4.47725e-01 -5.64973e-01 -5.25016e-01 -4.92977e-01 -5.57055e-01
1.72160e+05 4.30000e+02 -5.06349e-01 -4.47725e-01 -5.64973e-01 -5.24651e-01 -4.92581e-01 -5.56722e-01
1.72320e+05 4.30000e+02 -5.06349e-01 -4.47725e-01 -5.64973e-01 -5.24284e-01 -4.92193e-01 -5.56375e-01
1.72480e+05 4.31000e+02 -5.27993e-01 -5.01863e-01 -5.54122e-01 -5.23915e-01 -4.91815e-01 -5.56016e-01
1.72640e+05 4.31000e+02 -5.27993e-01 -5.01863e-01 -5.54122e-01 -5.23548e-01 -4.91448e-01 -5.55647e-01
1.72800e+05 4.32000e+02 -5.47040e-01 -4.79298e-01 -6.14783e-01 -5.23182e-01 -4.91092e-01 -5.55271e-01
1.72960e+05 4.32000e+02 -5.47040e-01 -4.79298e-01 -6.14783e-01 -5.22819e-01 -4.90748e-01 -5.54891e-01
1.73120e+05 4.32000e+02 -5.47040e-01 -4.79298e-01 -6.14783e-01 -5.22462e-01 -4.90415e-01 -5.54509e-01
1.73280e+05 4.33000e+02 -5.13205e-01 -4.55934e-01 -5.70476e-01 -5.22112e-01 -4.90094e-01 -5.54130e-01
1.73440e+05 4.33000e+02 -5.13205e-01 -4.55934e-01 -5.70476e-01 -5.21770e-01 -4.89786e-01 -5.53754e-01
1.73600e+05 4.34000e+02 -4.86482e-01 -4.44997e-01 -5.27968e-01 -5.21438e-01 -4.89489e-01 -5.53387e-01
1.73760e+05 4.34000e+02 -4.86482e-01 -4.44997e-01 -5.27968e-01 -5.21117e-01 -4.89204e-01 -5.53030e-01
1.73920e+05 4.34000e+02 -4.86482e-01 -4.44997e-01 -5.27968e-01 -5.20809e-01 -4.88931e-01 -5.52687e-01
1.74080e+05 4.35000e+02 -4.79489e-01 -4.39012e-01 -5.19966e-01 -5.20515e-01 -4.88669e-01 -5.52360e-01
1.74240e+05 4.35000e+02 -4.79489e-01 -4.39012e-01 -5.19966e-01 -5.20236e-01 -4.88418e-01 -5.52053e-01
1.74400e+05 4.36000e+02 -5.44573e-01 -4.92515e-01 -5.96630e-01 -5.19972e-01 -4.88178e-01 -5.51767e-01
1.74560e+05 4.36000e+02 -5.44573e-01 -4.92515e-01 -5.96630e-01 -5.19726e-01 -4.87948e-01 -5.51504e-01
1.74720e+05 4.36000e+02 -5.44573e-01 -4.92515e-01 -5.96630e-01 -5.19497e-01 -4.87729e-01 -5.51265e-01
1.74880e+05 4.37000e+02 -4.88793e-01 -4.50302e-01 -5.27284e-01 -5.19286e-01 -4.87520e-01 -5.51052e-01
1.75040e+05 4.37000e+02 -4.88793e-01 -4.50302e-01 -5.27284e-01 -5.19093e-01 -4.87321e-01 -5.50866e-01
1.75200e+05 4.38000e+02 -4.95898e-01 -4.66364e-01 -5.25432e-01 -5.18919e-01 -4.87133e-01 -5.50706e-01
1.75360e+05 4.38000e+02 -4.95898e-01 -4.66364e-01 -5.25432e-01 -5.18764e-01 -4.86955e-01 -5.50572e-01
1.75520e+05 4.38000e+02 -4.95898e-01 -4.66364e-01 -5.25432e-01 -5.18627e-01 -4.86788e-01 -5.50465e-01
1.75680e+05 4.39000e+02 -5.47838e-01 -4.59757e-01 -6.35919e-01 -5.18508e-01 -4.86633e-01 -5.50382e-01
1.75840e+05 4.39000e+02 -5.47838e-01 -4.59757e-01 -6.35919e-01 -5.18406e-01 -4.86489e-01 -5.50322e-01
1.76000e+05 4.40000e+02 -5.03931e-01 -4.57794e-01 -5.50068e-01 -5.18321e-01 -4.86357e-01 -5.50284e-01
1.76160e+05 4.40000e+02 -5.03931e-01 -4.57794e-01 -5.50068e-01 -5.18252e-01 -4.86238e-01 -5.50266e-01
1.76320e+05 4.40000e+02 -5.03931e-01 -4.57794e-01 -5.50068e-01 -5.18197e-01 -4.86130e-01 -5.50264e-01
1.76480e+05 4.41000e+02 -4.69715e-01 -4.15516e-01 -5.23914e-01 -5.18155e-01 -4.86035e-01 -5.50276e-01
1.76640e+05 4.41000e+02 -4.69715e-01 -4.15516e-01 -5.23914e-01 -5.18126e-01 -4.85953e-01 -5.50299e-01
1.76800e+05 4.42000e+02 -4.72208e-01 -4.38250e-01 -5.06166e-01 -5.18107e-01 -4.85883e-01 -5.50330e-01
1.76960e+05 4.42000e+02 -4.72208e-01 -4.38250e-01 -5.06166e-01 -5.18096e-01 -4.85826e-01 -5.50366e-01
1.77120e+05 4.42000e+02 -4.72208e-01 -4.38250e-01 -5.06166e-01 -5.18092e-01 -4.85781e-01 -5.50404e-01
1.77280e+05 4.43000e+02 -4.99540e-01 -4.41812e-01 -5.57268e-01 -5.18093e-01 -4.85748e-01 -5.50438e-01
1.77440e+05 4.43000e+02 -4.99540e-01 -4.41812e-01 -5.57268e-01 -5.18098e-01 -4.85727e-01 -5.50468e-01
1.77600e+05 4.44000e+02 -4.90831e-01 -4.38429e-01 -5.43233e-01 -5.18103e-01 -4.85718e-01 -5.50488e-01
1.77760e+05 4.44000e+02 -4.90831e-01 -4.38429e-01 -5.43233e-01 -5.18108e-01 -4.85719e-01 -5.50497e-01
1.77920e+05 4.44000e+02 -4.90831e-01 -4.38429e-01 -5.43233e-01 -5.18110e-01 -4.85732e-01 -5.50489e-01
1.78080e+05 4.45000e+02 -5.03350e-01 -4.62812e-01 -5.43887e-01 -5.18109e-01 -4.85754e-01 -5.50464e-01
1.78240e+05 4.45000e+02 -5.03350e-01 -4.62812e-01 -5.43887e-01 -5.18102e-01 -4.85786e-01 -5.50417e-01
1.78400e+05 4.46000e+02 -5.40505e-01 -4.71647e-01 -6.09362e-01 -5.18087e-01 -4.85827e-01 -5.50347e-01
1.78560e+05 4.46000e+02 -5.40505e-01 -4.71647e-01 -6.09362e-01 -5.18064e-01 -4.85877e-01 -5.50251e-01
1.78720e+05 4.46000e+02 -5.40505e-01 -4.71647e-01 -6.09362e-01 -5.18032e-01 -4.85935e-01 -5.50128e-01
1.78880e+05 4.47000e+02 -4.93539e-01 -4.49484e-01 -5.37594e-01 -5.17988e-01 -4.86000e-01 -5.49976e-01
1.79040e+05 4.47000e+02 -4.93539e-01 -4.49484e-01 -5.37594e-01 -5.17932e-01 -4.86070e-01 -5.49794e-01
1.79200e+05 4.48000e+02 -5.33585e-01 -4.62706e-01 -6.04465e-01 -5.17863e-01 -4.86145e-01 -5.49580e-01
1.79360e+05 4.48000e+02 -5.33585e-01 -4.62706e-01 -6.04465e-01 -5.17779e-01 -4.86222e-01 -5.49335e-01
1.79520e+05 4.48000e+02 -5.33585e-01 -4.62706e-01 -6.04465e-01 -5.17680e-01 -4.86302e-01 -5.49057e-01
1.79680e+05 4.49000e+02 -5.06352e-01 -4.59930e-01 -5.52773e-01 -5.17565e-01 -4.86381e-01 -5.48748e-01
1.79840e+05 4.49000e+02 -5.06352e-01 -4.59930e-01 -5.52773e-01 -5.17432e-01 -4.86458e-01 -5.48407e-01
1.80000e+05 4.50000e+02 -5.43936e-01 -4.92600e-01 -5.95273e-01 -5.17282e-01 -4.86529e-01 -5.48034e-01
1.80160e+05 4.50000e+02 -5.43936e-01 -4.92600e-01 -5.95273e-01 -5.17113e-01 -4.86595e-01 -5.47631e-01
1.80320e+05 4.50000e+02 -5.43936e-01 -4.92600e-01 -5.95273e-01 -5.16926e-01 -4.86651e-01 -5.47200e-01
1.80480e+05 4.51000e+02 -5.22133e-01 -4.52617e-01 -5.91649e-01 -5.16719e-01 -4.86696e-01 -5.46741e-01
1.80640e+05 4.51000e+02 -5.22133e-01 -4.52617e-01 -5.91649e-01 -5.16493e-01 -4.86729e-01 -5.46258e-01
1.80800e+05 4.52000e+02 -5.41824e-01 -4.67436e-01 -6.16211e-01 -5.16248e-01 -4.86745e-01 -5.45751e-01
1.80960e+05 4.52000e+02 -5.41824e-01 -4.67436e-01 -6.16211e-01 -5.15984e-01 -4.86744e-01 -5.45224e-01
1.81120e+05 4.52000e+02 -5.41824e-01 -4.67436e-01 -6.16211e-01 -5.15702e-01 -4.86725e-01 -5.44679e-01
1.81280e+05 4.53000e+02 -5.45290e-01 -4.89122e-01 -6.01458e-01 -5.15403e-01 -4.86686e-01 -5.44120e-01
1.81440e+05 4.53000e+02 -5.45290e-01 -4.89122e-01 -6.01458e-01 -5.15087e-01 -4.86627e-01 -5.43548e-01
1.81600e+05 4.54000e+02 -5.60226e-01 -5.05169e-01 -6.15283e-01 -5.14757e-01 -4.86546e-01 -5.42968e-01
1.81760e+05 4.54000e+02 -5.60226e-01 -5.05169e-01 -6.15283e-01 -5.14414e-01 -4.86445e-01 -5.42383e-01
1.81920e+05 4.54000e+02 -5.60226e-01 -5.05169e-01 -6.15283e-01 -5.14060e-01 -4.86324e-01 -5.41797e-01
1.82080e+05 4.55000e+02 -4.68075e-01 -4.00039e-01 -5.36110e-01 -5.13697e-01 -4.86183e-01 -5.41211e-01
1.82240e+05 4.55000e+02 -4.68075e-01 -4.00039e-01 -5.36110e-01 -5.13328e-01 -4.86025e-01 -5.40632e-01
1.82400e+05 4.56000e+02 -5.42868e-01 -4.75882e-01 -6.09855e-01 -5.12956e-01 -4.85850e-01 -5.40061e-01
1.82560e+05 4.56000e+02 -5.42868e-01 -4.75882e-01 -6.09855e-01 -5.12582e-01 -4.85661e-01 -5.39504e-01
1.82720e+05 4.56000e+02 -5.42868e-01 -4.75882e-01 -6.09855e-01 -5.12211e-01 -4.85458e-01 -5.38964e-01
1.82880e+05 4.57000e+02 -4.99875e-01 -4.55481e-01 -5.44269e-01 -5.11845e-01 -4.85246e-01 -5.38444e-01
1.83040e+05 4.57000e+02 -4.99875e-01 -4.55481e-01 -5.44269e-01 -5.11487e-01 -4.85026e-01 -5.37949e-01
1.83200e+05 4.58000e+02 -4.70535e-01 -3.94138e-01 -5.46933e-01 -5.11141e-01 -4.84800e-01 -5.37483e-01
1.83360e+05 4.58000e+02 -4.70535e-01 -3.94138e-01 -5.46933e-01 -5.10810e-01 -4.84571e-01 -5.37050e-01
1.83520e+05 4.58000e+02 -4.70535e-01 -3.94138e-01 -5.46933e-01 -5.10498e-01 -4.84341e-01 -5.36655e-01
1.83680e+05 4.59000e+02 -5.47068e-01 -4.85659e-01 -6.08477e-01 -5.10206e-01 -4.84111e-01 -5.36301e-01
1.83840e+05 4.59000e+02 -5.47068e-01 -4.85659e-01 -6.08477e-01 -5.09939e-01 -4.83885e-01 -5.35993e-01
1.84000e+05 4.60000e+02 -4.73157e-01 -4.56729e-01 -4.89585e-01 -5.09699e-01 -4.83664e-01 -5.35734e-01
1.84160e+05 4.60000e+02 -4.73157e-01 -4.56729e-01 -4.89585e-01 -5.09489e-01 -4.83450e-01 -5.35528e-01
1.84320e+05 4.60000e+02 -4.73157e-01 -4.56729e-01 -4.89585e-01 -5.09311e-01 -4.83243e-01 -5.35379e-01
1.84480e+05 4.61000e+02 -5.24602e-01 -4.52970e-01 -5.96234e-01 -5.09167e-01 -4.83046e-01 -5.35288e-01
1.84640e+05 4.61000e+02 -5.24602e-01 -4.52970e-01 -5.96234e-01 -5.09059e-01 -4.82859e-01 -5.35259e-01
1.84800e+05 4.62000e+02 -5.55149e-01 -4.81583e-01 -6.28715e-01 -5.08988e-01 -4.82683e-01 -5.35293e-01
1.84960e+05 4.62000e+02 -5.55149e-01 -4.81583e-01 -6.28715e-01 -5.08954e-01 -4.82516e-01 -5.35392e-01
1.85120e+05 4.62000e+02 -5.55149e-01 -4.81583e-01 -6.28715e-01 -5.08958e-01 -4.82360e-01 -5.35556e-01
1.85280e+05 4.63000e+02 -5.21131e-01 -4.70336e-01 -5.71926e-01 -5.09001e-01 -4.82215e-01 -5.35786e-01
1.85440e+05 4.63000e+02 -5.21131e-01 -4.70336e-01 -5.71926e-01 -5.09080e-01 -4.82080e-01 -5.36080e-01
1.85600e+05 4.64000e+02 -5.28198e-01 -4.65606e-01 -5.90790e-01 -5.09194e-01 -4.81953e-01 -5.36436e-01
1.85760e+05 4.64000e+02 -5.28198e-01 -4.65606e-01 -5.90790e-01 -5.09343e-01 -4.81834e-01 -5.36852e-01
1.85920e+05 4.64000e+02 -5.28198e-01 -4.65606e-01 -5.90790e-01 -5.09524e-01 -4.81721e-01 -5.37326e-01
1.86080e+05 4.65000e+02 -4.85573e-01 -4.60858e-01 -5.10288e-01 -5.09733e-01 -4.81615e-01 -5.37852e-01
1.86240e+05 4.65000e+02 -4.85573e-01 -4.60858e-01 -5.10288e-01 -5.09970e-01 -4.81513e-01 -5.38426e-01
1.86400e+05 4.66000e+02 -4.91038e-01 -4.45731e-01 -5.36346e-01 -5.10229e-01 -4.81414e-01 -5.39044e-01
1.86560e+05 4.66000e+02 -4.91038e-01 -4.45731e-01 -5.36346e-01 -5.10509e-01 -4.81318e-01 -5.39700e-01
1.86720e+05 4.66000e+02 -4.91038e-01 -4.45731e-01 -5.36346e-01 -5.10805e-01 -4.81224e-01 -5.40387e-01
1.86880e+05 4.67000e+02 -5.14821e-01 -4.21009e-01 -6.08632e-01 -5.11114e-01 -4.81129e-01 -5.41100e-01
1.87040e+05 4.67000e+02 -5.14821e-01 -4.21009e-01 -6.08632e-01 -5.11433e-01 -4.81034e-01 -5.41831e-01
1.87200e+05 4.68000e+02 -4.83532e-01 -4.16688e-01 -5.50376e-01 -5.11758e-01 -4.80939e-01 -5.42577e-01
1.87360e+05 4.68000e+02 -4.83532e-01 -4.16688e-01 -5.50376e-01 -5.12086e-01 -4.80842e-01 -5.43329e-01
1.87520e+05 4.68000e+02 -4.83532e-01 -4.16688e-01 -5.50376e-01 -5.12413e-01 -4.80744e-01 -5.44083e-01
1.87680e+05 4.69000e+02 -5.28126e-01 -4.74702e-01 -5.81550e-01 -5.12738e-01 -4.80645e-01 -5.44832e-01
1.87840e+05 4.69000e+02 -5.28126e-01 -4.74702e-01 -5.81550e-01 -5.13058e-01 -4.80545e-01 -5.45571e-01
1.88000e+05 4.70000e+02 -5.65603e-01 -5.25206e-01 -6.06000e-01 -5.13370e-01 -4.80444e-01 -5.46296e-01
1.88160e+05 4.70000e+02 -5.65603e-01 -5.25206e-01 -6.06000e-01 -5.13673e-01 -4.80343e-01 -5.47002e-01
1.88320e+05 4.70000e+02 -5.65603e-01 -5.25206e-01 -6.06000e-01 -5.13965e-01 -4.80243e-01 -5.47687e-01
1.88480e+05 4.71000e+02 -5.22527e-01 -4.46430e-01 -5.98624e-01 -5.14244e-01 -4.80144e-01 -5.48344e-01
1.88640e+05 4.71000e+02 -5.22527e-01 -4.46430e-01 -5.98624e-01 -5.14509e-01 -4.80047e-01 -5.48972e-01
1.88800e+05 4.72000e+02 -5.06752e-01 -4.38964e-01 -5.74540e-01 -5.14761e-01 -4.79953e-01 -5.49568e-01
1.88960e+05 4.72000e+02 -5.06752e-01 -4.38964e-01 -5.74540e-01 -5.14996e-01 -4.79863e-01 -5.50130e-01
1.89120e+05 4.72000e+02 -5.06752e-01 -4.38964e-01 -5.74540e-01 -5.15215e-01 -4.79776e-01 -5.50654e-01
1.89280e+05 4.73000e+02 -5.18193e-01 -4.48078e-01 -5.88308e-01 -5.15418e-01 -4.79696e-01 -5.51140e-01
1.89440e+05 4.73000e+02 -5.18193e-01 -4.48078e-01 -5.88308e-01 -5.15603e-01 -4.79621e-01 -5.51585e-01
1.89600e+05 4.74000e+02 -5.21935e-01 -4.18378e-01 -6.25492e-01 -5.15771e-01 -4.79552e-01 -5.51989e-01
1.89760e+05 4.74000e+02 -5.21935e-01 -4.18378e-01 -6.25492e-01 -5.15921e-01 -4.79490e-01 -5.52351e-01
1.89920e+05 4.74000e+02 -5.21935e-01 -4.18378e-01 -6.25492e-01 -5.16052e-01 -4.79434e-01 -5.52670e-01
1.90080e+05 4.75000e+02 -5.39002e-01 -4.85265e-01 -5.92739e-01 -5.16166e-01 -4.79387e-01 -5.52946e-01
1.90240e+05 4.75000e+02 -5.39002e-01 -4.85265e-01 -5.92739e-01 -5.16263e-01 -4.79346e-01 -5.53179e-01
1.90400e+05 4.76000e+02 -4.78866e-01 -4.15254e-01 -5.42477e-01 -5.16342e-01 -4.79315e-01 -5.53369e-01
1.90560e+05 4.76000e+02 -4.78866e-01 -4.15254e-01 -5.42477e-01 -5.16404e-01 -4.79291e-01 -5.53518e-01
1.90720e+05 4.76000e+02 -4.78866e-01 -4.15254e-01 -5.42477e-01 -5.16451e-01 -4.79275e-01 -5.53627e-01
1.90880e+05 4.77000e+02 -4.95448e-01 -4.49941e-01 -5.40954e-01 -5.16482e-01 -4.79268e-01 -5.53696e-01
1.91040e+05 4.77000e+02 -4.95448e-01 -4.49941e-01 -5.40954e-01 -5.16499e-01 -4.79269e-01 -5.53729e-01
1.91200e+05 4.78000e+02 -4.84756e-01 -3.94409e-01 -5.75103e-01 -5.16504e-01 -4.79279e-01 -5.53728e-01
1.91360e+05 4.78000e+02 -4.84756e-01 -3.94409e-01 -5.75103e-01 -5.16496e-01 -4.79299e-01 -5.53694e-01
1.91520e+05 4.78000e+02 -4.84756e-01 -3.94409e-01 -5.75103e-01 -5.16479e-01 -4.79327e-01 -5.53630e-01
1.91680e+05 4.79000e+02 -4.97679e-01 -4.63369e-01 -5.31988e-01 -5.16453e-01 -4.79365e-01 -5.53541e-01
1.91840e+05 4.79000e+02 -4.97679e-01 -4.63369e-01 -5.31988e-01 -5.16420e-01 -4.79412e-01 -5.53428e-01
1.92000e+05 4.80000e+02 -5.12798e-01 -4.61901e-01 -5.63695e-01 -5.16382e-01 -4.79469e-01 -5.53295e-01
1.92160e+05 4.80000e+02 -5.12798e-01 -4.61901e-01 -5.63695e-01 -5.16340e-01 -4.79535e-01 -5.53145e-01
1.92320e+05 4.80000e+02 -5.12798e-01 -4.61901e-01 -5.63695e-01 -5.16296e-01 -4.79610e-01 -5.52982e-01
1.92480e+05 4.81000e+02 -4.78882e-01 -4.13842e-01 -5.43922e-01 -5.16252e-01 -4.79695e-01 -5.52809e-01
1.92640e+05 4.81000e+02 -4.78882e-01 -4.13842e-01 -5.43922e-01 -5.16208e-01 -4.79787e-01 -5.52628e-01
1.92800e+05 4.82000e+02 -5.38820e-01 -4.79900e-01 -5.97740e-01 -5.16165e-01 -4.79887e-01 -5.52443e-01
1.92960e+05 4.82000e+02 -5.38820e-01 -4.79900e-01 -5.97740e-01 -5.16126e-01 -4.79994e-01 -5.52257e-01
1.93120e+05 4.82000e+02 -5.38820e-01 -4.79900e-01 -5.97740e-01 -5.16089e-01 -4.80107e-01 -5.52072e-01
1.93280e+05 4.83000e+02 -5.20510e-01 -4.44932e-01 -5.96087e-01 -5.16057e-01 -4.80223e-01 -5.51890e-01
1.93440e+05 4.83000e+02 -5.20510e-01 -4.44932e-01 -5.96087e-01 -5.16028e-01 -4.80342e-01 -5.51713e-01
1.93600e+05 4.84000e+02 -5.22115e-01 -4.44858e-01 -5.99371e-01 -5.16002e-01 -4.80462e-01 -5.51543e-01
1.93760e+05 4.84000e+02 -5.22115e-01 -4.44858e-01 -5.99371e-01 -5.15980e-01 -4.80580e-01 -5.51380e-01
1.93920e+05 4.84000e+02 -5.22115e-01 -4.44858e-01 -5.99371e-01 -5.15960e-01 -4.80693e-01 -5.51227e-01
1.94080e+05 4.85000e+02 -4.75207e-01 -4.31471e-01 -5.18942e-01 -5.15941e-01 -4.80801e-01 -5.51082e-01
1.94240e+05 4.85000e+02 -4.75207e-01 -4.31471e-01 -5.18942e-01 -5.15923e-01 -4.80899e-01 -5.50947e-01
1.94400e+05 4.86000e+02 -5.48768e-01 -4.25131e-01 -6.72405e-01 -5.15904e-01 -4.80986e-01 -5.50822e-01
1.94560e+05 4.86000e+02 -5.48768e-01 -4.25131e-01 -6.72405e-01 -5.15882e-01 -4.81059e-01 -5.50705e-01
1.94720e+05 4.86000e+02 -5.48768e-01 -4.25131e-01 -6.72405e-01 -5.15856e-01 -4.81115e-01 -5.50596e-01
1.94880e+05 4.87000e+02 -5.40853e-01 -4.57031e-01 -6.24675e-01 -5.15823e-01 -4.81153e-01 -5.50494e-01
1.95040e+05 4.87000e+02 -5.40853e-01 -4.57031e-01 -6.24675e-01 -5.15785e-01 -4.81170e-01 -5.50400e-01
1.95200e+05 4.88000e+02 -5.03229e-01 -4.36442e-01 -5.70015e-01 -5.15737e-01 -4.81164e-01 -5.50310e-01
1.95360e+05 4.88000e+02 -5.03229e-01 -4.36442e-01 -5.70015e-01 -5.15679e-01 -4.81133e-01 -5.50226e-01
1.95520e+05 4.88000e+02 -5.03229e-01 -4.36442e-01 -5.70015e-01 -5.15611e-01 -4.81077e-01 -5.50145e-01
1.95680e+05 4.89000e+02 -4.93736e-01 -4.38421e-01 -5.49050e-01 -5.15531e-01 -4.80994e-01 -5.50067e-01
1.95840e+05 4.89000e+02 -4.93736e-01 -4.38421e-01 -5.49050e-01 -5.15438e-01 -4.80883e-01 -5.49993e-01
1.96000e+05 4.90000e+02 -5.61201e-01 -4.99569e-01 -6.22834e-01 -5.15333e-01 -4.80743e-01 -5.49922e-01
1.96160e+05 4.90000e+02 -5.61201e-01 -4.99569e-01 -6.22834e-01 -5.15214e-01 -4.80575e-01 -5.49853e-01
1.96320e+05 4.90000e+02 -5.61201e-01 -4.99569e-01 -6.22834e-01 -5.15084e-01 -4.80379e-01 -5.49788e-01
1.96480e+05 4.91000e+02 -4.55163e-01 -4.07541e-01 -5.02784e-01 -5.14940e-01 -4.80153e-01 -5.49728e-01
1.96640e+05 4.91000e+02 -4.55163e-01 -4.07541e-01 -5.02784e-01 -5.14786e-01 -4.79899e-01 -5.49673e-01
1.96800e+05 4.92000e+02 -5.29393e-01 -4.62594e-01 -5.96193e-01 -5.14621e-01 -4.79617e-01 -5.49625e-01
1.96960e+05 4.92000e+02 -5.29393e-01 -4.62594e-01 -5.96193e-01 -5.14447e-01 -4.79309e-01 -5.49585e-01
1.97120e+05 4.92000e+02 -5.29393e-01 -4.62594e-01 -5.96193e-01 -5.14265e-01 -4.78975e-01 -5.49556e-01
1.97280e+05 4.93000e+02 -4.83207e-01 -4.23311e-01 -5.43102e-01 -5.14077e-01 -4.78618e-01 -5.49537e-01
1.97440e+05 4.93000e+02 -4.83207e-01 -4.23311e-01 -5.43102e-01 -5.13885e-01 -4.78238e-01 -5.49533e-01
1.97600e+05 4.94000e+02 -4.82476e-01 -4.35978e-01 -5.28973e-01 -5.13691e-01 -4.77838e-01 -5.49543e-01
1.97760e+05 4.94000e+02 -4.82476e-01 -4.35978e-01 -5.28973e-01 -5.13496e-01 -4.77420e-01 -5.49571e-01
1.97920e+05 4.94000e+02 -4.82476e-01 -4.35978e-01 -5.28973e-01 -5.13302e-01 -4.76988e-01 -5.49616e-01
1.98080e+05 4.95000e+02 -5.30266e-01 -4.18212e-01 -6.42320e-01 -5.13112e-01 -4.76542e-01 -5.49681e-01
1.98240e+05 4.95000e+02 -5.30266e-01 -4.18212e-01 -6.42320e-01 -5.12927e-01 -4.76087e-01 -5.49766e-01
1.98400e+05 4.96000e+02 -4.70161e-01 -4.11665e-01 -5.28657e-01 -5.12748e-01 -4.75625e-01 -5.49872e-01
1.98560e+05 4.96000e+02 -4.70161e-01 -4.11665e-01 -5.28657e-01 -5.12579e-01 -4.75159e-01 -5.49999e-01
1.98720e+05 4.96000e+02 -4.70161e-01 -4.11665e-01 -5.28657e-01 -5.12419e-01 -4.74692e-01 -5.50146e-01
1.98880e+05 4.97000e+02 -4.75374e-01 -4.54336e-01 -4.96412e-01 -5.12271e-01 -4.74227e-01 -5.50314e-01
1.99040e+05 4.97000e+02 -4.75374e-01 -4.54336e-01 -4.96412e-01 -5.12134e-01 -4.73768e-01 -5.50501e-01
1.99200e+05 4.98000e+02 -5.25690e-01 -4.23251e-01 -6.28130e-01 -5.12011e-01 -4.73315e-01 -5.50707e-01
1.99360e+05 4.98000e+02 -5.25690e-01 -4.23251e-01 -6.28130e-01 -5.11900e-01 -4.72871e-01 -5.50929e-01
1.99520e+05 4.98000e+02 -5.25690e-01 -4.23251e-01 -6.28130e-01 -5.11802e-01 -4.72438e-01 -5.51167e-01
1.99680e+05 4.99000e+02 -4.71874e-01 -3.89379e-01 -5.54369e-01 -5.11717e-01 -4.72017e-01 -5.51418e-01
1.99840e+05 4.99000e+02 -4.71874e-01 -3.89379e-01 -5.54369e-01 -5.11645e-01 -4.71609e-01 -5.51681e-01


==> fig/shkadov_32_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.60000e+02 0.00000e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
3.20000e+02 0.00000e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
4.80000e+02 1.00000e+00 -3.24946e+00 -2.89089e+00 -3.60803e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
6.40000e+02 1.00000e+00 -3.24946e+00 -2.89089e+00 -3.60803e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
8.00000e+02 2.00000e+00 -3.10862e+00 -2.88473e+00 -3.33252e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
9.60000e+02 2.00000e+00 -3.10862e+00 -2.88473e+00 -3.33252e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.12000e+03 2.00000e+00 -3.10862e+00 -2.88473e+00 -3.33252e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.28000e+03 3.00000e+00 -2.88721e+00 -2.60406e+00 -3.17037e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.44000e+03 3.00000e+00 -2.88721e+00 -2.60406e+00 -3.17037e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.60000e+03 4.00000e+00 -3.12620e+00 -2.77120e+00 -3.48120e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.76000e+03 4.00000e+00 -3.12620e+00 -2.77120e+00 -3.48120e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
1.92000e+03 4.00000e+00 -3.12620e+00 -2.77120e+00 -3.48120e+00 -3.16590e+00 -2.98351e+00 -3.34828e+00
2.08000e+03 5.00000e+00 -3.15249e+00 -2.91350e+00 -3.39148e+00 -3.16590e+00 -2.98351e+00 -3.34829e+00
2.24000e+03 5.00000e+00 -3.15249e+00 -2.91350e+00 -3.39148e+00 -3.16590e+00 -2.98351e+00 -3.34829e+00
2.40000e+03 6.00000e+00 -3.04025e+00 -2.81341e+00 -3.26710e+00 -3.16590e+00 -2.98351e+00 -3.34829e+00
2.56000e+03 6.00000e+00 -3.04025e+00 -2.81341e+00 -3.26710e+00 -3.16590e+00 -2.98350e+00 -3.34830e+00
2.72000e+03 6.00000e+00 -3.04025e+00 -2.81341e+00 -3.26710e+00 -3.16591e+00 -2.98350e+00 -3.34831e+00
2.88000e+03 7.00000e+00 -3.08020e+00 -2.90918e+00 -3.25121e+00 -3.16591e+00 -2.98349e+00 -3.34832e+00
3.04000e+03 7.00000e+00 -3.08020e+00 -2.90918e+00 -3.25121e+00 -3.16592e+00 -2.98349e+00 -3.34834e+00
3.20000e+03 8.00000e+00 -3.25494e+00 -3.00125e+00 -3.50863e+00 -3.16592e+00 -2.98348e+00 -3.34835e+00
3.36000e+03 8.00000e+00 -3.25494e+00 -3.00125e+00 -3.50863e+00 -3.16592e+00 -2.98346e+00 -3.34838e+00
3.52000e+03 8.00000e+00 -3.25494e+00 -3.00125e+00 -3.50863e+00 -3.16592e+00 -2.98345e+00 -3.34839e+00
3.68000e+03 9.00000e+00 -3.07802e+00 -2.97634e+00 -3.17971e+00 -3.16591e+00 -2.98343e+00 -3.34840e+00
3.84000e+03 9.00000e+00 -3.07802e+00 -2.97634e+00 -3.17971e+00 -3.16590e+00 -2.98341e+00 -3.34840e+00
4.00000e+03 1.00000e+01 -3.36661e+00 -3.08447e+00 -3.64875e+00 -3.16588e+00 -2.98339e+00 -3.34837e+00
4.16000e+03 1.00000e+01 -3.36661e+00 -3.08447e+00 -3.64875e+00 -3.16584e+00 -2.98336e+00 -3.34831e+00
4.32000e+03 1.00000e+01 -3.36661e+00 -3.08447e+00 -3.64875e+00 -3.16578e+00 -2.98335e+00 -3.34822e+00
4.48000e+03 1.10000e+01 -3.14307e+00 -2.87180e+00 -3.41433e+00 -3.16570e+00 -2.98333e+00 -3.34807e+00
4.64000e+03 1.10000e+01 -3.14307e+00 -2.87180e+00 -3.41433e+00 -3.16560e+00 -2.98334e+00 -3.34786e+00
4.80000e+03 1.20000e+01 -3.37638e+00 -3.24037e+00 -3.51239e+00 -3.16546e+00 -2.98336e+00 -3.34756e+00
4.96000e+03 1.20000e+01 -3.37638e+00 -3.24037e+00 -3.51239e+00 -3.16528e+00 -2.98340e+00 -3.34716e+00
5.12000e+03 1.20000e+01 -3.37638e+00 -3.24037e+00 -3.51239e+00 -3.16506e+00 -2.98348e+00 -3.34664e+00
5.28000e+03 1.30000e+01 -3.23404e+00 -2.98247e+00 -3.48562e+00 -3.16479e+00 -2.98359e+00 -3.34599e+00
5.44000e+03 1.30000e+01 -3.23404e+00 -2.98247e+00 -3.48562e+00 -3.16447e+00 -2.98376e+00 -3.34518e+00
5.60000e+03 1.40000e+01 -3.20141e+00 -2.88383e+00 -3.51900e+00 -3.16409e+00 -2.98398e+00 -3.34420e+00
5.76000e+03 1.40000e+01 -3.20141e+00 -2.88383e+00 -3.51900e+00 -3.16366e+00 -2.98429e+00 -3.34304e+00
5.92000e+03 1.40000e+01 -3.20141e+00 -2.88383e+00 -3.51900e+00 -3.16317e+00 -2.98468e+00 -3.34166e+00
6.08000e+03 1.50000e+01 -3.29602e+00 -2.86668e+00 -3.72535e+00 -3.16261e+00 -2.98516e+00 -3.34006e+00
6.24000e+03 1.50000e+01 -3.29602e+00 -2.86668e+00 -3.72535e+00 -3.16200e+00 -2.98576e+00 -3.33824e+00
6.40000e+03 1.60000e+01 -3.12051e+00 -2.92458e+00 -3.31643e+00 -3.16133e+00 -2.98650e+00 -3.33617e+00
6.56000e+03 1.60000e+01 -3.12051e+00 -2.92458e+00 -3.31643e+00 -3.16061e+00 -2.98737e+00 -3.33385e+00
6.72000e+03 1.60000e+01 -3.12051e+00 -2.92458e+00 -3.31643e+00 -3.15984e+00 -2.98839e+00 -3.33129e+00
6.88000e+03 1.70000e+01 -3.24021e+00 -3.08428e+00 -3.39614e+00 -3.15903e+00 -2.98958e+00 -3.32848e+00
7.04000e+03 1.70000e+01 -3.24021e+00 -3.08428e+00 -3.39614e+00 -3.15819e+00 -2.99096e+00 -3.32542e+00
7.20000e+03 1.80000e+01 -3.14029e+00 -3.07242e+00 -3.20816e+00 -3.15732e+00 -2.99252e+00 -3.32212e+00
7.36000e+03 1.80000e+01 -3.14029e+00 -3.07242e+00 -3.20816e+00 -3.15644e+00 -2.99428e+00 -3.31860e+00
7.52000e+03 1.80000e+01 -3.14029e+00 -3.07242e+00 -3.20816e+00 -3.15556e+00 -2.99625e+00 -3.31487e+00
7.68000e+03 1.90000e+01 -3.21832e+00 -2.94832e+00 -3.48832e+00 -3.15469e+00 -2.99844e+00 -3.31094e+00
7.84000e+03 1.90000e+01 -3.21832e+00 -2.94832e+00 -3.48832e+00 -3.15384e+00 -3.00083e+00 -3.30685e+00
8.00000e+03 2.00000e+01 -3.10657e+00 -2.66785e+00 -3.54530e+00 -3.15303e+00 -3.00345e+00 -3.30260e+00
8.16000e+03 2.00000e+01 -3.10657e+00 -2.66785e+00 -3.54530e+00 -3.15227e+00 -3.00630e+00 -3.29825e+00
8.32000e+03 2.00000e+01 -3.10657e+00 -2.66785e+00 -3.54530e+00 -3.15158e+00 -3.00936e+00 -3.29380e+00
8.48000e+03 2.10000e+01 -3.18882e+00 -2.97185e+00 -3.40578e+00 -3.15096e+00 -3.01262e+00 -3.28929e+00
8.64000e+03 2.10000e+01 -3.18882e+00 -2.97185e+00 -3.40578e+00 -3.15043e+00 -3.01609e+00 -3.28476e+00
8.80000e+03 2.20000e+01 -3.00832e+00 -2.76392e+00 -3.25272e+00 -3.15000e+00 -3.01976e+00 -3.28024e+00
8.96000e+03 2.20000e+01 -3.00832e+00 -2.76392e+00 -3.25272e+00 -3.14968e+00 -3.02360e+00 -3.27575e+00
9.12000e+03 2.20000e+01 -3.00832e+00 -2.76392e+00 -3.25272e+00 -3.14947e+00 -3.02762e+00 -3.27133e+00
9.28000e+03 2.30000e+01 -3.06893e+00 -2.76739e+00 -3.37047e+00 -3.14939e+00 -3.03178e+00 -3.26700e+00
9.44000e+03 2.30000e+01 -3.06893e+00 -2.76739e+00 -3.37047e+00 -3.14944e+00 -3.03607e+00 -3.26280e+00
9.60000e+03 2.40000e+01 -3.44365e+00 -3.11042e+00 -3.77688e+00 -3.14962e+00 -3.04048e+00 -3.25875e+00
9.76000e+03 2.40000e+01 -3.44365e+00 -3.11042e+00 -3.77688e+00 -3.14993e+00 -3.04498e+00 -3.25488e+00
9.92000e+03 2.40000e+01 -3.44365e+00 -3.11042e+00 -3.77688e+00 -3.15037e+00 -3.04954e+00 -3.25120e+00
1.00800e+04 2.50000e+01 -3.18038e+00 -2.92891e+00 -3.43185e+00 -3.15094e+00 -3.05415e+00 -3.24774e+00
1.02400e+04 2.50000e+01 -3.18038e+00 -2.92891e+00 -3.43185e+00 -3.15165e+00 -3.05879e+00 -3.24450e+00
1.04000e+04 2.60000e+01 -3.04127e+00 -2.78873e+00 -3.29382e+00 -3.15246e+00 -3.06343e+00 -3.24150e+00
1.05600e+04 2.60000e+01 -3.04127e+00 -2.78873e+00 -3.29382e+00 -3.15340e+00 -3.06806e+00 -3.23873e+00
1.07200e+04 2.60000e+01 -3.04127e+00 -2.78873e+00 -3.29382e+00 -3.15443e+00 -3.07265e+00 -3.23621e+00
1.08800e+04 2.70000e+01 -3.03178e+00 -2.88974e+00 -3.17382e+00 -3.15556e+00 -3.07719e+00 -3.23393e+00
1.10400e+04 2.70000e+01 -3.03178e+00 -2.88974e+00 -3.17382e+00 -3.15677e+00 -3.08166e+00 -3.23188e+00
1.12000e+04 2.80000e+01 -3.40682e+00 -3.18717e+00 -3.62647e+00 -3.15805e+00 -3.08605e+00 -3.23004e+00
1.13600e+04 2.80000e+01 -3.40682e+00 -3.18717e+00 -3.62647e+00 -3.15938e+00 -3.09036e+00 -3.22840e+00
1.15200e+04 2.80000e+01 -3.40682e+00 -3.18717e+00 -3.62647e+00 -3.16075e+00 -3.09457e+00 -3.22693e+00
1.16800e+04 2.90000e+01 -3.14615e+00 -2.88384e+00 -3.40845e+00 -3.16215e+00 -3.09870e+00 -3.22561e+00
1.18400e+04 2.90000e+01 -3.14615e+00 -2.88384e+00 -3.40845e+00 -3.16357e+00 -3.10273e+00 -3.22441e+00
1.20000e+04 3.00000e+01 -3.38898e+00 -2.88814e+00 -3.88981e+00 -3.16499e+00 -3.10668e+00 -3.22330e+00
1.21600e+04 3.00000e+01 -3.38898e+00 -2.88814e+00 -3.88981e+00 -3.16639e+00 -3.11054e+00 -3.22224e+00
1.23200e+04 3.00000e+01 -3.38898e+00 -2.88814e+00 -3.88981e+00 -3.16777e+00 -3.11434e+00 -3.22120e+00
1.24800e+04 3.10000e+01 -3.23642e+00 -2.96342e+00 -3.50942e+00 -3.16911e+00 -3.11807e+00 -3.22015e+00
1.26400e+04 3.10000e+01 -3.23642e+00 -2.96342e+00 -3.50942e+00 -3.17041e+00 -3.12176e+00 -3.21905e+00
1.28000e+04 3.20000e+01 -2.95892e+00 -2.76667e+00 -3.15117e+00 -3.17164e+00 -3.12541e+00 -3.21788e+00
1.29600e+04 3.20000e+01 -2.95892e+00 -2.76667e+00 -3.15117e+00 -3.17281e+00 -3.12902e+00 -3.21661e+00
1.31200e+04 3.20000e+01 -2.95892e+00 -2.76667e+00 -3.15117e+00 -3.17392e+00 -3.13263e+00 -3.21521e+00
1.32800e+04 3.30000e+01 -3.01233e+00 -2.76843e+00 -3.25623e+00 -3.17495e+00 -3.13623e+00 -3.21366e+00
1.34400e+04 3.30000e+01 -3.01233e+00 -2.76843e+00 -3.25623e+00 -3.17589e+00 -3.13983e+00 -3.21195e+00
1.36000e+04 3.40000e+01 -3.11959e+00 -2.80110e+00 -3.43809e+00 -3.17675e+00 -3.14344e+00 -3.21007e+00
1.37600e+04 3.40000e+01 -3.11959e+00 -2.80110e+00 -3.43809e+00 -3.17753e+00 -3.14707e+00 -3.20799e+00
1.39200e+04 3.40000e+01 -3.11959e+00 -2.80110e+00 -3.43809e+00 -3.17822e+00 -3.15070e+00 -3.20574e+00
1.40800e+04 3.50000e+01 -2.84877e+00 -2.64000e+00 -3.05754e+00 -3.17883e+00 -3.15435e+00 -3.20330e+00
1.42400e+04 3.50000e+01 -2.84877e+00 -2.64000e+00 -3.05754e+00 -3.17935e+00 -3.15800e+00 -3.20070e+00
1.44000e+04 3.60000e+01 -2.96331e+00 -2.52981e+00 -3.39681e+00 -3.17980e+00 -3.16165e+00 -3.19795e+00
1.45600e+04 3.60000e+01 -2.96331e+00 -2.52981e+00 -3.39681e+00 -3.18018e+00 -3.16525e+00 -3.19510e+00
1.47200e+04 3.60000e+01 -2.96331e+00 -2.52981e+00 -3.39681e+00 -3.18048e+00 -3.16875e+00 -3.19222e+00
1.48800e+04 3.70000e+01 -3.00484e+00 -2.78600e+00 -3.22368e+00 -3.18073e+00 -3.17200e+00 -3.18946e+00
1.50400e+04 3.70000e+01 -3.00484e+00 -2.78600e+00 -3.22368e+00 -3.18092e+00 -3.17459e+00 -3.18726e+00
1.52000e+04 3.80000e+01 -2.85013e+00 -2.40683e+00 -3.29344e+00 -3.18107e+00 -3.17555e+00 -3.18660e+00
1.53600e+04 3.80000e+01 -2.85013e+00 -2.40683e+00 -3.29344e+00 -3.18118e+00 -3.17422e+00 -3.18813e+00
1.55200e+04 3.80000e+01 -2.85013e+00 -2.40683e+00 -3.29344e+00 -3.18125e+00 -3.17157e+00 -3.19093e+00
1.56800e+04 3.90000e+01 -3.07775e+00 -2.78030e+00 -3.37520e+00 -3.18129e+00 -3.16839e+00 -3.19418e+00
1.58400e+04 3.90000e+01 -3.07775e+00 -2.78030e+00 -3.37520e+00 -3.18130e+00 -3.16502e+00 -3.19758e+00
1.60000e+04 4.00000e+01 -2.93980e+00 -2.62810e+00 -3.25151e+00 -3.18128e+00 -3.16156e+00 -3.20099e+00
1.61600e+04 4.00000e+01 -2.93980e+00 -2.62810e+00 -3.25151e+00 -3.18123e+00 -3.15810e+00 -3.20437e+00
1.63200e+04 4.00000e+01 -2.93980e+00 -2.62810e+00 -3.25151e+00 -3.18116e+00 -3.15467e+00 -3.20765e+00
1.64800e+04 4.10000e+01 -3.06529e+00 -2.88281e+00 -3.24777e+00 -3.18106e+00 -3.15129e+00 -3.21083e+00
1.66400e+04 4.10000e+01 -3.06529e+00 -2.88281e+00 -3.24777e+00 -3.18092e+00 -3.14799e+00 -3.21385e+00
1.68000e+04 4.20000e+01 -2.96631e+00 -2.56991e+00 -3.36271e+00 -3.18073e+00 -3.14477e+00 -3.21670e+00
1.69600e+04 4.20000e+01 -2.96631e+00 -2.56991e+00 -3.36271e+00 -3.18050e+00 -3.14164e+00 -3.21936e+00
1.71200e+04 4.20000e+01 -2.96631e+00 -2.56991e+00 -3.36271e+00 -3.18020e+00 -3.13861e+00 -3.22179e+00
1.72800e+04 4.30000e+01 -2.74258e+00 -2.48654e+00 -2.99863e+00 -3.17983e+00 -3.13567e+00 -3.22399e+00
1.74400e+04 4.30000e+01 -2.74258e+00 -2.48654e+00 -2.99863e+00 -3.17938e+00 -3.13283e+00 -3.22593e+00
1.76000e+04 4.40000e+01 -3.02774e+00 -2.72744e+00 -3.32804e+00 -3.17883e+00 -3.13008e+00 -3.22757e+00
1.77600e+04 4.40000e+01 -3.02774e+00 -2.72744e+00 -3.32804e+00 -3.17816e+00 -3.12742e+00 -3.22891e+00
1.79200e+04 4.40000e+01 -3.02774e+00 -2.72744e+00 -3.32804e+00 -3.17738e+00 -3.12483e+00 -3.22992e+00
1.80800e+04 4.50000e+01 -2.89509e+00 -2.64554e+00 -3.14464e+00 -3.17645e+00 -3.12231e+00 -3.23059e+00
1.82400e+04 4.50000e+01 -2.89509e+00 -2.64554e+00 -3.14464e+00 -3.17538e+00 -3.11985e+00 -3.23091e+00
1.84000e+04 4.60000e+01 -2.96827e+00 -2.79436e+00 -3.14219e+00 -3.17414e+00 -3.11743e+00 -3.23085e+00
1.85600e+04 4.60000e+01 -2.96827e+00 -2.79436e+00 -3.14219e+00 -3.17274e+00 -3.11507e+00 -3.23042e+00
1.87200e+04 4.60000e+01 -2.96827e+00 -2.79436e+00 -3.14219e+00 -3.17116e+00 -3.11272e+00 -3.22960e+00
1.88800e+04 4.70000e+01 -2.97389e+00 -2.67334e+00 -3.27444e+00 -3.16939e+00 -3.11040e+00 -3.22838e+00
1.90400e+04 4.70000e+01 -2.97389e+00 -2.67334e+00 -3.27444e+00 -3.16743e+00 -3.10809e+00 -3.22677e+00
1.92000e+04 4.80000e+01 -2.98575e+00 -2.78985e+00 -3.18165e+00 -3.16527e+00 -3.10578e+00 -3.22476e+00
1.93600e+04 4.80000e+01 -2.98575e+00 -2.78985e+00 -3.18165e+00 -3.16292e+00 -3.10348e+00 -3.22237e+00
1.95200e+04 4.80000e+01 -2.98575e+00 -2.78985e+00 -3.18165e+00 -3.16037e+00 -3.10116e+00 -3.21959e+00
1.96800e+04 4.90000e+01 -3.00644e+00 -2.73544e+00 -3.27743e+00 -3.15762e+00 -3.09882e+00 -3.21643e+00
1.98400e+04 4.90000e+01 -3.00644e+00 -2.73544e+00 -3.27743e+00 -3.15468e+00 -3.09645e+00 -3.21290e+00
2.00000e+04 5.00000e+01 -3.12578e+00 -2.99572e+00 -3.25585e+00 -3.15155e+00 -3.09407e+00 -3.20903e+00
2.01600e+04 5.00000e+01 -3.12578e+00 -2.99572e+00 -3.25585e+00 -3.14823e+00 -3.09164e+00 -3.20481e+00
2.03200e+04 5.00000e+01 -3.12578e+00 -2.99572e+00 -3.25585e+00 -3.14473e+00 -3.08918e+00 -3.20028e+00
2.04800e+04 5.10000e+01 -2.91505e+00 -2.60223e+00 -3.22787e+00 -3.14106e+00 -3.08668e+00 -3.19545e+00
2.06400e+04 5.10000e+01 -2.91505e+00 -2.60223e+00 -3.22787e+00 -3.13724e+00 -3.08414e+00 -3.19034e+00
2.08000e+04 5.20000e+01 -2.96320e+00 -2.81947e+00 -3.10694e+00 -3.13325e+00 -3.08154e+00 -3.18497e+00
2.09600e+04 5.20000e+01 -2.96320e+00 -2.81947e+00 -3.10694e+00 -3.12913e+00 -3.07890e+00 -3.17937e+00
2.11200e+04 5.20000e+01 -2.96320e+00 -2.81947e+00 -3.10694e+00 -3.12489e+00 -3.07620e+00 -3.17357e+00
2.12800e+04 5.30000e+01 -2.90698e+00 -2.71996e+00 -3.09400e+00 -3.12052e+00 -3.07345e+00 -3.16759e+00
2.14400e+04 5.30000e+01 -2.90698e+00 -2.71996e+00 -3.09400e+00 -3.11605e+00 -3.07063e+00 -3.16146e+00
2.16000e+04 5.40000e+01 -2.92949e+00 -2.72269e+00 -3.13629e+00 -3.11149e+00 -3.06776e+00 -3.15522e+00
2.17600e+04 5.40000e+01 -2.92949e+00 -2.72269e+00 -3.13629e+00 -3.10685e+00 -3.06482e+00 -3.14888e+00
2.19200e+04 5.40000e+01 -2.92949e+00 -2.72269e+00 -3.13629e+00 -3.10216e+00 -3.06181e+00 -3.14250e+00
2.20800e+04 5.50000e+01 -2.78580e+00 -2.52234e+00 -3.04926e+00 -3.09742e+00 -3.05874e+00 -3.13609e+00
2.22400e+04 5.50000e+01 -2.78580e+00 -2.52234e+00 -3.04926e+00 -3.09264e+00 -3.05559e+00 -3.12969e+00
2.24000e+04 5.60000e+01 -2.99916e+00 -2.86906e+00 -3.12926e+00 -3.08786e+00 -3.05238e+00 -3.12334e+00
2.25600e+04 5.60000e+01 -2.99916e+00 -2.86906e+00 -3.12926e+00 -3.08307e+00 -3.04908e+00 -3.11706e+00
2.27200e+04 5.60000e+01 -2.99916e+00 -2.86906e+00 -3.12926e+00 -3.07830e+00 -3.04572e+00 -3.11088e+00
2.28800e+04 5.70000e+01 -3.17607e+00 -2.93590e+00 -3.41623e+00 -3.07357e+00 -3.04229e+00 -3.10484e+00
2.30400e+04 5.70000e+01 -3.17607e+00 -2.93590e+00 -3.41623e+00 -3.06888e+00 -3.03881e+00 -3.09895e+00
2.32000e+04 5.80000e+01 -3.10333e+00 -2.89185e+00 -3.31481e+00 -3.06425e+00 -3.03526e+00 -3.09325e+00
2.33600e+04 5.80000e+01 -3.10333e+00 -2.89185e+00 -3.31481e+00 -3.05970e+00 -3.03167e+00 -3.08773e+00
2.35200e+04 5.80000e+01 -3.10333e+00 -2.89185e+00 -3.31481e+00 -3.05524e+00 -3.02805e+00 -3.08243e+00
2.36800e+04 5.90000e+01 -2.84443e+00 -2.58718e+00 -3.10168e+00 -3.05087e+00 -3.02441e+00 -3.07734e+00
2.38400e+04 5.90000e+01 -2.84443e+00 -2.58718e+00 -3.10168e+00 -3.04662e+00 -3.02076e+00 -3.07248e+00
2.40000e+04 6.00000e+01 -2.89609e+00 -2.68240e+00 -3.10979e+00 -3.04248e+00 -3.01711e+00 -3.06785e+00
2.41600e+04 6.00000e+01 -2.89609e+00 -2.68240e+00 -3.10979e+00 -3.03847e+00 -3.01349e+00 -3.06345e+00
2.43200e+04 6.00000e+01 -2.89609e+00 -2.68240e+00 -3.10979e+00 -3.03459e+00 -3.00990e+00 -3.05927e+00
2.44800e+04 6.10000e+01 -2.97357e+00 -2.70782e+00 -3.23931e+00 -3.03083e+00 -3.00636e+00 -3.05530e+00
2.46400e+04 6.10000e+01 -2.97357e+00 -2.70782e+00 -3.23931e+00 -3.02722e+00 -3.00288e+00 -3.05156e+00
2.48000e+04 6.20000e+01 -2.84058e+00 -2.51179e+00 -3.16936e+00 -3.02374e+00 -2.99946e+00 -3.04803e+00
2.49600e+04 6.20000e+01 -2.84058e+00 -2.51179e+00 -3.16936e+00 -3.02041e+00 -2.99612e+00 -3.04469e+00
2.51200e+04 6.20000e+01 -2.84058e+00 -2.51179e+00 -3.16936e+00 -3.01721e+00 -2.99285e+00 -3.04156e+00
2.52800e+04 6.30000e+01 -2.74993e+00 -2.50154e+00 -2.99832e+00 -3.01414e+00 -2.98967e+00 -3.03862e+00
2.54400e+04 6.30000e+01 -2.74993e+00 -2.50154e+00 -2.99832e+00 -3.01122e+00 -2.98657e+00 -3.03586e+00
2.56000e+04 6.40000e+01 -2.74181e+00 -2.58605e+00 -2.89758e+00 -3.00842e+00 -2.98355e+00 -3.03329e+00
2.57600e+04 6.40000e+01 -2.74181e+00 -2.58605e+00 -2.89758e+00 -3.00576e+00 -2.98062e+00 -3.03091e+00
2.59200e+04 6.40000e+01 -2.74181e+00 -2.58605e+00 -2.89758e+00 -3.00323e+00 -2.97777e+00 -3.02869e+00
2.60800e+04 6.50000e+01 -2.66340e+00 -2.51410e+00 -2.81270e+00 -3.00082e+00 -2.97500e+00 -3.02664e+00
2.62400e+04 6.50000e+01 -2.66340e+00 -2.51410e+00 -2.81270e+00 -2.99854e+00 -2.97233e+00 -3.02475e+00
2.64000e+04 6.60000e+01 -2.53462e+00 -2.28702e+00 -2.78222e+00 -2.99638e+00 -2.96974e+00 -3.02303e+00
2.65600e+04 6.60000e+01 -2.53462e+00 -2.28702e+00 -2.78222e+00 -2.99434e+00 -2.96723e+00 -3.02145e+00
2.67200e+04 6.60000e+01 -2.53462e+00 -2.28702e+00 -2.78222e+00 -2.99241e+00 -2.96480e+00 -3.02003e+00
2.68800e+04 6.70000e+01 -2.65382e+00 -2.38815e+00 -2.91949e+00 -2.99059e+00 -2.96245e+00 -3.01874e+00
2.70400e+04 6.70000e+01 -2.65382e+00 -2.38815e+00 -2.91949e+00 -2.98888e+00 -2.96017e+00 -3.01759e+00
2.72000e+04 6.80000e+01 -2.68917e+00 -2.46132e+00 -2.91702e+00 -2.98727e+00 -2.95797e+00 -3.01658e+00
2.73600e+04 6.80000e+01 -2.68917e+00 -2.46132e+00 -2.91702e+00 -2.98575e+00 -2.95581e+00 -3.01568e+00
2.75200e+04 6.80000e+01 -2.68917e+00 -2.46132e+00 -2.91702e+00 -2.98432e+00 -2.95372e+00 -3.01491e+00
2.76800e+04 6.90000e+01 -2.84085e+00 -2.57399e+00 -3.10771e+00 -2.98296e+00 -2.95167e+00 -3.01424e+00
2.78400e+04 6.90000e+01 -2.84085e+00 -2.57399e+00 -3.10771e+00 -2.98167e+00 -2.94965e+00 -3.01368e+00
2.80000e+04 7.00000e+01 -2.60701e+00 -2.38243e+00 -2.83160e+00 -2.98043e+00 -2.94766e+00 -3.01319e+00
2.81600e+04 7.00000e+01 -2.60701e+00 -2.38243e+00 -2.83160e+00 -2.97923e+00 -2.94569e+00 -3.01278e+00
2.83200e+04 7.00000e+01 -2.60701e+00 -2.38243e+00 -2.83160e+00 -2.97806e+00 -2.94371e+00 -3.01242e+00
2.84800e+04 7.10000e+01 -2.81538e+00 -2.44569e+00 -3.18508e+00 -2.97691e+00 -2.94172e+00 -3.01209e+00
2.86400e+04 7.10000e+01 -2.81538e+00 -2.44569e+00 -3.18508e+00 -2.97575e+00 -2.93971e+00 -3.01178e+00
2.88000e+04 7.20000e+01 -2.79417e+00 -2.33140e+00 -3.25693e+00 -2.97456e+00 -2.93765e+00 -3.01147e+00
2.89600e+04 7.20000e+01 -2.79417e+00 -2.33140e+00 -3.25693e+00 -2.97333e+00 -2.93554e+00 -3.01112e+00
2.91200e+04 7.20000e+01 -2.79417e+00 -2.33140e+00 -3.25693e+00 -2.97204e+00 -2.93336e+00 -3.01071e+00
2.92800e+04 7.30000e+01 -2.34646e+00 -2.14534e+00 -2.54758e+00 -2.97066e+00 -2.93110e+00 -3.01023e+00
2.94400e+04 7.30000e+01 -2.34646e+00 -2.14534e+00 -2.54758e+00 -2.96918e+00 -2.92873e+00 -3.00964e+00
2.96000e+04 7.40000e+01 -2.70850e+00 -2.42031e+00 -2.99670e+00 -2.96758e+00 -2.92626e+00 -3.00891e+00
2.97600e+04 7.40000e+01 -2.70850e+00 -2.42031e+00 -2.99670e+00 -2.96584e+00 -2.92366e+00 -3.00802e+00
2.99200e+04 7.40000e+01 -2.70850e+00 -2.42031e+00 -2.99670e+00 -2.96394e+00 -2.92092e+00 -3.00695e+00
3.00800e+04 7.50000e+01 -2.80033e+00 -2.56859e+00 -3.03207e+00 -2.96185e+00 -2.91803e+00 -3.00566e+00
3.02400e+04 7.50000e+01 -2.80033e+00 -2.56859e+00 -3.03207e+00 -2.95957e+00 -2.91499e+00 -3.00415e+00
3.04000e+04 7.60000e+01 -2.80508e+00 -2.57301e+00 -3.03714e+00 -2.95709e+00 -2.91179e+00 -3.00240e+00
3.05600e+04 7.60000e+01 -2.80508e+00 -2.57301e+00 -3.03714e+00 -2.95439e+00 -2.90842e+00 -3.00036e+00
3.07200e+04 7.60000e+01 -2.80508e+00 -2.57301e+00 -3.03714e+00 -2.95147e+00 -2.90488e+00 -2.99806e+00
3.08800e+04 7.70000e+01 -2.75013e+00 -2.49166e+00 -3.00861e+00 -2.94832e+00 -2.90117e+00 -2.99546e+00
3.10400e+04 7.70000e+01 -2.75013e+00 -2.49166e+00 -3.00861e+00 -2.94493e+00 -2.89729e+00 -2.99257e+00
3.12000e+04 7.80000e+01 -2.74847e+00 -2.44641e+00 -3.05053e+00 -2.94131e+00 -2.89324e+00 -2.98937e+00
3.13600e+04 7.80000e+01 -2.74847e+00 -2.44641e+00 -3.05053e+00 -2.93745e+00 -2.88903e+00 -2.98587e+00
3.15200e+04 7.80000e+01 -2.74847e+00 -2.44641e+00 -3.05053e+00 -2.93337e+00 -2.88466e+00 -2.98207e+00
3.16800e+04 7.90000e+01 -2.68849e+00 -2.47923e+00 -2.89775e+00 -2.92906e+00 -2.88013e+00 -2.97799e+00
3.18400e+04 7.90000e+01 -2.68849e+00 -2.47923e+00 -2.89775e+00 -2.92454e+00 -2.87545e+00 -2.97364e+00
3.20000e+04 8.00000e+01 -2.90225e+00 -2.66154e+00 -3.14296e+00 -2.91982e+00 -2.87061e+00 -2.96903e+00
3.21600e+04 8.00000e+01 -2.90225e+00 -2.66154e+00 -3.14296e+00 -2.91490e+00 -2.86562e+00 -2.96417e+00
3.23200e+04 8.00000e+01 -2.90225e+00 -2.66154e+00 -3.14296e+00 -2.90980e+00 -2.86048e+00 -2.95912e+00
3.24800e+04 8.10000e+01 -2.81667e+00 -2.58105e+00 -3.05229e+00 -2.90454e+00 -2.85520e+00 -2.95388e+00
3.26400e+04 8.10000e+01 -2.81667e+00 -2.58105e+00 -3.05229e+00 -2.89913e+00 -2.84976e+00 -2.94849e+00
3.28000e+04 8.20000e+01 -3.04490e+00 -2.88291e+00 -3.20689e+00 -2.89358e+00 -2.84420e+00 -2.94297e+00
3.29600e+04 8.20000e+01 -3.04490e+00 -2.88291e+00 -3.20689e+00 -2.88793e+00 -2.83848e+00 -2.93737e+00
3.31200e+04 8.20000e+01 -3.04490e+00 -2.88291e+00 -3.20689e+00 -2.88217e+00 -2.83262e+00 -2.93173e+00
3.32800e+04 8.30000e+01 -2.51223e+00 -2.19981e+00 -2.82465e+00 -2.87634e+00 -2.82663e+00 -2.92606e+00
3.34400e+04 8.30000e+01 -2.51223e+00 -2.19981e+00 -2.82465e+00 -2.87046e+00 -2.82052e+00 -2.92041e+00
3.36000e+04 8.40000e+01 -2.79886e+00 -2.54366e+00 -3.05406e+00 -2.86454e+00 -2.81428e+00 -2.91480e+00
3.37600e+04 8.40000e+01 -2.79886e+00 -2.54366e+00 -3.05406e+00 -2.85861e+00 -2.80795e+00 -2.90928e+00
3.39200e+04 8.40000e+01 -2.79886e+00 -2.54366e+00 -3.05406e+00 -2.85269e+00 -2.80152e+00 -2.90386e+00
3.40800e+04 8.50000e+01 -2.71897e+00 -2.54052e+00 -2.89742e+00 -2.84679e+00 -2.79502e+00 -2.89856e+00
3.42400e+04 8.50000e+01 -2.71897e+00 -2.54052e+00 -2.89742e+00 -2.84095e+00 -2.78849e+00 -2.89341e+00
3.44000e+04 8.60000e+01 -2.71915e+00 -2.41353e+00 -3.02478e+00 -2.83517e+00 -2.78192e+00 -2.88842e+00
3.45600e+04 8.60000e+01 -2.71915e+00 -2.41353e+00 -3.02478e+00 -2.82948e+00 -2.77537e+00 -2.88360e+00
3.47200e+04 8.60000e+01 -2.71915e+00 -2.41353e+00 -3.02478e+00 -2.82391e+00 -2.76885e+00 -2.87897e+00
3.48800e+04 8.70000e+01 -2.58181e+00 -2.31302e+00 -2.85060e+00 -2.81846e+00 -2.76241e+00 -2.87451e+00
3.50400e+04 8.70000e+01 -2.58181e+00 -2.31302e+00 -2.85060e+00 -2.81316e+00 -2.75608e+00 -2.87025e+00
3.52000e+04 8.80000e+01 -2.69657e+00 -2.49099e+00 -2.90215e+00 -2.80803e+00 -2.74988e+00 -2.86618e+00
3.53600e+04 8.80000e+01 -2.69657e+00 -2.49099e+00 -2.90215e+00 -2.80308e+00 -2.74387e+00 -2.86229e+00
3.55200e+04 8.80000e+01 -2.69657e+00 -2.49099e+00 -2.90215e+00 -2.79833e+00 -2.73808e+00 -2.85858e+00
3.56800e+04 8.90000e+01 -2.68255e+00 -2.39653e+00 -2.96857e+00 -2.79379e+00 -2.73253e+00 -2.85504e+00
3.58400e+04 8.90000e+01 -2.68255e+00 -2.39653e+00 -2.96857e+00 -2.78946e+00 -2.72726e+00 -2.85167e+00
3.60000e+04 9.00000e+01 -2.75195e+00 -2.40272e+00 -3.10119e+00 -2.78538e+00 -2.72230e+00 -2.84847e+00
3.61600e+04 9.00000e+01 -2.75195e+00 -2.40272e+00 -3.10119e+00 -2.78154e+00 -2.71767e+00 -2.84541e+00
3.63200e+04 9.00000e+01 -2.75195e+00 -2.40272e+00 -3.10119e+00 -2.77794e+00 -2.71339e+00 -2.84249e+00
3.64800e+04 9.10000e+01 -2.59397e+00 -2.26441e+00 -2.92353e+00 -2.77459e+00 -2.70949e+00 -2.83970e+00
3.66400e+04 9.10000e+01 -2.59397e+00 -2.26441e+00 -2.92353e+00 -2.77150e+00 -2.70596e+00 -2.83703e+00
3.68000e+04 9.20000e+01 -2.66816e+00 -2.40587e+00 -2.93045e+00 -2.76865e+00 -2.70283e+00 -2.83448e+00
3.69600e+04 9.20000e+01 -2.66816e+00 -2.40587e+00 -2.93045e+00 -2.76605e+00 -2.70008e+00 -2.83203e+00
3.71200e+04 9.20000e+01 -2.66816e+00 -2.40587e+00 -2.93045e+00 -2.76370e+00 -2.69772e+00 -2.82968e+00
3.72800e+04 9.30000e+01 -2.76880e+00 -2.48568e+00 -3.05192e+00 -2.76158e+00 -2.69574e+00 -2.82742e+00
3.74400e+04 9.30000e+01 -2.76880e+00 -2.48568e+00 -3.05192e+00 -2.75968e+00 -2.69413e+00 -2.82523e+00
3.76000e+04 9.40000e+01 -2.75675e+00 -2.27034e+00 -3.24315e+00 -2.75799e+00 -2.69286e+00 -2.82311e+00
3.77600e+04 9.40000e+01 -2.75675e+00 -2.27034e+00 -3.24315e+00 -2.75650e+00 -2.69194e+00 -2.82106e+00
3.79200e+04 9.40000e+01 -2.75675e+00 -2.27034e+00 -3.24315e+00 -2.75519e+00 -2.69131e+00 -2.81906e+00
3.80800e+04 9.50000e+01 -2.79649e+00 -2.62745e+00 -2.96554e+00 -2.75405e+00 -2.69098e+00 -2.81711e+00
3.82400e+04 9.50000e+01 -2.79649e+00 -2.62745e+00 -2.96554e+00 -2.75305e+00 -2.69089e+00 -2.81521e+00
3.84000e+04 9.60000e+01 -2.43488e+00 -2.21721e+00 -2.65255e+00 -2.75219e+00 -2.69104e+00 -2.81334e+00
3.85600e+04 9.60000e+01 -2.43488e+00 -2.21721e+00 -2.65255e+00 -2.75144e+00 -2.69138e+00 -2.81150e+00
3.87200e+04 9.60000e+01 -2.43488e+00 -2.21721e+00 -2.65255e+00 -2.75079e+00 -2.69189e+00 -2.80969e+00
3.88800e+04 9.70000e+01 -2.40093e+00 -2.12678e+00 -2.67509e+00 -2.75021e+00 -2.69252e+00 -2.80790e+00
3.90400e+04 9.70000e+01 -2.40093e+00 -2.12678e+00 -2.67509e+00 -2.74970e+00 -2.69326e+00 -2.80613e+00
3.92000e+04 9.80000e+01 -2.83115e+00 -2.66155e+00 -3.00075e+00 -2.74922e+00 -2.69406e+00 -2.80439e+00
3.93600e+04 9.80000e+01 -2.83115e+00 -2.66155e+00 -3.00075e+00 -2.74877e+00 -2.69488e+00 -2.80266e+00
3.95200e+04 9.80000e+01 -2.83115e+00 -2.66155e+00 -3.00075e+00 -2.74834e+00 -2.69571e+00 -2.80097e+00
3.96800e+04 9.90000e+01 -2.43374e+00 -2.24318e+00 -2.62430e+00 -2.74790e+00 -2.69649e+00 -2.79932e+00
3.98400e+04 9.90000e+01 -2.43374e+00 -2.24318e+00 -2.62430e+00 -2.74746e+00 -2.69720e+00 -2.79771e+00
4.00000e+04 1.00000e+02 -2.57098e+00 -2.42053e+00 -2.72143e+00 -2.74698e+00 -2.69780e+00 -2.79616e+00
4.01600e+04 1.00000e+02 -2.57098e+00 -2.42053e+00 -2.72143e+00 -2.74648e+00 -2.69827e+00 -2.79469e+00
4.03200e+04 1.00000e+02 -2.57098e+00 -2.42053e+00 -2.72143e+00 -2.74594e+00 -2.69856e+00 -2.79331e+00
4.04800e+04 1.01000e+02 -2.46477e+00 -2.18360e+00 -2.74594e+00 -2.74535e+00 -2.69865e+00 -2.79204e+00
4.06400e+04 1.01000e+02 -2.46477e+00 -2.18360e+00 -2.74594e+00 -2.74471e+00 -2.69853e+00 -2.79088e+00
4.08000e+04 1.02000e+02 -2.47703e+00 -2.21688e+00 -2.73719e+00 -2.74401e+00 -2.69815e+00 -2.78987e+00
4.09600e+04 1.02000e+02 -2.47703e+00 -2.21688e+00 -2.73719e+00 -2.74325e+00 -2.69751e+00 -2.78899e+00
4.11200e+04 1.02000e+02 -2.47703e+00 -2.21688e+00 -2.73719e+00 -2.74243e+00 -2.69661e+00 -2.78826e+00
4.12800e+04 1.03000e+02 -2.44662e+00 -2.16302e+00 -2.73021e+00 -2.74155e+00 -2.69543e+00 -2.78767e+00
4.14400e+04 1.03000e+02 -2.44662e+00 -2.16302e+00 -2.73021e+00 -2.74060e+00 -2.69398e+00 -2.78722e+00
4.16000e+04 1.04000e+02 -2.42034e+00 -2.21930e+00 -2.62138e+00 -2.73958e+00 -2.69227e+00 -2.78689e+00
4.17600e+04 1.04000e+02 -2.42034e+00 -2.21930e+00 -2.62138e+00 -2.73849e+00 -2.69032e+00 -2.78666e+00
4.19200e+04 1.04000e+02 -2.42034e+00 -2.21930e+00 -2.62138e+00 -2.73732e+00 -2.68812e+00 -2.78652e+00
4.20800e+04 1.05000e+02 -2.69708e+00 -2.30395e+00 -3.09021e+00 -2.73608e+00 -2.68572e+00 -2.78644e+00
4.22400e+04 1.05000e+02 -2.69708e+00 -2.30395e+00 -3.09021e+00 -2.73476e+00 -2.68312e+00 -2.78640e+00
4.24000e+04 1.06000e+02 -2.65253e+00 -2.39002e+00 -2.91505e+00 -2.73335e+00 -2.68034e+00 -2.78636e+00
4.25600e+04 1.06000e+02 -2.65253e+00 -2.39002e+00 -2.91505e+00 -2.73186e+00 -2.67740e+00 -2.78632e+00
4.27200e+04 1.06000e+02 -2.65253e+00 -2.39002e+00 -2.91505e+00 -2.73028e+00 -2.67433e+00 -2.78623e+00
4.28800e+04 1.07000e+02 -2.58058e+00 -2.40703e+00 -2.75413e+00 -2.72860e+00 -2.67112e+00 -2.78609e+00
4.30400e+04 1.07000e+02 -2.58058e+00 -2.40703e+00 -2.75413e+00 -2.72683e+00 -2.66780e+00 -2.78586e+00
4.32000e+04 1.08000e+02 -2.53016e+00 -2.15572e+00 -2.90461e+00 -2.72495e+00 -2.66437e+00 -2.78553e+00
4.33600e+04 1.08000e+02 -2.53016e+00 -2.15572e+00 -2.90461e+00 -2.72297e+00 -2.66086e+00 -2.78507e+00
4.35200e+04 1.08000e+02 -2.53016e+00 -2.15572e+00 -2.90461e+00 -2.72086e+00 -2.65725e+00 -2.78447e+00
4.36800e+04 1.09000e+02 -2.48408e+00 -2.27215e+00 -2.69602e+00 -2.71865e+00 -2.65358e+00 -2.78372e+00
4.38400e+04 1.09000e+02 -2.48408e+00 -2.27215e+00 -2.69602e+00 -2.71631e+00 -2.64983e+00 -2.78278e+00
4.40000e+04 1.10000e+02 -2.39491e+00 -2.22714e+00 -2.56269e+00 -2.71384e+00 -2.64602e+00 -2.78165e+00
4.41600e+04 1.10000e+02 -2.39491e+00 -2.22714e+00 -2.56269e+00 -2.71124e+00 -2.64215e+00 -2.78032e+00
4.43200e+04 1.10000e+02 -2.39491e+00 -2.22714e+00 -2.56269e+00 -2.70851e+00 -2.63824e+00 -2.77878e+00
4.44800e+04 1.11000e+02 -2.50126e+00 -2.32466e+00 -2.67785e+00 -2.70564e+00 -2.63427e+00 -2.77702e+00
4.46400e+04 1.11000e+02 -2.50126e+00 -2.32466e+00 -2.67785e+00 -2.70264e+00 -2.63027e+00 -2.77502e+00
4.48000e+04 1.12000e+02 -2.49693e+00 -2.31429e+00 -2.67958e+00 -2.69952e+00 -2.62623e+00 -2.77280e+00
4.49600e+04 1.12000e+02 -2.49693e+00 -2.31429e+00 -2.67958e+00 -2.69626e+00 -2.62217e+00 -2.77035e+00
4.51200e+04 1.12000e+02 -2.49693e+00 -2.31429e+00 -2.67958e+00 -2.69288e+00 -2.61808e+00 -2.76767e+00
4.52800e+04 1.13000e+02 -2.44111e+00 -2.10702e+00 -2.77520e+00 -2.68938e+00 -2.61398e+00 -2.76477e+00
4.54400e+04 1.13000e+02 -2.44111e+00 -2.10702e+00 -2.77520e+00 -2.68577e+00 -2.60988e+00 -2.76166e+00
4.56000e+04 1.14000e+02 -2.38600e+00 -2.25712e+00 -2.51488e+00 -2.68206e+00 -2.60577e+00 -2.75834e+00
4.57600e+04 1.14000e+02 -2.38600e+00 -2.25712e+00 -2.51488e+00 -2.67825e+00 -2.60167e+00 -2.75484e+00
4.59200e+04 1.14000e+02 -2.38600e+00 -2.25712e+00 -2.51488e+00 -2.67437e+00 -2.59758e+00 -2.75117e+00
4.60800e+04 1.15000e+02 -2.40890e+00 -2.28260e+00 -2.53519e+00 -2.67042e+00 -2.59351e+00 -2.74733e+00
4.62400e+04 1.15000e+02 -2.40890e+00 -2.28260e+00 -2.53519e+00 -2.66641e+00 -2.58946e+00 -2.74336e+00
4.64000e+04 1.16000e+02 -2.74460e+00 -2.31243e+00 -3.17678e+00 -2.66235e+00 -2.58544e+00 -2.73927e+00
4.65600e+04 1.16000e+02 -2.74460e+00 -2.31243e+00 -3.17678e+00 -2.65826e+00 -2.58144e+00 -2.73508e+00
4.67200e+04 1.16000e+02 -2.74460e+00 -2.31243e+00 -3.17678e+00 -2.65415e+00 -2.57748e+00 -2.73082e+00
4.68800e+04 1.17000e+02 -2.33510e+00 -2.22224e+00 -2.44796e+00 -2.65002e+00 -2.57355e+00 -2.72650e+00
4.70400e+04 1.17000e+02 -2.33510e+00 -2.22224e+00 -2.44796e+00 -2.64590e+00 -2.56964e+00 -2.72215e+00
4.72000e+04 1.18000e+02 -2.54146e+00 -2.21780e+00 -2.86512e+00 -2.64178e+00 -2.56577e+00 -2.71778e+00
4.73600e+04 1.18000e+02 -2.54146e+00 -2.21780e+00 -2.86512e+00 -2.63767e+00 -2.56193e+00 -2.71342e+00
4.75200e+04 1.18000e+02 -2.54146e+00 -2.21780e+00 -2.86512e+00 -2.63359e+00 -2.55810e+00 -2.70908e+00
4.76800e+04 1.19000e+02 -2.76093e+00 -2.47983e+00 -3.04203e+00 -2.62954e+00 -2.55430e+00 -2.70477e+00
4.78400e+04 1.19000e+02 -2.76093e+00 -2.47983e+00 -3.04203e+00 -2.62551e+00 -2.55051e+00 -2.70052e+00
4.80000e+04 1.20000e+02 -2.69014e+00 -2.36802e+00 -3.01226e+00 -2.62153e+00 -2.54674e+00 -2.69632e+00
4.81600e+04 1.20000e+02 -2.69014e+00 -2.36802e+00 -3.01226e+00 -2.61759e+00 -2.54298e+00 -2.69220e+00
4.83200e+04 1.20000e+02 -2.69014e+00 -2.36802e+00 -3.01226e+00 -2.61369e+00 -2.53922e+00 -2.68815e+00
4.84800e+04 1.21000e+02 -2.55179e+00 -2.23316e+00 -2.87041e+00 -2.60983e+00 -2.53547e+00 -2.68418e+00
4.86400e+04 1.21000e+02 -2.55179e+00 -2.23316e+00 -2.87041e+00 -2.60601e+00 -2.53173e+00 -2.68029e+00
4.88000e+04 1.22000e+02 -2.79465e+00 -2.49003e+00 -3.09928e+00 -2.60224e+00 -2.52800e+00 -2.67648e+00
4.89600e+04 1.22000e+02 -2.79465e+00 -2.49003e+00 -3.09928e+00 -2.59851e+00 -2.52428e+00 -2.67275e+00
4.91200e+04 1.22000e+02 -2.79465e+00 -2.49003e+00 -3.09928e+00 -2.59484e+00 -2.52059e+00 -2.66908e+00
4.92800e+04 1.23000e+02 -2.50455e+00 -2.27517e+00 -2.73393e+00 -2.59120e+00 -2.51692e+00 -2.66549e+00
4.94400e+04 1.23000e+02 -2.50455e+00 -2.27517e+00 -2.73393e+00 -2.58761e+00 -2.51328e+00 -2.66195e+00
4.96000e+04 1.24000e+02 -2.55665e+00 -2.23186e+00 -2.88144e+00 -2.58408e+00 -2.50970e+00 -2.65846e+00
4.97600e+04 1.24000e+02 -2.55665e+00 -2.23186e+00 -2.88144e+00 -2.58059e+00 -2.50618e+00 -2.65501e+00
4.99200e+04 1.24000e+02 -2.55665e+00 -2.23186e+00 -2.88144e+00 -2.57716e+00 -2.50273e+00 -2.65159e+00
5.00800e+04 1.25000e+02 -2.59584e+00 -2.51960e+00 -2.67207e+00 -2.57379e+00 -2.49939e+00 -2.64819e+00
5.02400e+04 1.25000e+02 -2.59584e+00 -2.51960e+00 -2.67207e+00 -2.57048e+00 -2.49616e+00 -2.64481e+00
5.04000e+04 1.26000e+02 -2.36325e+00 -2.11545e+00 -2.61104e+00 -2.56725e+00 -2.49307e+00 -2.64143e+00
5.05600e+04 1.26000e+02 -2.36325e+00 -2.11545e+00 -2.61104e+00 -2.56409e+00 -2.49013e+00 -2.63805e+00
5.07200e+04 1.26000e+02 -2.36325e+00 -2.11545e+00 -2.61104e+00 -2.56103e+00 -2.48737e+00 -2.63468e+00
5.08800e+04 1.27000e+02 -2.42594e+00 -2.22501e+00 -2.62686e+00 -2.55806e+00 -2.48481e+00 -2.63131e+00
5.10400e+04 1.27000e+02 -2.42594e+00 -2.22501e+00 -2.62686e+00 -2.55520e+00 -2.48246e+00 -2.62794e+00
5.12000e+04 1.28000e+02 -2.30427e+00 -2.05094e+00 -2.55761e+00 -2.55247e+00 -2.48036e+00 -2.62458e+00
5.13600e+04 1.28000e+02 -2.30427e+00 -2.05094e+00 -2.55761e+00 -2.54986e+00 -2.47850e+00 -2.62122e+00
5.15200e+04 1.28000e+02 -2.30427e+00 -2.05094e+00 -2.55761e+00 -2.54740e+00 -2.47691e+00 -2.61789e+00
5.16800e+04 1.29000e+02 -2.18073e+00 -1.93229e+00 -2.42916e+00 -2.54510e+00 -2.47560e+00 -2.61459e+00
5.18400e+04 1.29000e+02 -2.18073e+00 -1.93229e+00 -2.42916e+00 -2.54295e+00 -2.47457e+00 -2.61133e+00
5.20000e+04 1.30000e+02 -2.35048e+00 -2.24672e+00 -2.45424e+00 -2.54099e+00 -2.47384e+00 -2.60814e+00
5.21600e+04 1.30000e+02 -2.35048e+00 -2.24672e+00 -2.45424e+00 -2.53921e+00 -2.47341e+00 -2.60501e+00
5.23200e+04 1.30000e+02 -2.35048e+00 -2.24672e+00 -2.45424e+00 -2.53762e+00 -2.47326e+00 -2.60197e+00
5.24800e+04 1.31000e+02 -2.18623e+00 -1.81581e+00 -2.55666e+00 -2.53622e+00 -2.47340e+00 -2.59904e+00
5.26400e+04 1.31000e+02 -2.18623e+00 -1.81581e+00 -2.55666e+00 -2.53503e+00 -2.47382e+00 -2.59624e+00
5.28000e+04 1.32000e+02 -2.26994e+00 -1.99208e+00 -2.54781e+00 -2.53403e+00 -2.47449e+00 -2.59356e+00
5.29600e+04 1.32000e+02 -2.26994e+00 -1.99208e+00 -2.54781e+00 -2.53323e+00 -2.47541e+00 -2.59105e+00
5.31200e+04 1.32000e+02 -2.26994e+00 -1.99208e+00 -2.54781e+00 -2.53262e+00 -2.47654e+00 -2.58870e+00
5.32800e+04 1.33000e+02 -2.43206e+00 -2.09849e+00 -2.76563e+00 -2.53219e+00 -2.47785e+00 -2.58653e+00
5.34400e+04 1.33000e+02 -2.43206e+00 -2.09849e+00 -2.76563e+00 -2.53193e+00 -2.47931e+00 -2.58456e+00
5.36000e+04 1.34000e+02 -2.42841e+00 -2.23115e+00 -2.62567e+00 -2.53184e+00 -2.48090e+00 -2.58278e+00
5.37600e+04 1.34000e+02 -2.42841e+00 -2.23115e+00 -2.62567e+00 -2.53188e+00 -2.48256e+00 -2.58121e+00
5.39200e+04 1.34000e+02 -2.42841e+00 -2.23115e+00 -2.62567e+00 -2.53205e+00 -2.48426e+00 -2.57984e+00
5.40800e+04 1.35000e+02 -2.44624e+00 -2.23258e+00 -2.65991e+00 -2.53232e+00 -2.48596e+00 -2.57868e+00
5.42400e+04 1.35000e+02 -2.44624e+00 -2.23258e+00 -2.65991e+00 -2.53266e+00 -2.48761e+00 -2.57770e+00
5.44000e+04 1.36000e+02 -2.25328e+00 -1.94395e+00 -2.56261e+00 -2.53305e+00 -2.48918e+00 -2.57693e+00
5.45600e+04 1.36000e+02 -2.25328e+00 -1.94395e+00 -2.56261e+00 -2.53346e+00 -2.49062e+00 -2.57631e+00
5.47200e+04 1.36000e+02 -2.25328e+00 -1.94395e+00 -2.56261e+00 -2.53387e+00 -2.49190e+00 -2.57584e+00
5.48800e+04 1.37000e+02 -2.40702e+00 -2.12313e+00 -2.69091e+00 -2.53424e+00 -2.49298e+00 -2.57550e+00
5.50400e+04 1.37000e+02 -2.40702e+00 -2.12313e+00 -2.69091e+00 -2.53455e+00 -2.49384e+00 -2.57526e+00
5.52000e+04 1.38000e+02 -2.48177e+00 -2.32313e+00 -2.64040e+00 -2.53476e+00 -2.49444e+00 -2.57508e+00
5.53600e+04 1.38000e+02 -2.48177e+00 -2.32313e+00 -2.64040e+00 -2.53485e+00 -2.49476e+00 -2.57493e+00
5.55200e+04 1.38000e+02 -2.48177e+00 -2.32313e+00 -2.64040e+00 -2.53478e+00 -2.49478e+00 -2.57478e+00
5.56800e+04 1.39000e+02 -2.42601e+00 -2.07902e+00 -2.77300e+00 -2.53454e+00 -2.49450e+00 -2.57459e+00
5.58400e+04 1.39000e+02 -2.42601e+00 -2.07902e+00 -2.77300e+00 -2.53411e+00 -2.49388e+00 -2.57434e+00
5.60000e+04 1.40000e+02 -2.39164e+00 -2.12715e+00 -2.65612e+00 -2.53346e+00 -2.49293e+00 -2.57399e+00
5.61600e+04 1.40000e+02 -2.39164e+00 -2.12715e+00 -2.65612e+00 -2.53258e+00 -2.49163e+00 -2.57352e+00
5.63200e+04 1.40000e+02 -2.39164e+00 -2.12715e+00 -2.65612e+00 -2.53145e+00 -2.48999e+00 -2.57290e+00
5.64800e+04 1.41000e+02 -2.14422e+00 -1.92090e+00 -2.36754e+00 -2.53006e+00 -2.48800e+00 -2.57212e+00
5.66400e+04 1.41000e+02 -2.14422e+00 -1.92090e+00 -2.36754e+00 -2.52842e+00 -2.48567e+00 -2.57116e+00
5.68000e+04 1.42000e+02 -2.32228e+00 -2.21375e+00 -2.43082e+00 -2.52651e+00 -2.48300e+00 -2.57002e+00
5.69600e+04 1.42000e+02 -2.32228e+00 -2.21375e+00 -2.43082e+00 -2.52433e+00 -2.47999e+00 -2.56868e+00
5.71200e+04 1.42000e+02 -2.32228e+00 -2.21375e+00 -2.43082e+00 -2.52190e+00 -2.47666e+00 -2.56714e+00
5.72800e+04 1.43000e+02 -2.23209e+00 -2.04420e+00 -2.41999e+00 -2.51922e+00 -2.47303e+00 -2.56542e+00
5.74400e+04 1.43000e+02 -2.23209e+00 -2.04420e+00 -2.41999e+00 -2.51630e+00 -2.46911e+00 -2.56349e+00
5.76000e+04 1.44000e+02 -2.29681e+00 -1.85765e+00 -2.73596e+00 -2.51316e+00 -2.46492e+00 -2.56139e+00
5.77600e+04 1.44000e+02 -2.29681e+00 -1.85765e+00 -2.73596e+00 -2.50980e+00 -2.46048e+00 -2.55913e+00
5.79200e+04 1.44000e+02 -2.29681e+00 -1.85765e+00 -2.73596e+00 -2.50626e+00 -2.45582e+00 -2.55670e+00
5.80800e+04 1.45000e+02 -2.39850e+00 -2.22356e+00 -2.57344e+00 -2.50254e+00 -2.45095e+00 -2.55413e+00
5.82400e+04 1.45000e+02 -2.39850e+00 -2.22356e+00 -2.57344e+00 -2.49868e+00 -2.44592e+00 -2.55144e+00
5.84000e+04 1.46000e+02 -2.33382e+00 -2.18752e+00 -2.48012e+00 -2.49468e+00 -2.44073e+00 -2.54863e+00
5.85600e+04 1.46000e+02 -2.33382e+00 -2.18752e+00 -2.48012e+00 -2.49058e+00 -2.43543e+00 -2.54573e+00
5.87200e+04 1.46000e+02 -2.33382e+00 -2.18752e+00 -2.48012e+00 -2.48640e+00 -2.43003e+00 -2.54276e+00
5.88800e+04 1.47000e+02 -2.18403e+00 -1.91060e+00 -2.45746e+00 -2.48215e+00 -2.42456e+00 -2.53974e+00
5.90400e+04 1.47000e+02 -2.18403e+00 -1.91060e+00 -2.45746e+00 -2.47786e+00 -2.41904e+00 -2.53667e+00
5.92000e+04 1.48000e+02 -2.26610e+00 -1.90133e+00 -2.63087e+00 -2.47355e+00 -2.41350e+00 -2.53359e+00
5.93600e+04 1.48000e+02 -2.26610e+00 -1.90133e+00 -2.63087e+00 -2.46923e+00 -2.40795e+00 -2.53051e+00
5.95200e+04 1.48000e+02 -2.26610e+00 -1.90133e+00 -2.63087e+00 -2.46492e+00 -2.40241e+00 -2.52743e+00
5.96800e+04 1.49000e+02 -2.44110e+00 -2.26724e+00 -2.61495e+00 -2.46064e+00 -2.39690e+00 -2.52437e+00
5.98400e+04 1.49000e+02 -2.44110e+00 -2.26724e+00 -2.61495e+00 -2.45639e+00 -2.39144e+00 -2.52135e+00
6.00000e+04 1.50000e+02 -2.29347e+00 -1.87095e+00 -2.71598e+00 -2.45219e+00 -2.38602e+00 -2.51836e+00
6.01600e+04 1.50000e+02 -2.29347e+00 -1.87095e+00 -2.71598e+00 -2.44805e+00 -2.38067e+00 -2.51543e+00
6.03200e+04 1.50000e+02 -2.29347e+00 -1.87095e+00 -2.71598e+00 -2.44397e+00 -2.37540e+00 -2.51254e+00
6.04800e+04 1.51000e+02 -2.43583e+00 -2.14238e+00 -2.72927e+00 -2.43996e+00 -2.37021e+00 -2.50971e+00
6.06400e+04 1.51000e+02 -2.43583e+00 -2.14238e+00 -2.72927e+00 -2.43603e+00 -2.36511e+00 -2.50694e+00
6.08000e+04 1.52000e+02 -2.33990e+00 -2.05579e+00 -2.62401e+00 -2.43216e+00 -2.36010e+00 -2.50422e+00
6.09600e+04 1.52000e+02 -2.33990e+00 -2.05579e+00 -2.62401e+00 -2.42837e+00 -2.35519e+00 -2.50155e+00
6.11200e+04 1.52000e+02 -2.33990e+00 -2.05579e+00 -2.62401e+00 -2.42466e+00 -2.35038e+00 -2.49893e+00
6.12800e+04 1.53000e+02 -2.42290e+00 -2.21829e+00 -2.62752e+00 -2.42102e+00 -2.34568e+00 -2.49636e+00
6.14400e+04 1.53000e+02 -2.42290e+00 -2.21829e+00 -2.62752e+00 -2.41745e+00 -2.34108e+00 -2.49382e+00
6.16000e+04 1.54000e+02 -2.51662e+00 -2.15833e+00 -2.87491e+00 -2.41396e+00 -2.33660e+00 -2.49132e+00
6.17600e+04 1.54000e+02 -2.51662e+00 -2.15833e+00 -2.87491e+00 -2.41053e+00 -2.33221e+00 -2.48885e+00
6.19200e+04 1.54000e+02 -2.51662e+00 -2.15833e+00 -2.87491e+00 -2.40717e+00 -2.32794e+00 -2.48640e+00
6.20800e+04 1.55000e+02 -2.30644e+00 -2.15241e+00 -2.46046e+00 -2.40388e+00 -2.32377e+00 -2.48398e+00
6.22400e+04 1.55000e+02 -2.30644e+00 -2.15241e+00 -2.46046e+00 -2.40064e+00 -2.31972e+00 -2.48157e+00
6.24000e+04 1.56000e+02 -2.64800e+00 -2.33232e+00 -2.96368e+00 -2.39747e+00 -2.31577e+00 -2.47918e+00
6.25600e+04 1.56000e+02 -2.64800e+00 -2.33232e+00 -2.96368e+00 -2.39437e+00 -2.31192e+00 -2.47681e+00
6.27200e+04 1.56000e+02 -2.64800e+00 -2.33232e+00 -2.96368e+00 -2.39131e+00 -2.30818e+00 -2.47445e+00
6.28800e+04 1.57000e+02 -2.54566e+00 -2.15039e+00 -2.94093e+00 -2.38832e+00 -2.30454e+00 -2.47211e+00
6.30400e+04 1.57000e+02 -2.54566e+00 -2.15039e+00 -2.94093e+00 -2.38540e+00 -2.30101e+00 -2.46978e+00
6.32000e+04 1.58000e+02 -2.31974e+00 -2.15683e+00 -2.48264e+00 -2.38253e+00 -2.29758e+00 -2.46748e+00
6.33600e+04 1.58000e+02 -2.31974e+00 -2.15683e+00 -2.48264e+00 -2.37973e+00 -2.29426e+00 -2.46520e+00
6.35200e+04 1.58000e+02 -2.31974e+00 -2.15683e+00 -2.48264e+00 -2.37700e+00 -2.29105e+00 -2.46296e+00
6.36800e+04 1.59000e+02 -2.64913e+00 -2.39991e+00 -2.89835e+00 -2.37435e+00 -2.28795e+00 -2.46075e+00
6.38400e+04 1.59000e+02 -2.64913e+00 -2.39991e+00 -2.89835e+00 -2.37178e+00 -2.28496e+00 -2.45859e+00
6.40000e+04 1.60000e+02 -2.10917e+00 -1.89236e+00 -2.32599e+00 -2.36929e+00 -2.28208e+00 -2.45649e+00
6.41600e+04 1.60000e+02 -2.10917e+00 -1.89236e+00 -2.32599e+00 -2.36689e+00 -2.27933e+00 -2.45445e+00
6.43200e+04 1.60000e+02 -2.10917e+00 -1.89236e+00 -2.32599e+00 -2.36460e+00 -2.27670e+00 -2.45249e+00
6.44800e+04 1.61000e+02 -2.25252e+00 -2.04101e+00 -2.46403e+00 -2.36241e+00 -2.27419e+00 -2.45062e+00
6.46400e+04 1.61000e+02 -2.25252e+00 -2.04101e+00 -2.46403e+00 -2.36034e+00 -2.27182e+00 -2.44886e+00
6.48000e+04 1.62000e+02 -1.99280e+00 -1.73773e+00 -2.24788e+00 -2.35840e+00 -2.26959e+00 -2.44720e+00
6.49600e+04 1.62000e+02 -1.99280e+00 -1.73773e+00 -2.24788e+00 -2.35659e+00 -2.26751e+00 -2.44567e+00
6.51200e+04 1.62000e+02 -1.99280e+00 -1.73773e+00 -2.24788e+00 -2.35492e+00 -2.26557e+00 -2.44427e+00
6.52800e+04 1.63000e+02 -1.89656e+00 -1.61537e+00 -2.17775e+00 -2.35341e+00 -2.26379e+00 -2.44303e+00
6.54400e+04 1.63000e+02 -1.89656e+00 -1.61537e+00 -2.17775e+00 -2.35206e+00 -2.26218e+00 -2.44194e+00
6.56000e+04 1.64000e+02 -2.18998e+00 -2.10172e+00 -2.27824e+00 -2.35088e+00 -2.26075e+00 -2.44101e+00
6.57600e+04 1.64000e+02 -2.18998e+00 -2.10172e+00 -2.27824e+00 -2.34988e+00 -2.25950e+00 -2.44026e+00
6.59200e+04 1.64000e+02 -2.18998e+00 -2.10172e+00 -2.27824e+00 -2.34907e+00 -2.25845e+00 -2.43968e+00
6.60800e+04 1.65000e+02 -1.93621e+00 -1.61879e+00 -2.25363e+00 -2.34844e+00 -2.25760e+00 -2.43928e+00
6.62400e+04 1.65000e+02 -1.93621e+00 -1.61879e+00 -2.25363e+00 -2.34800e+00 -2.25695e+00 -2.43905e+00
6.64000e+04 1.66000e+02 -1.93606e+00 -1.69180e+00 -2.18031e+00 -2.34776e+00 -2.25652e+00 -2.43901e+00
6.65600e+04 1.66000e+02 -1.93606e+00 -1.69180e+00 -2.18031e+00 -2.34771e+00 -2.25630e+00 -2.43913e+00
6.67200e+04 1.66000e+02 -1.93606e+00 -1.69180e+00 -2.18031e+00 -2.34786e+00 -2.25630e+00 -2.43941e+00
6.68800e+04 1.67000e+02 -2.02114e+00 -1.88700e+00 -2.15527e+00 -2.34818e+00 -2.25652e+00 -2.43983e+00
6.70400e+04 1.67000e+02 -2.02114e+00 -1.88700e+00 -2.15527e+00 -2.34867e+00 -2.25696e+00 -2.44038e+00
6.72000e+04 1.68000e+02 -2.28910e+00 -2.11817e+00 -2.46003e+00 -2.34932e+00 -2.25760e+00 -2.44105e+00
6.73600e+04 1.68000e+02 -2.28910e+00 -2.11817e+00 -2.46003e+00 -2.35011e+00 -2.25843e+00 -2.44180e+00
6.75200e+04 1.68000e+02 -2.28910e+00 -2.11817e+00 -2.46003e+00 -2.35103e+00 -2.25946e+00 -2.44260e+00
6.76800e+04 1.69000e+02 -2.06251e+00 -1.95838e+00 -2.16665e+00 -2.35204e+00 -2.26063e+00 -2.44344e+00
6.78400e+04 1.69000e+02 -2.06251e+00 -1.95838e+00 -2.16665e+00 -2.35312e+00 -2.26196e+00 -2.44428e+00
6.80000e+04 1.70000e+02 -2.00255e+00 -1.87172e+00 -2.13338e+00 -2.35423e+00 -2.26340e+00 -2.44507e+00
6.81600e+04 1.70000e+02 -2.00255e+00 -1.87172e+00 -2.13338e+00 -2.35536e+00 -2.26492e+00 -2.44580e+00
6.83200e+04 1.70000e+02 -2.00255e+00 -1.87172e+00 -2.13338e+00 -2.35646e+00 -2.26650e+00 -2.44643e+00
6.84800e+04 1.71000e+02 -2.35814e+00 -2.13324e+00 -2.58304e+00 -2.35750e+00 -2.26810e+00 -2.44690e+00
6.86400e+04 1.71000e+02 -2.35814e+00 -2.13324e+00 -2.58304e+00 -2.35844e+00 -2.26967e+00 -2.44722e+00
6.88000e+04 1.72000e+02 -1.82873e+00 -1.67055e+00 -1.98691e+00 -2.35925e+00 -2.27119e+00 -2.44732e+00
6.89600e+04 1.72000e+02 -1.82873e+00 -1.67055e+00 -1.98691e+00 -2.35989e+00 -2.27260e+00 -2.44717e+00
6.91200e+04 1.72000e+02 -1.82873e+00 -1.67055e+00 -1.98691e+00 -2.36032e+00 -2.27387e+00 -2.44677e+00
6.92800e+04 1.73000e+02 -2.12188e+00 -1.68915e+00 -2.55461e+00 -2.36051e+00 -2.27495e+00 -2.44607e+00
6.94400e+04 1.73000e+02 -2.12188e+00 -1.68915e+00 -2.55461e+00 -2.36043e+00 -2.27580e+00 -2.44506e+00
6.96000e+04 1.74000e+02 -2.01595e+00 -1.65566e+00 -2.37623e+00 -2.36005e+00 -2.27639e+00 -2.44372e+00
6.97600e+04 1.74000e+02 -2.01595e+00 -1.65566e+00 -2.37623e+00 -2.35935e+00 -2.27667e+00 -2.44204e+00
6.99200e+04 1.74000e+02 -2.01595e+00 -1.65566e+00 -2.37623e+00 -2.35830e+00 -2.27661e+00 -2.44000e+00
7.00800e+04 1.75000e+02 -2.02212e+00 -1.75766e+00 -2.28657e+00 -2.35689e+00 -2.27618e+00 -2.43760e+00
7.02400e+04 1.75000e+02 -2.02212e+00 -1.75766e+00 -2.28657e+00 -2.35510e+00 -2.27535e+00 -2.43485e+00
7.04000e+04 1.76000e+02 -2.07077e+00 -1.96541e+00 -2.17613e+00 -2.35293e+00 -2.27412e+00 -2.43174e+00
7.05600e+04 1.76000e+02 -2.07077e+00 -1.96541e+00 -2.17613e+00 -2.35037e+00 -2.27245e+00 -2.42829e+00
7.07200e+04 1.76000e+02 -2.07077e+00 -1.96541e+00 -2.17613e+00 -2.34742e+00 -2.27034e+00 -2.42450e+00
7.08800e+04 1.77000e+02 -2.16139e+00 -1.80970e+00 -2.51308e+00 -2.34408e+00 -2.26779e+00 -2.42038e+00
7.10400e+04 1.77000e+02 -2.16139e+00 -1.80970e+00 -2.51308e+00 -2.34038e+00 -2.26480e+00 -2.41596e+00
7.12000e+04 1.78000e+02 -2.04798e+00 -1.84531e+00 -2.25066e+00 -2.33630e+00 -2.26136e+00 -2.41125e+00
7.13600e+04 1.78000e+02 -2.04798e+00 -1.84531e+00 -2.25066e+00 -2.33188e+00 -2.25750e+00 -2.40627e+00
7.15200e+04 1.78000e+02 -2.04798e+00 -1.84531e+00 -2.25066e+00 -2.32713e+00 -2.25323e+00 -2.40103e+00
7.16800e+04 1.79000e+02 -2.03467e+00 -1.74923e+00 -2.32010e+00 -2.32207e+00 -2.24857e+00 -2.39558e+00
7.18400e+04 1.79000e+02 -2.03467e+00 -1.74923e+00 -2.32010e+00 -2.31673e+00 -2.24355e+00 -2.38991e+00
7.20000e+04 1.80000e+02 -2.42531e+00 -2.31247e+00 -2.53815e+00 -2.31112e+00 -2.23819e+00 -2.38405e+00
7.21600e+04 1.80000e+02 -2.42531e+00 -2.31247e+00 -2.53815e+00 -2.30528e+00 -2.23253e+00 -2.37802e+00
7.23200e+04 1.80000e+02 -2.42531e+00 -2.31247e+00 -2.53815e+00 -2.29922e+00 -2.22659e+00 -2.37186e+00
7.24800e+04 1.81000e+02 -2.22712e+00 -2.02947e+00 -2.42476e+00 -2.29298e+00 -2.22041e+00 -2.36556e+00
7.26400e+04 1.81000e+02 -2.22712e+00 -2.02947e+00 -2.42476e+00 -2.28659e+00 -2.21402e+00 -2.35916e+00
7.28000e+04 1.82000e+02 -2.05838e+00 -1.81069e+00 -2.30607e+00 -2.28007e+00 -2.20746e+00 -2.35267e+00
7.29600e+04 1.82000e+02 -2.05838e+00 -1.81069e+00 -2.30607e+00 -2.27344e+00 -2.20075e+00 -2.34613e+00
7.31200e+04 1.82000e+02 -2.05838e+00 -1.81069e+00 -2.30607e+00 -2.26674e+00 -2.19394e+00 -2.33953e+00
7.32800e+04 1.83000e+02 -2.25421e+00 -1.89997e+00 -2.60845e+00 -2.25998e+00 -2.18705e+00 -2.33291e+00
7.34400e+04 1.83000e+02 -2.25421e+00 -1.89997e+00 -2.60845e+00 -2.25320e+00 -2.18009e+00 -2.32630e+00
7.36000e+04 1.84000e+02 -1.88775e+00 -1.66670e+00 -2.10879e+00 -2.24641e+00 -2.17311e+00 -2.31971e+00
7.37600e+04 1.84000e+02 -1.88775e+00 -1.66670e+00 -2.10879e+00 -2.23964e+00 -2.16612e+00 -2.31315e+00
7.39200e+04 1.84000e+02 -1.88775e+00 -1.66670e+00 -2.10879e+00 -2.23291e+00 -2.15914e+00 -2.30667e+00
7.40800e+04 1.85000e+02 -2.13250e+00 -1.91326e+00 -2.35174e+00 -2.22624e+00 -2.15219e+00 -2.30028e+00
7.42400e+04 1.85000e+02 -2.13250e+00 -1.91326e+00 -2.35174e+00 -2.21965e+00 -2.14528e+00 -2.29402e+00
7.44000e+04 1.86000e+02 -2.34790e+00 -1.97428e+00 -2.72151e+00 -2.21316e+00 -2.13843e+00 -2.28789e+00
7.45600e+04 1.86000e+02 -2.34790e+00 -1.97428e+00 -2.72151e+00 -2.20679e+00 -2.13163e+00 -2.28195e+00
7.47200e+04 1.86000e+02 -2.34790e+00 -1.97428e+00 -2.72151e+00 -2.20056e+00 -2.12491e+00 -2.27622e+00
7.48800e+04 1.87000e+02 -2.23415e+00 -1.97975e+00 -2.48854e+00 -2.19449e+00 -2.11827e+00 -2.27070e+00
7.50400e+04 1.87000e+02 -2.23415e+00 -1.97975e+00 -2.48854e+00 -2.18858e+00 -2.11171e+00 -2.26545e+00
7.52000e+04 1.88000e+02 -2.17735e+00 -1.81535e+00 -2.53934e+00 -2.18286e+00 -2.10526e+00 -2.26047e+00
7.53600e+04 1.88000e+02 -2.17735e+00 -1.81535e+00 -2.53934e+00 -2.17735e+00 -2.09889e+00 -2.25580e+00
7.55200e+04 1.88000e+02 -2.17735e+00 -1.81535e+00 -2.53934e+00 -2.17205e+00 -2.09264e+00 -2.25145e+00
7.56800e+04 1.89000e+02 -2.12681e+00 -1.84496e+00 -2.40866e+00 -2.16697e+00 -2.08650e+00 -2.24744e+00
7.58400e+04 1.89000e+02 -2.12681e+00 -1.84496e+00 -2.40866e+00 -2.16213e+00 -2.08049e+00 -2.24378e+00
7.60000e+04 1.90000e+02 -2.54074e+00 -2.15445e+00 -2.92703e+00 -2.15754e+00 -2.07460e+00 -2.24048e+00
7.61600e+04 1.90000e+02 -2.54074e+00 -2.15445e+00 -2.92703e+00 -2.15320e+00 -2.06887e+00 -2.23754e+00
7.63200e+04 1.90000e+02 -2.54074e+00 -2.15445e+00 -2.92703e+00 -2.14912e+00 -2.06329e+00 -2.23496e+00
7.64800e+04 1.91000e+02 -2.24232e+00 -2.06488e+00 -2.41975e+00 -2.14531e+00 -2.05788e+00 -2.23274e+00
7.66400e+04 1.91000e+02 -2.24232e+00 -2.06488e+00 -2.41975e+00 -2.14176e+00 -2.05265e+00 -2.23087e+00
7.68000e+04 1.92000e+02 -1.97678e+00 -1.72812e+00 -2.22544e+00 -2.13848e+00 -2.04762e+00 -2.22933e+00
7.69600e+04 1.92000e+02 -1.97678e+00 -1.72812e+00 -2.22544e+00 -2.13546e+00 -2.04279e+00 -2.22813e+00
7.71200e+04 1.92000e+02 -1.97678e+00 -1.72812e+00 -2.22544e+00 -2.13271e+00 -2.03819e+00 -2.22723e+00
7.72800e+04 1.93000e+02 -1.89074e+00 -1.61872e+00 -2.16277e+00 -2.13022e+00 -2.03383e+00 -2.22662e+00
7.74400e+04 1.93000e+02 -1.89074e+00 -1.61872e+00 -2.16277e+00 -2.12800e+00 -2.02970e+00 -2.22629e+00
7.76000e+04 1.94000e+02 -1.89107e+00 -1.67777e+00 -2.10437e+00 -2.12603e+00 -2.02585e+00 -2.22621e+00
7.77600e+04 1.94000e+02 -1.89107e+00 -1.67777e+00 -2.10437e+00 -2.12430e+00 -2.02225e+00 -2.22636e+00
7.79200e+04 1.94000e+02 -1.89107e+00 -1.67777e+00 -2.10437e+00 -2.12282e+00 -2.01892e+00 -2.22672e+00
7.80800e+04 1.95000e+02 -1.95105e+00 -1.68776e+00 -2.21435e+00 -2.12158e+00 -2.01589e+00 -2.22728e+00
7.82400e+04 1.95000e+02 -1.95105e+00 -1.68776e+00 -2.21435e+00 -2.12058e+00 -2.01314e+00 -2.22802e+00
7.84000e+04 1.96000e+02 -2.03883e+00 -1.76715e+00 -2.31050e+00 -2.11980e+00 -2.01070e+00 -2.22891e+00
7.85600e+04 1.96000e+02 -2.03883e+00 -1.76715e+00 -2.31050e+00 -2.11925e+00 -2.00855e+00 -2.22995e+00
7.87200e+04 1.96000e+02 -2.03883e+00 -1.76715e+00 -2.31050e+00 -2.11891e+00 -2.00671e+00 -2.23110e+00
7.88800e+04 1.97000e+02 -1.91345e+00 -1.72176e+00 -2.10514e+00 -2.11878e+00 -2.00519e+00 -2.23237e+00
7.90400e+04 1.97000e+02 -1.91345e+00 -1.72176e+00 -2.10514e+00 -2.11885e+00 -2.00397e+00 -2.23372e+00
7.92000e+04 1.98000e+02 -1.87987e+00 -1.62774e+00 -2.13200e+00 -2.11911e+00 -2.00309e+00 -2.23514e+00
7.93600e+04 1.98000e+02 -1.87987e+00 -1.62774e+00 -2.13200e+00 -2.11956e+00 -2.00251e+00 -2.23662e+00
7.95200e+04 1.98000e+02 -1.87987e+00 -1.62774e+00 -2.13200e+00 -2.12019e+00 -2.00225e+00 -2.23812e+00
7.96800e+04 1.99000e+02 -1.85530e+00 -1.44743e+00 -2.26317e+00 -2.12097e+00 -2.00231e+00 -2.23963e+00
7.98400e+04 1.99000e+02 -1.85530e+00 -1.44743e+00 -2.26317e+00 -2.12191e+00 -2.00267e+00 -2.24114e+00
8.00000e+04 2.00000e+02 -1.94427e+00 -1.72792e+00 -2.16062e+00 -2.12297e+00 -2.00332e+00 -2.24262e+00
8.01600e+04 2.00000e+02 -1.94427e+00 -1.72792e+00 -2.16062e+00 -2.12415e+00 -2.00427e+00 -2.24404e+00
8.03200e+04 2.00000e+02 -1.94427e+00 -1.72792e+00 -2.16062e+00 -2.12543e+00 -2.00548e+00 -2.24538e+00
8.04800e+04 2.01000e+02 -1.93591e+00 -1.79646e+00 -2.07535e+00 -2.12678e+00 -2.00693e+00 -2.24662e+00
8.06400e+04 2.01000e+02 -1.93591e+00 -1.79646e+00 -2.07535e+00 -2.12818e+00 -2.00862e+00 -2.24774e+00
8.08000e+04 2.02000e+02 -1.83629e+00 -1.56367e+00 -2.10891e+00 -2.12961e+00 -2.01051e+00 -2.24871e+00
8.09600e+04 2.02000e+02 -1.83629e+00 -1.56367e+00 -2.10891e+00 -2.13104e+00 -2.01257e+00 -2.24952e+00
8.11200e+04 2.02000e+02 -1.83629e+00 -1.56367e+00 -2.10891e+00 -2.13245e+00 -2.01476e+00 -2.25014e+00
8.12800e+04 2.03000e+02 -2.03045e+00 -1.72313e+00 -2.33777e+00 -2.13381e+00 -2.01708e+00 -2.25055e+00
8.14400e+04 2.03000e+02 -2.03045e+00 -1.72313e+00 -2.33777e+00 -2.13509e+00 -2.01946e+00 -2.25073e+00
8.16000e+04 2.04000e+02 -1.93923e+00 -1.79260e+00 -2.08587e+00 -2.13628e+00 -2.02187e+00 -2.25068e+00
8.17600e+04 2.04000e+02 -1.93923e+00 -1.79260e+00 -2.08587e+00 -2.13732e+00 -2.02428e+00 -2.25037e+00
8.19200e+04 2.04000e+02 -1.93923e+00 -1.79260e+00 -2.08587e+00 -2.13822e+00 -2.02664e+00 -2.24980e+00
8.20800e+04 2.05000e+02 -2.13947e+00 -1.98961e+00 -2.28932e+00 -2.13894e+00 -2.02892e+00 -2.24896e+00
8.22400e+04 2.05000e+02 -2.13947e+00 -1.98961e+00 -2.28932e+00 -2.13945e+00 -2.03107e+00 -2.24783e+00
8.24000e+04 2.06000e+02 -1.94779e+00 -1.79065e+00 -2.10493e+00 -2.13975e+00 -2.03306e+00 -2.24643e+00
8.25600e+04 2.06000e+02 -1.94779e+00 -1.79065e+00 -2.10493e+00 -2.13980e+00 -2.03486e+00 -2.24474e+00
8.27200e+04 2.06000e+02 -1.94779e+00 -1.79065e+00 -2.10493e+00 -2.13960e+00 -2.03643e+00 -2.24276e+00
8.28800e+04 2.07000e+02 -2.07495e+00 -1.76510e+00 -2.38481e+00 -2.13912e+00 -2.03774e+00 -2.24050e+00
8.30400e+04 2.07000e+02 -2.07495e+00 -1.76510e+00 -2.38481e+00 -2.13836e+00 -2.03876e+00 -2.23796e+00
8.32000e+04 2.08000e+02 -2.00343e+00 -1.92882e+00 -2.07804e+00 -2.13731e+00 -2.03948e+00 -2.23515e+00
8.33600e+04 2.08000e+02 -2.00343e+00 -1.92882e+00 -2.07804e+00 -2.13597e+00 -2.03987e+00 -2.23207e+00
8.35200e+04 2.08000e+02 -2.00343e+00 -1.92882e+00 -2.07804e+00 -2.13432e+00 -2.03991e+00 -2.22874e+00
8.36800e+04 2.09000e+02 -1.80727e+00 -1.68913e+00 -1.92541e+00 -2.13238e+00 -2.03959e+00 -2.22517e+00
8.38400e+04 2.09000e+02 -1.80727e+00 -1.68913e+00 -1.92541e+00 -2.13014e+00 -2.03892e+00 -2.22136e+00
8.40000e+04 2.10000e+02 -1.97227e+00 -1.67008e+00 -2.27446e+00 -2.12761e+00 -2.03789e+00 -2.21734e+00
8.41600e+04 2.10000e+02 -1.97227e+00 -1.67008e+00 -2.27446e+00 -2.12481e+00 -2.03650e+00 -2.21312e+00
8.43200e+04 2.10000e+02 -1.97227e+00 -1.67008e+00 -2.27446e+00 -2.12173e+00 -2.03475e+00 -2.20872e+00
8.44800e+04 2.11000e+02 -2.00340e+00 -1.79572e+00 -2.21109e+00 -2.11840e+00 -2.03265e+00 -2.20415e+00
8.46400e+04 2.11000e+02 -2.00340e+00 -1.79572e+00 -2.21109e+00 -2.11484e+00 -2.03023e+00 -2.19944e+00
8.48000e+04 2.12000e+02 -1.81326e+00 -1.59000e+00 -2.03653e+00 -2.11105e+00 -2.02749e+00 -2.19461e+00
8.49600e+04 2.12000e+02 -1.81326e+00 -1.59000e+00 -2.03653e+00 -2.10707e+00 -2.02446e+00 -2.18968e+00
8.51200e+04 2.12000e+02 -1.81326e+00 -1.59000e+00 -2.03653e+00 -2.10292e+00 -2.02116e+00 -2.18468e+00
8.52800e+04 2.13000e+02 -2.09099e+00 -1.82435e+00 -2.35764e+00 -2.09862e+00 -2.01763e+00 -2.17962e+00
8.54400e+04 2.13000e+02 -2.09099e+00 -1.82435e+00 -2.35764e+00 -2.09420e+00 -2.01387e+00 -2.17452e+00
8.56000e+04 2.14000e+02 -1.99629e+00 -1.62628e+00 -2.36630e+00 -2.08967e+00 -2.00993e+00 -2.16942e+00
8.57600e+04 2.14000e+02 -1.99629e+00 -1.62628e+00 -2.36630e+00 -2.08507e+00 -2.00583e+00 -2.16432e+00
8.59200e+04 2.14000e+02 -1.99629e+00 -1.62628e+00 -2.36630e+00 -2.08043e+00 -2.00160e+00 -2.15925e+00
8.60800e+04 2.15000e+02 -2.09337e+00 -1.66993e+00 -2.51680e+00 -2.07575e+00 -1.99729e+00 -2.15422e+00
8.62400e+04 2.15000e+02 -2.09337e+00 -1.66993e+00 -2.51680e+00 -2.07108e+00 -1.99291e+00 -2.14924e+00
8.64000e+04 2.16000e+02 -1.89397e+00 -1.64941e+00 -2.13853e+00 -2.06643e+00 -1.98851e+00 -2.14434e+00
8.65600e+04 2.16000e+02 -1.89397e+00 -1.64941e+00 -2.13853e+00 -2.06182e+00 -1.98411e+00 -2.13952e+00
8.67200e+04 2.16000e+02 -1.89397e+00 -1.64941e+00 -2.13853e+00 -2.05726e+00 -1.97974e+00 -2.13479e+00
8.68800e+04 2.17000e+02 -2.11649e+00 -1.83900e+00 -2.39398e+00 -2.05279e+00 -1.97543e+00 -2.13015e+00
8.70400e+04 2.17000e+02 -2.11649e+00 -1.83900e+00 -2.39398e+00 -2.04840e+00 -1.97120e+00 -2.12560e+00
8.72000e+04 2.18000e+02 -1.87725e+00 -1.66755e+00 -2.08694e+00 -2.04412e+00 -1.96709e+00 -2.12116e+00
8.73600e+04 2.18000e+02 -1.87725e+00 -1.66755e+00 -2.08694e+00 -2.03996e+00 -1.96311e+00 -2.11681e+00
8.75200e+04 2.18000e+02 -1.87725e+00 -1.66755e+00 -2.08694e+00 -2.03592e+00 -1.95929e+00 -2.11255e+00
8.76800e+04 2.19000e+02 -1.82402e+00 -1.73992e+00 -1.90813e+00 -2.03202e+00 -1.95564e+00 -2.10840e+00
8.78400e+04 2.19000e+02 -1.82402e+00 -1.73992e+00 -1.90813e+00 -2.02825e+00 -1.95218e+00 -2.10432e+00
8.80000e+04 2.20000e+02 -1.98092e+00 -1.70431e+00 -2.25753e+00 -2.02463e+00 -1.94893e+00 -2.10034e+00
8.81600e+04 2.20000e+02 -1.98092e+00 -1.70431e+00 -2.25753e+00 -2.02116e+00 -1.94588e+00 -2.09644e+00
8.83200e+04 2.20000e+02 -1.98092e+00 -1.70431e+00 -2.25753e+00 -2.01783e+00 -1.94305e+00 -2.09262e+00
8.84800e+04 2.21000e+02 -2.12284e+00 -1.86882e+00 -2.37685e+00 -2.01467e+00 -1.94045e+00 -2.08888e+00
8.86400e+04 2.21000e+02 -2.12284e+00 -1.86882e+00 -2.37685e+00 -2.01165e+00 -1.93808e+00 -2.08522e+00
8.88000e+04 2.22000e+02 -1.95721e+00 -1.74317e+00 -2.17124e+00 -2.00878e+00 -1.93593e+00 -2.08163e+00
8.89600e+04 2.22000e+02 -1.95721e+00 -1.74317e+00 -2.17124e+00 -2.00607e+00 -1.93401e+00 -2.07813e+00
8.91200e+04 2.22000e+02 -1.95721e+00 -1.74317e+00 -2.17124e+00 -2.00351e+00 -1.93230e+00 -2.07471e+00
8.92800e+04 2.23000e+02 -1.85123e+00 -1.61114e+00 -2.09131e+00 -2.00110e+00 -1.93082e+00 -2.07138e+00
8.94400e+04 2.23000e+02 -1.85123e+00 -1.61114e+00 -2.09131e+00 -1.99883e+00 -1.92953e+00 -2.06814e+00
8.96000e+04 2.24000e+02 -1.76427e+00 -1.62539e+00 -1.90316e+00 -1.99671e+00 -1.92842e+00 -2.06500e+00
8.97600e+04 2.24000e+02 -1.76427e+00 -1.62539e+00 -1.90316e+00 -1.99474e+00 -1.92750e+00 -2.06197e+00
8.99200e+04 2.24000e+02 -1.76427e+00 -1.62539e+00 -1.90316e+00 -1.99289e+00 -1.92673e+00 -2.05906e+00
9.00800e+04 2.25000e+02 -1.67231e+00 -1.49226e+00 -1.85237e+00 -1.99119e+00 -1.92609e+00 -2.05628e+00
9.02400e+04 2.25000e+02 -1.67231e+00 -1.49226e+00 -1.85237e+00 -1.98961e+00 -1.92557e+00 -2.05365e+00
9.04000e+04 2.26000e+02 -1.80087e+00 -1.64276e+00 -1.95897e+00 -1.98815e+00 -1.92514e+00 -2.05117e+00
9.05600e+04 2.26000e+02 -1.80087e+00 -1.64276e+00 -1.95897e+00 -1.98681e+00 -1.92477e+00 -2.04886e+00
9.07200e+04 2.26000e+02 -1.80087e+00 -1.64276e+00 -1.95897e+00 -1.98559e+00 -1.92444e+00 -2.04674e+00
9.08800e+04 2.27000e+02 -1.76729e+00 -1.58243e+00 -1.95215e+00 -1.98447e+00 -1.92412e+00 -2.04481e+00
9.10400e+04 2.27000e+02 -1.76729e+00 -1.58243e+00 -1.95215e+00 -1.98345e+00 -1.92379e+00 -2.04310e+00
9.12000e+04 2.28000e+02 -1.81531e+00 -1.68146e+00 -1.94916e+00 -1.98252e+00 -1.92342e+00 -2.04161e+00
9.13600e+04 2.28000e+02 -1.81531e+00 -1.68146e+00 -1.94916e+00 -1.98167e+00 -1.92300e+00 -2.04035e+00
9.15200e+04 2.28000e+02 -1.81531e+00 -1.68146e+00 -1.94916e+00 -1.98091e+00 -1.92250e+00 -2.03932e+00
9.16800e+04 2.29000e+02 -1.81342e+00 -1.64608e+00 -1.98076e+00 -1.98021e+00 -1.92190e+00 -2.03852e+00
9.18400e+04 2.29000e+02 -1.81342e+00 -1.64608e+00 -1.98076e+00 -1.97957e+00 -1.92119e+00 -2.03795e+00
9.20000e+04 2.30000e+02 -1.85736e+00 -1.79221e+00 -1.92250e+00 -1.97899e+00 -1.92037e+00 -2.03760e+00
9.21600e+04 2.30000e+02 -1.85736e+00 -1.79221e+00 -1.92250e+00 -1.97844e+00 -1.91942e+00 -2.03745e+00
9.23200e+04 2.30000e+02 -1.85736e+00 -1.79221e+00 -1.92250e+00 -1.97792e+00 -1.91836e+00 -2.03749e+00
9.24800e+04 2.31000e+02 -1.84372e+00 -1.63004e+00 -2.05740e+00 -1.97743e+00 -1.91717e+00 -2.03768e+00
9.26400e+04 2.31000e+02 -1.84372e+00 -1.63004e+00 -2.05740e+00 -1.97693e+00 -1.91585e+00 -2.03801e+00
9.28000e+04 2.32000e+02 -1.79752e+00 -1.55400e+00 -2.04104e+00 -1.97644e+00 -1.91443e+00 -2.03844e+00
9.29600e+04 2.32000e+02 -1.79752e+00 -1.55400e+00 -2.04104e+00 -1.97591e+00 -1.91289e+00 -2.03894e+00
9.31200e+04 2.32000e+02 -1.79752e+00 -1.55400e+00 -2.04104e+00 -1.97536e+00 -1.91124e+00 -2.03947e+00
9.32800e+04 2.33000e+02 -1.75419e+00 -1.52470e+00 -1.98367e+00 -1.97475e+00 -1.90948e+00 -2.04002e+00
9.34400e+04 2.33000e+02 -1.75419e+00 -1.52470e+00 -1.98367e+00 -1.97408e+00 -1.90763e+00 -2.04053e+00
9.36000e+04 2.34000e+02 -1.86725e+00 -1.58007e+00 -2.15444e+00 -1.97333e+00 -1.90567e+00 -2.04099e+00
9.37600e+04 2.34000e+02 -1.86725e+00 -1.58007e+00 -2.15444e+00 -1.97249e+00 -1.90363e+00 -2.04135e+00
9.39200e+04 2.34000e+02 -1.86725e+00 -1.58007e+00 -2.15444e+00 -1.97154e+00 -1.90148e+00 -2.04161e+00
9.40800e+04 2.35000e+02 -1.72580e+00 -1.30596e+00 -2.14565e+00 -1.97048e+00 -1.89923e+00 -2.04172e+00
9.42400e+04 2.35000e+02 -1.72580e+00 -1.30596e+00 -2.14565e+00 -1.96929e+00 -1.89690e+00 -2.04167e+00
9.44000e+04 2.36000e+02 -2.00224e+00 -1.60518e+00 -2.39930e+00 -1.96796e+00 -1.89447e+00 -2.04145e+00
9.45600e+04 2.36000e+02 -2.00224e+00 -1.60518e+00 -2.39930e+00 -1.96649e+00 -1.89194e+00 -2.04103e+00
9.47200e+04 2.36000e+02 -2.00224e+00 -1.60518e+00 -2.39930e+00 -1.96486e+00 -1.88932e+00 -2.04041e+00
9.48800e+04 2.37000e+02 -1.82340e+00 -1.51897e+00 -2.12783e+00 -1.96308e+00 -1.88660e+00 -2.03957e+00
9.50400e+04 2.37000e+02 -1.82340e+00 -1.51897e+00 -2.12783e+00 -1.96114e+00 -1.88377e+00 -2.03851e+00
9.52000e+04 2.38000e+02 -1.78863e+00 -1.59201e+00 -1.98525e+00 -1.95904e+00 -1.88085e+00 -2.03724e+00
9.53600e+04 2.38000e+02 -1.78863e+00 -1.59201e+00 -1.98525e+00 -1.95679e+00 -1.87783e+00 -2.03575e+00
9.55200e+04 2.38000e+02 -1.78863e+00 -1.59201e+00 -1.98525e+00 -1.95438e+00 -1.87470e+00 -2.03406e+00
9.56800e+04 2.39000e+02 -1.70831e+00 -1.38676e+00 -2.02986e+00 -1.95182e+00 -1.87147e+00 -2.03216e+00
9.58400e+04 2.39000e+02 -1.70831e+00 -1.38676e+00 -2.02986e+00 -1.94912e+00 -1.86814e+00 -2.03009e+00
9.60000e+04 2.40000e+02 -1.99278e+00 -1.66991e+00 -2.31565e+00 -1.94627e+00 -1.86469e+00 -2.02784e+00
9.61600e+04 2.40000e+02 -1.99278e+00 -1.66991e+00 -2.31565e+00 -1.94330e+00 -1.86114e+00 -2.02546e+00
9.63200e+04 2.40000e+02 -1.99278e+00 -1.66991e+00 -2.31565e+00 -1.94021e+00 -1.85748e+00 -2.02294e+00
9.64800e+04 2.41000e+02 -1.74568e+00 -1.52489e+00 -1.96647e+00 -1.93701e+00 -1.85370e+00 -2.02032e+00
9.66400e+04 2.41000e+02 -1.74568e+00 -1.52489e+00 -1.96647e+00 -1.93372e+00 -1.84981e+00 -2.01762e+00
9.68000e+04 2.42000e+02 -1.77949e+00 -1.51674e+00 -2.04225e+00 -1.93034e+00 -1.84580e+00 -2.01488e+00
9.69600e+04 2.42000e+02 -1.77949e+00 -1.51674e+00 -2.04225e+00 -1.92689e+00 -1.84167e+00 -2.01211e+00
9.71200e+04 2.42000e+02 -1.77949e+00 -1.51674e+00 -2.04225e+00 -1.92338e+00 -1.83742e+00 -2.00934e+00
9.72800e+04 2.43000e+02 -1.84272e+00 -1.43379e+00 -2.25166e+00 -1.91984e+00 -1.83306e+00 -2.00661e+00
9.74400e+04 2.43000e+02 -1.84272e+00 -1.43379e+00 -2.25166e+00 -1.91626e+00 -1.82859e+00 -2.00393e+00
9.76000e+04 2.44000e+02 -1.85680e+00 -1.49557e+00 -2.21803e+00 -1.91266e+00 -1.82399e+00 -2.00133e+00
9.77600e+04 2.44000e+02 -1.85680e+00 -1.49557e+00 -2.21803e+00 -1.90907e+00 -1.81929e+00 -1.99885e+00
9.79200e+04 2.44000e+02 -1.85680e+00 -1.49557e+00 -2.21803e+00 -1.90548e+00 -1.81448e+00 -1.99648e+00
9.80800e+04 2.45000e+02 -1.67457e+00 -1.45159e+00 -1.89754e+00 -1.90192e+00 -1.80958e+00 -1.99426e+00
9.82400e+04 2.45000e+02 -1.67457e+00 -1.45159e+00 -1.89754e+00 -1.89840e+00 -1.80460e+00 -1.99220e+00
9.84000e+04 2.46000e+02 -1.91666e+00 -1.73799e+00 -2.09533e+00 -1.89492e+00 -1.79952e+00 -1.99031e+00
9.85600e+04 2.46000e+02 -1.91666e+00 -1.73799e+00 -2.09533e+00 -1.89150e+00 -1.79438e+00 -1.98861e+00
9.87200e+04 2.46000e+02 -1.91666e+00 -1.73799e+00 -2.09533e+00 -1.88814e+00 -1.78919e+00 -1.98708e+00
9.88800e+04 2.47000e+02 -1.82479e+00 -1.55132e+00 -2.09825e+00 -1.88486e+00 -1.78396e+00 -1.98575e+00
9.90400e+04 2.47000e+02 -1.82479e+00 -1.55132e+00 -2.09825e+00 -1.88165e+00 -1.77870e+00 -1.98460e+00
9.92000e+04 2.48000e+02 -1.68566e+00 -1.47606e+00 -1.89526e+00 -1.87854e+00 -1.77344e+00 -1.98364e+00
9.93600e+04 2.48000e+02 -1.68566e+00 -1.47606e+00 -1.89526e+00 -1.87552e+00 -1.76818e+00 -1.98286e+00
9.95200e+04 2.48000e+02 -1.68566e+00 -1.47606e+00 -1.89526e+00 -1.87260e+00 -1.76296e+00 -1.98225e+00
9.96800e+04 2.49000e+02 -1.51142e+00 -1.26877e+00 -1.75407e+00 -1.86978e+00 -1.75778e+00 -1.98178e+00
9.98400e+04 2.49000e+02 -1.51142e+00 -1.26877e+00 -1.75407e+00 -1.86707e+00 -1.75266e+00 -1.98147e+00
1.00000e+05 2.50000e+02 -1.93933e+00 -1.61537e+00 -2.26329e+00 -1.86446e+00 -1.74763e+00 -1.98128e+00
1.00160e+05 2.50000e+02 -1.93933e+00 -1.61537e+00 -2.26329e+00 -1.86195e+00 -1.74269e+00 -1.98121e+00
1.00320e+05 2.50000e+02 -1.93933e+00 -1.61537e+00 -2.26329e+00 -1.85955e+00 -1.73786e+00 -1.98124e+00
1.00480e+05 2.51000e+02 -1.92388e+00 -1.67762e+00 -2.17013e+00 -1.85726e+00 -1.73316e+00 -1.98135e+00
1.00640e+05 2.51000e+02 -1.92388e+00 -1.67762e+00 -2.17013e+00 -1.85507e+00 -1.72860e+00 -1.98153e+00
1.00800e+05 2.52000e+02 -2.07625e+00 -1.81584e+00 -2.33666e+00 -1.85298e+00 -1.72420e+00 -1.98175e+00
1.00960e+05 2.52000e+02 -2.07625e+00 -1.81584e+00 -2.33666e+00 -1.85099e+00 -1.71995e+00 -1.98202e+00
1.01120e+05 2.52000e+02 -2.07625e+00 -1.81584e+00 -2.33666e+00 -1.84909e+00 -1.71588e+00 -1.98230e+00
1.01280e+05 2.53000e+02 -1.71916e+00 -1.29821e+00 -2.14010e+00 -1.84728e+00 -1.71197e+00 -1.98260e+00
1.01440e+05 2.53000e+02 -1.71916e+00 -1.29821e+00 -2.14010e+00 -1.84556e+00 -1.70824e+00 -1.98288e+00
1.01600e+05 2.54000e+02 -1.70496e+00 -1.56383e+00 -1.84610e+00 -1.84392e+00 -1.70469e+00 -1.98315e+00
1.01760e+05 2.54000e+02 -1.70496e+00 -1.56383e+00 -1.84610e+00 -1.84236e+00 -1.70132e+00 -1.98339e+00
1.01920e+05 2.54000e+02 -1.70496e+00 -1.56383e+00 -1.84610e+00 -1.84086e+00 -1.69813e+00 -1.98359e+00
1.02080e+05 2.55000e+02 -1.65824e+00 -1.38684e+00 -1.92963e+00 -1.83943e+00 -1.69511e+00 -1.98374e+00
1.02240e+05 2.55000e+02 -1.65824e+00 -1.38684e+00 -1.92963e+00 -1.83805e+00 -1.69226e+00 -1.98384e+00
1.02400e+05 2.56000e+02 -1.67591e+00 -1.44794e+00 -1.90388e+00 -1.83672e+00 -1.68958e+00 -1.98386e+00
1.02560e+05 2.56000e+02 -1.67591e+00 -1.44794e+00 -1.90388e+00 -1.83544e+00 -1.68705e+00 -1.98382e+00
1.02720e+05 2.56000e+02 -1.67591e+00 -1.44794e+00 -1.90388e+00 -1.83419e+00 -1.68468e+00 -1.98370e+00
1.02880e+05 2.57000e+02 -1.53085e+00 -1.44750e+00 -1.61420e+00 -1.83298e+00 -1.68246e+00 -1.98349e+00
1.03040e+05 2.57000e+02 -1.53085e+00 -1.44750e+00 -1.61420e+00 -1.83180e+00 -1.68039e+00 -1.98320e+00
1.03200e+05 2.58000e+02 -1.61667e+00 -1.34175e+00 -1.89159e+00 -1.83064e+00 -1.67845e+00 -1.98283e+00
1.03360e+05 2.58000e+02 -1.61667e+00 -1.34175e+00 -1.89159e+00 -1.82950e+00 -1.67665e+00 -1.98236e+00
1.03520e+05 2.58000e+02 -1.61667e+00 -1.34175e+00 -1.89159e+00 -1.82839e+00 -1.67498e+00 -1.98181e+00
1.03680e+05 2.59000e+02 -1.86960e+00 -1.63056e+00 -2.10864e+00 -1.82730e+00 -1.67344e+00 -1.98117e+00
1.03840e+05 2.59000e+02 -1.86960e+00 -1.63056e+00 -2.10864e+00 -1.82623e+00 -1.67202e+00 -1.98044e+00
1.04000e+05 2.60000e+02 -1.57123e+00 -1.43158e+00 -1.71087e+00 -1.82519e+00 -1.67074e+00 -1.97963e+00
1.04160e+05 2.60000e+02 -1.57123e+00 -1.43158e+00 -1.71087e+00 -1.82416e+00 -1.66958e+00 -1.97874e+00
1.04320e+05 2.60000e+02 -1.57123e+00 -1.43158e+00 -1.71087e+00 -1.82316e+00 -1.66855e+00 -1.97777e+00
1.04480e+05 2.61000e+02 -1.52732e+00 -1.33089e+00 -1.72375e+00 -1.82218e+00 -1.66765e+00 -1.97671e+00
1.04640e+05 2.61000e+02 -1.52732e+00 -1.33089e+00 -1.72375e+00 -1.82122e+00 -1.66688e+00 -1.97556e+00
1.04800e+05 2.62000e+02 -1.53114e+00 -1.24128e+00 -1.82100e+00 -1.82029e+00 -1.66624e+00 -1.97433e+00
1.04960e+05 2.62000e+02 -1.53114e+00 -1.24128e+00 -1.82100e+00 -1.81937e+00 -1.66573e+00 -1.97301e+00
1.05120e+05 2.62000e+02 -1.53114e+00 -1.24128e+00 -1.82100e+00 -1.81846e+00 -1.66534e+00 -1.97157e+00
1.05280e+05 2.63000e+02 -1.70301e+00 -1.56920e+00 -1.83682e+00 -1.81756e+00 -1.66509e+00 -1.97003e+00
1.05440e+05 2.63000e+02 -1.70301e+00 -1.56920e+00 -1.83682e+00 -1.81667e+00 -1.66497e+00 -1.96838e+00
1.05600e+05 2.64000e+02 -1.65320e+00 -1.51643e+00 -1.78997e+00 -1.81578e+00 -1.66498e+00 -1.96659e+00
1.05760e+05 2.64000e+02 -1.65320e+00 -1.51643e+00 -1.78997e+00 -1.81488e+00 -1.66510e+00 -1.96466e+00
1.05920e+05 2.64000e+02 -1.65320e+00 -1.51643e+00 -1.78997e+00 -1.81396e+00 -1.66534e+00 -1.96258e+00
1.06080e+05 2.65000e+02 -1.86502e+00 -1.55670e+00 -2.17335e+00 -1.81301e+00 -1.66569e+00 -1.96033e+00
1.06240e+05 2.65000e+02 -1.86502e+00 -1.55670e+00 -2.17335e+00 -1.81203e+00 -1.66614e+00 -1.95791e+00
1.06400e+05 2.66000e+02 -1.37883e+00 -1.15135e+00 -1.60630e+00 -1.81099e+00 -1.66668e+00 -1.95530e+00
1.06560e+05 2.66000e+02 -1.37883e+00 -1.15135e+00 -1.60630e+00 -1.80990e+00 -1.66729e+00 -1.95251e+00
1.06720e+05 2.66000e+02 -1.37883e+00 -1.15135e+00 -1.60630e+00 -1.80874e+00 -1.66797e+00 -1.94951e+00
1.06880e+05 2.67000e+02 -1.57079e+00 -1.36166e+00 -1.77993e+00 -1.80750e+00 -1.66868e+00 -1.94631e+00
1.07040e+05 2.67000e+02 -1.57079e+00 -1.36166e+00 -1.77993e+00 -1.80617e+00 -1.66943e+00 -1.94291e+00
1.07200e+05 2.68000e+02 -1.62214e+00 -1.49014e+00 -1.75414e+00 -1.80474e+00 -1.67018e+00 -1.93930e+00
1.07360e+05 2.68000e+02 -1.62214e+00 -1.49014e+00 -1.75414e+00 -1.80321e+00 -1.67093e+00 -1.93549e+00
1.07520e+05 2.68000e+02 -1.62214e+00 -1.49014e+00 -1.75414e+00 -1.80155e+00 -1.67164e+00 -1.93147e+00
1.07680e+05 2.69000e+02 -1.67386e+00 -1.29158e+00 -2.05614e+00 -1.79978e+00 -1.67230e+00 -1.92725e+00
1.07840e+05 2.69000e+02 -1.67386e+00 -1.29158e+00 -2.05614e+00 -1.79787e+00 -1.67288e+00 -1.92286e+00
1.08000e+05 2.70000e+02 -1.76225e+00 -1.57293e+00 -1.95157e+00 -1.79583e+00 -1.67338e+00 -1.91828e+00
1.08160e+05 2.70000e+02 -1.76225e+00 -1.57293e+00 -1.95157e+00 -1.79365e+00 -1.67378e+00 -1.91353e+00
1.08320e+05 2.70000e+02 -1.76225e+00 -1.57293e+00 -1.95157e+00 -1.79134e+00 -1.67405e+00 -1.90863e+00
1.08480e+05 2.71000e+02 -1.46020e+00 -1.23998e+00 -1.68042e+00 -1.78889e+00 -1.67419e+00 -1.90359e+00
1.08640e+05 2.71000e+02 -1.46020e+00 -1.23998e+00 -1.68042e+00 -1.78630e+00 -1.67418e+00 -1.89842e+00
1.08800e+05 2.72000e+02 -1.66820e+00 -1.58001e+00 -1.75640e+00 -1.78357e+00 -1.67402e+00 -1.89313e+00
1.08960e+05 2.72000e+02 -1.66820e+00 -1.58001e+00 -1.75640e+00 -1.78072e+00 -1.67369e+00 -1.88774e+00
1.09120e+05 2.72000e+02 -1.66820e+00 -1.58001e+00 -1.75640e+00 -1.77774e+00 -1.67321e+00 -1.88227e+00
1.09280e+05 2.73000e+02 -1.52595e+00 -1.31344e+00 -1.73847e+00 -1.77464e+00 -1.67256e+00 -1.87671e+00
1.09440e+05 2.73000e+02 -1.52595e+00 -1.31344e+00 -1.73847e+00 -1.77142e+00 -1.67175e+00 -1.87110e+00
1.09600e+05 2.74000e+02 -1.60235e+00 -1.39660e+00 -1.80810e+00 -1.76811e+00 -1.67078e+00 -1.86544e+00
1.09760e+05 2.74000e+02 -1.60235e+00 -1.39660e+00 -1.80810e+00 -1.76469e+00 -1.66965e+00 -1.85973e+00
1.09920e+05 2.74000e+02 -1.60235e+00 -1.39660e+00 -1.80810e+00 -1.76119e+00 -1.66837e+00 -1.85401e+00
1.10080e+05 2.75000e+02 -1.60764e+00 -1.22734e+00 -1.98794e+00 -1.75760e+00 -1.66694e+00 -1.84826e+00
1.10240e+05 2.75000e+02 -1.60764e+00 -1.22734e+00 -1.98794e+00 -1.75395e+00 -1.66538e+00 -1.84252e+00
1.10400e+05 2.76000e+02 -1.61741e+00 -1.50198e+00 -1.73285e+00 -1.75025e+00 -1.66370e+00 -1.83679e+00
1.10560e+05 2.76000e+02 -1.61741e+00 -1.50198e+00 -1.73285e+00 -1.74649e+00 -1.66191e+00 -1.83107e+00
1.10720e+05 2.76000e+02 -1.61741e+00 -1.50198e+00 -1.73285e+00 -1.74270e+00 -1.66001e+00 -1.82539e+00
1.10880e+05 2.77000e+02 -1.49265e+00 -1.35242e+00 -1.63289e+00 -1.73888e+00 -1.65801e+00 -1.81974e+00
1.11040e+05 2.77000e+02 -1.49265e+00 -1.35242e+00 -1.63289e+00 -1.73504e+00 -1.65593e+00 -1.81415e+00
1.11200e+05 2.78000e+02 -1.58575e+00 -1.33462e+00 -1.83687e+00 -1.73120e+00 -1.65378e+00 -1.80862e+00
1.11360e+05 2.78000e+02 -1.58575e+00 -1.33462e+00 -1.83687e+00 -1.72736e+00 -1.65156e+00 -1.80316e+00
1.11520e+05 2.78000e+02 -1.58575e+00 -1.33462e+00 -1.83687e+00 -1.72353e+00 -1.64928e+00 -1.79778e+00
1.11680e+05 2.79000e+02 -1.82175e+00 -1.53797e+00 -2.10554e+00 -1.71972e+00 -1.64695e+00 -1.79249e+00
1.11840e+05 2.79000e+02 -1.82175e+00 -1.53797e+00 -2.10554e+00 -1.71594e+00 -1.64457e+00 -1.78731e+00
1.12000e+05 2.80000e+02 -1.66199e+00 -1.43461e+00 -1.88938e+00 -1.71220e+00 -1.64216e+00 -1.78224e+00
1.12160e+05 2.80000e+02 -1.66199e+00 -1.43461e+00 -1.88938e+00 -1.70850e+00 -1.63971e+00 -1.77729e+00
1.12320e+05 2.80000e+02 -1.66199e+00 -1.43461e+00 -1.88938e+00 -1.70484e+00 -1.63721e+00 -1.77247e+00
1.12480e+05 2.81000e+02 -1.56786e+00 -1.43700e+00 -1.69872e+00 -1.70124e+00 -1.63469e+00 -1.76779e+00
1.12640e+05 2.81000e+02 -1.56786e+00 -1.43700e+00 -1.69872e+00 -1.69770e+00 -1.63213e+00 -1.76327e+00
1.12800e+05 2.82000e+02 -1.65847e+00 -1.48201e+00 -1.83493e+00 -1.69422e+00 -1.62953e+00 -1.75890e+00
1.12960e+05 2.82000e+02 -1.65847e+00 -1.48201e+00 -1.83493e+00 -1.69080e+00 -1.62690e+00 -1.75469e+00
1.13120e+05 2.82000e+02 -1.65847e+00 -1.48201e+00 -1.83493e+00 -1.68744e+00 -1.62424e+00 -1.75065e+00
1.13280e+05 2.83000e+02 -1.83366e+00 -1.79615e+00 -1.87117e+00 -1.68416e+00 -1.62153e+00 -1.74678e+00
1.13440e+05 2.83000e+02 -1.83366e+00 -1.79615e+00 -1.87117e+00 -1.68094e+00 -1.61880e+00 -1.74308e+00
1.13600e+05 2.84000e+02 -1.43826e+00 -1.24741e+00 -1.62910e+00 -1.67780e+00 -1.61604e+00 -1.73955e+00
1.13760e+05 2.84000e+02 -1.43826e+00 -1.24741e+00 -1.62910e+00 -1.67472e+00 -1.61326e+00 -1.73618e+00
1.13920e+05 2.84000e+02 -1.43826e+00 -1.24741e+00 -1.62910e+00 -1.67172e+00 -1.61048e+00 -1.73297e+00
1.14080e+05 2.85000e+02 -1.59056e+00 -1.46902e+00 -1.71210e+00 -1.66880e+00 -1.60770e+00 -1.72990e+00
1.14240e+05 2.85000e+02 -1.59056e+00 -1.46902e+00 -1.71210e+00 -1.66594e+00 -1.60493e+00 -1.72696e+00
1.14400e+05 2.86000e+02 -1.71868e+00 -1.62223e+00 -1.81513e+00 -1.66317e+00 -1.60219e+00 -1.72415e+00
1.14560e+05 2.86000e+02 -1.71868e+00 -1.62223e+00 -1.81513e+00 -1.66047e+00 -1.59950e+00 -1.72144e+00
1.14720e+05 2.86000e+02 -1.71868e+00 -1.62223e+00 -1.81513e+00 -1.65785e+00 -1.59688e+00 -1.71883e+00
1.14880e+05 2.87000e+02 -1.53780e+00 -1.37480e+00 -1.70081e+00 -1.65532e+00 -1.59434e+00 -1.71630e+00
1.15040e+05 2.87000e+02 -1.53780e+00 -1.37480e+00 -1.70081e+00 -1.65287e+00 -1.59191e+00 -1.71383e+00
1.15200e+05 2.88000e+02 -1.51142e+00 -1.28102e+00 -1.74183e+00 -1.65051e+00 -1.58959e+00 -1.71143e+00
1.15360e+05 2.88000e+02 -1.51142e+00 -1.28102e+00 -1.74183e+00 -1.64825e+00 -1.58741e+00 -1.70908e+00
1.15520e+05 2.88000e+02 -1.51142e+00 -1.28102e+00 -1.74183e+00 -1.64608e+00 -1.58538e+00 -1.70678e+00
1.15680e+05 2.89000e+02 -1.49917e+00 -1.44459e+00 -1.55374e+00 -1.64400e+00 -1.58350e+00 -1.70451e+00
1.15840e+05 2.89000e+02 -1.49917e+00 -1.44459e+00 -1.55374e+00 -1.64203e+00 -1.58179e+00 -1.70227e+00
1.16000e+05 2.90000e+02 -1.51576e+00 -1.26988e+00 -1.76163e+00 -1.64016e+00 -1.58026e+00 -1.70007e+00
1.16160e+05 2.90000e+02 -1.51576e+00 -1.26988e+00 -1.76163e+00 -1.63841e+00 -1.57890e+00 -1.69791e+00
1.16320e+05 2.90000e+02 -1.51576e+00 -1.26988e+00 -1.76163e+00 -1.63676e+00 -1.57772e+00 -1.69579e+00
1.16480e+05 2.91000e+02 -1.74784e+00 -1.48272e+00 -2.01297e+00 -1.63522e+00 -1.57673e+00 -1.69370e+00
1.16640e+05 2.91000e+02 -1.74784e+00 -1.48272e+00 -2.01297e+00 -1.63379e+00 -1.57591e+00 -1.69167e+00
1.16800e+05 2.92000e+02 -1.46953e+00 -1.25980e+00 -1.67927e+00 -1.63247e+00 -1.57525e+00 -1.68969e+00
1.16960e+05 2.92000e+02 -1.46953e+00 -1.25980e+00 -1.67927e+00 -1.63127e+00 -1.57476e+00 -1.68778e+00
1.17120e+05 2.92000e+02 -1.46953e+00 -1.25980e+00 -1.67927e+00 -1.63017e+00 -1.57443e+00 -1.68592e+00
1.17280e+05 2.93000e+02 -1.54814e+00 -1.35958e+00 -1.73670e+00 -1.62918e+00 -1.57423e+00 -1.68413e+00
1.17440e+05 2.93000e+02 -1.54814e+00 -1.35958e+00 -1.73670e+00 -1.62829e+00 -1.57417e+00 -1.68241e+00
1.17600e+05 2.94000e+02 -1.59305e+00 -1.41062e+00 -1.77548e+00 -1.62749e+00 -1.57421e+00 -1.68077e+00
1.17760e+05 2.94000e+02 -1.59305e+00 -1.41062e+00 -1.77548e+00 -1.62679e+00 -1.57437e+00 -1.67920e+00
1.17920e+05 2.94000e+02 -1.59305e+00 -1.41062e+00 -1.77548e+00 -1.62616e+00 -1.57461e+00 -1.67771e+00
1.18080e+05 2.95000e+02 -1.44738e+00 -1.38273e+00 -1.51203e+00 -1.62561e+00 -1.57493e+00 -1.67629e+00
1.18240e+05 2.95000e+02 -1.44738e+00 -1.38273e+00 -1.51203e+00 -1.62512e+00 -1.57530e+00 -1.67495e+00
1.18400e+05 2.96000e+02 -1.34239e+00 -1.20193e+00 -1.48286e+00 -1.62470e+00 -1.57573e+00 -1.67367e+00
1.18560e+05 2.96000e+02 -1.34239e+00 -1.20193e+00 -1.48286e+00 -1.62431e+00 -1.57617e+00 -1.67245e+00
1.18720e+05 2.96000e+02 -1.34239e+00 -1.20193e+00 -1.48286e+00 -1.62396e+00 -1.57663e+00 -1.67129e+00
1.18880e+05 2.97000e+02 -1.51630e+00 -1.24067e+00 -1.79192e+00 -1.62364e+00 -1.57709e+00 -1.67019e+00
1.19040e+05 2.97000e+02 -1.51630e+00 -1.24067e+00 -1.79192e+00 -1.62333e+00 -1.57752e+00 -1.66914e+00
1.19200e+05 2.98000e+02 -1.68696e+00 -1.45980e+00 -1.91412e+00 -1.62303e+00 -1.57792e+00 -1.66814e+00
1.19360e+05 2.98000e+02 -1.68696e+00 -1.45980e+00 -1.91412e+00 -1.62272e+00 -1.57827e+00 -1.66718e+00
1.19520e+05 2.98000e+02 -1.68696e+00 -1.45980e+00 -1.91412e+00 -1.62240e+00 -1.57856e+00 -1.66625e+00
1.19680e+05 2.99000e+02 -1.53489e+00 -1.28414e+00 -1.78565e+00 -1.62207e+00 -1.57877e+00 -1.66537e+00
1.19840e+05 2.99000e+02 -1.53489e+00 -1.28414e+00 -1.78565e+00 -1.62169e+00 -1.57887e+00 -1.66451e+00
1.20000e+05 3.00000e+02 -1.63445e+00 -1.50423e+00 -1.76467e+00 -1.62128e+00 -1.57889e+00 -1.66368e+00
1.20160e+05 3.00000e+02 -1.63445e+00 -1.50423e+00 -1.76467e+00 -1.62083e+00 -1.57879e+00 -1.66287e+00
1.20320e+05 3.00000e+02 -1.63445e+00 -1.50423e+00 -1.76467e+00 -1.62032e+00 -1.57856e+00 -1.66208e+00
1.20480e+05 3.01000e+02 -1.55375e+00 -1.12734e+00 -1.98016e+00 -1.61976e+00 -1.57821e+00 -1.66131e+00
1.20640e+05 3.01000e+02 -1.55375e+00 -1.12734e+00 -1.98016e+00 -1.61913e+00 -1.57772e+00 -1.66055e+00
1.20800e+05 3.02000e+02 -1.49179e+00 -1.36976e+00 -1.61382e+00 -1.61844e+00 -1.57708e+00 -1.65980e+00
1.20960e+05 3.02000e+02 -1.49179e+00 -1.36976e+00 -1.61382e+00 -1.61767e+00 -1.57629e+00 -1.65906e+00
1.21120e+05 3.02000e+02 -1.49179e+00 -1.36976e+00 -1.61382e+00 -1.61683e+00 -1.57536e+00 -1.65831e+00
1.21280e+05 3.03000e+02 -1.31152e+00 -1.09864e+00 -1.52441e+00 -1.61591e+00 -1.57426e+00 -1.65756e+00
1.21440e+05 3.03000e+02 -1.31152e+00 -1.09864e+00 -1.52441e+00 -1.61491e+00 -1.57301e+00 -1.65681e+00
1.21600e+05 3.04000e+02 -1.43689e+00 -1.22792e+00 -1.64587e+00 -1.61383e+00 -1.57161e+00 -1.65605e+00
1.21760e+05 3.04000e+02 -1.43689e+00 -1.22792e+00 -1.64587e+00 -1.61266e+00 -1.57004e+00 -1.65528e+00
1.21920e+05 3.04000e+02 -1.43689e+00 -1.22792e+00 -1.64587e+00 -1.61141e+00 -1.56832e+00 -1.65449e+00
1.22080e+05 3.05000e+02 -1.42804e+00 -1.26485e+00 -1.59123e+00 -1.61007e+00 -1.56645e+00 -1.65369e+00
1.22240e+05 3.05000e+02 -1.42804e+00 -1.26485e+00 -1.59123e+00 -1.60865e+00 -1.56442e+00 -1.65288e+00
1.22400e+05 3.06000e+02 -1.33135e+00 -1.05731e+00 -1.60538e+00 -1.60715e+00 -1.56226e+00 -1.65204e+00
1.22560e+05 3.06000e+02 -1.33135e+00 -1.05731e+00 -1.60538e+00 -1.60558e+00 -1.55996e+00 -1.65120e+00
1.22720e+05 3.06000e+02 -1.33135e+00 -1.05731e+00 -1.60538e+00 -1.60395e+00 -1.55755e+00 -1.65034e+00
1.22880e+05 3.07000e+02 -1.49861e+00 -1.42865e+00 -1.56858e+00 -1.60224e+00 -1.55502e+00 -1.64947e+00
1.23040e+05 3.07000e+02 -1.49861e+00 -1.42865e+00 -1.56858e+00 -1.60049e+00 -1.55238e+00 -1.64859e+00
1.23200e+05 3.08000e+02 -1.41469e+00 -1.15559e+00 -1.67378e+00 -1.59868e+00 -1.54965e+00 -1.64770e+00
1.23360e+05 3.08000e+02 -1.41469e+00 -1.15559e+00 -1.67378e+00 -1.59682e+00 -1.54683e+00 -1.64681e+00
1.23520e+05 3.08000e+02 -1.41469e+00 -1.15559e+00 -1.67378e+00 -1.59493e+00 -1.54394e+00 -1.64592e+00
1.23680e+05 3.09000e+02 -1.31144e+00 -1.21234e+00 -1.41054e+00 -1.59300e+00 -1.54098e+00 -1.64503e+00
1.23840e+05 3.09000e+02 -1.31144e+00 -1.21234e+00 -1.41054e+00 -1.59105e+00 -1.53795e+00 -1.64415e+00
1.24000e+05 3.10000e+02 -1.54868e+00 -1.37071e+00 -1.72665e+00 -1.58908e+00 -1.53488e+00 -1.64328e+00
1.24160e+05 3.10000e+02 -1.54868e+00 -1.37071e+00 -1.72665e+00 -1.58708e+00 -1.53175e+00 -1.64242e+00
1.24320e+05 3.10000e+02 -1.54868e+00 -1.37071e+00 -1.72665e+00 -1.58508e+00 -1.52858e+00 -1.64157e+00
1.24480e+05 3.11000e+02 -1.40967e+00 -1.22585e+00 -1.59349e+00 -1.58305e+00 -1.52537e+00 -1.64074e+00
1.24640e+05 3.11000e+02 -1.40967e+00 -1.22585e+00 -1.59349e+00 -1.58102e+00 -1.52211e+00 -1.63992e+00
1.24800e+05 3.12000e+02 -1.44856e+00 -1.26671e+00 -1.63042e+00 -1.57897e+00 -1.51882e+00 -1.63912e+00
1.24960e+05 3.12000e+02 -1.44856e+00 -1.26671e+00 -1.63042e+00 -1.57690e+00 -1.51549e+00 -1.63831e+00
1.25120e+05 3.12000e+02 -1.44856e+00 -1.26671e+00 -1.63042e+00 -1.57481e+00 -1.51212e+00 -1.63750e+00
1.25280e+05 3.13000e+02 -1.55672e+00 -1.33118e+00 -1.78226e+00 -1.57271e+00 -1.50872e+00 -1.63669e+00
1.25440e+05 3.13000e+02 -1.55672e+00 -1.33118e+00 -1.78226e+00 -1.57058e+00 -1.50529e+00 -1.63586e+00
1.25600e+05 3.14000e+02 -1.60019e+00 -1.40125e+00 -1.79913e+00 -1.56842e+00 -1.50183e+00 -1.63500e+00
1.25760e+05 3.14000e+02 -1.60019e+00 -1.40125e+00 -1.79913e+00 -1.56622e+00 -1.49834e+00 -1.63411e+00
1.25920e+05 3.14000e+02 -1.60019e+00 -1.40125e+00 -1.79913e+00 -1.56399e+00 -1.49482e+00 -1.63316e+00
1.26080e+05 3.15000e+02 -1.40027e+00 -1.29908e+00 -1.50145e+00 -1.56172e+00 -1.49128e+00 -1.63216e+00
1.26240e+05 3.15000e+02 -1.40027e+00 -1.29908e+00 -1.50145e+00 -1.55940e+00 -1.48771e+00 -1.63109e+00
1.26400e+05 3.16000e+02 -1.43248e+00 -1.25358e+00 -1.61137e+00 -1.55703e+00 -1.48412e+00 -1.62994e+00
1.26560e+05 3.16000e+02 -1.43248e+00 -1.25358e+00 -1.61137e+00 -1.55461e+00 -1.48050e+00 -1.62871e+00
1.26720e+05 3.16000e+02 -1.43248e+00 -1.25358e+00 -1.61137e+00 -1.55213e+00 -1.47687e+00 -1.62739e+00
1.26880e+05 3.17000e+02 -1.36552e+00 -1.24890e+00 -1.48214e+00 -1.54960e+00 -1.47322e+00 -1.62598e+00
1.27040e+05 3.17000e+02 -1.36552e+00 -1.24890e+00 -1.48214e+00 -1.54701e+00 -1.46956e+00 -1.62446e+00
1.27200e+05 3.18000e+02 -1.39820e+00 -1.21341e+00 -1.58299e+00 -1.54437e+00 -1.46589e+00 -1.62284e+00
1.27360e+05 3.18000e+02 -1.39820e+00 -1.21341e+00 -1.58299e+00 -1.54167e+00 -1.46221e+00 -1.62113e+00
1.27520e+05 3.18000e+02 -1.39820e+00 -1.21341e+00 -1.58299e+00 -1.53892e+00 -1.45853e+00 -1.61932e+00
1.27680e+05 3.19000e+02 -1.39163e+00 -1.24003e+00 -1.54324e+00 -1.53613e+00 -1.45485e+00 -1.61741e+00
1.27840e+05 3.19000e+02 -1.39163e+00 -1.24003e+00 -1.54324e+00 -1.53331e+00 -1.45119e+00 -1.61543e+00
1.28000e+05 3.20000e+02 -1.27383e+00 -1.18881e+00 -1.35885e+00 -1.53045e+00 -1.44754e+00 -1.61336e+00
1.28160e+05 3.20000e+02 -1.27383e+00 -1.18881e+00 -1.35885e+00 -1.52757e+00 -1.44391e+00 -1.61123e+00
1.28320e+05 3.20000e+02 -1.27383e+00 -1.18881e+00 -1.35885e+00 -1.52468e+00 -1.44033e+00 -1.60902e+00
1.28480e+05 3.21000e+02 -1.20865e+00 -1.08467e+00 -1.33263e+00 -1.52178e+00 -1.43679e+00 -1.60677e+00
1.28640e+05 3.21000e+02 -1.20865e+00 -1.08467e+00 -1.33263e+00 -1.51889e+00 -1.43330e+00 -1.60448e+00
1.28800e+05 3.22000e+02 -1.38221e+00 -1.22955e+00 -1.53487e+00 -1.51601e+00 -1.42988e+00 -1.60215e+00
1.28960e+05 3.22000e+02 -1.38221e+00 -1.22955e+00 -1.53487e+00 -1.51316e+00 -1.42653e+00 -1.59979e+00
1.29120e+05 3.22000e+02 -1.38221e+00 -1.22955e+00 -1.53487e+00 -1.51035e+00 -1.42327e+00 -1.59742e+00
1.29280e+05 3.23000e+02 -1.49831e+00 -1.29408e+00 -1.70254e+00 -1.50758e+00 -1.42010e+00 -1.59505e+00
1.29440e+05 3.23000e+02 -1.49831e+00 -1.29408e+00 -1.70254e+00 -1.50486e+00 -1.41705e+00 -1.59267e+00
1.29600e+05 3.24000e+02 -1.39652e+00 -1.29018e+00 -1.50285e+00 -1.50220e+00 -1.41411e+00 -1.59030e+00
1.29760e+05 3.24000e+02 -1.39652e+00 -1.29018e+00 -1.50285e+00 -1.49961e+00 -1.41128e+00 -1.58794e+00
1.29920e+05 3.24000e+02 -1.39652e+00 -1.29018e+00 -1.50285e+00 -1.49709e+00 -1.40858e+00 -1.58559e+00
1.30080e+05 3.25000e+02 -1.43095e+00 -1.07098e+00 -1.79091e+00 -1.49464e+00 -1.40602e+00 -1.58326e+00
1.30240e+05 3.25000e+02 -1.43095e+00 -1.07098e+00 -1.79091e+00 -1.49226e+00 -1.40359e+00 -1.58094e+00
1.30400e+05 3.26000e+02 -1.38879e+00 -1.18312e+00 -1.59447e+00 -1.48996e+00 -1.40129e+00 -1.57863e+00
1.30560e+05 3.26000e+02 -1.38879e+00 -1.18312e+00 -1.59447e+00 -1.48773e+00 -1.39913e+00 -1.57632e+00
1.30720e+05 3.26000e+02 -1.38879e+00 -1.18312e+00 -1.59447e+00 -1.48556e+00 -1.39709e+00 -1.57403e+00
1.30880e+05 3.27000e+02 -1.34377e+00 -1.16732e+00 -1.52021e+00 -1.48346e+00 -1.39518e+00 -1.57173e+00
1.31040e+05 3.27000e+02 -1.34377e+00 -1.16732e+00 -1.52021e+00 -1.48141e+00 -1.39338e+00 -1.56943e+00
1.31200e+05 3.28000e+02 -1.41667e+00 -1.15808e+00 -1.67525e+00 -1.47941e+00 -1.39169e+00 -1.56713e+00
1.31360e+05 3.28000e+02 -1.41667e+00 -1.15808e+00 -1.67525e+00 -1.47745e+00 -1.39010e+00 -1.56480e+00
1.31520e+05 3.28000e+02 -1.41667e+00 -1.15808e+00 -1.67525e+00 -1.47552e+00 -1.38859e+00 -1.56245e+00
1.31680e+05 3.29000e+02 -1.33865e+00 -1.15408e+00 -1.52321e+00 -1.47362e+00 -1.38716e+00 -1.56007e+00
1.31840e+05 3.29000e+02 -1.33865e+00 -1.15408e+00 -1.52321e+00 -1.47173e+00 -1.38579e+00 -1.55766e+00
1.32000e+05 3.30000e+02 -1.19758e+00 -1.11272e+00 -1.28244e+00 -1.46985e+00 -1.38447e+00 -1.55522e+00
1.32160e+05 3.30000e+02 -1.19758e+00 -1.11272e+00 -1.28244e+00 -1.46796e+00 -1.38318e+00 -1.55274e+00
1.32320e+05 3.30000e+02 -1.19758e+00 -1.11272e+00 -1.28244e+00 -1.46608e+00 -1.38193e+00 -1.55023e+00
1.32480e+05 3.31000e+02 -1.39286e+00 -1.11105e+00 -1.67467e+00 -1.46418e+00 -1.38067e+00 -1.54769e+00
1.32640e+05 3.31000e+02 -1.39286e+00 -1.11105e+00 -1.67467e+00 -1.46227e+00 -1.37943e+00 -1.54510e+00
1.32800e+05 3.32000e+02 -1.16429e+00 -9.52811e-01 -1.37577e+00 -1.46033e+00 -1.37816e+00 -1.54250e+00
1.32960e+05 3.32000e+02 -1.16429e+00 -9.52811e-01 -1.37577e+00 -1.45838e+00 -1.37688e+00 -1.53987e+00
1.33120e+05 3.32000e+02 -1.16429e+00 -9.52811e-01 -1.37577e+00 -1.45640e+00 -1.37557e+00 -1.53722e+00
1.33280e+05 3.33000e+02 -1.30839e+00 -1.11762e+00 -1.49915e+00 -1.45440e+00 -1.37422e+00 -1.53457e+00
1.33440e+05 3.33000e+02 -1.30839e+00 -1.11762e+00 -1.49915e+00 -1.45237e+00 -1.37282e+00 -1.53192e+00
1.33600e+05 3.34000e+02 -1.23912e+00 -1.00128e+00 -1.47695e+00 -1.45033e+00 -1.37138e+00 -1.52928e+00
1.33760e+05 3.34000e+02 -1.23912e+00 -1.00128e+00 -1.47695e+00 -1.44827e+00 -1.36989e+00 -1.52665e+00
1.33920e+05 3.34000e+02 -1.23912e+00 -1.00128e+00 -1.47695e+00 -1.44620e+00 -1.36833e+00 -1.52406e+00
1.34080e+05 3.35000e+02 -1.49158e+00 -1.25667e+00 -1.72648e+00 -1.44411e+00 -1.36672e+00 -1.52151e+00
1.34240e+05 3.35000e+02 -1.49158e+00 -1.25667e+00 -1.72648e+00 -1.44202e+00 -1.36503e+00 -1.51900e+00
1.34400e+05 3.36000e+02 -1.36281e+00 -1.23924e+00 -1.48639e+00 -1.43992e+00 -1.36329e+00 -1.51655e+00
1.34560e+05 3.36000e+02 -1.36281e+00 -1.23924e+00 -1.48639e+00 -1.43782e+00 -1.36148e+00 -1.51416e+00
1.34720e+05 3.36000e+02 -1.36281e+00 -1.23924e+00 -1.48639e+00 -1.43571e+00 -1.35960e+00 -1.51182e+00
1.34880e+05 3.37000e+02 -1.30132e+00 -1.16976e+00 -1.43288e+00 -1.43361e+00 -1.35766e+00 -1.50957e+00
1.35040e+05 3.37000e+02 -1.30132e+00 -1.16976e+00 -1.43288e+00 -1.43152e+00 -1.35565e+00 -1.50739e+00
1.35200e+05 3.38000e+02 -1.36810e+00 -1.29123e+00 -1.44497e+00 -1.42942e+00 -1.35357e+00 -1.50527e+00
1.35360e+05 3.38000e+02 -1.36810e+00 -1.29123e+00 -1.44497e+00 -1.42733e+00 -1.35142e+00 -1.50324e+00
1.35520e+05 3.38000e+02 -1.36810e+00 -1.29123e+00 -1.44497e+00 -1.42523e+00 -1.34920e+00 -1.50127e+00
1.35680e+05 3.39000e+02 -1.28063e+00 -1.18489e+00 -1.37637e+00 -1.42314e+00 -1.34691e+00 -1.49937e+00
1.35840e+05 3.39000e+02 -1.28063e+00 -1.18489e+00 -1.37637e+00 -1.42105e+00 -1.34456e+00 -1.49754e+00
1.36000e+05 3.40000e+02 -1.45924e+00 -1.23760e+00 -1.68087e+00 -1.41895e+00 -1.34214e+00 -1.49576e+00
1.36160e+05 3.40000e+02 -1.45924e+00 -1.23760e+00 -1.68087e+00 -1.41684e+00 -1.33965e+00 -1.49404e+00
1.36320e+05 3.40000e+02 -1.45924e+00 -1.23760e+00 -1.68087e+00 -1.41473e+00 -1.33710e+00 -1.49236e+00
1.36480e+05 3.41000e+02 -1.41223e+00 -1.23584e+00 -1.58862e+00 -1.41260e+00 -1.33449e+00 -1.49072e+00
1.36640e+05 3.41000e+02 -1.41223e+00 -1.23584e+00 -1.58862e+00 -1.41046e+00 -1.33181e+00 -1.48911e+00
1.36800e+05 3.42000e+02 -1.33239e+00 -1.12510e+00 -1.53969e+00 -1.40830e+00 -1.32909e+00 -1.48752e+00
1.36960e+05 3.42000e+02 -1.33239e+00 -1.12510e+00 -1.53969e+00 -1.40613e+00 -1.32632e+00 -1.48594e+00
1.37120e+05 3.42000e+02 -1.33239e+00 -1.12510e+00 -1.53969e+00 -1.40394e+00 -1.32351e+00 -1.48437e+00
1.37280e+05 3.43000e+02 -1.26803e+00 -1.16245e+00 -1.37362e+00 -1.40174e+00 -1.32067e+00 -1.48281e+00
1.37440e+05 3.43000e+02 -1.26803e+00 -1.16245e+00 -1.37362e+00 -1.39952e+00 -1.31781e+00 -1.48123e+00
1.37600e+05 3.44000e+02 -1.05267e+00 -8.97023e-01 -1.20832e+00 -1.39729e+00 -1.31494e+00 -1.47964e+00
1.37760e+05 3.44000e+02 -1.05267e+00 -8.97023e-01 -1.20832e+00 -1.39505e+00 -1.31206e+00 -1.47804e+00
1.37920e+05 3.44000e+02 -1.05267e+00 -8.97023e-01 -1.20832e+00 -1.39281e+00 -1.30920e+00 -1.47641e+00
1.38080e+05 3.45000e+02 -1.29443e+00 -1.15828e+00 -1.43058e+00 -1.39056e+00 -1.30635e+00 -1.47477e+00
1.38240e+05 3.45000e+02 -1.29443e+00 -1.15828e+00 -1.43058e+00 -1.38832e+00 -1.30354e+00 -1.47310e+00
1.38400e+05 3.46000e+02 -1.52283e+00 -1.19026e+00 -1.85540e+00 -1.38609e+00 -1.30076e+00 -1.47141e+00
1.38560e+05 3.46000e+02 -1.52283e+00 -1.19026e+00 -1.85540e+00 -1.38387e+00 -1.29805e+00 -1.46970e+00
1.38720e+05 3.46000e+02 -1.52283e+00 -1.19026e+00 -1.85540e+00 -1.38168e+00 -1.29538e+00 -1.46798e+00
1.38880e+05 3.47000e+02 -1.37607e+00 -1.22495e+00 -1.52718e+00 -1.37952e+00 -1.29280e+00 -1.46625e+00
1.39040e+05 3.47000e+02 -1.37607e+00 -1.22495e+00 -1.52718e+00 -1.37740e+00 -1.29029e+00 -1.46451e+00
1.39200e+05 3.48000e+02 -1.35510e+00 -1.09642e+00 -1.61378e+00 -1.37532e+00 -1.28787e+00 -1.46276e+00
1.39360e+05 3.48000e+02 -1.35510e+00 -1.09642e+00 -1.61378e+00 -1.37329e+00 -1.28556e+00 -1.46102e+00
1.39520e+05 3.48000e+02 -1.35510e+00 -1.09642e+00 -1.61378e+00 -1.37132e+00 -1.28335e+00 -1.45928e+00
1.39680e+05 3.49000e+02 -1.43718e+00 -1.05045e+00 -1.82390e+00 -1.36940e+00 -1.28125e+00 -1.45754e+00
1.39840e+05 3.49000e+02 -1.43718e+00 -1.05045e+00 -1.82390e+00 -1.36755e+00 -1.27927e+00 -1.45582e+00
1.40000e+05 3.50000e+02 -1.26638e+00 -1.10992e+00 -1.42285e+00 -1.36576e+00 -1.27742e+00 -1.45411e+00
1.40160e+05 3.50000e+02 -1.26638e+00 -1.10992e+00 -1.42285e+00 -1.36404e+00 -1.27568e+00 -1.45240e+00
1.40320e+05 3.50000e+02 -1.26638e+00 -1.10992e+00 -1.42285e+00 -1.36239e+00 -1.27408e+00 -1.45070e+00
1.40480e+05 3.51000e+02 -1.41557e+00 -1.28398e+00 -1.54716e+00 -1.36081e+00 -1.27261e+00 -1.44902e+00
1.40640e+05 3.51000e+02 -1.41557e+00 -1.28398e+00 -1.54716e+00 -1.35930e+00 -1.27127e+00 -1.44734e+00
1.40800e+05 3.52000e+02 -1.25566e+00 -1.06593e+00 -1.44539e+00 -1.35786e+00 -1.27006e+00 -1.44565e+00
1.40960e+05 3.52000e+02 -1.25566e+00 -1.06593e+00 -1.44539e+00 -1.35647e+00 -1.26897e+00 -1.44396e+00
1.41120e+05 3.52000e+02 -1.25566e+00 -1.06593e+00 -1.44539e+00 -1.35515e+00 -1.26801e+00 -1.44228e+00
1.41280e+05 3.53000e+02 -1.18323e+00 -1.00759e+00 -1.35887e+00 -1.35388e+00 -1.26717e+00 -1.44059e+00
1.41440e+05 3.53000e+02 -1.18323e+00 -1.00759e+00 -1.35887e+00 -1.35267e+00 -1.26645e+00 -1.43889e+00
1.41600e+05 3.54000e+02 -1.13685e+00 -9.20231e-01 -1.35347e+00 -1.35151e+00 -1.26584e+00 -1.43719e+00
1.41760e+05 3.54000e+02 -1.13685e+00 -9.20231e-01 -1.35347e+00 -1.35041e+00 -1.26534e+00 -1.43547e+00
1.41920e+05 3.54000e+02 -1.13685e+00 -9.20231e-01 -1.35347e+00 -1.34935e+00 -1.26494e+00 -1.43376e+00
1.42080e+05 3.55000e+02 -1.12641e+00 -9.42796e-01 -1.31003e+00 -1.34833e+00 -1.26462e+00 -1.43204e+00
1.42240e+05 3.55000e+02 -1.12641e+00 -9.42796e-01 -1.31003e+00 -1.34737e+00 -1.26440e+00 -1.43034e+00
1.42400e+05 3.56000e+02 -1.20275e+00 -1.04779e+00 -1.35771e+00 -1.34645e+00 -1.26426e+00 -1.42863e+00
1.42560e+05 3.56000e+02 -1.20275e+00 -1.04779e+00 -1.35771e+00 -1.34557e+00 -1.26419e+00 -1.42695e+00
1.42720e+05 3.56000e+02 -1.20275e+00 -1.04779e+00 -1.35771e+00 -1.34474e+00 -1.26419e+00 -1.42530e+00
1.42880e+05 3.57000e+02 -1.21567e+00 -1.01856e+00 -1.41278e+00 -1.34396e+00 -1.26424e+00 -1.42368e+00
1.43040e+05 3.57000e+02 -1.21567e+00 -1.01856e+00 -1.41278e+00 -1.34322e+00 -1.26435e+00 -1.42210e+00
1.43200e+05 3.58000e+02 -1.14412e+00 -1.03268e+00 -1.25556e+00 -1.34253e+00 -1.26448e+00 -1.42058e+00
1.43360e+05 3.58000e+02 -1.14412e+00 -1.03268e+00 -1.25556e+00 -1.34188e+00 -1.26464e+00 -1.41912e+00
1.43520e+05 3.58000e+02 -1.14412e+00 -1.03268e+00 -1.25556e+00 -1.34128e+00 -1.26482e+00 -1.41773e+00
1.43680e+05 3.59000e+02 -1.12868e+00 -1.00120e+00 -1.25616e+00 -1.34071e+00 -1.26499e+00 -1.41643e+00
1.43840e+05 3.59000e+02 -1.12868e+00 -1.00120e+00 -1.25616e+00 -1.34019e+00 -1.26516e+00 -1.41522e+00
1.44000e+05 3.60000e+02 -1.28463e+00 -1.24530e+00 -1.32396e+00 -1.33970e+00 -1.26529e+00 -1.41410e+00
1.44160e+05 3.60000e+02 -1.28463e+00 -1.24530e+00 -1.32396e+00 -1.33923e+00 -1.26537e+00 -1.41308e+00
1.44320e+05 3.60000e+02 -1.28463e+00 -1.24530e+00 -1.32396e+00 -1.33879e+00 -1.26540e+00 -1.41217e+00
1.44480e+05 3.61000e+02 -1.11700e+00 -9.55599e-01 -1.27840e+00 -1.33836e+00 -1.26536e+00 -1.41137e+00
1.44640e+05 3.61000e+02 -1.11700e+00 -9.55599e-01 -1.27840e+00 -1.33794e+00 -1.26521e+00 -1.41066e+00
1.44800e+05 3.62000e+02 -1.27203e+00 -1.09195e+00 -1.45211e+00 -1.33751e+00 -1.26495e+00 -1.41006e+00
1.44960e+05 3.62000e+02 -1.27203e+00 -1.09195e+00 -1.45211e+00 -1.33706e+00 -1.26457e+00 -1.40955e+00
1.45120e+05 3.62000e+02 -1.27203e+00 -1.09195e+00 -1.45211e+00 -1.33659e+00 -1.26405e+00 -1.40912e+00
1.45280e+05 3.63000e+02 -1.16993e+00 -1.07570e+00 -1.26415e+00 -1.33607e+00 -1.26337e+00 -1.40877e+00
1.45440e+05 3.63000e+02 -1.16993e+00 -1.07570e+00 -1.26415e+00 -1.33550e+00 -1.26253e+00 -1.40848e+00
1.45600e+05 3.64000e+02 -1.21239e+00 -1.00780e+00 -1.41697e+00 -1.33487e+00 -1.26151e+00 -1.40823e+00
1.45760e+05 3.64000e+02 -1.21239e+00 -1.00780e+00 -1.41697e+00 -1.33416e+00 -1.26031e+00 -1.40801e+00
1.45920e+05 3.64000e+02 -1.21239e+00 -1.00780e+00 -1.41697e+00 -1.33336e+00 -1.25893e+00 -1.40779e+00
1.46080e+05 3.65000e+02 -1.27769e+00 -1.18834e+00 -1.36704e+00 -1.33246e+00 -1.25736e+00 -1.40756e+00
1.46240e+05 3.65000e+02 -1.27769e+00 -1.18834e+00 -1.36704e+00 -1.33145e+00 -1.25561e+00 -1.40729e+00
1.46400e+05 3.66000e+02 -1.12555e+00 -1.06151e+00 -1.18959e+00 -1.33032e+00 -1.25367e+00 -1.40697e+00
1.46560e+05 3.66000e+02 -1.12555e+00 -1.06151e+00 -1.18959e+00 -1.32907e+00 -1.25156e+00 -1.40657e+00
1.46720e+05 3.66000e+02 -1.12555e+00 -1.06151e+00 -1.18959e+00 -1.32768e+00 -1.24929e+00 -1.40607e+00
1.46880e+05 3.67000e+02 -1.28805e+00 -1.16834e+00 -1.40776e+00 -1.32615e+00 -1.24685e+00 -1.40545e+00
1.47040e+05 3.67000e+02 -1.28805e+00 -1.16834e+00 -1.40776e+00 -1.32448e+00 -1.24427e+00 -1.40470e+00
1.47200e+05 3.68000e+02 -1.40207e+00 -1.28884e+00 -1.51530e+00 -1.32267e+00 -1.24155e+00 -1.40379e+00
1.47360e+05 3.68000e+02 -1.40207e+00 -1.28884e+00 -1.51530e+00 -1.32072e+00 -1.23871e+00 -1.40273e+00
1.47520e+05 3.68000e+02 -1.40207e+00 -1.28884e+00 -1.51530e+00 -1.31863e+00 -1.23576e+00 -1.40150e+00
1.47680e+05 3.69000e+02 -1.22340e+00 -1.02561e+00 -1.42119e+00 -1.31640e+00 -1.23271e+00 -1.40008e+00
1.47840e+05 3.69000e+02 -1.22340e+00 -1.02561e+00 -1.42119e+00 -1.31403e+00 -1.22959e+00 -1.39848e+00
1.48000e+05 3.70000e+02 -1.23211e+00 -1.08304e+00 -1.38118e+00 -1.31155e+00 -1.22639e+00 -1.39670e+00
1.48160e+05 3.70000e+02 -1.23211e+00 -1.08304e+00 -1.38118e+00 -1.30894e+00 -1.22314e+00 -1.39474e+00
1.48320e+05 3.70000e+02 -1.23211e+00 -1.08304e+00 -1.38118e+00 -1.30622e+00 -1.21985e+00 -1.39260e+00
1.48480e+05 3.71000e+02 -1.31442e+00 -1.17501e+00 -1.45383e+00 -1.30341e+00 -1.21654e+00 -1.39028e+00
1.48640e+05 3.71000e+02 -1.31442e+00 -1.17501e+00 -1.45383e+00 -1.30051e+00 -1.21322e+00 -1.38781e+00
1.48800e+05 3.72000e+02 -1.19400e+00 -9.52825e-01 -1.43518e+00 -1.29754e+00 -1.20990e+00 -1.38517e+00
1.48960e+05 3.72000e+02 -1.19400e+00 -9.52825e-01 -1.43518e+00 -1.29450e+00 -1.20659e+00 -1.38241e+00
1.49120e+05 3.72000e+02 -1.19400e+00 -9.52825e-01 -1.43518e+00 -1.29142e+00 -1.20332e+00 -1.37951e+00
1.49280e+05 3.73000e+02 -1.10501e+00 -1.02526e+00 -1.18475e+00 -1.28829e+00 -1.20008e+00 -1.37651e+00
1.49440e+05 3.73000e+02 -1.10501e+00 -1.02526e+00 -1.18475e+00 -1.28515e+00 -1.19689e+00 -1.37342e+00
1.49600e+05 3.74000e+02 -1.18679e+00 -1.07815e+00 -1.29543e+00 -1.28201e+00 -1.19376e+00 -1.37025e+00
1.49760e+05 3.74000e+02 -1.18679e+00 -1.07815e+00 -1.29543e+00 -1.27887e+00 -1.19072e+00 -1.36702e+00
1.49920e+05 3.74000e+02 -1.18679e+00 -1.07815e+00 -1.29543e+00 -1.27575e+00 -1.18776e+00 -1.36375e+00
1.50080e+05 3.75000e+02 -1.31551e+00 -1.12740e+00 -1.50361e+00 -1.27267e+00 -1.18490e+00 -1.36044e+00
1.50240e+05 3.75000e+02 -1.31551e+00 -1.12740e+00 -1.50361e+00 -1.26965e+00 -1.18215e+00 -1.35714e+00
1.50400e+05 3.76000e+02 -1.18081e+00 -1.01964e+00 -1.34198e+00 -1.26669e+00 -1.17953e+00 -1.35384e+00
1.50560e+05 3.76000e+02 -1.18081e+00 -1.01964e+00 -1.34198e+00 -1.26380e+00 -1.17704e+00 -1.35057e+00
1.50720e+05 3.76000e+02 -1.18081e+00 -1.01964e+00 -1.34198e+00 -1.26101e+00 -1.17469e+00 -1.34733e+00
1.50880e+05 3.77000e+02 -1.19333e+00 -1.03406e+00 -1.35259e+00 -1.25832e+00 -1.17249e+00 -1.34415e+00
1.51040e+05 3.77000e+02 -1.19333e+00 -1.03406e+00 -1.35259e+00 -1.25574e+00 -1.17045e+00 -1.34103e+00
1.51200e+05 3.78000e+02 -1.12058e+00 -9.74860e-01 -1.26630e+00 -1.25328e+00 -1.16857e+00 -1.33798e+00
1.51360e+05 3.78000e+02 -1.12058e+00 -9.74860e-01 -1.26630e+00 -1.25095e+00 -1.16687e+00 -1.33502e+00
1.51520e+05 3.78000e+02 -1.12058e+00 -9.74860e-01 -1.26630e+00 -1.24874e+00 -1.16534e+00 -1.33215e+00
1.51680e+05 3.79000e+02 -1.19508e+00 -1.09476e+00 -1.29540e+00 -1.24668e+00 -1.16399e+00 -1.32937e+00
1.51840e+05 3.79000e+02 -1.19508e+00 -1.09476e+00 -1.29540e+00 -1.24476e+00 -1.16283e+00 -1.32669e+00
1.52000e+05 3.80000e+02 -1.12311e+00 -1.02878e+00 -1.21745e+00 -1.24297e+00 -1.16183e+00 -1.32411e+00
1.52160e+05 3.80000e+02 -1.12311e+00 -1.02878e+00 -1.21745e+00 -1.24133e+00 -1.16102e+00 -1.32165e+00
1.52320e+05 3.80000e+02 -1.12311e+00 -1.02878e+00 -1.21745e+00 -1.23983e+00 -1.16038e+00 -1.31928e+00
1.52480e+05 3.81000e+02 -1.32089e+00 -1.12578e+00 -1.51599e+00 -1.23846e+00 -1.15991e+00 -1.31701e+00
1.52640e+05 3.81000e+02 -1.32089e+00 -1.12578e+00 -1.51599e+00 -1.23722e+00 -1.15959e+00 -1.31485e+00
1.52800e+05 3.82000e+02 -1.23443e+00 -1.17103e+00 -1.29782e+00 -1.23610e+00 -1.15942e+00 -1.31278e+00
1.52960e+05 3.82000e+02 -1.23443e+00 -1.17103e+00 -1.29782e+00 -1.23511e+00 -1.15940e+00 -1.31081e+00
1.53120e+05 3.82000e+02 -1.23443e+00 -1.17103e+00 -1.29782e+00 -1.23422e+00 -1.15950e+00 -1.30893e+00
1.53280e+05 3.83000e+02 -1.21748e+00 -1.14831e+00 -1.28664e+00 -1.23343e+00 -1.15972e+00 -1.30714e+00
1.53440e+05 3.83000e+02 -1.21748e+00 -1.14831e+00 -1.28664e+00 -1.23274e+00 -1.16004e+00 -1.30544e+00
1.53600e+05 3.84000e+02 -1.13038e+00 -1.01261e+00 -1.24814e+00 -1.23213e+00 -1.16044e+00 -1.30382e+00
1.53760e+05 3.84000e+02 -1.13038e+00 -1.01261e+00 -1.24814e+00 -1.23159e+00 -1.16091e+00 -1.30227e+00
1.53920e+05 3.84000e+02 -1.13038e+00 -1.01261e+00 -1.24814e+00 -1.23112e+00 -1.16144e+00 -1.30080e+00
1.54080e+05 3.85000e+02 -1.11647e+00 -9.68299e-01 -1.26465e+00 -1.23070e+00 -1.16200e+00 -1.29940e+00
1.54240e+05 3.85000e+02 -1.11647e+00 -9.68299e-01 -1.26465e+00 -1.23032e+00 -1.16258e+00 -1.29806e+00
1.54400e+05 3.86000e+02 -1.09614e+00 -1.04818e+00 -1.14410e+00 -1.22998e+00 -1.16317e+00 -1.29678e+00
1.54560e+05 3.86000e+02 -1.09614e+00 -1.04818e+00 -1.14410e+00 -1.22966e+00 -1.16375e+00 -1.29557e+00
1.54720e+05 3.86000e+02 -1.09614e+00 -1.04818e+00 -1.14410e+00 -1.22936e+00 -1.16430e+00 -1.29441e+00
1.54880e+05 3.87000e+02 -1.15971e+00 -1.00174e+00 -1.31769e+00 -1.22906e+00 -1.16481e+00 -1.29331e+00
1.55040e+05 3.87000e+02 -1.15971e+00 -1.00174e+00 -1.31769e+00 -1.22876e+00 -1.16527e+00 -1.29225e+00
1.55200e+05 3.88000e+02 -1.04975e+00 -9.27208e-01 -1.17230e+00 -1.22846e+00 -1.16567e+00 -1.29125e+00
1.55360e+05 3.88000e+02 -1.04975e+00 -9.27208e-01 -1.17230e+00 -1.22814e+00 -1.16600e+00 -1.29028e+00
1.55520e+05 3.88000e+02 -1.04975e+00 -9.27208e-01 -1.17230e+00 -1.22781e+00 -1.16626e+00 -1.28936e+00
1.55680e+05 3.89000e+02 -1.13615e+00 -8.72674e-01 -1.39963e+00 -1.22746e+00 -1.16644e+00 -1.28847e+00
1.55840e+05 3.89000e+02 -1.13615e+00 -8.72674e-01 -1.39963e+00 -1.22708e+00 -1.16654e+00 -1.28762e+00
1.56000e+05 3.90000e+02 -1.17352e+00 -1.00861e+00 -1.33842e+00 -1.22667e+00 -1.16655e+00 -1.28679e+00
1.56160e+05 3.90000e+02 -1.17352e+00 -1.00861e+00 -1.33842e+00 -1.22624e+00 -1.16649e+00 -1.28599e+00
1.56320e+05 3.90000e+02 -1.17352e+00 -1.00861e+00 -1.33842e+00 -1.22578e+00 -1.16635e+00 -1.28521e+00
1.56480e+05 3.91000e+02 -1.10123e+00 -9.47163e-01 -1.25529e+00 -1.22529e+00 -1.16614e+00 -1.28444e+00
1.56640e+05 3.91000e+02 -1.10123e+00 -9.47163e-01 -1.25529e+00 -1.22476e+00 -1.16585e+00 -1.28367e+00
1.56800e+05 3.92000e+02 -1.15699e+00 -9.16902e-01 -1.39709e+00 -1.22420e+00 -1.16550e+00 -1.28290e+00
1.56960e+05 3.92000e+02 -1.15699e+00 -9.16902e-01 -1.39709e+00 -1.22361e+00 -1.16510e+00 -1.28212e+00
1.57120e+05 3.92000e+02 -1.15699e+00 -9.16902e-01 -1.39709e+00 -1.22298e+00 -1.16463e+00 -1.28133e+00
1.57280e+05 3.93000e+02 -1.11834e+00 -1.05449e+00 -1.18219e+00 -1.22232e+00 -1.16412e+00 -1.28052e+00
1.57440e+05 3.93000e+02 -1.11834e+00 -1.05449e+00 -1.18219e+00 -1.22162e+00 -1.16356e+00 -1.27967e+00
1.57600e+05 3.94000e+02 -1.18582e+00 -1.07689e+00 -1.29476e+00 -1.22088e+00 -1.16297e+00 -1.27879e+00
1.57760e+05 3.94000e+02 -1.18582e+00 -1.07689e+00 -1.29476e+00 -1.22010e+00 -1.16233e+00 -1.27787e+00
1.57920e+05 3.94000e+02 -1.18582e+00 -1.07689e+00 -1.29476e+00 -1.21927e+00 -1.16165e+00 -1.27689e+00
1.58080e+05 3.95000e+02 -1.07255e+00 -9.97591e-01 -1.14751e+00 -1.21841e+00 -1.16094e+00 -1.27587e+00
1.58240e+05 3.95000e+02 -1.07255e+00 -9.97591e-01 -1.14751e+00 -1.21749e+00 -1.16019e+00 -1.27478e+00
1.58400e+05 3.96000e+02 -1.16652e+00 -1.07266e+00 -1.26037e+00 -1.21652e+00 -1.15940e+00 -1.27363e+00
1.58560e+05 3.96000e+02 -1.16652e+00 -1.07266e+00 -1.26037e+00 -1.21550e+00 -1.15857e+00 -1.27242e+00
1.58720e+05 3.96000e+02 -1.16652e+00 -1.07266e+00 -1.26037e+00 -1.21442e+00 -1.15770e+00 -1.27115e+00
1.58880e+05 3.97000e+02 -1.23022e+00 -1.13733e+00 -1.32311e+00 -1.21330e+00 -1.15678e+00 -1.26982e+00
1.59040e+05 3.97000e+02 -1.23022e+00 -1.13733e+00 -1.32311e+00 -1.21211e+00 -1.15580e+00 -1.26842e+00
1.59200e+05 3.98000e+02 -1.17724e+00 -1.05268e+00 -1.30181e+00 -1.21087e+00 -1.15477e+00 -1.26697e+00
1.59360e+05 3.98000e+02 -1.17724e+00 -1.05268e+00 -1.30181e+00 -1.20957e+00 -1.15368e+00 -1.26546e+00
1.59520e+05 3.98000e+02 -1.17724e+00 -1.05268e+00 -1.30181e+00 -1.20821e+00 -1.15252e+00 -1.26391e+00
1.59680e+05 3.99000e+02 -1.10049e+00 -1.04063e+00 -1.16035e+00 -1.20680e+00 -1.15129e+00 -1.26231e+00
1.59840e+05 3.99000e+02 -1.10049e+00 -1.04063e+00 -1.16035e+00 -1.20533e+00 -1.14999e+00 -1.26067e+00
1.60000e+05 4.00000e+02 -1.10444e+00 -9.79444e-01 -1.22944e+00 -1.20381e+00 -1.14860e+00 -1.25901e+00
1.60160e+05 4.00000e+02 -1.10444e+00 -9.79444e-01 -1.22944e+00 -1.20223e+00 -1.14714e+00 -1.25732e+00
1.60320e+05 4.00000e+02 -1.10444e+00 -9.79444e-01 -1.22944e+00 -1.20061e+00 -1.14560e+00 -1.25562e+00
1.60480e+05 4.01000e+02 -1.12647e+00 -9.68405e-01 -1.28453e+00 -1.19895e+00 -1.14397e+00 -1.25392e+00
1.60640e+05 4.01000e+02 -1.12647e+00 -9.68405e-01 -1.28453e+00 -1.19724e+00 -1.14226e+00 -1.25222e+00
1.60800e+05 4.02000e+02 -1.11606e+00 -1.04847e+00 -1.18366e+00 -1.19550e+00 -1.14047e+00 -1.25054e+00
1.60960e+05 4.02000e+02 -1.11606e+00 -1.04847e+00 -1.18366e+00 -1.19373e+00 -1.13860e+00 -1.24887e+00
1.61120e+05 4.02000e+02 -1.11606e+00 -1.04847e+00 -1.18366e+00 -1.19195e+00 -1.13666e+00 -1.24723e+00
1.61280e+05 4.03000e+02 -1.08312e+00 -9.68153e-01 -1.19809e+00 -1.19013e+00 -1.13465e+00 -1.24561e+00
1.61440e+05 4.03000e+02 -1.08312e+00 -9.68153e-01 -1.19809e+00 -1.18831e+00 -1.13259e+00 -1.24404e+00
1.61600e+05 4.04000e+02 -1.00087e+00 -8.63957e-01 -1.13778e+00 -1.18649e+00 -1.13048e+00 -1.24250e+00
1.61760e+05 4.04000e+02 -1.00087e+00 -8.63957e-01 -1.13778e+00 -1.18467e+00 -1.12833e+00 -1.24100e+00
1.61920e+05 4.04000e+02 -1.00087e+00 -8.63957e-01 -1.13778e+00 -1.18285e+00 -1.12615e+00 -1.23954e+00
1.62080e+05 4.05000e+02 -1.06939e+00 -1.00840e+00 -1.13038e+00 -1.18105e+00 -1.12397e+00 -1.23812e+00
1.62240e+05 4.05000e+02 -1.06939e+00 -1.00840e+00 -1.13038e+00 -1.17927e+00 -1.12179e+00 -1.23674e+00
1.62400e+05 4.06000e+02 -1.16710e+00 -9.71439e-01 -1.36275e+00 -1.17752e+00 -1.11964e+00 -1.23540e+00
1.62560e+05 4.06000e+02 -1.16710e+00 -9.71439e-01 -1.36275e+00 -1.17580e+00 -1.11752e+00 -1.23407e+00
1.62720e+05 4.06000e+02 -1.16710e+00 -9.71439e-01 -1.36275e+00 -1.17411e+00 -1.11545e+00 -1.23278e+00
1.62880e+05 4.07000e+02 -1.12562e+00 -8.63641e-01 -1.38760e+00 -1.17247e+00 -1.11344e+00 -1.23150e+00
1.63040e+05 4.07000e+02 -1.12562e+00 -8.63641e-01 -1.38760e+00 -1.17087e+00 -1.11151e+00 -1.23024e+00
1.63200e+05 4.08000e+02 -1.20840e+00 -1.10567e+00 -1.31113e+00 -1.16932e+00 -1.10967e+00 -1.22897e+00
1.63360e+05 4.08000e+02 -1.20840e+00 -1.10567e+00 -1.31113e+00 -1.16782e+00 -1.10794e+00 -1.22770e+00
1.63520e+05 4.08000e+02 -1.20840e+00 -1.10567e+00 -1.31113e+00 -1.16637e+00 -1.10631e+00 -1.22643e+00
1.63680e+05 4.09000e+02 -1.14892e+00 -1.00464e+00 -1.29320e+00 -1.16497e+00 -1.10480e+00 -1.22513e+00
1.63840e+05 4.09000e+02 -1.14892e+00 -1.00464e+00 -1.29320e+00 -1.16361e+00 -1.10341e+00 -1.22382e+00
1.64000e+05 4.10000e+02 -1.05082e+00 -9.61497e-01 -1.14014e+00 -1.16231e+00 -1.10215e+00 -1.22246e+00
1.64160e+05 4.10000e+02 -1.05082e+00 -9.61497e-01 -1.14014e+00 -1.16105e+00 -1.10101e+00 -1.22108e+00
1.64320e+05 4.10000e+02 -1.05082e+00 -9.61497e-01 -1.14014e+00 -1.15982e+00 -1.10000e+00 -1.21964e+00
1.64480e+05 4.11000e+02 -1.13010e+00 -9.33498e-01 -1.32670e+00 -1.15864e+00 -1.09911e+00 -1.21817e+00
1.64640e+05 4.11000e+02 -1.13010e+00 -9.33498e-01 -1.32670e+00 -1.15749e+00 -1.09833e+00 -1.21664e+00
1.64800e+05 4.12000e+02 -1.07499e+00 -1.00269e+00 -1.14729e+00 -1.15636e+00 -1.09766e+00 -1.21506e+00
1.64960e+05 4.12000e+02 -1.07499e+00 -1.00269e+00 -1.14729e+00 -1.15526e+00 -1.09710e+00 -1.21342e+00
1.65120e+05 4.12000e+02 -1.07499e+00 -1.00269e+00 -1.14729e+00 -1.15418e+00 -1.09662e+00 -1.21174e+00
1.65280e+05 4.13000e+02 -1.14690e+00 -9.59714e-01 -1.33408e+00 -1.15312e+00 -1.09623e+00 -1.21001e+00
1.65440e+05 4.13000e+02 -1.14690e+00 -9.59714e-01 -1.33408e+00 -1.15206e+00 -1.09589e+00 -1.20823e+00
1.65600e+05 4.14000e+02 -9.73933e-01 -8.87911e-01 -1.05996e+00 -1.15101e+00 -1.09561e+00 -1.20641e+00
1.65760e+05 4.14000e+02 -9.73933e-01 -8.87911e-01 -1.05996e+00 -1.14997e+00 -1.09537e+00 -1.20457e+00
1.65920e+05 4.14000e+02 -9.73933e-01 -8.87911e-01 -1.05996e+00 -1.14893e+00 -1.09516e+00 -1.20270e+00
1.66080e+05 4.15000e+02 -1.14088e+00 -1.00296e+00 -1.27879e+00 -1.14789e+00 -1.09496e+00 -1.20083e+00
1.66240e+05 4.15000e+02 -1.14088e+00 -1.00296e+00 -1.27879e+00 -1.14686e+00 -1.09475e+00 -1.19896e+00
1.66400e+05 4.16000e+02 -9.71557e-01 -8.59265e-01 -1.08385e+00 -1.14582e+00 -1.09454e+00 -1.19710e+00
1.66560e+05 4.16000e+02 -9.71557e-01 -8.59265e-01 -1.08385e+00 -1.14479e+00 -1.09431e+00 -1.19527e+00
1.66720e+05 4.16000e+02 -9.71557e-01 -8.59265e-01 -1.08385e+00 -1.14375e+00 -1.09403e+00 -1.19348e+00
1.66880e+05 4.17000e+02 -1.05497e+00 -8.77580e-01 -1.23235e+00 -1.14273e+00 -1.09371e+00 -1.19174e+00
1.67040e+05 4.17000e+02 -1.05497e+00 -8.77580e-01 -1.23235e+00 -1.14170e+00 -1.09334e+00 -1.19007e+00
1.67200e+05 4.18000e+02 -1.11325e+00 -9.03504e-01 -1.32300e+00 -1.14069e+00 -1.09290e+00 -1.18847e+00
1.67360e+05 4.18000e+02 -1.11325e+00 -9.03504e-01 -1.32300e+00 -1.13968e+00 -1.09239e+00 -1.18696e+00
1.67520e+05 4.18000e+02 -1.11325e+00 -9.03504e-01 -1.32300e+00 -1.13868e+00 -1.09181e+00 -1.18555e+00
1.67680e+05 4.19000e+02 -9.23785e-01 -8.33288e-01 -1.01428e+00 -1.13770e+00 -1.09114e+00 -1.18425e+00
1.67840e+05 4.19000e+02 -9.23785e-01 -8.33288e-01 -1.01428e+00 -1.13673e+00 -1.09040e+00 -1.18305e+00
1.68000e+05 4.20000e+02 -9.80335e-01 -8.11221e-01 -1.14945e+00 -1.13577e+00 -1.08956e+00 -1.18198e+00
1.68160e+05 4.20000e+02 -9.80335e-01 -8.11221e-01 -1.14945e+00 -1.13483e+00 -1.08863e+00 -1.18102e+00
1.68320e+05 4.20000e+02 -9.80335e-01 -8.11221e-01 -1.14945e+00 -1.13390e+00 -1.08763e+00 -1.18018e+00
1.68480e+05 4.21000e+02 -1.03983e+00 -9.49170e-01 -1.13049e+00 -1.13299e+00 -1.08652e+00 -1.17946e+00
1.68640e+05 4.21000e+02 -1.03983e+00 -9.49170e-01 -1.13049e+00 -1.13209e+00 -1.08533e+00 -1.17886e+00
1.68800e+05 4.22000e+02 -1.01817e+00 -8.81736e-01 -1.15461e+00 -1.13121e+00 -1.08405e+00 -1.17837e+00
1.68960e+05 4.22000e+02 -1.01817e+00 -8.81736e-01 -1.15461e+00 -1.13034e+00 -1.08269e+00 -1.17798e+00
1.69120e+05 4.22000e+02 -1.01817e+00 -8.81736e-01 -1.15461e+00 -1.12947e+00 -1.08124e+00 -1.17770e+00
1.69280e+05 4.23000e+02 -1.06199e+00 -8.99244e-01 -1.22473e+00 -1.12861e+00 -1.07972e+00 -1.17750e+00
1.69440e+05 4.23000e+02 -1.06199e+00 -8.99244e-01 -1.22473e+00 -1.12775e+00 -1.07811e+00 -1.17739e+00
1.69600e+05 4.24000e+02 -1.00338e+00 -8.84214e-01 -1.12255e+00 -1.12689e+00 -1.07643e+00 -1.17735e+00
1.69760e+05 4.24000e+02 -1.00338e+00 -8.84214e-01 -1.12255e+00 -1.12602e+00 -1.07469e+00 -1.17736e+00
1.69920e+05 4.24000e+02 -1.00338e+00 -8.84214e-01 -1.12255e+00 -1.12515e+00 -1.07287e+00 -1.17742e+00
1.70080e+05 4.25000e+02 -9.97398e-01 -9.29587e-01 -1.06521e+00 -1.12425e+00 -1.07098e+00 -1.17752e+00
1.70240e+05 4.25000e+02 -9.97398e-01 -9.29587e-01 -1.06521e+00 -1.12334e+00 -1.06903e+00 -1.17764e+00
1.70400e+05 4.26000e+02 -9.85684e-01 -8.89431e-01 -1.08194e+00 -1.12240e+00 -1.06702e+00 -1.17777e+00
1.70560e+05 4.26000e+02 -9.85684e-01 -8.89431e-01 -1.08194e+00 -1.12142e+00 -1.06495e+00 -1.17789e+00
1.70720e+05 4.26000e+02 -9.85684e-01 -8.89431e-01 -1.08194e+00 -1.12041e+00 -1.06282e+00 -1.17800e+00
1.70880e+05 4.27000e+02 -1.08683e+00 -1.00262e+00 -1.17104e+00 -1.11936e+00 -1.06064e+00 -1.17808e+00
1.71040e+05 4.27000e+02 -1.08683e+00 -1.00262e+00 -1.17104e+00 -1.11827e+00 -1.05840e+00 -1.17813e+00
1.71200e+05 4.28000e+02 -1.01529e+00 -9.27416e-01 -1.10317e+00 -1.11712e+00 -1.05611e+00 -1.17812e+00
1.71360e+05 4.28000e+02 -1.01529e+00 -9.27416e-01 -1.10317e+00 -1.11592e+00 -1.05379e+00 -1.17805e+00
1.71520e+05 4.28000e+02 -1.01529e+00 -9.27416e-01 -1.10317e+00 -1.11466e+00 -1.05141e+00 -1.17791e+00
1.71680e+05 4.29000e+02 -9.97557e-01 -9.26854e-01 -1.06826e+00 -1.11335e+00 -1.04899e+00 -1.17770e+00
1.71840e+05 4.29000e+02 -9.97557e-01 -9.26854e-01 -1.06826e+00 -1.11196e+00 -1.04653e+00 -1.17739e+00
1.72000e+05 4.30000e+02 -1.02779e+00 -9.26400e-01 -1.12917e+00 -1.11052e+00 -1.04405e+00 -1.17700e+00
1.72160e+05 4.30000e+02 -1.02779e+00 -9.26400e-01 -1.12917e+00 -1.10902e+00 -1.04154e+00 -1.17650e+00
1.72320e+05 4.30000e+02 -1.02779e+00 -9.26400e-01 -1.12917e+00 -1.10745e+00 -1.03901e+00 -1.17590e+00
1.72480e+05 4.31000e+02 -1.05702e+00 -9.44269e-01 -1.16977e+00 -1.10582e+00 -1.03646e+00 -1.17519e+00
1.72640e+05 4.31000e+02 -1.05702e+00 -9.44269e-01 -1.16977e+00 -1.10413e+00 -1.03389e+00 -1.17436e+00
1.72800e+05 4.32000e+02 -1.03298e+00 -8.81038e-01 -1.18492e+00 -1.10238e+00 -1.03133e+00 -1.17343e+00
1.72960e+05 4.32000e+02 -1.03298e+00 -8.81038e-01 -1.18492e+00 -1.10057e+00 -1.02877e+00 -1.17237e+00
1.73120e+05 4.32000e+02 -1.03298e+00 -8.81038e-01 -1.18492e+00 -1.09871e+00 -1.02622e+00 -1.17119e+00
1.73280e+05 4.33000e+02 -1.02845e+00 -8.75299e-01 -1.18160e+00 -1.09680e+00 -1.02370e+00 -1.16990e+00
1.73440e+05 4.33000e+02 -1.02845e+00 -8.75299e-01 -1.18160e+00 -1.09484e+00 -1.02120e+00 -1.16848e+00
1.73600e+05 4.34000e+02 -1.01328e+00 -9.57167e-01 -1.06940e+00 -1.09284e+00 -1.01874e+00 -1.16694e+00
1.73760e+05 4.34000e+02 -1.01328e+00 -9.57167e-01 -1.06940e+00 -1.09081e+00 -1.01632e+00 -1.16530e+00
1.73920e+05 4.34000e+02 -1.01328e+00 -9.57167e-01 -1.06940e+00 -1.08875e+00 -1.01396e+00 -1.16353e+00
1.74080e+05 4.35000e+02 -1.00770e+00 -8.65236e-01 -1.15017e+00 -1.08666e+00 -1.01165e+00 -1.16166e+00
1.74240e+05 4.35000e+02 -1.00770e+00 -8.65236e-01 -1.15017e+00 -1.08455e+00 -1.00941e+00 -1.15968e+00
1.74400e+05 4.36000e+02 -1.04895e+00 -9.79893e-01 -1.11802e+00 -1.08243e+00 -1.00725e+00 -1.15760e+00
1.74560e+05 4.36000e+02 -1.04895e+00 -9.79893e-01 -1.11802e+00 -1.08030e+00 -1.00517e+00 -1.15543e+00
1.74720e+05 4.36000e+02 -1.04895e+00 -9.79893e-01 -1.11802e+00 -1.07817e+00 -1.00317e+00 -1.15317e+00
1.74880e+05 4.37000e+02 -1.04933e+00 -9.65742e-01 -1.13291e+00 -1.07605e+00 -1.00127e+00 -1.15082e+00
1.75040e+05 4.37000e+02 -1.04933e+00 -9.65742e-01 -1.13291e+00 -1.07394e+00 -9.99471e-01 -1.14840e+00
1.75200e+05 4.38000e+02 -1.06145e+00 -8.79361e-01 -1.24355e+00 -1.07184e+00 -9.97768e-01 -1.14591e+00
1.75360e+05 4.38000e+02 -1.06145e+00 -8.79361e-01 -1.24355e+00 -1.06977e+00 -9.96169e-01 -1.14337e+00
1.75520e+05 4.38000e+02 -1.06145e+00 -8.79361e-01 -1.24355e+00 -1.06773e+00 -9.94674e-01 -1.14078e+00
1.75680e+05 4.39000e+02 -1.04665e+00 -9.48996e-01 -1.14431e+00 -1.06571e+00 -9.93285e-01 -1.13814e+00
1.75840e+05 4.39000e+02 -1.04665e+00 -9.48996e-01 -1.14431e+00 -1.06374e+00 -9.91997e-01 -1.13548e+00
1.76000e+05 4.40000e+02 -9.86025e-01 -8.79284e-01 -1.09277e+00 -1.06181e+00 -9.90817e-01 -1.13281e+00
1.76160e+05 4.40000e+02 -9.86025e-01 -8.79284e-01 -1.09277e+00 -1.05993e+00 -9.89737e-01 -1.13012e+00
1.76320e+05 4.40000e+02 -9.86025e-01 -8.79284e-01 -1.09277e+00 -1.05809e+00 -9.88754e-01 -1.12743e+00
1.76480e+05 4.41000e+02 -9.46858e-01 -8.57139e-01 -1.03658e+00 -1.05632e+00 -9.87869e-01 -1.12476e+00
1.76640e+05 4.41000e+02 -9.46858e-01 -8.57139e-01 -1.03658e+00 -1.05459e+00 -9.87077e-01 -1.12211e+00
1.76800e+05 4.42000e+02 -1.01870e+00 -9.24825e-01 -1.11257e+00 -1.05293e+00 -9.86367e-01 -1.11949e+00
1.76960e+05 4.42000e+02 -1.01870e+00 -9.24825e-01 -1.11257e+00 -1.05132e+00 -9.85741e-01 -1.11691e+00
1.77120e+05 4.42000e+02 -1.01870e+00 -9.24825e-01 -1.11257e+00 -1.04978e+00 -9.85192e-01 -1.11438e+00
1.77280e+05 4.43000e+02 -9.23280e-01 -8.63640e-01 -9.82920e-01 -1.04831e+00 -9.84710e-01 -1.11191e+00
1.77440e+05 4.43000e+02 -9.23280e-01 -8.63640e-01 -9.82920e-01 -1.04690e+00 -9.84296e-01 -1.10950e+00
1.77600e+05 4.44000e+02 -1.06100e+00 -9.32853e-01 -1.18915e+00 -1.04556e+00 -9.83943e-01 -1.10717e+00
1.77760e+05 4.44000e+02 -1.06100e+00 -9.32853e-01 -1.18915e+00 -1.04428e+00 -9.83640e-01 -1.10491e+00
1.77920e+05 4.44000e+02 -1.06100e+00 -9.32853e-01 -1.18915e+00 -1.04307e+00 -9.83389e-01 -1.10274e+00
1.78080e+05 4.45000e+02 -1.06662e+00 -8.77728e-01 -1.25550e+00 -1.04192e+00 -9.83181e-01 -1.10066e+00
1.78240e+05 4.45000e+02 -1.06662e+00 -8.77728e-01 -1.25550e+00 -1.04085e+00 -9.83017e-01 -1.09867e+00
1.78400e+05 4.46000e+02 -1.03615e+00 -9.26145e-01 -1.14616e+00 -1.03983e+00 -9.82888e-01 -1.09678e+00
1.78560e+05 4.46000e+02 -1.03615e+00 -9.26145e-01 -1.14616e+00 -1.03889e+00 -9.82792e-01 -1.09498e+00
1.78720e+05 4.46000e+02 -1.03615e+00 -9.26145e-01 -1.14616e+00 -1.03800e+00 -9.82730e-01 -1.09327e+00
1.78880e+05 4.47000e+02 -1.03258e+00 -8.32165e-01 -1.23300e+00 -1.03718e+00 -9.82697e-01 -1.09165e+00
1.79040e+05 4.47000e+02 -1.03258e+00 -8.32165e-01 -1.23300e+00 -1.03640e+00 -9.82690e-01 -1.09012e+00
1.79200e+05 4.48000e+02 -9.08058e-01 -8.24827e-01 -9.91290e-01 -1.03569e+00 -9.82712e-01 -1.08867e+00
1.79360e+05 4.48000e+02 -9.08058e-01 -8.24827e-01 -9.91290e-01 -1.03502e+00 -9.82762e-01 -1.08729e+00
1.79520e+05 4.48000e+02 -9.08058e-01 -8.24827e-01 -9.91290e-01 -1.03441e+00 -9.82839e-01 -1.08598e+00
1.79680e+05 4.49000e+02 -9.03504e-01 -7.76254e-01 -1.03075e+00 -1.03384e+00 -9.82938e-01 -1.08474e+00
1.79840e+05 4.49000e+02 -9.03504e-01 -7.76254e-01 -1.03075e+00 -1.03330e+00 -9.83059e-01 -1.08354e+00
1.80000e+05 4.50000e+02 -9.61685e-01 -7.93723e-01 -1.12965e+00 -1.03280e+00 -9.83201e-01 -1.08239e+00
1.80160e+05 4.50000e+02 -9.61685e-01 -7.93723e-01 -1.12965e+00 -1.03232e+00 -9.83365e-01 -1.08128e+00
1.80320e+05 4.50000e+02 -9.61685e-01 -7.93723e-01 -1.12965e+00 -1.03187e+00 -9.83542e-01 -1.08020e+00
1.80480e+05 4.51000e+02 -1.01984e+00 -8.53152e-01 -1.18653e+00 -1.03145e+00 -9.83734e-01 -1.07916e+00
1.80640e+05 4.51000e+02 -1.01984e+00 -8.53152e-01 -1.18653e+00 -1.03103e+00 -9.83935e-01 -1.07813e+00
1.80800e+05 4.52000e+02 -1.00058e+00 -8.72549e-01 -1.12861e+00 -1.03064e+00 -9.84139e-01 -1.07713e+00
1.80960e+05 4.52000e+02 -1.00058e+00 -8.72549e-01 -1.12861e+00 -1.03025e+00 -9.84343e-01 -1.07615e+00
1.81120e+05 4.52000e+02 -1.00058e+00 -8.72549e-01 -1.12861e+00 -1.02986e+00 -9.84541e-01 -1.07519e+00
1.81280e+05 4.53000e+02 -9.55375e-01 -8.63673e-01 -1.04708e+00 -1.02948e+00 -9.84725e-01 -1.07424e+00
1.81440e+05 4.53000e+02 -9.55375e-01 -8.63673e-01 -1.04708e+00 -1.02910e+00 -9.84887e-01 -1.07332e+00
1.81600e+05 4.54000e+02 -1.01097e+00 -9.51798e-01 -1.07015e+00 -1.02872e+00 -9.85025e-01 -1.07242e+00
1.81760e+05 4.54000e+02 -1.01097e+00 -9.51798e-01 -1.07015e+00 -1.02834e+00 -9.85130e-01 -1.07154e+00
1.81920e+05 4.54000e+02 -1.01097e+00 -9.51798e-01 -1.07015e+00 -1.02795e+00 -9.85198e-01 -1.07070e+00
1.82080e+05 4.55000e+02 -8.97603e-01 -7.66251e-01 -1.02896e+00 -1.02755e+00 -9.85219e-01 -1.06988e+00
1.82240e+05 4.55000e+02 -8.97603e-01 -7.66251e-01 -1.02896e+00 -1.02714e+00 -9.85188e-01 -1.06908e+00
1.82400e+05 4.56000e+02 -8.84798e-01 -7.44443e-01 -1.02515e+00 -1.02671e+00 -9.85101e-01 -1.06832e+00
1.82560e+05 4.56000e+02 -8.84798e-01 -7.44443e-01 -1.02515e+00 -1.02627e+00 -9.84955e-01 -1.06759e+00
1.82720e+05 4.56000e+02 -8.84798e-01 -7.44443e-01 -1.02515e+00 -1.02582e+00 -9.84749e-01 -1.06689e+00
1.82880e+05 4.57000e+02 -9.80870e-01 -7.96414e-01 -1.16533e+00 -1.02535e+00 -9.84474e-01 -1.06622e+00
1.83040e+05 4.57000e+02 -9.80870e-01 -7.96414e-01 -1.16533e+00 -1.02485e+00 -9.84140e-01 -1.06556e+00
1.83200e+05 4.58000e+02 -8.77052e-01 -7.57048e-01 -9.97056e-01 -1.02433e+00 -9.83738e-01 -1.06493e+00
1.83360e+05 4.58000e+02 -8.77052e-01 -7.57048e-01 -9.97056e-01 -1.02379e+00 -9.83272e-01 -1.06430e+00
1.83520e+05 4.58000e+02 -8.77052e-01 -7.57048e-01 -9.97056e-01 -1.02322e+00 -9.82751e-01 -1.06368e+00
1.83680e+05 4.59000e+02 -9.26397e-01 -8.63868e-01 -9.88926e-01 -1.02262e+00 -9.82174e-01 -1.06306e+00
1.83840e+05 4.59000e+02 -9.26397e-01 -8.63868e-01 -9.88926e-01 -1.02199e+00 -9.81546e-01 -1.06244e+00
1.84000e+05 4.60000e+02 -8.43829e-01 -7.98037e-01 -8.89620e-01 -1.02133e+00 -9.80869e-01 -1.06180e+00
1.84160e+05 4.60000e+02 -8.43829e-01 -7.98037e-01 -8.89620e-01 -1.02064e+00 -9.80153e-01 -1.06113e+00
1.84320e+05 4.60000e+02 -8.43829e-01 -7.98037e-01 -8.89620e-01 -1.01992e+00 -9.79400e-01 -1.06044e+00
1.84480e+05 4.61000e+02 -9.23936e-01 -7.96577e-01 -1.05129e+00 -1.01917e+00 -9.78612e-01 -1.05972e+00
1.84640e+05 4.61000e+02 -9.23936e-01 -7.96577e-01 -1.05129e+00 -1.01838e+00 -9.77792e-01 -1.05897e+00
1.84800e+05 4.62000e+02 -9.49653e-01 -7.58482e-01 -1.14082e+00 -1.01756e+00 -9.76944e-01 -1.05817e+00
1.84960e+05 4.62000e+02 -9.49653e-01 -7.58482e-01 -1.14082e+00 -1.01670e+00 -9.76069e-01 -1.05733e+00
1.85120e+05 4.62000e+02 -9.49653e-01 -7.58482e-01 -1.14082e+00 -1.01581e+00 -9.75163e-01 -1.05646e+00
1.85280e+05 4.63000e+02 -9.19296e-01 -8.57088e-01 -9.81503e-01 -1.01488e+00 -9.74227e-01 -1.05553e+00
1.85440e+05 4.63000e+02 -9.19296e-01 -8.57088e-01 -9.81503e-01 -1.01392e+00 -9.73257e-01 -1.05458e+00
1.85600e+05 4.64000e+02 -9.79677e-01 -8.74326e-01 -1.08503e+00 -1.01292e+00 -9.72251e-01 -1.05358e+00
1.85760e+05 4.64000e+02 -9.79677e-01 -8.74326e-01 -1.08503e+00 -1.01188e+00 -9.71200e-01 -1.05255e+00
1.85920e+05 4.64000e+02 -9.79677e-01 -8.74326e-01 -1.08503e+00 -1.01080e+00 -9.70100e-01 -1.05150e+00
1.86080e+05 4.65000e+02 -9.53504e-01 -8.81816e-01 -1.02519e+00 -1.00969e+00 -9.68946e-01 -1.05042e+00
1.86240e+05 4.65000e+02 -9.53504e-01 -8.81816e-01 -1.02519e+00 -1.00853e+00 -9.67724e-01 -1.04933e+00
1.86400e+05 4.66000e+02 -9.13006e-01 -8.41833e-01 -9.84180e-01 -1.00733e+00 -9.66433e-01 -1.04823e+00
1.86560e+05 4.66000e+02 -9.13006e-01 -8.41833e-01 -9.84180e-01 -1.00609e+00 -9.65061e-01 -1.04711e+00
1.86720e+05 4.66000e+02 -9.13006e-01 -8.41833e-01 -9.84180e-01 -1.00480e+00 -9.63602e-01 -1.04600e+00
1.86880e+05 4.67000e+02 -8.43231e-01 -7.90223e-01 -8.96239e-01 -1.00347e+00 -9.62049e-01 -1.04489e+00
1.87040e+05 4.67000e+02 -8.43231e-01 -7.90223e-01 -8.96239e-01 -1.00209e+00 -9.60396e-01 -1.04379e+00
1.87200e+05 4.68000e+02 -9.91888e-01 -8.68110e-01 -1.11567e+00 -1.00067e+00 -9.58641e-01 -1.04270e+00
1.87360e+05 4.68000e+02 -9.91888e-01 -8.68110e-01 -1.11567e+00 -9.99202e-01 -9.56777e-01 -1.04163e+00
1.87520e+05 4.68000e+02 -9.91888e-01 -8.68110e-01 -1.11567e+00 -9.97687e-01 -9.54806e-01 -1.04057e+00
1.87680e+05 4.69000e+02 -9.41047e-01 -8.69173e-01 -1.01292e+00 -9.96126e-01 -9.52728e-01 -1.03952e+00
1.87840e+05 4.69000e+02 -9.41047e-01 -8.69173e-01 -1.01292e+00 -9.94522e-01 -9.50547e-01 -1.03850e+00
1.88000e+05 4.70000e+02 -1.00664e+00 -8.83748e-01 -1.12953e+00 -9.92876e-01 -9.48268e-01 -1.03748e+00
1.88160e+05 4.70000e+02 -1.00664e+00 -8.83748e-01 -1.12953e+00 -9.91192e-01 -9.45897e-01 -1.03649e+00
1.88320e+05 4.70000e+02 -1.00664e+00 -8.83748e-01 -1.12953e+00 -9.89470e-01 -9.43443e-01 -1.03550e+00
1.88480e+05 4.71000e+02 -9.30229e-01 -8.48937e-01 -1.01152e+00 -9.87714e-01 -9.40916e-01 -1.03451e+00
1.88640e+05 4.71000e+02 -9.30229e-01 -8.48937e-01 -1.01152e+00 -9.85928e-01 -9.38328e-01 -1.03353e+00
1.88800e+05 4.72000e+02 -1.02768e+00 -9.78211e-01 -1.07715e+00 -9.84119e-01 -9.35693e-01 -1.03255e+00
1.88960e+05 4.72000e+02 -1.02768e+00 -9.78211e-01 -1.07715e+00 -9.82289e-01 -9.33022e-01 -1.03156e+00
1.89120e+05 4.72000e+02 -1.02768e+00 -9.78211e-01 -1.07715e+00 -9.80441e-01 -9.30328e-01 -1.03055e+00
1.89280e+05 4.73000e+02 -9.07076e-01 -8.56174e-01 -9.57978e-01 -9.78586e-01 -9.27627e-01 -1.02954e+00
1.89440e+05 4.73000e+02 -9.07076e-01 -8.56174e-01 -9.57978e-01 -9.76724e-01 -9.24931e-01 -1.02852e+00
1.89600e+05 4.74000e+02 -9.81580e-01 -7.97348e-01 -1.16581e+00 -9.74862e-01 -9.22254e-01 -1.02747e+00
1.89760e+05 4.74000e+02 -9.81580e-01 -7.97348e-01 -1.16581e+00 -9.73008e-01 -9.19609e-01 -1.02641e+00
1.89920e+05 4.74000e+02 -9.81580e-01 -7.97348e-01 -1.16581e+00 -9.71165e-01 -9.17006e-01 -1.02532e+00
1.90080e+05 4.75000e+02 -9.58276e-01 -8.36147e-01 -1.08041e+00 -9.69338e-01 -9.14458e-01 -1.02422e+00
1.90240e+05 4.75000e+02 -9.58276e-01 -8.36147e-01 -1.08041e+00 -9.67534e-01 -9.11977e-01 -1.02309e+00
1.90400e+05 4.76000e+02 -8.59569e-01 -7.17312e-01 -1.00183e+00 -9.65755e-01 -9.09570e-01 -1.02194e+00
1.90560e+05 4.76000e+02 -8.59569e-01 -7.17312e-01 -1.00183e+00 -9.64012e-01 -9.07249e-01 -1.02078e+00
1.90720e+05 4.76000e+02 -8.59569e-01 -7.17312e-01 -1.00183e+00 -9.62307e-01 -9.05020e-01 -1.01959e+00
1.90880e+05 4.77000e+02 -9.29675e-01 -8.47478e-01 -1.01187e+00 -9.60644e-01 -9.02893e-01 -1.01840e+00
1.91040e+05 4.77000e+02 -9.29675e-01 -8.47478e-01 -1.01187e+00 -9.59033e-01 -9.00873e-01 -1.01719e+00
1.91200e+05 4.78000e+02 -9.72217e-01 -8.92280e-01 -1.05216e+00 -9.57471e-01 -8.98968e-01 -1.01597e+00
1.91360e+05 4.78000e+02 -9.72217e-01 -8.92280e-01 -1.05216e+00 -9.55971e-01 -8.97183e-01 -1.01476e+00
1.91520e+05 4.78000e+02 -9.72217e-01 -8.92280e-01 -1.05216e+00 -9.54530e-01 -8.95523e-01 -1.01354e+00
1.91680e+05 4.79000e+02 -9.49932e-01 -7.77926e-01 -1.12194e+00 -9.53158e-01 -8.93991e-01 -1.01233e+00
1.91840e+05 4.79000e+02 -9.49932e-01 -7.77926e-01 -1.12194e+00 -9.51854e-01 -8.92591e-01 -1.01112e+00
1.92000e+05 4.80000e+02 -9.23001e-01 -7.85095e-01 -1.06091e+00 -9.50623e-01 -8.91325e-01 -1.00992e+00
1.92160e+05 4.80000e+02 -9.23001e-01 -7.85095e-01 -1.06091e+00 -9.49469e-01 -8.90195e-01 -1.00874e+00
1.92320e+05 4.80000e+02 -9.23001e-01 -7.85095e-01 -1.06091e+00 -9.48393e-01 -8.89201e-01 -1.00759e+00
1.92480e+05 4.81000e+02 -9.47580e-01 -8.28326e-01 -1.06683e+00 -9.47395e-01 -8.88342e-01 -1.00645e+00
1.92640e+05 4.81000e+02 -9.47580e-01 -8.28326e-01 -1.06683e+00 -9.46479e-01 -8.87616e-01 -1.00534e+00
1.92800e+05 4.82000e+02 -8.76052e-01 -7.91429e-01 -9.60675e-01 -9.45643e-01 -8.87021e-01 -1.00426e+00
1.92960e+05 4.82000e+02 -8.76052e-01 -7.91429e-01 -9.60675e-01 -9.44889e-01 -8.86552e-01 -1.00323e+00
1.93120e+05 4.82000e+02 -8.76052e-01 -7.91429e-01 -9.60675e-01 -9.44212e-01 -8.86204e-01 -1.00222e+00
1.93280e+05 4.83000e+02 -8.19612e-01 -7.23440e-01 -9.15784e-01 -9.43614e-01 -8.85970e-01 -1.00126e+00
1.93440e+05 4.83000e+02 -8.19612e-01 -7.23440e-01 -9.15784e-01 -9.43089e-01 -8.85842e-01 -1.00034e+00
1.93600e+05 4.84000e+02 -8.35807e-01 -7.73020e-01 -8.98593e-01 -9.42639e-01 -8.85810e-01 -9.99467e-01
1.93760e+05 4.84000e+02 -8.35807e-01 -7.73020e-01 -8.98593e-01 -9.42256e-01 -8.85866e-01 -9.98645e-01
1.93920e+05 4.84000e+02 -8.35807e-01 -7.73020e-01 -8.98593e-01 -9.41937e-01 -8.85997e-01 -9.97878e-01
1.94080e+05 4.85000e+02 -8.65770e-01 -8.14442e-01 -9.17098e-01 -9.41681e-01 -8.86192e-01 -9.97169e-01
1.94240e+05 4.85000e+02 -8.65770e-01 -8.14442e-01 -9.17098e-01 -9.41478e-01 -8.86440e-01 -9.96516e-01
1.94400e+05 4.86000e+02 -8.92421e-01 -7.86695e-01 -9.98146e-01 -9.41328e-01 -8.86724e-01 -9.95932e-01
1.94560e+05 4.86000e+02 -8.92421e-01 -7.86695e-01 -9.98146e-01 -9.41222e-01 -8.87035e-01 -9.95410e-01
1.94720e+05 4.86000e+02 -8.92421e-01 -7.86695e-01 -9.98146e-01 -9.41160e-01 -8.87358e-01 -9.94962e-01
1.94880e+05 4.87000e+02 -8.34270e-01 -7.63992e-01 -9.04547e-01 -9.41131e-01 -8.87679e-01 -9.94582e-01
1.95040e+05 4.87000e+02 -8.34270e-01 -7.63992e-01 -9.04547e-01 -9.41131e-01 -8.87987e-01 -9.94275e-01
1.95200e+05 4.88000e+02 -8.19903e-01 -7.36928e-01 -9.02878e-01 -9.41157e-01 -8.88268e-01 -9.94046e-01
1.95360e+05 4.88000e+02 -8.19903e-01 -7.36928e-01 -9.02878e-01 -9.41201e-01 -8.88513e-01 -9.93889e-01
1.95520e+05 4.88000e+02 -8.19903e-01 -7.36928e-01 -9.02878e-01 -9.41256e-01 -8.88709e-01 -9.93802e-01
1.95680e+05 4.89000e+02 -9.06496e-01 -7.54591e-01 -1.05840e+00 -9.41317e-01 -8.88849e-01 -9.93785e-01
1.95840e+05 4.89000e+02 -9.06496e-01 -7.54591e-01 -1.05840e+00 -9.41378e-01 -8.88925e-01 -9.93830e-01
1.96000e+05 4.90000e+02 -1.00380e+00 -7.84586e-01 -1.22301e+00 -9.41431e-01 -8.88929e-01 -9.93932e-01
1.96160e+05 4.90000e+02 -1.00380e+00 -7.84586e-01 -1.22301e+00 -9.41472e-01 -8.88857e-01 -9.94086e-01
1.96320e+05 4.90000e+02 -1.00380e+00 -7.84586e-01 -1.22301e+00 -9.41490e-01 -8.88706e-01 -9.94275e-01
1.96480e+05 4.91000e+02 -8.19903e-01 -7.05715e-01 -9.34090e-01 -9.41484e-01 -8.88471e-01 -9.94496e-01
1.96640e+05 4.91000e+02 -8.19903e-01 -7.05715e-01 -9.34090e-01 -9.41443e-01 -8.88154e-01 -9.94733e-01
1.96800e+05 4.92000e+02 -9.04029e-01 -7.95815e-01 -1.01224e+00 -9.41362e-01 -8.87752e-01 -9.94972e-01
1.96960e+05 4.92000e+02 -9.04029e-01 -7.95815e-01 -1.01224e+00 -9.41234e-01 -8.87267e-01 -9.95200e-01
1.97120e+05 4.92000e+02 -9.04029e-01 -7.95815e-01 -1.01224e+00 -9.41054e-01 -8.86701e-01 -9.95408e-01
1.97280e+05 4.93000e+02 -8.98489e-01 -7.94108e-01 -1.00287e+00 -9.40816e-01 -8.86056e-01 -9.95577e-01
1.97440e+05 4.93000e+02 -8.98489e-01 -7.94108e-01 -1.00287e+00 -9.40514e-01 -8.85333e-01 -9.95695e-01
1.97600e+05 4.94000e+02 -8.92468e-01 -7.74726e-01 -1.01021e+00 -9.40144e-01 -8.84537e-01 -9.95751e-01
1.97760e+05 4.94000e+02 -8.92468e-01 -7.74726e-01 -1.01021e+00 -9.39702e-01 -8.83670e-01 -9.95734e-01
1.97920e+05 4.94000e+02 -8.92468e-01 -7.74726e-01 -1.01021e+00 -9.39184e-01 -8.82736e-01 -9.95631e-01
1.98080e+05 4.95000e+02 -8.60744e-01 -8.08126e-01 -9.13362e-01 -9.38588e-01 -8.81736e-01 -9.95441e-01
1.98240e+05 4.95000e+02 -8.60744e-01 -8.08126e-01 -9.13362e-01 -9.37911e-01 -8.80675e-01 -9.95146e-01
1.98400e+05 4.96000e+02 -8.29324e-01 -7.58493e-01 -9.00155e-01 -9.37156e-01 -8.79554e-01 -9.94757e-01
1.98560e+05 4.96000e+02 -8.29324e-01 -7.58493e-01 -9.00155e-01 -9.36320e-01 -8.78377e-01 -9.94264e-01
1.98720e+05 4.96000e+02 -8.29324e-01 -7.58493e-01 -9.00155e-01 -9.35406e-01 -8.77146e-01 -9.93666e-01
1.98880e+05 4.97000e+02 -9.04083e-01 -8.18654e-01 -9.89512e-01 -9.34415e-01 -8.75864e-01 -9.92966e-01
1.99040e+05 4.97000e+02 -9.04083e-01 -8.18654e-01 -9.89512e-01 -9.33353e-01 -8.74531e-01 -9.92175e-01
1.99200e+05 4.98000e+02 -9.06847e-01 -8.16140e-01 -9.97553e-01 -9.32221e-01 -8.73153e-01 -9.91290e-01
1.99360e+05 4.98000e+02 -9.06847e-01 -8.16140e-01 -9.97553e-01 -9.31024e-01 -8.71731e-01 -9.90318e-01
1.99520e+05 4.98000e+02 -9.06847e-01 -8.16140e-01 -9.97553e-01 -9.29770e-01 -8.70268e-01 -9.89272e-01
1.99680e+05 4.99000e+02 -9.32082e-01 -8.47296e-01 -1.01687e+00 -9.28462e-01 -8.68770e-01 -9.88154e-01
1.99840e+05 4.99000e+02 -9.32082e-01 -8.47296e-01 -1.01687e+00 -9.27110e-01 -8.67237e-01 -9.86982e-01


==> fig/shkadov_32_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.60000e+02 0.00000e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
3.20000e+02 0.00000e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
4.80000e+02 1.00000e+00 -3.27678e+00 -2.90416e+00 -3.64941e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
6.40000e+02 1.00000e+00 -3.27678e+00 -2.90416e+00 -3.64941e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
8.00000e+02 2.00000e+00 -3.13408e+00 -2.92060e+00 -3.34755e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
9.60000e+02 2.00000e+00 -3.13408e+00 -2.92060e+00 -3.34755e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.12000e+03 2.00000e+00 -3.13408e+00 -2.92060e+00 -3.34755e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.28000e+03 3.00000e+00 -3.23639e+00 -2.97016e+00 -3.50263e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.44000e+03 3.00000e+00 -3.23639e+00 -2.97016e+00 -3.50263e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.60000e+03 4.00000e+00 -3.12109e+00 -2.93191e+00 -3.31027e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.76000e+03 4.00000e+00 -3.12109e+00 -2.93191e+00 -3.31027e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
1.92000e+03 4.00000e+00 -3.12109e+00 -2.93191e+00 -3.31027e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
2.08000e+03 5.00000e+00 -2.99233e+00 -2.63834e+00 -3.34632e+00 -3.14057e+00 -2.93253e+00 -3.34861e+00
2.24000e+03 5.00000e+00 -2.99233e+00 -2.63834e+00 -3.34632e+00 -3.14057e+00 -2.93254e+00 -3.34860e+00
2.40000e+03 6.00000e+00 -2.98673e+00 -2.71594e+00 -3.25752e+00 -3.14058e+00 -2.93256e+00 -3.34860e+00
2.56000e+03 6.00000e+00 -2.98673e+00 -2.71594e+00 -3.25752e+00 -3.14058e+00 -2.93258e+00 -3.34859e+00
2.72000e+03 6.00000e+00 -2.98673e+00 -2.71594e+00 -3.25752e+00 -3.14059e+00 -2.93262e+00 -3.34857e+00
2.88000e+03 7.00000e+00 -3.22562e+00 -2.90880e+00 -3.54243e+00 -3.14061e+00 -2.93268e+00 -3.34854e+00
3.04000e+03 7.00000e+00 -3.22562e+00 -2.90880e+00 -3.54243e+00 -3.14062e+00 -2.93276e+00 -3.34848e+00
3.20000e+03 8.00000e+00 -3.09378e+00 -3.02982e+00 -3.15773e+00 -3.14065e+00 -2.93288e+00 -3.34842e+00
3.36000e+03 8.00000e+00 -3.09378e+00 -3.02982e+00 -3.15773e+00 -3.14068e+00 -2.93303e+00 -3.34833e+00
3.52000e+03 8.00000e+00 -3.09378e+00 -3.02982e+00 -3.15773e+00 -3.14073e+00 -2.93324e+00 -3.34821e+00
3.68000e+03 9.00000e+00 -3.06312e+00 -2.67512e+00 -3.45113e+00 -3.14079e+00 -2.93352e+00 -3.34805e+00
3.84000e+03 9.00000e+00 -3.06312e+00 -2.67512e+00 -3.45113e+00 -3.14086e+00 -2.93388e+00 -3.34785e+00
4.00000e+03 1.00000e+01 -3.32044e+00 -3.11497e+00 -3.52591e+00 -3.14095e+00 -2.93431e+00 -3.34758e+00
4.16000e+03 1.00000e+01 -3.32044e+00 -3.11497e+00 -3.52591e+00 -3.14106e+00 -2.93486e+00 -3.34726e+00
4.32000e+03 1.00000e+01 -3.32044e+00 -3.11497e+00 -3.52591e+00 -3.14118e+00 -2.93551e+00 -3.34685e+00
4.48000e+03 1.10000e+01 -3.22190e+00 -2.64574e+00 -3.79806e+00 -3.14132e+00 -2.93629e+00 -3.34636e+00
4.64000e+03 1.10000e+01 -3.22190e+00 -2.64574e+00 -3.79806e+00 -3.14149e+00 -2.93719e+00 -3.34578e+00
4.80000e+03 1.20000e+01 -3.03880e+00 -2.90528e+00 -3.17232e+00 -3.14166e+00 -2.93825e+00 -3.34508e+00
4.96000e+03 1.20000e+01 -3.03880e+00 -2.90528e+00 -3.17232e+00 -3.14185e+00 -2.93945e+00 -3.34425e+00
5.12000e+03 1.20000e+01 -3.03880e+00 -2.90528e+00 -3.17232e+00 -3.14206e+00 -2.94081e+00 -3.34330e+00
5.28000e+03 1.30000e+01 -3.14255e+00 -2.95836e+00 -3.32674e+00 -3.14227e+00 -2.94234e+00 -3.34220e+00
5.44000e+03 1.30000e+01 -3.14255e+00 -2.95836e+00 -3.32674e+00 -3.14248e+00 -2.94402e+00 -3.34095e+00
5.60000e+03 1.40000e+01 -3.11748e+00 -2.95619e+00 -3.27878e+00 -3.14270e+00 -2.94587e+00 -3.33953e+00
5.76000e+03 1.40000e+01 -3.11748e+00 -2.95619e+00 -3.27878e+00 -3.14291e+00 -2.94787e+00 -3.33795e+00
5.92000e+03 1.40000e+01 -3.11748e+00 -2.95619e+00 -3.27878e+00 -3.14311e+00 -2.95002e+00 -3.33620e+00
6.08000e+03 1.50000e+01 -3.21813e+00 -2.84691e+00 -3.58934e+00 -3.14330e+00 -2.95233e+00 -3.33427e+00
6.24000e+03 1.50000e+01 -3.21813e+00 -2.84691e+00 -3.58934e+00 -3.14347e+00 -2.95477e+00 -3.33217e+00
6.40000e+03 1.60000e+01 -2.95628e+00 -2.69554e+00 -3.21702e+00 -3.14362e+00 -2.95733e+00 -3.32991e+00
6.56000e+03 1.60000e+01 -2.95628e+00 -2.69554e+00 -3.21702e+00 -3.14374e+00 -2.96000e+00 -3.32749e+00
6.72000e+03 1.60000e+01 -2.95628e+00 -2.69554e+00 -3.21702e+00 -3.14384e+00 -2.96277e+00 -3.32491e+00
6.88000e+03 1.70000e+01 -3.18431e+00 -2.89753e+00 -3.47110e+00 -3.14391e+00 -2.96562e+00 -3.32220e+00
7.04000e+03 1.70000e+01 -3.18431e+00 -2.89753e+00 -3.47110e+00 -3.14395e+00 -2.96853e+00 -3.31936e+00
7.20000e+03 1.80000e+01 -3.20521e+00 -3.08606e+00 -3.32436e+00 -3.14395e+00 -2.97149e+00 -3.31642e+00
7.36000e+03 1.80000e+01 -3.20521e+00 -3.08606e+00 -3.32436e+00 -3.14393e+00 -2.97448e+00 -3.31338e+00
7.52000e+03 1.80000e+01 -3.20521e+00 -3.08606e+00 -3.32436e+00 -3.14388e+00 -2.97749e+00 -3.31027e+00
7.68000e+03 1.90000e+01 -3.28349e+00 -3.07804e+00 -3.48895e+00 -3.14380e+00 -2.98050e+00 -3.30710e+00
7.84000e+03 1.90000e+01 -3.28349e+00 -3.07804e+00 -3.48895e+00 -3.14369e+00 -2.98350e+00 -3.30388e+00
8.00000e+03 2.00000e+01 -3.38742e+00 -2.99178e+00 -3.78306e+00 -3.14356e+00 -2.98648e+00 -3.30065e+00
8.16000e+03 2.00000e+01 -3.38742e+00 -2.99178e+00 -3.78306e+00 -3.14341e+00 -2.98943e+00 -3.29739e+00
8.32000e+03 2.00000e+01 -3.38742e+00 -2.99178e+00 -3.78306e+00 -3.14325e+00 -2.99235e+00 -3.29414e+00
8.48000e+03 2.10000e+01 -3.38812e+00 -3.18414e+00 -3.59210e+00 -3.14307e+00 -2.99524e+00 -3.29089e+00
8.64000e+03 2.10000e+01 -3.38812e+00 -3.18414e+00 -3.59210e+00 -3.14287e+00 -2.99807e+00 -3.28766e+00
8.80000e+03 2.20000e+01 -3.04816e+00 -2.78242e+00 -3.31390e+00 -3.14266e+00 -3.00088e+00 -3.28445e+00
8.96000e+03 2.20000e+01 -3.04816e+00 -2.78242e+00 -3.31390e+00 -3.14245e+00 -3.00364e+00 -3.28127e+00
9.12000e+03 2.20000e+01 -3.04816e+00 -2.78242e+00 -3.31390e+00 -3.14224e+00 -3.00636e+00 -3.27811e+00
9.28000e+03 2.30000e+01 -3.09759e+00 -2.91747e+00 -3.27771e+00 -3.14202e+00 -3.00905e+00 -3.27499e+00
9.44000e+03 2.30000e+01 -3.09759e+00 -2.91747e+00 -3.27771e+00 -3.14180e+00 -3.01171e+00 -3.27189e+00
9.60000e+03 2.40000e+01 -3.18116e+00 -2.84679e+00 -3.51553e+00 -3.14158e+00 -3.01434e+00 -3.26882e+00
9.76000e+03 2.40000e+01 -3.18116e+00 -2.84679e+00 -3.51553e+00 -3.14137e+00 -3.01695e+00 -3.26579e+00
9.92000e+03 2.40000e+01 -3.18116e+00 -2.84679e+00 -3.51553e+00 -3.14116e+00 -3.01955e+00 -3.26278e+00
1.00800e+04 2.50000e+01 -3.12998e+00 -2.90341e+00 -3.35656e+00 -3.14097e+00 -3.02213e+00 -3.25981e+00
1.02400e+04 2.50000e+01 -3.12998e+00 -2.90341e+00 -3.35656e+00 -3.14079e+00 -3.02470e+00 -3.25688e+00
1.04000e+04 2.60000e+01 -3.14401e+00 -2.89123e+00 -3.39679e+00 -3.14064e+00 -3.02727e+00 -3.25400e+00
1.05600e+04 2.60000e+01 -3.14401e+00 -2.89123e+00 -3.39679e+00 -3.14050e+00 -3.02983e+00 -3.25118e+00
1.07200e+04 2.60000e+01 -3.14401e+00 -2.89123e+00 -3.39679e+00 -3.14041e+00 -3.03239e+00 -3.24842e+00
1.08800e+04 2.70000e+01 -3.15679e+00 -2.98247e+00 -3.33110e+00 -3.14035e+00 -3.03495e+00 -3.24575e+00
1.10400e+04 2.70000e+01 -3.15679e+00 -2.98247e+00 -3.33110e+00 -3.14033e+00 -3.03750e+00 -3.24316e+00
1.12000e+04 2.80000e+01 -3.21653e+00 -2.93840e+00 -3.49466e+00 -3.14037e+00 -3.04005e+00 -3.24069e+00
1.13600e+04 2.80000e+01 -3.21653e+00 -2.93840e+00 -3.49466e+00 -3.14047e+00 -3.04260e+00 -3.23834e+00
1.15200e+04 2.80000e+01 -3.21653e+00 -2.93840e+00 -3.49466e+00 -3.14063e+00 -3.04513e+00 -3.23613e+00
1.16800e+04 2.90000e+01 -2.90492e+00 -2.73890e+00 -3.07094e+00 -3.14086e+00 -3.04765e+00 -3.23407e+00
1.18400e+04 2.90000e+01 -2.90492e+00 -2.73890e+00 -3.07094e+00 -3.14117e+00 -3.05015e+00 -3.23219e+00
1.20000e+04 3.00000e+01 -3.04179e+00 -2.79981e+00 -3.28377e+00 -3.14156e+00 -3.05263e+00 -3.23050e+00
1.21600e+04 3.00000e+01 -3.04179e+00 -2.79981e+00 -3.28377e+00 -3.14204e+00 -3.05508e+00 -3.22900e+00
1.23200e+04 3.00000e+01 -3.04179e+00 -2.79981e+00 -3.28377e+00 -3.14260e+00 -3.05749e+00 -3.22771e+00
1.24800e+04 3.10000e+01 -3.33206e+00 -3.18570e+00 -3.47842e+00 -3.14325e+00 -3.05987e+00 -3.22663e+00
1.26400e+04 3.10000e+01 -3.33206e+00 -3.18570e+00 -3.47842e+00 -3.14398e+00 -3.06221e+00 -3.22575e+00
1.28000e+04 3.20000e+01 -3.05240e+00 -2.88544e+00 -3.21937e+00 -3.14479e+00 -3.06449e+00 -3.22510e+00
1.29600e+04 3.20000e+01 -3.05240e+00 -2.88544e+00 -3.21937e+00 -3.14568e+00 -3.06673e+00 -3.22463e+00
1.31200e+04 3.20000e+01 -3.05240e+00 -2.88544e+00 -3.21937e+00 -3.14664e+00 -3.06891e+00 -3.22437e+00
1.32800e+04 3.30000e+01 -3.21694e+00 -3.07397e+00 -3.35991e+00 -3.14767e+00 -3.07104e+00 -3.22429e+00
1.34400e+04 3.30000e+01 -3.21694e+00 -3.07397e+00 -3.35991e+00 -3.14875e+00 -3.07312e+00 -3.22438e+00
1.36000e+04 3.40000e+01 -3.18866e+00 -2.96362e+00 -3.41369e+00 -3.14988e+00 -3.07515e+00 -3.22462e+00
1.37600e+04 3.40000e+01 -3.18866e+00 -2.96362e+00 -3.41369e+00 -3.15105e+00 -3.07712e+00 -3.22499e+00
1.39200e+04 3.40000e+01 -3.18866e+00 -2.96362e+00 -3.41369e+00 -3.15225e+00 -3.07904e+00 -3.22546e+00
1.40800e+04 3.50000e+01 -3.01337e+00 -2.76468e+00 -3.26206e+00 -3.15346e+00 -3.08091e+00 -3.22601e+00
1.42400e+04 3.50000e+01 -3.01337e+00 -2.76468e+00 -3.26206e+00 -3.15468e+00 -3.08273e+00 -3.22662e+00
1.44000e+04 3.60000e+01 -3.23348e+00 -2.79731e+00 -3.66964e+00 -3.15588e+00 -3.08450e+00 -3.22727e+00
1.45600e+04 3.60000e+01 -3.23348e+00 -2.79731e+00 -3.66964e+00 -3.15707e+00 -3.08620e+00 -3.22793e+00
1.47200e+04 3.60000e+01 -3.23348e+00 -2.79731e+00 -3.66964e+00 -3.15822e+00 -3.08785e+00 -3.22859e+00
1.48800e+04 3.70000e+01 -2.94727e+00 -2.68673e+00 -3.20782e+00 -3.15933e+00 -3.08944e+00 -3.22921e+00
1.50400e+04 3.70000e+01 -2.94727e+00 -2.68673e+00 -3.20782e+00 -3.16038e+00 -3.09096e+00 -3.22979e+00
1.52000e+04 3.80000e+01 -3.01359e+00 -2.54381e+00 -3.48336e+00 -3.16137e+00 -3.09242e+00 -3.23032e+00
1.53600e+04 3.80000e+01 -3.01359e+00 -2.54381e+00 -3.48336e+00 -3.16228e+00 -3.09380e+00 -3.23076e+00
1.55200e+04 3.80000e+01 -3.01359e+00 -2.54381e+00 -3.48336e+00 -3.16310e+00 -3.09509e+00 -3.23112e+00
1.56800e+04 3.90000e+01 -2.87940e+00 -2.52577e+00 -3.23304e+00 -3.16385e+00 -3.09630e+00 -3.23139e+00
1.58400e+04 3.90000e+01 -2.87940e+00 -2.52577e+00 -3.23304e+00 -3.16449e+00 -3.09743e+00 -3.23156e+00
1.60000e+04 4.00000e+01 -2.93401e+00 -2.55229e+00 -3.31572e+00 -3.16504e+00 -3.09846e+00 -3.23162e+00
1.61600e+04 4.00000e+01 -2.93401e+00 -2.55229e+00 -3.31572e+00 -3.16549e+00 -3.09939e+00 -3.23158e+00
1.63200e+04 4.00000e+01 -2.93401e+00 -2.55229e+00 -3.31572e+00 -3.16583e+00 -3.10023e+00 -3.23144e+00
1.64800e+04 4.10000e+01 -3.21719e+00 -2.87488e+00 -3.55951e+00 -3.16607e+00 -3.10097e+00 -3.23118e+00
1.66400e+04 4.10000e+01 -3.21719e+00 -2.87488e+00 -3.55951e+00 -3.16621e+00 -3.10161e+00 -3.23082e+00
1.68000e+04 4.20000e+01 -3.20569e+00 -3.05706e+00 -3.35432e+00 -3.16626e+00 -3.10216e+00 -3.23035e+00
1.69600e+04 4.20000e+01 -3.20569e+00 -3.05706e+00 -3.35432e+00 -3.16620e+00 -3.10262e+00 -3.22978e+00
1.71200e+04 4.20000e+01 -3.20569e+00 -3.05706e+00 -3.35432e+00 -3.16604e+00 -3.10300e+00 -3.22909e+00
1.72800e+04 4.30000e+01 -3.06216e+00 -2.83505e+00 -3.28928e+00 -3.16580e+00 -3.10329e+00 -3.22830e+00
1.74400e+04 4.30000e+01 -3.06216e+00 -2.83505e+00 -3.28928e+00 -3.16546e+00 -3.10353e+00 -3.22739e+00
1.76000e+04 4.40000e+01 -2.81941e+00 -2.59394e+00 -3.04487e+00 -3.16503e+00 -3.10370e+00 -3.22637e+00
1.77600e+04 4.40000e+01 -2.81941e+00 -2.59394e+00 -3.04487e+00 -3.16452e+00 -3.10381e+00 -3.22523e+00
1.79200e+04 4.40000e+01 -2.81941e+00 -2.59394e+00 -3.04487e+00 -3.16393e+00 -3.10388e+00 -3.22397e+00
1.80800e+04 4.50000e+01 -3.20365e+00 -2.96761e+00 -3.43968e+00 -3.16324e+00 -3.10391e+00 -3.22257e+00
1.82400e+04 4.50000e+01 -3.20365e+00 -2.96761e+00 -3.43968e+00 -3.16248e+00 -3.10392e+00 -3.22104e+00
1.84000e+04 4.60000e+01 -3.06387e+00 -2.92247e+00 -3.20527e+00 -3.16162e+00 -3.10389e+00 -3.21936e+00
1.85600e+04 4.60000e+01 -3.06387e+00 -2.92247e+00 -3.20527e+00 -3.16069e+00 -3.10384e+00 -3.21753e+00
1.87200e+04 4.60000e+01 -3.06387e+00 -2.92247e+00 -3.20527e+00 -3.15966e+00 -3.10377e+00 -3.21556e+00
1.88800e+04 4.70000e+01 -3.10988e+00 -2.85736e+00 -3.36240e+00 -3.15855e+00 -3.10367e+00 -3.21343e+00
1.90400e+04 4.70000e+01 -3.10988e+00 -2.85736e+00 -3.36240e+00 -3.15735e+00 -3.10355e+00 -3.21115e+00
1.92000e+04 4.80000e+01 -3.21806e+00 -2.78745e+00 -3.64866e+00 -3.15606e+00 -3.10339e+00 -3.20873e+00
1.93600e+04 4.80000e+01 -3.21806e+00 -2.78745e+00 -3.64866e+00 -3.15468e+00 -3.10320e+00 -3.20616e+00
1.95200e+04 4.80000e+01 -3.21806e+00 -2.78745e+00 -3.64866e+00 -3.15321e+00 -3.10294e+00 -3.20348e+00
1.96800e+04 4.90000e+01 -3.20583e+00 -2.93797e+00 -3.47369e+00 -3.15165e+00 -3.10263e+00 -3.20067e+00
1.98400e+04 4.90000e+01 -3.20583e+00 -2.93797e+00 -3.47369e+00 -3.15000e+00 -3.10224e+00 -3.19776e+00
2.00000e+04 5.00000e+01 -3.14576e+00 -2.88344e+00 -3.40808e+00 -3.14827e+00 -3.10176e+00 -3.19478e+00
2.01600e+04 5.00000e+01 -3.14576e+00 -2.88344e+00 -3.40808e+00 -3.14645e+00 -3.10116e+00 -3.19174e+00
2.03200e+04 5.00000e+01 -3.14576e+00 -2.88344e+00 -3.40808e+00 -3.14456e+00 -3.10045e+00 -3.18867e+00
2.04800e+04 5.10000e+01 -3.12356e+00 -2.96133e+00 -3.28580e+00 -3.14259e+00 -3.09959e+00 -3.18559e+00
2.06400e+04 5.10000e+01 -3.12356e+00 -2.96133e+00 -3.28580e+00 -3.14055e+00 -3.09857e+00 -3.18253e+00
2.08000e+04 5.20000e+01 -2.85128e+00 -2.71985e+00 -2.98270e+00 -3.13845e+00 -3.09738e+00 -3.17952e+00
2.09600e+04 5.20000e+01 -2.85128e+00 -2.71985e+00 -2.98270e+00 -3.13629e+00 -3.09600e+00 -3.17658e+00
2.11200e+04 5.20000e+01 -2.85128e+00 -2.71985e+00 -2.98270e+00 -3.13408e+00 -3.09444e+00 -3.17373e+00
2.12800e+04 5.30000e+01 -2.97912e+00 -2.69632e+00 -3.26191e+00 -3.13184e+00 -3.09267e+00 -3.17100e+00
2.14400e+04 5.30000e+01 -2.97912e+00 -2.69632e+00 -3.26191e+00 -3.12957e+00 -3.09072e+00 -3.16841e+00
2.16000e+04 5.40000e+01 -3.05873e+00 -2.81995e+00 -3.29751e+00 -3.12727e+00 -3.08857e+00 -3.16596e+00
2.17600e+04 5.40000e+01 -3.05873e+00 -2.81995e+00 -3.29751e+00 -3.12496e+00 -3.08625e+00 -3.16367e+00
2.19200e+04 5.40000e+01 -3.05873e+00 -2.81995e+00 -3.29751e+00 -3.12266e+00 -3.08377e+00 -3.16155e+00
2.20800e+04 5.50000e+01 -3.06624e+00 -2.84465e+00 -3.28783e+00 -3.12037e+00 -3.08114e+00 -3.15959e+00
2.22400e+04 5.50000e+01 -3.06624e+00 -2.84465e+00 -3.28783e+00 -3.11810e+00 -3.07841e+00 -3.15780e+00
2.24000e+04 5.60000e+01 -3.14240e+00 -2.91784e+00 -3.36697e+00 -3.11587e+00 -3.07557e+00 -3.15617e+00
2.25600e+04 5.60000e+01 -3.14240e+00 -2.91784e+00 -3.36697e+00 -3.11369e+00 -3.07268e+00 -3.15471e+00
2.27200e+04 5.60000e+01 -3.14240e+00 -2.91784e+00 -3.36697e+00 -3.11158e+00 -3.06975e+00 -3.15341e+00
2.28800e+04 5.70000e+01 -3.04744e+00 -2.62765e+00 -3.46722e+00 -3.10953e+00 -3.06680e+00 -3.15226e+00
2.30400e+04 5.70000e+01 -3.04744e+00 -2.62765e+00 -3.46722e+00 -3.10756e+00 -3.06386e+00 -3.15126e+00
2.32000e+04 5.80000e+01 -2.91992e+00 -2.69552e+00 -3.14432e+00 -3.10569e+00 -3.06097e+00 -3.15041e+00
2.33600e+04 5.80000e+01 -2.91992e+00 -2.69552e+00 -3.14432e+00 -3.10390e+00 -3.05813e+00 -3.14968e+00
2.35200e+04 5.80000e+01 -2.91992e+00 -2.69552e+00 -3.14432e+00 -3.10222e+00 -3.05536e+00 -3.14908e+00
2.36800e+04 5.90000e+01 -2.96414e+00 -2.72608e+00 -3.20220e+00 -3.10065e+00 -3.05269e+00 -3.14860e+00
2.38400e+04 5.90000e+01 -2.96414e+00 -2.72608e+00 -3.20220e+00 -3.09918e+00 -3.05014e+00 -3.14823e+00
2.40000e+04 6.00000e+01 -2.93337e+00 -2.52031e+00 -3.34644e+00 -3.09782e+00 -3.04770e+00 -3.14794e+00
2.41600e+04 6.00000e+01 -2.93337e+00 -2.52031e+00 -3.34644e+00 -3.09656e+00 -3.04540e+00 -3.14772e+00
2.43200e+04 6.00000e+01 -2.93337e+00 -2.52031e+00 -3.34644e+00 -3.09541e+00 -3.04325e+00 -3.14757e+00
2.44800e+04 6.10000e+01 -3.19815e+00 -2.92862e+00 -3.46767e+00 -3.09435e+00 -3.04124e+00 -3.14746e+00
2.46400e+04 6.10000e+01 -3.19815e+00 -2.92862e+00 -3.46767e+00 -3.09338e+00 -3.03939e+00 -3.14738e+00
2.48000e+04 6.20000e+01 -2.94482e+00 -2.63824e+00 -3.25140e+00 -3.09250e+00 -3.03770e+00 -3.14730e+00
2.49600e+04 6.20000e+01 -2.94482e+00 -2.63824e+00 -3.25140e+00 -3.09170e+00 -3.03617e+00 -3.14722e+00
2.51200e+04 6.20000e+01 -2.94482e+00 -2.63824e+00 -3.25140e+00 -3.09096e+00 -3.03481e+00 -3.14712e+00
2.52800e+04 6.30000e+01 -2.96130e+00 -2.49614e+00 -3.42646e+00 -3.09029e+00 -3.03360e+00 -3.14698e+00
2.54400e+04 6.30000e+01 -2.96130e+00 -2.49614e+00 -3.42646e+00 -3.08967e+00 -3.03254e+00 -3.14679e+00
2.56000e+04 6.40000e+01 -2.62703e+00 -2.39619e+00 -2.85788e+00 -3.08909e+00 -3.03163e+00 -3.14654e+00
2.57600e+04 6.40000e+01 -2.62703e+00 -2.39619e+00 -2.85788e+00 -3.08854e+00 -3.03085e+00 -3.14622e+00
2.59200e+04 6.40000e+01 -2.62703e+00 -2.39619e+00 -2.85788e+00 -3.08801e+00 -3.03020e+00 -3.14581e+00
2.60800e+04 6.50000e+01 -2.72310e+00 -2.49484e+00 -2.95135e+00 -3.08749e+00 -3.02966e+00 -3.14532e+00
2.62400e+04 6.50000e+01 -2.72310e+00 -2.49484e+00 -2.95135e+00 -3.08697e+00 -3.02922e+00 -3.14472e+00
2.64000e+04 6.60000e+01 -2.39796e+00 -2.21833e+00 -2.57759e+00 -3.08645e+00 -3.02887e+00 -3.14403e+00
2.65600e+04 6.60000e+01 -2.39796e+00 -2.21833e+00 -2.57759e+00 -3.08591e+00 -3.02858e+00 -3.14324e+00
2.67200e+04 6.60000e+01 -2.39796e+00 -2.21833e+00 -2.57759e+00 -3.08535e+00 -3.02835e+00 -3.14236e+00
2.68800e+04 6.70000e+01 -2.55360e+00 -2.17298e+00 -2.93422e+00 -3.08476e+00 -3.02815e+00 -3.14137e+00
2.70400e+04 6.70000e+01 -2.55360e+00 -2.17298e+00 -2.93422e+00 -3.08413e+00 -3.02797e+00 -3.14029e+00
2.72000e+04 6.80000e+01 -2.77003e+00 -2.41146e+00 -3.12860e+00 -3.08345e+00 -3.02779e+00 -3.13912e+00
2.73600e+04 6.80000e+01 -2.77003e+00 -2.41146e+00 -3.12860e+00 -3.08273e+00 -3.02760e+00 -3.13786e+00
2.75200e+04 6.80000e+01 -2.77003e+00 -2.41146e+00 -3.12860e+00 -3.08195e+00 -3.02738e+00 -3.13651e+00
2.76800e+04 6.90000e+01 -2.83546e+00 -2.59667e+00 -3.07425e+00 -3.08110e+00 -3.02712e+00 -3.13508e+00
2.78400e+04 6.90000e+01 -2.83546e+00 -2.59667e+00 -3.07425e+00 -3.08018e+00 -3.02680e+00 -3.13357e+00
2.80000e+04 7.00000e+01 -2.69184e+00 -2.42949e+00 -2.95418e+00 -3.07919e+00 -3.02642e+00 -3.13197e+00
2.81600e+04 7.00000e+01 -2.69184e+00 -2.42949e+00 -2.95418e+00 -3.07812e+00 -3.02595e+00 -3.13029e+00
2.83200e+04 7.00000e+01 -2.69184e+00 -2.42949e+00 -2.95418e+00 -3.07695e+00 -3.02538e+00 -3.12852e+00
2.84800e+04 7.10000e+01 -2.82430e+00 -2.33637e+00 -3.31222e+00 -3.07568e+00 -3.02472e+00 -3.12664e+00
2.86400e+04 7.10000e+01 -2.82430e+00 -2.33637e+00 -3.31222e+00 -3.07430e+00 -3.02393e+00 -3.12467e+00
2.88000e+04 7.20000e+01 -2.76351e+00 -2.25739e+00 -3.26963e+00 -3.07279e+00 -3.02301e+00 -3.12258e+00
2.89600e+04 7.20000e+01 -2.76351e+00 -2.25739e+00 -3.26963e+00 -3.07115e+00 -3.02194e+00 -3.12035e+00
2.91200e+04 7.20000e+01 -2.76351e+00 -2.25739e+00 -3.26963e+00 -3.06935e+00 -3.02071e+00 -3.11799e+00
2.92800e+04 7.30000e+01 -2.80635e+00 -2.65311e+00 -2.95959e+00 -3.06738e+00 -3.01929e+00 -3.11548e+00
2.94400e+04 7.30000e+01 -2.80635e+00 -2.65311e+00 -2.95959e+00 -3.06523e+00 -3.01767e+00 -3.11279e+00
2.96000e+04 7.40000e+01 -2.91881e+00 -2.78019e+00 -3.05743e+00 -3.06288e+00 -3.01583e+00 -3.10993e+00
2.97600e+04 7.40000e+01 -2.91881e+00 -2.78019e+00 -3.05743e+00 -3.06031e+00 -3.01374e+00 -3.10687e+00
2.99200e+04 7.40000e+01 -2.91881e+00 -2.78019e+00 -3.05743e+00 -3.05749e+00 -3.01139e+00 -3.10360e+00
3.00800e+04 7.50000e+01 -2.60138e+00 -2.36656e+00 -2.83619e+00 -3.05444e+00 -3.00876e+00 -3.10012e+00
3.02400e+04 7.50000e+01 -2.60138e+00 -2.36656e+00 -2.83619e+00 -3.05112e+00 -3.00582e+00 -3.09641e+00
3.04000e+04 7.60000e+01 -2.60061e+00 -2.47223e+00 -2.72898e+00 -3.04752e+00 -3.00257e+00 -3.09247e+00
3.05600e+04 7.60000e+01 -2.60061e+00 -2.47223e+00 -2.72898e+00 -3.04364e+00 -2.99897e+00 -3.08831e+00
3.07200e+04 7.60000e+01 -2.60061e+00 -2.47223e+00 -2.72898e+00 -3.03947e+00 -2.99504e+00 -3.08390e+00
3.08800e+04 7.70000e+01 -2.59813e+00 -2.50428e+00 -2.69198e+00 -3.03501e+00 -2.99075e+00 -3.07927e+00
3.10400e+04 7.70000e+01 -2.59813e+00 -2.50428e+00 -2.69198e+00 -3.03025e+00 -2.98610e+00 -3.07440e+00
3.12000e+04 7.80000e+01 -2.73188e+00 -2.68056e+00 -2.78320e+00 -3.02521e+00 -2.98109e+00 -3.06933e+00
3.13600e+04 7.80000e+01 -2.73188e+00 -2.68056e+00 -2.78320e+00 -3.01987e+00 -2.97572e+00 -3.06403e+00
3.15200e+04 7.80000e+01 -2.73188e+00 -2.68056e+00 -2.78320e+00 -3.01427e+00 -2.96999e+00 -3.05855e+00
3.16800e+04 7.90000e+01 -2.59018e+00 -2.26606e+00 -2.91430e+00 -3.00841e+00 -2.96392e+00 -3.05289e+00
3.18400e+04 7.90000e+01 -2.59018e+00 -2.26606e+00 -2.91430e+00 -3.00230e+00 -2.95752e+00 -3.04707e+00
3.20000e+04 8.00000e+01 -2.69159e+00 -2.44705e+00 -2.93614e+00 -2.99596e+00 -2.95081e+00 -3.04111e+00
3.21600e+04 8.00000e+01 -2.69159e+00 -2.44705e+00 -2.93614e+00 -2.98942e+00 -2.94382e+00 -3.03503e+00
3.23200e+04 8.00000e+01 -2.69159e+00 -2.44705e+00 -2.93614e+00 -2.98270e+00 -2.93655e+00 -3.02885e+00
3.24800e+04 8.10000e+01 -2.47588e+00 -2.18510e+00 -2.76665e+00 -2.97582e+00 -2.92906e+00 -3.02259e+00
3.26400e+04 8.10000e+01 -2.47588e+00 -2.18510e+00 -2.76665e+00 -2.96881e+00 -2.92135e+00 -3.01627e+00
3.28000e+04 8.20000e+01 -2.56731e+00 -2.42159e+00 -2.71303e+00 -2.96169e+00 -2.91347e+00 -3.00992e+00
3.29600e+04 8.20000e+01 -2.56731e+00 -2.42159e+00 -2.71303e+00 -2.95449e+00 -2.90543e+00 -3.00354e+00
3.31200e+04 8.20000e+01 -2.56731e+00 -2.42159e+00 -2.71303e+00 -2.94722e+00 -2.89728e+00 -2.99716e+00
3.32800e+04 8.30000e+01 -2.75610e+00 -2.50269e+00 -3.00952e+00 -2.93992e+00 -2.88905e+00 -2.99079e+00
3.34400e+04 8.30000e+01 -2.75610e+00 -2.50269e+00 -3.00952e+00 -2.93262e+00 -2.88077e+00 -2.98446e+00
3.36000e+04 8.40000e+01 -2.47460e+00 -2.32419e+00 -2.62500e+00 -2.92531e+00 -2.87247e+00 -2.97816e+00
3.37600e+04 8.40000e+01 -2.47460e+00 -2.32419e+00 -2.62500e+00 -2.91804e+00 -2.86417e+00 -2.97190e+00
3.39200e+04 8.40000e+01 -2.47460e+00 -2.32419e+00 -2.62500e+00 -2.91081e+00 -2.85591e+00 -2.96570e+00
3.40800e+04 8.50000e+01 -2.59802e+00 -2.44776e+00 -2.74827e+00 -2.90363e+00 -2.84770e+00 -2.95956e+00
3.42400e+04 8.50000e+01 -2.59802e+00 -2.44776e+00 -2.74827e+00 -2.89653e+00 -2.83958e+00 -2.95348e+00
3.44000e+04 8.60000e+01 -2.50006e+00 -2.41105e+00 -2.58906e+00 -2.88951e+00 -2.83155e+00 -2.94747e+00
3.45600e+04 8.60000e+01 -2.50006e+00 -2.41105e+00 -2.58906e+00 -2.88258e+00 -2.82365e+00 -2.94152e+00
3.47200e+04 8.60000e+01 -2.50006e+00 -2.41105e+00 -2.58906e+00 -2.87575e+00 -2.81587e+00 -2.93562e+00
3.48800e+04 8.70000e+01 -2.74066e+00 -2.62264e+00 -2.85869e+00 -2.86902e+00 -2.80824e+00 -2.92979e+00
3.50400e+04 8.70000e+01 -2.74066e+00 -2.62264e+00 -2.85869e+00 -2.86239e+00 -2.80076e+00 -2.92401e+00
3.52000e+04 8.80000e+01 -2.72648e+00 -2.37809e+00 -3.07486e+00 -2.85586e+00 -2.79345e+00 -2.91827e+00
3.53600e+04 8.80000e+01 -2.72648e+00 -2.37809e+00 -3.07486e+00 -2.84944e+00 -2.78632e+00 -2.91257e+00
3.55200e+04 8.80000e+01 -2.72648e+00 -2.37809e+00 -3.07486e+00 -2.84313e+00 -2.77935e+00 -2.90691e+00
3.56800e+04 8.90000e+01 -2.77943e+00 -2.64343e+00 -2.91542e+00 -2.83691e+00 -2.77256e+00 -2.90126e+00
3.58400e+04 8.90000e+01 -2.77943e+00 -2.64343e+00 -2.91542e+00 -2.83079e+00 -2.76594e+00 -2.89564e+00
3.60000e+04 9.00000e+01 -2.70545e+00 -2.49454e+00 -2.91637e+00 -2.82476e+00 -2.75949e+00 -2.89003e+00
3.61600e+04 9.00000e+01 -2.70545e+00 -2.49454e+00 -2.91637e+00 -2.81882e+00 -2.75321e+00 -2.88443e+00
3.63200e+04 9.00000e+01 -2.70545e+00 -2.49454e+00 -2.91637e+00 -2.81296e+00 -2.74710e+00 -2.87883e+00
3.64800e+04 9.10000e+01 -2.64600e+00 -2.31176e+00 -2.98024e+00 -2.80718e+00 -2.74114e+00 -2.87321e+00
3.66400e+04 9.10000e+01 -2.64600e+00 -2.31176e+00 -2.98024e+00 -2.80147e+00 -2.73534e+00 -2.86760e+00
3.68000e+04 9.20000e+01 -2.84985e+00 -2.67687e+00 -3.02284e+00 -2.79583e+00 -2.72968e+00 -2.86198e+00
3.69600e+04 9.20000e+01 -2.84985e+00 -2.67687e+00 -3.02284e+00 -2.79026e+00 -2.72416e+00 -2.85636e+00
3.71200e+04 9.20000e+01 -2.84985e+00 -2.67687e+00 -3.02284e+00 -2.78474e+00 -2.71876e+00 -2.85072e+00
3.72800e+04 9.30000e+01 -2.59392e+00 -2.19125e+00 -2.99660e+00 -2.77928e+00 -2.71348e+00 -2.84508e+00
3.74400e+04 9.30000e+01 -2.59392e+00 -2.19125e+00 -2.99660e+00 -2.77388e+00 -2.70830e+00 -2.83946e+00
3.76000e+04 9.40000e+01 -2.69643e+00 -2.34752e+00 -3.04534e+00 -2.76854e+00 -2.70324e+00 -2.83384e+00
3.77600e+04 9.40000e+01 -2.69643e+00 -2.34752e+00 -3.04534e+00 -2.76326e+00 -2.69827e+00 -2.82824e+00
3.79200e+04 9.40000e+01 -2.69643e+00 -2.34752e+00 -3.04534e+00 -2.75804e+00 -2.69340e+00 -2.82267e+00
3.80800e+04 9.50000e+01 -2.77718e+00 -2.38218e+00 -3.17218e+00 -2.75288e+00 -2.68861e+00 -2.81714e+00
3.82400e+04 9.50000e+01 -2.77718e+00 -2.38218e+00 -3.17218e+00 -2.74779e+00 -2.68392e+00 -2.81166e+00
3.84000e+04 9.60000e+01 -2.19487e+00 -1.91016e+00 -2.47958e+00 -2.74279e+00 -2.67932e+00 -2.80626e+00
3.85600e+04 9.60000e+01 -2.19487e+00 -1.91016e+00 -2.47958e+00 -2.73786e+00 -2.67480e+00 -2.80092e+00
3.87200e+04 9.60000e+01 -2.19487e+00 -1.91016e+00 -2.47958e+00 -2.73304e+00 -2.67040e+00 -2.79568e+00
3.88800e+04 9.70000e+01 -2.37387e+00 -1.94956e+00 -2.79819e+00 -2.72832e+00 -2.66609e+00 -2.79055e+00
3.90400e+04 9.70000e+01 -2.37387e+00 -1.94956e+00 -2.79819e+00 -2.72371e+00 -2.66189e+00 -2.78553e+00
3.92000e+04 9.80000e+01 -2.51449e+00 -2.22664e+00 -2.80234e+00 -2.71924e+00 -2.65781e+00 -2.78066e+00
3.93600e+04 9.80000e+01 -2.51449e+00 -2.22664e+00 -2.80234e+00 -2.71490e+00 -2.65386e+00 -2.77594e+00
3.95200e+04 9.80000e+01 -2.51449e+00 -2.22664e+00 -2.80234e+00 -2.71071e+00 -2.65003e+00 -2.77139e+00
3.96800e+04 9.90000e+01 -2.33105e+00 -2.03301e+00 -2.62910e+00 -2.70668e+00 -2.64634e+00 -2.76703e+00
3.98400e+04 9.90000e+01 -2.33105e+00 -2.03301e+00 -2.62910e+00 -2.70282e+00 -2.64278e+00 -2.76287e+00
4.00000e+04 1.00000e+02 -2.45252e+00 -2.08482e+00 -2.82021e+00 -2.69914e+00 -2.63935e+00 -2.75894e+00
4.01600e+04 1.00000e+02 -2.45252e+00 -2.08482e+00 -2.82021e+00 -2.69565e+00 -2.63606e+00 -2.75525e+00
4.03200e+04 1.00000e+02 -2.45252e+00 -2.08482e+00 -2.82021e+00 -2.69235e+00 -2.63289e+00 -2.75181e+00
4.04800e+04 1.01000e+02 -2.52350e+00 -2.29115e+00 -2.75586e+00 -2.68926e+00 -2.62985e+00 -2.74866e+00
4.06400e+04 1.01000e+02 -2.52350e+00 -2.29115e+00 -2.75586e+00 -2.68635e+00 -2.62692e+00 -2.74579e+00
4.08000e+04 1.02000e+02 -2.41289e+00 -2.03273e+00 -2.79306e+00 -2.68365e+00 -2.62410e+00 -2.74320e+00
4.09600e+04 1.02000e+02 -2.41289e+00 -2.03273e+00 -2.79306e+00 -2.68115e+00 -2.62137e+00 -2.74092e+00
4.11200e+04 1.02000e+02 -2.41289e+00 -2.03273e+00 -2.79306e+00 -2.67883e+00 -2.61873e+00 -2.73893e+00
4.12800e+04 1.03000e+02 -2.36219e+00 -2.13900e+00 -2.58538e+00 -2.67669e+00 -2.61615e+00 -2.73723e+00
4.14400e+04 1.03000e+02 -2.36219e+00 -2.13900e+00 -2.58538e+00 -2.67472e+00 -2.61364e+00 -2.73581e+00
4.16000e+04 1.04000e+02 -2.65020e+00 -2.38671e+00 -2.91368e+00 -2.67291e+00 -2.61118e+00 -2.73463e+00
4.17600e+04 1.04000e+02 -2.65020e+00 -2.38671e+00 -2.91368e+00 -2.67122e+00 -2.60876e+00 -2.73369e+00
4.19200e+04 1.04000e+02 -2.65020e+00 -2.38671e+00 -2.91368e+00 -2.66966e+00 -2.60636e+00 -2.73296e+00
4.20800e+04 1.05000e+02 -2.57741e+00 -2.11064e+00 -3.04417e+00 -2.66819e+00 -2.60398e+00 -2.73239e+00
4.22400e+04 1.05000e+02 -2.57741e+00 -2.11064e+00 -3.04417e+00 -2.66678e+00 -2.60161e+00 -2.73196e+00
4.24000e+04 1.06000e+02 -2.40373e+00 -2.13256e+00 -2.67490e+00 -2.66543e+00 -2.59922e+00 -2.73164e+00
4.25600e+04 1.06000e+02 -2.40373e+00 -2.13256e+00 -2.67490e+00 -2.66410e+00 -2.59682e+00 -2.73138e+00
4.27200e+04 1.06000e+02 -2.40373e+00 -2.13256e+00 -2.67490e+00 -2.66276e+00 -2.59438e+00 -2.73113e+00
4.28800e+04 1.07000e+02 -2.18086e+00 -1.98549e+00 -2.37624e+00 -2.66139e+00 -2.59190e+00 -2.73088e+00
4.30400e+04 1.07000e+02 -2.18086e+00 -1.98549e+00 -2.37624e+00 -2.65997e+00 -2.58937e+00 -2.73057e+00
4.32000e+04 1.08000e+02 -2.24987e+00 -1.92252e+00 -2.57722e+00 -2.65847e+00 -2.58676e+00 -2.73018e+00
4.33600e+04 1.08000e+02 -2.24987e+00 -1.92252e+00 -2.57722e+00 -2.65688e+00 -2.58408e+00 -2.72967e+00
4.35200e+04 1.08000e+02 -2.24987e+00 -1.92252e+00 -2.57722e+00 -2.65516e+00 -2.58132e+00 -2.72900e+00
4.36800e+04 1.09000e+02 -2.22872e+00 -1.91839e+00 -2.53905e+00 -2.65331e+00 -2.57847e+00 -2.72814e+00
4.38400e+04 1.09000e+02 -2.22872e+00 -1.91839e+00 -2.53905e+00 -2.65131e+00 -2.57553e+00 -2.72709e+00
4.40000e+04 1.10000e+02 -2.24211e+00 -2.01984e+00 -2.46439e+00 -2.64914e+00 -2.57249e+00 -2.72579e+00
4.41600e+04 1.10000e+02 -2.24211e+00 -2.01984e+00 -2.46439e+00 -2.64681e+00 -2.56937e+00 -2.72424e+00
4.43200e+04 1.10000e+02 -2.24211e+00 -2.01984e+00 -2.46439e+00 -2.64430e+00 -2.56616e+00 -2.72243e+00
4.44800e+04 1.11000e+02 -2.14898e+00 -1.87038e+00 -2.42759e+00 -2.64160e+00 -2.56287e+00 -2.72033e+00
4.46400e+04 1.11000e+02 -2.14898e+00 -1.87038e+00 -2.42759e+00 -2.63872e+00 -2.55952e+00 -2.71793e+00
4.48000e+04 1.12000e+02 -2.20783e+00 -2.04314e+00 -2.37252e+00 -2.63567e+00 -2.55610e+00 -2.71523e+00
4.49600e+04 1.12000e+02 -2.20783e+00 -2.04314e+00 -2.37252e+00 -2.63244e+00 -2.55263e+00 -2.71224e+00
4.51200e+04 1.12000e+02 -2.20783e+00 -2.04314e+00 -2.37252e+00 -2.62902e+00 -2.54911e+00 -2.70893e+00
4.52800e+04 1.13000e+02 -2.55305e+00 -2.28121e+00 -2.82489e+00 -2.62545e+00 -2.54557e+00 -2.70533e+00
4.54400e+04 1.13000e+02 -2.55305e+00 -2.28121e+00 -2.82489e+00 -2.62172e+00 -2.54200e+00 -2.70144e+00
4.56000e+04 1.14000e+02 -2.23310e+00 -1.80281e+00 -2.66338e+00 -2.61783e+00 -2.53840e+00 -2.69727e+00
4.57600e+04 1.14000e+02 -2.23310e+00 -1.80281e+00 -2.66338e+00 -2.61380e+00 -2.53478e+00 -2.69282e+00
4.59200e+04 1.14000e+02 -2.23310e+00 -1.80281e+00 -2.66338e+00 -2.60963e+00 -2.53113e+00 -2.68813e+00
4.60800e+04 1.15000e+02 -2.29918e+00 -2.18271e+00 -2.41565e+00 -2.60533e+00 -2.52747e+00 -2.68320e+00
4.62400e+04 1.15000e+02 -2.29918e+00 -2.18271e+00 -2.41565e+00 -2.60091e+00 -2.52377e+00 -2.67805e+00
4.64000e+04 1.16000e+02 -2.30149e+00 -2.16307e+00 -2.43992e+00 -2.59636e+00 -2.52003e+00 -2.67270e+00
4.65600e+04 1.16000e+02 -2.30149e+00 -2.16307e+00 -2.43992e+00 -2.59171e+00 -2.51623e+00 -2.66718e+00
4.67200e+04 1.16000e+02 -2.30149e+00 -2.16307e+00 -2.43992e+00 -2.58694e+00 -2.51237e+00 -2.66150e+00
4.68800e+04 1.17000e+02 -2.22236e+00 -2.11739e+00 -2.32732e+00 -2.58205e+00 -2.50842e+00 -2.65568e+00
4.70400e+04 1.17000e+02 -2.22236e+00 -2.11739e+00 -2.32732e+00 -2.57706e+00 -2.50438e+00 -2.64974e+00
4.72000e+04 1.18000e+02 -2.51886e+00 -2.32808e+00 -2.70964e+00 -2.57196e+00 -2.50022e+00 -2.64370e+00
4.73600e+04 1.18000e+02 -2.51886e+00 -2.32808e+00 -2.70964e+00 -2.56675e+00 -2.49592e+00 -2.63758e+00
4.75200e+04 1.18000e+02 -2.51886e+00 -2.32808e+00 -2.70964e+00 -2.56143e+00 -2.49147e+00 -2.63140e+00
4.76800e+04 1.19000e+02 -2.46919e+00 -2.22274e+00 -2.71564e+00 -2.55601e+00 -2.48685e+00 -2.62518e+00
4.78400e+04 1.19000e+02 -2.46919e+00 -2.22274e+00 -2.71564e+00 -2.55048e+00 -2.48204e+00 -2.61893e+00
4.80000e+04 1.20000e+02 -2.37851e+00 -2.14089e+00 -2.61613e+00 -2.54486e+00 -2.47705e+00 -2.61267e+00
4.81600e+04 1.20000e+02 -2.37851e+00 -2.14089e+00 -2.61613e+00 -2.53913e+00 -2.47185e+00 -2.60640e+00
4.83200e+04 1.20000e+02 -2.37851e+00 -2.14089e+00 -2.61613e+00 -2.53330e+00 -2.46646e+00 -2.60014e+00
4.84800e+04 1.21000e+02 -2.26352e+00 -1.99366e+00 -2.53337e+00 -2.52738e+00 -2.46086e+00 -2.59391e+00
4.86400e+04 1.21000e+02 -2.26352e+00 -1.99366e+00 -2.53337e+00 -2.52138e+00 -2.45507e+00 -2.58769e+00
4.88000e+04 1.22000e+02 -2.13663e+00 -2.05228e+00 -2.22097e+00 -2.51530e+00 -2.44909e+00 -2.58151e+00
4.89600e+04 1.22000e+02 -2.13663e+00 -2.05228e+00 -2.22097e+00 -2.50915e+00 -2.44295e+00 -2.57535e+00
4.91200e+04 1.22000e+02 -2.13663e+00 -2.05228e+00 -2.22097e+00 -2.50294e+00 -2.43666e+00 -2.56922e+00
4.92800e+04 1.23000e+02 -2.43519e+00 -1.98075e+00 -2.88964e+00 -2.49668e+00 -2.43026e+00 -2.56311e+00
4.94400e+04 1.23000e+02 -2.43519e+00 -1.98075e+00 -2.88964e+00 -2.49039e+00 -2.42376e+00 -2.55703e+00
4.96000e+04 1.24000e+02 -2.35445e+00 -2.09009e+00 -2.61882e+00 -2.48408e+00 -2.41721e+00 -2.55096e+00
4.97600e+04 1.24000e+02 -2.35445e+00 -2.09009e+00 -2.61882e+00 -2.47776e+00 -2.41063e+00 -2.54490e+00
4.99200e+04 1.24000e+02 -2.35445e+00 -2.09009e+00 -2.61882e+00 -2.47146e+00 -2.40405e+00 -2.53887e+00
5.00800e+04 1.25000e+02 -2.39417e+00 -2.02396e+00 -2.76437e+00 -2.46518e+00 -2.39752e+00 -2.53283e+00
5.02400e+04 1.25000e+02 -2.39417e+00 -2.02396e+00 -2.76437e+00 -2.45894e+00 -2.39107e+00 -2.52681e+00
5.04000e+04 1.26000e+02 -2.59139e+00 -2.38027e+00 -2.80251e+00 -2.45276e+00 -2.38473e+00 -2.52080e+00
5.05600e+04 1.26000e+02 -2.59139e+00 -2.38027e+00 -2.80251e+00 -2.44667e+00 -2.37854e+00 -2.51480e+00
5.07200e+04 1.26000e+02 -2.59139e+00 -2.38027e+00 -2.80251e+00 -2.44066e+00 -2.37251e+00 -2.50882e+00
5.08800e+04 1.27000e+02 -2.50956e+00 -2.31157e+00 -2.70755e+00 -2.43477e+00 -2.36667e+00 -2.50287e+00
5.10400e+04 1.27000e+02 -2.50956e+00 -2.31157e+00 -2.70755e+00 -2.42901e+00 -2.36106e+00 -2.49697e+00
5.12000e+04 1.28000e+02 -2.22775e+00 -1.98025e+00 -2.47525e+00 -2.42339e+00 -2.35568e+00 -2.49110e+00
5.13600e+04 1.28000e+02 -2.22775e+00 -1.98025e+00 -2.47525e+00 -2.41793e+00 -2.35056e+00 -2.48531e+00
5.15200e+04 1.28000e+02 -2.22775e+00 -1.98025e+00 -2.47525e+00 -2.41264e+00 -2.34570e+00 -2.47959e+00
5.16800e+04 1.29000e+02 -2.06968e+00 -1.79606e+00 -2.34331e+00 -2.40753e+00 -2.34110e+00 -2.47396e+00
5.18400e+04 1.29000e+02 -2.06968e+00 -1.79606e+00 -2.34331e+00 -2.40260e+00 -2.33678e+00 -2.46843e+00
5.20000e+04 1.30000e+02 -1.93374e+00 -1.64177e+00 -2.22572e+00 -2.39788e+00 -2.33273e+00 -2.46302e+00
5.21600e+04 1.30000e+02 -1.93374e+00 -1.64177e+00 -2.22572e+00 -2.39335e+00 -2.32896e+00 -2.45775e+00
5.23200e+04 1.30000e+02 -1.93374e+00 -1.64177e+00 -2.22572e+00 -2.38904e+00 -2.32546e+00 -2.45262e+00
5.24800e+04 1.31000e+02 -2.13504e+00 -1.86529e+00 -2.40478e+00 -2.38493e+00 -2.32222e+00 -2.44765e+00
5.26400e+04 1.31000e+02 -2.13504e+00 -1.86529e+00 -2.40478e+00 -2.38105e+00 -2.31925e+00 -2.44285e+00
5.28000e+04 1.32000e+02 -1.76022e+00 -1.53232e+00 -1.98812e+00 -2.37738e+00 -2.31653e+00 -2.43823e+00
5.29600e+04 1.32000e+02 -1.76022e+00 -1.53232e+00 -1.98812e+00 -2.37393e+00 -2.31407e+00 -2.43380e+00
5.31200e+04 1.32000e+02 -1.76022e+00 -1.53232e+00 -1.98812e+00 -2.37071e+00 -2.31186e+00 -2.42956e+00
5.32800e+04 1.33000e+02 -2.20968e+00 -2.02698e+00 -2.39238e+00 -2.36771e+00 -2.30989e+00 -2.42552e+00
5.34400e+04 1.33000e+02 -2.20968e+00 -2.02698e+00 -2.39238e+00 -2.36492e+00 -2.30815e+00 -2.42169e+00
5.36000e+04 1.34000e+02 -2.11435e+00 -1.89100e+00 -2.33769e+00 -2.36236e+00 -2.30666e+00 -2.41806e+00
5.37600e+04 1.34000e+02 -2.11435e+00 -1.89100e+00 -2.33769e+00 -2.36001e+00 -2.30538e+00 -2.41463e+00
5.39200e+04 1.34000e+02 -2.11435e+00 -1.89100e+00 -2.33769e+00 -2.35786e+00 -2.30432e+00 -2.41141e+00
5.40800e+04 1.35000e+02 -2.13099e+00 -1.95120e+00 -2.31078e+00 -2.35593e+00 -2.30346e+00 -2.40839e+00
5.42400e+04 1.35000e+02 -2.13099e+00 -1.95120e+00 -2.31078e+00 -2.35418e+00 -2.30279e+00 -2.40556e+00
5.44000e+04 1.36000e+02 -2.03435e+00 -1.83521e+00 -2.23350e+00 -2.35261e+00 -2.30230e+00 -2.40292e+00
5.45600e+04 1.36000e+02 -2.03435e+00 -1.83521e+00 -2.23350e+00 -2.35121e+00 -2.30195e+00 -2.40046e+00
5.47200e+04 1.36000e+02 -2.03435e+00 -1.83521e+00 -2.23350e+00 -2.34995e+00 -2.30172e+00 -2.39818e+00
5.48800e+04 1.37000e+02 -1.92349e+00 -1.66947e+00 -2.17750e+00 -2.34883e+00 -2.30158e+00 -2.39607e+00
5.50400e+04 1.37000e+02 -1.92349e+00 -1.66947e+00 -2.17750e+00 -2.34781e+00 -2.30150e+00 -2.39411e+00
5.52000e+04 1.38000e+02 -2.23025e+00 -2.13586e+00 -2.32463e+00 -2.34687e+00 -2.30143e+00 -2.39230e+00
5.53600e+04 1.38000e+02 -2.23025e+00 -2.13586e+00 -2.32463e+00 -2.34599e+00 -2.30134e+00 -2.39064e+00
5.55200e+04 1.38000e+02 -2.23025e+00 -2.13586e+00 -2.32463e+00 -2.34514e+00 -2.30118e+00 -2.38910e+00
5.56800e+04 1.39000e+02 -2.13334e+00 -1.84793e+00 -2.41876e+00 -2.34428e+00 -2.30089e+00 -2.38768e+00
5.58400e+04 1.39000e+02 -2.13334e+00 -1.84793e+00 -2.41876e+00 -2.34340e+00 -2.30044e+00 -2.38636e+00
5.60000e+04 1.40000e+02 -2.15458e+00 -1.96233e+00 -2.34683e+00 -2.34245e+00 -2.29979e+00 -2.38512e+00
5.61600e+04 1.40000e+02 -2.15458e+00 -1.96233e+00 -2.34683e+00 -2.34142e+00 -2.29889e+00 -2.38394e+00
5.63200e+04 1.40000e+02 -2.15458e+00 -1.96233e+00 -2.34683e+00 -2.34027e+00 -2.29772e+00 -2.38281e+00
5.64800e+04 1.41000e+02 -2.07342e+00 -1.76718e+00 -2.37966e+00 -2.33897e+00 -2.29624e+00 -2.38170e+00
5.66400e+04 1.41000e+02 -2.07342e+00 -1.76718e+00 -2.37966e+00 -2.33750e+00 -2.29443e+00 -2.38057e+00
5.68000e+04 1.42000e+02 -2.03172e+00 -1.79443e+00 -2.26901e+00 -2.33584e+00 -2.29228e+00 -2.37940e+00
5.69600e+04 1.42000e+02 -2.03172e+00 -1.79443e+00 -2.26901e+00 -2.33397e+00 -2.28977e+00 -2.37816e+00
5.71200e+04 1.42000e+02 -2.03172e+00 -1.79443e+00 -2.26901e+00 -2.33186e+00 -2.28692e+00 -2.37680e+00
5.72800e+04 1.43000e+02 -1.85118e+00 -1.64375e+00 -2.05862e+00 -2.32951e+00 -2.28372e+00 -2.37530e+00
5.74400e+04 1.43000e+02 -1.85118e+00 -1.64375e+00 -2.05862e+00 -2.32691e+00 -2.28018e+00 -2.37363e+00
5.76000e+04 1.44000e+02 -2.05694e+00 -1.90864e+00 -2.20524e+00 -2.32404e+00 -2.27632e+00 -2.37175e+00
5.77600e+04 1.44000e+02 -2.05694e+00 -1.90864e+00 -2.20524e+00 -2.32090e+00 -2.27215e+00 -2.36965e+00
5.79200e+04 1.44000e+02 -2.05694e+00 -1.90864e+00 -2.20524e+00 -2.31750e+00 -2.26769e+00 -2.36730e+00
5.80800e+04 1.45000e+02 -2.28756e+00 -2.00514e+00 -2.56997e+00 -2.31382e+00 -2.26297e+00 -2.36468e+00
5.82400e+04 1.45000e+02 -2.28756e+00 -2.00514e+00 -2.56997e+00 -2.30989e+00 -2.25801e+00 -2.36178e+00
5.84000e+04 1.46000e+02 -2.11198e+00 -1.77866e+00 -2.44530e+00 -2.30571e+00 -2.25283e+00 -2.35859e+00
5.85600e+04 1.46000e+02 -2.11198e+00 -1.77866e+00 -2.44530e+00 -2.30129e+00 -2.24747e+00 -2.35511e+00
5.87200e+04 1.46000e+02 -2.11198e+00 -1.77866e+00 -2.44530e+00 -2.29665e+00 -2.24196e+00 -2.35134e+00
5.88800e+04 1.47000e+02 -2.14294e+00 -1.84743e+00 -2.43846e+00 -2.29179e+00 -2.23631e+00 -2.34727e+00
5.90400e+04 1.47000e+02 -2.14294e+00 -1.84743e+00 -2.43846e+00 -2.28675e+00 -2.23056e+00 -2.34293e+00
5.92000e+04 1.48000e+02 -2.06242e+00 -1.77705e+00 -2.34778e+00 -2.28153e+00 -2.22475e+00 -2.33831e+00
5.93600e+04 1.48000e+02 -2.06242e+00 -1.77705e+00 -2.34778e+00 -2.27616e+00 -2.21889e+00 -2.33343e+00
5.95200e+04 1.48000e+02 -2.06242e+00 -1.77705e+00 -2.34778e+00 -2.27066e+00 -2.21302e+00 -2.32830e+00
5.96800e+04 1.49000e+02 -2.22588e+00 -1.96008e+00 -2.49167e+00 -2.26504e+00 -2.20715e+00 -2.32294e+00
5.98400e+04 1.49000e+02 -2.22588e+00 -1.96008e+00 -2.49167e+00 -2.25934e+00 -2.20130e+00 -2.31737e+00
6.00000e+04 1.50000e+02 -2.05847e+00 -1.91110e+00 -2.20584e+00 -2.25356e+00 -2.19551e+00 -2.31161e+00
6.01600e+04 1.50000e+02 -2.05847e+00 -1.91110e+00 -2.20584e+00 -2.24774e+00 -2.18979e+00 -2.30569e+00
6.03200e+04 1.50000e+02 -2.05847e+00 -1.91110e+00 -2.20584e+00 -2.24188e+00 -2.18414e+00 -2.29961e+00
6.04800e+04 1.51000e+02 -2.08610e+00 -1.88265e+00 -2.28955e+00 -2.23600e+00 -2.17859e+00 -2.29342e+00
6.06400e+04 1.51000e+02 -2.08610e+00 -1.88265e+00 -2.28955e+00 -2.23014e+00 -2.17314e+00 -2.28714e+00
6.08000e+04 1.52000e+02 -1.93148e+00 -1.79412e+00 -2.06884e+00 -2.22429e+00 -2.16780e+00 -2.28079e+00
6.09600e+04 1.52000e+02 -1.93148e+00 -1.79412e+00 -2.06884e+00 -2.21849e+00 -2.16257e+00 -2.27440e+00
6.11200e+04 1.52000e+02 -1.93148e+00 -1.79412e+00 -2.06884e+00 -2.21274e+00 -2.15745e+00 -2.26802e+00
6.12800e+04 1.53000e+02 -2.10776e+00 -1.78335e+00 -2.43217e+00 -2.20706e+00 -2.15245e+00 -2.26166e+00
6.14400e+04 1.53000e+02 -2.10776e+00 -1.78335e+00 -2.43217e+00 -2.20147e+00 -2.14755e+00 -2.25538e+00
6.16000e+04 1.54000e+02 -2.23264e+00 -1.94468e+00 -2.52060e+00 -2.19597e+00 -2.14277e+00 -2.24918e+00
6.17600e+04 1.54000e+02 -2.23264e+00 -1.94468e+00 -2.52060e+00 -2.19059e+00 -2.13808e+00 -2.24310e+00
6.19200e+04 1.54000e+02 -2.23264e+00 -1.94468e+00 -2.52060e+00 -2.18533e+00 -2.13348e+00 -2.23719e+00
6.20800e+04 1.55000e+02 -1.89449e+00 -1.74626e+00 -2.04272e+00 -2.18022e+00 -2.12898e+00 -2.23146e+00
6.22400e+04 1.55000e+02 -1.89449e+00 -1.74626e+00 -2.04272e+00 -2.17525e+00 -2.12455e+00 -2.22595e+00
6.24000e+04 1.56000e+02 -2.13114e+00 -1.90936e+00 -2.35291e+00 -2.17044e+00 -2.12020e+00 -2.22068e+00
6.25600e+04 1.56000e+02 -2.13114e+00 -1.90936e+00 -2.35291e+00 -2.16579e+00 -2.11592e+00 -2.21566e+00
6.27200e+04 1.56000e+02 -2.13114e+00 -1.90936e+00 -2.35291e+00 -2.16132e+00 -2.11171e+00 -2.21092e+00
6.28800e+04 1.57000e+02 -2.17465e+00 -1.90160e+00 -2.44770e+00 -2.15702e+00 -2.10758e+00 -2.20647e+00
6.30400e+04 1.57000e+02 -2.17465e+00 -1.90160e+00 -2.44770e+00 -2.15292e+00 -2.10351e+00 -2.20232e+00
6.32000e+04 1.58000e+02 -1.99941e+00 -1.81503e+00 -2.18379e+00 -2.14899e+00 -2.09951e+00 -2.19847e+00
6.33600e+04 1.58000e+02 -1.99941e+00 -1.81503e+00 -2.18379e+00 -2.14525e+00 -2.09559e+00 -2.19492e+00
6.35200e+04 1.58000e+02 -1.99941e+00 -1.81503e+00 -2.18379e+00 -2.14171e+00 -2.09174e+00 -2.19168e+00
6.36800e+04 1.59000e+02 -2.15707e+00 -1.88205e+00 -2.43209e+00 -2.13836e+00 -2.08798e+00 -2.18873e+00
6.38400e+04 1.59000e+02 -2.15707e+00 -1.88205e+00 -2.43209e+00 -2.13518e+00 -2.08430e+00 -2.18606e+00
6.40000e+04 1.60000e+02 -1.67115e+00 -1.50027e+00 -1.84202e+00 -2.13219e+00 -2.08072e+00 -2.18367e+00
6.41600e+04 1.60000e+02 -1.67115e+00 -1.50027e+00 -1.84202e+00 -2.12938e+00 -2.07722e+00 -2.18155e+00
6.43200e+04 1.60000e+02 -1.67115e+00 -1.50027e+00 -1.84202e+00 -2.12675e+00 -2.07381e+00 -2.17968e+00
6.44800e+04 1.61000e+02 -1.83135e+00 -1.71315e+00 -1.94955e+00 -2.12427e+00 -2.07050e+00 -2.17805e+00
6.46400e+04 1.61000e+02 -1.83135e+00 -1.71315e+00 -1.94955e+00 -2.12196e+00 -2.06728e+00 -2.17665e+00
6.48000e+04 1.62000e+02 -1.69554e+00 -1.43327e+00 -1.95781e+00 -2.11980e+00 -2.06414e+00 -2.17546e+00
6.49600e+04 1.62000e+02 -1.69554e+00 -1.43327e+00 -1.95781e+00 -2.11778e+00 -2.06108e+00 -2.17447e+00
6.51200e+04 1.62000e+02 -1.69554e+00 -1.43327e+00 -1.95781e+00 -2.11589e+00 -2.05811e+00 -2.17367e+00
6.52800e+04 1.63000e+02 -1.65134e+00 -1.50137e+00 -1.80130e+00 -2.11414e+00 -2.05522e+00 -2.17305e+00
6.54400e+04 1.63000e+02 -1.65134e+00 -1.50137e+00 -1.80130e+00 -2.11249e+00 -2.05240e+00 -2.17259e+00
6.56000e+04 1.64000e+02 -1.64212e+00 -1.26955e+00 -2.01469e+00 -2.11096e+00 -2.04964e+00 -2.17228e+00
6.57600e+04 1.64000e+02 -1.64212e+00 -1.26955e+00 -2.01469e+00 -2.10953e+00 -2.04696e+00 -2.17210e+00
6.59200e+04 1.64000e+02 -1.64212e+00 -1.26955e+00 -2.01469e+00 -2.10819e+00 -2.04433e+00 -2.17205e+00
6.60800e+04 1.65000e+02 -1.55205e+00 -1.27743e+00 -1.82667e+00 -2.10692e+00 -2.04176e+00 -2.17209e+00
6.62400e+04 1.65000e+02 -1.55205e+00 -1.27743e+00 -1.82667e+00 -2.10574e+00 -2.03924e+00 -2.17223e+00
6.64000e+04 1.66000e+02 -1.65546e+00 -1.45933e+00 -1.85158e+00 -2.10460e+00 -2.03678e+00 -2.17243e+00
6.65600e+04 1.66000e+02 -1.65546e+00 -1.45933e+00 -1.85158e+00 -2.10352e+00 -2.03436e+00 -2.17268e+00
6.67200e+04 1.66000e+02 -1.65546e+00 -1.45933e+00 -1.85158e+00 -2.10247e+00 -2.03198e+00 -2.17297e+00
6.68800e+04 1.67000e+02 -1.94262e+00 -1.72957e+00 -2.15567e+00 -2.10145e+00 -2.02964e+00 -2.17326e+00
6.70400e+04 1.67000e+02 -1.94262e+00 -1.72957e+00 -2.15567e+00 -2.10043e+00 -2.02733e+00 -2.17354e+00
6.72000e+04 1.68000e+02 -1.83872e+00 -1.54219e+00 -2.13525e+00 -2.09941e+00 -2.02503e+00 -2.17378e+00
6.73600e+04 1.68000e+02 -1.83872e+00 -1.54219e+00 -2.13525e+00 -2.09835e+00 -2.02275e+00 -2.17395e+00
6.75200e+04 1.68000e+02 -1.83872e+00 -1.54219e+00 -2.13525e+00 -2.09725e+00 -2.02047e+00 -2.17403e+00
6.76800e+04 1.69000e+02 -1.63291e+00 -1.54015e+00 -1.72566e+00 -2.09608e+00 -2.01817e+00 -2.17399e+00
6.78400e+04 1.69000e+02 -1.63291e+00 -1.54015e+00 -1.72566e+00 -2.09482e+00 -2.01584e+00 -2.17379e+00
6.80000e+04 1.70000e+02 -1.65217e+00 -1.46965e+00 -1.83470e+00 -2.09345e+00 -2.01347e+00 -2.17343e+00
6.81600e+04 1.70000e+02 -1.65217e+00 -1.46965e+00 -1.83470e+00 -2.09194e+00 -2.01103e+00 -2.17285e+00
6.83200e+04 1.70000e+02 -1.65217e+00 -1.46965e+00 -1.83470e+00 -2.09027e+00 -2.00850e+00 -2.17204e+00
6.84800e+04 1.71000e+02 -1.80174e+00 -1.53522e+00 -2.06826e+00 -2.08842e+00 -2.00587e+00 -2.17097e+00
6.86400e+04 1.71000e+02 -1.80174e+00 -1.53522e+00 -2.06826e+00 -2.08636e+00 -2.00312e+00 -2.16960e+00
6.88000e+04 1.72000e+02 -1.79773e+00 -1.70724e+00 -1.88823e+00 -2.08407e+00 -2.00021e+00 -2.16793e+00
6.89600e+04 1.72000e+02 -1.79773e+00 -1.70724e+00 -1.88823e+00 -2.08152e+00 -1.99713e+00 -2.16591e+00
6.91200e+04 1.72000e+02 -1.79773e+00 -1.70724e+00 -1.88823e+00 -2.07870e+00 -1.99387e+00 -2.16354e+00
6.92800e+04 1.73000e+02 -1.73048e+00 -1.54614e+00 -1.91483e+00 -2.07560e+00 -1.99039e+00 -2.16080e+00
6.94400e+04 1.73000e+02 -1.73048e+00 -1.54614e+00 -1.91483e+00 -2.07219e+00 -1.98669e+00 -2.15768e+00
6.96000e+04 1.74000e+02 -1.58282e+00 -1.35891e+00 -1.80673e+00 -2.06846e+00 -1.98275e+00 -2.15417e+00
6.97600e+04 1.74000e+02 -1.58282e+00 -1.35891e+00 -1.80673e+00 -2.06441e+00 -1.97855e+00 -2.15026e+00
6.99200e+04 1.74000e+02 -1.58282e+00 -1.35891e+00 -1.80673e+00 -2.06003e+00 -1.97409e+00 -2.14597e+00
7.00800e+04 1.75000e+02 -1.65778e+00 -1.52926e+00 -1.78630e+00 -2.05532e+00 -1.96936e+00 -2.14127e+00
7.02400e+04 1.75000e+02 -1.65778e+00 -1.52926e+00 -1.78630e+00 -2.05028e+00 -1.96435e+00 -2.13620e+00
7.04000e+04 1.76000e+02 -1.54368e+00 -1.23607e+00 -1.85129e+00 -2.04491e+00 -1.95908e+00 -2.13075e+00
7.05600e+04 1.76000e+02 -1.54368e+00 -1.23607e+00 -1.85129e+00 -2.03923e+00 -1.95353e+00 -2.12494e+00
7.07200e+04 1.76000e+02 -1.54368e+00 -1.23607e+00 -1.85129e+00 -2.03325e+00 -1.94772e+00 -2.11879e+00
7.08800e+04 1.77000e+02 -1.70815e+00 -1.55958e+00 -1.85671e+00 -2.02699e+00 -1.94165e+00 -2.11232e+00
7.10400e+04 1.77000e+02 -1.70815e+00 -1.55958e+00 -1.85671e+00 -2.02044e+00 -1.93535e+00 -2.10554e+00
7.12000e+04 1.78000e+02 -1.70818e+00 -1.47382e+00 -1.94255e+00 -2.01365e+00 -1.92882e+00 -2.09848e+00
7.13600e+04 1.78000e+02 -1.70818e+00 -1.47382e+00 -1.94255e+00 -2.00663e+00 -1.92209e+00 -2.09117e+00
7.15200e+04 1.78000e+02 -1.70818e+00 -1.47382e+00 -1.94255e+00 -1.99941e+00 -1.91518e+00 -2.08363e+00
7.16800e+04 1.79000e+02 -1.69617e+00 -1.51208e+00 -1.88025e+00 -1.99200e+00 -1.90811e+00 -2.07589e+00
7.18400e+04 1.79000e+02 -1.69617e+00 -1.51208e+00 -1.88025e+00 -1.98444e+00 -1.90090e+00 -2.06798e+00
7.20000e+04 1.80000e+02 -1.77244e+00 -1.51939e+00 -2.02548e+00 -1.97675e+00 -1.89358e+00 -2.05992e+00
7.21600e+04 1.80000e+02 -1.77244e+00 -1.51939e+00 -2.02548e+00 -1.96895e+00 -1.88616e+00 -2.05173e+00
7.23200e+04 1.80000e+02 -1.77244e+00 -1.51939e+00 -2.02548e+00 -1.96107e+00 -1.87869e+00 -2.04346e+00
7.24800e+04 1.81000e+02 -1.95221e+00 -1.84618e+00 -2.05823e+00 -1.95314e+00 -1.87116e+00 -2.03511e+00
7.26400e+04 1.81000e+02 -1.95221e+00 -1.84618e+00 -2.05823e+00 -1.94517e+00 -1.86363e+00 -2.02671e+00
7.28000e+04 1.82000e+02 -1.64645e+00 -1.44574e+00 -1.84715e+00 -1.93719e+00 -1.85609e+00 -2.01830e+00
7.29600e+04 1.82000e+02 -1.64645e+00 -1.44574e+00 -1.84715e+00 -1.92923e+00 -1.84857e+00 -2.00988e+00
7.31200e+04 1.82000e+02 -1.64645e+00 -1.44574e+00 -1.84715e+00 -1.92129e+00 -1.84109e+00 -2.00148e+00
7.32800e+04 1.83000e+02 -1.71645e+00 -1.58193e+00 -1.85097e+00 -1.91339e+00 -1.83366e+00 -1.99312e+00
7.34400e+04 1.83000e+02 -1.71645e+00 -1.58193e+00 -1.85097e+00 -1.90556e+00 -1.82631e+00 -1.98481e+00
7.36000e+04 1.84000e+02 -1.53301e+00 -1.37908e+00 -1.68694e+00 -1.89781e+00 -1.81903e+00 -1.97658e+00
7.37600e+04 1.84000e+02 -1.53301e+00 -1.37908e+00 -1.68694e+00 -1.89014e+00 -1.81184e+00 -1.96843e+00
7.39200e+04 1.84000e+02 -1.53301e+00 -1.37908e+00 -1.68694e+00 -1.88257e+00 -1.80476e+00 -1.96039e+00
7.40800e+04 1.85000e+02 -1.77692e+00 -1.63015e+00 -1.92368e+00 -1.87511e+00 -1.79777e+00 -1.95245e+00
7.42400e+04 1.85000e+02 -1.77692e+00 -1.63015e+00 -1.92368e+00 -1.86778e+00 -1.79091e+00 -1.94465e+00
7.44000e+04 1.86000e+02 -1.85611e+00 -1.57411e+00 -2.13811e+00 -1.86058e+00 -1.78416e+00 -1.93699e+00
7.45600e+04 1.86000e+02 -1.85611e+00 -1.57411e+00 -2.13811e+00 -1.85351e+00 -1.77755e+00 -1.92947e+00
7.47200e+04 1.86000e+02 -1.85611e+00 -1.57411e+00 -2.13811e+00 -1.84659e+00 -1.77106e+00 -1.92212e+00
7.48800e+04 1.87000e+02 -1.73449e+00 -1.55493e+00 -1.91406e+00 -1.83983e+00 -1.76471e+00 -1.91494e+00
7.50400e+04 1.87000e+02 -1.73449e+00 -1.55493e+00 -1.91406e+00 -1.83323e+00 -1.75851e+00 -1.90795e+00
7.52000e+04 1.88000e+02 -1.84765e+00 -1.67862e+00 -2.01668e+00 -1.82680e+00 -1.75246e+00 -1.90114e+00
7.53600e+04 1.88000e+02 -1.84765e+00 -1.67862e+00 -2.01668e+00 -1.82055e+00 -1.74657e+00 -1.89453e+00
7.55200e+04 1.88000e+02 -1.84765e+00 -1.67862e+00 -2.01668e+00 -1.81448e+00 -1.74085e+00 -1.88811e+00
7.56800e+04 1.89000e+02 -1.50057e+00 -1.22538e+00 -1.77575e+00 -1.80861e+00 -1.73532e+00 -1.88191e+00
7.58400e+04 1.89000e+02 -1.50057e+00 -1.22538e+00 -1.77575e+00 -1.80293e+00 -1.72996e+00 -1.87591e+00
7.60000e+04 1.90000e+02 -1.70609e+00 -1.51588e+00 -1.89630e+00 -1.79746e+00 -1.72481e+00 -1.87012e+00
7.61600e+04 1.90000e+02 -1.70609e+00 -1.51588e+00 -1.89630e+00 -1.79219e+00 -1.71985e+00 -1.86453e+00
7.63200e+04 1.90000e+02 -1.70609e+00 -1.51588e+00 -1.89630e+00 -1.78714e+00 -1.71512e+00 -1.85915e+00
7.64800e+04 1.91000e+02 -1.87352e+00 -1.73857e+00 -2.00846e+00 -1.78229e+00 -1.71060e+00 -1.85397e+00
7.66400e+04 1.91000e+02 -1.87352e+00 -1.73857e+00 -2.00846e+00 -1.77766e+00 -1.70633e+00 -1.84900e+00
7.68000e+04 1.92000e+02 -1.47240e+00 -1.34849e+00 -1.59630e+00 -1.77325e+00 -1.70228e+00 -1.84422e+00
7.69600e+04 1.92000e+02 -1.47240e+00 -1.34849e+00 -1.59630e+00 -1.76906e+00 -1.69848e+00 -1.83964e+00
7.71200e+04 1.92000e+02 -1.47240e+00 -1.34849e+00 -1.59630e+00 -1.76508e+00 -1.69493e+00 -1.83523e+00
7.72800e+04 1.93000e+02 -1.38520e+00 -1.26984e+00 -1.50056e+00 -1.76132e+00 -1.69163e+00 -1.83101e+00
7.74400e+04 1.93000e+02 -1.38520e+00 -1.26984e+00 -1.50056e+00 -1.75778e+00 -1.68858e+00 -1.82698e+00
7.76000e+04 1.94000e+02 -1.44805e+00 -1.11143e+00 -1.78466e+00 -1.75445e+00 -1.68578e+00 -1.82311e+00
7.77600e+04 1.94000e+02 -1.44805e+00 -1.11143e+00 -1.78466e+00 -1.75132e+00 -1.68323e+00 -1.81942e+00
7.79200e+04 1.94000e+02 -1.44805e+00 -1.11143e+00 -1.78466e+00 -1.74841e+00 -1.68091e+00 -1.81590e+00
7.80800e+04 1.95000e+02 -1.45760e+00 -1.34438e+00 -1.57082e+00 -1.74570e+00 -1.67885e+00 -1.81255e+00
7.82400e+04 1.95000e+02 -1.45760e+00 -1.34438e+00 -1.57082e+00 -1.74318e+00 -1.67700e+00 -1.80936e+00
7.84000e+04 1.96000e+02 -1.50434e+00 -1.32088e+00 -1.68781e+00 -1.74086e+00 -1.67538e+00 -1.80635e+00
7.85600e+04 1.96000e+02 -1.50434e+00 -1.32088e+00 -1.68781e+00 -1.73872e+00 -1.67395e+00 -1.80349e+00
7.87200e+04 1.96000e+02 -1.50434e+00 -1.32088e+00 -1.68781e+00 -1.73676e+00 -1.67273e+00 -1.80079e+00
7.88800e+04 1.97000e+02 -1.58598e+00 -1.50889e+00 -1.66306e+00 -1.73496e+00 -1.67168e+00 -1.79824e+00
7.90400e+04 1.97000e+02 -1.58598e+00 -1.50889e+00 -1.66306e+00 -1.73332e+00 -1.67079e+00 -1.79585e+00
7.92000e+04 1.98000e+02 -1.43248e+00 -1.15958e+00 -1.70538e+00 -1.73183e+00 -1.67005e+00 -1.79361e+00
7.93600e+04 1.98000e+02 -1.43248e+00 -1.15958e+00 -1.70538e+00 -1.73047e+00 -1.66944e+00 -1.79150e+00
7.95200e+04 1.98000e+02 -1.43248e+00 -1.15958e+00 -1.70538e+00 -1.72923e+00 -1.66895e+00 -1.78952e+00
7.96800e+04 1.99000e+02 -1.44008e+00 -1.22870e+00 -1.65147e+00 -1.72810e+00 -1.66855e+00 -1.78765e+00
7.98400e+04 1.99000e+02 -1.44008e+00 -1.22870e+00 -1.65147e+00 -1.72706e+00 -1.66823e+00 -1.78590e+00
8.00000e+04 2.00000e+02 -1.41002e+00 -1.27481e+00 -1.54524e+00 -1.72610e+00 -1.66796e+00 -1.78423e+00
8.01600e+04 2.00000e+02 -1.41002e+00 -1.27481e+00 -1.54524e+00 -1.72518e+00 -1.66773e+00 -1.78263e+00
8.03200e+04 2.00000e+02 -1.41002e+00 -1.27481e+00 -1.54524e+00 -1.72430e+00 -1.66752e+00 -1.78108e+00
8.04800e+04 2.01000e+02 -1.48988e+00 -1.34567e+00 -1.63410e+00 -1.72344e+00 -1.66731e+00 -1.77957e+00
8.06400e+04 2.01000e+02 -1.48988e+00 -1.34567e+00 -1.63410e+00 -1.72256e+00 -1.66707e+00 -1.77806e+00
8.08000e+04 2.02000e+02 -1.47422e+00 -1.25984e+00 -1.68859e+00 -1.72166e+00 -1.66679e+00 -1.77653e+00
8.09600e+04 2.02000e+02 -1.47422e+00 -1.25984e+00 -1.68859e+00 -1.72071e+00 -1.66645e+00 -1.77497e+00
8.11200e+04 2.02000e+02 -1.47422e+00 -1.25984e+00 -1.68859e+00 -1.71968e+00 -1.66602e+00 -1.77334e+00
8.12800e+04 2.03000e+02 -1.53451e+00 -1.24107e+00 -1.82794e+00 -1.71857e+00 -1.66550e+00 -1.77163e+00
8.14400e+04 2.03000e+02 -1.53451e+00 -1.24107e+00 -1.82794e+00 -1.71734e+00 -1.66487e+00 -1.76982e+00
8.16000e+04 2.04000e+02 -1.40258e+00 -1.23803e+00 -1.56714e+00 -1.71599e+00 -1.66410e+00 -1.76788e+00
8.17600e+04 2.04000e+02 -1.40258e+00 -1.23803e+00 -1.56714e+00 -1.71449e+00 -1.66318e+00 -1.76580e+00
8.19200e+04 2.04000e+02 -1.40258e+00 -1.23803e+00 -1.56714e+00 -1.71283e+00 -1.66209e+00 -1.76356e+00
8.20800e+04 2.05000e+02 -1.53393e+00 -1.33081e+00 -1.73704e+00 -1.71099e+00 -1.66083e+00 -1.76114e+00
8.22400e+04 2.05000e+02 -1.53393e+00 -1.33081e+00 -1.73704e+00 -1.70896e+00 -1.65937e+00 -1.75855e+00
8.24000e+04 2.06000e+02 -1.47314e+00 -1.23515e+00 -1.71113e+00 -1.70674e+00 -1.65771e+00 -1.75577e+00
8.25600e+04 2.06000e+02 -1.47314e+00 -1.23515e+00 -1.71113e+00 -1.70431e+00 -1.65584e+00 -1.75279e+00
8.27200e+04 2.06000e+02 -1.47314e+00 -1.23515e+00 -1.71113e+00 -1.70168e+00 -1.65374e+00 -1.74961e+00
8.28800e+04 2.07000e+02 -1.47797e+00 -1.18009e+00 -1.77586e+00 -1.69882e+00 -1.65142e+00 -1.74623e+00
8.30400e+04 2.07000e+02 -1.47797e+00 -1.18009e+00 -1.77586e+00 -1.69575e+00 -1.64885e+00 -1.74266e+00
8.32000e+04 2.08000e+02 -1.63624e+00 -1.50574e+00 -1.76674e+00 -1.69247e+00 -1.64605e+00 -1.73890e+00
8.33600e+04 2.08000e+02 -1.63624e+00 -1.50574e+00 -1.76674e+00 -1.68898e+00 -1.64300e+00 -1.73495e+00
8.35200e+04 2.08000e+02 -1.63624e+00 -1.50574e+00 -1.76674e+00 -1.68527e+00 -1.63972e+00 -1.73083e+00
8.36800e+04 2.09000e+02 -1.40101e+00 -1.29529e+00 -1.50672e+00 -1.68137e+00 -1.63619e+00 -1.72655e+00
8.38400e+04 2.09000e+02 -1.40101e+00 -1.29529e+00 -1.50672e+00 -1.67728e+00 -1.63244e+00 -1.72211e+00
8.40000e+04 2.10000e+02 -1.48153e+00 -1.13471e+00 -1.82834e+00 -1.67300e+00 -1.62846e+00 -1.71755e+00
8.41600e+04 2.10000e+02 -1.48153e+00 -1.13471e+00 -1.82834e+00 -1.66856e+00 -1.62426e+00 -1.71285e+00
8.43200e+04 2.10000e+02 -1.48153e+00 -1.13471e+00 -1.82834e+00 -1.66395e+00 -1.61986e+00 -1.70805e+00
8.44800e+04 2.11000e+02 -1.40554e+00 -1.22134e+00 -1.58973e+00 -1.65921e+00 -1.61525e+00 -1.70316e+00
8.46400e+04 2.11000e+02 -1.40554e+00 -1.22134e+00 -1.58973e+00 -1.65434e+00 -1.61047e+00 -1.69820e+00
8.48000e+04 2.12000e+02 -1.35560e+00 -1.15732e+00 -1.55387e+00 -1.64935e+00 -1.60552e+00 -1.69318e+00
8.49600e+04 2.12000e+02 -1.35560e+00 -1.15732e+00 -1.55387e+00 -1.64427e+00 -1.60042e+00 -1.68813e+00
8.51200e+04 2.12000e+02 -1.35560e+00 -1.15732e+00 -1.55387e+00 -1.63912e+00 -1.59519e+00 -1.68305e+00
8.52800e+04 2.13000e+02 -1.56139e+00 -1.28557e+00 -1.83721e+00 -1.63390e+00 -1.58984e+00 -1.67797e+00
8.54400e+04 2.13000e+02 -1.56139e+00 -1.28557e+00 -1.83721e+00 -1.62865e+00 -1.58439e+00 -1.67291e+00
8.56000e+04 2.14000e+02 -1.42784e+00 -1.26827e+00 -1.58741e+00 -1.62337e+00 -1.57886e+00 -1.66788e+00
8.57600e+04 2.14000e+02 -1.42784e+00 -1.26827e+00 -1.58741e+00 -1.61808e+00 -1.57327e+00 -1.66290e+00
8.59200e+04 2.14000e+02 -1.42784e+00 -1.26827e+00 -1.58741e+00 -1.61281e+00 -1.56764e+00 -1.65798e+00
8.60800e+04 2.15000e+02 -1.43858e+00 -1.20746e+00 -1.66969e+00 -1.60756e+00 -1.56198e+00 -1.65314e+00
8.62400e+04 2.15000e+02 -1.43858e+00 -1.20746e+00 -1.66969e+00 -1.60236e+00 -1.55632e+00 -1.64840e+00
8.64000e+04 2.16000e+02 -1.48630e+00 -1.41603e+00 -1.55657e+00 -1.59722e+00 -1.55067e+00 -1.64377e+00
8.65600e+04 2.16000e+02 -1.48630e+00 -1.41603e+00 -1.55657e+00 -1.59214e+00 -1.54504e+00 -1.63925e+00
8.67200e+04 2.16000e+02 -1.48630e+00 -1.41603e+00 -1.55657e+00 -1.58716e+00 -1.53946e+00 -1.63486e+00
8.68800e+04 2.17000e+02 -1.56513e+00 -1.46598e+00 -1.66428e+00 -1.58227e+00 -1.53394e+00 -1.63060e+00
8.70400e+04 2.17000e+02 -1.56513e+00 -1.46598e+00 -1.66428e+00 -1.57749e+00 -1.52849e+00 -1.62648e+00
8.72000e+04 2.18000e+02 -1.56170e+00 -1.16413e+00 -1.95928e+00 -1.57282e+00 -1.52313e+00 -1.62251e+00
8.73600e+04 2.18000e+02 -1.56170e+00 -1.16413e+00 -1.95928e+00 -1.56827e+00 -1.51786e+00 -1.61867e+00
8.75200e+04 2.18000e+02 -1.56170e+00 -1.16413e+00 -1.95928e+00 -1.56385e+00 -1.51270e+00 -1.61499e+00
8.76800e+04 2.19000e+02 -1.46797e+00 -1.36326e+00 -1.57267e+00 -1.55956e+00 -1.50766e+00 -1.61146e+00
8.78400e+04 2.19000e+02 -1.46797e+00 -1.36326e+00 -1.57267e+00 -1.55540e+00 -1.50274e+00 -1.60807e+00
8.80000e+04 2.20000e+02 -1.42482e+00 -1.22406e+00 -1.62558e+00 -1.55138e+00 -1.49796e+00 -1.60481e+00
8.81600e+04 2.20000e+02 -1.42482e+00 -1.22406e+00 -1.62558e+00 -1.54750e+00 -1.49330e+00 -1.60170e+00
8.83200e+04 2.20000e+02 -1.42482e+00 -1.22406e+00 -1.62558e+00 -1.54375e+00 -1.48878e+00 -1.59872e+00
8.84800e+04 2.21000e+02 -1.44716e+00 -1.20770e+00 -1.68663e+00 -1.54013e+00 -1.48440e+00 -1.59587e+00
8.86400e+04 2.21000e+02 -1.44716e+00 -1.20770e+00 -1.68663e+00 -1.53665e+00 -1.48015e+00 -1.59315e+00
8.88000e+04 2.22000e+02 -1.50845e+00 -1.40450e+00 -1.61240e+00 -1.53329e+00 -1.47603e+00 -1.59055e+00
8.89600e+04 2.22000e+02 -1.50845e+00 -1.40450e+00 -1.61240e+00 -1.53007e+00 -1.47205e+00 -1.58808e+00
8.91200e+04 2.22000e+02 -1.50845e+00 -1.40450e+00 -1.61240e+00 -1.52696e+00 -1.46819e+00 -1.58573e+00
8.92800e+04 2.23000e+02 -1.32549e+00 -1.18091e+00 -1.47008e+00 -1.52398e+00 -1.46446e+00 -1.58350e+00
8.94400e+04 2.23000e+02 -1.32549e+00 -1.18091e+00 -1.47008e+00 -1.52112e+00 -1.46085e+00 -1.58140e+00
8.96000e+04 2.24000e+02 -1.15370e+00 -1.05464e+00 -1.25275e+00 -1.51837e+00 -1.45734e+00 -1.57941e+00
8.97600e+04 2.24000e+02 -1.15370e+00 -1.05464e+00 -1.25275e+00 -1.51574e+00 -1.45394e+00 -1.57753e+00
8.99200e+04 2.24000e+02 -1.15370e+00 -1.05464e+00 -1.25275e+00 -1.51322e+00 -1.45066e+00 -1.57579e+00
9.00800e+04 2.25000e+02 -1.18061e+00 -1.06436e+00 -1.29687e+00 -1.51082e+00 -1.44747e+00 -1.57416e+00
9.02400e+04 2.25000e+02 -1.18061e+00 -1.06436e+00 -1.29687e+00 -1.50852e+00 -1.44438e+00 -1.57266e+00
9.04000e+04 2.26000e+02 -1.28223e+00 -1.08504e+00 -1.47942e+00 -1.50633e+00 -1.44139e+00 -1.57128e+00
9.05600e+04 2.26000e+02 -1.28223e+00 -1.08504e+00 -1.47942e+00 -1.50425e+00 -1.43848e+00 -1.57001e+00
9.07200e+04 2.26000e+02 -1.28223e+00 -1.08504e+00 -1.47942e+00 -1.50227e+00 -1.43567e+00 -1.56887e+00
9.08800e+04 2.27000e+02 -1.26408e+00 -1.12869e+00 -1.39947e+00 -1.50040e+00 -1.43295e+00 -1.56784e+00
9.10400e+04 2.27000e+02 -1.26408e+00 -1.12869e+00 -1.39947e+00 -1.49863e+00 -1.43033e+00 -1.56692e+00
9.12000e+04 2.28000e+02 -1.30535e+00 -1.16198e+00 -1.44873e+00 -1.49695e+00 -1.42779e+00 -1.56611e+00
9.13600e+04 2.28000e+02 -1.30535e+00 -1.16198e+00 -1.44873e+00 -1.49538e+00 -1.42534e+00 -1.56541e+00
9.15200e+04 2.28000e+02 -1.30535e+00 -1.16198e+00 -1.44873e+00 -1.49389e+00 -1.42298e+00 -1.56480e+00
9.16800e+04 2.29000e+02 -1.25641e+00 -1.08825e+00 -1.42457e+00 -1.49249e+00 -1.42071e+00 -1.56428e+00
9.18400e+04 2.29000e+02 -1.25641e+00 -1.08825e+00 -1.42457e+00 -1.49117e+00 -1.41852e+00 -1.56382e+00
9.20000e+04 2.30000e+02 -1.24410e+00 -1.13444e+00 -1.35376e+00 -1.48992e+00 -1.41641e+00 -1.56344e+00
9.21600e+04 2.30000e+02 -1.24410e+00 -1.13444e+00 -1.35376e+00 -1.48874e+00 -1.41438e+00 -1.56310e+00
9.23200e+04 2.30000e+02 -1.24410e+00 -1.13444e+00 -1.35376e+00 -1.48760e+00 -1.41242e+00 -1.56278e+00
9.24800e+04 2.31000e+02 -1.21601e+00 -1.02459e+00 -1.40743e+00 -1.48650e+00 -1.41052e+00 -1.56249e+00
9.26400e+04 2.31000e+02 -1.21601e+00 -1.02459e+00 -1.40743e+00 -1.48543e+00 -1.40867e+00 -1.56219e+00
9.28000e+04 2.32000e+02 -1.14746e+00 -1.01160e+00 -1.28333e+00 -1.48437e+00 -1.40687e+00 -1.56187e+00
9.29600e+04 2.32000e+02 -1.14746e+00 -1.01160e+00 -1.28333e+00 -1.48330e+00 -1.40511e+00 -1.56149e+00
9.31200e+04 2.32000e+02 -1.14746e+00 -1.01160e+00 -1.28333e+00 -1.48221e+00 -1.40336e+00 -1.56105e+00
9.32800e+04 2.33000e+02 -1.34180e+00 -1.16355e+00 -1.52005e+00 -1.48108e+00 -1.40164e+00 -1.56052e+00
9.34400e+04 2.33000e+02 -1.34180e+00 -1.16355e+00 -1.52005e+00 -1.47990e+00 -1.39992e+00 -1.55988e+00
9.36000e+04 2.34000e+02 -1.22565e+00 -1.03442e+00 -1.41688e+00 -1.47864e+00 -1.39818e+00 -1.55910e+00
9.37600e+04 2.34000e+02 -1.22565e+00 -1.03442e+00 -1.41688e+00 -1.47729e+00 -1.39641e+00 -1.55816e+00
9.39200e+04 2.34000e+02 -1.22565e+00 -1.03442e+00 -1.41688e+00 -1.47583e+00 -1.39461e+00 -1.55706e+00
9.40800e+04 2.35000e+02 -1.27190e+00 -1.19028e+00 -1.35353e+00 -1.47426e+00 -1.39276e+00 -1.55575e+00
9.42400e+04 2.35000e+02 -1.27190e+00 -1.19028e+00 -1.35353e+00 -1.47255e+00 -1.39085e+00 -1.55424e+00
9.44000e+04 2.36000e+02 -1.17149e+00 -1.03458e+00 -1.30840e+00 -1.47069e+00 -1.38886e+00 -1.55251e+00
9.45600e+04 2.36000e+02 -1.17149e+00 -1.03458e+00 -1.30840e+00 -1.46867e+00 -1.38680e+00 -1.55055e+00
9.47200e+04 2.36000e+02 -1.17149e+00 -1.03458e+00 -1.30840e+00 -1.46649e+00 -1.38464e+00 -1.54833e+00
9.48800e+04 2.37000e+02 -1.27652e+00 -1.15764e+00 -1.39541e+00 -1.46413e+00 -1.38239e+00 -1.54588e+00
9.50400e+04 2.37000e+02 -1.27652e+00 -1.15764e+00 -1.39541e+00 -1.46160e+00 -1.38003e+00 -1.54317e+00
9.52000e+04 2.38000e+02 -1.30235e+00 -1.07193e+00 -1.53276e+00 -1.45887e+00 -1.37755e+00 -1.54020e+00
9.53600e+04 2.38000e+02 -1.30235e+00 -1.07193e+00 -1.53276e+00 -1.45596e+00 -1.37495e+00 -1.53697e+00
9.55200e+04 2.38000e+02 -1.30235e+00 -1.07193e+00 -1.53276e+00 -1.45287e+00 -1.37223e+00 -1.53350e+00
9.56800e+04 2.39000e+02 -1.27386e+00 -1.14504e+00 -1.40268e+00 -1.44958e+00 -1.36938e+00 -1.52979e+00
9.58400e+04 2.39000e+02 -1.27386e+00 -1.14504e+00 -1.40268e+00 -1.44612e+00 -1.36639e+00 -1.52584e+00
9.60000e+04 2.40000e+02 -1.29393e+00 -1.13430e+00 -1.45357e+00 -1.44248e+00 -1.36327e+00 -1.52168e+00
9.61600e+04 2.40000e+02 -1.29393e+00 -1.13430e+00 -1.45357e+00 -1.43867e+00 -1.36002e+00 -1.51731e+00
9.63200e+04 2.40000e+02 -1.29393e+00 -1.13430e+00 -1.45357e+00 -1.43469e+00 -1.35664e+00 -1.51275e+00
9.64800e+04 2.41000e+02 -1.22220e+00 -1.15328e+00 -1.29111e+00 -1.43057e+00 -1.35312e+00 -1.50802e+00
9.66400e+04 2.41000e+02 -1.22220e+00 -1.15328e+00 -1.29111e+00 -1.42630e+00 -1.34947e+00 -1.50314e+00
9.68000e+04 2.42000e+02 -1.15833e+00 -1.00611e+00 -1.31055e+00 -1.42190e+00 -1.34569e+00 -1.49812e+00
9.69600e+04 2.42000e+02 -1.15833e+00 -1.00611e+00 -1.31055e+00 -1.41739e+00 -1.34178e+00 -1.49299e+00
9.71200e+04 2.42000e+02 -1.15833e+00 -1.00611e+00 -1.31055e+00 -1.41277e+00 -1.33776e+00 -1.48777e+00
9.72800e+04 2.43000e+02 -1.22570e+00 -1.01000e+00 -1.44141e+00 -1.40806e+00 -1.33363e+00 -1.48248e+00
9.74400e+04 2.43000e+02 -1.22570e+00 -1.01000e+00 -1.44141e+00 -1.40327e+00 -1.32939e+00 -1.47714e+00
9.76000e+04 2.44000e+02 -1.21415e+00 -1.10000e+00 -1.32830e+00 -1.39842e+00 -1.32506e+00 -1.47178e+00
9.77600e+04 2.44000e+02 -1.21415e+00 -1.10000e+00 -1.32830e+00 -1.39352e+00 -1.32064e+00 -1.46640e+00
9.79200e+04 2.44000e+02 -1.21415e+00 -1.10000e+00 -1.32830e+00 -1.38860e+00 -1.31615e+00 -1.46105e+00
9.80800e+04 2.45000e+02 -1.27523e+00 -1.01285e+00 -1.53760e+00 -1.38365e+00 -1.31159e+00 -1.45571e+00
9.82400e+04 2.45000e+02 -1.27523e+00 -1.01285e+00 -1.53760e+00 -1.37871e+00 -1.30699e+00 -1.45044e+00
9.84000e+04 2.46000e+02 -1.24981e+00 -1.06953e+00 -1.43010e+00 -1.37379e+00 -1.30235e+00 -1.44523e+00
9.85600e+04 2.46000e+02 -1.24981e+00 -1.06953e+00 -1.43010e+00 -1.36889e+00 -1.29768e+00 -1.44009e+00
9.87200e+04 2.46000e+02 -1.24981e+00 -1.06953e+00 -1.43010e+00 -1.36403e+00 -1.29301e+00 -1.43505e+00
9.88800e+04 2.47000e+02 -1.32044e+00 -1.17913e+00 -1.46175e+00 -1.35923e+00 -1.28834e+00 -1.43011e+00
9.90400e+04 2.47000e+02 -1.32044e+00 -1.17913e+00 -1.46175e+00 -1.35449e+00 -1.28369e+00 -1.42529e+00
9.92000e+04 2.48000e+02 -1.27004e+00 -1.09325e+00 -1.44682e+00 -1.34983e+00 -1.27907e+00 -1.42060e+00
9.93600e+04 2.48000e+02 -1.27004e+00 -1.09325e+00 -1.44682e+00 -1.34527e+00 -1.27450e+00 -1.41603e+00
9.95200e+04 2.48000e+02 -1.27004e+00 -1.09325e+00 -1.44682e+00 -1.34079e+00 -1.26999e+00 -1.41160e+00
9.96800e+04 2.49000e+02 -1.10689e+00 -1.00084e+00 -1.21294e+00 -1.33643e+00 -1.26555e+00 -1.40730e+00
9.98400e+04 2.49000e+02 -1.10689e+00 -1.00084e+00 -1.21294e+00 -1.33217e+00 -1.26120e+00 -1.40314e+00
1.00000e+05 2.50000e+02 -1.40591e+00 -1.34598e+00 -1.46584e+00 -1.32803e+00 -1.25694e+00 -1.39912e+00
1.00160e+05 2.50000e+02 -1.40591e+00 -1.34598e+00 -1.46584e+00 -1.32401e+00 -1.25278e+00 -1.39524e+00
1.00320e+05 2.50000e+02 -1.40591e+00 -1.34598e+00 -1.46584e+00 -1.32011e+00 -1.24872e+00 -1.39150e+00
1.00480e+05 2.51000e+02 -1.31367e+00 -1.04656e+00 -1.58079e+00 -1.31634e+00 -1.24477e+00 -1.38791e+00
1.00640e+05 2.51000e+02 -1.31367e+00 -1.04656e+00 -1.58079e+00 -1.31270e+00 -1.24095e+00 -1.38445e+00
1.00800e+05 2.52000e+02 -1.28735e+00 -1.17453e+00 -1.40017e+00 -1.30918e+00 -1.23724e+00 -1.38112e+00
1.00960e+05 2.52000e+02 -1.28735e+00 -1.17453e+00 -1.40017e+00 -1.30579e+00 -1.23365e+00 -1.37793e+00
1.01120e+05 2.52000e+02 -1.28735e+00 -1.17453e+00 -1.40017e+00 -1.30253e+00 -1.23019e+00 -1.37487e+00
1.01280e+05 2.53000e+02 -1.27055e+00 -9.50615e-01 -1.59048e+00 -1.29940e+00 -1.22684e+00 -1.37195e+00
1.01440e+05 2.53000e+02 -1.27055e+00 -9.50615e-01 -1.59048e+00 -1.29638e+00 -1.22362e+00 -1.36915e+00
1.01600e+05 2.54000e+02 -1.30877e+00 -1.24817e+00 -1.36938e+00 -1.29350e+00 -1.22051e+00 -1.36648e+00
1.01760e+05 2.54000e+02 -1.30877e+00 -1.24817e+00 -1.36938e+00 -1.29073e+00 -1.21753e+00 -1.36394e+00
1.01920e+05 2.54000e+02 -1.30877e+00 -1.24817e+00 -1.36938e+00 -1.28809e+00 -1.21466e+00 -1.36152e+00
1.02080e+05 2.55000e+02 -1.18411e+00 -1.05299e+00 -1.31523e+00 -1.28556e+00 -1.21190e+00 -1.35923e+00
1.02240e+05 2.55000e+02 -1.18411e+00 -1.05299e+00 -1.31523e+00 -1.28315e+00 -1.20925e+00 -1.35705e+00
1.02400e+05 2.56000e+02 -1.05126e+00 -9.74370e-01 -1.12814e+00 -1.28085e+00 -1.20671e+00 -1.35500e+00
1.02560e+05 2.56000e+02 -1.05126e+00 -9.74370e-01 -1.12814e+00 -1.27867e+00 -1.20428e+00 -1.35306e+00
1.02720e+05 2.56000e+02 -1.05126e+00 -9.74370e-01 -1.12814e+00 -1.27660e+00 -1.20195e+00 -1.35125e+00
1.02880e+05 2.57000e+02 -1.05045e+00 -8.72257e-01 -1.22865e+00 -1.27464e+00 -1.19973e+00 -1.34956e+00
1.03040e+05 2.57000e+02 -1.05045e+00 -8.72257e-01 -1.22865e+00 -1.27279e+00 -1.19761e+00 -1.34798e+00
1.03200e+05 2.58000e+02 -1.05091e+00 -8.19394e-01 -1.28243e+00 -1.27105e+00 -1.19559e+00 -1.34652e+00
1.03360e+05 2.58000e+02 -1.05091e+00 -8.19394e-01 -1.28243e+00 -1.26942e+00 -1.19366e+00 -1.34518e+00
1.03520e+05 2.58000e+02 -1.05091e+00 -8.19394e-01 -1.28243e+00 -1.26790e+00 -1.19183e+00 -1.34396e+00
1.03680e+05 2.59000e+02 -1.18512e+00 -1.01405e+00 -1.35618e+00 -1.26648e+00 -1.19009e+00 -1.34287e+00
1.03840e+05 2.59000e+02 -1.18512e+00 -1.01405e+00 -1.35618e+00 -1.26517e+00 -1.18844e+00 -1.34189e+00
1.04000e+05 2.60000e+02 -1.11200e+00 -9.34202e-01 -1.28979e+00 -1.26397e+00 -1.18688e+00 -1.34105e+00
1.04160e+05 2.60000e+02 -1.11200e+00 -9.34202e-01 -1.28979e+00 -1.26287e+00 -1.18541e+00 -1.34033e+00
1.04320e+05 2.60000e+02 -1.11200e+00 -9.34202e-01 -1.28979e+00 -1.26187e+00 -1.18401e+00 -1.33972e+00
1.04480e+05 2.61000e+02 -1.07361e+00 -9.32319e-01 -1.21490e+00 -1.26097e+00 -1.18269e+00 -1.33925e+00
1.04640e+05 2.61000e+02 -1.07361e+00 -9.32319e-01 -1.21490e+00 -1.26017e+00 -1.18144e+00 -1.33889e+00
1.04800e+05 2.62000e+02 -1.02221e+00 -8.83884e-01 -1.16054e+00 -1.25945e+00 -1.18027e+00 -1.33864e+00
1.04960e+05 2.62000e+02 -1.02221e+00 -8.83884e-01 -1.16054e+00 -1.25882e+00 -1.17915e+00 -1.33849e+00
1.05120e+05 2.62000e+02 -1.02221e+00 -8.83884e-01 -1.16054e+00 -1.25827e+00 -1.17810e+00 -1.33844e+00
1.05280e+05 2.63000e+02 -1.04348e+00 -9.65320e-01 -1.12165e+00 -1.25779e+00 -1.17710e+00 -1.33847e+00
1.05440e+05 2.63000e+02 -1.04348e+00 -9.65320e-01 -1.12165e+00 -1.25736e+00 -1.17616e+00 -1.33856e+00
1.05600e+05 2.64000e+02 -1.18591e+00 -1.12382e+00 -1.24800e+00 -1.25698e+00 -1.17526e+00 -1.33869e+00
1.05760e+05 2.64000e+02 -1.18591e+00 -1.12382e+00 -1.24800e+00 -1.25663e+00 -1.17440e+00 -1.33886e+00
1.05920e+05 2.64000e+02 -1.18591e+00 -1.12382e+00 -1.24800e+00 -1.25630e+00 -1.17358e+00 -1.33902e+00
1.06080e+05 2.65000e+02 -1.20884e+00 -1.09359e+00 -1.32409e+00 -1.25598e+00 -1.17279e+00 -1.33918e+00
1.06240e+05 2.65000e+02 -1.20884e+00 -1.09359e+00 -1.32409e+00 -1.25565e+00 -1.17202e+00 -1.33928e+00
1.06400e+05 2.66000e+02 -1.12270e+00 -9.83788e-01 -1.26161e+00 -1.25530e+00 -1.17127e+00 -1.33933e+00
1.06560e+05 2.66000e+02 -1.12270e+00 -9.83788e-01 -1.26161e+00 -1.25491e+00 -1.17053e+00 -1.33929e+00
1.06720e+05 2.66000e+02 -1.12270e+00 -9.83788e-01 -1.26161e+00 -1.25446e+00 -1.16978e+00 -1.33914e+00
1.06880e+05 2.67000e+02 -1.09902e+00 -9.89654e-01 -1.20838e+00 -1.25394e+00 -1.16903e+00 -1.33886e+00
1.07040e+05 2.67000e+02 -1.09902e+00 -9.89654e-01 -1.20838e+00 -1.25334e+00 -1.16826e+00 -1.33843e+00
1.07200e+05 2.68000e+02 -1.09279e+00 -9.67840e-01 -1.21775e+00 -1.25264e+00 -1.16746e+00 -1.33783e+00
1.07360e+05 2.68000e+02 -1.09279e+00 -9.67840e-01 -1.21775e+00 -1.25184e+00 -1.16662e+00 -1.33705e+00
1.07520e+05 2.68000e+02 -1.09279e+00 -9.67840e-01 -1.21775e+00 -1.25091e+00 -1.16573e+00 -1.33608e+00
1.07680e+05 2.69000e+02 -1.00951e+00 -8.56498e-01 -1.16251e+00 -1.24984e+00 -1.16478e+00 -1.33490e+00
1.07840e+05 2.69000e+02 -1.00951e+00 -8.56498e-01 -1.16251e+00 -1.24864e+00 -1.16377e+00 -1.33350e+00
1.08000e+05 2.70000e+02 -9.99643e-01 -7.80770e-01 -1.21852e+00 -1.24728e+00 -1.16268e+00 -1.33189e+00
1.08160e+05 2.70000e+02 -9.99643e-01 -7.80770e-01 -1.21852e+00 -1.24578e+00 -1.16150e+00 -1.33006e+00
1.08320e+05 2.70000e+02 -9.99643e-01 -7.80770e-01 -1.21852e+00 -1.24412e+00 -1.16023e+00 -1.32801e+00
1.08480e+05 2.71000e+02 -9.74908e-01 -9.22807e-01 -1.02701e+00 -1.24230e+00 -1.15886e+00 -1.32574e+00
1.08640e+05 2.71000e+02 -9.74908e-01 -9.22807e-01 -1.02701e+00 -1.24033e+00 -1.15740e+00 -1.32326e+00
1.08800e+05 2.72000e+02 -1.07684e+00 -1.02067e+00 -1.13302e+00 -1.23820e+00 -1.15582e+00 -1.32058e+00
1.08960e+05 2.72000e+02 -1.07684e+00 -1.02067e+00 -1.13302e+00 -1.23593e+00 -1.15414e+00 -1.31771e+00
1.09120e+05 2.72000e+02 -1.07684e+00 -1.02067e+00 -1.13302e+00 -1.23351e+00 -1.15236e+00 -1.31465e+00
1.09280e+05 2.73000e+02 -9.66219e-01 -9.02025e-01 -1.03041e+00 -1.23095e+00 -1.15048e+00 -1.31143e+00
1.09440e+05 2.73000e+02 -9.66219e-01 -9.02025e-01 -1.03041e+00 -1.22827e+00 -1.14849e+00 -1.30806e+00
1.09600e+05 2.74000e+02 -1.09636e+00 -9.93451e-01 -1.19927e+00 -1.22547e+00 -1.14641e+00 -1.30454e+00
1.09760e+05 2.74000e+02 -1.09636e+00 -9.93451e-01 -1.19927e+00 -1.22257e+00 -1.14424e+00 -1.30090e+00
1.09920e+05 2.74000e+02 -1.09636e+00 -9.93451e-01 -1.19927e+00 -1.21957e+00 -1.14199e+00 -1.29715e+00
1.10080e+05 2.75000e+02 -1.06254e+00 -9.05442e-01 -1.21964e+00 -1.21649e+00 -1.13965e+00 -1.29332e+00
1.10240e+05 2.75000e+02 -1.06254e+00 -9.05442e-01 -1.21964e+00 -1.21333e+00 -1.13725e+00 -1.28940e+00
1.10400e+05 2.76000e+02 -1.06503e+00 -9.76180e-01 -1.15388e+00 -1.21010e+00 -1.13478e+00 -1.28543e+00
1.10560e+05 2.76000e+02 -1.06503e+00 -9.76180e-01 -1.15388e+00 -1.20683e+00 -1.13226e+00 -1.28141e+00
1.10720e+05 2.76000e+02 -1.06503e+00 -9.76180e-01 -1.15388e+00 -1.20352e+00 -1.12967e+00 -1.27736e+00
1.10880e+05 2.77000e+02 -9.49156e-01 -8.12572e-01 -1.08574e+00 -1.20016e+00 -1.12704e+00 -1.27328e+00
1.11040e+05 2.77000e+02 -9.49156e-01 -8.12572e-01 -1.08574e+00 -1.19678e+00 -1.12437e+00 -1.26920e+00
1.11200e+05 2.78000e+02 -1.07249e+00 -9.63265e-01 -1.18172e+00 -1.19339e+00 -1.12165e+00 -1.26512e+00
1.11360e+05 2.78000e+02 -1.07249e+00 -9.63265e-01 -1.18172e+00 -1.18997e+00 -1.11890e+00 -1.26104e+00
1.11520e+05 2.78000e+02 -1.07249e+00 -9.63265e-01 -1.18172e+00 -1.18655e+00 -1.11612e+00 -1.25698e+00
1.11680e+05 2.79000e+02 -1.12793e+00 -9.73135e-01 -1.28272e+00 -1.18312e+00 -1.11330e+00 -1.25294e+00
1.11840e+05 2.79000e+02 -1.12793e+00 -9.73135e-01 -1.28272e+00 -1.17969e+00 -1.11045e+00 -1.24893e+00
1.12000e+05 2.80000e+02 -1.06271e+00 -9.17730e-01 -1.20770e+00 -1.17626e+00 -1.10758e+00 -1.24495e+00
1.12160e+05 2.80000e+02 -1.06271e+00 -9.17730e-01 -1.20770e+00 -1.17284e+00 -1.10467e+00 -1.24100e+00
1.12320e+05 2.80000e+02 -1.06271e+00 -9.17730e-01 -1.20770e+00 -1.16941e+00 -1.10174e+00 -1.23708e+00
1.12480e+05 2.81000e+02 -9.72809e-01 -7.79429e-01 -1.16619e+00 -1.16600e+00 -1.09879e+00 -1.23321e+00
1.12640e+05 2.81000e+02 -9.72809e-01 -7.79429e-01 -1.16619e+00 -1.16259e+00 -1.09581e+00 -1.22937e+00
1.12800e+05 2.82000e+02 -1.06410e+00 -8.61553e-01 -1.26664e+00 -1.15920e+00 -1.09281e+00 -1.22558e+00
1.12960e+05 2.82000e+02 -1.06410e+00 -8.61553e-01 -1.26664e+00 -1.15581e+00 -1.08980e+00 -1.22182e+00
1.13120e+05 2.82000e+02 -1.06410e+00 -8.61553e-01 -1.26664e+00 -1.15243e+00 -1.08676e+00 -1.21810e+00
1.13280e+05 2.83000e+02 -1.10434e+00 -9.49697e-01 -1.25899e+00 -1.14908e+00 -1.08372e+00 -1.21443e+00
1.13440e+05 2.83000e+02 -1.10434e+00 -9.49697e-01 -1.25899e+00 -1.14573e+00 -1.08067e+00 -1.21080e+00
1.13600e+05 2.84000e+02 -1.08013e+00 -1.04829e+00 -1.11198e+00 -1.14241e+00 -1.07761e+00 -1.20720e+00
1.13760e+05 2.84000e+02 -1.08013e+00 -1.04829e+00 -1.11198e+00 -1.13911e+00 -1.07456e+00 -1.20366e+00
1.13920e+05 2.84000e+02 -1.08013e+00 -1.04829e+00 -1.11198e+00 -1.13583e+00 -1.07151e+00 -1.20014e+00
1.14080e+05 2.85000e+02 -1.03264e+00 -9.26014e-01 -1.13927e+00 -1.13257e+00 -1.06847e+00 -1.19667e+00
1.14240e+05 2.85000e+02 -1.03264e+00 -9.26014e-01 -1.13927e+00 -1.12935e+00 -1.06546e+00 -1.19324e+00
1.14400e+05 2.86000e+02 -1.19633e+00 -1.05276e+00 -1.33990e+00 -1.12616e+00 -1.06247e+00 -1.18985e+00
1.14560e+05 2.86000e+02 -1.19633e+00 -1.05276e+00 -1.33990e+00 -1.12302e+00 -1.05952e+00 -1.18651e+00
1.14720e+05 2.86000e+02 -1.19633e+00 -1.05276e+00 -1.33990e+00 -1.11991e+00 -1.05661e+00 -1.18321e+00
1.14880e+05 2.87000e+02 -1.01240e+00 -9.48603e-01 -1.07620e+00 -1.11685e+00 -1.05374e+00 -1.17996e+00
1.15040e+05 2.87000e+02 -1.01240e+00 -9.48603e-01 -1.07620e+00 -1.11384e+00 -1.05092e+00 -1.17676e+00
1.15200e+05 2.88000e+02 -1.04311e+00 -9.03255e-01 -1.18296e+00 -1.11089e+00 -1.04816e+00 -1.17362e+00
1.15360e+05 2.88000e+02 -1.04311e+00 -9.03255e-01 -1.18296e+00 -1.10799e+00 -1.04545e+00 -1.17053e+00
1.15520e+05 2.88000e+02 -1.04311e+00 -9.03255e-01 -1.18296e+00 -1.10516e+00 -1.04281e+00 -1.16751e+00
1.15680e+05 2.89000e+02 -9.06377e-01 -8.62362e-01 -9.50392e-01 -1.10240e+00 -1.04023e+00 -1.16456e+00
1.15840e+05 2.89000e+02 -9.06377e-01 -8.62362e-01 -9.50392e-01 -1.09971e+00 -1.03772e+00 -1.16169e+00
1.16000e+05 2.90000e+02 -9.71962e-01 -8.34205e-01 -1.10972e+00 -1.09709e+00 -1.03528e+00 -1.15890e+00
1.16160e+05 2.90000e+02 -9.71962e-01 -8.34205e-01 -1.10972e+00 -1.09455e+00 -1.03291e+00 -1.15620e+00
1.16320e+05 2.90000e+02 -9.71962e-01 -8.34205e-01 -1.10972e+00 -1.09210e+00 -1.03060e+00 -1.15360e+00
1.16480e+05 2.91000e+02 -1.10167e+00 -9.88181e-01 -1.21516e+00 -1.08974e+00 -1.02838e+00 -1.15109e+00
1.16640e+05 2.91000e+02 -1.10167e+00 -9.88181e-01 -1.21516e+00 -1.08746e+00 -1.02623e+00 -1.14870e+00
1.16800e+05 2.92000e+02 -9.11213e-01 -8.32043e-01 -9.90382e-01 -1.08528e+00 -1.02415e+00 -1.14641e+00
1.16960e+05 2.92000e+02 -9.11213e-01 -8.32043e-01 -9.90382e-01 -1.08320e+00 -1.02215e+00 -1.14424e+00
1.17120e+05 2.92000e+02 -9.11213e-01 -8.32043e-01 -9.90382e-01 -1.08121e+00 -1.02023e+00 -1.14218e+00
1.17280e+05 2.93000e+02 -8.82476e-01 -6.83772e-01 -1.08118e+00 -1.07932e+00 -1.01839e+00 -1.14025e+00
1.17440e+05 2.93000e+02 -8.82476e-01 -6.83772e-01 -1.08118e+00 -1.07753e+00 -1.01663e+00 -1.13843e+00
1.17600e+05 2.94000e+02 -9.89060e-01 -8.64162e-01 -1.11396e+00 -1.07584e+00 -1.01495e+00 -1.13673e+00
1.17760e+05 2.94000e+02 -9.89060e-01 -8.64162e-01 -1.11396e+00 -1.07425e+00 -1.01335e+00 -1.13515e+00
1.17920e+05 2.94000e+02 -9.89060e-01 -8.64162e-01 -1.11396e+00 -1.07276e+00 -1.01184e+00 -1.13369e+00
1.18080e+05 2.95000e+02 -8.85962e-01 -8.01398e-01 -9.70527e-01 -1.07137e+00 -1.01041e+00 -1.13234e+00
1.18240e+05 2.95000e+02 -8.85962e-01 -8.01398e-01 -9.70527e-01 -1.07008e+00 -1.00906e+00 -1.13109e+00
1.18400e+05 2.96000e+02 -9.54644e-01 -8.42437e-01 -1.06685e+00 -1.06888e+00 -1.00779e+00 -1.12996e+00
1.18560e+05 2.96000e+02 -9.54644e-01 -8.42437e-01 -1.06685e+00 -1.06775e+00 -1.00660e+00 -1.12891e+00
1.18720e+05 2.96000e+02 -9.54644e-01 -8.42437e-01 -1.06685e+00 -1.06672e+00 -1.00548e+00 -1.12795e+00
1.18880e+05 2.97000e+02 -9.11154e-01 -8.39529e-01 -9.82780e-01 -1.06575e+00 -1.00443e+00 -1.12708e+00
1.19040e+05 2.97000e+02 -9.11154e-01 -8.39529e-01 -9.82780e-01 -1.06486e+00 -1.00344e+00 -1.12627e+00
1.19200e+05 2.98000e+02 -1.03120e+00 -9.18158e-01 -1.14424e+00 -1.06402e+00 -1.00251e+00 -1.12553e+00
1.19360e+05 2.98000e+02 -1.03120e+00 -9.18158e-01 -1.14424e+00 -1.06323e+00 -1.00162e+00 -1.12484e+00
1.19520e+05 2.98000e+02 -1.03120e+00 -9.18158e-01 -1.14424e+00 -1.06249e+00 -1.00077e+00 -1.12420e+00
1.19680e+05 2.99000e+02 -9.10646e-01 -8.42093e-01 -9.79199e-01 -1.06177e+00 -9.99948e-01 -1.12359e+00
1.19840e+05 2.99000e+02 -9.10646e-01 -8.42093e-01 -9.79199e-01 -1.06107e+00 -9.99149e-01 -1.12300e+00
1.20000e+05 3.00000e+02 -9.42100e-01 -8.11099e-01 -1.07310e+00 -1.06039e+00 -9.98361e-01 -1.12242e+00
1.20160e+05 3.00000e+02 -9.42100e-01 -8.11099e-01 -1.07310e+00 -1.05970e+00 -9.97572e-01 -1.12184e+00
1.20320e+05 3.00000e+02 -9.42100e-01 -8.11099e-01 -1.07310e+00 -1.05901e+00 -9.96770e-01 -1.12125e+00
1.20480e+05 3.01000e+02 -9.27518e-01 -8.18742e-01 -1.03629e+00 -1.05829e+00 -9.95950e-01 -1.12064e+00
1.20640e+05 3.01000e+02 -9.27518e-01 -8.18742e-01 -1.03629e+00 -1.05755e+00 -9.95099e-01 -1.11999e+00
1.20800e+05 3.02000e+02 -9.97480e-01 -9.08945e-01 -1.08602e+00 -1.05676e+00 -9.94206e-01 -1.11930e+00
1.20960e+05 3.02000e+02 -9.97480e-01 -9.08945e-01 -1.08602e+00 -1.05592e+00 -9.93263e-01 -1.11857e+00
1.21120e+05 3.02000e+02 -9.97480e-01 -9.08945e-01 -1.08602e+00 -1.05502e+00 -9.92262e-01 -1.11778e+00
1.21280e+05 3.03000e+02 -9.13007e-01 -7.77380e-01 -1.04863e+00 -1.05405e+00 -9.91192e-01 -1.11691e+00
1.21440e+05 3.03000e+02 -9.13007e-01 -7.77380e-01 -1.04863e+00 -1.05301e+00 -9.90049e-01 -1.11598e+00
1.21600e+05 3.04000e+02 -9.78607e-01 -8.43482e-01 -1.11373e+00 -1.05189e+00 -9.88824e-01 -1.11496e+00
1.21760e+05 3.04000e+02 -9.78607e-01 -8.43482e-01 -1.11373e+00 -1.05069e+00 -9.87512e-01 -1.11386e+00
1.21920e+05 3.04000e+02 -9.78607e-01 -8.43482e-01 -1.11373e+00 -1.04940e+00 -9.86110e-01 -1.11268e+00
1.22080e+05 3.05000e+02 -9.71278e-01 -8.88151e-01 -1.05440e+00 -1.04801e+00 -9.84617e-01 -1.11141e+00
1.22240e+05 3.05000e+02 -9.71278e-01 -8.88151e-01 -1.05440e+00 -1.04654e+00 -9.83029e-01 -1.11005e+00
1.22400e+05 3.06000e+02 -9.61503e-01 -7.81964e-01 -1.14104e+00 -1.04497e+00 -9.81347e-01 -1.10859e+00
1.22560e+05 3.06000e+02 -9.61503e-01 -7.81964e-01 -1.14104e+00 -1.04331e+00 -9.79576e-01 -1.10705e+00
1.22720e+05 3.06000e+02 -9.61503e-01 -7.81964e-01 -1.14104e+00 -1.04156e+00 -9.77718e-01 -1.10541e+00
1.22880e+05 3.07000e+02 -9.19497e-01 -7.52174e-01 -1.08682e+00 -1.03972e+00 -9.75778e-01 -1.10367e+00
1.23040e+05 3.07000e+02 -9.19497e-01 -7.52174e-01 -1.08682e+00 -1.03781e+00 -9.73763e-01 -1.10185e+00
1.23200e+05 3.08000e+02 -9.07232e-01 -7.32716e-01 -1.08175e+00 -1.03581e+00 -9.71681e-01 -1.09994e+00
1.23360e+05 3.08000e+02 -9.07232e-01 -7.32716e-01 -1.08175e+00 -1.03374e+00 -9.69541e-01 -1.09794e+00
1.23520e+05 3.08000e+02 -9.07232e-01 -7.32716e-01 -1.08175e+00 -1.03160e+00 -9.67353e-01 -1.09585e+00
1.23680e+05 3.09000e+02 -8.68436e-01 -7.97990e-01 -9.38882e-01 -1.02940e+00 -9.65128e-01 -1.09368e+00
1.23840e+05 3.09000e+02 -8.68436e-01 -7.97990e-01 -9.38882e-01 -1.02715e+00 -9.62875e-01 -1.09143e+00
1.24000e+05 3.10000e+02 -1.00433e+00 -9.16380e-01 -1.09229e+00 -1.02485e+00 -9.60607e-01 -1.08910e+00
1.24160e+05 3.10000e+02 -1.00433e+00 -9.16380e-01 -1.09229e+00 -1.02252e+00 -9.58335e-01 -1.08670e+00
1.24320e+05 3.10000e+02 -1.00433e+00 -9.16380e-01 -1.09229e+00 -1.02015e+00 -9.56068e-01 -1.08424e+00
1.24480e+05 3.11000e+02 -8.91365e-01 -7.67253e-01 -1.01548e+00 -1.01777e+00 -9.53817e-01 -1.08172e+00
1.24640e+05 3.11000e+02 -8.91365e-01 -7.67253e-01 -1.01548e+00 -1.01537e+00 -9.51591e-01 -1.07915e+00
1.24800e+05 3.12000e+02 -9.54186e-01 -8.85538e-01 -1.02283e+00 -1.01297e+00 -9.49400e-01 -1.07654e+00
1.24960e+05 3.12000e+02 -9.54186e-01 -8.85538e-01 -1.02283e+00 -1.01057e+00 -9.47249e-01 -1.07388e+00
1.25120e+05 3.12000e+02 -9.54186e-01 -8.85538e-01 -1.02283e+00 -1.00818e+00 -9.45146e-01 -1.07121e+00
1.25280e+05 3.13000e+02 -9.44053e-01 -9.00357e-01 -9.87749e-01 -1.00580e+00 -9.43097e-01 -1.06851e+00
1.25440e+05 3.13000e+02 -9.44053e-01 -9.00357e-01 -9.87749e-01 -1.00345e+00 -9.41103e-01 -1.06580e+00
1.25600e+05 3.14000e+02 -9.14567e-01 -7.56637e-01 -1.07250e+00 -1.00114e+00 -9.39169e-01 -1.06310e+00
1.25760e+05 3.14000e+02 -9.14567e-01 -7.56637e-01 -1.07250e+00 -9.98852e-01 -9.37294e-01 -1.06041e+00
1.25920e+05 3.14000e+02 -9.14567e-01 -7.56637e-01 -1.07250e+00 -9.96608e-01 -9.35480e-01 -1.05774e+00
1.26080e+05 3.15000e+02 -9.87267e-01 -8.95910e-01 -1.07862e+00 -9.94407e-01 -9.33725e-01 -1.05509e+00
1.26240e+05 3.15000e+02 -9.87267e-01 -8.95910e-01 -1.07862e+00 -9.92253e-01 -9.32025e-01 -1.05248e+00
1.26400e+05 3.16000e+02 -9.18783e-01 -7.69896e-01 -1.06767e+00 -9.90150e-01 -9.30381e-01 -1.04992e+00
1.26560e+05 3.16000e+02 -9.18783e-01 -7.69896e-01 -1.06767e+00 -9.88096e-01 -9.28785e-01 -1.04741e+00
1.26720e+05 3.16000e+02 -9.18783e-01 -7.69896e-01 -1.06767e+00 -9.86095e-01 -9.27235e-01 -1.04496e+00
1.26880e+05 3.17000e+02 -1.00621e+00 -8.46210e-01 -1.16621e+00 -9.84153e-01 -9.25727e-01 -1.04258e+00
1.27040e+05 3.17000e+02 -1.00621e+00 -8.46210e-01 -1.16621e+00 -9.82259e-01 -9.24255e-01 -1.04026e+00
1.27200e+05 3.18000e+02 -8.82624e-01 -8.26670e-01 -9.38577e-01 -9.80423e-01 -9.22816e-01 -1.03803e+00
1.27360e+05 3.18000e+02 -8.82624e-01 -8.26670e-01 -9.38577e-01 -9.78639e-01 -9.21404e-01 -1.03587e+00
1.27520e+05 3.18000e+02 -8.82624e-01 -8.26670e-01 -9.38577e-01 -9.76904e-01 -9.20016e-01 -1.03379e+00
1.27680e+05 3.19000e+02 -9.40658e-01 -7.90111e-01 -1.09120e+00 -9.75225e-01 -9.18651e-01 -1.03180e+00
1.27840e+05 3.19000e+02 -9.40658e-01 -7.90111e-01 -1.09120e+00 -9.73596e-01 -9.17303e-01 -1.02989e+00
1.28000e+05 3.20000e+02 -7.94082e-01 -6.99023e-01 -8.89142e-01 -9.72017e-01 -9.15970e-01 -1.02806e+00
1.28160e+05 3.20000e+02 -7.94082e-01 -6.99023e-01 -8.89142e-01 -9.70483e-01 -9.14653e-01 -1.02631e+00
1.28320e+05 3.20000e+02 -7.94082e-01 -6.99023e-01 -8.89142e-01 -9.68998e-01 -9.13351e-01 -1.02464e+00
1.28480e+05 3.21000e+02 -8.63526e-01 -7.82178e-01 -9.44874e-01 -9.67560e-01 -9.12064e-01 -1.02306e+00
1.28640e+05 3.21000e+02 -8.63526e-01 -7.82178e-01 -9.44874e-01 -9.66166e-01 -9.10792e-01 -1.02154e+00
1.28800e+05 3.22000e+02 -8.02541e-01 -7.28326e-01 -8.76756e-01 -9.64817e-01 -9.09537e-01 -1.02010e+00
1.28960e+05 3.22000e+02 -8.02541e-01 -7.28326e-01 -8.76756e-01 -9.63511e-01 -9.08300e-01 -1.01872e+00
1.29120e+05 3.22000e+02 -8.02541e-01 -7.28326e-01 -8.76756e-01 -9.62249e-01 -9.07084e-01 -1.01742e+00
1.29280e+05 3.23000e+02 -8.08113e-01 -6.95335e-01 -9.20891e-01 -9.61031e-01 -9.05888e-01 -1.01617e+00
1.29440e+05 3.23000e+02 -8.08113e-01 -6.95335e-01 -9.20891e-01 -9.59856e-01 -9.04718e-01 -1.01499e+00
1.29600e+05 3.24000e+02 -8.31339e-01 -7.93736e-01 -8.68942e-01 -9.58721e-01 -9.03573e-01 -1.01387e+00
1.29760e+05 3.24000e+02 -8.31339e-01 -7.93736e-01 -8.68942e-01 -9.57630e-01 -9.02456e-01 -1.01280e+00
1.29920e+05 3.24000e+02 -8.31339e-01 -7.93736e-01 -8.68942e-01 -9.56579e-01 -9.01368e-01 -1.01179e+00
1.30080e+05 3.25000e+02 -8.75025e-01 -7.33598e-01 -1.01645e+00 -9.55568e-01 -9.00309e-01 -1.01083e+00
1.30240e+05 3.25000e+02 -8.75025e-01 -7.33598e-01 -1.01645e+00 -9.54595e-01 -8.99280e-01 -1.00991e+00
1.30400e+05 3.26000e+02 -8.17252e-01 -6.75877e-01 -9.58627e-01 -9.53661e-01 -8.98279e-01 -1.00904e+00
1.30560e+05 3.26000e+02 -8.17252e-01 -6.75877e-01 -9.58627e-01 -9.52762e-01 -8.97305e-01 -1.00822e+00
1.30720e+05 3.26000e+02 -8.17252e-01 -6.75877e-01 -9.58627e-01 -9.51895e-01 -8.96356e-01 -1.00743e+00
1.30880e+05 3.27000e+02 -8.65372e-01 -8.28307e-01 -9.02437e-01 -9.51056e-01 -8.95430e-01 -1.00668e+00
1.31040e+05 3.27000e+02 -8.65372e-01 -8.28307e-01 -9.02437e-01 -9.50241e-01 -8.94524e-01 -1.00596e+00
1.31200e+05 3.28000e+02 -8.12704e-01 -7.31945e-01 -8.93462e-01 -9.49446e-01 -8.93634e-01 -1.00526e+00
1.31360e+05 3.28000e+02 -8.12704e-01 -7.31945e-01 -8.93462e-01 -9.48666e-01 -8.92754e-01 -1.00458e+00
1.31520e+05 3.28000e+02 -8.12704e-01 -7.31945e-01 -8.93462e-01 -9.47892e-01 -8.91881e-01 -1.00390e+00
1.31680e+05 3.29000e+02 -7.92868e-01 -7.01283e-01 -8.84453e-01 -9.47121e-01 -8.91010e-01 -1.00323e+00
1.31840e+05 3.29000e+02 -7.92868e-01 -7.01283e-01 -8.84453e-01 -9.46343e-01 -8.90135e-01 -1.00255e+00
1.32000e+05 3.30000e+02 -8.33392e-01 -7.38846e-01 -9.27939e-01 -9.45553e-01 -8.89252e-01 -1.00185e+00
1.32160e+05 3.30000e+02 -8.33392e-01 -7.38846e-01 -9.27939e-01 -9.44740e-01 -8.88355e-01 -1.00113e+00
1.32320e+05 3.30000e+02 -8.33392e-01 -7.38846e-01 -9.27939e-01 -9.43900e-01 -8.87437e-01 -1.00036e+00
1.32480e+05 3.31000e+02 -8.75754e-01 -7.71347e-01 -9.80161e-01 -9.43024e-01 -8.86494e-01 -9.99553e-01
1.32640e+05 3.31000e+02 -8.75754e-01 -7.71347e-01 -9.80161e-01 -9.42104e-01 -8.85520e-01 -9.98688e-01
1.32800e+05 3.32000e+02 -7.81032e-01 -7.32574e-01 -8.29490e-01 -9.41134e-01 -8.84509e-01 -9.97760e-01
1.32960e+05 3.32000e+02 -7.81032e-01 -7.32574e-01 -8.29490e-01 -9.40108e-01 -8.83456e-01 -9.96760e-01
1.33120e+05 3.32000e+02 -7.81032e-01 -7.32574e-01 -8.29490e-01 -9.39020e-01 -8.82357e-01 -9.95682e-01
1.33280e+05 3.33000e+02 -8.59514e-01 -6.97973e-01 -1.02106e+00 -9.37865e-01 -8.81205e-01 -9.94525e-01
1.33440e+05 3.33000e+02 -8.59514e-01 -6.97973e-01 -1.02106e+00 -9.36639e-01 -8.79997e-01 -9.93280e-01
1.33600e+05 3.34000e+02 -8.07229e-01 -7.55801e-01 -8.58657e-01 -9.35338e-01 -8.78728e-01 -9.91948e-01
1.33760e+05 3.34000e+02 -8.07229e-01 -7.55801e-01 -8.58657e-01 -9.33960e-01 -8.77394e-01 -9.90526e-01
1.33920e+05 3.34000e+02 -8.07229e-01 -7.55801e-01 -8.58657e-01 -9.32504e-01 -8.75993e-01 -9.89016e-01
1.34080e+05 3.35000e+02 -8.69639e-01 -7.87331e-01 -9.51946e-01 -9.30968e-01 -8.74522e-01 -9.87415e-01
1.34240e+05 3.35000e+02 -8.69639e-01 -7.87331e-01 -9.51946e-01 -9.29354e-01 -8.72978e-01 -9.85730e-01
1.34400e+05 3.36000e+02 -8.47144e-01 -7.99405e-01 -8.94884e-01 -9.27660e-01 -8.71361e-01 -9.83960e-01
1.34560e+05 3.36000e+02 -8.47144e-01 -7.99405e-01 -8.94884e-01 -9.25889e-01 -8.69672e-01 -9.82106e-01
1.34720e+05 3.36000e+02 -8.47144e-01 -7.99405e-01 -8.94884e-01 -9.24044e-01 -8.67910e-01 -9.80179e-01
1.34880e+05 3.37000e+02 -8.04979e-01 -7.43522e-01 -8.66437e-01 -9.22128e-01 -8.66077e-01 -9.78179e-01
1.35040e+05 3.37000e+02 -8.04979e-01 -7.43522e-01 -8.66437e-01 -9.20145e-01 -8.64176e-01 -9.76113e-01
1.35200e+05 3.38000e+02 -8.55924e-01 -7.97575e-01 -9.14273e-01 -9.18099e-01 -8.62210e-01 -9.73987e-01
1.35360e+05 3.38000e+02 -8.55924e-01 -7.97575e-01 -9.14273e-01 -9.15993e-01 -8.60184e-01 -9.71802e-01
1.35520e+05 3.38000e+02 -8.55924e-01 -7.97575e-01 -9.14273e-01 -9.13835e-01 -8.58101e-01 -9.69570e-01
1.35680e+05 3.39000e+02 -8.33034e-01 -7.40362e-01 -9.25706e-01 -9.11631e-01 -8.55966e-01 -9.67297e-01
1.35840e+05 3.39000e+02 -8.33034e-01 -7.40362e-01 -9.25706e-01 -9.09385e-01 -8.53786e-01 -9.64984e-01
1.36000e+05 3.40000e+02 -8.31701e-01 -7.87898e-01 -8.75503e-01 -9.07104e-01 -8.51566e-01 -9.62642e-01
1.36160e+05 3.40000e+02 -8.31701e-01 -7.87898e-01 -8.75503e-01 -9.04795e-01 -8.49315e-01 -9.60276e-01
1.36320e+05 3.40000e+02 -8.31701e-01 -7.87898e-01 -8.75503e-01 -9.02465e-01 -8.47036e-01 -9.57893e-01
1.36480e+05 3.41000e+02 -8.50918e-01 -7.64705e-01 -9.37130e-01 -9.00119e-01 -8.44739e-01 -9.55499e-01
1.36640e+05 3.41000e+02 -8.50918e-01 -7.64705e-01 -9.37130e-01 -8.97765e-01 -8.42429e-01 -9.53101e-01
1.36800e+05 3.42000e+02 -8.47136e-01 -7.05199e-01 -9.89073e-01 -8.95409e-01 -8.40112e-01 -9.50706e-01
1.36960e+05 3.42000e+02 -8.47136e-01 -7.05199e-01 -9.89073e-01 -8.93058e-01 -8.37796e-01 -9.48321e-01
1.37120e+05 3.42000e+02 -8.47136e-01 -7.05199e-01 -9.89073e-01 -8.90719e-01 -8.35487e-01 -9.45952e-01
1.37280e+05 3.43000e+02 -9.09330e-01 -8.08396e-01 -1.01026e+00 -8.88397e-01 -8.33191e-01 -9.43604e-01
1.37440e+05 3.43000e+02 -9.09330e-01 -8.08396e-01 -1.01026e+00 -8.86100e-01 -8.30914e-01 -9.41285e-01
1.37600e+05 3.44000e+02 -7.81069e-01 -6.94125e-01 -8.68013e-01 -8.83831e-01 -8.28663e-01 -9.38999e-01
1.37760e+05 3.44000e+02 -7.81069e-01 -6.94125e-01 -8.68013e-01 -8.81597e-01 -8.26443e-01 -9.36751e-01
1.37920e+05 3.44000e+02 -7.81069e-01 -6.94125e-01 -8.68013e-01 -8.79403e-01 -8.24260e-01 -9.34546e-01
1.38080e+05 3.45000e+02 -7.96967e-01 -7.45372e-01 -8.48561e-01 -8.77253e-01 -8.22118e-01 -9.32387e-01
1.38240e+05 3.45000e+02 -7.96967e-01 -7.45372e-01 -8.48561e-01 -8.75152e-01 -8.20024e-01 -9.30279e-01
1.38400e+05 3.46000e+02 -9.00978e-01 -7.17465e-01 -1.08449e+00 -8.73103e-01 -8.17981e-01 -9.28224e-01
1.38560e+05 3.46000e+02 -9.00978e-01 -7.17465e-01 -1.08449e+00 -8.71111e-01 -8.15997e-01 -9.26224e-01
1.38720e+05 3.46000e+02 -9.00978e-01 -7.17465e-01 -1.08449e+00 -8.69177e-01 -8.14073e-01 -9.24282e-01
1.38880e+05 3.47000e+02 -8.38700e-01 -7.62036e-01 -9.15364e-01 -8.67306e-01 -8.12215e-01 -9.22397e-01
1.39040e+05 3.47000e+02 -8.38700e-01 -7.62036e-01 -9.15364e-01 -8.65500e-01 -8.10428e-01 -9.20571e-01
1.39200e+05 3.48000e+02 -8.62101e-01 -7.41814e-01 -9.82387e-01 -8.63760e-01 -8.08716e-01 -9.18804e-01
1.39360e+05 3.48000e+02 -8.62101e-01 -7.41814e-01 -9.82387e-01 -8.62088e-01 -8.07081e-01 -9.17096e-01
1.39520e+05 3.48000e+02 -8.62101e-01 -7.41814e-01 -9.82387e-01 -8.60486e-01 -8.05526e-01 -9.15447e-01
1.39680e+05 3.49000e+02 -8.37369e-01 -7.40534e-01 -9.34205e-01 -8.58955e-01 -8.04056e-01 -9.13855e-01
1.39840e+05 3.49000e+02 -8.37369e-01 -7.40534e-01 -9.34205e-01 -8.57496e-01 -8.02672e-01 -9.12320e-01
1.40000e+05 3.50000e+02 -7.90789e-01 -7.21840e-01 -8.59738e-01 -8.56108e-01 -8.01375e-01 -9.10841e-01
1.40160e+05 3.50000e+02 -7.90789e-01 -7.21840e-01 -8.59738e-01 -8.54793e-01 -8.00167e-01 -9.09418e-01
1.40320e+05 3.50000e+02 -7.90789e-01 -7.21840e-01 -8.59738e-01 -8.53549e-01 -7.99049e-01 -9.08049e-01
1.40480e+05 3.51000e+02 -8.09747e-01 -7.53521e-01 -8.65974e-01 -8.52376e-01 -7.98017e-01 -9.06734e-01
1.40640e+05 3.51000e+02 -8.09747e-01 -7.53521e-01 -8.65974e-01 -8.51273e-01 -7.97074e-01 -9.05473e-01
1.40800e+05 3.52000e+02 -7.87036e-01 -7.05268e-01 -8.68805e-01 -8.50240e-01 -7.96215e-01 -9.04266e-01
1.40960e+05 3.52000e+02 -7.87036e-01 -7.05268e-01 -8.68805e-01 -8.49275e-01 -7.95437e-01 -9.03113e-01
1.41120e+05 3.52000e+02 -7.87036e-01 -7.05268e-01 -8.68805e-01 -8.48376e-01 -7.94737e-01 -9.02016e-01
1.41280e+05 3.53000e+02 -7.83228e-01 -7.10281e-01 -8.56175e-01 -8.47543e-01 -7.94111e-01 -9.00975e-01
1.41440e+05 3.53000e+02 -7.83228e-01 -7.10281e-01 -8.56175e-01 -8.46772e-01 -7.93552e-01 -8.99992e-01
1.41600e+05 3.54000e+02 -7.13922e-01 -6.35761e-01 -7.92082e-01 -8.46061e-01 -7.93054e-01 -8.99069e-01
1.41760e+05 3.54000e+02 -7.13922e-01 -6.35761e-01 -7.92082e-01 -8.45410e-01 -7.92612e-01 -8.98208e-01
1.41920e+05 3.54000e+02 -7.13922e-01 -6.35761e-01 -7.92082e-01 -8.44814e-01 -7.92219e-01 -8.97410e-01
1.42080e+05 3.55000e+02 -7.21857e-01 -6.29733e-01 -8.13981e-01 -8.44273e-01 -7.91866e-01 -8.96679e-01
1.42240e+05 3.55000e+02 -7.21857e-01 -6.29733e-01 -8.13981e-01 -8.43782e-01 -7.91547e-01 -8.96017e-01
1.42400e+05 3.56000e+02 -7.56890e-01 -6.76375e-01 -8.37405e-01 -8.43340e-01 -7.91254e-01 -8.95425e-01
1.42560e+05 3.56000e+02 -7.56890e-01 -6.76375e-01 -8.37405e-01 -8.42942e-01 -7.90980e-01 -8.94904e-01
1.42720e+05 3.56000e+02 -7.56890e-01 -6.76375e-01 -8.37405e-01 -8.42587e-01 -7.90718e-01 -8.94456e-01
1.42880e+05 3.57000e+02 -7.21930e-01 -6.37173e-01 -8.06687e-01 -8.42269e-01 -7.90459e-01 -8.94079e-01
1.43040e+05 3.57000e+02 -7.21930e-01 -6.37173e-01 -8.06687e-01 -8.41986e-01 -7.90199e-01 -8.93773e-01
1.43200e+05 3.58000e+02 -7.44862e-01 -6.63710e-01 -8.26015e-01 -8.41733e-01 -7.89930e-01 -8.93537e-01
1.43360e+05 3.58000e+02 -7.44862e-01 -6.63710e-01 -8.26015e-01 -8.41506e-01 -7.89647e-01 -8.93365e-01
1.43520e+05 3.58000e+02 -7.44862e-01 -6.63710e-01 -8.26015e-01 -8.41300e-01 -7.89344e-01 -8.93255e-01
1.43680e+05 3.59000e+02 -7.04219e-01 -6.23895e-01 -7.84543e-01 -8.41109e-01 -7.89018e-01 -8.93200e-01
1.43840e+05 3.59000e+02 -7.04219e-01 -6.23895e-01 -7.84543e-01 -8.40929e-01 -7.88664e-01 -8.93193e-01
1.44000e+05 3.60000e+02 -7.62715e-01 -6.94850e-01 -8.30581e-01 -8.40753e-01 -7.88279e-01 -8.93226e-01
1.44160e+05 3.60000e+02 -7.62715e-01 -6.94850e-01 -8.30581e-01 -8.40574e-01 -7.87859e-01 -8.93290e-01
1.44320e+05 3.60000e+02 -7.62715e-01 -6.94850e-01 -8.30581e-01 -8.40389e-01 -7.87403e-01 -8.93374e-01
1.44480e+05 3.61000e+02 -7.30047e-01 -6.70101e-01 -7.89993e-01 -8.40188e-01 -7.86909e-01 -8.93467e-01
1.44640e+05 3.61000e+02 -7.30047e-01 -6.70101e-01 -7.89993e-01 -8.39965e-01 -7.86373e-01 -8.93557e-01
1.44800e+05 3.62000e+02 -7.73390e-01 -6.90268e-01 -8.56511e-01 -8.39714e-01 -7.85796e-01 -8.93632e-01
1.44960e+05 3.62000e+02 -7.73390e-01 -6.90268e-01 -8.56511e-01 -8.39427e-01 -7.85175e-01 -8.93678e-01
1.45120e+05 3.62000e+02 -7.73390e-01 -6.90268e-01 -8.56511e-01 -8.39097e-01 -7.84510e-01 -8.93684e-01
1.45280e+05 3.63000e+02 -7.69082e-01 -6.09953e-01 -9.28211e-01 -8.38718e-01 -7.83801e-01 -8.93635e-01
1.45440e+05 3.63000e+02 -7.69082e-01 -6.09953e-01 -9.28211e-01 -8.38283e-01 -7.83047e-01 -8.93518e-01
1.45600e+05 3.64000e+02 -7.39269e-01 -6.91022e-01 -7.87515e-01 -8.37784e-01 -7.82248e-01 -8.93321e-01
1.45760e+05 3.64000e+02 -7.39269e-01 -6.91022e-01 -7.87515e-01 -8.37219e-01 -7.81405e-01 -8.93033e-01
1.45920e+05 3.64000e+02 -7.39269e-01 -6.91022e-01 -7.87515e-01 -8.36579e-01 -7.80517e-01 -8.92640e-01
1.46080e+05 3.65000e+02 -7.64919e-01 -7.13835e-01 -8.16003e-01 -8.35860e-01 -7.79586e-01 -8.92135e-01
1.46240e+05 3.65000e+02 -7.64919e-01 -7.13835e-01 -8.16003e-01 -8.35060e-01 -7.78613e-01 -8.91506e-01
1.46400e+05 3.66000e+02 -7.32435e-01 -6.64911e-01 -7.99958e-01 -8.34173e-01 -7.77600e-01 -8.90746e-01
1.46560e+05 3.66000e+02 -7.32435e-01 -6.64911e-01 -7.99958e-01 -8.33197e-01 -7.76547e-01 -8.89848e-01
1.46720e+05 3.66000e+02 -7.32435e-01 -6.64911e-01 -7.99958e-01 -8.32132e-01 -7.75456e-01 -8.88807e-01
1.46880e+05 3.67000e+02 -7.21725e-01 -6.35390e-01 -8.08061e-01 -8.30975e-01 -7.74330e-01 -8.87619e-01
1.47040e+05 3.67000e+02 -7.21725e-01 -6.35390e-01 -8.08061e-01 -8.29726e-01 -7.73171e-01 -8.86282e-01
1.47200e+05 3.68000e+02 -7.85091e-01 -6.75215e-01 -8.94967e-01 -8.28388e-01 -7.71980e-01 -8.84796e-01
1.47360e+05 3.68000e+02 -7.85091e-01 -6.75215e-01 -8.94967e-01 -8.26961e-01 -7.70760e-01 -8.83162e-01
1.47520e+05 3.68000e+02 -7.85091e-01 -6.75215e-01 -8.94967e-01 -8.25449e-01 -7.69513e-01 -8.81384e-01
1.47680e+05 3.69000e+02 -7.00238e-01 -6.17848e-01 -7.82627e-01 -8.23854e-01 -7.68241e-01 -8.79467e-01
1.47840e+05 3.69000e+02 -7.00238e-01 -6.17848e-01 -7.82627e-01 -8.22182e-01 -7.66947e-01 -8.77418e-01
1.48000e+05 3.70000e+02 -7.17694e-01 -6.38832e-01 -7.96556e-01 -8.20439e-01 -7.65633e-01 -8.75245e-01
1.48160e+05 3.70000e+02 -7.17694e-01 -6.38832e-01 -7.96556e-01 -8.18628e-01 -7.64300e-01 -8.72956e-01
1.48320e+05 3.70000e+02 -7.17694e-01 -6.38832e-01 -7.96556e-01 -8.16758e-01 -7.62952e-01 -8.70563e-01
1.48480e+05 3.71000e+02 -7.33742e-01 -6.43440e-01 -8.24044e-01 -8.14834e-01 -7.61590e-01 -8.68077e-01
1.48640e+05 3.71000e+02 -7.33742e-01 -6.43440e-01 -8.24044e-01 -8.12864e-01 -7.60218e-01 -8.65510e-01
1.48800e+05 3.72000e+02 -7.47906e-01 -6.27543e-01 -8.68269e-01 -8.10855e-01 -7.58837e-01 -8.62874e-01
1.48960e+05 3.72000e+02 -7.47906e-01 -6.27543e-01 -8.68269e-01 -8.08816e-01 -7.57450e-01 -8.60181e-01
1.49120e+05 3.72000e+02 -7.47906e-01 -6.27543e-01 -8.68269e-01 -8.06753e-01 -7.56059e-01 -8.57446e-01
1.49280e+05 3.73000e+02 -7.03370e-01 -6.51751e-01 -7.54988e-01 -8.04674e-01 -7.54667e-01 -8.54680e-01
1.49440e+05 3.73000e+02 -7.03370e-01 -6.51751e-01 -7.54988e-01 -8.02587e-01 -7.53277e-01 -8.51896e-01
1.49600e+05 3.74000e+02 -7.87685e-01 -6.92993e-01 -8.82378e-01 -8.00497e-01 -7.51889e-01 -8.49106e-01
1.49760e+05 3.74000e+02 -7.87685e-01 -6.92993e-01 -8.82378e-01 -7.98414e-01 -7.50508e-01 -8.46320e-01
1.49920e+05 3.74000e+02 -7.87685e-01 -6.92993e-01 -8.82378e-01 -7.96342e-01 -7.49134e-01 -8.43550e-01
1.50080e+05 3.75000e+02 -8.05723e-01 -7.12475e-01 -8.98970e-01 -7.94288e-01 -7.47770e-01 -8.40806e-01
1.50240e+05 3.75000e+02 -8.05723e-01 -7.12475e-01 -8.98970e-01 -7.92257e-01 -7.46419e-01 -8.38095e-01
1.50400e+05 3.76000e+02 -6.74655e-01 -6.21809e-01 -7.27501e-01 -7.90253e-01 -7.45078e-01 -8.35427e-01
1.50560e+05 3.76000e+02 -6.74655e-01 -6.21809e-01 -7.27501e-01 -7.88282e-01 -7.43754e-01 -8.32809e-01
1.50720e+05 3.76000e+02 -6.74655e-01 -6.21809e-01 -7.27501e-01 -7.86345e-01 -7.42444e-01 -8.30247e-01
1.50880e+05 3.77000e+02 -7.07605e-01 -6.83585e-01 -7.31626e-01 -7.84448e-01 -7.41150e-01 -8.27746e-01
1.51040e+05 3.77000e+02 -7.07605e-01 -6.83585e-01 -7.31626e-01 -7.82592e-01 -7.39873e-01 -8.25311e-01
1.51200e+05 3.78000e+02 -7.36145e-01 -6.74179e-01 -7.98112e-01 -7.80780e-01 -7.38613e-01 -8.22946e-01
1.51360e+05 3.78000e+02 -7.36145e-01 -6.74179e-01 -7.98112e-01 -7.79012e-01 -7.37370e-01 -8.20654e-01
1.51520e+05 3.78000e+02 -7.36145e-01 -6.74179e-01 -7.98112e-01 -7.77290e-01 -7.36144e-01 -8.18436e-01
1.51680e+05 3.79000e+02 -7.21227e-01 -6.47462e-01 -7.94991e-01 -7.75616e-01 -7.34936e-01 -8.16295e-01
1.51840e+05 3.79000e+02 -7.21227e-01 -6.47462e-01 -7.94991e-01 -7.73989e-01 -7.33746e-01 -8.14232e-01
1.52000e+05 3.80000e+02 -7.35369e-01 -6.56875e-01 -8.13864e-01 -7.72410e-01 -7.32573e-01 -8.12246e-01
1.52160e+05 3.80000e+02 -7.35369e-01 -6.56875e-01 -8.13864e-01 -7.70879e-01 -7.31419e-01 -8.10339e-01
1.52320e+05 3.80000e+02 -7.35369e-01 -6.56875e-01 -8.13864e-01 -7.69396e-01 -7.30283e-01 -8.08509e-01
1.52480e+05 3.81000e+02 -7.28656e-01 -6.59261e-01 -7.98050e-01 -7.67961e-01 -7.29167e-01 -8.06755e-01
1.52640e+05 3.81000e+02 -7.28656e-01 -6.59261e-01 -7.98050e-01 -7.66573e-01 -7.28070e-01 -8.05076e-01
1.52800e+05 3.82000e+02 -6.82305e-01 -6.16824e-01 -7.47787e-01 -7.65233e-01 -7.26994e-01 -8.03472e-01
1.52960e+05 3.82000e+02 -6.82305e-01 -6.16824e-01 -7.47787e-01 -7.63940e-01 -7.25941e-01 -8.01940e-01
1.53120e+05 3.82000e+02 -6.82305e-01 -6.16824e-01 -7.47787e-01 -7.62693e-01 -7.24909e-01 -8.00477e-01
1.53280e+05 3.83000e+02 -7.72288e-01 -7.03758e-01 -8.40817e-01 -7.61492e-01 -7.23901e-01 -7.99083e-01
1.53440e+05 3.83000e+02 -7.72288e-01 -7.03758e-01 -8.40817e-01 -7.60336e-01 -7.22917e-01 -7.97754e-01
1.53600e+05 3.84000e+02 -7.08279e-01 -5.87096e-01 -8.29461e-01 -7.59223e-01 -7.21957e-01 -7.96490e-01
1.53760e+05 3.84000e+02 -7.08279e-01 -5.87096e-01 -8.29461e-01 -7.58154e-01 -7.21022e-01 -7.95286e-01
1.53920e+05 3.84000e+02 -7.08279e-01 -5.87096e-01 -8.29461e-01 -7.57127e-01 -7.20112e-01 -7.94141e-01
1.54080e+05 3.85000e+02 -7.37741e-01 -6.62304e-01 -8.13178e-01 -7.56139e-01 -7.19227e-01 -7.93051e-01
1.54240e+05 3.85000e+02 -7.37741e-01 -6.62304e-01 -8.13178e-01 -7.55191e-01 -7.18367e-01 -7.92014e-01
1.54400e+05 3.86000e+02 -6.22045e-01 -5.58785e-01 -6.85305e-01 -7.54280e-01 -7.17531e-01 -7.91028e-01
1.54560e+05 3.86000e+02 -6.22045e-01 -5.58785e-01 -6.85305e-01 -7.53404e-01 -7.16719e-01 -7.90090e-01
1.54720e+05 3.86000e+02 -6.22045e-01 -5.58785e-01 -6.85305e-01 -7.52562e-01 -7.15928e-01 -7.89196e-01
1.54880e+05 3.87000e+02 -6.84765e-01 -5.95215e-01 -7.74315e-01 -7.51752e-01 -7.15160e-01 -7.88345e-01
1.55040e+05 3.87000e+02 -6.84765e-01 -5.95215e-01 -7.74315e-01 -7.50972e-01 -7.14411e-01 -7.87533e-01
1.55200e+05 3.88000e+02 -6.69090e-01 -6.08350e-01 -7.29830e-01 -7.50220e-01 -7.13681e-01 -7.86758e-01
1.55360e+05 3.88000e+02 -6.69090e-01 -6.08350e-01 -7.29830e-01 -7.49493e-01 -7.12968e-01 -7.86018e-01
1.55520e+05 3.88000e+02 -6.69090e-01 -6.08350e-01 -7.29830e-01 -7.48790e-01 -7.12270e-01 -7.85310e-01
1.55680e+05 3.89000e+02 -6.65063e-01 -6.19161e-01 -7.10964e-01 -7.48109e-01 -7.11586e-01 -7.84631e-01
1.55840e+05 3.89000e+02 -6.65063e-01 -6.19161e-01 -7.10964e-01 -7.47447e-01 -7.10913e-01 -7.83981e-01
1.56000e+05 3.90000e+02 -7.13726e-01 -6.32888e-01 -7.94564e-01 -7.46803e-01 -7.10250e-01 -7.83356e-01
1.56160e+05 3.90000e+02 -7.13726e-01 -6.32888e-01 -7.94564e-01 -7.46175e-01 -7.09594e-01 -7.82756e-01
1.56320e+05 3.90000e+02 -7.13726e-01 -6.32888e-01 -7.94564e-01 -7.45562e-01 -7.08944e-01 -7.82179e-01
1.56480e+05 3.91000e+02 -6.16628e-01 -5.42864e-01 -6.90392e-01 -7.44960e-01 -7.08297e-01 -7.81623e-01
1.56640e+05 3.91000e+02 -6.16628e-01 -5.42864e-01 -6.90392e-01 -7.44369e-01 -7.07651e-01 -7.81087e-01
1.56800e+05 3.92000e+02 -7.12976e-01 -6.69396e-01 -7.56556e-01 -7.43786e-01 -7.07003e-01 -7.80568e-01
1.56960e+05 3.92000e+02 -7.12976e-01 -6.69396e-01 -7.56556e-01 -7.43209e-01 -7.06352e-01 -7.80066e-01
1.57120e+05 3.92000e+02 -7.12976e-01 -6.69396e-01 -7.56556e-01 -7.42636e-01 -7.05693e-01 -7.79578e-01
1.57280e+05 3.93000e+02 -6.49937e-01 -5.82248e-01 -7.17626e-01 -7.42064e-01 -7.05026e-01 -7.79102e-01
1.57440e+05 3.93000e+02 -6.49937e-01 -5.82248e-01 -7.17626e-01 -7.41491e-01 -7.04347e-01 -7.78636e-01
1.57600e+05 3.94000e+02 -6.53784e-01 -5.73903e-01 -7.33665e-01 -7.40915e-01 -7.03655e-01 -7.78176e-01
1.57760e+05 3.94000e+02 -6.53784e-01 -5.73903e-01 -7.33665e-01 -7.40333e-01 -7.02944e-01 -7.77721e-01
1.57920e+05 3.94000e+02 -6.53784e-01 -5.73903e-01 -7.33665e-01 -7.39741e-01 -7.02215e-01 -7.77267e-01
1.58080e+05 3.95000e+02 -7.21306e-01 -6.59581e-01 -7.83031e-01 -7.39138e-01 -7.01464e-01 -7.76811e-01
1.58240e+05 3.95000e+02 -7.21306e-01 -6.59581e-01 -7.83031e-01 -7.38519e-01 -7.00689e-01 -7.76350e-01
1.58400e+05 3.96000e+02 -6.71760e-01 -5.90373e-01 -7.53146e-01 -7.37883e-01 -6.99887e-01 -7.75880e-01
1.58560e+05 3.96000e+02 -6.71760e-01 -5.90373e-01 -7.53146e-01 -7.37227e-01 -6.99055e-01 -7.75398e-01
1.58720e+05 3.96000e+02 -6.71760e-01 -5.90373e-01 -7.53146e-01 -7.36546e-01 -6.98192e-01 -7.74900e-01
1.58880e+05 3.97000e+02 -7.36813e-01 -6.18573e-01 -8.55054e-01 -7.35841e-01 -6.97297e-01 -7.74385e-01
1.59040e+05 3.97000e+02 -7.36813e-01 -6.18573e-01 -8.55054e-01 -7.35106e-01 -6.96365e-01 -7.73847e-01
1.59200e+05 3.98000e+02 -6.62525e-01 -6.22855e-01 -7.02194e-01 -7.34341e-01 -6.95398e-01 -7.73284e-01
1.59360e+05 3.98000e+02 -6.62525e-01 -6.22855e-01 -7.02194e-01 -7.33543e-01 -6.94392e-01 -7.72694e-01
1.59520e+05 3.98000e+02 -6.62525e-01 -6.22855e-01 -7.02194e-01 -7.32711e-01 -6.93349e-01 -7.72073e-01
1.59680e+05 3.99000e+02 -6.61003e-01 -6.22972e-01 -6.99035e-01 -7.31843e-01 -6.92266e-01 -7.71421e-01
1.59840e+05 3.99000e+02 -6.61003e-01 -6.22972e-01 -6.99035e-01 -7.30939e-01 -6.91145e-01 -7.70734e-01
1.60000e+05 4.00000e+02 -6.87797e-01 -6.17780e-01 -7.57814e-01 -7.29998e-01 -6.89986e-01 -7.70011e-01
1.60160e+05 4.00000e+02 -6.87797e-01 -6.17780e-01 -7.57814e-01 -7.29019e-01 -6.88789e-01 -7.69250e-01
1.60320e+05 4.00000e+02 -6.87797e-01 -6.17780e-01 -7.57814e-01 -7.28004e-01 -6.87556e-01 -7.68451e-01
1.60480e+05 4.01000e+02 -6.43623e-01 -6.26675e-01 -6.60570e-01 -7.26952e-01 -6.86291e-01 -7.67613e-01
1.60640e+05 4.01000e+02 -6.43623e-01 -6.26675e-01 -6.60570e-01 -7.25865e-01 -6.84994e-01 -7.66736e-01
1.60800e+05 4.02000e+02 -6.68068e-01 -6.01350e-01 -7.34786e-01 -7.24745e-01 -6.83670e-01 -7.65820e-01
1.60960e+05 4.02000e+02 -6.68068e-01 -6.01350e-01 -7.34786e-01 -7.23594e-01 -6.82323e-01 -7.64866e-01
1.61120e+05 4.02000e+02 -6.68068e-01 -6.01350e-01 -7.34786e-01 -7.22415e-01 -6.80956e-01 -7.63874e-01
1.61280e+05 4.03000e+02 -6.83922e-01 -6.55747e-01 -7.12096e-01 -7.21210e-01 -6.79575e-01 -7.62846e-01
1.61440e+05 4.03000e+02 -6.83922e-01 -6.55747e-01 -7.12096e-01 -7.19984e-01 -6.78185e-01 -7.61782e-01
1.61600e+05 4.04000e+02 -6.34028e-01 -5.83461e-01 -6.84596e-01 -7.18739e-01 -6.76790e-01 -7.60687e-01
1.61760e+05 4.04000e+02 -6.34028e-01 -5.83461e-01 -6.84596e-01 -7.17479e-01 -6.75398e-01 -7.59560e-01
1.61920e+05 4.04000e+02 -6.34028e-01 -5.83461e-01 -6.84596e-01 -7.16209e-01 -6.74013e-01 -7.58404e-01
1.62080e+05 4.05000e+02 -6.24421e-01 -5.66480e-01 -6.82362e-01 -7.14933e-01 -6.72643e-01 -7.57222e-01
1.62240e+05 4.05000e+02 -6.24421e-01 -5.66480e-01 -6.82362e-01 -7.13654e-01 -6.71292e-01 -7.56015e-01
1.62400e+05 4.06000e+02 -6.35792e-01 -5.89958e-01 -6.81627e-01 -7.12377e-01 -6.69966e-01 -7.54787e-01
1.62560e+05 4.06000e+02 -6.35792e-01 -5.89958e-01 -6.81627e-01 -7.11105e-01 -6.68670e-01 -7.53540e-01
1.62720e+05 4.06000e+02 -6.35792e-01 -5.89958e-01 -6.81627e-01 -7.09843e-01 -6.67410e-01 -7.52276e-01
1.62880e+05 4.07000e+02 -6.74028e-01 -6.06956e-01 -7.41100e-01 -7.08593e-01 -6.66190e-01 -7.50997e-01
1.63040e+05 4.07000e+02 -6.74028e-01 -6.06956e-01 -7.41100e-01 -7.07360e-01 -6.65012e-01 -7.49707e-01
1.63200e+05 4.08000e+02 -7.16744e-01 -6.51206e-01 -7.82283e-01 -7.06145e-01 -6.63882e-01 -7.48407e-01
1.63360e+05 4.08000e+02 -7.16744e-01 -6.51206e-01 -7.82283e-01 -7.04950e-01 -6.62801e-01 -7.47099e-01
1.63520e+05 4.08000e+02 -7.16744e-01 -6.51206e-01 -7.82283e-01 -7.03778e-01 -6.61772e-01 -7.45785e-01
1.63680e+05 4.09000e+02 -6.67482e-01 -5.96027e-01 -7.38937e-01 -7.02631e-01 -6.60795e-01 -7.44468e-01
1.63840e+05 4.09000e+02 -6.67482e-01 -5.96027e-01 -7.38937e-01 -7.01509e-01 -6.59872e-01 -7.43147e-01
1.64000e+05 4.10000e+02 -6.63536e-01 -6.40393e-01 -6.86679e-01 -7.00414e-01 -6.59003e-01 -7.41825e-01
1.64160e+05 4.10000e+02 -6.63536e-01 -6.40393e-01 -6.86679e-01 -6.99345e-01 -6.58187e-01 -7.40503e-01
1.64320e+05 4.10000e+02 -6.63536e-01 -6.40393e-01 -6.86679e-01 -6.98301e-01 -6.57423e-01 -7.39180e-01
1.64480e+05 4.11000e+02 -6.36101e-01 -5.82489e-01 -6.89713e-01 -6.97283e-01 -6.56710e-01 -7.37856e-01
1.64640e+05 4.11000e+02 -6.36101e-01 -5.82489e-01 -6.89713e-01 -6.96289e-01 -6.56046e-01 -7.36533e-01
1.64800e+05 4.12000e+02 -6.99453e-01 -6.02827e-01 -7.96079e-01 -6.95319e-01 -6.55430e-01 -7.35209e-01
1.64960e+05 4.12000e+02 -6.99453e-01 -6.02827e-01 -7.96079e-01 -6.94370e-01 -6.54857e-01 -7.33884e-01
1.65120e+05 4.12000e+02 -6.99453e-01 -6.02827e-01 -7.96079e-01 -6.93442e-01 -6.54327e-01 -7.32557e-01
1.65280e+05 4.13000e+02 -6.48687e-01 -5.98832e-01 -6.98542e-01 -6.92532e-01 -6.53835e-01 -7.31228e-01
1.65440e+05 4.13000e+02 -6.48687e-01 -5.98832e-01 -6.98542e-01 -6.91638e-01 -6.53380e-01 -7.29896e-01
1.65600e+05 4.14000e+02 -6.43432e-01 -6.03628e-01 -6.83237e-01 -6.90759e-01 -6.52958e-01 -7.28561e-01
1.65760e+05 4.14000e+02 -6.43432e-01 -6.03628e-01 -6.83237e-01 -6.89894e-01 -6.52566e-01 -7.27222e-01
1.65920e+05 4.14000e+02 -6.43432e-01 -6.03628e-01 -6.83237e-01 -6.89042e-01 -6.52202e-01 -7.25882e-01
1.66080e+05 4.15000e+02 -6.75242e-01 -5.90312e-01 -7.60172e-01 -6.88200e-01 -6.51863e-01 -7.24538e-01
1.66240e+05 4.15000e+02 -6.75242e-01 -5.90312e-01 -7.60172e-01 -6.87369e-01 -6.51546e-01 -7.23193e-01
1.66400e+05 4.16000e+02 -5.74986e-01 -5.28980e-01 -6.20992e-01 -6.86548e-01 -6.51249e-01 -7.21848e-01
1.66560e+05 4.16000e+02 -5.74986e-01 -5.28980e-01 -6.20992e-01 -6.85737e-01 -6.50969e-01 -7.20505e-01
1.66720e+05 4.16000e+02 -5.74986e-01 -5.28980e-01 -6.20992e-01 -6.84934e-01 -6.50703e-01 -7.19165e-01
1.66880e+05 4.17000e+02 -6.32431e-01 -5.62888e-01 -7.01973e-01 -6.84142e-01 -6.50451e-01 -7.17833e-01
1.67040e+05 4.17000e+02 -6.32431e-01 -5.62888e-01 -7.01973e-01 -6.83359e-01 -6.50208e-01 -7.16510e-01
1.67200e+05 4.18000e+02 -6.56865e-01 -5.81708e-01 -7.32021e-01 -6.82587e-01 -6.49973e-01 -7.15200e-01
1.67360e+05 4.18000e+02 -6.56865e-01 -5.81708e-01 -7.32021e-01 -6.81826e-01 -6.49745e-01 -7.13907e-01
1.67520e+05 4.18000e+02 -6.56865e-01 -5.81708e-01 -7.32021e-01 -6.81077e-01 -6.49520e-01 -7.12634e-01
1.67680e+05 4.19000e+02 -5.77248e-01 -5.17932e-01 -6.36564e-01 -6.80341e-01 -6.49296e-01 -7.11386e-01
1.67840e+05 4.19000e+02 -5.77248e-01 -5.17932e-01 -6.36564e-01 -6.79618e-01 -6.49071e-01 -7.10166e-01
1.68000e+05 4.20000e+02 -6.25449e-01 -5.50428e-01 -7.00470e-01 -6.78911e-01 -6.48842e-01 -7.08979e-01
1.68160e+05 4.20000e+02 -6.25449e-01 -5.50428e-01 -7.00470e-01 -6.78218e-01 -6.48608e-01 -7.07828e-01
1.68320e+05 4.20000e+02 -6.25449e-01 -5.50428e-01 -7.00470e-01 -6.77541e-01 -6.48364e-01 -7.06718e-01
1.68480e+05 4.21000e+02 -6.22696e-01 -5.77254e-01 -6.68138e-01 -6.76880e-01 -6.48109e-01 -7.05651e-01
1.68640e+05 4.21000e+02 -6.22696e-01 -5.77254e-01 -6.68138e-01 -6.76236e-01 -6.47841e-01 -7.04631e-01
1.68800e+05 4.22000e+02 -5.99534e-01 -5.56813e-01 -6.42255e-01 -6.75607e-01 -6.47554e-01 -7.03661e-01
1.68960e+05 4.22000e+02 -5.99534e-01 -5.56813e-01 -6.42255e-01 -6.74994e-01 -6.47246e-01 -7.02743e-01
1.69120e+05 4.22000e+02 -5.99534e-01 -5.56813e-01 -6.42255e-01 -6.74396e-01 -6.46914e-01 -7.01878e-01
1.69280e+05 4.23000e+02 -6.39602e-01 -5.90559e-01 -6.88644e-01 -6.73811e-01 -6.46556e-01 -7.01067e-01
1.69440e+05 4.23000e+02 -6.39602e-01 -5.90559e-01 -6.88644e-01 -6.73239e-01 -6.46167e-01 -7.00312e-01
1.69600e+05 4.24000e+02 -6.13447e-01 -5.86496e-01 -6.40398e-01 -6.72678e-01 -6.45745e-01 -6.99610e-01
1.69760e+05 4.24000e+02 -6.13447e-01 -5.86496e-01 -6.40398e-01 -6.72125e-01 -6.45287e-01 -6.98962e-01
1.69920e+05 4.24000e+02 -6.13447e-01 -5.86496e-01 -6.40398e-01 -6.71578e-01 -6.44791e-01 -6.98364e-01
1.70080e+05 4.25000e+02 -5.77535e-01 -5.13571e-01 -6.41498e-01 -6.71035e-01 -6.44254e-01 -6.97815e-01
1.70240e+05 4.25000e+02 -5.77535e-01 -5.13571e-01 -6.41498e-01 -6.70493e-01 -6.43675e-01 -6.97311e-01
1.70400e+05 4.26000e+02 -5.99375e-01 -5.62778e-01 -6.35973e-01 -6.69949e-01 -6.43052e-01 -6.96847e-01
1.70560e+05 4.26000e+02 -5.99375e-01 -5.62778e-01 -6.35973e-01 -6.69401e-01 -6.42384e-01 -6.96418e-01
1.70720e+05 4.26000e+02 -5.99375e-01 -5.62778e-01 -6.35973e-01 -6.68845e-01 -6.41671e-01 -6.96019e-01
1.70880e+05 4.27000e+02 -6.72509e-01 -5.93189e-01 -7.51829e-01 -6.68280e-01 -6.40915e-01 -6.95645e-01
1.71040e+05 4.27000e+02 -6.72509e-01 -5.93189e-01 -7.51829e-01 -6.67700e-01 -6.40113e-01 -6.95287e-01
1.71200e+05 4.28000e+02 -6.00373e-01 -5.53051e-01 -6.47695e-01 -6.67105e-01 -6.39269e-01 -6.94940e-01
1.71360e+05 4.28000e+02 -6.00373e-01 -5.53051e-01 -6.47695e-01 -6.66491e-01 -6.38384e-01 -6.94598e-01
1.71520e+05 4.28000e+02 -6.00373e-01 -5.53051e-01 -6.47695e-01 -6.65857e-01 -6.37460e-01 -6.94254e-01
1.71680e+05 4.29000e+02 -5.71864e-01 -5.13669e-01 -6.30059e-01 -6.65199e-01 -6.36499e-01 -6.93900e-01
1.71840e+05 4.29000e+02 -5.71864e-01 -5.13669e-01 -6.30059e-01 -6.64518e-01 -6.35503e-01 -6.93532e-01
1.72000e+05 4.30000e+02 -6.61076e-01 -5.72524e-01 -7.49629e-01 -6.63809e-01 -6.34476e-01 -6.93142e-01
1.72160e+05 4.30000e+02 -6.61076e-01 -5.72524e-01 -7.49629e-01 -6.63074e-01 -6.33422e-01 -6.92726e-01
1.72320e+05 4.30000e+02 -6.61076e-01 -5.72524e-01 -7.49629e-01 -6.62310e-01 -6.32342e-01 -6.92278e-01
1.72480e+05 4.31000e+02 -6.89409e-01 -6.15948e-01 -7.62871e-01 -6.61517e-01 -6.31240e-01 -6.91793e-01
1.72640e+05 4.31000e+02 -6.89409e-01 -6.15948e-01 -7.62871e-01 -6.60695e-01 -6.30120e-01 -6.91269e-01
1.72800e+05 4.32000e+02 -5.75729e-01 -5.55887e-01 -5.95572e-01 -6.59843e-01 -6.28986e-01 -6.90701e-01
1.72960e+05 4.32000e+02 -5.75729e-01 -5.55887e-01 -5.95572e-01 -6.58963e-01 -6.27839e-01 -6.90086e-01
1.73120e+05 4.32000e+02 -5.75729e-01 -5.55887e-01 -5.95572e-01 -6.58054e-01 -6.26685e-01 -6.89423e-01
1.73280e+05 4.33000e+02 -6.12768e-01 -5.52795e-01 -6.72742e-01 -6.57118e-01 -6.25526e-01 -6.88711e-01
1.73440e+05 4.33000e+02 -6.12768e-01 -5.52795e-01 -6.72742e-01 -6.56157e-01 -6.24364e-01 -6.87949e-01
1.73600e+05 4.34000e+02 -6.17690e-01 -5.73406e-01 -6.61975e-01 -6.55170e-01 -6.23204e-01 -6.87137e-01
1.73760e+05 4.34000e+02 -6.17690e-01 -5.73406e-01 -6.61975e-01 -6.54162e-01 -6.22047e-01 -6.86277e-01
1.73920e+05 4.34000e+02 -6.17690e-01 -5.73406e-01 -6.61975e-01 -6.53133e-01 -6.20896e-01 -6.85369e-01
1.74080e+05 4.35000e+02 -5.82812e-01 -5.38468e-01 -6.27155e-01 -6.52085e-01 -6.19752e-01 -6.84418e-01
1.74240e+05 4.35000e+02 -5.82812e-01 -5.38468e-01 -6.27155e-01 -6.51023e-01 -6.18620e-01 -6.83426e-01
1.74400e+05 4.36000e+02 -6.48008e-01 -5.79624e-01 -7.16392e-01 -6.49947e-01 -6.17498e-01 -6.82397e-01
1.74560e+05 4.36000e+02 -6.48008e-01 -5.79624e-01 -7.16392e-01 -6.48862e-01 -6.16389e-01 -6.81335e-01
1.74720e+05 4.36000e+02 -6.48008e-01 -5.79624e-01 -7.16392e-01 -6.47770e-01 -6.15294e-01 -6.80247e-01
1.74880e+05 4.37000e+02 -6.26173e-01 -5.89166e-01 -6.63180e-01 -6.46676e-01 -6.14214e-01 -6.79137e-01
1.75040e+05 4.37000e+02 -6.26173e-01 -5.89166e-01 -6.63180e-01 -6.45581e-01 -6.13149e-01 -6.78012e-01
1.75200e+05 4.38000e+02 -6.05243e-01 -5.40563e-01 -6.69923e-01 -6.44490e-01 -6.12100e-01 -6.76879e-01
1.75360e+05 4.38000e+02 -6.05243e-01 -5.40563e-01 -6.69923e-01 -6.43405e-01 -6.11067e-01 -6.75744e-01
1.75520e+05 4.38000e+02 -6.05243e-01 -5.40563e-01 -6.69923e-01 -6.42331e-01 -6.10050e-01 -6.74612e-01
1.75680e+05 4.39000e+02 -5.98970e-01 -5.01407e-01 -6.96533e-01 -6.41271e-01 -6.09049e-01 -6.73493e-01
1.75840e+05 4.39000e+02 -5.98970e-01 -5.01407e-01 -6.96533e-01 -6.40227e-01 -6.08064e-01 -6.72390e-01
1.76000e+05 4.40000e+02 -6.51348e-01 -6.16162e-01 -6.86533e-01 -6.39203e-01 -6.07095e-01 -6.71311e-01
1.76160e+05 4.40000e+02 -6.51348e-01 -6.16162e-01 -6.86533e-01 -6.38200e-01 -6.06141e-01 -6.70259e-01
1.76320e+05 4.40000e+02 -6.51348e-01 -6.16162e-01 -6.86533e-01 -6.37222e-01 -6.05204e-01 -6.69240e-01
1.76480e+05 4.41000e+02 -5.92896e-01 -5.73283e-01 -6.12510e-01 -6.36271e-01 -6.04282e-01 -6.68260e-01
1.76640e+05 4.41000e+02 -5.92896e-01 -5.73283e-01 -6.12510e-01 -6.35347e-01 -6.03375e-01 -6.67319e-01
1.76800e+05 4.42000e+02 -6.08364e-01 -5.86713e-01 -6.30015e-01 -6.34454e-01 -6.02485e-01 -6.66422e-01
1.76960e+05 4.42000e+02 -6.08364e-01 -5.86713e-01 -6.30015e-01 -6.33591e-01 -6.01611e-01 -6.65571e-01
1.77120e+05 4.42000e+02 -6.08364e-01 -5.86713e-01 -6.30015e-01 -6.32760e-01 -6.00755e-01 -6.64765e-01
1.77280e+05 4.43000e+02 -5.97662e-01 -5.68686e-01 -6.26638e-01 -6.31961e-01 -5.99915e-01 -6.64006e-01
1.77440e+05 4.43000e+02 -5.97662e-01 -5.68686e-01 -6.26638e-01 -6.31194e-01 -5.99094e-01 -6.63295e-01
1.77600e+05 4.44000e+02 -5.91016e-01 -5.62367e-01 -6.19664e-01 -6.30461e-01 -5.98293e-01 -6.62628e-01
1.77760e+05 4.44000e+02 -5.91016e-01 -5.62367e-01 -6.19664e-01 -6.29759e-01 -5.97512e-01 -6.62007e-01
1.77920e+05 4.44000e+02 -5.91016e-01 -5.62367e-01 -6.19664e-01 -6.29090e-01 -5.96752e-01 -6.61428e-01
1.78080e+05 4.45000e+02 -6.19500e-01 -5.69864e-01 -6.69136e-01 -6.28452e-01 -5.96014e-01 -6.60889e-01
1.78240e+05 4.45000e+02 -6.19500e-01 -5.69864e-01 -6.69136e-01 -6.27845e-01 -5.95301e-01 -6.60388e-01
1.78400e+05 4.46000e+02 -6.28433e-01 -5.88378e-01 -6.68488e-01 -6.27267e-01 -5.94612e-01 -6.59922e-01
1.78560e+05 4.46000e+02 -6.28433e-01 -5.88378e-01 -6.68488e-01 -6.26719e-01 -5.93950e-01 -6.59488e-01
1.78720e+05 4.46000e+02 -6.28433e-01 -5.88378e-01 -6.68488e-01 -6.26198e-01 -5.93314e-01 -6.59082e-01
1.78880e+05 4.47000e+02 -6.51134e-01 -5.82221e-01 -7.20047e-01 -6.25705e-01 -5.92707e-01 -6.58702e-01
1.79040e+05 4.47000e+02 -6.51134e-01 -5.82221e-01 -7.20047e-01 -6.25236e-01 -5.92128e-01 -6.58344e-01
1.79200e+05 4.48000e+02 -5.49905e-01 -4.88976e-01 -6.10834e-01 -6.24792e-01 -5.91579e-01 -6.58004e-01
1.79360e+05 4.48000e+02 -5.49905e-01 -4.88976e-01 -6.10834e-01 -6.24370e-01 -5.91061e-01 -6.57678e-01
1.79520e+05 4.48000e+02 -5.49905e-01 -4.88976e-01 -6.10834e-01 -6.23968e-01 -5.90573e-01 -6.57364e-01
1.79680e+05 4.49000e+02 -5.50787e-01 -5.16887e-01 -5.84687e-01 -6.23587e-01 -5.90117e-01 -6.57057e-01
1.79840e+05 4.49000e+02 -5.50787e-01 -5.16887e-01 -5.84687e-01 -6.23223e-01 -5.89693e-01 -6.56754e-01
1.80000e+05 4.50000e+02 -5.96967e-01 -5.38777e-01 -6.55157e-01 -6.22876e-01 -5.89301e-01 -6.56451e-01
1.80160e+05 4.50000e+02 -5.96967e-01 -5.38777e-01 -6.55157e-01 -6.22543e-01 -5.88941e-01 -6.56145e-01
1.80320e+05 4.50000e+02 -5.96967e-01 -5.38777e-01 -6.55157e-01 -6.22224e-01 -5.88615e-01 -6.55833e-01
1.80480e+05 4.51000e+02 -5.82185e-01 -5.31415e-01 -6.32955e-01 -6.21916e-01 -5.88319e-01 -6.55512e-01
1.80640e+05 4.51000e+02 -5.82185e-01 -5.31415e-01 -6.32955e-01 -6.21617e-01 -5.88056e-01 -6.55178e-01
1.80800e+05 4.52000e+02 -5.87270e-01 -5.01103e-01 -6.73437e-01 -6.21328e-01 -5.87825e-01 -6.54830e-01
1.80960e+05 4.52000e+02 -5.87270e-01 -5.01103e-01 -6.73437e-01 -6.21046e-01 -5.87625e-01 -6.54466e-01
1.81120e+05 4.52000e+02 -5.87270e-01 -5.01103e-01 -6.73437e-01 -6.20770e-01 -5.87456e-01 -6.54083e-01
1.81280e+05 4.53000e+02 -5.95142e-01 -5.49491e-01 -6.40794e-01 -6.20499e-01 -5.87317e-01 -6.53681e-01
1.81440e+05 4.53000e+02 -5.95142e-01 -5.49491e-01 -6.40794e-01 -6.20232e-01 -5.87206e-01 -6.53258e-01
1.81600e+05 4.54000e+02 -6.45440e-01 -5.98531e-01 -6.92349e-01 -6.19967e-01 -5.87121e-01 -6.52813e-01
1.81760e+05 4.54000e+02 -6.45440e-01 -5.98531e-01 -6.92349e-01 -6.19705e-01 -5.87063e-01 -6.52347e-01
1.81920e+05 4.54000e+02 -6.45440e-01 -5.98531e-01 -6.92349e-01 -6.19444e-01 -5.87027e-01 -6.51860e-01
1.82080e+05 4.55000e+02 -5.54301e-01 -4.85408e-01 -6.23194e-01 -6.19182e-01 -5.87013e-01 -6.51351e-01
1.82240e+05 4.55000e+02 -5.54301e-01 -4.85408e-01 -6.23194e-01 -6.18919e-01 -5.87016e-01 -6.50821e-01
1.82400e+05 4.56000e+02 -5.84176e-01 -5.50377e-01 -6.17974e-01 -6.18653e-01 -5.87035e-01 -6.50272e-01
1.82560e+05 4.56000e+02 -5.84176e-01 -5.50377e-01 -6.17974e-01 -6.18383e-01 -5.87064e-01 -6.49703e-01
1.82720e+05 4.56000e+02 -5.84176e-01 -5.50377e-01 -6.17974e-01 -6.18109e-01 -5.87102e-01 -6.49115e-01
1.82880e+05 4.57000e+02 -5.74488e-01 -5.37922e-01 -6.11055e-01 -6.17827e-01 -5.87144e-01 -6.48510e-01
1.83040e+05 4.57000e+02 -5.74488e-01 -5.37922e-01 -6.11055e-01 -6.17538e-01 -5.87185e-01 -6.47890e-01
1.83200e+05 4.58000e+02 -5.71916e-01 -5.42888e-01 -6.00944e-01 -6.17239e-01 -5.87222e-01 -6.47256e-01
1.83360e+05 4.58000e+02 -5.71916e-01 -5.42888e-01 -6.00944e-01 -6.16929e-01 -5.87250e-01 -6.46609e-01
1.83520e+05 4.58000e+02 -5.71916e-01 -5.42888e-01 -6.00944e-01 -6.16608e-01 -5.87265e-01 -6.45951e-01
1.83680e+05 4.59000e+02 -6.10274e-01 -5.35599e-01 -6.84950e-01 -6.16273e-01 -5.87263e-01 -6.45284e-01
1.83840e+05 4.59000e+02 -6.10274e-01 -5.35599e-01 -6.84950e-01 -6.15925e-01 -5.87240e-01 -6.44610e-01
1.84000e+05 4.60000e+02 -5.74848e-01 -5.38762e-01 -6.10934e-01 -6.15562e-01 -5.87191e-01 -6.43932e-01
1.84160e+05 4.60000e+02 -5.74848e-01 -5.38762e-01 -6.10934e-01 -6.15183e-01 -5.87116e-01 -6.43250e-01
1.84320e+05 4.60000e+02 -5.74848e-01 -5.38762e-01 -6.10934e-01 -6.14788e-01 -5.87009e-01 -6.42567e-01
1.84480e+05 4.61000e+02 -5.77666e-01 -5.03433e-01 -6.51899e-01 -6.14378e-01 -5.86870e-01 -6.41886e-01
1.84640e+05 4.61000e+02 -5.77666e-01 -5.03433e-01 -6.51899e-01 -6.13951e-01 -5.86697e-01 -6.41206e-01
1.84800e+05 4.62000e+02 -5.98838e-01 -5.85615e-01 -6.12061e-01 -6.13509e-01 -5.86487e-01 -6.40531e-01
1.84960e+05 4.62000e+02 -5.98838e-01 -5.85615e-01 -6.12061e-01 -6.13051e-01 -5.86240e-01 -6.39862e-01
1.85120e+05 4.62000e+02 -5.98838e-01 -5.85615e-01 -6.12061e-01 -6.12577e-01 -5.85956e-01 -6.39199e-01
1.85280e+05 4.63000e+02 -5.45720e-01 -5.13990e-01 -5.77449e-01 -6.12089e-01 -5.85634e-01 -6.38545e-01
1.85440e+05 4.63000e+02 -5.45720e-01 -5.13990e-01 -5.77449e-01 -6.11587e-01 -5.85276e-01 -6.37898e-01
1.85600e+05 4.64000e+02 -6.08842e-01 -5.50044e-01 -6.67641e-01 -6.11072e-01 -5.84882e-01 -6.37262e-01
1.85760e+05 4.64000e+02 -6.08842e-01 -5.50044e-01 -6.67641e-01 -6.10545e-01 -5.84454e-01 -6.36635e-01
1.85920e+05 4.64000e+02 -6.08842e-01 -5.50044e-01 -6.67641e-01 -6.10006e-01 -5.83993e-01 -6.36018e-01
1.86080e+05 4.65000e+02 -5.68720e-01 -4.91341e-01 -6.46100e-01 -6.09456e-01 -5.83501e-01 -6.35411e-01
1.86240e+05 4.65000e+02 -5.68720e-01 -4.91341e-01 -6.46100e-01 -6.08897e-01 -5.82980e-01 -6.34814e-01
1.86400e+05 4.66000e+02 -5.71727e-01 -5.19133e-01 -6.24321e-01 -6.08329e-01 -5.82432e-01 -6.34227e-01
1.86560e+05 4.66000e+02 -5.71727e-01 -5.19133e-01 -6.24321e-01 -6.07754e-01 -5.81859e-01 -6.33649e-01
1.86720e+05 4.66000e+02 -5.71727e-01 -5.19133e-01 -6.24321e-01 -6.07172e-01 -5.81264e-01 -6.33080e-01
1.86880e+05 4.67000e+02 -5.63117e-01 -5.38465e-01 -5.87770e-01 -6.06585e-01 -5.80650e-01 -6.32520e-01
1.87040e+05 4.67000e+02 -5.63117e-01 -5.38465e-01 -5.87770e-01 -6.05993e-01 -5.80019e-01 -6.31967e-01
1.87200e+05 4.68000e+02 -5.84967e-01 -5.52441e-01 -6.17492e-01 -6.05398e-01 -5.79373e-01 -6.31423e-01
1.87360e+05 4.68000e+02 -5.84967e-01 -5.52441e-01 -6.17492e-01 -6.04800e-01 -5.78715e-01 -6.30884e-01
1.87520e+05 4.68000e+02 -5.84967e-01 -5.52441e-01 -6.17492e-01 -6.04200e-01 -5.78047e-01 -6.30352e-01
1.87680e+05 4.69000e+02 -5.83034e-01 -5.64857e-01 -6.01211e-01 -6.03599e-01 -5.77373e-01 -6.29825e-01
1.87840e+05 4.69000e+02 -5.83034e-01 -5.64857e-01 -6.01211e-01 -6.02998e-01 -5.76693e-01 -6.29304e-01
1.88000e+05 4.70000e+02 -5.61407e-01 -5.14252e-01 -6.08562e-01 -6.02398e-01 -5.76010e-01 -6.28787e-01
1.88160e+05 4.70000e+02 -5.61407e-01 -5.14252e-01 -6.08562e-01 -6.01800e-01 -5.75327e-01 -6.28273e-01
1.88320e+05 4.70000e+02 -5.61407e-01 -5.14252e-01 -6.08562e-01 -6.01203e-01 -5.74643e-01 -6.27763e-01
1.88480e+05 4.71000e+02 -5.79830e-01 -5.14363e-01 -6.45296e-01 -6.00610e-01 -5.73963e-01 -6.27256e-01
1.88640e+05 4.71000e+02 -5.79830e-01 -5.14363e-01 -6.45296e-01 -6.00020e-01 -5.73288e-01 -6.26752e-01
1.88800e+05 4.72000e+02 -6.23353e-01 -5.82592e-01 -6.64114e-01 -5.99432e-01 -5.72617e-01 -6.26248e-01
1.88960e+05 4.72000e+02 -6.23353e-01 -5.82592e-01 -6.64114e-01 -5.98850e-01 -5.71953e-01 -6.25747e-01
1.89120e+05 4.72000e+02 -6.23353e-01 -5.82592e-01 -6.64114e-01 -5.98272e-01 -5.71298e-01 -6.25246e-01
1.89280e+05 4.73000e+02 -5.61970e-01 -5.24038e-01 -5.99903e-01 -5.97699e-01 -5.70651e-01 -6.24746e-01
1.89440e+05 4.73000e+02 -5.61970e-01 -5.24038e-01 -5.99903e-01 -5.97130e-01 -5.70015e-01 -6.24246e-01
1.89600e+05 4.74000e+02 -6.07214e-01 -5.05623e-01 -7.08805e-01 -5.96567e-01 -5.69389e-01 -6.23745e-01
1.89760e+05 4.74000e+02 -6.07214e-01 -5.05623e-01 -7.08805e-01 -5.96009e-01 -5.68775e-01 -6.23242e-01
1.89920e+05 4.74000e+02 -6.07214e-01 -5.05623e-01 -7.08805e-01 -5.95456e-01 -5.68174e-01 -6.22738e-01
1.90080e+05 4.75000e+02 -6.01719e-01 -5.30878e-01 -6.72559e-01 -5.94909e-01 -5.67587e-01 -6.22230e-01
1.90240e+05 4.75000e+02 -6.01719e-01 -5.30878e-01 -6.72559e-01 -5.94367e-01 -5.67015e-01 -6.21719e-01
1.90400e+05 4.76000e+02 -5.69520e-01 -5.26990e-01 -6.12050e-01 -5.93831e-01 -5.66457e-01 -6.21204e-01
1.90560e+05 4.76000e+02 -5.69520e-01 -5.26990e-01 -6.12050e-01 -5.93300e-01 -5.65917e-01 -6.20684e-01
1.90720e+05 4.76000e+02 -5.69520e-01 -5.26990e-01 -6.12050e-01 -5.92775e-01 -5.65393e-01 -6.20157e-01
1.90880e+05 4.77000e+02 -5.45152e-01 -5.12237e-01 -5.78066e-01 -5.92257e-01 -5.64889e-01 -6.19625e-01
1.91040e+05 4.77000e+02 -5.45152e-01 -5.12237e-01 -5.78066e-01 -5.91744e-01 -5.64404e-01 -6.19084e-01
1.91200e+05 4.78000e+02 -5.78743e-01 -5.34971e-01 -6.22515e-01 -5.91239e-01 -5.63941e-01 -6.18537e-01
1.91360e+05 4.78000e+02 -5.78743e-01 -5.34971e-01 -6.22515e-01 -5.90740e-01 -5.63499e-01 -6.17982e-01
1.91520e+05 4.78000e+02 -5.78743e-01 -5.34971e-01 -6.22515e-01 -5.90250e-01 -5.63082e-01 -6.17418e-01
1.91680e+05 4.79000e+02 -6.42970e-01 -5.73720e-01 -7.12219e-01 -5.89768e-01 -5.62688e-01 -6.16847e-01
1.91840e+05 4.79000e+02 -6.42970e-01 -5.73720e-01 -7.12219e-01 -5.89295e-01 -5.62321e-01 -6.16269e-01
1.92000e+05 4.80000e+02 -5.19535e-01 -4.35236e-01 -6.03834e-01 -5.88832e-01 -5.61981e-01 -6.15684e-01
1.92160e+05 4.80000e+02 -5.19535e-01 -4.35236e-01 -6.03834e-01 -5.88381e-01 -5.61668e-01 -6.15095e-01
1.92320e+05 4.80000e+02 -5.19535e-01 -4.35236e-01 -6.03834e-01 -5.87942e-01 -5.61383e-01 -6.14502e-01
1.92480e+05 4.81000e+02 -5.54179e-01 -5.06520e-01 -6.01837e-01 -5.87516e-01 -5.61126e-01 -6.13906e-01
1.92640e+05 4.81000e+02 -5.54179e-01 -5.06520e-01 -6.01837e-01 -5.87105e-01 -5.60898e-01 -6.13312e-01
1.92800e+05 4.82000e+02 -5.43949e-01 -4.76090e-01 -6.11808e-01 -5.86709e-01 -5.60698e-01 -6.12721e-01
1.92960e+05 4.82000e+02 -5.43949e-01 -4.76090e-01 -6.11808e-01 -5.86330e-01 -5.60523e-01 -6.12136e-01
1.93120e+05 4.82000e+02 -5.43949e-01 -4.76090e-01 -6.11808e-01 -5.85967e-01 -5.60374e-01 -6.11560e-01
1.93280e+05 4.83000e+02 -5.18709e-01 -4.49254e-01 -5.88164e-01 -5.85623e-01 -5.60248e-01 -6.10997e-01
1.93440e+05 4.83000e+02 -5.18709e-01 -4.49254e-01 -5.88164e-01 -5.85297e-01 -5.60143e-01 -6.10451e-01
1.93600e+05 4.84000e+02 -5.47127e-01 -4.83491e-01 -6.10764e-01 -5.84989e-01 -5.60055e-01 -6.09923e-01
1.93760e+05 4.84000e+02 -5.47127e-01 -4.83491e-01 -6.10764e-01 -5.84701e-01 -5.59982e-01 -6.09420e-01
1.93920e+05 4.84000e+02 -5.47127e-01 -4.83491e-01 -6.10764e-01 -5.84432e-01 -5.59920e-01 -6.08944e-01
1.94080e+05 4.85000e+02 -5.43795e-01 -5.03932e-01 -5.83659e-01 -5.84182e-01 -5.59866e-01 -6.08499e-01
1.94240e+05 4.85000e+02 -5.43795e-01 -5.03932e-01 -5.83659e-01 -5.83951e-01 -5.59814e-01 -6.08087e-01
1.94400e+05 4.86000e+02 -5.45587e-01 -4.90246e-01 -6.00927e-01 -5.83737e-01 -5.59762e-01 -6.07713e-01
1.94560e+05 4.86000e+02 -5.45587e-01 -4.90246e-01 -6.00927e-01 -5.83541e-01 -5.59704e-01 -6.07377e-01
1.94720e+05 4.86000e+02 -5.45587e-01 -4.90246e-01 -6.00927e-01 -5.83360e-01 -5.59637e-01 -6.07083e-01
1.94880e+05 4.87000e+02 -5.26969e-01 -4.91541e-01 -5.62397e-01 -5.83194e-01 -5.59557e-01 -6.06830e-01
1.95040e+05 4.87000e+02 -5.26969e-01 -4.91541e-01 -5.62397e-01 -5.83040e-01 -5.59460e-01 -6.06620e-01
1.95200e+05 4.88000e+02 -5.10681e-01 -4.90962e-01 -5.30399e-01 -5.82898e-01 -5.59344e-01 -6.06452e-01
1.95360e+05 4.88000e+02 -5.10681e-01 -4.90962e-01 -5.30399e-01 -5.82764e-01 -5.59205e-01 -6.06323e-01
1.95520e+05 4.88000e+02 -5.10681e-01 -4.90962e-01 -5.30399e-01 -5.82636e-01 -5.59040e-01 -6.06232e-01
1.95680e+05 4.89000e+02 -5.26030e-01 -4.94803e-01 -5.57257e-01 -5.82511e-01 -5.58848e-01 -6.06175e-01
1.95840e+05 4.89000e+02 -5.26030e-01 -4.94803e-01 -5.57257e-01 -5.82387e-01 -5.58626e-01 -6.06148e-01
1.96000e+05 4.90000e+02 -5.72109e-01 -4.80897e-01 -6.63321e-01 -5.82260e-01 -5.58373e-01 -6.06147e-01
1.96160e+05 4.90000e+02 -5.72109e-01 -4.80897e-01 -6.63321e-01 -5.82127e-01 -5.58088e-01 -6.06166e-01
1.96320e+05 4.90000e+02 -5.72109e-01 -4.80897e-01 -6.63321e-01 -5.81984e-01 -5.57769e-01 -6.06200e-01
1.96480e+05 4.91000e+02 -5.22676e-01 -4.90790e-01 -5.54563e-01 -5.81829e-01 -5.57415e-01 -6.06243e-01
1.96640e+05 4.91000e+02 -5.22676e-01 -4.90790e-01 -5.54563e-01 -5.81658e-01 -5.57026e-01 -6.06290e-01
1.96800e+05 4.92000e+02 -5.66551e-01 -5.01518e-01 -6.31583e-01 -5.81468e-01 -5.56601e-01 -6.06335e-01
1.96960e+05 4.92000e+02 -5.66551e-01 -5.01518e-01 -6.31583e-01 -5.81256e-01 -5.56139e-01 -6.06373e-01
1.97120e+05 4.92000e+02 -5.66551e-01 -5.01518e-01 -6.31583e-01 -5.81018e-01 -5.55639e-01 -6.06397e-01
1.97280e+05 4.93000e+02 -5.41648e-01 -4.97281e-01 -5.86016e-01 -5.80752e-01 -5.55101e-01 -6.06403e-01
1.97440e+05 4.93000e+02 -5.41648e-01 -4.97281e-01 -5.86016e-01 -5.80456e-01 -5.54525e-01 -6.06387e-01
1.97600e+05 4.94000e+02 -5.71365e-01 -5.42775e-01 -5.99955e-01 -5.80126e-01 -5.53909e-01 -6.06342e-01
1.97760e+05 4.94000e+02 -5.71365e-01 -5.42775e-01 -5.99955e-01 -5.79761e-01 -5.53254e-01 -6.06267e-01
1.97920e+05 4.94000e+02 -5.71365e-01 -5.42775e-01 -5.99955e-01 -5.79359e-01 -5.52561e-01 -6.06156e-01
1.98080e+05 4.95000e+02 -5.54402e-01 -5.12588e-01 -5.96216e-01 -5.78918e-01 -5.51829e-01 -6.06007e-01
1.98240e+05 4.95000e+02 -5.54402e-01 -5.12588e-01 -5.96216e-01 -5.78438e-01 -5.51059e-01 -6.05818e-01
1.98400e+05 4.96000e+02 -5.25010e-01 -4.87565e-01 -5.62454e-01 -5.77919e-01 -5.50254e-01 -6.05584e-01
1.98560e+05 4.96000e+02 -5.25010e-01 -4.87565e-01 -5.62454e-01 -5.77359e-01 -5.49413e-01 -6.05305e-01
1.98720e+05 4.96000e+02 -5.25010e-01 -4.87565e-01 -5.62454e-01 -5.76758e-01 -5.48538e-01 -6.04978e-01
1.98880e+05 4.97000e+02 -5.36675e-01 -4.65629e-01 -6.07721e-01 -5.76118e-01 -5.47634e-01 -6.04603e-01
1.99040e+05 4.97000e+02 -5.36675e-01 -4.65629e-01 -6.07721e-01 -5.75440e-01 -5.46701e-01 -6.04179e-01
1.99200e+05 4.98000e+02 -5.55033e-01 -5.11367e-01 -5.98699e-01 -5.74724e-01 -5.45742e-01 -6.03706e-01
1.99360e+05 4.98000e+02 -5.55033e-01 -5.11367e-01 -5.98699e-01 -5.73974e-01 -5.44762e-01 -6.03186e-01
1.99520e+05 4.98000e+02 -5.55033e-01 -5.11367e-01 -5.98699e-01 -5.73191e-01 -5.43764e-01 -6.02618e-01
1.99680e+05 4.99000e+02 -5.49065e-01 -5.20410e-01 -5.77719e-01 -5.72378e-01 -5.42751e-01 -6.02004e-01
1.99840e+05 4.99000e+02 -5.49065e-01 -5.20410e-01 -5.77719e-01 -5.71537e-01 -5.41728e-01 -6.01347e-01


==> fig/shkadov_4_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.60000e+02 0.00000e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
3.20000e+02 0.00000e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
4.80000e+02 1.00000e+00 -3.43540e+00 -2.99722e+00 -3.87357e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
6.40000e+02 1.00000e+00 -3.43540e+00 -2.99722e+00 -3.87357e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
8.00000e+02 2.00000e+00 -3.18155e+00 -3.02922e+00 -3.33387e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
9.60000e+02 2.00000e+00 -3.18155e+00 -3.02922e+00 -3.33387e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.12000e+03 2.00000e+00 -3.18155e+00 -3.02922e+00 -3.33387e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.28000e+03 3.00000e+00 -2.98693e+00 -2.75838e+00 -3.21549e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.44000e+03 3.00000e+00 -2.98693e+00 -2.75838e+00 -3.21549e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.60000e+03 4.00000e+00 -3.04890e+00 -2.86843e+00 -3.22938e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.76000e+03 4.00000e+00 -3.04890e+00 -2.86843e+00 -3.22938e+00 -3.19457e+00 -3.02826e+00 -3.36087e+00
1.92000e+03 4.00000e+00 -3.04890e+00 -2.86843e+00 -3.22938e+00 -3.19457e+00 -3.02827e+00 -3.36087e+00
2.08000e+03 5.00000e+00 -3.23446e+00 -3.05279e+00 -3.41612e+00 -3.19457e+00 -3.02827e+00 -3.36087e+00
2.24000e+03 5.00000e+00 -3.23446e+00 -3.05279e+00 -3.41612e+00 -3.19458e+00 -3.02828e+00 -3.36087e+00
2.40000e+03 6.00000e+00 -3.12695e+00 -2.91163e+00 -3.34227e+00 -3.19458e+00 -3.02829e+00 -3.36087e+00
2.56000e+03 6.00000e+00 -3.12695e+00 -2.91163e+00 -3.34227e+00 -3.19459e+00 -3.02831e+00 -3.36087e+00
2.72000e+03 6.00000e+00 -3.12695e+00 -2.91163e+00 -3.34227e+00 -3.19460e+00 -3.02833e+00 -3.36087e+00
2.88000e+03 7.00000e+00 -3.12761e+00 -2.84235e+00 -3.41287e+00 -3.19462e+00 -3.02838e+00 -3.36086e+00
3.04000e+03 7.00000e+00 -3.12761e+00 -2.84235e+00 -3.41287e+00 -3.19465e+00 -3.02844e+00 -3.36086e+00
3.20000e+03 8.00000e+00 -3.01742e+00 -2.64242e+00 -3.39242e+00 -3.19469e+00 -3.02852e+00 -3.36085e+00
3.36000e+03 8.00000e+00 -3.01742e+00 -2.64242e+00 -3.39242e+00 -3.19473e+00 -3.02863e+00 -3.36083e+00
3.52000e+03 8.00000e+00 -3.01742e+00 -2.64242e+00 -3.39242e+00 -3.19479e+00 -3.02877e+00 -3.36080e+00
3.68000e+03 9.00000e+00 -3.02846e+00 -2.77591e+00 -3.28101e+00 -3.19485e+00 -3.02896e+00 -3.36075e+00
3.84000e+03 9.00000e+00 -3.02846e+00 -2.77591e+00 -3.28101e+00 -3.19493e+00 -3.02919e+00 -3.36068e+00
4.00000e+03 1.00000e+01 -3.00962e+00 -2.73249e+00 -3.28675e+00 -3.19503e+00 -3.02947e+00 -3.36059e+00
4.16000e+03 1.00000e+01 -3.00962e+00 -2.73249e+00 -3.28675e+00 -3.19513e+00 -3.02981e+00 -3.36045e+00
4.32000e+03 1.00000e+01 -3.00962e+00 -2.73249e+00 -3.28675e+00 -3.19524e+00 -3.03021e+00 -3.36027e+00
4.48000e+03 1.10000e+01 -2.78974e+00 -2.57756e+00 -3.00191e+00 -3.19535e+00 -3.03066e+00 -3.36004e+00
4.64000e+03 1.10000e+01 -2.78974e+00 -2.57756e+00 -3.00191e+00 -3.19547e+00 -3.03119e+00 -3.35974e+00
4.80000e+03 1.20000e+01 -2.87068e+00 -2.44754e+00 -3.29383e+00 -3.19558e+00 -3.03179e+00 -3.35937e+00
4.96000e+03 1.20000e+01 -2.87068e+00 -2.44754e+00 -3.29383e+00 -3.19568e+00 -3.03246e+00 -3.35891e+00
5.12000e+03 1.20000e+01 -2.87068e+00 -2.44754e+00 -3.29383e+00 -3.19577e+00 -3.03320e+00 -3.35835e+00
5.28000e+03 1.30000e+01 -3.15298e+00 -2.74750e+00 -3.55846e+00 -3.19585e+00 -3.03402e+00 -3.35768e+00
5.44000e+03 1.30000e+01 -3.15298e+00 -2.74750e+00 -3.55846e+00 -3.19589e+00 -3.03490e+00 -3.35689e+00
5.60000e+03 1.40000e+01 -2.99985e+00 -2.69999e+00 -3.29970e+00 -3.19590e+00 -3.03584e+00 -3.35596e+00
5.76000e+03 1.40000e+01 -2.99985e+00 -2.69999e+00 -3.29970e+00 -3.19588e+00 -3.03686e+00 -3.35489e+00
5.92000e+03 1.40000e+01 -2.99985e+00 -2.69999e+00 -3.29970e+00 -3.19580e+00 -3.03793e+00 -3.35367e+00
6.08000e+03 1.50000e+01 -3.00951e+00 -2.87608e+00 -3.14294e+00 -3.19566e+00 -3.03905e+00 -3.35227e+00
6.24000e+03 1.50000e+01 -3.00951e+00 -2.87608e+00 -3.14294e+00 -3.19546e+00 -3.04022e+00 -3.35070e+00
6.40000e+03 1.60000e+01 -2.98638e+00 -2.69702e+00 -3.27574e+00 -3.19518e+00 -3.04143e+00 -3.34893e+00
6.56000e+03 1.60000e+01 -2.98638e+00 -2.69702e+00 -3.27574e+00 -3.19481e+00 -3.04267e+00 -3.34695e+00
6.72000e+03 1.60000e+01 -2.98638e+00 -2.69702e+00 -3.27574e+00 -3.19435e+00 -3.04393e+00 -3.34476e+00
6.88000e+03 1.70000e+01 -2.75530e+00 -2.54975e+00 -2.96084e+00 -3.19377e+00 -3.04520e+00 -3.34234e+00
7.04000e+03 1.70000e+01 -2.75530e+00 -2.54975e+00 -2.96084e+00 -3.19308e+00 -3.04647e+00 -3.33969e+00
7.20000e+03 1.80000e+01 -2.41944e+00 -2.18486e+00 -2.65402e+00 -3.19226e+00 -3.04773e+00 -3.33678e+00
7.36000e+03 1.80000e+01 -2.41944e+00 -2.18486e+00 -2.65402e+00 -3.19129e+00 -3.04895e+00 -3.33363e+00
7.52000e+03 1.80000e+01 -2.41944e+00 -2.18486e+00 -2.65402e+00 -3.19018e+00 -3.05015e+00 -3.33021e+00
7.68000e+03 1.90000e+01 -2.93069e+00 -2.62893e+00 -3.23246e+00 -3.18891e+00 -3.05129e+00 -3.32653e+00
7.84000e+03 1.90000e+01 -2.93069e+00 -2.62893e+00 -3.23246e+00 -3.18747e+00 -3.05236e+00 -3.32258e+00
8.00000e+03 2.00000e+01 -2.72523e+00 -2.51659e+00 -2.93388e+00 -3.18586e+00 -3.05334e+00 -3.31837e+00
8.16000e+03 2.00000e+01 -2.72523e+00 -2.51659e+00 -2.93388e+00 -3.18406e+00 -3.05423e+00 -3.31390e+00
8.32000e+03 2.00000e+01 -2.72523e+00 -2.51659e+00 -2.93388e+00 -3.18208e+00 -3.05499e+00 -3.30917e+00
8.48000e+03 2.10000e+01 -2.66413e+00 -2.49959e+00 -2.82868e+00 -3.17991e+00 -3.05562e+00 -3.30420e+00
8.64000e+03 2.10000e+01 -2.66413e+00 -2.49959e+00 -2.82868e+00 -3.17755e+00 -3.05610e+00 -3.29901e+00
8.80000e+03 2.20000e+01 -2.58928e+00 -2.32503e+00 -2.85352e+00 -3.17500e+00 -3.05641e+00 -3.29359e+00
8.96000e+03 2.20000e+01 -2.58928e+00 -2.32503e+00 -2.85352e+00 -3.17225e+00 -3.05652e+00 -3.28799e+00
9.12000e+03 2.20000e+01 -2.58928e+00 -2.32503e+00 -2.85352e+00 -3.16932e+00 -3.05643e+00 -3.28220e+00
9.28000e+03 2.30000e+01 -2.88599e+00 -2.80855e+00 -2.96344e+00 -3.16618e+00 -3.05610e+00 -3.27626e+00
9.44000e+03 2.30000e+01 -2.88599e+00 -2.80855e+00 -2.96344e+00 -3.16286e+00 -3.05553e+00 -3.27020e+00
9.60000e+03 2.40000e+01 -2.64190e+00 -2.48649e+00 -2.79730e+00 -3.15935e+00 -3.05468e+00 -3.26402e+00
9.76000e+03 2.40000e+01 -2.64190e+00 -2.48649e+00 -2.79730e+00 -3.15565e+00 -3.05354e+00 -3.25776e+00
9.92000e+03 2.40000e+01 -2.64190e+00 -2.48649e+00 -2.79730e+00 -3.15177e+00 -3.05210e+00 -3.25144e+00
1.00800e+04 2.50000e+01 -2.52245e+00 -2.30285e+00 -2.74206e+00 -3.14769e+00 -3.05032e+00 -3.24507e+00
1.02400e+04 2.50000e+01 -2.52245e+00 -2.30285e+00 -2.74206e+00 -3.14344e+00 -3.04818e+00 -3.23869e+00
1.04000e+04 2.60000e+01 -2.47239e+00 -2.12514e+00 -2.81964e+00 -3.13899e+00 -3.04569e+00 -3.23229e+00
1.05600e+04 2.60000e+01 -2.47239e+00 -2.12514e+00 -2.81964e+00 -3.13436e+00 -3.04281e+00 -3.22591e+00
1.07200e+04 2.60000e+01 -2.47239e+00 -2.12514e+00 -2.81964e+00 -3.12954e+00 -3.03953e+00 -3.21954e+00
1.08800e+04 2.70000e+01 -2.15979e+00 -1.70842e+00 -2.61115e+00 -3.12453e+00 -3.03587e+00 -3.21319e+00
1.10400e+04 2.70000e+01 -2.15979e+00 -1.70842e+00 -2.61115e+00 -3.11933e+00 -3.03179e+00 -3.20686e+00
1.12000e+04 2.80000e+01 -2.60537e+00 -2.30606e+00 -2.90467e+00 -3.11393e+00 -3.02731e+00 -3.20054e+00
1.13600e+04 2.80000e+01 -2.60537e+00 -2.30606e+00 -2.90467e+00 -3.10834e+00 -3.02245e+00 -3.19424e+00
1.15200e+04 2.80000e+01 -2.60537e+00 -2.30606e+00 -2.90467e+00 -3.10256e+00 -3.01719e+00 -3.18792e+00
1.16800e+04 2.90000e+01 -2.39387e+00 -2.05029e+00 -2.73745e+00 -3.09658e+00 -3.01157e+00 -3.18159e+00
1.18400e+04 2.90000e+01 -2.39387e+00 -2.05029e+00 -2.73745e+00 -3.09040e+00 -3.00559e+00 -3.17521e+00
1.20000e+04 3.00000e+01 -2.56723e+00 -2.26679e+00 -2.86768e+00 -3.08402e+00 -2.99928e+00 -3.16876e+00
1.21600e+04 3.00000e+01 -2.56723e+00 -2.26679e+00 -2.86768e+00 -3.07744e+00 -2.99266e+00 -3.16222e+00
1.23200e+04 3.00000e+01 -2.56723e+00 -2.26679e+00 -2.86768e+00 -3.07067e+00 -2.98577e+00 -3.15557e+00
1.24800e+04 3.10000e+01 -2.37852e+00 -1.96764e+00 -2.78939e+00 -3.06370e+00 -2.97862e+00 -3.14879e+00
1.26400e+04 3.10000e+01 -2.37852e+00 -1.96764e+00 -2.78939e+00 -3.05654e+00 -2.97125e+00 -3.14184e+00
1.28000e+04 3.20000e+01 -2.28478e+00 -1.92620e+00 -2.64336e+00 -3.04919e+00 -2.96366e+00 -3.13472e+00
1.29600e+04 3.20000e+01 -2.28478e+00 -1.92620e+00 -2.64336e+00 -3.04164e+00 -2.95589e+00 -3.12740e+00
1.31200e+04 3.20000e+01 -2.28478e+00 -1.92620e+00 -2.64336e+00 -3.03391e+00 -2.94795e+00 -3.11986e+00
1.32800e+04 3.30000e+01 -2.50366e+00 -2.11331e+00 -2.89401e+00 -3.02598e+00 -2.93988e+00 -3.11209e+00
1.34400e+04 3.30000e+01 -2.50366e+00 -2.11331e+00 -2.89401e+00 -3.01786e+00 -2.93166e+00 -3.10407e+00
1.36000e+04 3.40000e+01 -2.24897e+00 -1.77595e+00 -2.72200e+00 -3.00956e+00 -2.92333e+00 -3.09580e+00
1.37600e+04 3.40000e+01 -2.24897e+00 -1.77595e+00 -2.72200e+00 -3.00107e+00 -2.91488e+00 -3.08726e+00
1.39200e+04 3.40000e+01 -2.24897e+00 -1.77595e+00 -2.72200e+00 -2.99239e+00 -2.90634e+00 -3.07845e+00
1.40800e+04 3.50000e+01 -2.17511e+00 -1.67564e+00 -2.67458e+00 -2.98353e+00 -2.89769e+00 -3.06937e+00
1.42400e+04 3.50000e+01 -2.17511e+00 -1.67564e+00 -2.67458e+00 -2.97448e+00 -2.88895e+00 -3.06002e+00
1.44000e+04 3.60000e+01 -2.28762e+00 -1.88677e+00 -2.68848e+00 -2.96525e+00 -2.88010e+00 -3.05040e+00
1.45600e+04 3.60000e+01 -2.28762e+00 -1.88677e+00 -2.68848e+00 -2.95584e+00 -2.87115e+00 -3.04052e+00
1.47200e+04 3.60000e+01 -2.28762e+00 -1.88677e+00 -2.68848e+00 -2.94624e+00 -2.86210e+00 -3.03039e+00
1.48800e+04 3.70000e+01 -2.17139e+00 -1.95014e+00 -2.39265e+00 -2.93648e+00 -2.85294e+00 -3.02001e+00
1.50400e+04 3.70000e+01 -2.17139e+00 -1.95014e+00 -2.39265e+00 -2.92654e+00 -2.84366e+00 -3.00942e+00
1.52000e+04 3.80000e+01 -2.48268e+00 -2.18118e+00 -2.78417e+00 -2.91643e+00 -2.83425e+00 -2.99861e+00
1.53600e+04 3.80000e+01 -2.48268e+00 -2.18118e+00 -2.78417e+00 -2.90616e+00 -2.82470e+00 -2.98762e+00
1.55200e+04 3.80000e+01 -2.48268e+00 -2.18118e+00 -2.78417e+00 -2.89574e+00 -2.81500e+00 -2.97647e+00
1.56800e+04 3.90000e+01 -2.29311e+00 -1.95911e+00 -2.62711e+00 -2.88516e+00 -2.80514e+00 -2.96518e+00
1.58400e+04 3.90000e+01 -2.29311e+00 -1.95911e+00 -2.62711e+00 -2.87445e+00 -2.79511e+00 -2.95379e+00
1.60000e+04 4.00000e+01 -2.16027e+00 -1.69669e+00 -2.62384e+00 -2.86360e+00 -2.78488e+00 -2.94233e+00
1.61600e+04 4.00000e+01 -2.16027e+00 -1.69669e+00 -2.62384e+00 -2.85264e+00 -2.77444e+00 -2.93084e+00
1.63200e+04 4.00000e+01 -2.16027e+00 -1.69669e+00 -2.62384e+00 -2.84155e+00 -2.76377e+00 -2.91933e+00
1.64800e+04 4.10000e+01 -2.06874e+00 -1.80641e+00 -2.33108e+00 -2.83036e+00 -2.75285e+00 -2.90787e+00
1.66400e+04 4.10000e+01 -2.06874e+00 -1.80641e+00 -2.33108e+00 -2.81907e+00 -2.74168e+00 -2.89647e+00
1.68000e+04 4.20000e+01 -2.23283e+00 -1.96417e+00 -2.50149e+00 -2.80770e+00 -2.73023e+00 -2.88518e+00
1.69600e+04 4.20000e+01 -2.23283e+00 -1.96417e+00 -2.50149e+00 -2.79626e+00 -2.71849e+00 -2.87402e+00
1.71200e+04 4.20000e+01 -2.23283e+00 -1.96417e+00 -2.50149e+00 -2.78473e+00 -2.70644e+00 -2.86303e+00
1.72800e+04 4.30000e+01 -2.15513e+00 -1.77897e+00 -2.53128e+00 -2.77316e+00 -2.69409e+00 -2.85223e+00
1.74400e+04 4.30000e+01 -2.15513e+00 -1.77897e+00 -2.53128e+00 -2.76153e+00 -2.68143e+00 -2.84164e+00
1.76000e+04 4.40000e+01 -2.18551e+00 -1.97567e+00 -2.39535e+00 -2.74987e+00 -2.66846e+00 -2.83127e+00
1.77600e+04 4.40000e+01 -2.18551e+00 -1.97567e+00 -2.39535e+00 -2.73817e+00 -2.65522e+00 -2.82113e+00
1.79200e+04 4.40000e+01 -2.18551e+00 -1.97567e+00 -2.39535e+00 -2.72646e+00 -2.64170e+00 -2.81122e+00
1.80800e+04 4.50000e+01 -2.01580e+00 -1.77470e+00 -2.25690e+00 -2.71473e+00 -2.62793e+00 -2.80154e+00
1.82400e+04 4.50000e+01 -2.01580e+00 -1.77470e+00 -2.25690e+00 -2.70301e+00 -2.61394e+00 -2.79208e+00
1.84000e+04 4.60000e+01 -2.22383e+00 -1.87477e+00 -2.57288e+00 -2.69129e+00 -2.59976e+00 -2.78282e+00
1.85600e+04 4.60000e+01 -2.22383e+00 -1.87477e+00 -2.57288e+00 -2.67959e+00 -2.58544e+00 -2.77375e+00
1.87200e+04 4.60000e+01 -2.22383e+00 -1.87477e+00 -2.57288e+00 -2.66793e+00 -2.57100e+00 -2.76486e+00
1.88800e+04 4.70000e+01 -1.89551e+00 -1.45125e+00 -2.33977e+00 -2.65629e+00 -2.55647e+00 -2.75612e+00
1.90400e+04 4.70000e+01 -1.89551e+00 -1.45125e+00 -2.33977e+00 -2.64471e+00 -2.54190e+00 -2.74751e+00
1.92000e+04 4.80000e+01 -1.62713e+00 -1.39968e+00 -1.85458e+00 -2.63317e+00 -2.52732e+00 -2.73902e+00
1.93600e+04 4.80000e+01 -1.62713e+00 -1.39968e+00 -1.85458e+00 -2.62170e+00 -2.51278e+00 -2.73062e+00
1.95200e+04 4.80000e+01 -1.62713e+00 -1.39968e+00 -1.85458e+00 -2.61030e+00 -2.49829e+00 -2.72231e+00
1.96800e+04 4.90000e+01 -1.71323e+00 -1.48602e+00 -1.94043e+00 -2.59897e+00 -2.48388e+00 -2.71406e+00
1.98400e+04 4.90000e+01 -1.71323e+00 -1.48602e+00 -1.94043e+00 -2.58772e+00 -2.46958e+00 -2.70585e+00
2.00000e+04 5.00000e+01 -2.00177e+00 -1.65699e+00 -2.34655e+00 -2.57656e+00 -2.45544e+00 -2.69768e+00
2.01600e+04 5.00000e+01 -2.00177e+00 -1.65699e+00 -2.34655e+00 -2.56548e+00 -2.44144e+00 -2.68953e+00
2.03200e+04 5.00000e+01 -2.00177e+00 -1.65699e+00 -2.34655e+00 -2.55451e+00 -2.42763e+00 -2.68138e+00
2.04800e+04 5.10000e+01 -1.97882e+00 -1.71133e+00 -2.24631e+00 -2.54362e+00 -2.41401e+00 -2.67323e+00
2.06400e+04 5.10000e+01 -1.97882e+00 -1.71133e+00 -2.24631e+00 -2.53284e+00 -2.40062e+00 -2.66506e+00
2.08000e+04 5.20000e+01 -1.71018e+00 -1.55572e+00 -1.86463e+00 -2.52216e+00 -2.38745e+00 -2.65687e+00
2.09600e+04 5.20000e+01 -1.71018e+00 -1.55572e+00 -1.86463e+00 -2.51158e+00 -2.37451e+00 -2.64865e+00
2.11200e+04 5.20000e+01 -1.71018e+00 -1.55572e+00 -1.86463e+00 -2.50109e+00 -2.36181e+00 -2.64037e+00
2.12800e+04 5.30000e+01 -1.71624e+00 -1.47307e+00 -1.95940e+00 -2.49070e+00 -2.34936e+00 -2.63204e+00
2.14400e+04 5.30000e+01 -1.71624e+00 -1.47307e+00 -1.95940e+00 -2.48041e+00 -2.33716e+00 -2.62365e+00
2.16000e+04 5.40000e+01 -1.87200e+00 -1.54600e+00 -2.19799e+00 -2.47020e+00 -2.32520e+00 -2.61520e+00
2.17600e+04 5.40000e+01 -1.87200e+00 -1.54600e+00 -2.19799e+00 -2.46006e+00 -2.31347e+00 -2.60666e+00
2.19200e+04 5.40000e+01 -1.87200e+00 -1.54600e+00 -2.19799e+00 -2.45000e+00 -2.30198e+00 -2.59803e+00
2.20800e+04 5.50000e+01 -1.80559e+00 -1.61983e+00 -1.99134e+00 -2.44000e+00 -2.29069e+00 -2.58930e+00
2.22400e+04 5.50000e+01 -1.80559e+00 -1.61983e+00 -1.99134e+00 -2.43004e+00 -2.27961e+00 -2.58048e+00
2.24000e+04 5.60000e+01 -1.46103e+00 -1.24580e+00 -1.67625e+00 -2.42012e+00 -2.26871e+00 -2.57153e+00
2.25600e+04 5.60000e+01 -1.46103e+00 -1.24580e+00 -1.67625e+00 -2.41022e+00 -2.25797e+00 -2.56247e+00
2.27200e+04 5.60000e+01 -1.46103e+00 -1.24580e+00 -1.67625e+00 -2.40033e+00 -2.24738e+00 -2.55328e+00
2.28800e+04 5.70000e+01 -1.60291e+00 -1.45549e+00 -1.75033e+00 -2.39043e+00 -2.23691e+00 -2.54395e+00
2.30400e+04 5.70000e+01 -1.60291e+00 -1.45549e+00 -1.75033e+00 -2.38051e+00 -2.22654e+00 -2.53448e+00
2.32000e+04 5.80000e+01 -1.62767e+00 -1.32107e+00 -1.93427e+00 -2.37056e+00 -2.21626e+00 -2.52486e+00
2.33600e+04 5.80000e+01 -1.62767e+00 -1.32107e+00 -1.93427e+00 -2.36056e+00 -2.20604e+00 -2.51509e+00
2.35200e+04 5.80000e+01 -1.62767e+00 -1.32107e+00 -1.93427e+00 -2.35050e+00 -2.19586e+00 -2.50515e+00
2.36800e+04 5.90000e+01 -1.68358e+00 -1.44034e+00 -1.92683e+00 -2.34037e+00 -2.18570e+00 -2.49505e+00
2.38400e+04 5.90000e+01 -1.68358e+00 -1.44034e+00 -1.92683e+00 -2.33016e+00 -2.17556e+00 -2.48477e+00
2.40000e+04 6.00000e+01 -1.65375e+00 -1.41761e+00 -1.88989e+00 -2.31987e+00 -2.16540e+00 -2.47433e+00
2.41600e+04 6.00000e+01 -1.65375e+00 -1.41761e+00 -1.88989e+00 -2.30947e+00 -2.15524e+00 -2.46371e+00
2.43200e+04 6.00000e+01 -1.65375e+00 -1.41761e+00 -1.88989e+00 -2.29898e+00 -2.14503e+00 -2.45292e+00
2.44800e+04 6.10000e+01 -1.71831e+00 -1.58579e+00 -1.85083e+00 -2.28837e+00 -2.13479e+00 -2.44195e+00
2.46400e+04 6.10000e+01 -1.71831e+00 -1.58579e+00 -1.85083e+00 -2.27766e+00 -2.12450e+00 -2.43082e+00
2.48000e+04 6.20000e+01 -1.62799e+00 -1.31180e+00 -1.94418e+00 -2.26684e+00 -2.11416e+00 -2.41952e+00
2.49600e+04 6.20000e+01 -1.62799e+00 -1.31180e+00 -1.94418e+00 -2.25589e+00 -2.10374e+00 -2.40804e+00
2.51200e+04 6.20000e+01 -1.62799e+00 -1.31180e+00 -1.94418e+00 -2.24484e+00 -2.09327e+00 -2.39642e+00
2.52800e+04 6.30000e+01 -1.66417e+00 -1.50976e+00 -1.81857e+00 -2.23367e+00 -2.08272e+00 -2.38462e+00
2.54400e+04 6.30000e+01 -1.66417e+00 -1.50976e+00 -1.81857e+00 -2.22240e+00 -2.07210e+00 -2.37269e+00
2.56000e+04 6.40000e+01 -1.53485e+00 -1.35041e+00 -1.71929e+00 -2.21101e+00 -2.06140e+00 -2.36062e+00
2.57600e+04 6.40000e+01 -1.53485e+00 -1.35041e+00 -1.71929e+00 -2.19952e+00 -2.05063e+00 -2.34841e+00
2.59200e+04 6.40000e+01 -1.53485e+00 -1.35041e+00 -1.71929e+00 -2.18793e+00 -2.03977e+00 -2.33608e+00
2.60800e+04 6.50000e+01 -1.32143e+00 -1.09085e+00 -1.55200e+00 -2.17623e+00 -2.02883e+00 -2.32364e+00
2.62400e+04 6.50000e+01 -1.32143e+00 -1.09085e+00 -1.55200e+00 -2.16445e+00 -2.01782e+00 -2.31109e+00
2.64000e+04 6.60000e+01 -1.44061e+00 -1.27875e+00 -1.60247e+00 -2.15259e+00 -2.00672e+00 -2.29846e+00
2.65600e+04 6.60000e+01 -1.44061e+00 -1.27875e+00 -1.60247e+00 -2.14064e+00 -1.99555e+00 -2.28574e+00
2.67200e+04 6.60000e+01 -1.44061e+00 -1.27875e+00 -1.60247e+00 -2.12863e+00 -1.98430e+00 -2.27297e+00
2.68800e+04 6.70000e+01 -1.42117e+00 -1.24962e+00 -1.59273e+00 -2.11656e+00 -1.97299e+00 -2.26013e+00
2.70400e+04 6.70000e+01 -1.42117e+00 -1.24962e+00 -1.59273e+00 -2.10444e+00 -1.96161e+00 -2.24726e+00
2.72000e+04 6.80000e+01 -1.47059e+00 -1.29519e+00 -1.64600e+00 -2.09228e+00 -1.95018e+00 -2.23438e+00
2.73600e+04 6.80000e+01 -1.47059e+00 -1.29519e+00 -1.64600e+00 -2.08009e+00 -1.93871e+00 -2.22148e+00
2.75200e+04 6.80000e+01 -1.47059e+00 -1.29519e+00 -1.64600e+00 -2.06789e+00 -1.92720e+00 -2.20858e+00
2.76800e+04 6.90000e+01 -1.38970e+00 -1.13864e+00 -1.64076e+00 -2.05569e+00 -1.91566e+00 -2.19571e+00
2.78400e+04 6.90000e+01 -1.38970e+00 -1.13864e+00 -1.64076e+00 -2.04349e+00 -1.90411e+00 -2.18287e+00
2.80000e+04 7.00000e+01 -1.61821e+00 -1.34617e+00 -1.89025e+00 -2.03133e+00 -1.89257e+00 -2.17009e+00
2.81600e+04 7.00000e+01 -1.61821e+00 -1.34617e+00 -1.89025e+00 -2.01919e+00 -1.88103e+00 -2.15736e+00
2.83200e+04 7.00000e+01 -1.61821e+00 -1.34617e+00 -1.89025e+00 -2.00711e+00 -1.86951e+00 -2.14470e+00
2.84800e+04 7.10000e+01 -1.33210e+00 -1.03792e+00 -1.62627e+00 -1.99508e+00 -1.85803e+00 -2.13214e+00
2.86400e+04 7.10000e+01 -1.33210e+00 -1.03792e+00 -1.62627e+00 -1.98313e+00 -1.84659e+00 -2.11966e+00
2.88000e+04 7.20000e+01 -1.26880e+00 -1.07841e+00 -1.45919e+00 -1.97125e+00 -1.83521e+00 -2.10728e+00
2.89600e+04 7.20000e+01 -1.26880e+00 -1.07841e+00 -1.45919e+00 -1.95945e+00 -1.82388e+00 -2.09502e+00
2.91200e+04 7.20000e+01 -1.26880e+00 -1.07841e+00 -1.45919e+00 -1.94775e+00 -1.81263e+00 -2.08286e+00
2.92800e+04 7.30000e+01 -1.28522e+00 -1.13475e+00 -1.43569e+00 -1.93614e+00 -1.80145e+00 -2.07083e+00
2.94400e+04 7.30000e+01 -1.28522e+00 -1.13475e+00 -1.43569e+00 -1.92463e+00 -1.79034e+00 -2.05891e+00
2.96000e+04 7.40000e+01 -1.41237e+00 -1.37754e+00 -1.44720e+00 -1.91322e+00 -1.77932e+00 -2.04712e+00
2.97600e+04 7.40000e+01 -1.41237e+00 -1.37754e+00 -1.44720e+00 -1.90191e+00 -1.76837e+00 -2.03545e+00
2.99200e+04 7.40000e+01 -1.41237e+00 -1.37754e+00 -1.44720e+00 -1.89071e+00 -1.75750e+00 -2.02391e+00
3.00800e+04 7.50000e+01 -1.33415e+00 -1.18271e+00 -1.48558e+00 -1.87960e+00 -1.74671e+00 -2.01249e+00
3.02400e+04 7.50000e+01 -1.33415e+00 -1.18271e+00 -1.48558e+00 -1.86860e+00 -1.73600e+00 -2.00120e+00
3.04000e+04 7.60000e+01 -1.41529e+00 -1.23977e+00 -1.59080e+00 -1.85769e+00 -1.72535e+00 -1.99003e+00
3.05600e+04 7.60000e+01 -1.41529e+00 -1.23977e+00 -1.59080e+00 -1.84688e+00 -1.71478e+00 -1.97899e+00
3.07200e+04 7.60000e+01 -1.41529e+00 -1.23977e+00 -1.59080e+00 -1.83616e+00 -1.70427e+00 -1.96806e+00
3.08800e+04 7.70000e+01 -1.36030e+00 -1.14028e+00 -1.58032e+00 -1.82554e+00 -1.69382e+00 -1.95726e+00
3.10400e+04 7.70000e+01 -1.36030e+00 -1.14028e+00 -1.58032e+00 -1.81500e+00 -1.68343e+00 -1.94657e+00
3.12000e+04 7.80000e+01 -1.35442e+00 -1.11999e+00 -1.58885e+00 -1.80454e+00 -1.67310e+00 -1.93599e+00
3.13600e+04 7.80000e+01 -1.35442e+00 -1.11999e+00 -1.58885e+00 -1.79417e+00 -1.66281e+00 -1.92552e+00
3.15200e+04 7.80000e+01 -1.35442e+00 -1.11999e+00 -1.58885e+00 -1.78388e+00 -1.65259e+00 -1.91517e+00
3.16800e+04 7.90000e+01 -1.33818e+00 -1.14005e+00 -1.53630e+00 -1.77366e+00 -1.64242e+00 -1.90490e+00
3.18400e+04 7.90000e+01 -1.33818e+00 -1.14005e+00 -1.53630e+00 -1.76351e+00 -1.63229e+00 -1.89473e+00
3.20000e+04 8.00000e+01 -1.13955e+00 -1.03713e+00 -1.24196e+00 -1.75344e+00 -1.62223e+00 -1.88465e+00
3.21600e+04 8.00000e+01 -1.13955e+00 -1.03713e+00 -1.24196e+00 -1.74344e+00 -1.61222e+00 -1.87465e+00
3.23200e+04 8.00000e+01 -1.13955e+00 -1.03713e+00 -1.24196e+00 -1.73351e+00 -1.60228e+00 -1.86473e+00
3.24800e+04 8.10000e+01 -1.21477e+00 -1.03694e+00 -1.39260e+00 -1.72364e+00 -1.59241e+00 -1.85488e+00
3.26400e+04 8.10000e+01 -1.21477e+00 -1.03694e+00 -1.39260e+00 -1.71384e+00 -1.58260e+00 -1.84508e+00
3.28000e+04 8.20000e+01 -1.09715e+00 -9.38728e-01 -1.25557e+00 -1.70411e+00 -1.57287e+00 -1.83534e+00
3.29600e+04 8.20000e+01 -1.09715e+00 -9.38728e-01 -1.25557e+00 -1.69444e+00 -1.56323e+00 -1.82566e+00
3.31200e+04 8.20000e+01 -1.09715e+00 -9.38728e-01 -1.25557e+00 -1.68485e+00 -1.55368e+00 -1.81602e+00
3.32800e+04 8.30000e+01 -1.12809e+00 -1.03527e+00 -1.22091e+00 -1.67533e+00 -1.54422e+00 -1.80643e+00
3.34400e+04 8.30000e+01 -1.12809e+00 -1.03527e+00 -1.22091e+00 -1.66588e+00 -1.53487e+00 -1.79689e+00
3.36000e+04 8.40000e+01 -1.17759e+00 -1.02047e+00 -1.33471e+00 -1.65650e+00 -1.52562e+00 -1.78738e+00
3.37600e+04 8.40000e+01 -1.17759e+00 -1.02047e+00 -1.33471e+00 -1.64721e+00 -1.51650e+00 -1.77793e+00
3.39200e+04 8.40000e+01 -1.17759e+00 -1.02047e+00 -1.33471e+00 -1.63800e+00 -1.50749e+00 -1.76851e+00
3.40800e+04 8.50000e+01 -1.12719e+00 -9.22000e-01 -1.33238e+00 -1.62888e+00 -1.49861e+00 -1.75915e+00
3.42400e+04 8.50000e+01 -1.12719e+00 -9.22000e-01 -1.33238e+00 -1.61985e+00 -1.48987e+00 -1.74984e+00
3.44000e+04 8.60000e+01 -1.09467e+00 -1.01681e+00 -1.17253e+00 -1.61092e+00 -1.48126e+00 -1.74058e+00
3.45600e+04 8.60000e+01 -1.09467e+00 -1.01681e+00 -1.17253e+00 -1.60208e+00 -1.47279e+00 -1.73138e+00
3.47200e+04 8.60000e+01 -1.09467e+00 -1.01681e+00 -1.17253e+00 -1.59334e+00 -1.46445e+00 -1.72223e+00
3.48800e+04 8.70000e+01 -1.06097e+00 -9.72763e-01 -1.14918e+00 -1.58471e+00 -1.45626e+00 -1.71316e+00
3.50400e+04 8.70000e+01 -1.06097e+00 -9.72763e-01 -1.14918e+00 -1.57617e+00 -1.44821e+00 -1.70414e+00
3.52000e+04 8.80000e+01 -1.02673e+00 -9.00685e-01 -1.15277e+00 -1.56774e+00 -1.44029e+00 -1.69520e+00
3.53600e+04 8.80000e+01 -1.02673e+00 -9.00685e-01 -1.15277e+00 -1.55941e+00 -1.43250e+00 -1.68632e+00
3.55200e+04 8.80000e+01 -1.02673e+00 -9.00685e-01 -1.15277e+00 -1.55118e+00 -1.42486e+00 -1.67750e+00
3.56800e+04 8.90000e+01 -1.07983e+00 -9.92663e-01 -1.16699e+00 -1.54304e+00 -1.41732e+00 -1.66875e+00
3.58400e+04 8.90000e+01 -1.07983e+00 -9.92663e-01 -1.16699e+00 -1.53498e+00 -1.40991e+00 -1.66006e+00
3.60000e+04 9.00000e+01 -1.09769e+00 -9.67411e-01 -1.22797e+00 -1.52702e+00 -1.40261e+00 -1.65142e+00
3.61600e+04 9.00000e+01 -1.09769e+00 -9.67411e-01 -1.22797e+00 -1.51913e+00 -1.39541e+00 -1.64285e+00
3.63200e+04 9.00000e+01 -1.09769e+00 -9.67411e-01 -1.22797e+00 -1.51131e+00 -1.38830e+00 -1.63431e+00
3.64800e+04 9.10000e+01 -1.07649e+00 -8.70523e-01 -1.28246e+00 -1.50355e+00 -1.38128e+00 -1.62582e+00
3.66400e+04 9.10000e+01 -1.07649e+00 -8.70523e-01 -1.28246e+00 -1.49584e+00 -1.37433e+00 -1.61735e+00
3.68000e+04 9.20000e+01 -1.08603e+00 -9.50500e-01 -1.22156e+00 -1.48818e+00 -1.36744e+00 -1.60892e+00
3.69600e+04 9.20000e+01 -1.08603e+00 -9.50500e-01 -1.22156e+00 -1.48056e+00 -1.36062e+00 -1.60051e+00
3.71200e+04 9.20000e+01 -1.08603e+00 -9.50500e-01 -1.22156e+00 -1.47297e+00 -1.35383e+00 -1.59211e+00
3.72800e+04 9.30000e+01 -9.10097e-01 -7.98419e-01 -1.02178e+00 -1.46539e+00 -1.34708e+00 -1.58371e+00
3.74400e+04 9.30000e+01 -9.10097e-01 -7.98419e-01 -1.02178e+00 -1.45783e+00 -1.34035e+00 -1.57531e+00
3.76000e+04 9.40000e+01 -1.08028e+00 -9.73496e-01 -1.18706e+00 -1.45027e+00 -1.33365e+00 -1.56689e+00
3.77600e+04 9.40000e+01 -1.08028e+00 -9.73496e-01 -1.18706e+00 -1.44271e+00 -1.32695e+00 -1.55846e+00
3.79200e+04 9.40000e+01 -1.08028e+00 -9.73496e-01 -1.18706e+00 -1.43513e+00 -1.32026e+00 -1.55001e+00
3.80800e+04 9.50000e+01 -1.09614e+00 -9.94891e-01 -1.19739e+00 -1.42755e+00 -1.31357e+00 -1.54153e+00
3.82400e+04 9.50000e+01 -1.09614e+00 -9.94891e-01 -1.19739e+00 -1.41993e+00 -1.30687e+00 -1.53300e+00
3.84000e+04 9.60000e+01 -1.08869e+00 -9.95091e-01 -1.18229e+00 -1.41230e+00 -1.30016e+00 -1.52444e+00
3.85600e+04 9.60000e+01 -1.08869e+00 -9.95091e-01 -1.18229e+00 -1.40464e+00 -1.29345e+00 -1.51583e+00
3.87200e+04 9.60000e+01 -1.08869e+00 -9.95091e-01 -1.18229e+00 -1.39695e+00 -1.28673e+00 -1.50718e+00
3.88800e+04 9.70000e+01 -9.42933e-01 -8.52712e-01 -1.03315e+00 -1.38923e+00 -1.27999e+00 -1.49847e+00
3.90400e+04 9.70000e+01 -9.42933e-01 -8.52712e-01 -1.03315e+00 -1.38149e+00 -1.27325e+00 -1.48972e+00
3.92000e+04 9.80000e+01 -1.00729e+00 -8.41536e-01 -1.17304e+00 -1.37371e+00 -1.26650e+00 -1.48093e+00
3.93600e+04 9.80000e+01 -1.00729e+00 -8.41536e-01 -1.17304e+00 -1.36591e+00 -1.25974e+00 -1.47209e+00
3.95200e+04 9.80000e+01 -1.00729e+00 -8.41536e-01 -1.17304e+00 -1.35809e+00 -1.25298e+00 -1.46320e+00
3.96800e+04 9.90000e+01 -9.61094e-01 -8.25112e-01 -1.09708e+00 -1.35025e+00 -1.24621e+00 -1.45430e+00
3.98400e+04 9.90000e+01 -9.61094e-01 -8.25112e-01 -1.09708e+00 -1.34240e+00 -1.23945e+00 -1.44535e+00
4.00000e+04 1.00000e+02 -9.52409e-01 -8.66936e-01 -1.03788e+00 -1.33454e+00 -1.23269e+00 -1.43639e+00
4.01600e+04 1.00000e+02 -9.52409e-01 -8.66936e-01 -1.03788e+00 -1.32668e+00 -1.22594e+00 -1.42742e+00
4.03200e+04 1.00000e+02 -9.52409e-01 -8.66936e-01 -1.03788e+00 -1.31882e+00 -1.21919e+00 -1.41845e+00
4.04800e+04 1.01000e+02 -9.84379e-01 -8.24817e-01 -1.14394e+00 -1.31099e+00 -1.21247e+00 -1.40950e+00
4.06400e+04 1.01000e+02 -9.84379e-01 -8.24817e-01 -1.14394e+00 -1.30317e+00 -1.20576e+00 -1.40057e+00
4.08000e+04 1.02000e+02 -9.93844e-01 -8.85066e-01 -1.10262e+00 -1.29538e+00 -1.19909e+00 -1.39167e+00
4.09600e+04 1.02000e+02 -9.93844e-01 -8.85066e-01 -1.10262e+00 -1.28763e+00 -1.19243e+00 -1.38282e+00
4.11200e+04 1.02000e+02 -9.93844e-01 -8.85066e-01 -1.10262e+00 -1.27991e+00 -1.18580e+00 -1.37402e+00
4.12800e+04 1.03000e+02 -1.01796e+00 -7.25611e-01 -1.31031e+00 -1.27226e+00 -1.17922e+00 -1.36530e+00
4.14400e+04 1.03000e+02 -1.01796e+00 -7.25611e-01 -1.31031e+00 -1.26467e+00 -1.17267e+00 -1.35667e+00
4.16000e+04 1.04000e+02 -9.68576e-01 -8.44623e-01 -1.09253e+00 -1.25715e+00 -1.16617e+00 -1.34813e+00
4.17600e+04 1.04000e+02 -9.68576e-01 -8.44623e-01 -1.09253e+00 -1.24970e+00 -1.15970e+00 -1.33970e+00
4.19200e+04 1.04000e+02 -9.68576e-01 -8.44623e-01 -1.09253e+00 -1.24234e+00 -1.15329e+00 -1.33139e+00
4.20800e+04 1.05000e+02 -8.71051e-01 -7.02990e-01 -1.03911e+00 -1.23507e+00 -1.14693e+00 -1.32320e+00
4.22400e+04 1.05000e+02 -8.71051e-01 -7.02990e-01 -1.03911e+00 -1.22789e+00 -1.14063e+00 -1.31515e+00
4.24000e+04 1.06000e+02 -8.75232e-01 -7.75615e-01 -9.74849e-01 -1.22081e+00 -1.13439e+00 -1.30724e+00
4.25600e+04 1.06000e+02 -8.75232e-01 -7.75615e-01 -9.74849e-01 -1.21384e+00 -1.12819e+00 -1.29948e+00
4.27200e+04 1.06000e+02 -8.75232e-01 -7.75615e-01 -9.74849e-01 -1.20697e+00 -1.12207e+00 -1.29187e+00
4.28800e+04 1.07000e+02 -8.88942e-01 -8.06638e-01 -9.71247e-01 -1.20021e+00 -1.11599e+00 -1.28443e+00
4.30400e+04 1.07000e+02 -8.88942e-01 -8.06638e-01 -9.71247e-01 -1.19357e+00 -1.10998e+00 -1.27715e+00
4.32000e+04 1.08000e+02 -8.52559e-01 -6.93274e-01 -1.01184e+00 -1.18704e+00 -1.10402e+00 -1.27005e+00
4.33600e+04 1.08000e+02 -8.52559e-01 -6.93274e-01 -1.01184e+00 -1.18062e+00 -1.09813e+00 -1.26311e+00
4.35200e+04 1.08000e+02 -8.52559e-01 -6.93274e-01 -1.01184e+00 -1.17432e+00 -1.09229e+00 -1.25635e+00
4.36800e+04 1.09000e+02 -8.58822e-01 -7.31444e-01 -9.86200e-01 -1.16813e+00 -1.08650e+00 -1.24976e+00
4.38400e+04 1.09000e+02 -8.58822e-01 -7.31444e-01 -9.86200e-01 -1.16206e+00 -1.08077e+00 -1.24335e+00
4.40000e+04 1.10000e+02 -8.79616e-01 -7.76012e-01 -9.83221e-01 -1.15610e+00 -1.07509e+00 -1.23712e+00
4.41600e+04 1.10000e+02 -8.79616e-01 -7.76012e-01 -9.83221e-01 -1.15026e+00 -1.06946e+00 -1.23105e+00
4.43200e+04 1.10000e+02 -8.79616e-01 -7.76012e-01 -9.83221e-01 -1.14452e+00 -1.06387e+00 -1.22517e+00
4.44800e+04 1.11000e+02 -8.76884e-01 -7.29423e-01 -1.02434e+00 -1.13890e+00 -1.05833e+00 -1.21947e+00
4.46400e+04 1.11000e+02 -8.76884e-01 -7.29423e-01 -1.02434e+00 -1.13338e+00 -1.05282e+00 -1.21394e+00
4.48000e+04 1.12000e+02 -8.53194e-01 -7.66391e-01 -9.39997e-01 -1.12796e+00 -1.04736e+00 -1.20857e+00
4.49600e+04 1.12000e+02 -8.53194e-01 -7.66391e-01 -9.39997e-01 -1.12265e+00 -1.04193e+00 -1.20337e+00
4.51200e+04 1.12000e+02 -8.53194e-01 -7.66391e-01 -9.39997e-01 -1.11743e+00 -1.03653e+00 -1.19833e+00
4.52800e+04 1.13000e+02 -8.54820e-01 -7.41049e-01 -9.68591e-01 -1.11230e+00 -1.03116e+00 -1.19345e+00
4.54400e+04 1.13000e+02 -8.54820e-01 -7.41049e-01 -9.68591e-01 -1.10726e+00 -1.02583e+00 -1.18870e+00
4.56000e+04 1.14000e+02 -8.23098e-01 -7.12107e-01 -9.34088e-01 -1.10230e+00 -1.02051e+00 -1.18409e+00
4.57600e+04 1.14000e+02 -8.23098e-01 -7.12107e-01 -9.34088e-01 -1.09743e+00 -1.01524e+00 -1.17962e+00
4.59200e+04 1.14000e+02 -8.23098e-01 -7.12107e-01 -9.34088e-01 -1.09262e+00 -1.00998e+00 -1.17525e+00
4.60800e+04 1.15000e+02 -8.34021e-01 -7.30016e-01 -9.38025e-01 -1.08787e+00 -1.00475e+00 -1.17100e+00
4.62400e+04 1.15000e+02 -8.34021e-01 -7.30016e-01 -9.38025e-01 -1.08319e+00 -9.99535e-01 -1.16684e+00
4.64000e+04 1.16000e+02 -8.67044e-01 -8.01048e-01 -9.33039e-01 -1.07855e+00 -9.94350e-01 -1.16276e+00
4.65600e+04 1.16000e+02 -8.67044e-01 -8.01048e-01 -9.33039e-01 -1.07396e+00 -9.89181e-01 -1.15875e+00
4.67200e+04 1.16000e+02 -8.67044e-01 -8.01048e-01 -9.33039e-01 -1.06942e+00 -9.84045e-01 -1.15479e+00
4.68800e+04 1.17000e+02 -8.30551e-01 -7.04377e-01 -9.56726e-01 -1.06491e+00 -9.78934e-01 -1.15089e+00
4.70400e+04 1.17000e+02 -8.30551e-01 -7.04377e-01 -9.56726e-01 -1.06043e+00 -9.73848e-01 -1.14701e+00
4.72000e+04 1.18000e+02 -8.56049e-01 -6.96941e-01 -1.01516e+00 -1.05597e+00 -9.68788e-01 -1.14316e+00
4.73600e+04 1.18000e+02 -8.56049e-01 -6.96941e-01 -1.01516e+00 -1.05154e+00 -9.63760e-01 -1.13931e+00
4.75200e+04 1.18000e+02 -8.56049e-01 -6.96941e-01 -1.01516e+00 -1.04712e+00 -9.58763e-01 -1.13547e+00
4.76800e+04 1.19000e+02 -7.69060e-01 -6.76589e-01 -8.61531e-01 -1.04271e+00 -9.53806e-01 -1.13161e+00
4.78400e+04 1.19000e+02 -7.69060e-01 -6.76589e-01 -8.61531e-01 -1.03831e+00 -9.48885e-01 -1.12774e+00
4.80000e+04 1.20000e+02 -8.25971e-01 -7.64680e-01 -8.87262e-01 -1.03392e+00 -9.44012e-01 -1.12382e+00
4.81600e+04 1.20000e+02 -8.25971e-01 -7.64680e-01 -8.87262e-01 -1.02953e+00 -9.39187e-01 -1.11987e+00
4.83200e+04 1.20000e+02 -8.25971e-01 -7.64680e-01 -8.87262e-01 -1.02515e+00 -9.34413e-01 -1.11589e+00
4.84800e+04 1.21000e+02 -7.90806e-01 -5.97572e-01 -9.84040e-01 -1.02077e+00 -9.29698e-01 -1.11184e+00
4.86400e+04 1.21000e+02 -7.90806e-01 -5.97572e-01 -9.84040e-01 -1.01639e+00 -9.25043e-01 -1.10774e+00
4.88000e+04 1.22000e+02 -7.48939e-01 -7.13292e-01 -7.84586e-01 -1.01202e+00 -9.20455e-01 -1.10358e+00
4.89600e+04 1.22000e+02 -7.48939e-01 -7.13292e-01 -7.84586e-01 -1.00765e+00 -9.15939e-01 -1.09936e+00
4.91200e+04 1.22000e+02 -7.48939e-01 -7.13292e-01 -7.84586e-01 -1.00328e+00 -9.11500e-01 -1.09506e+00
4.92800e+04 1.23000e+02 -7.49119e-01 -6.96243e-01 -8.01994e-01 -9.98926e-01 -9.07139e-01 -1.09071e+00
4.94400e+04 1.23000e+02 -7.49119e-01 -6.96243e-01 -8.01994e-01 -9.94578e-01 -9.02860e-01 -1.08630e+00
4.96000e+04 1.24000e+02 -7.81778e-01 -6.61478e-01 -9.02078e-01 -9.90243e-01 -8.98666e-01 -1.08182e+00
4.97600e+04 1.24000e+02 -7.81778e-01 -6.61478e-01 -9.02078e-01 -9.85921e-01 -8.94558e-01 -1.07728e+00
4.99200e+04 1.24000e+02 -7.81778e-01 -6.61478e-01 -9.02078e-01 -9.81618e-01 -8.90538e-01 -1.07270e+00
5.00800e+04 1.25000e+02 -7.72260e-01 -6.85241e-01 -8.59280e-01 -9.77333e-01 -8.86606e-01 -1.06806e+00
5.02400e+04 1.25000e+02 -7.72260e-01 -6.85241e-01 -8.59280e-01 -9.73075e-01 -8.82759e-01 -1.06339e+00
5.04000e+04 1.26000e+02 -7.76292e-01 -6.91008e-01 -8.61575e-01 -9.68842e-01 -8.78997e-01 -1.05869e+00
5.05600e+04 1.26000e+02 -7.76292e-01 -6.91008e-01 -8.61575e-01 -9.64638e-01 -8.75317e-01 -1.05396e+00
5.07200e+04 1.26000e+02 -7.76292e-01 -6.91008e-01 -8.61575e-01 -9.60465e-01 -8.71715e-01 -1.04922e+00
5.08800e+04 1.27000e+02 -7.71917e-01 -6.32497e-01 -9.11336e-01 -9.56327e-01 -8.68189e-01 -1.04447e+00
5.10400e+04 1.27000e+02 -7.71917e-01 -6.32497e-01 -9.11336e-01 -9.52225e-01 -8.64730e-01 -1.03972e+00
5.12000e+04 1.28000e+02 -7.67118e-01 -6.62923e-01 -8.71313e-01 -9.48163e-01 -8.61335e-01 -1.03499e+00
5.13600e+04 1.28000e+02 -7.67118e-01 -6.62923e-01 -8.71313e-01 -9.44138e-01 -8.57999e-01 -1.03028e+00
5.15200e+04 1.28000e+02 -7.67118e-01 -6.62923e-01 -8.71313e-01 -9.40154e-01 -8.54715e-01 -1.02559e+00
5.16800e+04 1.29000e+02 -7.21710e-01 -6.53503e-01 -7.89917e-01 -9.36209e-01 -8.51479e-01 -1.02094e+00
5.18400e+04 1.29000e+02 -7.21710e-01 -6.53503e-01 -7.89917e-01 -9.32307e-01 -8.48282e-01 -1.01633e+00
5.20000e+04 1.30000e+02 -7.66646e-01 -6.31248e-01 -9.02043e-01 -9.28446e-01 -8.45122e-01 -1.01177e+00
5.21600e+04 1.30000e+02 -7.66646e-01 -6.31248e-01 -9.02043e-01 -9.24626e-01 -8.41990e-01 -1.00726e+00
5.23200e+04 1.30000e+02 -7.66646e-01 -6.31248e-01 -9.02043e-01 -9.20843e-01 -8.38886e-01 -1.00280e+00
5.24800e+04 1.31000e+02 -7.49755e-01 -6.90247e-01 -8.09263e-01 -9.17100e-01 -8.35806e-01 -9.98393e-01
5.26400e+04 1.31000e+02 -7.49755e-01 -6.90247e-01 -8.09263e-01 -9.13394e-01 -8.32744e-01 -9.94044e-01
5.28000e+04 1.32000e+02 -7.20055e-01 -6.83979e-01 -7.56130e-01 -9.09725e-01 -8.29698e-01 -9.89752e-01
5.29600e+04 1.32000e+02 -7.20055e-01 -6.83979e-01 -7.56130e-01 -9.06091e-01 -8.26666e-01 -9.85516e-01
5.31200e+04 1.32000e+02 -7.20055e-01 -6.83979e-01 -7.56130e-01 -9.02492e-01 -8.23648e-01 -9.81335e-01
5.32800e+04 1.33000e+02 -7.35413e-01 -6.61199e-01 -8.09626e-01 -8.98924e-01 -8.20644e-01 -9.77204e-01
5.34400e+04 1.33000e+02 -7.35413e-01 -6.61199e-01 -8.09626e-01 -8.95389e-01 -8.17652e-01 -9.73126e-01
5.36000e+04 1.34000e+02 -7.54659e-01 -6.93914e-01 -8.15403e-01 -8.91885e-01 -8.14674e-01 -9.69096e-01
5.37600e+04 1.34000e+02 -7.54659e-01 -6.93914e-01 -8.15403e-01 -8.88412e-01 -8.11709e-01 -9.65114e-01
5.39200e+04 1.34000e+02 -7.54659e-01 -6.93914e-01 -8.15403e-01 -8.84968e-01 -8.08762e-01 -9.61174e-01
5.40800e+04 1.35000e+02 -7.65995e-01 -6.77567e-01 -8.54422e-01 -8.81552e-01 -8.05835e-01 -9.57270e-01
5.42400e+04 1.35000e+02 -7.65995e-01 -6.77567e-01 -8.54422e-01 -8.78168e-01 -8.02927e-01 -9.53408e-01
5.44000e+04 1.36000e+02 -7.28506e-01 -5.87497e-01 -8.69516e-01 -8.74809e-01 -8.00047e-01 -9.49571e-01
5.45600e+04 1.36000e+02 -7.28506e-01 -5.87497e-01 -8.69516e-01 -8.71482e-01 -7.97194e-01 -9.45771e-01
5.47200e+04 1.36000e+02 -7.28506e-01 -5.87497e-01 -8.69516e-01 -8.68183e-01 -7.94375e-01 -9.41991e-01
5.48800e+04 1.37000e+02 -7.02899e-01 -6.27960e-01 -7.77838e-01 -8.64913e-01 -7.91594e-01 -9.38232e-01
5.50400e+04 1.37000e+02 -7.02899e-01 -6.27960e-01 -7.77838e-01 -8.61675e-01 -7.88854e-01 -9.34495e-01
5.52000e+04 1.38000e+02 -6.92215e-01 -6.41047e-01 -7.43382e-01 -8.58466e-01 -7.86162e-01 -9.30769e-01
5.53600e+04 1.38000e+02 -6.92215e-01 -6.41047e-01 -7.43382e-01 -8.55288e-01 -7.83523e-01 -9.27053e-01
5.55200e+04 1.38000e+02 -6.92215e-01 -6.41047e-01 -7.43382e-01 -8.52142e-01 -7.80941e-01 -9.23342e-01
5.56800e+04 1.39000e+02 -7.46223e-01 -6.57225e-01 -8.35221e-01 -8.49027e-01 -7.78420e-01 -9.19635e-01
5.58400e+04 1.39000e+02 -7.46223e-01 -6.57225e-01 -8.35221e-01 -8.45946e-01 -7.75964e-01 -9.15928e-01
5.60000e+04 1.40000e+02 -7.20891e-01 -6.77951e-01 -7.63831e-01 -8.42899e-01 -7.73578e-01 -9.12220e-01
5.61600e+04 1.40000e+02 -7.20891e-01 -6.77951e-01 -7.63831e-01 -8.39887e-01 -7.71263e-01 -9.08510e-01
5.63200e+04 1.40000e+02 -7.20891e-01 -6.77951e-01 -7.63831e-01 -8.36910e-01 -7.69022e-01 -9.04798e-01
5.64800e+04 1.41000e+02 -6.85679e-01 -5.75319e-01 -7.96039e-01 -8.33969e-01 -7.66856e-01 -9.01083e-01
5.66400e+04 1.41000e+02 -6.85679e-01 -5.75319e-01 -7.96039e-01 -8.31066e-01 -7.64764e-01 -8.97368e-01
5.68000e+04 1.42000e+02 -8.01732e-01 -5.96663e-01 -1.00680e+00 -8.28201e-01 -7.62746e-01 -8.93656e-01
5.69600e+04 1.42000e+02 -8.01732e-01 -5.96663e-01 -1.00680e+00 -8.25375e-01 -7.60800e-01 -8.89950e-01
5.71200e+04 1.42000e+02 -8.01732e-01 -5.96663e-01 -1.00680e+00 -8.22589e-01 -7.58923e-01 -8.86254e-01
5.72800e+04 1.43000e+02 -6.47538e-01 -5.99913e-01 -6.95164e-01 -8.19843e-01 -7.57111e-01 -8.82575e-01
5.74400e+04 1.43000e+02 -6.47538e-01 -5.99913e-01 -6.95164e-01 -8.17138e-01 -7.55361e-01 -8.78916e-01
5.76000e+04 1.44000e+02 -7.09113e-01 -6.39566e-01 -7.78659e-01 -8.14475e-01 -7.53665e-01 -8.75285e-01
5.77600e+04 1.44000e+02 -7.09113e-01 -6.39566e-01 -7.78659e-01 -8.11854e-01 -7.52018e-01 -8.71689e-01
5.79200e+04 1.44000e+02 -7.09113e-01 -6.39566e-01 -7.78659e-01 -8.09274e-01 -7.50414e-01 -8.68135e-01
5.80800e+04 1.45000e+02 -6.87361e-01 -6.37960e-01 -7.36761e-01 -8.06736e-01 -7.48845e-01 -8.64628e-01
5.82400e+04 1.45000e+02 -6.87361e-01 -6.37960e-01 -7.36761e-01 -8.04241e-01 -7.47305e-01 -8.61177e-01
5.84000e+04 1.46000e+02 -6.94890e-01 -5.54000e-01 -8.35781e-01 -8.01787e-01 -7.45786e-01 -8.57788e-01
5.85600e+04 1.46000e+02 -6.94890e-01 -5.54000e-01 -8.35781e-01 -7.99375e-01 -7.44283e-01 -8.54467e-01
5.87200e+04 1.46000e+02 -6.94890e-01 -5.54000e-01 -8.35781e-01 -7.97003e-01 -7.42786e-01 -8.51221e-01
5.88800e+04 1.47000e+02 -6.93857e-01 -6.11067e-01 -7.76647e-01 -7.94673e-01 -7.41291e-01 -8.48054e-01
5.90400e+04 1.47000e+02 -6.93857e-01 -6.11067e-01 -7.76647e-01 -7.92382e-01 -7.39792e-01 -8.44972e-01
5.92000e+04 1.48000e+02 -6.70995e-01 -6.26060e-01 -7.15930e-01 -7.90131e-01 -7.38284e-01 -8.41978e-01
5.93600e+04 1.48000e+02 -6.70995e-01 -6.26060e-01 -7.15930e-01 -7.87919e-01 -7.36762e-01 -8.39076e-01
5.95200e+04 1.48000e+02 -6.70995e-01 -6.26060e-01 -7.15930e-01 -7.85746e-01 -7.35223e-01 -8.36268e-01
5.96800e+04 1.49000e+02 -6.58987e-01 -6.45194e-01 -6.72780e-01 -7.83610e-01 -7.33665e-01 -8.33556e-01
5.98400e+04 1.49000e+02 -6.58987e-01 -6.45194e-01 -6.72780e-01 -7.81512e-01 -7.32084e-01 -8.30940e-01
6.00000e+04 1.50000e+02 -6.88210e-01 -6.06710e-01 -7.69710e-01 -7.79451e-01 -7.30481e-01 -8.28420e-01
6.01600e+04 1.50000e+02 -6.88210e-01 -6.06710e-01 -7.69710e-01 -7.77425e-01 -7.28855e-01 -8.25994e-01
6.03200e+04 1.50000e+02 -6.88210e-01 -6.06710e-01 -7.69710e-01 -7.75433e-01 -7.27207e-01 -8.23660e-01
6.04800e+04 1.51000e+02 -6.78894e-01 -6.09713e-01 -7.48074e-01 -7.73476e-01 -7.25537e-01 -8.21415e-01
6.06400e+04 1.51000e+02 -6.78894e-01 -6.09713e-01 -7.48074e-01 -7.71552e-01 -7.23848e-01 -8.19255e-01
6.08000e+04 1.52000e+02 -6.37537e-01 -5.79972e-01 -6.95101e-01 -7.69659e-01 -7.22142e-01 -8.17176e-01
6.09600e+04 1.52000e+02 -6.37537e-01 -5.79972e-01 -6.95101e-01 -7.67797e-01 -7.20421e-01 -8.15173e-01
6.11200e+04 1.52000e+02 -6.37537e-01 -5.79972e-01 -6.95101e-01 -7.65964e-01 -7.18688e-01 -8.13241e-01
6.12800e+04 1.53000e+02 -6.76399e-01 -5.98976e-01 -7.53823e-01 -7.64160e-01 -7.16945e-01 -8.11374e-01
6.14400e+04 1.53000e+02 -6.76399e-01 -5.98976e-01 -7.53823e-01 -7.62381e-01 -7.15195e-01 -8.09567e-01
6.16000e+04 1.54000e+02 -6.33040e-01 -5.78338e-01 -6.87742e-01 -7.60627e-01 -7.13440e-01 -8.07814e-01
6.17600e+04 1.54000e+02 -6.33040e-01 -5.78338e-01 -6.87742e-01 -7.58897e-01 -7.11684e-01 -8.06110e-01
6.19200e+04 1.54000e+02 -6.33040e-01 -5.78338e-01 -6.87742e-01 -7.57188e-01 -7.09926e-01 -8.04449e-01
6.20800e+04 1.55000e+02 -6.60175e-01 -6.24454e-01 -6.95897e-01 -7.55498e-01 -7.08171e-01 -8.02826e-01
6.22400e+04 1.55000e+02 -6.60175e-01 -6.24454e-01 -6.95897e-01 -7.53827e-01 -7.06419e-01 -8.01235e-01
6.24000e+04 1.56000e+02 -6.24110e-01 -5.67539e-01 -6.80681e-01 -7.52171e-01 -7.04670e-01 -7.99673e-01
6.25600e+04 1.56000e+02 -6.24110e-01 -5.67539e-01 -6.80681e-01 -7.50530e-01 -7.02926e-01 -7.98134e-01
6.27200e+04 1.56000e+02 -6.24110e-01 -5.67539e-01 -6.80681e-01 -7.48901e-01 -7.01188e-01 -7.96614e-01
6.28800e+04 1.57000e+02 -6.57610e-01 -6.07966e-01 -7.07253e-01 -7.47283e-01 -6.99457e-01 -7.95109e-01
6.30400e+04 1.57000e+02 -6.57610e-01 -6.07966e-01 -7.07253e-01 -7.45673e-01 -6.97731e-01 -7.93615e-01
6.32000e+04 1.58000e+02 -6.46915e-01 -6.25418e-01 -6.68413e-01 -7.44071e-01 -6.96013e-01 -7.92129e-01
6.33600e+04 1.58000e+02 -6.46915e-01 -6.25418e-01 -6.68413e-01 -7.42474e-01 -6.94301e-01 -7.90647e-01
6.35200e+04 1.58000e+02 -6.46915e-01 -6.25418e-01 -6.68413e-01 -7.40880e-01 -6.92596e-01 -7.89165e-01
6.36800e+04 1.59000e+02 -6.47628e-01 -5.03794e-01 -7.91461e-01 -7.39289e-01 -6.90898e-01 -7.87680e-01
6.38400e+04 1.59000e+02 -6.47628e-01 -5.03794e-01 -7.91461e-01 -7.37700e-01 -6.89208e-01 -7.86191e-01
6.40000e+04 1.60000e+02 -5.47025e-01 -4.89096e-01 -6.04955e-01 -7.36109e-01 -6.87525e-01 -7.84693e-01
6.41600e+04 1.60000e+02 -5.47025e-01 -4.89096e-01 -6.04955e-01 -7.34517e-01 -6.85849e-01 -7.83184e-01
6.43200e+04 1.60000e+02 -5.47025e-01 -4.89096e-01 -6.04955e-01 -7.32922e-01 -6.84181e-01 -7.81662e-01
6.44800e+04 1.61000e+02 -6.93452e-01 -6.08319e-01 -7.78585e-01 -7.31323e-01 -6.82521e-01 -7.80124e-01
6.46400e+04 1.61000e+02 -6.93452e-01 -6.08319e-01 -7.78585e-01 -7.29719e-01 -6.80869e-01 -7.78569e-01
6.48000e+04 1.62000e+02 -6.45440e-01 -5.40170e-01 -7.50711e-01 -7.28109e-01 -6.79224e-01 -7.76995e-01
6.49600e+04 1.62000e+02 -6.45440e-01 -5.40170e-01 -7.50711e-01 -7.26493e-01 -6.77588e-01 -7.75399e-01
6.51200e+04 1.62000e+02 -6.45440e-01 -5.40170e-01 -7.50711e-01 -7.24870e-01 -6.75960e-01 -7.73781e-01
6.52800e+04 1.63000e+02 -6.17021e-01 -5.56353e-01 -6.77689e-01 -7.23240e-01 -6.74340e-01 -7.72139e-01
6.54400e+04 1.63000e+02 -6.17021e-01 -5.56353e-01 -6.77689e-01 -7.21601e-01 -6.72729e-01 -7.70473e-01
6.56000e+04 1.64000e+02 -6.51126e-01 -5.66862e-01 -7.35390e-01 -7.19954e-01 -6.71126e-01 -7.68783e-01
6.57600e+04 1.64000e+02 -6.51126e-01 -5.66862e-01 -7.35390e-01 -7.18299e-01 -6.69532e-01 -7.67067e-01
6.59200e+04 1.64000e+02 -6.51126e-01 -5.66862e-01 -7.35390e-01 -7.16636e-01 -6.67945e-01 -7.65327e-01
6.60800e+04 1.65000e+02 -6.42014e-01 -6.06372e-01 -6.77656e-01 -7.14964e-01 -6.66365e-01 -7.63563e-01
6.62400e+04 1.65000e+02 -6.42014e-01 -6.06372e-01 -6.77656e-01 -7.13284e-01 -6.64793e-01 -7.61775e-01
6.64000e+04 1.66000e+02 -6.53351e-01 -5.68373e-01 -7.38329e-01 -7.11595e-01 -6.63226e-01 -7.59965e-01
6.65600e+04 1.66000e+02 -6.53351e-01 -5.68373e-01 -7.38329e-01 -7.09899e-01 -6.61665e-01 -7.58134e-01
6.67200e+04 1.66000e+02 -6.53351e-01 -5.68373e-01 -7.38329e-01 -7.08196e-01 -6.60108e-01 -7.56284e-01
6.68800e+04 1.67000e+02 -6.22282e-01 -5.64083e-01 -6.80482e-01 -7.06486e-01 -6.58556e-01 -7.54415e-01
6.70400e+04 1.67000e+02 -6.22282e-01 -5.64083e-01 -6.80482e-01 -7.04770e-01 -6.57007e-01 -7.52532e-01
6.72000e+04 1.68000e+02 -6.30271e-01 -5.35352e-01 -7.25191e-01 -7.03048e-01 -6.55461e-01 -7.50634e-01
6.73600e+04 1.68000e+02 -6.30271e-01 -5.35352e-01 -7.25191e-01 -7.01322e-01 -6.53917e-01 -7.48726e-01
6.75200e+04 1.68000e+02 -6.30271e-01 -5.35352e-01 -7.25191e-01 -6.99592e-01 -6.52375e-01 -7.46810e-01
6.76800e+04 1.69000e+02 -6.53693e-01 -5.58236e-01 -7.49150e-01 -6.97861e-01 -6.50834e-01 -7.44888e-01
6.78400e+04 1.69000e+02 -6.53693e-01 -5.58236e-01 -7.49150e-01 -6.96128e-01 -6.49295e-01 -7.42961e-01
6.80000e+04 1.70000e+02 -6.04587e-01 -5.48063e-01 -6.61111e-01 -6.94397e-01 -6.47758e-01 -7.41035e-01
6.81600e+04 1.70000e+02 -6.04587e-01 -5.48063e-01 -6.61111e-01 -6.92667e-01 -6.46224e-01 -7.39111e-01
6.83200e+04 1.70000e+02 -6.04587e-01 -5.48063e-01 -6.61111e-01 -6.90943e-01 -6.44693e-01 -7.37192e-01
6.84800e+04 1.71000e+02 -6.02603e-01 -5.20226e-01 -6.84980e-01 -6.89224e-01 -6.43167e-01 -7.35281e-01
6.86400e+04 1.71000e+02 -6.02603e-01 -5.20226e-01 -6.84980e-01 -6.87514e-01 -6.41646e-01 -7.33382e-01
6.88000e+04 1.72000e+02 -6.34836e-01 -5.70488e-01 -6.99184e-01 -6.85815e-01 -6.40134e-01 -7.31495e-01
6.89600e+04 1.72000e+02 -6.34836e-01 -5.70488e-01 -6.99184e-01 -6.84128e-01 -6.38631e-01 -7.29625e-01
6.91200e+04 1.72000e+02 -6.34836e-01 -5.70488e-01 -6.99184e-01 -6.82457e-01 -6.37140e-01 -7.27774e-01
6.92800e+04 1.73000e+02 -6.02579e-01 -5.56919e-01 -6.48239e-01 -6.80804e-01 -6.35664e-01 -7.25944e-01
6.94400e+04 1.73000e+02 -6.02579e-01 -5.56919e-01 -6.48239e-01 -6.79170e-01 -6.34204e-01 -7.24136e-01
6.96000e+04 1.74000e+02 -6.39920e-01 -5.45177e-01 -7.34664e-01 -6.77559e-01 -6.32764e-01 -7.22353e-01
6.97600e+04 1.74000e+02 -6.39920e-01 -5.45177e-01 -7.34664e-01 -6.75972e-01 -6.31347e-01 -7.20596e-01
6.99200e+04 1.74000e+02 -6.39920e-01 -5.45177e-01 -7.34664e-01 -6.74411e-01 -6.29956e-01 -7.18867e-01
7.00800e+04 1.75000e+02 -6.48085e-01 -5.38040e-01 -7.58129e-01 -6.72879e-01 -6.28594e-01 -7.17164e-01
7.02400e+04 1.75000e+02 -6.48085e-01 -5.38040e-01 -7.58129e-01 -6.71378e-01 -6.27265e-01 -7.15490e-01
7.04000e+04 1.76000e+02 -6.26491e-01 -5.72221e-01 -6.80761e-01 -6.69907e-01 -6.25970e-01 -7.13844e-01
7.05600e+04 1.76000e+02 -6.26491e-01 -5.72221e-01 -6.80761e-01 -6.68469e-01 -6.24714e-01 -7.12225e-01
7.07200e+04 1.76000e+02 -6.26491e-01 -5.72221e-01 -6.80761e-01 -6.67065e-01 -6.23498e-01 -7.10633e-01
7.08800e+04 1.77000e+02 -6.25820e-01 -5.37757e-01 -7.13883e-01 -6.65696e-01 -6.22325e-01 -7.09068e-01
7.10400e+04 1.77000e+02 -6.25820e-01 -5.37757e-01 -7.13883e-01 -6.64362e-01 -6.21196e-01 -7.07527e-01
7.12000e+04 1.78000e+02 -6.24444e-01 -5.67080e-01 -6.81808e-01 -6.63062e-01 -6.20113e-01 -7.06011e-01
7.13600e+04 1.78000e+02 -6.24444e-01 -5.67080e-01 -6.81808e-01 -6.61797e-01 -6.19076e-01 -7.04518e-01
7.15200e+04 1.78000e+02 -6.24444e-01 -5.67080e-01 -6.81808e-01 -6.60567e-01 -6.18086e-01 -7.03048e-01
7.16800e+04 1.79000e+02 -6.58332e-01 -5.45331e-01 -7.71333e-01 -6.59371e-01 -6.17143e-01 -7.01599e-01
7.18400e+04 1.79000e+02 -6.58332e-01 -5.45331e-01 -7.71333e-01 -6.58208e-01 -6.16245e-01 -7.00171e-01
7.20000e+04 1.80000e+02 -6.42190e-01 -5.60064e-01 -7.24316e-01 -6.57077e-01 -6.15391e-01 -6.98763e-01
7.21600e+04 1.80000e+02 -6.42190e-01 -5.60064e-01 -7.24316e-01 -6.55977e-01 -6.14579e-01 -6.97376e-01
7.23200e+04 1.80000e+02 -6.42190e-01 -5.60064e-01 -7.24316e-01 -6.54908e-01 -6.13808e-01 -6.96008e-01
7.24800e+04 1.81000e+02 -6.77219e-01 -5.48857e-01 -8.05581e-01 -6.53868e-01 -6.13075e-01 -6.94661e-01
7.26400e+04 1.81000e+02 -6.77219e-01 -5.48857e-01 -8.05581e-01 -6.52856e-01 -6.12376e-01 -6.93336e-01
7.28000e+04 1.82000e+02 -6.05863e-01 -5.63566e-01 -6.48160e-01 -6.51871e-01 -6.11710e-01 -6.92032e-01
7.29600e+04 1.82000e+02 -6.05863e-01 -5.63566e-01 -6.48160e-01 -6.50912e-01 -6.11073e-01 -6.90752e-01
7.31200e+04 1.82000e+02 -6.05863e-01 -5.63566e-01 -6.48160e-01 -6.49980e-01 -6.10463e-01 -6.89496e-01
7.32800e+04 1.83000e+02 -6.26873e-01 -5.70056e-01 -6.83691e-01 -6.49072e-01 -6.09876e-01 -6.88267e-01
7.34400e+04 1.83000e+02 -6.26873e-01 -5.70056e-01 -6.83691e-01 -6.48188e-01 -6.09310e-01 -6.87065e-01
7.36000e+04 1.84000e+02 -5.43892e-01 -5.13626e-01 -5.74158e-01 -6.47328e-01 -6.08762e-01 -6.85893e-01
7.37600e+04 1.84000e+02 -5.43892e-01 -5.13626e-01 -5.74158e-01 -6.46492e-01 -6.08230e-01 -6.84753e-01
7.39200e+04 1.84000e+02 -5.43892e-01 -5.13626e-01 -5.74158e-01 -6.45679e-01 -6.07712e-01 -6.83646e-01
7.40800e+04 1.85000e+02 -5.74631e-01 -5.41784e-01 -6.07478e-01 -6.44889e-01 -6.07205e-01 -6.82574e-01
7.42400e+04 1.85000e+02 -5.74631e-01 -5.41784e-01 -6.07478e-01 -6.44124e-01 -6.06707e-01 -6.81541e-01
7.44000e+04 1.86000e+02 -5.46385e-01 -4.94838e-01 -5.97933e-01 -6.43383e-01 -6.06217e-01 -6.80549e-01
7.45600e+04 1.86000e+02 -5.46385e-01 -4.94838e-01 -5.97933e-01 -6.42666e-01 -6.05733e-01 -6.79600e-01
7.47200e+04 1.86000e+02 -5.46385e-01 -4.94838e-01 -5.97933e-01 -6.41975e-01 -6.05253e-01 -6.78698e-01
7.48800e+04 1.87000e+02 -5.71248e-01 -5.06183e-01 -6.36313e-01 -6.41311e-01 -6.04775e-01 -6.77846e-01
7.50400e+04 1.87000e+02 -5.71248e-01 -5.06183e-01 -6.36313e-01 -6.40673e-01 -6.04299e-01 -6.77046e-01
7.52000e+04 1.88000e+02 -6.06959e-01 -5.45311e-01 -6.68606e-01 -6.40062e-01 -6.03823e-01 -6.76301e-01
7.53600e+04 1.88000e+02 -6.06959e-01 -5.45311e-01 -6.68606e-01 -6.39480e-01 -6.03346e-01 -6.75615e-01
7.55200e+04 1.88000e+02 -6.06959e-01 -5.45311e-01 -6.68606e-01 -6.38927e-01 -6.02866e-01 -6.74988e-01
7.56800e+04 1.89000e+02 -6.01920e-01 -5.63750e-01 -6.40090e-01 -6.38402e-01 -6.02382e-01 -6.74421e-01
7.58400e+04 1.89000e+02 -6.01920e-01 -5.63750e-01 -6.40090e-01 -6.37905e-01 -6.01894e-01 -6.73916e-01
7.60000e+04 1.90000e+02 -6.16277e-01 -5.89632e-01 -6.42921e-01 -6.37436e-01 -6.01401e-01 -6.73472e-01
7.61600e+04 1.90000e+02 -6.16277e-01 -5.89632e-01 -6.42921e-01 -6.36994e-01 -6.00901e-01 -6.73087e-01
7.63200e+04 1.90000e+02 -6.16277e-01 -5.89632e-01 -6.42921e-01 -6.36577e-01 -6.00395e-01 -6.72759e-01
7.64800e+04 1.91000e+02 -5.80463e-01 -4.89752e-01 -6.71174e-01 -6.36183e-01 -5.99881e-01 -6.72485e-01
7.66400e+04 1.91000e+02 -5.80463e-01 -4.89752e-01 -6.71174e-01 -6.35810e-01 -5.99359e-01 -6.72260e-01
7.68000e+04 1.92000e+02 -5.74410e-01 -4.95560e-01 -6.53260e-01 -6.35453e-01 -5.98828e-01 -6.72078e-01
7.69600e+04 1.92000e+02 -5.74410e-01 -4.95560e-01 -6.53260e-01 -6.35111e-01 -5.98287e-01 -6.71934e-01
7.71200e+04 1.92000e+02 -5.74410e-01 -4.95560e-01 -6.53260e-01 -6.34777e-01 -5.97737e-01 -6.71818e-01
7.72800e+04 1.93000e+02 -5.95409e-01 -5.55971e-01 -6.34847e-01 -6.34450e-01 -5.97176e-01 -6.71724e-01
7.74400e+04 1.93000e+02 -5.95409e-01 -5.55971e-01 -6.34847e-01 -6.34123e-01 -5.96605e-01 -6.71641e-01
7.76000e+04 1.94000e+02 -5.66568e-01 -4.72377e-01 -6.60759e-01 -6.33792e-01 -5.96021e-01 -6.71562e-01
7.77600e+04 1.94000e+02 -5.66568e-01 -4.72377e-01 -6.60759e-01 -6.33451e-01 -5.95426e-01 -6.71477e-01
7.79200e+04 1.94000e+02 -5.66568e-01 -4.72377e-01 -6.60759e-01 -6.33098e-01 -5.94819e-01 -6.71377e-01
7.80800e+04 1.95000e+02 -5.78943e-01 -5.44271e-01 -6.13615e-01 -6.32727e-01 -5.94200e-01 -6.71253e-01
7.82400e+04 1.95000e+02 -5.78943e-01 -5.44271e-01 -6.13615e-01 -6.32333e-01 -5.93570e-01 -6.71097e-01
7.84000e+04 1.96000e+02 -5.76777e-01 -5.28829e-01 -6.24726e-01 -6.31914e-01 -5.92927e-01 -6.70901e-01
7.85600e+04 1.96000e+02 -5.76777e-01 -5.28829e-01 -6.24726e-01 -6.31465e-01 -5.92273e-01 -6.70657e-01
7.87200e+04 1.96000e+02 -5.76777e-01 -5.28829e-01 -6.24726e-01 -6.30984e-01 -5.91608e-01 -6.70360e-01
7.88800e+04 1.97000e+02 -5.33241e-01 -4.61888e-01 -6.04594e-01 -6.30469e-01 -5.90932e-01 -6.70006e-01
7.90400e+04 1.97000e+02 -5.33241e-01 -4.61888e-01 -6.04594e-01 -6.29918e-01 -5.90247e-01 -6.69588e-01
7.92000e+04 1.98000e+02 -5.58513e-01 -4.90253e-01 -6.26774e-01 -6.29329e-01 -5.89553e-01 -6.69106e-01
7.93600e+04 1.98000e+02 -5.58513e-01 -4.90253e-01 -6.26774e-01 -6.28703e-01 -5.88850e-01 -6.68555e-01
7.95200e+04 1.98000e+02 -5.58513e-01 -4.90253e-01 -6.26774e-01 -6.28038e-01 -5.88140e-01 -6.67936e-01
7.96800e+04 1.99000e+02 -5.91685e-01 -5.60701e-01 -6.22669e-01 -6.27336e-01 -5.87422e-01 -6.67249e-01
7.98400e+04 1.99000e+02 -5.91685e-01 -5.60701e-01 -6.22669e-01 -6.26597e-01 -5.86699e-01 -6.66494e-01
8.00000e+04 2.00000e+02 -5.71783e-01 -5.12020e-01 -6.31546e-01 -6.25822e-01 -5.85970e-01 -6.65673e-01
8.01600e+04 2.00000e+02 -5.71783e-01 -5.12020e-01 -6.31546e-01 -6.25013e-01 -5.85238e-01 -6.64789e-01
8.03200e+04 2.00000e+02 -5.71783e-01 -5.12020e-01 -6.31546e-01 -6.24172e-01 -5.84501e-01 -6.63844e-01
8.04800e+04 2.01000e+02 -5.90792e-01 -5.10958e-01 -6.70627e-01 -6.23301e-01 -5.83762e-01 -6.62841e-01
8.06400e+04 2.01000e+02 -5.90792e-01 -5.10958e-01 -6.70627e-01 -6.22402e-01 -5.83020e-01 -6.61784e-01
8.08000e+04 2.02000e+02 -5.75765e-01 -5.40596e-01 -6.10935e-01 -6.21478e-01 -5.82278e-01 -6.60677e-01
8.09600e+04 2.02000e+02 -5.75765e-01 -5.40596e-01 -6.10935e-01 -6.20530e-01 -5.81535e-01 -6.59524e-01
8.11200e+04 2.02000e+02 -5.75765e-01 -5.40596e-01 -6.10935e-01 -6.19561e-01 -5.80792e-01 -6.58330e-01
8.12800e+04 2.03000e+02 -5.87723e-01 -4.95755e-01 -6.79690e-01 -6.18573e-01 -5.80049e-01 -6.57097e-01
8.14400e+04 2.03000e+02 -5.87723e-01 -4.95755e-01 -6.79690e-01 -6.17568e-01 -5.79305e-01 -6.55831e-01
8.16000e+04 2.04000e+02 -5.89223e-01 -5.19808e-01 -6.58638e-01 -6.16549e-01 -5.78563e-01 -6.54535e-01
8.17600e+04 2.04000e+02 -5.89223e-01 -5.19808e-01 -6.58638e-01 -6.15516e-01 -5.77820e-01 -6.53212e-01
8.19200e+04 2.04000e+02 -5.89223e-01 -5.19808e-01 -6.58638e-01 -6.14473e-01 -5.77077e-01 -6.51869e-01
8.20800e+04 2.05000e+02 -5.98480e-01 -5.63565e-01 -6.33395e-01 -6.13421e-01 -5.76334e-01 -6.50507e-01
8.22400e+04 2.05000e+02 -5.98480e-01 -5.63565e-01 -6.33395e-01 -6.12360e-01 -5.75589e-01 -6.49132e-01
8.24000e+04 2.06000e+02 -5.86098e-01 -4.96551e-01 -6.75644e-01 -6.11294e-01 -5.74843e-01 -6.47745e-01
8.25600e+04 2.06000e+02 -5.86098e-01 -4.96551e-01 -6.75644e-01 -6.10223e-01 -5.74094e-01 -6.46352e-01
8.27200e+04 2.06000e+02 -5.86098e-01 -4.96551e-01 -6.75644e-01 -6.09149e-01 -5.73341e-01 -6.44957e-01
8.28800e+04 2.07000e+02 -5.30496e-01 -4.85467e-01 -5.75525e-01 -6.08074e-01 -5.72585e-01 -6.43563e-01
8.30400e+04 2.07000e+02 -5.30496e-01 -4.85467e-01 -5.75525e-01 -6.06999e-01 -5.71823e-01 -6.42174e-01
8.32000e+04 2.08000e+02 -5.32303e-01 -4.80989e-01 -5.83618e-01 -6.05925e-01 -5.71057e-01 -6.40794e-01
8.33600e+04 2.08000e+02 -5.32303e-01 -4.80989e-01 -5.83618e-01 -6.04855e-01 -5.70284e-01 -6.39426e-01
8.35200e+04 2.08000e+02 -5.32303e-01 -4.80989e-01 -5.83618e-01 -6.03790e-01 -5.69506e-01 -6.38075e-01
8.36800e+04 2.09000e+02 -6.04787e-01 -5.61052e-01 -6.48522e-01 -6.02733e-01 -5.68721e-01 -6.36745e-01
8.38400e+04 2.09000e+02 -6.04787e-01 -5.61052e-01 -6.48522e-01 -6.01684e-01 -5.67929e-01 -6.35439e-01
8.40000e+04 2.10000e+02 -5.61835e-01 -5.24372e-01 -5.99298e-01 -6.00646e-01 -5.67131e-01 -6.34162e-01
8.41600e+04 2.10000e+02 -5.61835e-01 -5.24372e-01 -5.99298e-01 -5.99622e-01 -5.66327e-01 -6.32916e-01
8.43200e+04 2.10000e+02 -5.61835e-01 -5.24372e-01 -5.99298e-01 -5.98613e-01 -5.65518e-01 -6.31707e-01
8.44800e+04 2.11000e+02 -5.35798e-01 -4.89514e-01 -5.82082e-01 -5.97621e-01 -5.64705e-01 -6.30537e-01
8.46400e+04 2.11000e+02 -5.35798e-01 -4.89514e-01 -5.82082e-01 -5.96649e-01 -5.63889e-01 -6.29409e-01
8.48000e+04 2.12000e+02 -6.05600e-01 -5.24300e-01 -6.86900e-01 -5.95698e-01 -5.63071e-01 -6.28326e-01
8.49600e+04 2.12000e+02 -6.05600e-01 -5.24300e-01 -6.86900e-01 -5.94771e-01 -5.62251e-01 -6.27291e-01
8.51200e+04 2.12000e+02 -6.05600e-01 -5.24300e-01 -6.86900e-01 -5.93869e-01 -5.61433e-01 -6.26305e-01
8.52800e+04 2.13000e+02 -5.31144e-01 -5.16848e-01 -5.45441e-01 -5.92994e-01 -5.60615e-01 -6.25372e-01
8.54400e+04 2.13000e+02 -5.31144e-01 -5.16848e-01 -5.45441e-01 -5.92146e-01 -5.59800e-01 -6.24492e-01
8.56000e+04 2.14000e+02 -5.25980e-01 -4.69077e-01 -5.82884e-01 -5.91327e-01 -5.58988e-01 -6.23666e-01
8.57600e+04 2.14000e+02 -5.25980e-01 -4.69077e-01 -5.82884e-01 -5.90537e-01 -5.58180e-01 -6.22894e-01
8.59200e+04 2.14000e+02 -5.25980e-01 -4.69077e-01 -5.82884e-01 -5.89777e-01 -5.57377e-01 -6.22176e-01
8.60800e+04 2.15000e+02 -5.03293e-01 -4.50458e-01 -5.56128e-01 -5.89046e-01 -5.56581e-01 -6.21512e-01
8.62400e+04 2.15000e+02 -5.03293e-01 -4.50458e-01 -5.56128e-01 -5.88345e-01 -5.55789e-01 -6.20901e-01
8.64000e+04 2.16000e+02 -5.19836e-01 -4.70240e-01 -5.69432e-01 -5.87672e-01 -5.55005e-01 -6.20340e-01
8.65600e+04 2.16000e+02 -5.19836e-01 -4.70240e-01 -5.69432e-01 -5.87028e-01 -5.54226e-01 -6.19829e-01
8.67200e+04 2.16000e+02 -5.19836e-01 -4.70240e-01 -5.69432e-01 -5.86409e-01 -5.53454e-01 -6.19365e-01
8.68800e+04 2.17000e+02 -5.21200e-01 -4.90836e-01 -5.51563e-01 -5.85816e-01 -5.52689e-01 -6.18943e-01
8.70400e+04 2.17000e+02 -5.21200e-01 -4.90836e-01 -5.51563e-01 -5.85247e-01 -5.51932e-01 -6.18563e-01
8.72000e+04 2.18000e+02 -5.24216e-01 -4.92594e-01 -5.55838e-01 -5.84700e-01 -5.51181e-01 -6.18219e-01
8.73600e+04 2.18000e+02 -5.24216e-01 -4.92594e-01 -5.55838e-01 -5.84173e-01 -5.50439e-01 -6.17908e-01
8.75200e+04 2.18000e+02 -5.24216e-01 -4.92594e-01 -5.55838e-01 -5.83665e-01 -5.49705e-01 -6.17625e-01
8.76800e+04 2.19000e+02 -5.28242e-01 -4.83972e-01 -5.72513e-01 -5.83173e-01 -5.48980e-01 -6.17366e-01
8.78400e+04 2.19000e+02 -5.28242e-01 -4.83972e-01 -5.72513e-01 -5.82694e-01 -5.48263e-01 -6.17125e-01
8.80000e+04 2.20000e+02 -5.59142e-01 -4.70958e-01 -6.47326e-01 -5.82226e-01 -5.47554e-01 -6.16899e-01
8.81600e+04 2.20000e+02 -5.59142e-01 -4.70958e-01 -6.47326e-01 -5.81768e-01 -5.46855e-01 -6.16681e-01
8.83200e+04 2.20000e+02 -5.59142e-01 -4.70958e-01 -6.47326e-01 -5.81316e-01 -5.46164e-01 -6.16468e-01
8.84800e+04 2.21000e+02 -5.82935e-01 -5.41050e-01 -6.24820e-01 -5.80867e-01 -5.45483e-01 -6.16252e-01
8.86400e+04 2.21000e+02 -5.82935e-01 -5.41050e-01 -6.24820e-01 -5.80419e-01 -5.44809e-01 -6.16029e-01
8.88000e+04 2.22000e+02 -5.84256e-01 -5.05224e-01 -6.63288e-01 -5.79968e-01 -5.44142e-01 -6.15793e-01
8.89600e+04 2.22000e+02 -5.84256e-01 -5.05224e-01 -6.63288e-01 -5.79512e-01 -5.43483e-01 -6.15541e-01
8.91200e+04 2.22000e+02 -5.84256e-01 -5.05224e-01 -6.63288e-01 -5.79047e-01 -5.42828e-01 -6.15266e-01
8.92800e+04 2.23000e+02 -5.47176e-01 -5.02728e-01 -5.91625e-01 -5.78570e-01 -5.42177e-01 -6.14964e-01
8.94400e+04 2.23000e+02 -5.47176e-01 -5.02728e-01 -5.91625e-01 -5.78079e-01 -5.41529e-01 -6.14630e-01
8.96000e+04 2.24000e+02 -5.56621e-01 -5.01168e-01 -6.12075e-01 -5.77570e-01 -5.40882e-01 -6.14259e-01
8.97600e+04 2.24000e+02 -5.56621e-01 -5.01168e-01 -6.12075e-01 -5.77041e-01 -5.40234e-01 -6.13848e-01
8.99200e+04 2.24000e+02 -5.56621e-01 -5.01168e-01 -6.12075e-01 -5.76489e-01 -5.39584e-01 -6.13394e-01
9.00800e+04 2.25000e+02 -5.51227e-01 -4.94665e-01 -6.07788e-01 -5.75912e-01 -5.38930e-01 -6.12894e-01
9.02400e+04 2.25000e+02 -5.51227e-01 -4.94665e-01 -6.07788e-01 -5.75308e-01 -5.38271e-01 -6.12345e-01
9.04000e+04 2.26000e+02 -5.13434e-01 -4.73323e-01 -5.53545e-01 -5.74676e-01 -5.37607e-01 -6.11746e-01
9.05600e+04 2.26000e+02 -5.13434e-01 -4.73323e-01 -5.53545e-01 -5.74015e-01 -5.36934e-01 -6.11096e-01
9.07200e+04 2.26000e+02 -5.13434e-01 -4.73323e-01 -5.53545e-01 -5.73324e-01 -5.36255e-01 -6.10393e-01
9.08800e+04 2.27000e+02 -5.01874e-01 -4.36641e-01 -5.67106e-01 -5.72604e-01 -5.35568e-01 -6.09641e-01
9.10400e+04 2.27000e+02 -5.01874e-01 -4.36641e-01 -5.67106e-01 -5.71856e-01 -5.34874e-01 -6.08838e-01
9.12000e+04 2.28000e+02 -5.56076e-01 -4.75591e-01 -6.36561e-01 -5.71080e-01 -5.34173e-01 -6.07988e-01
9.13600e+04 2.28000e+02 -5.56076e-01 -4.75591e-01 -6.36561e-01 -5.70280e-01 -5.33467e-01 -6.07094e-01
9.15200e+04 2.28000e+02 -5.56076e-01 -4.75591e-01 -6.36561e-01 -5.69457e-01 -5.32756e-01 -6.06159e-01
9.16800e+04 2.29000e+02 -5.35191e-01 -4.54507e-01 -6.15874e-01 -5.68615e-01 -5.32044e-01 -6.05187e-01
9.18400e+04 2.29000e+02 -5.35191e-01 -4.54507e-01 -6.15874e-01 -5.67758e-01 -5.31331e-01 -6.04185e-01
9.20000e+04 2.30000e+02 -4.80376e-01 -4.55611e-01 -5.05142e-01 -5.66888e-01 -5.30620e-01 -6.03156e-01
9.21600e+04 2.30000e+02 -4.80376e-01 -4.55611e-01 -5.05142e-01 -5.66010e-01 -5.29913e-01 -6.02107e-01
9.23200e+04 2.30000e+02 -4.80376e-01 -4.55611e-01 -5.05142e-01 -5.65128e-01 -5.29212e-01 -6.01045e-01
9.24800e+04 2.31000e+02 -5.73241e-01 -5.05506e-01 -6.40977e-01 -5.64247e-01 -5.28519e-01 -5.99975e-01
9.26400e+04 2.31000e+02 -5.73241e-01 -5.05506e-01 -6.40977e-01 -5.63370e-01 -5.27836e-01 -5.98905e-01
9.28000e+04 2.32000e+02 -5.28435e-01 -4.76811e-01 -5.80060e-01 -5.62502e-01 -5.27164e-01 -5.97841e-01
9.29600e+04 2.32000e+02 -5.28435e-01 -4.76811e-01 -5.80060e-01 -5.61647e-01 -5.26505e-01 -5.96789e-01
9.31200e+04 2.32000e+02 -5.28435e-01 -4.76811e-01 -5.80060e-01 -5.60807e-01 -5.25859e-01 -5.95755e-01
9.32800e+04 2.33000e+02 -5.24896e-01 -4.76471e-01 -5.73321e-01 -5.59986e-01 -5.25227e-01 -5.94744e-01
9.34400e+04 2.33000e+02 -5.24896e-01 -4.76471e-01 -5.73321e-01 -5.59186e-01 -5.24608e-01 -5.93764e-01
9.36000e+04 2.34000e+02 -5.44943e-01 -5.00141e-01 -5.89746e-01 -5.58409e-01 -5.24001e-01 -5.92818e-01
9.37600e+04 2.34000e+02 -5.44943e-01 -5.00141e-01 -5.89746e-01 -5.57658e-01 -5.23406e-01 -5.91910e-01
9.39200e+04 2.34000e+02 -5.44943e-01 -5.00141e-01 -5.89746e-01 -5.56933e-01 -5.22821e-01 -5.91045e-01
9.40800e+04 2.35000e+02 -4.97868e-01 -4.45218e-01 -5.50517e-01 -5.56234e-01 -5.22244e-01 -5.90225e-01
9.42400e+04 2.35000e+02 -4.97868e-01 -4.45218e-01 -5.50517e-01 -5.55563e-01 -5.21672e-01 -5.89453e-01
9.44000e+04 2.36000e+02 -5.25405e-01 -4.95012e-01 -5.55799e-01 -5.54917e-01 -5.21104e-01 -5.88730e-01
9.45600e+04 2.36000e+02 -5.25405e-01 -4.95012e-01 -5.55799e-01 -5.54297e-01 -5.20536e-01 -5.88058e-01
9.47200e+04 2.36000e+02 -5.25405e-01 -4.95012e-01 -5.55799e-01 -5.53702e-01 -5.19966e-01 -5.87437e-01
9.48800e+04 2.37000e+02 -5.11136e-01 -4.70637e-01 -5.51635e-01 -5.53130e-01 -5.19394e-01 -5.86866e-01
9.50400e+04 2.37000e+02 -5.11136e-01 -4.70637e-01 -5.51635e-01 -5.52580e-01 -5.18814e-01 -5.86345e-01
9.52000e+04 2.38000e+02 -5.27858e-01 -4.79275e-01 -5.76442e-01 -5.52049e-01 -5.18227e-01 -5.85871e-01
9.53600e+04 2.38000e+02 -5.27858e-01 -4.79275e-01 -5.76442e-01 -5.51536e-01 -5.17630e-01 -5.85442e-01
9.55200e+04 2.38000e+02 -5.27858e-01 -4.79275e-01 -5.76442e-01 -5.51040e-01 -5.17024e-01 -5.85056e-01
9.56800e+04 2.39000e+02 -5.31474e-01 -4.72285e-01 -5.90663e-01 -5.50557e-01 -5.16405e-01 -5.84709e-01
9.58400e+04 2.39000e+02 -5.31474e-01 -4.72285e-01 -5.90663e-01 -5.50087e-01 -5.15776e-01 -5.84398e-01
9.60000e+04 2.40000e+02 -5.31466e-01 -4.58220e-01 -6.04711e-01 -5.49627e-01 -5.15136e-01 -5.84118e-01
9.61600e+04 2.40000e+02 -5.31466e-01 -4.58220e-01 -6.04711e-01 -5.49175e-01 -5.14485e-01 -5.83865e-01
9.63200e+04 2.40000e+02 -5.31466e-01 -4.58220e-01 -6.04711e-01 -5.48730e-01 -5.13824e-01 -5.83636e-01
9.64800e+04 2.41000e+02 -5.71321e-01 -4.64768e-01 -6.77873e-01 -5.48290e-01 -5.13156e-01 -5.83424e-01
9.66400e+04 2.41000e+02 -5.71321e-01 -4.64768e-01 -6.77873e-01 -5.47853e-01 -5.12482e-01 -5.83225e-01
9.68000e+04 2.42000e+02 -5.26486e-01 -4.67394e-01 -5.85577e-01 -5.47419e-01 -5.11804e-01 -5.83034e-01
9.69600e+04 2.42000e+02 -5.26486e-01 -4.67394e-01 -5.85577e-01 -5.46986e-01 -5.11125e-01 -5.82847e-01
9.71200e+04 2.42000e+02 -5.26486e-01 -4.67394e-01 -5.85577e-01 -5.46552e-01 -5.10447e-01 -5.82657e-01
9.72800e+04 2.43000e+02 -5.23134e-01 -4.63177e-01 -5.83092e-01 -5.46117e-01 -5.09772e-01 -5.82462e-01
9.74400e+04 2.43000e+02 -5.23134e-01 -4.63177e-01 -5.83092e-01 -5.45680e-01 -5.09104e-01 -5.82255e-01
9.76000e+04 2.44000e+02 -5.27034e-01 -4.92194e-01 -5.61874e-01 -5.45239e-01 -5.08446e-01 -5.82033e-01
9.77600e+04 2.44000e+02 -5.27034e-01 -4.92194e-01 -5.61874e-01 -5.44796e-01 -5.07801e-01 -5.81791e-01
9.79200e+04 2.44000e+02 -5.27034e-01 -4.92194e-01 -5.61874e-01 -5.44348e-01 -5.07171e-01 -5.81525e-01
9.80800e+04 2.45000e+02 -5.12396e-01 -4.56994e-01 -5.67798e-01 -5.43896e-01 -5.06560e-01 -5.81232e-01
9.82400e+04 2.45000e+02 -5.12396e-01 -4.56994e-01 -5.67798e-01 -5.43439e-01 -5.05969e-01 -5.80909e-01
9.84000e+04 2.46000e+02 -5.19087e-01 -4.51898e-01 -5.86276e-01 -5.42979e-01 -5.05403e-01 -5.80555e-01
9.85600e+04 2.46000e+02 -5.19087e-01 -4.51898e-01 -5.86276e-01 -5.42515e-01 -5.04863e-01 -5.80166e-01
9.87200e+04 2.46000e+02 -5.19087e-01 -4.51898e-01 -5.86276e-01 -5.42047e-01 -5.04351e-01 -5.79743e-01
9.88800e+04 2.47000e+02 -5.07020e-01 -4.57765e-01 -5.56276e-01 -5.41577e-01 -5.03869e-01 -5.79285e-01
9.90400e+04 2.47000e+02 -5.07020e-01 -4.57765e-01 -5.56276e-01 -5.41105e-01 -5.03419e-01 -5.78791e-01
9.92000e+04 2.48000e+02 -5.25905e-01 -4.30074e-01 -6.21736e-01 -5.40633e-01 -5.03001e-01 -5.78265e-01
9.93600e+04 2.48000e+02 -5.25905e-01 -4.30074e-01 -6.21736e-01 -5.40161e-01 -5.02618e-01 -5.77705e-01
9.95200e+04 2.48000e+02 -5.25905e-01 -4.30074e-01 -6.21736e-01 -5.39692e-01 -5.02269e-01 -5.77115e-01
9.96800e+04 2.49000e+02 -5.12514e-01 -4.55345e-01 -5.69683e-01 -5.39226e-01 -5.01954e-01 -5.76497e-01
9.98400e+04 2.49000e+02 -5.12514e-01 -4.55345e-01 -5.69683e-01 -5.38765e-01 -5.01675e-01 -5.75855e-01
1.00000e+05 2.50000e+02 -5.03838e-01 -4.76416e-01 -5.31260e-01 -5.38310e-01 -5.01430e-01 -5.75191e-01
1.00160e+05 2.50000e+02 -5.03838e-01 -4.76416e-01 -5.31260e-01 -5.37863e-01 -5.01219e-01 -5.74507e-01
1.00320e+05 2.50000e+02 -5.03838e-01 -4.76416e-01 -5.31260e-01 -5.37425e-01 -5.01041e-01 -5.73810e-01
1.00480e+05 2.51000e+02 -4.92107e-01 -4.65342e-01 -5.18871e-01 -5.36998e-01 -5.00895e-01 -5.73101e-01
1.00640e+05 2.51000e+02 -4.92107e-01 -4.65342e-01 -5.18871e-01 -5.36581e-01 -5.00780e-01 -5.72382e-01
1.00800e+05 2.52000e+02 -5.26263e-01 -4.61914e-01 -5.90613e-01 -5.36177e-01 -5.00694e-01 -5.71659e-01
1.00960e+05 2.52000e+02 -5.26263e-01 -4.61914e-01 -5.90613e-01 -5.35785e-01 -5.00635e-01 -5.70935e-01
1.01120e+05 2.52000e+02 -5.26263e-01 -4.61914e-01 -5.90613e-01 -5.35406e-01 -5.00601e-01 -5.70211e-01
1.01280e+05 2.53000e+02 -5.05343e-01 -4.65263e-01 -5.45423e-01 -5.35040e-01 -5.00589e-01 -5.69490e-01
1.01440e+05 2.53000e+02 -5.05343e-01 -4.65263e-01 -5.45423e-01 -5.34687e-01 -5.00598e-01 -5.68776e-01
1.01600e+05 2.54000e+02 -5.36665e-01 -5.03168e-01 -5.70162e-01 -5.34347e-01 -5.00625e-01 -5.68069e-01
1.01760e+05 2.54000e+02 -5.36665e-01 -5.03168e-01 -5.70162e-01 -5.34019e-01 -5.00666e-01 -5.67372e-01
1.01920e+05 2.54000e+02 -5.36665e-01 -5.03168e-01 -5.70162e-01 -5.33702e-01 -5.00719e-01 -5.66686e-01
1.02080e+05 2.55000e+02 -5.14260e-01 -4.44208e-01 -5.84311e-01 -5.33396e-01 -5.00782e-01 -5.66011e-01
1.02240e+05 2.55000e+02 -5.14260e-01 -4.44208e-01 -5.84311e-01 -5.33099e-01 -5.00851e-01 -5.65348e-01
1.02400e+05 2.56000e+02 -4.66566e-01 -4.39855e-01 -4.93276e-01 -5.32811e-01 -5.00924e-01 -5.64698e-01
1.02560e+05 2.56000e+02 -4.66566e-01 -4.39855e-01 -4.93276e-01 -5.32529e-01 -5.00997e-01 -5.64060e-01
1.02720e+05 2.56000e+02 -4.66566e-01 -4.39855e-01 -4.93276e-01 -5.32252e-01 -5.01070e-01 -5.63434e-01
1.02880e+05 2.57000e+02 -4.88158e-01 -4.67276e-01 -5.09040e-01 -5.31979e-01 -5.01138e-01 -5.62819e-01
1.03040e+05 2.57000e+02 -4.88158e-01 -4.67276e-01 -5.09040e-01 -5.31707e-01 -5.01201e-01 -5.62214e-01
1.03200e+05 2.58000e+02 -5.44199e-01 -4.63057e-01 -6.25341e-01 -5.31437e-01 -5.01256e-01 -5.61618e-01
1.03360e+05 2.58000e+02 -5.44199e-01 -4.63057e-01 -6.25341e-01 -5.31165e-01 -5.01301e-01 -5.61030e-01
1.03520e+05 2.58000e+02 -5.44199e-01 -4.63057e-01 -6.25341e-01 -5.30891e-01 -5.01334e-01 -5.60448e-01
1.03680e+05 2.59000e+02 -5.30954e-01 -4.78154e-01 -5.83755e-01 -5.30613e-01 -5.01355e-01 -5.59871e-01
1.03840e+05 2.59000e+02 -5.30954e-01 -4.78154e-01 -5.83755e-01 -5.30330e-01 -5.01363e-01 -5.59296e-01
1.04000e+05 2.60000e+02 -4.94416e-01 -4.14658e-01 -5.74174e-01 -5.30040e-01 -5.01357e-01 -5.58724e-01
1.04160e+05 2.60000e+02 -4.94416e-01 -4.14658e-01 -5.74174e-01 -5.29744e-01 -5.01335e-01 -5.58152e-01
1.04320e+05 2.60000e+02 -4.94416e-01 -4.14658e-01 -5.74174e-01 -5.29440e-01 -5.01299e-01 -5.57580e-01
1.04480e+05 2.61000e+02 -5.04034e-01 -4.54438e-01 -5.53630e-01 -5.29126e-01 -5.01248e-01 -5.57005e-01
1.04640e+05 2.61000e+02 -5.04034e-01 -4.54438e-01 -5.53630e-01 -5.28804e-01 -5.01181e-01 -5.56427e-01
1.04800e+05 2.62000e+02 -4.88980e-01 -4.42870e-01 -5.35089e-01 -5.28473e-01 -5.01100e-01 -5.55845e-01
1.04960e+05 2.62000e+02 -4.88980e-01 -4.42870e-01 -5.35089e-01 -5.28131e-01 -5.01004e-01 -5.55258e-01
1.05120e+05 2.62000e+02 -4.88980e-01 -4.42870e-01 -5.35089e-01 -5.27780e-01 -5.00895e-01 -5.54664e-01
1.05280e+05 2.63000e+02 -5.01785e-01 -4.40163e-01 -5.63407e-01 -5.27418e-01 -5.00772e-01 -5.54064e-01
1.05440e+05 2.63000e+02 -5.01785e-01 -4.40163e-01 -5.63407e-01 -5.27047e-01 -5.00637e-01 -5.53457e-01
1.05600e+05 2.64000e+02 -4.66596e-01 -4.17938e-01 -5.15253e-01 -5.26666e-01 -5.00489e-01 -5.52842e-01
1.05760e+05 2.64000e+02 -4.66596e-01 -4.17938e-01 -5.15253e-01 -5.26275e-01 -5.00331e-01 -5.52220e-01
1.05920e+05 2.64000e+02 -4.66596e-01 -4.17938e-01 -5.15253e-01 -5.25876e-01 -5.00162e-01 -5.51590e-01
1.06080e+05 2.65000e+02 -5.02013e-01 -4.52286e-01 -5.51740e-01 -5.25469e-01 -4.99983e-01 -5.50955e-01
1.06240e+05 2.65000e+02 -5.02013e-01 -4.52286e-01 -5.51740e-01 -5.25054e-01 -4.99794e-01 -5.50314e-01
1.06400e+05 2.66000e+02 -4.67111e-01 -4.32070e-01 -5.02152e-01 -5.24632e-01 -4.99596e-01 -5.49668e-01
1.06560e+05 2.66000e+02 -4.67111e-01 -4.32070e-01 -5.02152e-01 -5.24204e-01 -4.99389e-01 -5.49019e-01
1.06720e+05 2.66000e+02 -4.67111e-01 -4.32070e-01 -5.02152e-01 -5.23771e-01 -4.99173e-01 -5.48369e-01
1.06880e+05 2.67000e+02 -5.23935e-01 -4.83419e-01 -5.64451e-01 -5.23334e-01 -4.98949e-01 -5.47720e-01
1.07040e+05 2.67000e+02 -5.23935e-01 -4.83419e-01 -5.64451e-01 -5.22894e-01 -4.98714e-01 -5.47073e-01
1.07200e+05 2.68000e+02 -4.79969e-01 -4.57283e-01 -5.02656e-01 -5.22451e-01 -4.98471e-01 -5.46430e-01
1.07360e+05 2.68000e+02 -4.79969e-01 -4.57283e-01 -5.02656e-01 -5.22006e-01 -4.98218e-01 -5.45795e-01
1.07520e+05 2.68000e+02 -4.79969e-01 -4.57283e-01 -5.02656e-01 -5.21560e-01 -4.97954e-01 -5.45166e-01
1.07680e+05 2.69000e+02 -4.53922e-01 -4.10191e-01 -4.97654e-01 -5.21114e-01 -4.97680e-01 -5.44548e-01
1.07840e+05 2.69000e+02 -4.53922e-01 -4.10191e-01 -4.97654e-01 -5.20667e-01 -4.97393e-01 -5.43941e-01
1.08000e+05 2.70000e+02 -4.82859e-01 -4.43954e-01 -5.21764e-01 -5.20221e-01 -4.97097e-01 -5.43346e-01
1.08160e+05 2.70000e+02 -4.82859e-01 -4.43954e-01 -5.21764e-01 -5.19776e-01 -4.96789e-01 -5.42763e-01
1.08320e+05 2.70000e+02 -4.82859e-01 -4.43954e-01 -5.21764e-01 -5.19330e-01 -4.96469e-01 -5.42192e-01
1.08480e+05 2.71000e+02 -5.27192e-01 -4.74281e-01 -5.80103e-01 -5.18885e-01 -4.96138e-01 -5.41632e-01
1.08640e+05 2.71000e+02 -5.27192e-01 -4.74281e-01 -5.80103e-01 -5.18440e-01 -4.95797e-01 -5.41084e-01
1.08800e+05 2.72000e+02 -4.65471e-01 -4.03654e-01 -5.27287e-01 -5.17995e-01 -4.95445e-01 -5.40544e-01
1.08960e+05 2.72000e+02 -4.65471e-01 -4.03654e-01 -5.27287e-01 -5.17548e-01 -4.95083e-01 -5.40012e-01
1.09120e+05 2.72000e+02 -4.65471e-01 -4.03654e-01 -5.27287e-01 -5.17100e-01 -4.94713e-01 -5.39486e-01
1.09280e+05 2.73000e+02 -4.79659e-01 -4.40745e-01 -5.18573e-01 -5.16649e-01 -4.94336e-01 -5.38963e-01
1.09440e+05 2.73000e+02 -4.79659e-01 -4.40745e-01 -5.18573e-01 -5.16196e-01 -4.93952e-01 -5.38440e-01
1.09600e+05 2.74000e+02 -5.37088e-01 -4.80504e-01 -5.93673e-01 -5.15739e-01 -4.93563e-01 -5.37915e-01
1.09760e+05 2.74000e+02 -5.37088e-01 -4.80504e-01 -5.93673e-01 -5.15277e-01 -4.93171e-01 -5.37383e-01
1.09920e+05 2.74000e+02 -5.37088e-01 -4.80504e-01 -5.93673e-01 -5.14810e-01 -4.92776e-01 -5.36845e-01
1.10080e+05 2.75000e+02 -4.88911e-01 -4.47364e-01 -5.30459e-01 -5.14337e-01 -4.92380e-01 -5.36294e-01
1.10240e+05 2.75000e+02 -4.88911e-01 -4.47364e-01 -5.30459e-01 -5.13857e-01 -4.91984e-01 -5.35731e-01
1.10400e+05 2.76000e+02 -4.80663e-01 -4.62778e-01 -4.98547e-01 -5.13370e-01 -4.91591e-01 -5.35150e-01
1.10560e+05 2.76000e+02 -4.80663e-01 -4.62778e-01 -4.98547e-01 -5.12875e-01 -4.91199e-01 -5.34551e-01
1.10720e+05 2.76000e+02 -4.80663e-01 -4.62778e-01 -4.98547e-01 -5.12372e-01 -4.90812e-01 -5.33932e-01
1.10880e+05 2.77000e+02 -4.64451e-01 -4.02830e-01 -5.26072e-01 -5.11859e-01 -4.90430e-01 -5.33289e-01
1.11040e+05 2.77000e+02 -4.64451e-01 -4.02830e-01 -5.26072e-01 -5.11338e-01 -4.90053e-01 -5.32623e-01
1.11200e+05 2.78000e+02 -5.06343e-01 -4.32719e-01 -5.79968e-01 -5.10809e-01 -4.89684e-01 -5.31934e-01
1.11360e+05 2.78000e+02 -5.06343e-01 -4.32719e-01 -5.79968e-01 -5.10270e-01 -4.89321e-01 -5.31220e-01
1.11520e+05 2.78000e+02 -5.06343e-01 -4.32719e-01 -5.79968e-01 -5.09724e-01 -4.88966e-01 -5.30481e-01
1.11680e+05 2.79000e+02 -5.16970e-01 -4.80783e-01 -5.53158e-01 -5.09169e-01 -4.88618e-01 -5.29720e-01
1.11840e+05 2.79000e+02 -5.16970e-01 -4.80783e-01 -5.53158e-01 -5.08608e-01 -4.88278e-01 -5.28937e-01
1.12000e+05 2.80000e+02 -4.85598e-01 -4.36183e-01 -5.35013e-01 -5.08040e-01 -4.87946e-01 -5.28133e-01
1.12160e+05 2.80000e+02 -4.85598e-01 -4.36183e-01 -5.35013e-01 -5.07467e-01 -4.87621e-01 -5.27312e-01
1.12320e+05 2.80000e+02 -4.85598e-01 -4.36183e-01 -5.35013e-01 -5.06890e-01 -4.87303e-01 -5.26477e-01
1.12480e+05 2.81000e+02 -4.80131e-01 -4.32770e-01 -5.27493e-01 -5.06311e-01 -4.86991e-01 -5.25630e-01
1.12640e+05 2.81000e+02 -4.80131e-01 -4.32770e-01 -5.27493e-01 -5.05730e-01 -4.86684e-01 -5.24776e-01
1.12800e+05 2.82000e+02 -5.21268e-01 -4.73929e-01 -5.68606e-01 -5.05150e-01 -4.86382e-01 -5.23918e-01
1.12960e+05 2.82000e+02 -5.21268e-01 -4.73929e-01 -5.68606e-01 -5.04572e-01 -4.86082e-01 -5.23061e-01
1.13120e+05 2.82000e+02 -5.21268e-01 -4.73929e-01 -5.68606e-01 -5.03997e-01 -4.85785e-01 -5.22209e-01
1.13280e+05 2.83000e+02 -4.77446e-01 -4.16909e-01 -5.37982e-01 -5.03427e-01 -4.85489e-01 -5.21365e-01
1.13440e+05 2.83000e+02 -4.77446e-01 -4.16909e-01 -5.37982e-01 -5.02864e-01 -4.85192e-01 -5.20536e-01
1.13600e+05 2.84000e+02 -4.96294e-01 -4.49688e-01 -5.42900e-01 -5.02309e-01 -4.84893e-01 -5.19724e-01
1.13760e+05 2.84000e+02 -4.96294e-01 -4.49688e-01 -5.42900e-01 -5.01763e-01 -4.84591e-01 -5.18936e-01
1.13920e+05 2.84000e+02 -4.96294e-01 -4.49688e-01 -5.42900e-01 -5.01229e-01 -4.84284e-01 -5.18173e-01
1.14080e+05 2.85000e+02 -4.92824e-01 -4.50322e-01 -5.35327e-01 -5.00707e-01 -4.83972e-01 -5.17441e-01
1.14240e+05 2.85000e+02 -4.92824e-01 -4.50322e-01 -5.35327e-01 -5.00198e-01 -4.83652e-01 -5.16743e-01
1.14400e+05 2.86000e+02 -4.74450e-01 -4.42618e-01 -5.06283e-01 -4.99703e-01 -4.83325e-01 -5.16082e-01
1.14560e+05 2.86000e+02 -4.74450e-01 -4.42618e-01 -5.06283e-01 -4.99225e-01 -4.82990e-01 -5.15461e-01
1.14720e+05 2.86000e+02 -4.74450e-01 -4.42618e-01 -5.06283e-01 -4.98763e-01 -4.82644e-01 -5.14882e-01
1.14880e+05 2.87000e+02 -4.62215e-01 -4.30479e-01 -4.93952e-01 -4.98319e-01 -4.82290e-01 -5.14348e-01
1.15040e+05 2.87000e+02 -4.62215e-01 -4.30479e-01 -4.93952e-01 -4.97892e-01 -4.81925e-01 -5.13858e-01
1.15200e+05 2.88000e+02 -4.74457e-01 -4.31799e-01 -5.17114e-01 -4.97484e-01 -4.81552e-01 -5.13416e-01
1.15360e+05 2.88000e+02 -4.74457e-01 -4.31799e-01 -5.17114e-01 -4.97095e-01 -4.81171e-01 -5.13020e-01
1.15520e+05 2.88000e+02 -4.74457e-01 -4.31799e-01 -5.17114e-01 -4.96726e-01 -4.80782e-01 -5.12671e-01
1.15680e+05 2.89000e+02 -4.92663e-01 -4.34273e-01 -5.51052e-01 -4.96377e-01 -4.80387e-01 -5.12368e-01
1.15840e+05 2.89000e+02 -4.92663e-01 -4.34273e-01 -5.51052e-01 -4.96048e-01 -4.79988e-01 -5.12107e-01
1.16000e+05 2.90000e+02 -4.71473e-01 -4.14441e-01 -5.28505e-01 -4.95739e-01 -4.79587e-01 -5.11890e-01
1.16160e+05 2.90000e+02 -4.71473e-01 -4.14441e-01 -5.28505e-01 -4.95449e-01 -4.79186e-01 -5.11712e-01
1.16320e+05 2.90000e+02 -4.71473e-01 -4.14441e-01 -5.28505e-01 -4.95179e-01 -4.78786e-01 -5.11573e-01
1.16480e+05 2.91000e+02 -4.64068e-01 -4.46241e-01 -4.81895e-01 -4.94929e-01 -4.78391e-01 -5.11466e-01
1.16640e+05 2.91000e+02 -4.64068e-01 -4.46241e-01 -4.81895e-01 -4.94697e-01 -4.78003e-01 -5.11391e-01
1.16800e+05 2.92000e+02 -4.85357e-01 -3.95209e-01 -5.75505e-01 -4.94483e-01 -4.77623e-01 -5.11343e-01
1.16960e+05 2.92000e+02 -4.85357e-01 -3.95209e-01 -5.75505e-01 -4.94286e-01 -4.77253e-01 -5.11320e-01
1.17120e+05 2.92000e+02 -4.85357e-01 -3.95209e-01 -5.75505e-01 -4.94105e-01 -4.76895e-01 -5.11316e-01
1.17280e+05 2.93000e+02 -5.02301e-01 -4.69716e-01 -5.34886e-01 -4.93939e-01 -4.76550e-01 -5.11329e-01
1.17440e+05 2.93000e+02 -5.02301e-01 -4.69716e-01 -5.34886e-01 -4.93787e-01 -4.76219e-01 -5.11354e-01
1.17600e+05 2.94000e+02 -4.79787e-01 -4.38746e-01 -5.20827e-01 -4.93646e-01 -4.75903e-01 -5.11389e-01
1.17760e+05 2.94000e+02 -4.79787e-01 -4.38746e-01 -5.20827e-01 -4.93516e-01 -4.75602e-01 -5.11430e-01
1.17920e+05 2.94000e+02 -4.79787e-01 -4.38746e-01 -5.20827e-01 -4.93394e-01 -4.75316e-01 -5.11472e-01
1.18080e+05 2.95000e+02 -5.07250e-01 -4.43064e-01 -5.71436e-01 -4.93280e-01 -4.75045e-01 -5.11515e-01
1.18240e+05 2.95000e+02 -5.07250e-01 -4.43064e-01 -5.71436e-01 -4.93170e-01 -4.74787e-01 -5.11553e-01
1.18400e+05 2.96000e+02 -4.59997e-01 -4.37501e-01 -4.82493e-01 -4.93063e-01 -4.74542e-01 -5.11584e-01
1.18560e+05 2.96000e+02 -4.59997e-01 -4.37501e-01 -4.82493e-01 -4.92958e-01 -4.74308e-01 -5.11607e-01
1.18720e+05 2.96000e+02 -4.59997e-01 -4.37501e-01 -4.82493e-01 -4.92851e-01 -4.74085e-01 -5.11618e-01
1.18880e+05 2.97000e+02 -4.80017e-01 -4.38912e-01 -5.21122e-01 -4.92743e-01 -4.73870e-01 -5.11616e-01
1.19040e+05 2.97000e+02 -4.80017e-01 -4.38912e-01 -5.21122e-01 -4.92630e-01 -4.73661e-01 -5.11600e-01
1.19200e+05 2.98000e+02 -5.06599e-01 -4.50810e-01 -5.62389e-01 -4.92513e-01 -4.73458e-01 -5.11568e-01
1.19360e+05 2.98000e+02 -5.06599e-01 -4.50810e-01 -5.62389e-01 -4.92387e-01 -4.73256e-01 -5.11519e-01
1.19520e+05 2.98000e+02 -5.06599e-01 -4.50810e-01 -5.62389e-01 -4.92254e-01 -4.73055e-01 -5.11454e-01
1.19680e+05 2.99000e+02 -5.05216e-01 -4.66397e-01 -5.44035e-01 -4.92112e-01 -4.72851e-01 -5.11372e-01
1.19840e+05 2.99000e+02 -5.05216e-01 -4.66397e-01 -5.44035e-01 -4.91960e-01 -4.72645e-01 -5.11275e-01
1.20000e+05 3.00000e+02 -4.48075e-01 -4.15158e-01 -4.80992e-01 -4.91797e-01 -4.72432e-01 -5.11163e-01
1.20160e+05 3.00000e+02 -4.48075e-01 -4.15158e-01 -4.80992e-01 -4.91624e-01 -4.72211e-01 -5.11037e-01
1.20320e+05 3.00000e+02 -4.48075e-01 -4.15158e-01 -4.80992e-01 -4.91440e-01 -4.71981e-01 -5.10900e-01
1.20480e+05 3.01000e+02 -4.84395e-01 -4.36679e-01 -5.32111e-01 -4.91246e-01 -4.71740e-01 -5.10752e-01
1.20640e+05 3.01000e+02 -4.84395e-01 -4.36679e-01 -5.32111e-01 -4.91042e-01 -4.71487e-01 -5.10597e-01
1.20800e+05 3.02000e+02 -4.47239e-01 -3.85205e-01 -5.09272e-01 -4.90828e-01 -4.71221e-01 -5.10436e-01
1.20960e+05 3.02000e+02 -4.47239e-01 -3.85205e-01 -5.09272e-01 -4.90606e-01 -4.70942e-01 -5.10271e-01
1.21120e+05 3.02000e+02 -4.47239e-01 -3.85205e-01 -5.09272e-01 -4.90376e-01 -4.70649e-01 -5.10104e-01
1.21280e+05 3.03000e+02 -4.89038e-01 -4.42567e-01 -5.35508e-01 -4.90140e-01 -4.70343e-01 -5.09937e-01
1.21440e+05 3.03000e+02 -4.89038e-01 -4.42567e-01 -5.35508e-01 -4.89898e-01 -4.70024e-01 -5.09772e-01
1.21600e+05 3.04000e+02 -4.44304e-01 -4.20338e-01 -4.68270e-01 -4.89652e-01 -4.69694e-01 -5.09611e-01
1.21760e+05 3.04000e+02 -4.44304e-01 -4.20338e-01 -4.68270e-01 -4.89404e-01 -4.69353e-01 -5.09455e-01
1.21920e+05 3.04000e+02 -4.44304e-01 -4.20338e-01 -4.68270e-01 -4.89154e-01 -4.69002e-01 -5.09307e-01
1.22080e+05 3.05000e+02 -4.85111e-01 -4.17864e-01 -5.52359e-01 -4.88905e-01 -4.68644e-01 -5.09165e-01
1.22240e+05 3.05000e+02 -4.85111e-01 -4.17864e-01 -5.52359e-01 -4.88656e-01 -4.68280e-01 -5.09033e-01
1.22400e+05 3.06000e+02 -4.77738e-01 -4.41497e-01 -5.13980e-01 -4.88411e-01 -4.67913e-01 -5.08908e-01
1.22560e+05 3.06000e+02 -4.77738e-01 -4.41497e-01 -5.13980e-01 -4.88169e-01 -4.67544e-01 -5.08794e-01
1.22720e+05 3.06000e+02 -4.77738e-01 -4.41497e-01 -5.13980e-01 -4.87932e-01 -4.67175e-01 -5.08689e-01
1.22880e+05 3.07000e+02 -5.52238e-01 -4.70065e-01 -6.34411e-01 -4.87700e-01 -4.66808e-01 -5.08593e-01
1.23040e+05 3.07000e+02 -5.52238e-01 -4.70065e-01 -6.34411e-01 -4.87475e-01 -4.66444e-01 -5.08505e-01
1.23200e+05 3.08000e+02 -4.89912e-01 -4.61761e-01 -5.18063e-01 -4.87256e-01 -4.66085e-01 -5.08427e-01
1.23360e+05 3.08000e+02 -4.89912e-01 -4.61761e-01 -5.18063e-01 -4.87044e-01 -4.65731e-01 -5.08356e-01
1.23520e+05 3.08000e+02 -4.89912e-01 -4.61761e-01 -5.18063e-01 -4.86838e-01 -4.65385e-01 -5.08291e-01
1.23680e+05 3.09000e+02 -4.76552e-01 -4.17837e-01 -5.35267e-01 -4.86640e-01 -4.65047e-01 -5.08233e-01
1.23840e+05 3.09000e+02 -4.76552e-01 -4.17837e-01 -5.35267e-01 -4.86447e-01 -4.64715e-01 -5.08178e-01
1.24000e+05 3.10000e+02 -4.86859e-01 -4.07271e-01 -5.66446e-01 -4.86260e-01 -4.64393e-01 -5.08127e-01
1.24160e+05 3.10000e+02 -4.86859e-01 -4.07271e-01 -5.66446e-01 -4.86077e-01 -4.64078e-01 -5.08076e-01
1.24320e+05 3.10000e+02 -4.86859e-01 -4.07271e-01 -5.66446e-01 -4.85898e-01 -4.63770e-01 -5.08026e-01
1.24480e+05 3.11000e+02 -4.95275e-01 -4.51120e-01 -5.39430e-01 -4.85723e-01 -4.63471e-01 -5.07975e-01
1.24640e+05 3.11000e+02 -4.95275e-01 -4.51120e-01 -5.39430e-01 -4.85549e-01 -4.63179e-01 -5.07919e-01
1.24800e+05 3.12000e+02 -4.39669e-01 -4.12867e-01 -4.66472e-01 -4.85377e-01 -4.62895e-01 -5.07859e-01
1.24960e+05 3.12000e+02 -4.39669e-01 -4.12867e-01 -4.66472e-01 -4.85206e-01 -4.62618e-01 -5.07793e-01
1.25120e+05 3.12000e+02 -4.39669e-01 -4.12867e-01 -4.66472e-01 -4.85034e-01 -4.62349e-01 -5.07719e-01
1.25280e+05 3.13000e+02 -4.76119e-01 -4.38654e-01 -5.13585e-01 -4.84863e-01 -4.62089e-01 -5.07637e-01
1.25440e+05 3.13000e+02 -4.76119e-01 -4.38654e-01 -5.13585e-01 -4.84691e-01 -4.61837e-01 -5.07545e-01
1.25600e+05 3.14000e+02 -4.86661e-01 -4.38609e-01 -5.34712e-01 -4.84519e-01 -4.61594e-01 -5.07443e-01
1.25760e+05 3.14000e+02 -4.86661e-01 -4.38609e-01 -5.34712e-01 -4.84347e-01 -4.61363e-01 -5.07330e-01
1.25920e+05 3.14000e+02 -4.86661e-01 -4.38609e-01 -5.34712e-01 -4.84175e-01 -4.61145e-01 -5.07206e-01
1.26080e+05 3.15000e+02 -4.57322e-01 -4.24830e-01 -4.89814e-01 -4.84006e-01 -4.60940e-01 -5.07071e-01
1.26240e+05 3.15000e+02 -4.57322e-01 -4.24830e-01 -4.89814e-01 -4.83839e-01 -4.60752e-01 -5.06925e-01
1.26400e+05 3.16000e+02 -4.37488e-01 -4.13758e-01 -4.61219e-01 -4.83675e-01 -4.60581e-01 -5.06769e-01
1.26560e+05 3.16000e+02 -4.37488e-01 -4.13758e-01 -4.61219e-01 -4.83516e-01 -4.60429e-01 -5.06602e-01
1.26720e+05 3.16000e+02 -4.37488e-01 -4.13758e-01 -4.61219e-01 -4.83363e-01 -4.60299e-01 -5.06426e-01
1.26880e+05 3.17000e+02 -5.01659e-01 -4.60881e-01 -5.42436e-01 -4.83217e-01 -4.60192e-01 -5.06242e-01
1.27040e+05 3.17000e+02 -5.01659e-01 -4.60881e-01 -5.42436e-01 -4.83079e-01 -4.60109e-01 -5.06049e-01
1.27200e+05 3.18000e+02 -4.82759e-01 -4.58401e-01 -5.07118e-01 -4.82951e-01 -4.60052e-01 -5.05849e-01
1.27360e+05 3.18000e+02 -4.82759e-01 -4.58401e-01 -5.07118e-01 -4.82832e-01 -4.60021e-01 -5.05644e-01
1.27520e+05 3.18000e+02 -4.82759e-01 -4.58401e-01 -5.07118e-01 -4.82724e-01 -4.60016e-01 -5.05432e-01
1.27680e+05 3.19000e+02 -4.59856e-01 -4.31669e-01 -4.88044e-01 -4.82627e-01 -4.60038e-01 -5.05216e-01
1.27840e+05 3.19000e+02 -4.59856e-01 -4.31669e-01 -4.88044e-01 -4.82541e-01 -4.60086e-01 -5.04997e-01
1.28000e+05 3.20000e+02 -4.51961e-01 -4.09315e-01 -4.94607e-01 -4.82466e-01 -4.60158e-01 -5.04774e-01
1.28160e+05 3.20000e+02 -4.51961e-01 -4.09315e-01 -4.94607e-01 -4.82402e-01 -4.60254e-01 -5.04549e-01
1.28320e+05 3.20000e+02 -4.51961e-01 -4.09315e-01 -4.94607e-01 -4.82347e-01 -4.60372e-01 -5.04322e-01
1.28480e+05 3.21000e+02 -4.93967e-01 -4.25475e-01 -5.62459e-01 -4.82301e-01 -4.60509e-01 -5.04093e-01
1.28640e+05 3.21000e+02 -4.93967e-01 -4.25475e-01 -5.62459e-01 -4.82264e-01 -4.60664e-01 -5.03863e-01
1.28800e+05 3.22000e+02 -4.54600e-01 -4.06072e-01 -5.03128e-01 -4.82232e-01 -4.60831e-01 -5.03633e-01
1.28960e+05 3.22000e+02 -4.54600e-01 -4.06072e-01 -5.03128e-01 -4.82206e-01 -4.61010e-01 -5.03401e-01
1.29120e+05 3.22000e+02 -4.54600e-01 -4.06072e-01 -5.03128e-01 -4.82182e-01 -4.61195e-01 -5.03169e-01
1.29280e+05 3.23000e+02 -4.79067e-01 -4.29486e-01 -5.28647e-01 -4.82160e-01 -4.61385e-01 -5.02936e-01
1.29440e+05 3.23000e+02 -4.79067e-01 -4.29486e-01 -5.28647e-01 -4.82139e-01 -4.61575e-01 -5.02702e-01
1.29600e+05 3.24000e+02 -4.97020e-01 -4.35392e-01 -5.58649e-01 -4.82115e-01 -4.61761e-01 -5.02468e-01
1.29760e+05 3.24000e+02 -4.97020e-01 -4.35392e-01 -5.58649e-01 -4.82087e-01 -4.61941e-01 -5.02234e-01
1.29920e+05 3.24000e+02 -4.97020e-01 -4.35392e-01 -5.58649e-01 -4.82055e-01 -4.62109e-01 -5.02000e-01
1.30080e+05 3.25000e+02 -4.42959e-01 -4.15151e-01 -4.70768e-01 -4.82015e-01 -4.62264e-01 -5.01766e-01
1.30240e+05 3.25000e+02 -4.42959e-01 -4.15151e-01 -4.70768e-01 -4.81967e-01 -4.62402e-01 -5.01532e-01
1.30400e+05 3.26000e+02 -4.52540e-01 -4.29900e-01 -4.75180e-01 -4.81910e-01 -4.62521e-01 -5.01299e-01
1.30560e+05 3.26000e+02 -4.52540e-01 -4.29900e-01 -4.75180e-01 -4.81842e-01 -4.62619e-01 -5.01065e-01
1.30720e+05 3.26000e+02 -4.52540e-01 -4.29900e-01 -4.75180e-01 -4.81763e-01 -4.62694e-01 -5.00832e-01
1.30880e+05 3.27000e+02 -4.61338e-01 -3.96743e-01 -5.25933e-01 -4.81671e-01 -4.62744e-01 -5.00599e-01
1.31040e+05 3.27000e+02 -4.61338e-01 -3.96743e-01 -5.25933e-01 -4.81566e-01 -4.62768e-01 -5.00364e-01
1.31200e+05 3.28000e+02 -4.75348e-01 -4.51579e-01 -4.99117e-01 -4.81449e-01 -4.62768e-01 -5.00129e-01
1.31360e+05 3.28000e+02 -4.75348e-01 -4.51579e-01 -4.99117e-01 -4.81317e-01 -4.62743e-01 -4.99892e-01
1.31520e+05 3.28000e+02 -4.75348e-01 -4.51579e-01 -4.99117e-01 -4.81173e-01 -4.62695e-01 -4.99651e-01
1.31680e+05 3.29000e+02 -4.75031e-01 -4.48165e-01 -5.01897e-01 -4.81015e-01 -4.62624e-01 -4.99407e-01
1.31840e+05 3.29000e+02 -4.75031e-01 -4.48165e-01 -5.01897e-01 -4.80845e-01 -4.62532e-01 -4.99157e-01
1.32000e+05 3.30000e+02 -4.68840e-01 -4.16290e-01 -5.21389e-01 -4.80662e-01 -4.62423e-01 -4.98901e-01
1.32160e+05 3.30000e+02 -4.68840e-01 -4.16290e-01 -5.21389e-01 -4.80468e-01 -4.62298e-01 -4.98637e-01
1.32320e+05 3.30000e+02 -4.68840e-01 -4.16290e-01 -5.21389e-01 -4.80262e-01 -4.62159e-01 -4.98365e-01
1.32480e+05 3.31000e+02 -4.97417e-01 -4.32825e-01 -5.62009e-01 -4.80047e-01 -4.62011e-01 -4.98083e-01
1.32640e+05 3.31000e+02 -4.97417e-01 -4.32825e-01 -5.62009e-01 -4.79822e-01 -4.61854e-01 -4.97790e-01
1.32800e+05 3.32000e+02 -4.70357e-01 -4.32195e-01 -5.08518e-01 -4.79588e-01 -4.61691e-01 -4.97485e-01
1.32960e+05 3.32000e+02 -4.70357e-01 -4.32195e-01 -5.08518e-01 -4.79347e-01 -4.61526e-01 -4.97169e-01
1.33120e+05 3.32000e+02 -4.70357e-01 -4.32195e-01 -5.08518e-01 -4.79099e-01 -4.61359e-01 -4.96840e-01
1.33280e+05 3.33000e+02 -4.78396e-01 -4.57186e-01 -4.99607e-01 -4.78845e-01 -4.61191e-01 -4.96499e-01
1.33440e+05 3.33000e+02 -4.78396e-01 -4.57186e-01 -4.99607e-01 -4.78586e-01 -4.61026e-01 -4.96146e-01
1.33600e+05 3.34000e+02 -4.23478e-01 -3.97686e-01 -4.49270e-01 -4.78322e-01 -4.60862e-01 -4.95782e-01
1.33760e+05 3.34000e+02 -4.23478e-01 -3.97686e-01 -4.49270e-01 -4.78054e-01 -4.60700e-01 -4.95407e-01
1.33920e+05 3.34000e+02 -4.23478e-01 -3.97686e-01 -4.49270e-01 -4.77782e-01 -4.60540e-01 -4.95025e-01
1.34080e+05 3.35000e+02 -4.67930e-01 -4.29541e-01 -5.06318e-01 -4.77509e-01 -4.60383e-01 -4.94634e-01
1.34240e+05 3.35000e+02 -4.67930e-01 -4.29541e-01 -5.06318e-01 -4.77233e-01 -4.60227e-01 -4.94239e-01
1.34400e+05 3.36000e+02 -4.81869e-01 -4.58921e-01 -5.04817e-01 -4.76956e-01 -4.60070e-01 -4.93841e-01
1.34560e+05 3.36000e+02 -4.81869e-01 -4.58921e-01 -5.04817e-01 -4.76678e-01 -4.59914e-01 -4.93443e-01
1.34720e+05 3.36000e+02 -4.81869e-01 -4.58921e-01 -5.04817e-01 -4.76400e-01 -4.59755e-01 -4.93046e-01
1.34880e+05 3.37000e+02 -4.63693e-01 -4.08268e-01 -5.19119e-01 -4.76124e-01 -4.59593e-01 -4.92655e-01
1.35040e+05 3.37000e+02 -4.63693e-01 -4.08268e-01 -5.19119e-01 -4.75849e-01 -4.59427e-01 -4.92271e-01
1.35200e+05 3.38000e+02 -4.67985e-01 -4.19643e-01 -5.16328e-01 -4.75577e-01 -4.59256e-01 -4.91897e-01
1.35360e+05 3.38000e+02 -4.67985e-01 -4.19643e-01 -5.16328e-01 -4.75308e-01 -4.59079e-01 -4.91536e-01
1.35520e+05 3.38000e+02 -4.67985e-01 -4.19643e-01 -5.16328e-01 -4.75043e-01 -4.58896e-01 -4.91190e-01
1.35680e+05 3.39000e+02 -4.62585e-01 -4.39139e-01 -4.86030e-01 -4.74783e-01 -4.58705e-01 -4.90862e-01
1.35840e+05 3.39000e+02 -4.62585e-01 -4.39139e-01 -4.86030e-01 -4.74529e-01 -4.58506e-01 -4.90552e-01
1.36000e+05 3.40000e+02 -4.32614e-01 -4.10533e-01 -4.54694e-01 -4.74282e-01 -4.58301e-01 -4.90262e-01
1.36160e+05 3.40000e+02 -4.32614e-01 -4.10533e-01 -4.54694e-01 -4.74041e-01 -4.58087e-01 -4.89994e-01
1.36320e+05 3.40000e+02 -4.32614e-01 -4.10533e-01 -4.54694e-01 -4.73807e-01 -4.57867e-01 -4.89747e-01
1.36480e+05 3.41000e+02 -4.83779e-01 -4.41795e-01 -5.25764e-01 -4.73581e-01 -4.57640e-01 -4.89522e-01
1.36640e+05 3.41000e+02 -4.83779e-01 -4.41795e-01 -5.25764e-01 -4.73363e-01 -4.57408e-01 -4.89318e-01
1.36800e+05 3.42000e+02 -4.54413e-01 -4.42134e-01 -4.66693e-01 -4.73153e-01 -4.57171e-01 -4.89135e-01
1.36960e+05 3.42000e+02 -4.54413e-01 -4.42134e-01 -4.66693e-01 -4.72951e-01 -4.56930e-01 -4.88972e-01
1.37120e+05 3.42000e+02 -4.54413e-01 -4.42134e-01 -4.66693e-01 -4.72757e-01 -4.56686e-01 -4.88829e-01
1.37280e+05 3.43000e+02 -4.84975e-01 -3.99279e-01 -5.70671e-01 -4.72571e-01 -4.56439e-01 -4.88703e-01
1.37440e+05 3.43000e+02 -4.84975e-01 -3.99279e-01 -5.70671e-01 -4.72392e-01 -4.56191e-01 -4.88593e-01
1.37600e+05 3.44000e+02 -4.59152e-01 -4.24575e-01 -4.93729e-01 -4.72220e-01 -4.55944e-01 -4.88497e-01
1.37760e+05 3.44000e+02 -4.59152e-01 -4.24575e-01 -4.93729e-01 -4.72055e-01 -4.55696e-01 -4.88414e-01
1.37920e+05 3.44000e+02 -4.59152e-01 -4.24575e-01 -4.93729e-01 -4.71896e-01 -4.55450e-01 -4.88341e-01
1.38080e+05 3.45000e+02 -4.81413e-01 -4.07118e-01 -5.55708e-01 -4.71741e-01 -4.55206e-01 -4.88277e-01
1.38240e+05 3.45000e+02 -4.81413e-01 -4.07118e-01 -5.55708e-01 -4.71592e-01 -4.54964e-01 -4.88220e-01
1.38400e+05 3.46000e+02 -4.38834e-01 -3.89472e-01 -4.88196e-01 -4.71447e-01 -4.54726e-01 -4.88168e-01
1.38560e+05 3.46000e+02 -4.38834e-01 -3.89472e-01 -4.88196e-01 -4.71305e-01 -4.54491e-01 -4.88118e-01
1.38720e+05 3.46000e+02 -4.38834e-01 -3.89472e-01 -4.88196e-01 -4.71165e-01 -4.54261e-01 -4.88069e-01
1.38880e+05 3.47000e+02 -4.86358e-01 -4.36667e-01 -5.36049e-01 -4.71027e-01 -4.54036e-01 -4.88019e-01
1.39040e+05 3.47000e+02 -4.86358e-01 -4.36667e-01 -5.36049e-01 -4.70891e-01 -4.53815e-01 -4.87967e-01
1.39200e+05 3.48000e+02 -4.53681e-01 -3.91894e-01 -5.15468e-01 -4.70755e-01 -4.53600e-01 -4.87909e-01
1.39360e+05 3.48000e+02 -4.53681e-01 -3.91894e-01 -5.15468e-01 -4.70618e-01 -4.53390e-01 -4.87847e-01
1.39520e+05 3.48000e+02 -4.53681e-01 -3.91894e-01 -5.15468e-01 -4.70481e-01 -4.53186e-01 -4.87776e-01
1.39680e+05 3.49000e+02 -4.76735e-01 -4.31097e-01 -5.22372e-01 -4.70343e-01 -4.52989e-01 -4.87697e-01
1.39840e+05 3.49000e+02 -4.76735e-01 -4.31097e-01 -5.22372e-01 -4.70204e-01 -4.52800e-01 -4.87608e-01
1.40000e+05 3.50000e+02 -4.67966e-01 -4.08183e-01 -5.27750e-01 -4.70062e-01 -4.52617e-01 -4.87508e-01
1.40160e+05 3.50000e+02 -4.67966e-01 -4.08183e-01 -5.27750e-01 -4.69919e-01 -4.52444e-01 -4.87395e-01
1.40320e+05 3.50000e+02 -4.67966e-01 -4.08183e-01 -5.27750e-01 -4.69775e-01 -4.52280e-01 -4.87270e-01
1.40480e+05 3.51000e+02 -4.69734e-01 -4.37113e-01 -5.02356e-01 -4.69629e-01 -4.52127e-01 -4.87130e-01
1.40640e+05 3.51000e+02 -4.69734e-01 -4.37113e-01 -5.02356e-01 -4.69481e-01 -4.51985e-01 -4.86976e-01
1.40800e+05 3.52000e+02 -4.94963e-01 -4.46803e-01 -5.43123e-01 -4.69332e-01 -4.51858e-01 -4.86805e-01
1.40960e+05 3.52000e+02 -4.94963e-01 -4.46803e-01 -5.43123e-01 -4.69181e-01 -4.51744e-01 -4.86619e-01
1.41120e+05 3.52000e+02 -4.94963e-01 -4.46803e-01 -5.43123e-01 -4.69031e-01 -4.51647e-01 -4.86415e-01
1.41280e+05 3.53000e+02 -5.18445e-01 -4.77164e-01 -5.59726e-01 -4.68880e-01 -4.51568e-01 -4.86192e-01
1.41440e+05 3.53000e+02 -5.18445e-01 -4.77164e-01 -5.59726e-01 -4.68730e-01 -4.51507e-01 -4.85952e-01
1.41600e+05 3.54000e+02 -4.83885e-01 -4.26931e-01 -5.40839e-01 -4.68580e-01 -4.51468e-01 -4.85693e-01
1.41760e+05 3.54000e+02 -4.83885e-01 -4.26931e-01 -5.40839e-01 -4.68432e-01 -4.51449e-01 -4.85415e-01
1.41920e+05 3.54000e+02 -4.83885e-01 -4.26931e-01 -5.40839e-01 -4.68286e-01 -4.51453e-01 -4.85118e-01
1.42080e+05 3.55000e+02 -4.90447e-01 -4.36233e-01 -5.44661e-01 -4.68142e-01 -4.51480e-01 -4.84804e-01
1.42240e+05 3.55000e+02 -4.90447e-01 -4.36233e-01 -5.44661e-01 -4.68001e-01 -4.51530e-01 -4.84472e-01
1.42400e+05 3.56000e+02 -4.65910e-01 -4.21355e-01 -5.10464e-01 -4.67864e-01 -4.51604e-01 -4.84124e-01
1.42560e+05 3.56000e+02 -4.65910e-01 -4.21355e-01 -5.10464e-01 -4.67731e-01 -4.51702e-01 -4.83761e-01
1.42720e+05 3.56000e+02 -4.65910e-01 -4.21355e-01 -5.10464e-01 -4.67603e-01 -4.51822e-01 -4.83384e-01
1.42880e+05 3.57000e+02 -4.62815e-01 -4.30006e-01 -4.95625e-01 -4.67481e-01 -4.51966e-01 -4.82996e-01
1.43040e+05 3.57000e+02 -4.62815e-01 -4.30006e-01 -4.95625e-01 -4.67364e-01 -4.52132e-01 -4.82597e-01
1.43200e+05 3.58000e+02 -4.65194e-01 -4.25346e-01 -5.05042e-01 -4.67255e-01 -4.52319e-01 -4.82192e-01
1.43360e+05 3.58000e+02 -4.65194e-01 -4.25346e-01 -5.05042e-01 -4.67154e-01 -4.52527e-01 -4.81782e-01
1.43520e+05 3.58000e+02 -4.65194e-01 -4.25346e-01 -5.05042e-01 -4.67062e-01 -4.52755e-01 -4.81369e-01
1.43680e+05 3.59000e+02 -4.60742e-01 -4.02336e-01 -5.19148e-01 -4.66980e-01 -4.53002e-01 -4.80958e-01
1.43840e+05 3.59000e+02 -4.60742e-01 -4.02336e-01 -5.19148e-01 -4.66909e-01 -4.53268e-01 -4.80550e-01
1.44000e+05 3.60000e+02 -4.51140e-01 -4.14151e-01 -4.88129e-01 -4.66850e-01 -4.53552e-01 -4.80148e-01
1.44160e+05 3.60000e+02 -4.51140e-01 -4.14151e-01 -4.88129e-01 -4.66805e-01 -4.53853e-01 -4.79757e-01
1.44320e+05 3.60000e+02 -4.51140e-01 -4.14151e-01 -4.88129e-01 -4.66775e-01 -4.54170e-01 -4.79380e-01
1.44480e+05 3.61000e+02 -4.82914e-01 -4.29061e-01 -5.36767e-01 -4.66761e-01 -4.54502e-01 -4.79020e-01
1.44640e+05 3.61000e+02 -4.82914e-01 -4.29061e-01 -5.36767e-01 -4.66764e-01 -4.54848e-01 -4.78680e-01
1.44800e+05 3.62000e+02 -4.38415e-01 -4.08505e-01 -4.68326e-01 -4.66786e-01 -4.55207e-01 -4.78365e-01
1.44960e+05 3.62000e+02 -4.38415e-01 -4.08505e-01 -4.68326e-01 -4.66827e-01 -4.55574e-01 -4.78080e-01
1.45120e+05 3.62000e+02 -4.38415e-01 -4.08505e-01 -4.68326e-01 -4.66888e-01 -4.55949e-01 -4.77827e-01
1.45280e+05 3.63000e+02 -4.40736e-01 -4.05360e-01 -4.76112e-01 -4.66970e-01 -4.56328e-01 -4.77612e-01
1.45440e+05 3.63000e+02 -4.40736e-01 -4.05360e-01 -4.76112e-01 -4.67073e-01 -4.56706e-01 -4.77440e-01
1.45600e+05 3.64000e+02 -4.97693e-01 -4.33029e-01 -5.62356e-01 -4.67196e-01 -4.57078e-01 -4.77315e-01
1.45760e+05 3.64000e+02 -4.97693e-01 -4.33029e-01 -5.62356e-01 -4.67340e-01 -4.57439e-01 -4.77242e-01
1.45920e+05 3.64000e+02 -4.97693e-01 -4.33029e-01 -5.62356e-01 -4.67504e-01 -4.57782e-01 -4.77225e-01
1.46080e+05 3.65000e+02 -4.56322e-01 -4.39392e-01 -4.73252e-01 -4.67686e-01 -4.58103e-01 -4.77269e-01
1.46240e+05 3.65000e+02 -4.56322e-01 -4.39392e-01 -4.73252e-01 -4.67885e-01 -4.58395e-01 -4.77375e-01
1.46400e+05 3.66000e+02 -4.60350e-01 -4.32515e-01 -4.88186e-01 -4.68101e-01 -4.58654e-01 -4.77548e-01
1.46560e+05 3.66000e+02 -4.60350e-01 -4.32515e-01 -4.88186e-01 -4.68330e-01 -4.58872e-01 -4.77788e-01
1.46720e+05 3.66000e+02 -4.60350e-01 -4.32515e-01 -4.88186e-01 -4.68571e-01 -4.59049e-01 -4.78093e-01
1.46880e+05 3.67000e+02 -4.33823e-01 -4.01155e-01 -4.66490e-01 -4.68821e-01 -4.59183e-01 -4.78460e-01
1.47040e+05 3.67000e+02 -4.33823e-01 -4.01155e-01 -4.66490e-01 -4.69079e-01 -4.59272e-01 -4.78885e-01
1.47200e+05 3.68000e+02 -4.60926e-01 -4.15491e-01 -5.06360e-01 -4.69340e-01 -4.59318e-01 -4.79361e-01
1.47360e+05 3.68000e+02 -4.60926e-01 -4.15491e-01 -5.06360e-01 -4.69602e-01 -4.59322e-01 -4.79882e-01
1.47520e+05 3.68000e+02 -4.60926e-01 -4.15491e-01 -5.06360e-01 -4.69862e-01 -4.59287e-01 -4.80438e-01
1.47680e+05 3.69000e+02 -4.48601e-01 -4.23694e-01 -4.73508e-01 -4.70119e-01 -4.59216e-01 -4.81021e-01
1.47840e+05 3.69000e+02 -4.48601e-01 -4.23694e-01 -4.73508e-01 -4.70367e-01 -4.59114e-01 -4.81620e-01
1.48000e+05 3.70000e+02 -4.73946e-01 -4.26864e-01 -5.21028e-01 -4.70606e-01 -4.58983e-01 -4.82228e-01
1.48160e+05 3.70000e+02 -4.73946e-01 -4.26864e-01 -5.21028e-01 -4.70832e-01 -4.58828e-01 -4.82836e-01
1.48320e+05 3.70000e+02 -4.73946e-01 -4.26864e-01 -5.21028e-01 -4.71043e-01 -4.58651e-01 -4.83435e-01
1.48480e+05 3.71000e+02 -4.88967e-01 -4.22141e-01 -5.55792e-01 -4.71237e-01 -4.58457e-01 -4.84017e-01
1.48640e+05 3.71000e+02 -4.88967e-01 -4.22141e-01 -5.55792e-01 -4.71411e-01 -4.58247e-01 -4.84575e-01
1.48800e+05 3.72000e+02 -4.56949e-01 -4.04952e-01 -5.08946e-01 -4.71565e-01 -4.58025e-01 -4.85105e-01
1.48960e+05 3.72000e+02 -4.56949e-01 -4.04952e-01 -5.08946e-01 -4.71696e-01 -4.57792e-01 -4.85600e-01
1.49120e+05 3.72000e+02 -4.56949e-01 -4.04952e-01 -5.08946e-01 -4.71804e-01 -4.57552e-01 -4.86056e-01
1.49280e+05 3.73000e+02 -4.45946e-01 -3.79008e-01 -5.12884e-01 -4.71887e-01 -4.57304e-01 -4.86469e-01
1.49440e+05 3.73000e+02 -4.45946e-01 -3.79008e-01 -5.12884e-01 -4.71944e-01 -4.57052e-01 -4.86836e-01
1.49600e+05 3.74000e+02 -4.51939e-01 -4.02317e-01 -5.01561e-01 -4.71975e-01 -4.56795e-01 -4.87155e-01
1.49760e+05 3.74000e+02 -4.51939e-01 -4.02317e-01 -5.01561e-01 -4.71980e-01 -4.56535e-01 -4.87424e-01
1.49920e+05 3.74000e+02 -4.51939e-01 -4.02317e-01 -5.01561e-01 -4.71958e-01 -4.56273e-01 -4.87642e-01
1.50080e+05 3.75000e+02 -4.91810e-01 -4.60687e-01 -5.22932e-01 -4.71909e-01 -4.56008e-01 -4.87810e-01
1.50240e+05 3.75000e+02 -4.91810e-01 -4.60687e-01 -5.22932e-01 -4.71835e-01 -4.55742e-01 -4.87928e-01
1.50400e+05 3.76000e+02 -4.56109e-01 -4.13058e-01 -4.99160e-01 -4.71735e-01 -4.55474e-01 -4.87996e-01
1.50560e+05 3.76000e+02 -4.56109e-01 -4.13058e-01 -4.99160e-01 -4.71611e-01 -4.55204e-01 -4.88018e-01
1.50720e+05 3.76000e+02 -4.56109e-01 -4.13058e-01 -4.99160e-01 -4.71462e-01 -4.54931e-01 -4.87994e-01
1.50880e+05 3.77000e+02 -5.01701e-01 -4.32997e-01 -5.70405e-01 -4.71292e-01 -4.54656e-01 -4.87928e-01
1.51040e+05 3.77000e+02 -5.01701e-01 -4.32997e-01 -5.70405e-01 -4.71100e-01 -4.54378e-01 -4.87823e-01
1.51200e+05 3.78000e+02 -4.69061e-01 -4.39371e-01 -4.98751e-01 -4.70889e-01 -4.54096e-01 -4.87682e-01
1.51360e+05 3.78000e+02 -4.69061e-01 -4.39371e-01 -4.98751e-01 -4.70660e-01 -4.53810e-01 -4.87510e-01
1.51520e+05 3.78000e+02 -4.69061e-01 -4.39371e-01 -4.98751e-01 -4.70414e-01 -4.53519e-01 -4.87309e-01
1.51680e+05 3.79000e+02 -4.74175e-01 -4.34413e-01 -5.13938e-01 -4.70155e-01 -4.53224e-01 -4.87086e-01
1.51840e+05 3.79000e+02 -4.74175e-01 -4.34413e-01 -5.13938e-01 -4.69883e-01 -4.52924e-01 -4.86843e-01
1.52000e+05 3.80000e+02 -4.52531e-01 -3.88697e-01 -5.16365e-01 -4.69601e-01 -4.52618e-01 -4.86584e-01
1.52160e+05 3.80000e+02 -4.52531e-01 -3.88697e-01 -5.16365e-01 -4.69310e-01 -4.52307e-01 -4.86314e-01
1.52320e+05 3.80000e+02 -4.52531e-01 -3.88697e-01 -5.16365e-01 -4.69013e-01 -4.51990e-01 -4.86036e-01
1.52480e+05 3.81000e+02 -4.77326e-01 -4.44403e-01 -5.10250e-01 -4.68711e-01 -4.51669e-01 -4.85754e-01
1.52640e+05 3.81000e+02 -4.77326e-01 -4.44403e-01 -5.10250e-01 -4.68407e-01 -4.51343e-01 -4.85471e-01
1.52800e+05 3.82000e+02 -4.69335e-01 -4.29177e-01 -5.09493e-01 -4.68102e-01 -4.51015e-01 -4.85190e-01
1.52960e+05 3.82000e+02 -4.69335e-01 -4.29177e-01 -5.09493e-01 -4.67799e-01 -4.50685e-01 -4.84914e-01
1.53120e+05 3.82000e+02 -4.69335e-01 -4.29177e-01 -5.09493e-01 -4.67499e-01 -4.50353e-01 -4.84645e-01
1.53280e+05 3.83000e+02 -4.40829e-01 -4.08955e-01 -4.72703e-01 -4.67204e-01 -4.50021e-01 -4.84387e-01
1.53440e+05 3.83000e+02 -4.40829e-01 -4.08955e-01 -4.72703e-01 -4.66916e-01 -4.49692e-01 -4.84141e-01
1.53600e+05 3.84000e+02 -4.54308e-01 -4.18031e-01 -4.90585e-01 -4.66638e-01 -4.49365e-01 -4.83910e-01
1.53760e+05 3.84000e+02 -4.54308e-01 -4.18031e-01 -4.90585e-01 -4.66370e-01 -4.49044e-01 -4.83696e-01
1.53920e+05 3.84000e+02 -4.54308e-01 -4.18031e-01 -4.90585e-01 -4.66113e-01 -4.48727e-01 -4.83499e-01
1.54080e+05 3.85000e+02 -4.84686e-01 -4.26920e-01 -5.42453e-01 -4.65871e-01 -4.48419e-01 -4.83323e-01
1.54240e+05 3.85000e+02 -4.84686e-01 -4.26920e-01 -5.42453e-01 -4.65644e-01 -4.48120e-01 -4.83168e-01
1.54400e+05 3.86000e+02 -4.84727e-01 -4.22073e-01 -5.47381e-01 -4.65433e-01 -4.47831e-01 -4.83035e-01
1.54560e+05 3.86000e+02 -4.84727e-01 -4.22073e-01 -5.47381e-01 -4.65240e-01 -4.47554e-01 -4.82925e-01
1.54720e+05 3.86000e+02 -4.84727e-01 -4.22073e-01 -5.47381e-01 -4.65064e-01 -4.47290e-01 -4.82839e-01
1.54880e+05 3.87000e+02 -4.70892e-01 -4.46098e-01 -4.95685e-01 -4.64908e-01 -4.47038e-01 -4.82778e-01
1.55040e+05 3.87000e+02 -4.70892e-01 -4.46098e-01 -4.95685e-01 -4.64771e-01 -4.46801e-01 -4.82742e-01
1.55200e+05 3.88000e+02 -4.94818e-01 -4.68008e-01 -5.21628e-01 -4.64654e-01 -4.46578e-01 -4.82731e-01
1.55360e+05 3.88000e+02 -4.94818e-01 -4.68008e-01 -5.21628e-01 -4.64557e-01 -4.46371e-01 -4.82744e-01
1.55520e+05 3.88000e+02 -4.94818e-01 -4.68008e-01 -5.21628e-01 -4.64480e-01 -4.46178e-01 -4.82781e-01
1.55680e+05 3.89000e+02 -4.69497e-01 -4.39465e-01 -4.99529e-01 -4.64421e-01 -4.46001e-01 -4.82841e-01
1.55840e+05 3.89000e+02 -4.69497e-01 -4.39465e-01 -4.99529e-01 -4.64381e-01 -4.45840e-01 -4.82923e-01
1.56000e+05 3.90000e+02 -4.33213e-01 -3.87840e-01 -4.78587e-01 -4.64359e-01 -4.45694e-01 -4.83024e-01
1.56160e+05 3.90000e+02 -4.33213e-01 -3.87840e-01 -4.78587e-01 -4.64354e-01 -4.45563e-01 -4.83145e-01
1.56320e+05 3.90000e+02 -4.33213e-01 -3.87840e-01 -4.78587e-01 -4.64364e-01 -4.45446e-01 -4.83282e-01
1.56480e+05 3.91000e+02 -4.37854e-01 -4.03806e-01 -4.71903e-01 -4.64388e-01 -4.45343e-01 -4.83434e-01
1.56640e+05 3.91000e+02 -4.37854e-01 -4.03806e-01 -4.71903e-01 -4.64426e-01 -4.45255e-01 -4.83598e-01
1.56800e+05 3.92000e+02 -5.04091e-01 -4.75406e-01 -5.32777e-01 -4.64476e-01 -4.45180e-01 -4.83772e-01
1.56960e+05 3.92000e+02 -5.04091e-01 -4.75406e-01 -5.32777e-01 -4.64536e-01 -4.45118e-01 -4.83954e-01
1.57120e+05 3.92000e+02 -5.04091e-01 -4.75406e-01 -5.32777e-01 -4.64606e-01 -4.45070e-01 -4.84143e-01
1.57280e+05 3.93000e+02 -4.74157e-01 -4.46024e-01 -5.02290e-01 -4.64685e-01 -4.45034e-01 -4.84336e-01
1.57440e+05 3.93000e+02 -4.74157e-01 -4.46024e-01 -5.02290e-01 -4.64771e-01 -4.45010e-01 -4.84531e-01
1.57600e+05 3.94000e+02 -4.88891e-01 -4.52647e-01 -5.25136e-01 -4.64863e-01 -4.44999e-01 -4.84726e-01
1.57760e+05 3.94000e+02 -4.88891e-01 -4.52647e-01 -5.25136e-01 -4.64960e-01 -4.45000e-01 -4.84921e-01
1.57920e+05 3.94000e+02 -4.88891e-01 -4.52647e-01 -5.25136e-01 -4.65063e-01 -4.45013e-01 -4.85113e-01
1.58080e+05 3.95000e+02 -4.64519e-01 -3.89665e-01 -5.39372e-01 -4.65169e-01 -4.45037e-01 -4.85301e-01
1.58240e+05 3.95000e+02 -4.64519e-01 -3.89665e-01 -5.39372e-01 -4.65280e-01 -4.45075e-01 -4.85485e-01
1.58400e+05 3.96000e+02 -4.62275e-01 -4.39403e-01 -4.85147e-01 -4.65393e-01 -4.45125e-01 -4.85662e-01
1.58560e+05 3.96000e+02 -4.62275e-01 -4.39403e-01 -4.85147e-01 -4.65509e-01 -4.45186e-01 -4.85831e-01
1.58720e+05 3.96000e+02 -4.62275e-01 -4.39403e-01 -4.85147e-01 -4.65627e-01 -4.45261e-01 -4.85992e-01
1.58880e+05 3.97000e+02 -4.97342e-01 -4.32124e-01 -5.62560e-01 -4.65746e-01 -4.45348e-01 -4.86143e-01
1.59040e+05 3.97000e+02 -4.97342e-01 -4.32124e-01 -5.62560e-01 -4.65866e-01 -4.45448e-01 -4.86284e-01
1.59200e+05 3.98000e+02 -4.45296e-01 -3.98321e-01 -4.92271e-01 -4.65986e-01 -4.45560e-01 -4.86412e-01
1.59360e+05 3.98000e+02 -4.45296e-01 -3.98321e-01 -4.92271e-01 -4.66106e-01 -4.45685e-01 -4.86528e-01
1.59520e+05 3.98000e+02 -4.45296e-01 -3.98321e-01 -4.92271e-01 -4.66226e-01 -4.45822e-01 -4.86630e-01
1.59680e+05 3.99000e+02 -4.88903e-01 -4.54310e-01 -5.23496e-01 -4.66345e-01 -4.45970e-01 -4.86719e-01
1.59840e+05 3.99000e+02 -4.88903e-01 -4.54310e-01 -5.23496e-01 -4.66462e-01 -4.46131e-01 -4.86794e-01
1.60000e+05 4.00000e+02 -4.79392e-01 -4.27541e-01 -5.31243e-01 -4.66578e-01 -4.46303e-01 -4.86854e-01
1.60160e+05 4.00000e+02 -4.79392e-01 -4.27541e-01 -5.31243e-01 -4.66692e-01 -4.46485e-01 -4.86900e-01
1.60320e+05 4.00000e+02 -4.79392e-01 -4.27541e-01 -5.31243e-01 -4.66805e-01 -4.46677e-01 -4.86933e-01
1.60480e+05 4.01000e+02 -4.56147e-01 -3.82283e-01 -5.30012e-01 -4.66915e-01 -4.46877e-01 -4.86953e-01
1.60640e+05 4.01000e+02 -4.56147e-01 -3.82283e-01 -5.30012e-01 -4.67024e-01 -4.47087e-01 -4.86961e-01
1.60800e+05 4.02000e+02 -4.87700e-01 -4.00015e-01 -5.75385e-01 -4.67130e-01 -4.47302e-01 -4.86958e-01
1.60960e+05 4.02000e+02 -4.87700e-01 -4.00015e-01 -5.75385e-01 -4.67235e-01 -4.47523e-01 -4.86946e-01
1.61120e+05 4.02000e+02 -4.87700e-01 -4.00015e-01 -5.75385e-01 -4.67338e-01 -4.47748e-01 -4.86927e-01
1.61280e+05 4.03000e+02 -4.48440e-01 -4.14973e-01 -4.81908e-01 -4.67439e-01 -4.47976e-01 -4.86902e-01
1.61440e+05 4.03000e+02 -4.48440e-01 -4.14973e-01 -4.81908e-01 -4.67540e-01 -4.48205e-01 -4.86874e-01
1.61600e+05 4.04000e+02 -4.65277e-01 -4.10147e-01 -5.20407e-01 -4.67639e-01 -4.48434e-01 -4.86845e-01
1.61760e+05 4.04000e+02 -4.65277e-01 -4.10147e-01 -5.20407e-01 -4.67739e-01 -4.48662e-01 -4.86815e-01
1.61920e+05 4.04000e+02 -4.65277e-01 -4.10147e-01 -5.20407e-01 -4.67838e-01 -4.48886e-01 -4.86789e-01
1.62080e+05 4.05000e+02 -4.64725e-01 -4.30085e-01 -4.99364e-01 -4.67937e-01 -4.49106e-01 -4.86767e-01
1.62240e+05 4.05000e+02 -4.64725e-01 -4.30085e-01 -4.99364e-01 -4.68036e-01 -4.49319e-01 -4.86753e-01
1.62400e+05 4.06000e+02 -4.67060e-01 -4.18319e-01 -5.15800e-01 -4.68136e-01 -4.49526e-01 -4.86746e-01
1.62560e+05 4.06000e+02 -4.67060e-01 -4.18319e-01 -5.15800e-01 -4.68237e-01 -4.49725e-01 -4.86749e-01
1.62720e+05 4.06000e+02 -4.67060e-01 -4.18319e-01 -5.15800e-01 -4.68339e-01 -4.49914e-01 -4.86764e-01
1.62880e+05 4.07000e+02 -4.27092e-01 -3.76974e-01 -4.77210e-01 -4.68442e-01 -4.50093e-01 -4.86791e-01
1.63040e+05 4.07000e+02 -4.27092e-01 -3.76974e-01 -4.77210e-01 -4.68546e-01 -4.50261e-01 -4.86832e-01
1.63200e+05 4.08000e+02 -4.22834e-01 -3.72305e-01 -4.73363e-01 -4.68652e-01 -4.50416e-01 -4.86889e-01
1.63360e+05 4.08000e+02 -4.22834e-01 -3.72305e-01 -4.73363e-01 -4.68759e-01 -4.50558e-01 -4.86960e-01
1.63520e+05 4.08000e+02 -4.22834e-01 -3.72305e-01 -4.73363e-01 -4.68867e-01 -4.50686e-01 -4.87049e-01
1.63680e+05 4.09000e+02 -4.55240e-01 -3.76461e-01 -5.34018e-01 -4.68977e-01 -4.50800e-01 -4.87153e-01
1.63840e+05 4.09000e+02 -4.55240e-01 -3.76461e-01 -5.34018e-01 -4.69086e-01 -4.50897e-01 -4.87275e-01
1.64000e+05 4.10000e+02 -4.37592e-01 -3.73344e-01 -5.01840e-01 -4.69196e-01 -4.50977e-01 -4.87414e-01
1.64160e+05 4.10000e+02 -4.37592e-01 -3.73344e-01 -5.01840e-01 -4.69306e-01 -4.51041e-01 -4.87571e-01
1.64320e+05 4.10000e+02 -4.37592e-01 -3.73344e-01 -5.01840e-01 -4.69414e-01 -4.51085e-01 -4.87743e-01
1.64480e+05 4.11000e+02 -4.50859e-01 -4.24112e-01 -4.77607e-01 -4.69521e-01 -4.51110e-01 -4.87933e-01
1.64640e+05 4.11000e+02 -4.50859e-01 -4.24112e-01 -4.77607e-01 -4.69626e-01 -4.51116e-01 -4.88136e-01
1.64800e+05 4.12000e+02 -4.53318e-01 -4.09936e-01 -4.96700e-01 -4.69728e-01 -4.51101e-01 -4.88354e-01
1.64960e+05 4.12000e+02 -4.53318e-01 -4.09936e-01 -4.96700e-01 -4.69824e-01 -4.51066e-01 -4.88583e-01
1.65120e+05 4.12000e+02 -4.53318e-01 -4.09936e-01 -4.96700e-01 -4.69916e-01 -4.51009e-01 -4.88822e-01
1.65280e+05 4.13000e+02 -4.36899e-01 -3.72609e-01 -5.01189e-01 -4.70000e-01 -4.50932e-01 -4.89068e-01
1.65440e+05 4.13000e+02 -4.36899e-01 -3.72609e-01 -5.01189e-01 -4.70077e-01 -4.50834e-01 -4.89319e-01
1.65600e+05 4.14000e+02 -4.66335e-01 -4.24920e-01 -5.07750e-01 -4.70144e-01 -4.50715e-01 -4.89572e-01
1.65760e+05 4.14000e+02 -4.66335e-01 -4.24920e-01 -5.07750e-01 -4.70199e-01 -4.50576e-01 -4.89822e-01
1.65920e+05 4.14000e+02 -4.66335e-01 -4.24920e-01 -5.07750e-01 -4.70242e-01 -4.50417e-01 -4.90067e-01
1.66080e+05 4.15000e+02 -4.28590e-01 -3.91219e-01 -4.65962e-01 -4.70270e-01 -4.50238e-01 -4.90301e-01
1.66240e+05 4.15000e+02 -4.28590e-01 -3.91219e-01 -4.65962e-01 -4.70281e-01 -4.50040e-01 -4.90522e-01
1.66400e+05 4.16000e+02 -4.68944e-01 -4.22960e-01 -5.14928e-01 -4.70275e-01 -4.49824e-01 -4.90725e-01
1.66560e+05 4.16000e+02 -4.68944e-01 -4.22960e-01 -5.14928e-01 -4.70249e-01 -4.49591e-01 -4.90906e-01
1.66720e+05 4.16000e+02 -4.68944e-01 -4.22960e-01 -5.14928e-01 -4.70201e-01 -4.49341e-01 -4.91061e-01
1.66880e+05 4.17000e+02 -4.58820e-01 -4.10672e-01 -5.06967e-01 -4.70130e-01 -4.49073e-01 -4.91188e-01
1.67040e+05 4.17000e+02 -4.58820e-01 -4.10672e-01 -5.06967e-01 -4.70036e-01 -4.48790e-01 -4.91281e-01
1.67200e+05 4.18000e+02 -4.13886e-01 -3.56708e-01 -4.71064e-01 -4.69916e-01 -4.48492e-01 -4.91340e-01
1.67360e+05 4.18000e+02 -4.13886e-01 -3.56708e-01 -4.71064e-01 -4.69770e-01 -4.48178e-01 -4.91361e-01
1.67520e+05 4.18000e+02 -4.13886e-01 -3.56708e-01 -4.71064e-01 -4.69596e-01 -4.47849e-01 -4.91343e-01
1.67680e+05 4.19000e+02 -4.00849e-01 -3.71707e-01 -4.29992e-01 -4.69395e-01 -4.47504e-01 -4.91285e-01
1.67840e+05 4.19000e+02 -4.00849e-01 -3.71707e-01 -4.29992e-01 -4.69166e-01 -4.47144e-01 -4.91188e-01
1.68000e+05 4.20000e+02 -4.48321e-01 -4.29837e-01 -4.66804e-01 -4.68909e-01 -4.46769e-01 -4.91049e-01
1.68160e+05 4.20000e+02 -4.48321e-01 -4.29837e-01 -4.66804e-01 -4.68625e-01 -4.46378e-01 -4.90872e-01
1.68320e+05 4.20000e+02 -4.48321e-01 -4.29837e-01 -4.66804e-01 -4.68313e-01 -4.45971e-01 -4.90656e-01
1.68480e+05 4.21000e+02 -4.67605e-01 -4.49163e-01 -4.86048e-01 -4.67975e-01 -4.45547e-01 -4.90404e-01
1.68640e+05 4.21000e+02 -4.67605e-01 -4.49163e-01 -4.86048e-01 -4.67613e-01 -4.45107e-01 -4.90119e-01
1.68800e+05 4.22000e+02 -4.22216e-01 -4.05043e-01 -4.39388e-01 -4.67226e-01 -4.44650e-01 -4.89802e-01
1.68960e+05 4.22000e+02 -4.22216e-01 -4.05043e-01 -4.39388e-01 -4.66817e-01 -4.44176e-01 -4.89457e-01
1.69120e+05 4.22000e+02 -4.22216e-01 -4.05043e-01 -4.39388e-01 -4.66386e-01 -4.43686e-01 -4.89087e-01
1.69280e+05 4.23000e+02 -4.53231e-01 -4.00494e-01 -5.05968e-01 -4.65937e-01 -4.43179e-01 -4.88695e-01
1.69440e+05 4.23000e+02 -4.53231e-01 -4.00494e-01 -5.05968e-01 -4.65471e-01 -4.42658e-01 -4.88284e-01
1.69600e+05 4.24000e+02 -4.50129e-01 -3.82578e-01 -5.17680e-01 -4.64989e-01 -4.42121e-01 -4.87856e-01
1.69760e+05 4.24000e+02 -4.50129e-01 -3.82578e-01 -5.17680e-01 -4.64493e-01 -4.41570e-01 -4.87416e-01
1.69920e+05 4.24000e+02 -4.50129e-01 -3.82578e-01 -5.17680e-01 -4.63985e-01 -4.41005e-01 -4.86964e-01
1.70080e+05 4.25000e+02 -4.16227e-01 -4.00143e-01 -4.32311e-01 -4.63467e-01 -4.40429e-01 -4.86504e-01
1.70240e+05 4.25000e+02 -4.16227e-01 -4.00143e-01 -4.32311e-01 -4.62940e-01 -4.39842e-01 -4.86038e-01
1.70400e+05 4.26000e+02 -4.61696e-01 -4.10729e-01 -5.12663e-01 -4.62405e-01 -4.39245e-01 -4.85565e-01
1.70560e+05 4.26000e+02 -4.61696e-01 -4.10729e-01 -5.12663e-01 -4.61865e-01 -4.38641e-01 -4.85089e-01
1.70720e+05 4.26000e+02 -4.61696e-01 -4.10729e-01 -5.12663e-01 -4.61320e-01 -4.38030e-01 -4.84610e-01
1.70880e+05 4.27000e+02 -4.55077e-01 -4.07093e-01 -5.03061e-01 -4.60771e-01 -4.37415e-01 -4.84127e-01
1.71040e+05 4.27000e+02 -4.55077e-01 -4.07093e-01 -5.03061e-01 -4.60220e-01 -4.36797e-01 -4.83643e-01
1.71200e+05 4.28000e+02 -4.38261e-01 -4.19955e-01 -4.56567e-01 -4.59667e-01 -4.36179e-01 -4.83156e-01
1.71360e+05 4.28000e+02 -4.38261e-01 -4.19955e-01 -4.56567e-01 -4.59114e-01 -4.35561e-01 -4.82666e-01
1.71520e+05 4.28000e+02 -4.38261e-01 -4.19955e-01 -4.56567e-01 -4.58560e-01 -4.34946e-01 -4.82174e-01
1.71680e+05 4.29000e+02 -4.46051e-01 -4.05622e-01 -4.86479e-01 -4.58008e-01 -4.34337e-01 -4.81679e-01
1.71840e+05 4.29000e+02 -4.46051e-01 -4.05622e-01 -4.86479e-01 -4.57457e-01 -4.33733e-01 -4.81181e-01
1.72000e+05 4.30000e+02 -4.67440e-01 -4.16202e-01 -5.18678e-01 -4.56909e-01 -4.33138e-01 -4.80679e-01
1.72160e+05 4.30000e+02 -4.67440e-01 -4.16202e-01 -5.18678e-01 -4.56363e-01 -4.32552e-01 -4.80175e-01
1.72320e+05 4.30000e+02 -4.67440e-01 -4.16202e-01 -5.18678e-01 -4.55822e-01 -4.31978e-01 -4.79666e-01
1.72480e+05 4.31000e+02 -4.20027e-01 -3.83596e-01 -4.56458e-01 -4.55285e-01 -4.31416e-01 -4.79154e-01
1.72640e+05 4.31000e+02 -4.20027e-01 -3.83596e-01 -4.56458e-01 -4.54754e-01 -4.30870e-01 -4.78639e-01
1.72800e+05 4.32000e+02 -4.68743e-01 -4.35437e-01 -5.02048e-01 -4.54230e-01 -4.30339e-01 -4.78120e-01
1.72960e+05 4.32000e+02 -4.68743e-01 -4.35437e-01 -5.02048e-01 -4.53712e-01 -4.29825e-01 -4.77598e-01
1.73120e+05 4.32000e+02 -4.68743e-01 -4.35437e-01 -5.02048e-01 -4.53201e-01 -4.29330e-01 -4.77073e-01
1.73280e+05 4.33000e+02 -4.15270e-01 -3.75320e-01 -4.55220e-01 -4.52700e-01 -4.28854e-01 -4.76545e-01
1.73440e+05 4.33000e+02 -4.15270e-01 -3.75320e-01 -4.55220e-01 -4.52208e-01 -4.28401e-01 -4.76015e-01
1.73600e+05 4.34000e+02 -4.37701e-01 -4.20870e-01 -4.54533e-01 -4.51726e-01 -4.27969e-01 -4.75483e-01
1.73760e+05 4.34000e+02 -4.37701e-01 -4.20870e-01 -4.54533e-01 -4.51256e-01 -4.27560e-01 -4.74951e-01
1.73920e+05 4.34000e+02 -4.37701e-01 -4.20870e-01 -4.54533e-01 -4.50797e-01 -4.27177e-01 -4.74418e-01
1.74080e+05 4.35000e+02 -4.05830e-01 -3.54257e-01 -4.57404e-01 -4.50352e-01 -4.26817e-01 -4.73887e-01
1.74240e+05 4.35000e+02 -4.05830e-01 -3.54257e-01 -4.57404e-01 -4.49921e-01 -4.26484e-01 -4.73358e-01
1.74400e+05 4.36000e+02 -4.32398e-01 -3.72399e-01 -4.92396e-01 -4.49504e-01 -4.26176e-01 -4.72832e-01
1.74560e+05 4.36000e+02 -4.32398e-01 -3.72399e-01 -4.92396e-01 -4.49103e-01 -4.25894e-01 -4.72312e-01
1.74720e+05 4.36000e+02 -4.32398e-01 -3.72399e-01 -4.92396e-01 -4.48718e-01 -4.25637e-01 -4.71798e-01
1.74880e+05 4.37000e+02 -4.16023e-01 -3.95274e-01 -4.36773e-01 -4.48350e-01 -4.25405e-01 -4.71294e-01
1.75040e+05 4.37000e+02 -4.16023e-01 -3.95274e-01 -4.36773e-01 -4.47999e-01 -4.25196e-01 -4.70802e-01
1.75200e+05 4.38000e+02 -4.34741e-01 -4.08347e-01 -4.61135e-01 -4.47666e-01 -4.25009e-01 -4.70322e-01
1.75360e+05 4.38000e+02 -4.34741e-01 -4.08347e-01 -4.61135e-01 -4.47351e-01 -4.24843e-01 -4.69858e-01
1.75520e+05 4.38000e+02 -4.34741e-01 -4.08347e-01 -4.61135e-01 -4.47053e-01 -4.24696e-01 -4.69411e-01
1.75680e+05 4.39000e+02 -4.39576e-01 -3.97442e-01 -4.81709e-01 -4.46775e-01 -4.24565e-01 -4.68985e-01
1.75840e+05 4.39000e+02 -4.39576e-01 -3.97442e-01 -4.81709e-01 -4.46514e-01 -4.24448e-01 -4.68580e-01
1.76000e+05 4.40000e+02 -4.27510e-01 -3.59216e-01 -4.95804e-01 -4.46271e-01 -4.24344e-01 -4.68197e-01
1.76160e+05 4.40000e+02 -4.27510e-01 -3.59216e-01 -4.95804e-01 -4.46044e-01 -4.24249e-01 -4.67840e-01
1.76320e+05 4.40000e+02 -4.27510e-01 -3.59216e-01 -4.95804e-01 -4.45834e-01 -4.24159e-01 -4.67508e-01
1.76480e+05 4.41000e+02 -4.53262e-01 -4.15317e-01 -4.91207e-01 -4.45638e-01 -4.24074e-01 -4.67202e-01
1.76640e+05 4.41000e+02 -4.53262e-01 -4.15317e-01 -4.91207e-01 -4.45457e-01 -4.23990e-01 -4.66923e-01
1.76800e+05 4.42000e+02 -4.75389e-01 -4.19903e-01 -5.30875e-01 -4.45287e-01 -4.23904e-01 -4.66669e-01
1.76960e+05 4.42000e+02 -4.75389e-01 -4.19903e-01 -5.30875e-01 -4.45128e-01 -4.23814e-01 -4.66441e-01
1.77120e+05 4.42000e+02 -4.75389e-01 -4.19903e-01 -5.30875e-01 -4.44977e-01 -4.23719e-01 -4.66235e-01
1.77280e+05 4.43000e+02 -4.32801e-01 -4.01532e-01 -4.64069e-01 -4.44834e-01 -4.23615e-01 -4.66052e-01
1.77440e+05 4.43000e+02 -4.32801e-01 -4.01532e-01 -4.64069e-01 -4.44695e-01 -4.23502e-01 -4.65889e-01
1.77600e+05 4.44000e+02 -4.85056e-01 -4.35311e-01 -5.34802e-01 -4.44560e-01 -4.23378e-01 -4.65742e-01
1.77760e+05 4.44000e+02 -4.85056e-01 -4.35311e-01 -5.34802e-01 -4.44425e-01 -4.23241e-01 -4.65610e-01
1.77920e+05 4.44000e+02 -4.85056e-01 -4.35311e-01 -5.34802e-01 -4.44290e-01 -4.23091e-01 -4.65489e-01
1.78080e+05 4.45000e+02 -4.24799e-01 -3.84892e-01 -4.64707e-01 -4.44152e-01 -4.22927e-01 -4.65377e-01
1.78240e+05 4.45000e+02 -4.24799e-01 -3.84892e-01 -4.64707e-01 -4.44010e-01 -4.22748e-01 -4.65271e-01
1.78400e+05 4.46000e+02 -4.35689e-01 -3.77122e-01 -4.94257e-01 -4.43862e-01 -4.22555e-01 -4.65168e-01
1.78560e+05 4.46000e+02 -4.35689e-01 -3.77122e-01 -4.94257e-01 -4.43706e-01 -4.22347e-01 -4.65065e-01
1.78720e+05 4.46000e+02 -4.35689e-01 -3.77122e-01 -4.94257e-01 -4.43543e-01 -4.22124e-01 -4.64961e-01
1.78880e+05 4.47000e+02 -4.69206e-01 -4.37096e-01 -5.01315e-01 -4.43371e-01 -4.21889e-01 -4.64854e-01
1.79040e+05 4.47000e+02 -4.69206e-01 -4.37096e-01 -5.01315e-01 -4.43191e-01 -4.21639e-01 -4.64742e-01
1.79200e+05 4.48000e+02 -4.65896e-01 -4.12773e-01 -5.19019e-01 -4.43001e-01 -4.21378e-01 -4.64625e-01
1.79360e+05 4.48000e+02 -4.65896e-01 -4.12773e-01 -5.19019e-01 -4.42803e-01 -4.21105e-01 -4.64501e-01
1.79520e+05 4.48000e+02 -4.65896e-01 -4.12773e-01 -5.19019e-01 -4.42598e-01 -4.20823e-01 -4.64372e-01
1.79680e+05 4.49000e+02 -4.54214e-01 -3.89520e-01 -5.18908e-01 -4.42385e-01 -4.20531e-01 -4.64238e-01
1.79840e+05 4.49000e+02 -4.54214e-01 -3.89520e-01 -5.18908e-01 -4.42167e-01 -4.20234e-01 -4.64100e-01
1.80000e+05 4.50000e+02 -4.52640e-01 -3.80291e-01 -5.24989e-01 -4.41945e-01 -4.19931e-01 -4.63959e-01
1.80160e+05 4.50000e+02 -4.52640e-01 -3.80291e-01 -5.24989e-01 -4.41722e-01 -4.19626e-01 -4.63817e-01
1.80320e+05 4.50000e+02 -4.52640e-01 -3.80291e-01 -5.24989e-01 -4.41498e-01 -4.19319e-01 -4.63676e-01
1.80480e+05 4.51000e+02 -4.27411e-01 -4.02966e-01 -4.51857e-01 -4.41276e-01 -4.19013e-01 -4.63539e-01
1.80640e+05 4.51000e+02 -4.27411e-01 -4.02966e-01 -4.51857e-01 -4.41059e-01 -4.18709e-01 -4.63408e-01
1.80800e+05 4.52000e+02 -4.60596e-01 -4.25546e-01 -4.95646e-01 -4.40848e-01 -4.18411e-01 -4.63284e-01
1.80960e+05 4.52000e+02 -4.60596e-01 -4.25546e-01 -4.95646e-01 -4.40645e-01 -4.18119e-01 -4.63172e-01
1.81120e+05 4.52000e+02 -4.60596e-01 -4.25546e-01 -4.95646e-01 -4.40454e-01 -4.17836e-01 -4.63072e-01
1.81280e+05 4.53000e+02 -4.64991e-01 -4.11933e-01 -5.18049e-01 -4.40276e-01 -4.17565e-01 -4.62988e-01
1.81440e+05 4.53000e+02 -4.64991e-01 -4.11933e-01 -5.18049e-01 -4.40113e-01 -4.17307e-01 -4.62919e-01
1.81600e+05 4.54000e+02 -4.18614e-01 -3.72280e-01 -4.64948e-01 -4.39968e-01 -4.17065e-01 -4.62870e-01
1.81760e+05 4.54000e+02 -4.18614e-01 -3.72280e-01 -4.64948e-01 -4.39840e-01 -4.16841e-01 -4.62840e-01
1.81920e+05 4.54000e+02 -4.18614e-01 -3.72280e-01 -4.64948e-01 -4.39734e-01 -4.16637e-01 -4.62830e-01
1.82080e+05 4.55000e+02 -4.33858e-01 -4.19898e-01 -4.47819e-01 -4.39649e-01 -4.16457e-01 -4.62840e-01
1.82240e+05 4.55000e+02 -4.33858e-01 -4.19898e-01 -4.47819e-01 -4.39586e-01 -4.16302e-01 -4.62871e-01
1.82400e+05 4.56000e+02 -4.47939e-01 -4.07429e-01 -4.88449e-01 -4.39548e-01 -4.16175e-01 -4.62920e-01
1.82560e+05 4.56000e+02 -4.47939e-01 -4.07429e-01 -4.88449e-01 -4.39534e-01 -4.16079e-01 -4.62988e-01
1.82720e+05 4.56000e+02 -4.47939e-01 -4.07429e-01 -4.88449e-01 -4.39544e-01 -4.16016e-01 -4.63072e-01
1.82880e+05 4.57000e+02 -4.64359e-01 -4.27212e-01 -5.01506e-01 -4.39579e-01 -4.15989e-01 -4.63170e-01
1.83040e+05 4.57000e+02 -4.64359e-01 -4.27212e-01 -5.01506e-01 -4.39639e-01 -4.15999e-01 -4.63279e-01
1.83200e+05 4.58000e+02 -4.06162e-01 -3.79467e-01 -4.32858e-01 -4.39724e-01 -4.16050e-01 -4.63397e-01
1.83360e+05 4.58000e+02 -4.06162e-01 -3.79467e-01 -4.32858e-01 -4.39832e-01 -4.16142e-01 -4.63522e-01
1.83520e+05 4.58000e+02 -4.06162e-01 -3.79467e-01 -4.32858e-01 -4.39964e-01 -4.16279e-01 -4.63648e-01
1.83680e+05 4.59000e+02 -4.21158e-01 -4.10793e-01 -4.31523e-01 -4.40117e-01 -4.16459e-01 -4.63774e-01
1.83840e+05 4.59000e+02 -4.21158e-01 -4.10793e-01 -4.31523e-01 -4.40291e-01 -4.16685e-01 -4.63897e-01
1.84000e+05 4.60000e+02 -4.27641e-01 -3.92339e-01 -4.62943e-01 -4.40484e-01 -4.16955e-01 -4.64013e-01
1.84160e+05 4.60000e+02 -4.27641e-01 -3.92339e-01 -4.62943e-01 -4.40695e-01 -4.17270e-01 -4.64120e-01
1.84320e+05 4.60000e+02 -4.27641e-01 -3.92339e-01 -4.62943e-01 -4.40921e-01 -4.17628e-01 -4.64215e-01
1.84480e+05 4.61000e+02 -4.11664e-01 -3.93600e-01 -4.29729e-01 -4.41162e-01 -4.18028e-01 -4.64296e-01
1.84640e+05 4.61000e+02 -4.11664e-01 -3.93600e-01 -4.29729e-01 -4.41414e-01 -4.18467e-01 -4.64360e-01
1.84800e+05 4.62000e+02 -4.43358e-01 -4.09419e-01 -4.77296e-01 -4.41676e-01 -4.18944e-01 -4.64408e-01
1.84960e+05 4.62000e+02 -4.43358e-01 -4.09419e-01 -4.77296e-01 -4.41945e-01 -4.19454e-01 -4.64436e-01
1.85120e+05 4.62000e+02 -4.43358e-01 -4.09419e-01 -4.77296e-01 -4.42220e-01 -4.19993e-01 -4.64446e-01
1.85280e+05 4.63000e+02 -4.23204e-01 -3.78343e-01 -4.68064e-01 -4.42497e-01 -4.20558e-01 -4.64436e-01
1.85440e+05 4.63000e+02 -4.23204e-01 -3.78343e-01 -4.68064e-01 -4.42775e-01 -4.21144e-01 -4.64405e-01
1.85600e+05 4.64000e+02 -4.31705e-01 -3.93527e-01 -4.69884e-01 -4.43051e-01 -4.21747e-01 -4.64356e-01
1.85760e+05 4.64000e+02 -4.31705e-01 -3.93527e-01 -4.69884e-01 -4.43323e-01 -4.22360e-01 -4.64286e-01
1.85920e+05 4.64000e+02 -4.31705e-01 -3.93527e-01 -4.69884e-01 -4.43589e-01 -4.22979e-01 -4.64199e-01
1.86080e+05 4.65000e+02 -4.67408e-01 -4.30596e-01 -5.04220e-01 -4.43846e-01 -4.23599e-01 -4.64093e-01
1.86240e+05 4.65000e+02 -4.67408e-01 -4.30596e-01 -5.04220e-01 -4.44092e-01 -4.24213e-01 -4.63971e-01
1.86400e+05 4.66000e+02 -4.51036e-01 -3.80731e-01 -5.21341e-01 -4.44325e-01 -4.24817e-01 -4.63833e-01
1.86560e+05 4.66000e+02 -4.51036e-01 -3.80731e-01 -5.21341e-01 -4.44543e-01 -4.25405e-01 -4.63680e-01
1.86720e+05 4.66000e+02 -4.51036e-01 -3.80731e-01 -5.21341e-01 -4.44743e-01 -4.25971e-01 -4.63514e-01
1.86880e+05 4.67000e+02 -4.27042e-01 -3.52626e-01 -5.01458e-01 -4.44924e-01 -4.26512e-01 -4.63336e-01
1.87040e+05 4.67000e+02 -4.27042e-01 -3.52626e-01 -5.01458e-01 -4.45084e-01 -4.27022e-01 -4.63146e-01
1.87200e+05 4.68000e+02 -4.45624e-01 -3.93172e-01 -4.98076e-01 -4.45221e-01 -4.27497e-01 -4.62945e-01
1.87360e+05 4.68000e+02 -4.45624e-01 -3.93172e-01 -4.98076e-01 -4.45334e-01 -4.27933e-01 -4.62735e-01
1.87520e+05 4.68000e+02 -4.45624e-01 -3.93172e-01 -4.98076e-01 -4.45421e-01 -4.28327e-01 -4.62516e-01
1.87680e+05 4.69000e+02 -4.85089e-01 -4.07687e-01 -5.62491e-01 -4.45482e-01 -4.28675e-01 -4.62288e-01
1.87840e+05 4.69000e+02 -4.85089e-01 -4.07687e-01 -5.62491e-01 -4.45515e-01 -4.28976e-01 -4.62053e-01
1.88000e+05 4.70000e+02 -4.31511e-01 -4.01367e-01 -4.61656e-01 -4.45520e-01 -4.29228e-01 -4.61812e-01
1.88160e+05 4.70000e+02 -4.31511e-01 -4.01367e-01 -4.61656e-01 -4.45496e-01 -4.29429e-01 -4.61564e-01
1.88320e+05 4.70000e+02 -4.31511e-01 -4.01367e-01 -4.61656e-01 -4.45445e-01 -4.29580e-01 -4.61310e-01
1.88480e+05 4.71000e+02 -4.58558e-01 -4.08130e-01 -5.08986e-01 -4.45366e-01 -4.29680e-01 -4.61052e-01
1.88640e+05 4.71000e+02 -4.58558e-01 -4.08130e-01 -5.08986e-01 -4.45259e-01 -4.29729e-01 -4.60789e-01
1.88800e+05 4.72000e+02 -4.41012e-01 -3.96394e-01 -4.85630e-01 -4.45126e-01 -4.29730e-01 -4.60523e-01
1.88960e+05 4.72000e+02 -4.41012e-01 -3.96394e-01 -4.85630e-01 -4.44969e-01 -4.29682e-01 -4.60255e-01
1.89120e+05 4.72000e+02 -4.41012e-01 -3.96394e-01 -4.85630e-01 -4.44788e-01 -4.29590e-01 -4.59986e-01
1.89280e+05 4.73000e+02 -4.65974e-01 -4.01037e-01 -5.30911e-01 -4.44586e-01 -4.29453e-01 -4.59719e-01
1.89440e+05 4.73000e+02 -4.65974e-01 -4.01037e-01 -5.30911e-01 -4.44365e-01 -4.29277e-01 -4.59454e-01
1.89600e+05 4.74000e+02 -4.38543e-01 -4.02365e-01 -4.74721e-01 -4.44128e-01 -4.29062e-01 -4.59194e-01
1.89760e+05 4.74000e+02 -4.38543e-01 -4.02365e-01 -4.74721e-01 -4.43876e-01 -4.28810e-01 -4.58942e-01
1.89920e+05 4.74000e+02 -4.38543e-01 -4.02365e-01 -4.74721e-01 -4.43614e-01 -4.28527e-01 -4.58700e-01
1.90080e+05 4.75000e+02 -4.38329e-01 -4.12159e-01 -4.64499e-01 -4.43343e-01 -4.28214e-01 -4.58471e-01
1.90240e+05 4.75000e+02 -4.38329e-01 -4.12159e-01 -4.64499e-01 -4.43066e-01 -4.27875e-01 -4.58258e-01
1.90400e+05 4.76000e+02 -4.26767e-01 -3.65496e-01 -4.88039e-01 -4.42787e-01 -4.27511e-01 -4.58064e-01
1.90560e+05 4.76000e+02 -4.26767e-01 -3.65496e-01 -4.88039e-01 -4.42509e-01 -4.27126e-01 -4.57893e-01
1.90720e+05 4.76000e+02 -4.26767e-01 -3.65496e-01 -4.88039e-01 -4.42235e-01 -4.26722e-01 -4.57747e-01
1.90880e+05 4.77000e+02 -4.50475e-01 -4.09526e-01 -4.91425e-01 -4.41967e-01 -4.26303e-01 -4.57631e-01
1.91040e+05 4.77000e+02 -4.50475e-01 -4.09526e-01 -4.91425e-01 -4.41709e-01 -4.25872e-01 -4.57546e-01
1.91200e+05 4.78000e+02 -4.25465e-01 -3.95120e-01 -4.55810e-01 -4.41462e-01 -4.25429e-01 -4.57496e-01
1.91360e+05 4.78000e+02 -4.25465e-01 -3.95120e-01 -4.55810e-01 -4.41230e-01 -4.24979e-01 -4.57482e-01
1.91520e+05 4.78000e+02 -4.25465e-01 -3.95120e-01 -4.55810e-01 -4.41015e-01 -4.24523e-01 -4.57507e-01
1.91680e+05 4.79000e+02 -4.36068e-01 -4.05990e-01 -4.66145e-01 -4.40819e-01 -4.24065e-01 -4.57572e-01
1.91840e+05 4.79000e+02 -4.36068e-01 -4.05990e-01 -4.66145e-01 -4.40642e-01 -4.23606e-01 -4.57679e-01
1.92000e+05 4.80000e+02 -4.37992e-01 -3.94535e-01 -4.81448e-01 -4.40488e-01 -4.23148e-01 -4.57828e-01
1.92160e+05 4.80000e+02 -4.37992e-01 -3.94535e-01 -4.81448e-01 -4.40357e-01 -4.22695e-01 -4.58019e-01
1.92320e+05 4.80000e+02 -4.37992e-01 -3.94535e-01 -4.81448e-01 -4.40249e-01 -4.22248e-01 -4.58250e-01
1.92480e+05 4.81000e+02 -4.17354e-01 -3.79480e-01 -4.55227e-01 -4.40166e-01 -4.21810e-01 -4.58522e-01
1.92640e+05 4.81000e+02 -4.17354e-01 -3.79480e-01 -4.55227e-01 -4.40107e-01 -4.21382e-01 -4.58833e-01
1.92800e+05 4.82000e+02 -4.51723e-01 -3.85691e-01 -5.17754e-01 -4.40072e-01 -4.20965e-01 -4.59179e-01
1.92960e+05 4.82000e+02 -4.51723e-01 -3.85691e-01 -5.17754e-01 -4.40062e-01 -4.20564e-01 -4.59560e-01
1.93120e+05 4.82000e+02 -4.51723e-01 -3.85691e-01 -5.17754e-01 -4.40073e-01 -4.20176e-01 -4.59970e-01
1.93280e+05 4.83000e+02 -4.28905e-01 -3.99784e-01 -4.58027e-01 -4.40107e-01 -4.19805e-01 -4.60408e-01
1.93440e+05 4.83000e+02 -4.28905e-01 -3.99784e-01 -4.58027e-01 -4.40161e-01 -4.19452e-01 -4.60870e-01
1.93600e+05 4.84000e+02 -4.63037e-01 -4.19796e-01 -5.06278e-01 -4.40233e-01 -4.19116e-01 -4.61351e-01
1.93760e+05 4.84000e+02 -4.63037e-01 -4.19796e-01 -5.06278e-01 -4.40323e-01 -4.18797e-01 -4.61849e-01
1.93920e+05 4.84000e+02 -4.63037e-01 -4.19796e-01 -5.06278e-01 -4.40428e-01 -4.18498e-01 -4.62357e-01
1.94080e+05 4.85000e+02 -4.59875e-01 -4.45923e-01 -4.73828e-01 -4.40545e-01 -4.18216e-01 -4.62873e-01
1.94240e+05 4.85000e+02 -4.59875e-01 -4.45923e-01 -4.73828e-01 -4.40673e-01 -4.17952e-01 -4.63393e-01
1.94400e+05 4.86000e+02 -4.22883e-01 -3.89249e-01 -4.56517e-01 -4.40809e-01 -4.17705e-01 -4.63912e-01
1.94560e+05 4.86000e+02 -4.22883e-01 -3.89249e-01 -4.56517e-01 -4.40950e-01 -4.17474e-01 -4.64427e-01
1.94720e+05 4.86000e+02 -4.22883e-01 -3.89249e-01 -4.56517e-01 -4.41095e-01 -4.17258e-01 -4.64933e-01
1.94880e+05 4.87000e+02 -4.34789e-01 -3.85487e-01 -4.84091e-01 -4.41241e-01 -4.17055e-01 -4.65428e-01
1.95040e+05 4.87000e+02 -4.34789e-01 -3.85487e-01 -4.84091e-01 -4.41386e-01 -4.16865e-01 -4.65907e-01
1.95200e+05 4.88000e+02 -4.21670e-01 -3.80947e-01 -4.62392e-01 -4.41528e-01 -4.16685e-01 -4.66370e-01
1.95360e+05 4.88000e+02 -4.21670e-01 -3.80947e-01 -4.62392e-01 -4.41663e-01 -4.16515e-01 -4.66812e-01
1.95520e+05 4.88000e+02 -4.21670e-01 -3.80947e-01 -4.62392e-01 -4.41792e-01 -4.16353e-01 -4.67231e-01
1.95680e+05 4.89000e+02 -4.62166e-01 -4.15616e-01 -5.08716e-01 -4.41912e-01 -4.16197e-01 -4.67626e-01
1.95840e+05 4.89000e+02 -4.62166e-01 -4.15616e-01 -5.08716e-01 -4.42021e-01 -4.16047e-01 -4.67995e-01
1.96000e+05 4.90000e+02 -4.26832e-01 -4.06388e-01 -4.47276e-01 -4.42119e-01 -4.15900e-01 -4.68337e-01
1.96160e+05 4.90000e+02 -4.26832e-01 -4.06388e-01 -4.47276e-01 -4.42204e-01 -4.15756e-01 -4.68651e-01
1.96320e+05 4.90000e+02 -4.26832e-01 -4.06388e-01 -4.47276e-01 -4.42276e-01 -4.15615e-01 -4.68936e-01
1.96480e+05 4.91000e+02 -4.18783e-01 -3.66464e-01 -4.71102e-01 -4.42335e-01 -4.15477e-01 -4.69193e-01
1.96640e+05 4.91000e+02 -4.18783e-01 -3.66464e-01 -4.71102e-01 -4.42380e-01 -4.15339e-01 -4.69421e-01
1.96800e+05 4.92000e+02 -4.22849e-01 -3.86383e-01 -4.59315e-01 -4.42411e-01 -4.15203e-01 -4.69620e-01
1.96960e+05 4.92000e+02 -4.22849e-01 -3.86383e-01 -4.59315e-01 -4.42430e-01 -4.15069e-01 -4.69790e-01
1.97120e+05 4.92000e+02 -4.22849e-01 -3.86383e-01 -4.59315e-01 -4.42436e-01 -4.14937e-01 -4.69935e-01
1.97280e+05 4.93000e+02 -4.47397e-01 -4.09283e-01 -4.85510e-01 -4.42429e-01 -4.14807e-01 -4.70052e-01
1.97440e+05 4.93000e+02 -4.47397e-01 -4.09283e-01 -4.85510e-01 -4.42412e-01 -4.14680e-01 -4.70144e-01
1.97600e+05 4.94000e+02 -4.28145e-01 -3.95205e-01 -4.61086e-01 -4.42383e-01 -4.14556e-01 -4.70210e-01
1.97760e+05 4.94000e+02 -4.28145e-01 -3.95205e-01 -4.61086e-01 -4.42345e-01 -4.14436e-01 -4.70254e-01
1.97920e+05 4.94000e+02 -4.28145e-01 -3.95205e-01 -4.61086e-01 -4.42298e-01 -4.14320e-01 -4.70276e-01
1.98080e+05 4.95000e+02 -4.17626e-01 -3.82000e-01 -4.53251e-01 -4.42243e-01 -4.14210e-01 -4.70277e-01
1.98240e+05 4.95000e+02 -4.17626e-01 -3.82000e-01 -4.53251e-01 -4.42181e-01 -4.14104e-01 -4.70258e-01
1.98400e+05 4.96000e+02 -4.34904e-01 -4.13932e-01 -4.55876e-01 -4.42112e-01 -4.14004e-01 -4.70220e-01
1.98560e+05 4.96000e+02 -4.34904e-01 -4.13932e-01 -4.55876e-01 -4.42038e-01 -4.13910e-01 -4.70165e-01
1.98720e+05 4.96000e+02 -4.34904e-01 -4.13932e-01 -4.55876e-01 -4.41959e-01 -4.13823e-01 -4.70094e-01
1.98880e+05 4.97000e+02 -4.61236e-01 -3.86644e-01 -5.35828e-01 -4.41875e-01 -4.13743e-01 -4.70007e-01
1.99040e+05 4.97000e+02 -4.61236e-01 -3.86644e-01 -5.35828e-01 -4.41787e-01 -4.13669e-01 -4.69905e-01
1.99200e+05 4.98000e+02 -4.34505e-01 -3.68979e-01 -5.00031e-01 -4.41695e-01 -4.13601e-01 -4.69789e-01
1.99360e+05 4.98000e+02 -4.34505e-01 -3.68979e-01 -5.00031e-01 -4.41600e-01 -4.13541e-01 -4.69659e-01
1.99520e+05 4.98000e+02 -4.34505e-01 -3.68979e-01 -5.00031e-01 -4.41501e-01 -4.13488e-01 -4.69515e-01
1.99680e+05 4.99000e+02 -4.56322e-01 -4.07200e-01 -5.05444e-01 -4.41399e-01 -4.13441e-01 -4.69358e-01
1.99840e+05 4.99000e+02 -4.56322e-01 -4.07200e-01 -5.05444e-01 -4.41294e-01 -4.13401e-01 -4.69187e-01


==> fig/shkadov_4_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.60000e+02 0.00000e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
3.20000e+02 0.00000e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
4.80000e+02 1.00000e+00 -3.31460e+00 -2.81095e+00 -3.81826e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
6.40000e+02 1.00000e+00 -3.31460e+00 -2.81095e+00 -3.81826e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
8.00000e+02 2.00000e+00 -3.20991e+00 -2.92787e+00 -3.49195e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
9.60000e+02 2.00000e+00 -3.20991e+00 -2.92787e+00 -3.49195e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.12000e+03 2.00000e+00 -3.20991e+00 -2.92787e+00 -3.49195e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.28000e+03 3.00000e+00 -3.17281e+00 -2.91379e+00 -3.43183e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.44000e+03 3.00000e+00 -3.17281e+00 -2.91379e+00 -3.43183e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.60000e+03 4.00000e+00 -3.24744e+00 -3.07734e+00 -3.41753e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.76000e+03 4.00000e+00 -3.24744e+00 -3.07734e+00 -3.41753e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
1.92000e+03 4.00000e+00 -3.24744e+00 -3.07734e+00 -3.41753e+00 -3.32148e+00 -3.05375e+00 -3.58922e+00
2.08000e+03 5.00000e+00 -3.15181e+00 -2.85958e+00 -3.44405e+00 -3.32148e+00 -3.05376e+00 -3.58921e+00
2.24000e+03 5.00000e+00 -3.15181e+00 -2.85958e+00 -3.44405e+00 -3.32148e+00 -3.05376e+00 -3.58920e+00
2.40000e+03 6.00000e+00 -3.28671e+00 -3.04676e+00 -3.52667e+00 -3.32148e+00 -3.05377e+00 -3.58919e+00
2.56000e+03 6.00000e+00 -3.28671e+00 -3.04676e+00 -3.52667e+00 -3.32148e+00 -3.05380e+00 -3.58917e+00
2.72000e+03 6.00000e+00 -3.28671e+00 -3.04676e+00 -3.52667e+00 -3.32148e+00 -3.05383e+00 -3.58912e+00
2.88000e+03 7.00000e+00 -3.29559e+00 -3.03465e+00 -3.55653e+00 -3.32147e+00 -3.05389e+00 -3.58906e+00
3.04000e+03 7.00000e+00 -3.29559e+00 -3.03465e+00 -3.55653e+00 -3.32146e+00 -3.05397e+00 -3.58896e+00
3.20000e+03 8.00000e+00 -3.01316e+00 -2.90797e+00 -3.11835e+00 -3.32145e+00 -3.05409e+00 -3.58881e+00
3.36000e+03 8.00000e+00 -3.01316e+00 -2.90797e+00 -3.11835e+00 -3.32143e+00 -3.05425e+00 -3.58861e+00
3.52000e+03 8.00000e+00 -3.01316e+00 -2.90797e+00 -3.11835e+00 -3.32140e+00 -3.05447e+00 -3.58833e+00
3.68000e+03 9.00000e+00 -2.84863e+00 -2.66407e+00 -3.03320e+00 -3.32136e+00 -3.05475e+00 -3.58796e+00
3.84000e+03 9.00000e+00 -2.84863e+00 -2.66407e+00 -3.03320e+00 -3.32130e+00 -3.05513e+00 -3.58747e+00
4.00000e+03 1.00000e+01 -3.12016e+00 -2.92709e+00 -3.31324e+00 -3.32122e+00 -3.05559e+00 -3.58685e+00
4.16000e+03 1.00000e+01 -3.12016e+00 -2.92709e+00 -3.31324e+00 -3.32112e+00 -3.05617e+00 -3.58607e+00
4.32000e+03 1.00000e+01 -3.12016e+00 -2.92709e+00 -3.31324e+00 -3.32098e+00 -3.05686e+00 -3.58510e+00
4.48000e+03 1.10000e+01 -3.08234e+00 -2.76832e+00 -3.39636e+00 -3.32081e+00 -3.05770e+00 -3.58393e+00
4.64000e+03 1.10000e+01 -3.08234e+00 -2.76832e+00 -3.39636e+00 -3.32060e+00 -3.05868e+00 -3.58252e+00
4.80000e+03 1.20000e+01 -3.08774e+00 -2.74027e+00 -3.43522e+00 -3.32035e+00 -3.05982e+00 -3.58087e+00
4.96000e+03 1.20000e+01 -3.08774e+00 -2.74027e+00 -3.43522e+00 -3.32004e+00 -3.06113e+00 -3.57894e+00
5.12000e+03 1.20000e+01 -3.08774e+00 -2.74027e+00 -3.43522e+00 -3.31967e+00 -3.06262e+00 -3.57672e+00
5.28000e+03 1.30000e+01 -3.26860e+00 -3.09995e+00 -3.43725e+00 -3.31923e+00 -3.06428e+00 -3.57418e+00
5.44000e+03 1.30000e+01 -3.26860e+00 -3.09995e+00 -3.43725e+00 -3.31872e+00 -3.06612e+00 -3.57131e+00
5.60000e+03 1.40000e+01 -3.07622e+00 -2.80517e+00 -3.34727e+00 -3.31813e+00 -3.06814e+00 -3.56811e+00
5.76000e+03 1.40000e+01 -3.07622e+00 -2.80517e+00 -3.34727e+00 -3.31745e+00 -3.07035e+00 -3.56455e+00
5.92000e+03 1.40000e+01 -3.07622e+00 -2.80517e+00 -3.34727e+00 -3.31667e+00 -3.07271e+00 -3.56063e+00
6.08000e+03 1.50000e+01 -3.21235e+00 -2.97819e+00 -3.44651e+00 -3.31579e+00 -3.07523e+00 -3.55635e+00
6.24000e+03 1.50000e+01 -3.21235e+00 -2.97819e+00 -3.44651e+00 -3.31480e+00 -3.07790e+00 -3.55170e+00
6.40000e+03 1.60000e+01 -2.89748e+00 -2.71398e+00 -3.08098e+00 -3.31369e+00 -3.08070e+00 -3.54668e+00
6.56000e+03 1.60000e+01 -2.89748e+00 -2.71398e+00 -3.08098e+00 -3.31245e+00 -3.08361e+00 -3.54129e+00
6.72000e+03 1.60000e+01 -2.89748e+00 -2.71398e+00 -3.08098e+00 -3.31107e+00 -3.08660e+00 -3.53554e+00
6.88000e+03 1.70000e+01 -2.72455e+00 -2.43064e+00 -3.01846e+00 -3.30954e+00 -3.08966e+00 -3.52943e+00
7.04000e+03 1.70000e+01 -2.72455e+00 -2.43064e+00 -3.01846e+00 -3.30787e+00 -3.09276e+00 -3.52298e+00
7.20000e+03 1.80000e+01 -2.78359e+00 -2.43896e+00 -3.12822e+00 -3.30603e+00 -3.09587e+00 -3.51619e+00
7.36000e+03 1.80000e+01 -2.78359e+00 -2.43896e+00 -3.12822e+00 -3.30403e+00 -3.09898e+00 -3.50908e+00
7.52000e+03 1.80000e+01 -2.78359e+00 -2.43896e+00 -3.12822e+00 -3.30186e+00 -3.10205e+00 -3.50167e+00
7.68000e+03 1.90000e+01 -2.75462e+00 -2.51655e+00 -2.99268e+00 -3.29952e+00 -3.10507e+00 -3.49397e+00
7.84000e+03 1.90000e+01 -2.75462e+00 -2.51655e+00 -2.99268e+00 -3.29700e+00 -3.10799e+00 -3.48600e+00
8.00000e+03 2.00000e+01 -2.82536e+00 -2.63091e+00 -3.01981e+00 -3.29430e+00 -3.11081e+00 -3.47780e+00
8.16000e+03 2.00000e+01 -2.82536e+00 -2.63091e+00 -3.01981e+00 -3.29144e+00 -3.11350e+00 -3.46937e+00
8.32000e+03 2.00000e+01 -2.82536e+00 -2.63091e+00 -3.01981e+00 -3.28840e+00 -3.11604e+00 -3.46075e+00
8.48000e+03 2.10000e+01 -2.58319e+00 -2.34077e+00 -2.82562e+00 -3.28519e+00 -3.11842e+00 -3.45196e+00
8.64000e+03 2.10000e+01 -2.58319e+00 -2.34077e+00 -2.82562e+00 -3.28181e+00 -3.12061e+00 -3.44302e+00
8.80000e+03 2.20000e+01 -2.85100e+00 -2.57581e+00 -3.12620e+00 -3.27828e+00 -3.12260e+00 -3.43396e+00
8.96000e+03 2.20000e+01 -2.85100e+00 -2.57581e+00 -3.12620e+00 -3.27460e+00 -3.12439e+00 -3.42481e+00
9.12000e+03 2.20000e+01 -2.85100e+00 -2.57581e+00 -3.12620e+00 -3.27077e+00 -3.12594e+00 -3.41559e+00
9.28000e+03 2.30000e+01 -2.70886e+00 -2.15311e+00 -3.26461e+00 -3.26679e+00 -3.12727e+00 -3.40632e+00
9.44000e+03 2.30000e+01 -2.70886e+00 -2.15311e+00 -3.26461e+00 -3.26268e+00 -3.12834e+00 -3.39703e+00
9.60000e+03 2.40000e+01 -2.71529e+00 -2.53947e+00 -2.89111e+00 -3.25844e+00 -3.12915e+00 -3.38773e+00
9.76000e+03 2.40000e+01 -2.71529e+00 -2.53947e+00 -2.89111e+00 -3.25406e+00 -3.12968e+00 -3.37843e+00
9.92000e+03 2.40000e+01 -2.71529e+00 -2.53947e+00 -2.89111e+00 -3.24955e+00 -3.12994e+00 -3.36916e+00
1.00800e+04 2.50000e+01 -2.64797e+00 -2.46137e+00 -2.83456e+00 -3.24491e+00 -3.12989e+00 -3.35993e+00
1.02400e+04 2.50000e+01 -2.64797e+00 -2.46137e+00 -2.83456e+00 -3.24013e+00 -3.12953e+00 -3.35074e+00
1.04000e+04 2.60000e+01 -2.68130e+00 -2.40242e+00 -2.96019e+00 -3.23523e+00 -3.12884e+00 -3.34161e+00
1.05600e+04 2.60000e+01 -2.68130e+00 -2.40242e+00 -2.96019e+00 -3.23017e+00 -3.12781e+00 -3.33253e+00
1.07200e+04 2.60000e+01 -2.68130e+00 -2.40242e+00 -2.96019e+00 -3.22497e+00 -3.12642e+00 -3.32352e+00
1.08800e+04 2.70000e+01 -2.68156e+00 -2.34026e+00 -3.02285e+00 -3.21962e+00 -3.12465e+00 -3.31458e+00
1.10400e+04 2.70000e+01 -2.68156e+00 -2.34026e+00 -3.02285e+00 -3.21410e+00 -3.12249e+00 -3.30571e+00
1.12000e+04 2.80000e+01 -2.66970e+00 -2.35015e+00 -2.98926e+00 -3.20841e+00 -3.11992e+00 -3.29690e+00
1.13600e+04 2.80000e+01 -2.66970e+00 -2.35015e+00 -2.98926e+00 -3.20254e+00 -3.11691e+00 -3.28816e+00
1.15200e+04 2.80000e+01 -2.66970e+00 -2.35015e+00 -2.98926e+00 -3.19648e+00 -3.11347e+00 -3.27949e+00
1.16800e+04 2.90000e+01 -2.61044e+00 -2.28301e+00 -2.93787e+00 -3.19022e+00 -3.10957e+00 -3.27087e+00
1.18400e+04 2.90000e+01 -2.61044e+00 -2.28301e+00 -2.93787e+00 -3.18376e+00 -3.10521e+00 -3.26231e+00
1.20000e+04 3.00000e+01 -2.71809e+00 -2.47760e+00 -2.95857e+00 -3.17709e+00 -3.10038e+00 -3.25380e+00
1.21600e+04 3.00000e+01 -2.71809e+00 -2.47760e+00 -2.95857e+00 -3.17020e+00 -3.09507e+00 -3.24533e+00
1.23200e+04 3.00000e+01 -2.71809e+00 -2.47760e+00 -2.95857e+00 -3.16309e+00 -3.08928e+00 -3.23690e+00
1.24800e+04 3.10000e+01 -2.75916e+00 -2.38054e+00 -3.13778e+00 -3.15576e+00 -3.08302e+00 -3.22849e+00
1.26400e+04 3.10000e+01 -2.75916e+00 -2.38054e+00 -3.13778e+00 -3.14820e+00 -3.07630e+00 -3.22009e+00
1.28000e+04 3.20000e+01 -2.61486e+00 -2.44556e+00 -2.78415e+00 -3.14041e+00 -3.06912e+00 -3.21170e+00
1.29600e+04 3.20000e+01 -2.61486e+00 -2.44556e+00 -2.78415e+00 -3.13240e+00 -3.06150e+00 -3.20330e+00
1.31200e+04 3.20000e+01 -2.61486e+00 -2.44556e+00 -2.78415e+00 -3.12417e+00 -3.05346e+00 -3.19489e+00
1.32800e+04 3.30000e+01 -2.51144e+00 -1.99571e+00 -3.02718e+00 -3.11573e+00 -3.04501e+00 -3.18645e+00
1.34400e+04 3.30000e+01 -2.51144e+00 -1.99571e+00 -3.02718e+00 -3.10708e+00 -3.03619e+00 -3.17798e+00
1.36000e+04 3.40000e+01 -2.62360e+00 -2.28435e+00 -2.96285e+00 -3.09823e+00 -3.02700e+00 -3.16947e+00
1.37600e+04 3.40000e+01 -2.62360e+00 -2.28435e+00 -2.96285e+00 -3.08920e+00 -3.01748e+00 -3.16091e+00
1.39200e+04 3.40000e+01 -2.62360e+00 -2.28435e+00 -2.96285e+00 -3.07998e+00 -3.00767e+00 -3.15230e+00
1.40800e+04 3.50000e+01 -2.55469e+00 -2.28132e+00 -2.82806e+00 -3.07061e+00 -2.99758e+00 -3.14364e+00
1.42400e+04 3.50000e+01 -2.55469e+00 -2.28132e+00 -2.82806e+00 -3.06108e+00 -2.98725e+00 -3.13492e+00
1.44000e+04 3.60000e+01 -2.44189e+00 -2.27221e+00 -2.61158e+00 -3.05143e+00 -2.97670e+00 -3.12615e+00
1.45600e+04 3.60000e+01 -2.44189e+00 -2.27221e+00 -2.61158e+00 -3.04165e+00 -2.96597e+00 -3.11733e+00
1.47200e+04 3.60000e+01 -2.44189e+00 -2.27221e+00 -2.61158e+00 -3.03177e+00 -2.95508e+00 -3.10847e+00
1.48800e+04 3.70000e+01 -2.39839e+00 -2.06339e+00 -2.73339e+00 -3.02182e+00 -2.94407e+00 -3.09956e+00
1.50400e+04 3.70000e+01 -2.39839e+00 -2.06339e+00 -2.73339e+00 -3.01180e+00 -2.93297e+00 -3.09062e+00
1.52000e+04 3.80000e+01 -2.74292e+00 -2.29393e+00 -3.19191e+00 -3.00173e+00 -2.92181e+00 -3.08165e+00
1.53600e+04 3.80000e+01 -2.74292e+00 -2.29393e+00 -3.19191e+00 -2.99163e+00 -2.91061e+00 -3.07266e+00
1.55200e+04 3.80000e+01 -2.74292e+00 -2.29393e+00 -3.19191e+00 -2.98153e+00 -2.89939e+00 -3.06367e+00
1.56800e+04 3.90000e+01 -2.29186e+00 -1.74256e+00 -2.84116e+00 -2.97144e+00 -2.88819e+00 -3.05469e+00
1.58400e+04 3.90000e+01 -2.29186e+00 -1.74256e+00 -2.84116e+00 -2.96137e+00 -2.87702e+00 -3.04573e+00
1.60000e+04 4.00000e+01 -2.24271e+00 -1.74914e+00 -2.73628e+00 -2.95135e+00 -2.86589e+00 -3.03680e+00
1.61600e+04 4.00000e+01 -2.24271e+00 -1.74914e+00 -2.73628e+00 -2.94138e+00 -2.85484e+00 -3.02792e+00
1.63200e+04 4.00000e+01 -2.24271e+00 -1.74914e+00 -2.73628e+00 -2.93148e+00 -2.84386e+00 -3.01911e+00
1.64800e+04 4.10000e+01 -2.23047e+00 -1.91746e+00 -2.54347e+00 -2.92167e+00 -2.83297e+00 -3.01038e+00
1.66400e+04 4.10000e+01 -2.23047e+00 -1.91746e+00 -2.54347e+00 -2.91195e+00 -2.82217e+00 -3.00173e+00
1.68000e+04 4.20000e+01 -2.42366e+00 -2.17071e+00 -2.67661e+00 -2.90233e+00 -2.81146e+00 -2.99320e+00
1.69600e+04 4.20000e+01 -2.42366e+00 -2.17071e+00 -2.67661e+00 -2.89283e+00 -2.80086e+00 -2.98480e+00
1.71200e+04 4.20000e+01 -2.42366e+00 -2.17071e+00 -2.67661e+00 -2.88344e+00 -2.79035e+00 -2.97652e+00
1.72800e+04 4.30000e+01 -2.36060e+00 -2.23064e+00 -2.49056e+00 -2.87417e+00 -2.77994e+00 -2.96840e+00
1.74400e+04 4.30000e+01 -2.36060e+00 -2.23064e+00 -2.49056e+00 -2.86502e+00 -2.76960e+00 -2.96044e+00
1.76000e+04 4.40000e+01 -2.59690e+00 -2.17634e+00 -3.01746e+00 -2.85600e+00 -2.75934e+00 -2.95265e+00
1.77600e+04 4.40000e+01 -2.59690e+00 -2.17634e+00 -3.01746e+00 -2.84710e+00 -2.74916e+00 -2.94504e+00
1.79200e+04 4.40000e+01 -2.59690e+00 -2.17634e+00 -3.01746e+00 -2.83831e+00 -2.73901e+00 -2.93762e+00
1.80800e+04 4.50000e+01 -2.36203e+00 -2.05617e+00 -2.66789e+00 -2.82965e+00 -2.72892e+00 -2.93039e+00
1.82400e+04 4.50000e+01 -2.36203e+00 -2.05617e+00 -2.66789e+00 -2.82110e+00 -2.71885e+00 -2.92335e+00
1.84000e+04 4.60000e+01 -2.33209e+00 -2.16214e+00 -2.50204e+00 -2.81265e+00 -2.70879e+00 -2.91650e+00
1.85600e+04 4.60000e+01 -2.33209e+00 -2.16214e+00 -2.50204e+00 -2.80430e+00 -2.69875e+00 -2.90985e+00
1.87200e+04 4.60000e+01 -2.33209e+00 -2.16214e+00 -2.50204e+00 -2.79603e+00 -2.68869e+00 -2.90337e+00
1.88800e+04 4.70000e+01 -2.43758e+00 -2.10391e+00 -2.77124e+00 -2.78784e+00 -2.67862e+00 -2.89706e+00
1.90400e+04 4.70000e+01 -2.43758e+00 -2.10391e+00 -2.77124e+00 -2.77971e+00 -2.66851e+00 -2.89091e+00
1.92000e+04 4.80000e+01 -2.08098e+00 -1.80251e+00 -2.35944e+00 -2.77164e+00 -2.65839e+00 -2.88489e+00
1.93600e+04 4.80000e+01 -2.08098e+00 -1.80251e+00 -2.35944e+00 -2.76361e+00 -2.64823e+00 -2.87900e+00
1.95200e+04 4.80000e+01 -2.08098e+00 -1.80251e+00 -2.35944e+00 -2.75561e+00 -2.63803e+00 -2.87319e+00
1.96800e+04 4.90000e+01 -2.39591e+00 -2.03526e+00 -2.75656e+00 -2.74764e+00 -2.62781e+00 -2.86747e+00
1.98400e+04 4.90000e+01 -2.39591e+00 -2.03526e+00 -2.75656e+00 -2.73967e+00 -2.61755e+00 -2.86179e+00
2.00000e+04 5.00000e+01 -2.13311e+00 -1.89157e+00 -2.37465e+00 -2.73171e+00 -2.60727e+00 -2.85614e+00
2.01600e+04 5.00000e+01 -2.13311e+00 -1.89157e+00 -2.37465e+00 -2.72373e+00 -2.59697e+00 -2.85049e+00
2.03200e+04 5.00000e+01 -2.13311e+00 -1.89157e+00 -2.37465e+00 -2.71575e+00 -2.58667e+00 -2.84484e+00
2.04800e+04 5.10000e+01 -2.36446e+00 -1.98285e+00 -2.74608e+00 -2.70775e+00 -2.57636e+00 -2.83915e+00
2.06400e+04 5.10000e+01 -2.36446e+00 -1.98285e+00 -2.74608e+00 -2.69973e+00 -2.56606e+00 -2.83341e+00
2.08000e+04 5.20000e+01 -2.11354e+00 -1.83297e+00 -2.39410e+00 -2.69169e+00 -2.55578e+00 -2.82760e+00
2.09600e+04 5.20000e+01 -2.11354e+00 -1.83297e+00 -2.39410e+00 -2.68363e+00 -2.54554e+00 -2.82172e+00
2.11200e+04 5.20000e+01 -2.11354e+00 -1.83297e+00 -2.39410e+00 -2.67555e+00 -2.53534e+00 -2.81576e+00
2.12800e+04 5.30000e+01 -2.08109e+00 -1.82104e+00 -2.34114e+00 -2.66746e+00 -2.52520e+00 -2.80971e+00
2.14400e+04 5.30000e+01 -2.08109e+00 -1.82104e+00 -2.34114e+00 -2.65935e+00 -2.51513e+00 -2.80357e+00
2.16000e+04 5.40000e+01 -2.25274e+00 -2.03453e+00 -2.47095e+00 -2.65123e+00 -2.50513e+00 -2.79733e+00
2.17600e+04 5.40000e+01 -2.25274e+00 -2.03453e+00 -2.47095e+00 -2.64312e+00 -2.49523e+00 -2.79100e+00
2.19200e+04 5.40000e+01 -2.25274e+00 -2.03453e+00 -2.47095e+00 -2.63501e+00 -2.48543e+00 -2.78458e+00
2.20800e+04 5.50000e+01 -2.08867e+00 -1.94500e+00 -2.23235e+00 -2.62690e+00 -2.47574e+00 -2.77806e+00
2.22400e+04 5.50000e+01 -2.08867e+00 -1.94500e+00 -2.23235e+00 -2.61882e+00 -2.46617e+00 -2.77147e+00
2.24000e+04 5.60000e+01 -2.15820e+00 -1.63087e+00 -2.68554e+00 -2.61075e+00 -2.45671e+00 -2.76479e+00
2.25600e+04 5.60000e+01 -2.15820e+00 -1.63087e+00 -2.68554e+00 -2.60271e+00 -2.44739e+00 -2.75803e+00
2.27200e+04 5.60000e+01 -2.15820e+00 -1.63087e+00 -2.68554e+00 -2.59470e+00 -2.43820e+00 -2.75121e+00
2.28800e+04 5.70000e+01 -2.15811e+00 -1.83150e+00 -2.48473e+00 -2.58673e+00 -2.42914e+00 -2.74431e+00
2.30400e+04 5.70000e+01 -2.15811e+00 -1.83150e+00 -2.48473e+00 -2.57880e+00 -2.42022e+00 -2.73737e+00
2.32000e+04 5.80000e+01 -1.98396e+00 -1.74890e+00 -2.21902e+00 -2.57090e+00 -2.41144e+00 -2.73036e+00
2.33600e+04 5.80000e+01 -1.98396e+00 -1.74890e+00 -2.21902e+00 -2.56305e+00 -2.40279e+00 -2.72331e+00
2.35200e+04 5.80000e+01 -1.98396e+00 -1.74890e+00 -2.21902e+00 -2.55524e+00 -2.39427e+00 -2.71621e+00
2.36800e+04 5.90000e+01 -2.17267e+00 -1.85554e+00 -2.48980e+00 -2.54747e+00 -2.38588e+00 -2.70907e+00
2.38400e+04 5.90000e+01 -2.17267e+00 -1.85554e+00 -2.48980e+00 -2.53975e+00 -2.37762e+00 -2.70188e+00
2.40000e+04 6.00000e+01 -2.15361e+00 -1.77407e+00 -2.53316e+00 -2.53206e+00 -2.36948e+00 -2.69465e+00
2.41600e+04 6.00000e+01 -2.15361e+00 -1.77407e+00 -2.53316e+00 -2.52442e+00 -2.36146e+00 -2.68737e+00
2.43200e+04 6.00000e+01 -2.15361e+00 -1.77407e+00 -2.53316e+00 -2.51681e+00 -2.35356e+00 -2.68005e+00
2.44800e+04 6.10000e+01 -1.97916e+00 -1.75041e+00 -2.20791e+00 -2.50922e+00 -2.34576e+00 -2.67268e+00
2.46400e+04 6.10000e+01 -1.97916e+00 -1.75041e+00 -2.20791e+00 -2.50166e+00 -2.33806e+00 -2.66526e+00
2.48000e+04 6.20000e+01 -2.13749e+00 -1.96081e+00 -2.31416e+00 -2.49413e+00 -2.33047e+00 -2.65779e+00
2.49600e+04 6.20000e+01 -2.13749e+00 -1.96081e+00 -2.31416e+00 -2.48662e+00 -2.32298e+00 -2.65025e+00
2.51200e+04 6.20000e+01 -2.13749e+00 -1.96081e+00 -2.31416e+00 -2.47911e+00 -2.31557e+00 -2.64265e+00
2.52800e+04 6.30000e+01 -2.35966e+00 -2.01200e+00 -2.70732e+00 -2.47163e+00 -2.30826e+00 -2.63499e+00
2.54400e+04 6.30000e+01 -2.35966e+00 -2.01200e+00 -2.70732e+00 -2.46414e+00 -2.30103e+00 -2.62725e+00
2.56000e+04 6.40000e+01 -2.18552e+00 -1.80963e+00 -2.56140e+00 -2.45666e+00 -2.29388e+00 -2.61944e+00
2.57600e+04 6.40000e+01 -2.18552e+00 -1.80963e+00 -2.56140e+00 -2.44918e+00 -2.28680e+00 -2.61155e+00
2.59200e+04 6.40000e+01 -2.18552e+00 -1.80963e+00 -2.56140e+00 -2.44169e+00 -2.27980e+00 -2.60359e+00
2.60800e+04 6.50000e+01 -1.95694e+00 -1.61797e+00 -2.29590e+00 -2.43420e+00 -2.27286e+00 -2.59554e+00
2.62400e+04 6.50000e+01 -1.95694e+00 -1.61797e+00 -2.29590e+00 -2.42671e+00 -2.26599e+00 -2.58743e+00
2.64000e+04 6.60000e+01 -2.04860e+00 -1.84871e+00 -2.24848e+00 -2.41921e+00 -2.25917e+00 -2.57925e+00
2.65600e+04 6.60000e+01 -2.04860e+00 -1.84871e+00 -2.24848e+00 -2.41170e+00 -2.25240e+00 -2.57100e+00
2.67200e+04 6.60000e+01 -2.04860e+00 -1.84871e+00 -2.24848e+00 -2.40418e+00 -2.24568e+00 -2.56269e+00
2.68800e+04 6.70000e+01 -2.06201e+00 -1.89827e+00 -2.22575e+00 -2.39667e+00 -2.23899e+00 -2.55434e+00
2.70400e+04 6.70000e+01 -2.06201e+00 -1.89827e+00 -2.22575e+00 -2.38915e+00 -2.23234e+00 -2.54595e+00
2.72000e+04 6.80000e+01 -1.86627e+00 -1.55781e+00 -2.17473e+00 -2.38163e+00 -2.22572e+00 -2.53754e+00
2.73600e+04 6.80000e+01 -1.86627e+00 -1.55781e+00 -2.17473e+00 -2.37411e+00 -2.21912e+00 -2.52911e+00
2.75200e+04 6.80000e+01 -1.86627e+00 -1.55781e+00 -2.17473e+00 -2.36661e+00 -2.21255e+00 -2.52068e+00
2.76800e+04 6.90000e+01 -1.97271e+00 -1.89028e+00 -2.05514e+00 -2.35913e+00 -2.20601e+00 -2.51226e+00
2.78400e+04 6.90000e+01 -1.97271e+00 -1.89028e+00 -2.05514e+00 -2.35168e+00 -2.19949e+00 -2.50387e+00
2.80000e+04 7.00000e+01 -1.84730e+00 -1.73454e+00 -1.96007e+00 -2.34426e+00 -2.19300e+00 -2.49551e+00
2.81600e+04 7.00000e+01 -1.84730e+00 -1.73454e+00 -1.96007e+00 -2.33688e+00 -2.18655e+00 -2.48721e+00
2.83200e+04 7.00000e+01 -1.84730e+00 -1.73454e+00 -1.96007e+00 -2.32956e+00 -2.18014e+00 -2.47898e+00
2.84800e+04 7.10000e+01 -1.83146e+00 -1.67902e+00 -1.98390e+00 -2.32229e+00 -2.17377e+00 -2.47081e+00
2.86400e+04 7.10000e+01 -1.83146e+00 -1.67902e+00 -1.98390e+00 -2.31510e+00 -2.16746e+00 -2.46275e+00
2.88000e+04 7.20000e+01 -1.94460e+00 -1.72172e+00 -2.16748e+00 -2.30799e+00 -2.16121e+00 -2.45477e+00
2.89600e+04 7.20000e+01 -1.94460e+00 -1.72172e+00 -2.16748e+00 -2.30097e+00 -2.15503e+00 -2.44692e+00
2.91200e+04 7.20000e+01 -1.94460e+00 -1.72172e+00 -2.16748e+00 -2.29405e+00 -2.14893e+00 -2.43917e+00
2.92800e+04 7.30000e+01 -1.75217e+00 -1.40777e+00 -2.09657e+00 -2.28723e+00 -2.14291e+00 -2.43155e+00
2.94400e+04 7.30000e+01 -1.75217e+00 -1.40777e+00 -2.09657e+00 -2.28052e+00 -2.13698e+00 -2.42406e+00
2.96000e+04 7.40000e+01 -1.97133e+00 -1.65136e+00 -2.29130e+00 -2.27393e+00 -2.13115e+00 -2.41671e+00
2.97600e+04 7.40000e+01 -1.97133e+00 -1.65136e+00 -2.29130e+00 -2.26744e+00 -2.12541e+00 -2.40948e+00
2.99200e+04 7.40000e+01 -1.97133e+00 -1.65136e+00 -2.29130e+00 -2.26108e+00 -2.11976e+00 -2.40239e+00
3.00800e+04 7.50000e+01 -1.80572e+00 -1.51847e+00 -2.09297e+00 -2.25483e+00 -2.11422e+00 -2.39543e+00
3.02400e+04 7.50000e+01 -1.80572e+00 -1.51847e+00 -2.09297e+00 -2.24869e+00 -2.10877e+00 -2.38861e+00
3.04000e+04 7.60000e+01 -1.90924e+00 -1.75467e+00 -2.06381e+00 -2.24266e+00 -2.10342e+00 -2.38189e+00
3.05600e+04 7.60000e+01 -1.90924e+00 -1.75467e+00 -2.06381e+00 -2.23673e+00 -2.09816e+00 -2.37530e+00
3.07200e+04 7.60000e+01 -1.90924e+00 -1.75467e+00 -2.06381e+00 -2.23089e+00 -2.09299e+00 -2.36880e+00
3.08800e+04 7.70000e+01 -1.79168e+00 -1.44208e+00 -2.14127e+00 -2.22514e+00 -2.08788e+00 -2.36239e+00
3.10400e+04 7.70000e+01 -1.79168e+00 -1.44208e+00 -2.14127e+00 -2.21945e+00 -2.08285e+00 -2.35605e+00
3.12000e+04 7.80000e+01 -1.86988e+00 -1.71815e+00 -2.02162e+00 -2.21383e+00 -2.07789e+00 -2.34977e+00
3.13600e+04 7.80000e+01 -1.86988e+00 -1.71815e+00 -2.02162e+00 -2.20826e+00 -2.07298e+00 -2.34353e+00
3.15200e+04 7.80000e+01 -1.86988e+00 -1.71815e+00 -2.02162e+00 -2.20271e+00 -2.06812e+00 -2.33731e+00
3.16800e+04 7.90000e+01 -1.73220e+00 -1.50371e+00 -1.96069e+00 -2.19719e+00 -2.06330e+00 -2.33108e+00
3.18400e+04 7.90000e+01 -1.73220e+00 -1.50371e+00 -1.96069e+00 -2.19168e+00 -2.05852e+00 -2.32484e+00
3.20000e+04 8.00000e+01 -1.68471e+00 -1.43594e+00 -1.93348e+00 -2.18616e+00 -2.05376e+00 -2.31856e+00
3.21600e+04 8.00000e+01 -1.68471e+00 -1.43594e+00 -1.93348e+00 -2.18062e+00 -2.04903e+00 -2.31221e+00
3.23200e+04 8.00000e+01 -1.68471e+00 -1.43594e+00 -1.93348e+00 -2.17505e+00 -2.04431e+00 -2.30578e+00
3.24800e+04 8.10000e+01 -1.65603e+00 -1.50036e+00 -1.81170e+00 -2.16943e+00 -2.03960e+00 -2.29926e+00
3.26400e+04 8.10000e+01 -1.65603e+00 -1.50036e+00 -1.81170e+00 -2.16376e+00 -2.03490e+00 -2.29263e+00
3.28000e+04 8.20000e+01 -1.57919e+00 -1.32471e+00 -1.83367e+00 -2.15804e+00 -2.03020e+00 -2.28587e+00
3.29600e+04 8.20000e+01 -1.57919e+00 -1.32471e+00 -1.83367e+00 -2.15224e+00 -2.02550e+00 -2.27899e+00
3.31200e+04 8.20000e+01 -1.57919e+00 -1.32471e+00 -1.83367e+00 -2.14637e+00 -2.02079e+00 -2.27195e+00
3.32800e+04 8.30000e+01 -1.77954e+00 -1.44203e+00 -2.11705e+00 -2.14043e+00 -2.01607e+00 -2.26478e+00
3.34400e+04 8.30000e+01 -1.77954e+00 -1.44203e+00 -2.11705e+00 -2.13440e+00 -2.01133e+00 -2.25747e+00
3.36000e+04 8.40000e+01 -1.62080e+00 -1.41000e+00 -1.83160e+00 -2.12829e+00 -2.00657e+00 -2.25001e+00
3.37600e+04 8.40000e+01 -1.62080e+00 -1.41000e+00 -1.83160e+00 -2.12209e+00 -2.00177e+00 -2.24241e+00
3.39200e+04 8.40000e+01 -1.62080e+00 -1.41000e+00 -1.83160e+00 -2.11582e+00 -1.99695e+00 -2.23469e+00
3.40800e+04 8.50000e+01 -1.55380e+00 -1.33229e+00 -1.77530e+00 -2.10946e+00 -1.99207e+00 -2.22686e+00
3.42400e+04 8.50000e+01 -1.55380e+00 -1.33229e+00 -1.77530e+00 -2.10303e+00 -1.98715e+00 -2.21891e+00
3.44000e+04 8.60000e+01 -1.76169e+00 -1.57072e+00 -1.95265e+00 -2.09652e+00 -1.98216e+00 -2.21088e+00
3.45600e+04 8.60000e+01 -1.76169e+00 -1.57072e+00 -1.95265e+00 -2.08994e+00 -1.97711e+00 -2.20277e+00
3.47200e+04 8.60000e+01 -1.76169e+00 -1.57072e+00 -1.95265e+00 -2.08328e+00 -1.97198e+00 -2.19458e+00
3.48800e+04 8.70000e+01 -1.59495e+00 -1.37957e+00 -1.81033e+00 -2.07656e+00 -1.96678e+00 -2.18635e+00
3.50400e+04 8.70000e+01 -1.59495e+00 -1.37957e+00 -1.81033e+00 -2.06978e+00 -1.96149e+00 -2.17808e+00
3.52000e+04 8.80000e+01 -1.58486e+00 -1.33664e+00 -1.83307e+00 -2.06294e+00 -1.95611e+00 -2.16977e+00
3.53600e+04 8.80000e+01 -1.58486e+00 -1.33664e+00 -1.83307e+00 -2.05604e+00 -1.95063e+00 -2.16145e+00
3.55200e+04 8.80000e+01 -1.58486e+00 -1.33664e+00 -1.83307e+00 -2.04908e+00 -1.94505e+00 -2.15311e+00
3.56800e+04 8.90000e+01 -1.79855e+00 -1.59614e+00 -2.00097e+00 -2.04206e+00 -1.93937e+00 -2.14476e+00
3.58400e+04 8.90000e+01 -1.79855e+00 -1.59614e+00 -2.00097e+00 -2.03500e+00 -1.93359e+00 -2.13641e+00
3.60000e+04 9.00000e+01 -1.75449e+00 -1.46494e+00 -2.04405e+00 -2.02788e+00 -1.92770e+00 -2.12806e+00
3.61600e+04 9.00000e+01 -1.75449e+00 -1.46494e+00 -2.04405e+00 -2.02071e+00 -1.92171e+00 -2.11971e+00
3.63200e+04 9.00000e+01 -1.75449e+00 -1.46494e+00 -2.04405e+00 -2.01348e+00 -1.91561e+00 -2.11136e+00
3.64800e+04 9.10000e+01 -1.73039e+00 -1.52289e+00 -1.93788e+00 -2.00621e+00 -1.90941e+00 -2.10301e+00
3.66400e+04 9.10000e+01 -1.73039e+00 -1.52289e+00 -1.93788e+00 -1.99889e+00 -1.90311e+00 -2.09466e+00
3.68000e+04 9.20000e+01 -1.63320e+00 -1.38932e+00 -1.87708e+00 -1.99151e+00 -1.89672e+00 -2.08631e+00
3.69600e+04 9.20000e+01 -1.63320e+00 -1.38932e+00 -1.87708e+00 -1.98409e+00 -1.89022e+00 -2.07796e+00
3.71200e+04 9.20000e+01 -1.63320e+00 -1.38932e+00 -1.87708e+00 -1.97662e+00 -1.88364e+00 -2.06960e+00
3.72800e+04 9.30000e+01 -1.42946e+00 -1.34946e+00 -1.50945e+00 -1.96911e+00 -1.87698e+00 -2.06125e+00
3.74400e+04 9.30000e+01 -1.42946e+00 -1.34946e+00 -1.50945e+00 -1.96156e+00 -1.87023e+00 -2.05289e+00
3.76000e+04 9.40000e+01 -1.63122e+00 -1.32542e+00 -1.93701e+00 -1.95397e+00 -1.86342e+00 -2.04452e+00
3.77600e+04 9.40000e+01 -1.63122e+00 -1.32542e+00 -1.93701e+00 -1.94634e+00 -1.85654e+00 -2.03615e+00
3.79200e+04 9.40000e+01 -1.63122e+00 -1.32542e+00 -1.93701e+00 -1.93869e+00 -1.84960e+00 -2.02777e+00
3.80800e+04 9.50000e+01 -1.72749e+00 -1.54327e+00 -1.91172e+00 -1.93101e+00 -1.84262e+00 -2.01940e+00
3.82400e+04 9.50000e+01 -1.72749e+00 -1.54327e+00 -1.91172e+00 -1.92332e+00 -1.83561e+00 -2.01103e+00
3.84000e+04 9.60000e+01 -1.60291e+00 -1.49789e+00 -1.70793e+00 -1.91561e+00 -1.82857e+00 -2.00266e+00
3.85600e+04 9.60000e+01 -1.60291e+00 -1.49789e+00 -1.70793e+00 -1.90792e+00 -1.82154e+00 -1.99430e+00
3.87200e+04 9.60000e+01 -1.60291e+00 -1.49789e+00 -1.70793e+00 -1.90024e+00 -1.81451e+00 -1.98596e+00
3.88800e+04 9.70000e+01 -1.50262e+00 -1.17222e+00 -1.83303e+00 -1.89258e+00 -1.80750e+00 -1.97765e+00
3.90400e+04 9.70000e+01 -1.50262e+00 -1.17222e+00 -1.83303e+00 -1.88495e+00 -1.80054e+00 -1.96936e+00
3.92000e+04 9.80000e+01 -1.69690e+00 -1.43715e+00 -1.95666e+00 -1.87737e+00 -1.79363e+00 -1.96111e+00
3.93600e+04 9.80000e+01 -1.69690e+00 -1.43715e+00 -1.95666e+00 -1.86985e+00 -1.78680e+00 -1.95290e+00
3.95200e+04 9.80000e+01 -1.69690e+00 -1.43715e+00 -1.95666e+00 -1.86240e+00 -1.78005e+00 -1.94475e+00
3.96800e+04 9.90000e+01 -1.52401e+00 -1.36826e+00 -1.67977e+00 -1.85503e+00 -1.77341e+00 -1.93666e+00
3.98400e+04 9.90000e+01 -1.52401e+00 -1.36826e+00 -1.67977e+00 -1.84776e+00 -1.76688e+00 -1.92864e+00
4.00000e+04 1.00000e+02 -1.51137e+00 -1.38740e+00 -1.63533e+00 -1.84058e+00 -1.76047e+00 -1.92069e+00
4.01600e+04 1.00000e+02 -1.51137e+00 -1.38740e+00 -1.63533e+00 -1.83352e+00 -1.75420e+00 -1.91283e+00
4.03200e+04 1.00000e+02 -1.51137e+00 -1.38740e+00 -1.63533e+00 -1.82657e+00 -1.74807e+00 -1.90506e+00
4.04800e+04 1.01000e+02 -1.39331e+00 -1.19917e+00 -1.58744e+00 -1.81975e+00 -1.74210e+00 -1.89741e+00
4.06400e+04 1.01000e+02 -1.39331e+00 -1.19917e+00 -1.58744e+00 -1.81306e+00 -1.73627e+00 -1.88985e+00
4.08000e+04 1.02000e+02 -1.52323e+00 -1.31813e+00 -1.72832e+00 -1.80651e+00 -1.73061e+00 -1.88242e+00
4.09600e+04 1.02000e+02 -1.52323e+00 -1.31813e+00 -1.72832e+00 -1.80011e+00 -1.72510e+00 -1.87511e+00
4.11200e+04 1.02000e+02 -1.52323e+00 -1.31813e+00 -1.72832e+00 -1.79384e+00 -1.71974e+00 -1.86794e+00
4.12800e+04 1.03000e+02 -1.40559e+00 -1.21568e+00 -1.59550e+00 -1.78772e+00 -1.71454e+00 -1.86090e+00
4.14400e+04 1.03000e+02 -1.40559e+00 -1.21568e+00 -1.59550e+00 -1.78175e+00 -1.70948e+00 -1.85402e+00
4.16000e+04 1.04000e+02 -1.55392e+00 -1.33047e+00 -1.77738e+00 -1.77593e+00 -1.70456e+00 -1.84729e+00
4.17600e+04 1.04000e+02 -1.55392e+00 -1.33047e+00 -1.77738e+00 -1.77024e+00 -1.69978e+00 -1.84071e+00
4.19200e+04 1.04000e+02 -1.55392e+00 -1.33047e+00 -1.77738e+00 -1.76470e+00 -1.69512e+00 -1.83429e+00
4.20800e+04 1.05000e+02 -1.41328e+00 -1.17187e+00 -1.65468e+00 -1.75930e+00 -1.69057e+00 -1.82803e+00
4.22400e+04 1.05000e+02 -1.41328e+00 -1.17187e+00 -1.65468e+00 -1.75403e+00 -1.68613e+00 -1.82194e+00
4.24000e+04 1.06000e+02 -1.25683e+00 -1.14102e+00 -1.37265e+00 -1.74890e+00 -1.68179e+00 -1.81601e+00
4.25600e+04 1.06000e+02 -1.25683e+00 -1.14102e+00 -1.37265e+00 -1.74388e+00 -1.67752e+00 -1.81025e+00
4.27200e+04 1.06000e+02 -1.25683e+00 -1.14102e+00 -1.37265e+00 -1.73899e+00 -1.67332e+00 -1.80466e+00
4.28800e+04 1.07000e+02 -1.40308e+00 -1.16981e+00 -1.63636e+00 -1.73420e+00 -1.66918e+00 -1.79922e+00
4.30400e+04 1.07000e+02 -1.40308e+00 -1.16981e+00 -1.63636e+00 -1.72952e+00 -1.66509e+00 -1.79395e+00
4.32000e+04 1.08000e+02 -1.44688e+00 -1.23301e+00 -1.66075e+00 -1.72492e+00 -1.66102e+00 -1.78882e+00
4.33600e+04 1.08000e+02 -1.44688e+00 -1.23301e+00 -1.66075e+00 -1.72041e+00 -1.65698e+00 -1.78385e+00
4.35200e+04 1.08000e+02 -1.44688e+00 -1.23301e+00 -1.66075e+00 -1.71597e+00 -1.65293e+00 -1.77902e+00
4.36800e+04 1.09000e+02 -1.41403e+00 -1.29051e+00 -1.53754e+00 -1.71160e+00 -1.64888e+00 -1.77432e+00
4.38400e+04 1.09000e+02 -1.41403e+00 -1.29051e+00 -1.53754e+00 -1.70728e+00 -1.64481e+00 -1.76974e+00
4.40000e+04 1.10000e+02 -1.34323e+00 -1.27819e+00 -1.40827e+00 -1.70300e+00 -1.64070e+00 -1.76529e+00
4.41600e+04 1.10000e+02 -1.34323e+00 -1.27819e+00 -1.40827e+00 -1.69874e+00 -1.63655e+00 -1.76094e+00
4.43200e+04 1.10000e+02 -1.34323e+00 -1.27819e+00 -1.40827e+00 -1.69452e+00 -1.63234e+00 -1.75669e+00
4.44800e+04 1.11000e+02 -1.42150e+00 -1.23684e+00 -1.60616e+00 -1.69029e+00 -1.62806e+00 -1.75253e+00
4.46400e+04 1.11000e+02 -1.42150e+00 -1.23684e+00 -1.60616e+00 -1.68608e+00 -1.62371e+00 -1.74844e+00
4.48000e+04 1.12000e+02 -1.44882e+00 -1.31441e+00 -1.58324e+00 -1.68185e+00 -1.61927e+00 -1.74442e+00
4.49600e+04 1.12000e+02 -1.44882e+00 -1.31441e+00 -1.58324e+00 -1.67760e+00 -1.61474e+00 -1.74045e+00
4.51200e+04 1.12000e+02 -1.44882e+00 -1.31441e+00 -1.58324e+00 -1.67332e+00 -1.61011e+00 -1.73653e+00
4.52800e+04 1.13000e+02 -1.52710e+00 -1.29338e+00 -1.76082e+00 -1.66900e+00 -1.60536e+00 -1.73264e+00
4.54400e+04 1.13000e+02 -1.52710e+00 -1.29338e+00 -1.76082e+00 -1.66464e+00 -1.60050e+00 -1.72877e+00
4.56000e+04 1.14000e+02 -1.34631e+00 -1.08223e+00 -1.61039e+00 -1.66022e+00 -1.59552e+00 -1.72491e+00
4.57600e+04 1.14000e+02 -1.34631e+00 -1.08223e+00 -1.61039e+00 -1.65574e+00 -1.59043e+00 -1.72105e+00
4.59200e+04 1.14000e+02 -1.34631e+00 -1.08223e+00 -1.61039e+00 -1.65120e+00 -1.58521e+00 -1.71719e+00
4.60800e+04 1.15000e+02 -1.19919e+00 -1.03250e+00 -1.36587e+00 -1.64658e+00 -1.57988e+00 -1.71329e+00
4.62400e+04 1.15000e+02 -1.19919e+00 -1.03250e+00 -1.36587e+00 -1.64190e+00 -1.57443e+00 -1.70936e+00
4.64000e+04 1.16000e+02 -1.47886e+00 -1.35383e+00 -1.60390e+00 -1.63713e+00 -1.56889e+00 -1.70538e+00
4.65600e+04 1.16000e+02 -1.47886e+00 -1.35383e+00 -1.60390e+00 -1.63229e+00 -1.56324e+00 -1.70135e+00
4.67200e+04 1.16000e+02 -1.47886e+00 -1.35383e+00 -1.60390e+00 -1.62738e+00 -1.55751e+00 -1.69724e+00
4.68800e+04 1.17000e+02 -1.38726e+00 -1.19770e+00 -1.57683e+00 -1.62238e+00 -1.55171e+00 -1.69305e+00
4.70400e+04 1.17000e+02 -1.38726e+00 -1.19770e+00 -1.57683e+00 -1.61731e+00 -1.54585e+00 -1.68877e+00
4.72000e+04 1.18000e+02 -1.32109e+00 -1.18639e+00 -1.45579e+00 -1.61217e+00 -1.53995e+00 -1.68439e+00
4.73600e+04 1.18000e+02 -1.32109e+00 -1.18639e+00 -1.45579e+00 -1.60697e+00 -1.53403e+00 -1.67991e+00
4.75200e+04 1.18000e+02 -1.32109e+00 -1.18639e+00 -1.45579e+00 -1.60171e+00 -1.52811e+00 -1.67530e+00
4.76800e+04 1.19000e+02 -1.25168e+00 -1.15898e+00 -1.34439e+00 -1.59639e+00 -1.52221e+00 -1.67058e+00
4.78400e+04 1.19000e+02 -1.25168e+00 -1.15898e+00 -1.34439e+00 -1.59103e+00 -1.51635e+00 -1.66572e+00
4.80000e+04 1.20000e+02 -1.30109e+00 -1.08376e+00 -1.51842e+00 -1.58564e+00 -1.51055e+00 -1.66074e+00
4.81600e+04 1.20000e+02 -1.30109e+00 -1.08376e+00 -1.51842e+00 -1.58022e+00 -1.50482e+00 -1.65562e+00
4.83200e+04 1.20000e+02 -1.30109e+00 -1.08376e+00 -1.51842e+00 -1.57479e+00 -1.49920e+00 -1.65038e+00
4.84800e+04 1.21000e+02 -1.23819e+00 -1.14365e+00 -1.33274e+00 -1.56935e+00 -1.49369e+00 -1.64500e+00
4.86400e+04 1.21000e+02 -1.23819e+00 -1.14365e+00 -1.33274e+00 -1.56391e+00 -1.48832e+00 -1.63950e+00
4.88000e+04 1.22000e+02 -1.35626e+00 -1.19298e+00 -1.51954e+00 -1.55848e+00 -1.48309e+00 -1.63387e+00
4.89600e+04 1.22000e+02 -1.35626e+00 -1.19298e+00 -1.51954e+00 -1.55308e+00 -1.47802e+00 -1.62813e+00
4.91200e+04 1.22000e+02 -1.35626e+00 -1.19298e+00 -1.51954e+00 -1.54770e+00 -1.47312e+00 -1.62229e+00
4.92800e+04 1.23000e+02 -1.29629e+00 -1.11865e+00 -1.47393e+00 -1.54237e+00 -1.46839e+00 -1.61635e+00
4.94400e+04 1.23000e+02 -1.29629e+00 -1.11865e+00 -1.47393e+00 -1.53708e+00 -1.46385e+00 -1.61031e+00
4.96000e+04 1.24000e+02 -1.30961e+00 -1.12576e+00 -1.49347e+00 -1.53184e+00 -1.45948e+00 -1.60420e+00
4.97600e+04 1.24000e+02 -1.30961e+00 -1.12576e+00 -1.49347e+00 -1.52667e+00 -1.45530e+00 -1.59804e+00
4.99200e+04 1.24000e+02 -1.30961e+00 -1.12576e+00 -1.49347e+00 -1.52156e+00 -1.45129e+00 -1.59182e+00
5.00800e+04 1.25000e+02 -1.26165e+00 -1.07482e+00 -1.44848e+00 -1.51651e+00 -1.44745e+00 -1.58557e+00
5.02400e+04 1.25000e+02 -1.26165e+00 -1.07482e+00 -1.44848e+00 -1.51154e+00 -1.44377e+00 -1.57930e+00
5.04000e+04 1.26000e+02 -1.39074e+00 -1.16636e+00 -1.61513e+00 -1.50664e+00 -1.44025e+00 -1.57302e+00
5.05600e+04 1.26000e+02 -1.39074e+00 -1.16636e+00 -1.61513e+00 -1.50181e+00 -1.43687e+00 -1.56675e+00
5.07200e+04 1.26000e+02 -1.39074e+00 -1.16636e+00 -1.61513e+00 -1.49705e+00 -1.43361e+00 -1.56049e+00
5.08800e+04 1.27000e+02 -1.31779e+00 -1.21744e+00 -1.41814e+00 -1.49237e+00 -1.43047e+00 -1.55427e+00
5.10400e+04 1.27000e+02 -1.31779e+00 -1.21744e+00 -1.41814e+00 -1.48776e+00 -1.42743e+00 -1.54810e+00
5.12000e+04 1.28000e+02 -1.29726e+00 -1.18391e+00 -1.41061e+00 -1.48322e+00 -1.42447e+00 -1.54197e+00
5.13600e+04 1.28000e+02 -1.29726e+00 -1.18391e+00 -1.41061e+00 -1.47874e+00 -1.42157e+00 -1.53591e+00
5.15200e+04 1.28000e+02 -1.29726e+00 -1.18391e+00 -1.41061e+00 -1.47433e+00 -1.41873e+00 -1.52993e+00
5.16800e+04 1.29000e+02 -1.21033e+00 -9.97068e-01 -1.42360e+00 -1.46997e+00 -1.41592e+00 -1.52402e+00
5.18400e+04 1.29000e+02 -1.21033e+00 -9.97068e-01 -1.42360e+00 -1.46567e+00 -1.41314e+00 -1.51820e+00
5.20000e+04 1.30000e+02 -1.29695e+00 -1.04517e+00 -1.54872e+00 -1.46142e+00 -1.41037e+00 -1.51247e+00
5.21600e+04 1.30000e+02 -1.29695e+00 -1.04517e+00 -1.54872e+00 -1.45721e+00 -1.40759e+00 -1.50684e+00
5.23200e+04 1.30000e+02 -1.29695e+00 -1.04517e+00 -1.54872e+00 -1.45306e+00 -1.40479e+00 -1.50132e+00
5.24800e+04 1.31000e+02 -1.35477e+00 -1.22660e+00 -1.48293e+00 -1.44894e+00 -1.40197e+00 -1.49591e+00
5.26400e+04 1.31000e+02 -1.35477e+00 -1.22660e+00 -1.48293e+00 -1.44486e+00 -1.39911e+00 -1.49062e+00
5.28000e+04 1.32000e+02 -1.20401e+00 -1.01760e+00 -1.39042e+00 -1.44082e+00 -1.39620e+00 -1.48544e+00
5.29600e+04 1.32000e+02 -1.20401e+00 -1.01760e+00 -1.39042e+00 -1.43682e+00 -1.39323e+00 -1.48040e+00
5.31200e+04 1.32000e+02 -1.20401e+00 -1.01760e+00 -1.39042e+00 -1.43285e+00 -1.39021e+00 -1.47549e+00
5.32800e+04 1.33000e+02 -1.19444e+00 -1.11068e+00 -1.27820e+00 -1.42892e+00 -1.38711e+00 -1.47072e+00
5.34400e+04 1.33000e+02 -1.19444e+00 -1.11068e+00 -1.27820e+00 -1.42502e+00 -1.38394e+00 -1.46610e+00
5.36000e+04 1.34000e+02 -1.34356e+00 -1.18064e+00 -1.50647e+00 -1.42116e+00 -1.38069e+00 -1.46163e+00
5.37600e+04 1.34000e+02 -1.34356e+00 -1.18064e+00 -1.50647e+00 -1.41733e+00 -1.37736e+00 -1.45731e+00
5.39200e+04 1.34000e+02 -1.34356e+00 -1.18064e+00 -1.50647e+00 -1.41355e+00 -1.37395e+00 -1.45316e+00
5.40800e+04 1.35000e+02 -1.51026e+00 -1.19243e+00 -1.82808e+00 -1.40981e+00 -1.37045e+00 -1.44917e+00
5.42400e+04 1.35000e+02 -1.51026e+00 -1.19243e+00 -1.82808e+00 -1.40611e+00 -1.36688e+00 -1.44534e+00
5.44000e+04 1.36000e+02 -1.29241e+00 -1.05903e+00 -1.52579e+00 -1.40246e+00 -1.36323e+00 -1.44169e+00
5.45600e+04 1.36000e+02 -1.29241e+00 -1.05903e+00 -1.52579e+00 -1.39885e+00 -1.35951e+00 -1.43820e+00
5.47200e+04 1.36000e+02 -1.29241e+00 -1.05903e+00 -1.52579e+00 -1.39530e+00 -1.35572e+00 -1.43488e+00
5.48800e+04 1.37000e+02 -1.16983e+00 -1.04157e+00 -1.29809e+00 -1.39180e+00 -1.35188e+00 -1.43172e+00
5.50400e+04 1.37000e+02 -1.16983e+00 -1.04157e+00 -1.29809e+00 -1.38835e+00 -1.34799e+00 -1.42871e+00
5.52000e+04 1.38000e+02 -1.36669e+00 -1.08191e+00 -1.65146e+00 -1.38496e+00 -1.34406e+00 -1.42585e+00
5.53600e+04 1.38000e+02 -1.36669e+00 -1.08191e+00 -1.65146e+00 -1.38163e+00 -1.34011e+00 -1.42314e+00
5.55200e+04 1.38000e+02 -1.36669e+00 -1.08191e+00 -1.65146e+00 -1.37835e+00 -1.33614e+00 -1.42056e+00
5.56800e+04 1.39000e+02 -1.28878e+00 -1.01720e+00 -1.56037e+00 -1.37513e+00 -1.33217e+00 -1.41810e+00
5.58400e+04 1.39000e+02 -1.28878e+00 -1.01720e+00 -1.56037e+00 -1.37198e+00 -1.32820e+00 -1.41576e+00
5.60000e+04 1.40000e+02 -1.21256e+00 -1.05210e+00 -1.37301e+00 -1.36889e+00 -1.32424e+00 -1.41353e+00
5.61600e+04 1.40000e+02 -1.21256e+00 -1.05210e+00 -1.37301e+00 -1.36586e+00 -1.32031e+00 -1.41140e+00
5.63200e+04 1.40000e+02 -1.21256e+00 -1.05210e+00 -1.37301e+00 -1.36289e+00 -1.31642e+00 -1.40937e+00
5.64800e+04 1.41000e+02 -1.33392e+00 -1.05643e+00 -1.61140e+00 -1.35999e+00 -1.31256e+00 -1.40742e+00
5.66400e+04 1.41000e+02 -1.33392e+00 -1.05643e+00 -1.61140e+00 -1.35716e+00 -1.30876e+00 -1.40555e+00
5.68000e+04 1.42000e+02 -1.40450e+00 -1.20321e+00 -1.60578e+00 -1.35439e+00 -1.30501e+00 -1.40377e+00
5.69600e+04 1.42000e+02 -1.40450e+00 -1.20321e+00 -1.60578e+00 -1.35169e+00 -1.30131e+00 -1.40208e+00
5.71200e+04 1.42000e+02 -1.40450e+00 -1.20321e+00 -1.60578e+00 -1.34907e+00 -1.29768e+00 -1.40046e+00
5.72800e+04 1.43000e+02 -1.18250e+00 -1.05270e+00 -1.31231e+00 -1.34652e+00 -1.29410e+00 -1.39893e+00
5.74400e+04 1.43000e+02 -1.18250e+00 -1.05270e+00 -1.31231e+00 -1.34404e+00 -1.29058e+00 -1.39750e+00
5.76000e+04 1.44000e+02 -1.15323e+00 -1.04453e+00 -1.26192e+00 -1.34164e+00 -1.28713e+00 -1.39615e+00
5.77600e+04 1.44000e+02 -1.15323e+00 -1.04453e+00 -1.26192e+00 -1.33932e+00 -1.28373e+00 -1.39491e+00
5.79200e+04 1.44000e+02 -1.15323e+00 -1.04453e+00 -1.26192e+00 -1.33708e+00 -1.28039e+00 -1.39377e+00
5.80800e+04 1.45000e+02 -1.20762e+00 -9.54585e-01 -1.46065e+00 -1.33492e+00 -1.27710e+00 -1.39274e+00
5.82400e+04 1.45000e+02 -1.20762e+00 -9.54585e-01 -1.46065e+00 -1.33284e+00 -1.27386e+00 -1.39183e+00
5.84000e+04 1.46000e+02 -1.20700e+00 -9.92742e-01 -1.42126e+00 -1.33085e+00 -1.27065e+00 -1.39105e+00
5.85600e+04 1.46000e+02 -1.20700e+00 -9.92742e-01 -1.42126e+00 -1.32894e+00 -1.26749e+00 -1.39039e+00
5.87200e+04 1.46000e+02 -1.20700e+00 -9.92742e-01 -1.42126e+00 -1.32711e+00 -1.26435e+00 -1.38987e+00
5.88800e+04 1.47000e+02 -1.07925e+00 -9.13663e-01 -1.24483e+00 -1.32537e+00 -1.26125e+00 -1.38949e+00
5.90400e+04 1.47000e+02 -1.07925e+00 -9.13663e-01 -1.24483e+00 -1.32371e+00 -1.25818e+00 -1.38924e+00
5.92000e+04 1.48000e+02 -1.28357e+00 -1.06397e+00 -1.50318e+00 -1.32213e+00 -1.25513e+00 -1.38912e+00
5.93600e+04 1.48000e+02 -1.28357e+00 -1.06397e+00 -1.50318e+00 -1.32062e+00 -1.25210e+00 -1.38914e+00
5.95200e+04 1.48000e+02 -1.28357e+00 -1.06397e+00 -1.50318e+00 -1.31920e+00 -1.24911e+00 -1.38928e+00
5.96800e+04 1.49000e+02 -1.11632e+00 -9.78868e-01 -1.25376e+00 -1.31785e+00 -1.24614e+00 -1.38955e+00
5.98400e+04 1.49000e+02 -1.11632e+00 -9.78868e-01 -1.25376e+00 -1.31656e+00 -1.24321e+00 -1.38992e+00
6.00000e+04 1.50000e+02 -1.06863e+00 -9.10046e-01 -1.22722e+00 -1.31535e+00 -1.24030e+00 -1.39039e+00
6.01600e+04 1.50000e+02 -1.06863e+00 -9.10046e-01 -1.22722e+00 -1.31419e+00 -1.23744e+00 -1.39094e+00
6.03200e+04 1.50000e+02 -1.06863e+00 -9.10046e-01 -1.22722e+00 -1.31309e+00 -1.23462e+00 -1.39155e+00
6.04800e+04 1.51000e+02 -1.21529e+00 -1.14495e+00 -1.28562e+00 -1.31204e+00 -1.23185e+00 -1.39222e+00
6.06400e+04 1.51000e+02 -1.21529e+00 -1.14495e+00 -1.28562e+00 -1.31103e+00 -1.22914e+00 -1.39292e+00
6.08000e+04 1.52000e+02 -1.07715e+00 -9.17901e-01 -1.23640e+00 -1.31006e+00 -1.22648e+00 -1.39364e+00
6.09600e+04 1.52000e+02 -1.07715e+00 -9.17901e-01 -1.23640e+00 -1.30911e+00 -1.22388e+00 -1.39435e+00
6.11200e+04 1.52000e+02 -1.07715e+00 -9.17901e-01 -1.23640e+00 -1.30819e+00 -1.22134e+00 -1.39503e+00
6.12800e+04 1.53000e+02 -1.20031e+00 -1.01412e+00 -1.38651e+00 -1.30727e+00 -1.21886e+00 -1.39567e+00
6.14400e+04 1.53000e+02 -1.20031e+00 -1.01412e+00 -1.38651e+00 -1.30635e+00 -1.21646e+00 -1.39625e+00
6.16000e+04 1.54000e+02 -9.55424e-01 -8.45024e-01 -1.06582e+00 -1.30543e+00 -1.21410e+00 -1.39675e+00
6.17600e+04 1.54000e+02 -9.55424e-01 -8.45024e-01 -1.06582e+00 -1.30448e+00 -1.21180e+00 -1.39716e+00
6.19200e+04 1.54000e+02 -9.55424e-01 -8.45024e-01 -1.06582e+00 -1.30351e+00 -1.20956e+00 -1.39746e+00
6.20800e+04 1.55000e+02 -1.18584e+00 -9.05494e-01 -1.46618e+00 -1.30250e+00 -1.20737e+00 -1.39763e+00
6.22400e+04 1.55000e+02 -1.18584e+00 -9.05494e-01 -1.46618e+00 -1.30144e+00 -1.20521e+00 -1.39768e+00
6.24000e+04 1.56000e+02 -1.04784e+00 -9.24461e-01 -1.17122e+00 -1.30033e+00 -1.20309e+00 -1.39757e+00
6.25600e+04 1.56000e+02 -1.04784e+00 -9.24461e-01 -1.17122e+00 -1.29915e+00 -1.20099e+00 -1.39731e+00
6.27200e+04 1.56000e+02 -1.04784e+00 -9.24461e-01 -1.17122e+00 -1.29790e+00 -1.19891e+00 -1.39690e+00
6.28800e+04 1.57000e+02 -1.10615e+00 -9.92359e-01 -1.21994e+00 -1.29657e+00 -1.19683e+00 -1.39631e+00
6.30400e+04 1.57000e+02 -1.10615e+00 -9.92359e-01 -1.21994e+00 -1.29515e+00 -1.19474e+00 -1.39556e+00
6.32000e+04 1.58000e+02 -1.02983e+00 -9.74209e-01 -1.08544e+00 -1.29364e+00 -1.19264e+00 -1.39464e+00
6.33600e+04 1.58000e+02 -1.02983e+00 -9.74209e-01 -1.08544e+00 -1.29203e+00 -1.19051e+00 -1.39355e+00
6.35200e+04 1.58000e+02 -1.02983e+00 -9.74209e-01 -1.08544e+00 -1.29032e+00 -1.18834e+00 -1.39229e+00
6.36800e+04 1.59000e+02 -1.10558e+00 -9.89643e-01 -1.22151e+00 -1.28849e+00 -1.18611e+00 -1.39086e+00
6.38400e+04 1.59000e+02 -1.10558e+00 -9.89643e-01 -1.22151e+00 -1.28656e+00 -1.18383e+00 -1.38929e+00
6.40000e+04 1.60000e+02 -9.23653e-01 -7.68494e-01 -1.07881e+00 -1.28451e+00 -1.18148e+00 -1.38755e+00
6.41600e+04 1.60000e+02 -9.23653e-01 -7.68494e-01 -1.07881e+00 -1.28235e+00 -1.17905e+00 -1.38566e+00
6.43200e+04 1.60000e+02 -9.23653e-01 -7.68494e-01 -1.07881e+00 -1.28008e+00 -1.17653e+00 -1.38363e+00
6.44800e+04 1.61000e+02 -1.04828e+00 -8.86480e-01 -1.21009e+00 -1.27769e+00 -1.17391e+00 -1.38146e+00
6.46400e+04 1.61000e+02 -1.04828e+00 -8.86480e-01 -1.21009e+00 -1.27518e+00 -1.17119e+00 -1.37917e+00
6.48000e+04 1.62000e+02 -1.02450e+00 -8.33804e-01 -1.21521e+00 -1.27256e+00 -1.16836e+00 -1.37676e+00
6.49600e+04 1.62000e+02 -1.02450e+00 -8.33804e-01 -1.21521e+00 -1.26983e+00 -1.16542e+00 -1.37425e+00
6.51200e+04 1.62000e+02 -1.02450e+00 -8.33804e-01 -1.21521e+00 -1.26699e+00 -1.16236e+00 -1.37163e+00
6.52800e+04 1.63000e+02 -1.05142e+00 -7.94602e-01 -1.30823e+00 -1.26405e+00 -1.15917e+00 -1.36892e+00
6.54400e+04 1.63000e+02 -1.05142e+00 -7.94602e-01 -1.30823e+00 -1.26100e+00 -1.15587e+00 -1.36612e+00
6.56000e+04 1.64000e+02 -1.04844e+00 -8.36276e-01 -1.26061e+00 -1.25785e+00 -1.15245e+00 -1.36325e+00
6.57600e+04 1.64000e+02 -1.04844e+00 -8.36276e-01 -1.26061e+00 -1.25461e+00 -1.14892e+00 -1.36030e+00
6.59200e+04 1.64000e+02 -1.04844e+00 -8.36276e-01 -1.26061e+00 -1.25127e+00 -1.14526e+00 -1.35728e+00
6.60800e+04 1.65000e+02 -1.00869e+00 -8.97018e-01 -1.12036e+00 -1.24785e+00 -1.14150e+00 -1.35420e+00
6.62400e+04 1.65000e+02 -1.00869e+00 -8.97018e-01 -1.12036e+00 -1.24435e+00 -1.13764e+00 -1.35106e+00
6.64000e+04 1.66000e+02 -1.01732e+00 -8.96829e-01 -1.13780e+00 -1.24077e+00 -1.13369e+00 -1.34785e+00
6.65600e+04 1.66000e+02 -1.01732e+00 -8.96829e-01 -1.13780e+00 -1.23711e+00 -1.12964e+00 -1.34458e+00
6.67200e+04 1.66000e+02 -1.01732e+00 -8.96829e-01 -1.13780e+00 -1.23339e+00 -1.12552e+00 -1.34126e+00
6.68800e+04 1.67000e+02 -1.09501e+00 -8.45803e-01 -1.34422e+00 -1.22960e+00 -1.12132e+00 -1.33787e+00
6.70400e+04 1.67000e+02 -1.09501e+00 -8.45803e-01 -1.34422e+00 -1.22575e+00 -1.11708e+00 -1.33442e+00
6.72000e+04 1.68000e+02 -9.72630e-01 -7.73207e-01 -1.17205e+00 -1.22184e+00 -1.11278e+00 -1.33090e+00
6.73600e+04 1.68000e+02 -9.72630e-01 -7.73207e-01 -1.17205e+00 -1.21788e+00 -1.10845e+00 -1.32732e+00
6.75200e+04 1.68000e+02 -9.72630e-01 -7.73207e-01 -1.17205e+00 -1.21388e+00 -1.10409e+00 -1.32367e+00
6.76800e+04 1.69000e+02 -9.95477e-01 -8.86917e-01 -1.10404e+00 -1.20983e+00 -1.09971e+00 -1.31994e+00
6.78400e+04 1.69000e+02 -9.95477e-01 -8.86917e-01 -1.10404e+00 -1.20574e+00 -1.09532e+00 -1.31615e+00
6.80000e+04 1.70000e+02 -1.03908e+00 -8.32780e-01 -1.24539e+00 -1.20161e+00 -1.09094e+00 -1.31229e+00
6.81600e+04 1.70000e+02 -1.03908e+00 -8.32780e-01 -1.24539e+00 -1.19746e+00 -1.08657e+00 -1.30835e+00
6.83200e+04 1.70000e+02 -1.03908e+00 -8.32780e-01 -1.24539e+00 -1.19327e+00 -1.08220e+00 -1.30434e+00
6.84800e+04 1.71000e+02 -9.52048e-01 -8.04780e-01 -1.09932e+00 -1.18907e+00 -1.07787e+00 -1.30027e+00
6.86400e+04 1.71000e+02 -9.52048e-01 -8.04780e-01 -1.09932e+00 -1.18485e+00 -1.07357e+00 -1.29613e+00
6.88000e+04 1.72000e+02 -9.34671e-01 -8.58491e-01 -1.01085e+00 -1.18061e+00 -1.06929e+00 -1.29193e+00
6.89600e+04 1.72000e+02 -9.34671e-01 -8.58491e-01 -1.01085e+00 -1.17637e+00 -1.06507e+00 -1.28768e+00
6.91200e+04 1.72000e+02 -9.34671e-01 -8.58491e-01 -1.01085e+00 -1.17213e+00 -1.06087e+00 -1.28338e+00
6.92800e+04 1.73000e+02 -1.04321e+00 -8.54483e-01 -1.23193e+00 -1.16789e+00 -1.05674e+00 -1.27904e+00
6.94400e+04 1.73000e+02 -1.04321e+00 -8.54483e-01 -1.23193e+00 -1.16366e+00 -1.05265e+00 -1.27467e+00
6.96000e+04 1.74000e+02 -9.68351e-01 -9.08781e-01 -1.02792e+00 -1.15944e+00 -1.04861e+00 -1.27028e+00
6.97600e+04 1.74000e+02 -9.68351e-01 -9.08781e-01 -1.02792e+00 -1.15524e+00 -1.04462e+00 -1.26587e+00
6.99200e+04 1.74000e+02 -9.68351e-01 -9.08781e-01 -1.02792e+00 -1.15107e+00 -1.04068e+00 -1.26146e+00
7.00800e+04 1.75000e+02 -9.43970e-01 -8.87771e-01 -1.00017e+00 -1.14693e+00 -1.03680e+00 -1.25706e+00
7.02400e+04 1.75000e+02 -9.43970e-01 -8.87771e-01 -1.00017e+00 -1.14282e+00 -1.03297e+00 -1.25268e+00
7.04000e+04 1.76000e+02 -9.16774e-01 -8.07204e-01 -1.02634e+00 -1.13876e+00 -1.02919e+00 -1.24833e+00
7.05600e+04 1.76000e+02 -9.16774e-01 -8.07204e-01 -1.02634e+00 -1.13473e+00 -1.02546e+00 -1.24401e+00
7.07200e+04 1.76000e+02 -9.16774e-01 -8.07204e-01 -1.02634e+00 -1.13076e+00 -1.02178e+00 -1.23973e+00
7.08800e+04 1.77000e+02 -9.79961e-01 -8.95304e-01 -1.06462e+00 -1.12683e+00 -1.01815e+00 -1.23551e+00
7.10400e+04 1.77000e+02 -9.79961e-01 -8.95304e-01 -1.06462e+00 -1.12297e+00 -1.01458e+00 -1.23135e+00
7.12000e+04 1.78000e+02 -9.33819e-01 -7.87105e-01 -1.08053e+00 -1.11915e+00 -1.01105e+00 -1.22725e+00
7.13600e+04 1.78000e+02 -9.33819e-01 -7.87105e-01 -1.08053e+00 -1.11540e+00 -1.00757e+00 -1.22323e+00
7.15200e+04 1.78000e+02 -9.33819e-01 -7.87105e-01 -1.08053e+00 -1.11170e+00 -1.00413e+00 -1.21927e+00
7.16800e+04 1.79000e+02 -9.45613e-01 -8.38281e-01 -1.05295e+00 -1.10807e+00 -1.00075e+00 -1.21539e+00
7.18400e+04 1.79000e+02 -9.45613e-01 -8.38281e-01 -1.05295e+00 -1.10450e+00 -9.97423e-01 -1.21158e+00
7.20000e+04 1.80000e+02 -1.08012e+00 -9.59476e-01 -1.20077e+00 -1.10099e+00 -9.94143e-01 -1.20784e+00
7.21600e+04 1.80000e+02 -1.08012e+00 -9.59476e-01 -1.20077e+00 -1.09754e+00 -9.90923e-01 -1.20416e+00
7.23200e+04 1.80000e+02 -1.08012e+00 -9.59476e-01 -1.20077e+00 -1.09416e+00 -9.87759e-01 -1.20055e+00
7.24800e+04 1.81000e+02 -9.73259e-01 -9.06729e-01 -1.03979e+00 -1.09083e+00 -9.84655e-01 -1.19700e+00
7.26400e+04 1.81000e+02 -9.73259e-01 -9.06729e-01 -1.03979e+00 -1.08756e+00 -9.81613e-01 -1.19351e+00
7.28000e+04 1.82000e+02 -9.86551e-01 -8.13682e-01 -1.15942e+00 -1.08435e+00 -9.78638e-01 -1.19006e+00
7.29600e+04 1.82000e+02 -9.86551e-01 -8.13682e-01 -1.15942e+00 -1.08119e+00 -9.75729e-01 -1.18665e+00
7.31200e+04 1.82000e+02 -9.86551e-01 -8.13682e-01 -1.15942e+00 -1.07808e+00 -9.72893e-01 -1.18327e+00
7.32800e+04 1.83000e+02 -9.90569e-01 -8.22514e-01 -1.15862e+00 -1.07502e+00 -9.70133e-01 -1.17991e+00
7.34400e+04 1.83000e+02 -9.90569e-01 -8.22514e-01 -1.15862e+00 -1.07201e+00 -9.67447e-01 -1.17657e+00
7.36000e+04 1.84000e+02 -8.63935e-01 -7.46850e-01 -9.81020e-01 -1.06904e+00 -9.64844e-01 -1.17324e+00
7.37600e+04 1.84000e+02 -8.63935e-01 -7.46850e-01 -9.81020e-01 -1.06611e+00 -9.62321e-01 -1.16991e+00
7.39200e+04 1.84000e+02 -8.63935e-01 -7.46850e-01 -9.81020e-01 -1.06323e+00 -9.59884e-01 -1.16657e+00
7.40800e+04 1.85000e+02 -8.70322e-01 -7.66834e-01 -9.73810e-01 -1.06037e+00 -9.57532e-01 -1.16321e+00
7.42400e+04 1.85000e+02 -8.70322e-01 -7.66834e-01 -9.73810e-01 -1.05756e+00 -9.55270e-01 -1.15984e+00
7.44000e+04 1.86000e+02 -8.21058e-01 -7.26553e-01 -9.15564e-01 -1.05477e+00 -9.53097e-01 -1.15645e+00
7.45600e+04 1.86000e+02 -8.21058e-01 -7.26553e-01 -9.15564e-01 -1.05202e+00 -9.51014e-01 -1.15303e+00
7.47200e+04 1.86000e+02 -8.21058e-01 -7.26553e-01 -9.15564e-01 -1.04931e+00 -9.49025e-01 -1.14959e+00
7.48800e+04 1.87000e+02 -8.35503e-01 -7.19557e-01 -9.51449e-01 -1.04662e+00 -9.47128e-01 -1.14611e+00
7.50400e+04 1.87000e+02 -8.35503e-01 -7.19557e-01 -9.51449e-01 -1.04397e+00 -9.45322e-01 -1.14261e+00
7.52000e+04 1.88000e+02 -8.67224e-01 -7.87418e-01 -9.47030e-01 -1.04134e+00 -9.43608e-01 -1.13908e+00
7.53600e+04 1.88000e+02 -8.67224e-01 -7.87418e-01 -9.47030e-01 -1.03876e+00 -9.41986e-01 -1.13554e+00
7.55200e+04 1.88000e+02 -8.67224e-01 -7.87418e-01 -9.47030e-01 -1.03622e+00 -9.40452e-01 -1.13198e+00
7.56800e+04 1.89000e+02 -9.23195e-01 -7.70533e-01 -1.07586e+00 -1.03371e+00 -9.39005e-01 -1.12841e+00
7.58400e+04 1.89000e+02 -9.23195e-01 -7.70533e-01 -1.07586e+00 -1.03124e+00 -9.37639e-01 -1.12484e+00
7.60000e+04 1.90000e+02 -8.86533e-01 -7.82283e-01 -9.90783e-01 -1.02881e+00 -9.36352e-01 -1.12128e+00
7.61600e+04 1.90000e+02 -8.86533e-01 -7.82283e-01 -9.90783e-01 -1.02643e+00 -9.35138e-01 -1.11773e+00
7.63200e+04 1.90000e+02 -8.86533e-01 -7.82283e-01 -9.90783e-01 -1.02409e+00 -9.33993e-01 -1.11419e+00
7.64800e+04 1.91000e+02 -9.66137e-01 -7.54521e-01 -1.17775e+00 -1.02180e+00 -9.32905e-01 -1.11069e+00
7.66400e+04 1.91000e+02 -9.66137e-01 -7.54521e-01 -1.17775e+00 -1.01955e+00 -9.31870e-01 -1.10722e+00
7.68000e+04 1.92000e+02 -8.77585e-01 -7.43800e-01 -1.01137e+00 -1.01734e+00 -9.30878e-01 -1.10380e+00
7.69600e+04 1.92000e+02 -8.77585e-01 -7.43800e-01 -1.01137e+00 -1.01517e+00 -9.29919e-01 -1.10042e+00
7.71200e+04 1.92000e+02 -8.77585e-01 -7.43800e-01 -1.01137e+00 -1.01304e+00 -9.28982e-01 -1.09710e+00
7.72800e+04 1.93000e+02 -8.62168e-01 -7.11085e-01 -1.01325e+00 -1.01094e+00 -9.28058e-01 -1.09383e+00
7.74400e+04 1.93000e+02 -8.62168e-01 -7.11085e-01 -1.01325e+00 -1.00887e+00 -9.27135e-01 -1.09061e+00
7.76000e+04 1.94000e+02 -8.70005e-01 -7.58810e-01 -9.81200e-01 -1.00683e+00 -9.26201e-01 -1.08746e+00
7.77600e+04 1.94000e+02 -8.70005e-01 -7.58810e-01 -9.81200e-01 -1.00481e+00 -9.25244e-01 -1.08437e+00
7.79200e+04 1.94000e+02 -8.70005e-01 -7.58810e-01 -9.81200e-01 -1.00279e+00 -9.24256e-01 -1.08133e+00
7.80800e+04 1.95000e+02 -8.42341e-01 -7.63536e-01 -9.21146e-01 -1.00079e+00 -9.23224e-01 -1.07835e+00
7.82400e+04 1.95000e+02 -8.42341e-01 -7.63536e-01 -9.21146e-01 -9.98785e-01 -9.22138e-01 -1.07543e+00
7.84000e+04 1.96000e+02 -8.48044e-01 -7.31038e-01 -9.65049e-01 -9.96774e-01 -9.20990e-01 -1.07256e+00
7.85600e+04 1.96000e+02 -8.48044e-01 -7.31038e-01 -9.65049e-01 -9.94753e-01 -9.19770e-01 -1.06974e+00
7.87200e+04 1.96000e+02 -8.48044e-01 -7.31038e-01 -9.65049e-01 -9.92716e-01 -9.18471e-01 -1.06696e+00
7.88800e+04 1.97000e+02 -8.86313e-01 -7.61839e-01 -1.01079e+00 -9.90658e-01 -9.17085e-01 -1.06423e+00
7.90400e+04 1.97000e+02 -8.86313e-01 -7.61839e-01 -1.01079e+00 -9.88576e-01 -9.15609e-01 -1.06154e+00
7.92000e+04 1.98000e+02 -9.45467e-01 -8.05159e-01 -1.08578e+00 -9.86467e-01 -9.14038e-01 -1.05890e+00
7.93600e+04 1.98000e+02 -9.45467e-01 -8.05159e-01 -1.08578e+00 -9.84332e-01 -9.12366e-01 -1.05630e+00
7.95200e+04 1.98000e+02 -9.45467e-01 -8.05159e-01 -1.08578e+00 -9.82164e-01 -9.10595e-01 -1.05373e+00
7.96800e+04 1.99000e+02 -8.56084e-01 -7.79428e-01 -9.32741e-01 -9.79966e-01 -9.08721e-01 -1.05121e+00
7.98400e+04 1.99000e+02 -8.56084e-01 -7.79428e-01 -9.32741e-01 -9.77740e-01 -9.06745e-01 -1.04873e+00
8.00000e+04 2.00000e+02 -7.81831e-01 -6.58217e-01 -9.05444e-01 -9.75481e-01 -9.04670e-01 -1.04629e+00
8.01600e+04 2.00000e+02 -7.81831e-01 -6.58217e-01 -9.05444e-01 -9.73195e-01 -9.02496e-01 -1.04389e+00
8.03200e+04 2.00000e+02 -7.81831e-01 -6.58217e-01 -9.05444e-01 -9.70886e-01 -9.00228e-01 -1.04154e+00
8.04800e+04 2.01000e+02 -7.95122e-01 -7.06696e-01 -8.83548e-01 -9.68550e-01 -8.97871e-01 -1.03923e+00
8.06400e+04 2.01000e+02 -7.95122e-01 -7.06696e-01 -8.83548e-01 -9.66196e-01 -8.95430e-01 -1.03696e+00
8.08000e+04 2.02000e+02 -8.18500e-01 -7.59059e-01 -8.77942e-01 -9.63823e-01 -8.92911e-01 -1.03473e+00
8.09600e+04 2.02000e+02 -8.18500e-01 -7.59059e-01 -8.77942e-01 -9.61438e-01 -8.90321e-01 -1.03255e+00
8.11200e+04 2.02000e+02 -8.18500e-01 -7.59059e-01 -8.77942e-01 -9.59041e-01 -8.87669e-01 -1.03041e+00
8.12800e+04 2.03000e+02 -8.35093e-01 -7.49498e-01 -9.20688e-01 -9.56636e-01 -8.84964e-01 -1.02831e+00
8.14400e+04 2.03000e+02 -8.35093e-01 -7.49498e-01 -9.20688e-01 -9.54230e-01 -8.82212e-01 -1.02625e+00
8.16000e+04 2.04000e+02 -8.82607e-01 -7.55197e-01 -1.01002e+00 -9.51823e-01 -8.79425e-01 -1.02422e+00
8.17600e+04 2.04000e+02 -8.82607e-01 -7.55197e-01 -1.01002e+00 -9.49422e-01 -8.76611e-01 -1.02223e+00
8.19200e+04 2.04000e+02 -8.82607e-01 -7.55197e-01 -1.01002e+00 -9.47030e-01 -8.73780e-01 -1.02028e+00
8.20800e+04 2.05000e+02 -9.26362e-01 -8.35589e-01 -1.01714e+00 -9.44647e-01 -8.70943e-01 -1.01835e+00
8.22400e+04 2.05000e+02 -9.26362e-01 -8.35589e-01 -1.01714e+00 -9.42281e-01 -8.68106e-01 -1.01646e+00
8.24000e+04 2.06000e+02 -8.88801e-01 -7.80058e-01 -9.97544e-01 -9.39932e-01 -8.65280e-01 -1.01458e+00
8.25600e+04 2.06000e+02 -8.88801e-01 -7.80058e-01 -9.97544e-01 -9.37602e-01 -8.62473e-01 -1.01273e+00
8.27200e+04 2.06000e+02 -8.88801e-01 -7.80058e-01 -9.97544e-01 -9.35295e-01 -8.59693e-01 -1.01090e+00
8.28800e+04 2.07000e+02 -7.85269e-01 -6.95971e-01 -8.74567e-01 -9.33011e-01 -8.56947e-01 -1.00908e+00
8.30400e+04 2.07000e+02 -7.85269e-01 -6.95971e-01 -8.74567e-01 -9.30750e-01 -8.54242e-01 -1.00726e+00
8.32000e+04 2.08000e+02 -7.88710e-01 -5.95291e-01 -9.82129e-01 -9.28518e-01 -8.51582e-01 -1.00546e+00
8.33600e+04 2.08000e+02 -7.88710e-01 -5.95291e-01 -9.82129e-01 -9.26310e-01 -8.48973e-01 -1.00365e+00
8.35200e+04 2.08000e+02 -7.88710e-01 -5.95291e-01 -9.82129e-01 -9.24128e-01 -8.46420e-01 -1.00184e+00
8.36800e+04 2.09000e+02 -9.29617e-01 -7.28044e-01 -1.13119e+00 -9.21973e-01 -8.43926e-01 -1.00002e+00
8.38400e+04 2.09000e+02 -9.29617e-01 -7.28044e-01 -1.13119e+00 -9.19840e-01 -8.41496e-01 -9.98185e-01
8.40000e+04 2.10000e+02 -7.72280e-01 -6.83921e-01 -8.60639e-01 -9.17735e-01 -8.39130e-01 -9.96340e-01
8.41600e+04 2.10000e+02 -7.72280e-01 -6.83921e-01 -8.60639e-01 -9.15651e-01 -8.36833e-01 -9.94469e-01
8.43200e+04 2.10000e+02 -7.72280e-01 -6.83921e-01 -8.60639e-01 -9.13593e-01 -8.34605e-01 -9.92581e-01
8.44800e+04 2.11000e+02 -7.73810e-01 -5.74221e-01 -9.73399e-01 -9.11558e-01 -8.32449e-01 -9.90666e-01
8.46400e+04 2.11000e+02 -7.73810e-01 -5.74221e-01 -9.73399e-01 -9.09545e-01 -8.30368e-01 -9.88723e-01
8.48000e+04 2.12000e+02 -9.04518e-01 -7.40638e-01 -1.06840e+00 -9.07555e-01 -8.28360e-01 -9.86751e-01
8.49600e+04 2.12000e+02 -9.04518e-01 -7.40638e-01 -1.06840e+00 -9.05591e-01 -8.26428e-01 -9.84754e-01
8.51200e+04 2.12000e+02 -9.04518e-01 -7.40638e-01 -1.06840e+00 -9.03651e-01 -8.24570e-01 -9.82732e-01
8.52800e+04 2.13000e+02 -8.68141e-01 -7.87150e-01 -9.49132e-01 -9.01736e-01 -8.22788e-01 -9.80684e-01
8.54400e+04 2.13000e+02 -8.68141e-01 -7.87150e-01 -9.49132e-01 -8.99848e-01 -8.21081e-01 -9.78615e-01
8.56000e+04 2.14000e+02 -7.99088e-01 -6.43149e-01 -9.55028e-01 -8.97985e-01 -8.19447e-01 -9.76522e-01
8.57600e+04 2.14000e+02 -7.99088e-01 -6.43149e-01 -9.55028e-01 -8.96152e-01 -8.17882e-01 -9.74423e-01
8.59200e+04 2.14000e+02 -7.99088e-01 -6.43149e-01 -9.55028e-01 -8.94350e-01 -8.16386e-01 -9.72315e-01
8.60800e+04 2.15000e+02 -8.26620e-01 -6.49833e-01 -1.00341e+00 -8.92580e-01 -8.14952e-01 -9.70209e-01
8.62400e+04 2.15000e+02 -8.26620e-01 -6.49833e-01 -1.00341e+00 -8.90840e-01 -8.13577e-01 -9.68102e-01
8.64000e+04 2.16000e+02 -8.30044e-01 -6.95715e-01 -9.64373e-01 -8.89135e-01 -8.12254e-01 -9.66017e-01
8.65600e+04 2.16000e+02 -8.30044e-01 -6.95715e-01 -9.64373e-01 -8.87464e-01 -8.10978e-01 -9.63951e-01
8.67200e+04 2.16000e+02 -8.30044e-01 -6.95715e-01 -9.64373e-01 -8.85827e-01 -8.09742e-01 -9.61913e-01
8.68800e+04 2.17000e+02 -7.54321e-01 -6.73741e-01 -8.34902e-01 -8.84223e-01 -8.08538e-01 -9.59909e-01
8.70400e+04 2.17000e+02 -7.54321e-01 -6.73741e-01 -8.34902e-01 -8.82658e-01 -8.07357e-01 -9.57959e-01
8.72000e+04 2.18000e+02 -7.72260e-01 -6.29329e-01 -9.15191e-01 -8.81126e-01 -8.06192e-01 -9.56060e-01
8.73600e+04 2.18000e+02 -7.72260e-01 -6.29329e-01 -9.15191e-01 -8.79631e-01 -8.05033e-01 -9.54230e-01
8.75200e+04 2.18000e+02 -7.72260e-01 -6.29329e-01 -9.15191e-01 -8.78170e-01 -8.03874e-01 -9.52466e-01
8.76800e+04 2.19000e+02 -7.87485e-01 -6.56172e-01 -9.18798e-01 -8.76743e-01 -8.02706e-01 -9.50779e-01
8.78400e+04 2.19000e+02 -7.87485e-01 -6.56172e-01 -9.18798e-01 -8.75351e-01 -8.01522e-01 -9.49179e-01
8.80000e+04 2.20000e+02 -8.46806e-01 -6.75800e-01 -1.01781e+00 -8.73992e-01 -8.00312e-01 -9.47672e-01
8.81600e+04 2.20000e+02 -8.46806e-01 -6.75800e-01 -1.01781e+00 -8.72665e-01 -7.99074e-01 -9.46257e-01
8.83200e+04 2.20000e+02 -8.46806e-01 -6.75800e-01 -1.01781e+00 -8.71371e-01 -7.97797e-01 -9.44944e-01
8.84800e+04 2.21000e+02 -8.62601e-01 -7.72133e-01 -9.53069e-01 -8.70107e-01 -7.96480e-01 -9.43734e-01
8.86400e+04 2.21000e+02 -8.62601e-01 -7.72133e-01 -9.53069e-01 -8.68872e-01 -7.95117e-01 -9.42626e-01
8.88000e+04 2.22000e+02 -8.69474e-01 -6.30954e-01 -1.10799e+00 -8.67667e-01 -7.93704e-01 -9.41630e-01
8.89600e+04 2.22000e+02 -8.69474e-01 -6.30954e-01 -1.10799e+00 -8.66488e-01 -7.92238e-01 -9.40739e-01
8.91200e+04 2.22000e+02 -8.69474e-01 -6.30954e-01 -1.10799e+00 -8.65336e-01 -7.90719e-01 -9.39953e-01
8.92800e+04 2.23000e+02 -7.52433e-01 -6.65201e-01 -8.39666e-01 -8.64207e-01 -7.89144e-01 -9.39271e-01
8.94400e+04 2.23000e+02 -7.52433e-01 -6.65201e-01 -8.39666e-01 -8.63100e-01 -7.87514e-01 -9.38687e-01
8.96000e+04 2.24000e+02 -7.90456e-01 -6.74142e-01 -9.06771e-01 -8.62013e-01 -7.85828e-01 -9.38198e-01
8.97600e+04 2.24000e+02 -7.90456e-01 -6.74142e-01 -9.06771e-01 -8.60944e-01 -7.84089e-01 -9.37799e-01
8.99200e+04 2.24000e+02 -7.90456e-01 -6.74142e-01 -9.06771e-01 -8.59888e-01 -7.82297e-01 -9.37478e-01
9.00800e+04 2.25000e+02 -7.77582e-01 -6.46057e-01 -9.09106e-01 -8.58846e-01 -7.80455e-01 -9.37236e-01
9.02400e+04 2.25000e+02 -7.77582e-01 -6.46057e-01 -9.09106e-01 -8.57814e-01 -7.78566e-01 -9.37063e-01
9.04000e+04 2.26000e+02 -7.72357e-01 -6.56756e-01 -8.87958e-01 -8.56789e-01 -7.76633e-01 -9.36945e-01
9.05600e+04 2.26000e+02 -7.72357e-01 -6.56756e-01 -8.87958e-01 -8.55771e-01 -7.74660e-01 -9.36881e-01
9.07200e+04 2.26000e+02 -7.72357e-01 -6.56756e-01 -8.87958e-01 -8.54756e-01 -7.72651e-01 -9.36860e-01
9.08800e+04 2.27000e+02 -7.35967e-01 -6.60868e-01 -8.11065e-01 -8.53743e-01 -7.70610e-01 -9.36875e-01
9.10400e+04 2.27000e+02 -7.35967e-01 -6.60868e-01 -8.11065e-01 -8.52731e-01 -7.68542e-01 -9.36920e-01
9.12000e+04 2.28000e+02 -8.01997e-01 -7.13781e-01 -8.90212e-01 -8.51717e-01 -7.66453e-01 -9.36982e-01
9.13600e+04 2.28000e+02 -8.01997e-01 -7.13781e-01 -8.90212e-01 -8.50703e-01 -7.64344e-01 -9.37062e-01
9.15200e+04 2.28000e+02 -8.01997e-01 -7.13781e-01 -8.90212e-01 -8.49689e-01 -7.62223e-01 -9.37155e-01
9.16800e+04 2.29000e+02 -8.08281e-01 -7.42242e-01 -8.74319e-01 -8.48671e-01 -7.60095e-01 -9.37248e-01
9.18400e+04 2.29000e+02 -8.08281e-01 -7.42242e-01 -8.74319e-01 -8.47653e-01 -7.57963e-01 -9.37344e-01
9.20000e+04 2.30000e+02 -7.47233e-01 -6.80157e-01 -8.14310e-01 -8.46634e-01 -7.55831e-01 -9.37437e-01
9.21600e+04 2.30000e+02 -7.47233e-01 -6.80157e-01 -8.14310e-01 -8.45617e-01 -7.53705e-01 -9.37528e-01
9.23200e+04 2.30000e+02 -7.47233e-01 -6.80157e-01 -8.14310e-01 -8.44596e-01 -7.51590e-01 -9.37602e-01
9.24800e+04 2.31000e+02 -7.76682e-01 -7.02678e-01 -8.50686e-01 -8.43579e-01 -7.49487e-01 -9.37671e-01
9.26400e+04 2.31000e+02 -7.76682e-01 -7.02678e-01 -8.50686e-01 -8.42562e-01 -7.47403e-01 -9.37720e-01
9.28000e+04 2.32000e+02 -7.25389e-01 -6.36593e-01 -8.14185e-01 -8.41548e-01 -7.45339e-01 -9.37756e-01
9.29600e+04 2.32000e+02 -7.25389e-01 -6.36593e-01 -8.14185e-01 -8.40533e-01 -7.43302e-01 -9.37764e-01
9.31200e+04 2.32000e+02 -7.25389e-01 -6.36593e-01 -8.14185e-01 -8.39523e-01 -7.41290e-01 -9.37755e-01
9.32800e+04 2.33000e+02 -8.01000e-01 -6.85146e-01 -9.16854e-01 -8.38513e-01 -7.39311e-01 -9.37715e-01
9.34400e+04 2.33000e+02 -8.01000e-01 -6.85146e-01 -9.16854e-01 -8.37503e-01 -7.37368e-01 -9.37638e-01
9.36000e+04 2.34000e+02 -7.77018e-01 -7.35821e-01 -8.18215e-01 -8.36494e-01 -7.35461e-01 -9.37527e-01
9.37600e+04 2.34000e+02 -7.77018e-01 -7.35821e-01 -8.18215e-01 -8.35486e-01 -7.33596e-01 -9.37375e-01
9.39200e+04 2.34000e+02 -7.77018e-01 -7.35821e-01 -8.18215e-01 -8.34475e-01 -7.31776e-01 -9.37173e-01
9.40800e+04 2.35000e+02 -6.50051e-01 -5.50308e-01 -7.49795e-01 -8.33463e-01 -7.30005e-01 -9.36921e-01
9.42400e+04 2.35000e+02 -6.50051e-01 -5.50308e-01 -7.49795e-01 -8.32447e-01 -7.28286e-01 -9.36609e-01
9.44000e+04 2.36000e+02 -7.61252e-01 -6.55356e-01 -8.67149e-01 -8.31428e-01 -7.26620e-01 -9.36236e-01
9.45600e+04 2.36000e+02 -7.61252e-01 -6.55356e-01 -8.67149e-01 -8.30401e-01 -7.25017e-01 -9.35786e-01
9.47200e+04 2.36000e+02 -7.61252e-01 -6.55356e-01 -8.67149e-01 -8.29368e-01 -7.23475e-01 -9.35260e-01
9.48800e+04 2.37000e+02 -8.58242e-01 -7.08810e-01 -1.00767e+00 -8.28326e-01 -7.22000e-01 -9.34652e-01
9.50400e+04 2.37000e+02 -8.58242e-01 -7.08810e-01 -1.00767e+00 -8.27276e-01 -7.20591e-01 -9.33962e-01
9.52000e+04 2.38000e+02 -7.32386e-01 -6.43477e-01 -8.21295e-01 -8.26215e-01 -7.19255e-01 -9.33174e-01
9.53600e+04 2.38000e+02 -7.32386e-01 -6.43477e-01 -8.21295e-01 -8.25141e-01 -7.17995e-01 -9.32288e-01
9.55200e+04 2.38000e+02 -7.32386e-01 -6.43477e-01 -8.21295e-01 -8.24055e-01 -7.16811e-01 -9.31298e-01
9.56800e+04 2.39000e+02 -7.36754e-01 -6.31852e-01 -8.41656e-01 -8.22955e-01 -7.15705e-01 -9.30206e-01
9.58400e+04 2.39000e+02 -7.36754e-01 -6.31852e-01 -8.41656e-01 -8.21844e-01 -7.14677e-01 -9.29012e-01
9.60000e+04 2.40000e+02 -7.78467e-01 -7.22267e-01 -8.34666e-01 -8.20717e-01 -7.13730e-01 -9.27704e-01
9.61600e+04 2.40000e+02 -7.78467e-01 -7.22267e-01 -8.34666e-01 -8.19575e-01 -7.12862e-01 -9.26289e-01
9.63200e+04 2.40000e+02 -7.78467e-01 -7.22267e-01 -8.34666e-01 -8.18420e-01 -7.12072e-01 -9.24768e-01
9.64800e+04 2.41000e+02 -7.12505e-01 -5.74178e-01 -8.50831e-01 -8.17247e-01 -7.11361e-01 -9.23134e-01
9.66400e+04 2.41000e+02 -7.12505e-01 -5.74178e-01 -8.50831e-01 -8.16058e-01 -7.10728e-01 -9.21387e-01
9.68000e+04 2.42000e+02 -7.00382e-01 -6.35011e-01 -7.65753e-01 -8.14854e-01 -7.10168e-01 -9.19541e-01
9.69600e+04 2.42000e+02 -7.00382e-01 -6.35011e-01 -7.65753e-01 -8.13636e-01 -7.09678e-01 -9.17594e-01
9.71200e+04 2.42000e+02 -7.00382e-01 -6.35011e-01 -7.65753e-01 -8.12402e-01 -7.09257e-01 -9.15546e-01
9.72800e+04 2.43000e+02 -6.49443e-01 -5.63745e-01 -7.35141e-01 -8.11152e-01 -7.08900e-01 -9.13403e-01
9.74400e+04 2.43000e+02 -6.49443e-01 -5.63745e-01 -7.35141e-01 -8.09889e-01 -7.08602e-01 -9.11177e-01
9.76000e+04 2.44000e+02 -7.04504e-01 -6.05349e-01 -8.03660e-01 -8.08613e-01 -7.08359e-01 -9.08866e-01
9.77600e+04 2.44000e+02 -7.04504e-01 -6.05349e-01 -8.03660e-01 -8.07325e-01 -7.08167e-01 -9.06482e-01
9.79200e+04 2.44000e+02 -7.04504e-01 -6.05349e-01 -8.03660e-01 -8.06027e-01 -7.08019e-01 -9.04036e-01
9.80800e+04 2.45000e+02 -6.92657e-01 -6.30149e-01 -7.55165e-01 -8.04720e-01 -7.07910e-01 -9.01531e-01
9.82400e+04 2.45000e+02 -6.92657e-01 -6.30149e-01 -7.55165e-01 -8.03406e-01 -7.07835e-01 -8.98977e-01
9.84000e+04 2.46000e+02 -7.01097e-01 -6.04991e-01 -7.97203e-01 -8.02086e-01 -7.07789e-01 -8.96383e-01
9.85600e+04 2.46000e+02 -7.01097e-01 -6.04991e-01 -7.97203e-01 -8.00762e-01 -7.07765e-01 -8.93758e-01
9.87200e+04 2.46000e+02 -7.01097e-01 -6.04991e-01 -7.97203e-01 -7.99436e-01 -7.07760e-01 -8.91112e-01
9.88800e+04 2.47000e+02 -7.25035e-01 -6.53402e-01 -7.96667e-01 -7.98109e-01 -7.07766e-01 -8.88451e-01
9.90400e+04 2.47000e+02 -7.25035e-01 -6.53402e-01 -7.96667e-01 -7.96782e-01 -7.07779e-01 -8.85785e-01
9.92000e+04 2.48000e+02 -7.57593e-01 -6.93224e-01 -8.21961e-01 -7.95458e-01 -7.07794e-01 -8.83122e-01
9.93600e+04 2.48000e+02 -7.57593e-01 -6.93224e-01 -8.21961e-01 -7.94135e-01 -7.07803e-01 -8.80466e-01
9.95200e+04 2.48000e+02 -7.57593e-01 -6.93224e-01 -8.21961e-01 -7.92815e-01 -7.07803e-01 -8.77827e-01
9.96800e+04 2.49000e+02 -6.66556e-01 -5.81058e-01 -7.52054e-01 -7.91498e-01 -7.07787e-01 -8.75209e-01
9.98400e+04 2.49000e+02 -6.66556e-01 -5.81058e-01 -7.52054e-01 -7.90183e-01 -7.07750e-01 -8.72616e-01
1.00000e+05 2.50000e+02 -6.91463e-01 -5.80579e-01 -8.02347e-01 -7.88869e-01 -7.07686e-01 -8.70053e-01
1.00160e+05 2.50000e+02 -6.91463e-01 -5.80579e-01 -8.02347e-01 -7.87556e-01 -7.07589e-01 -8.67523e-01
1.00320e+05 2.50000e+02 -6.91463e-01 -5.80579e-01 -8.02347e-01 -7.86241e-01 -7.07455e-01 -8.65027e-01
1.00480e+05 2.51000e+02 -6.41568e-01 -5.74090e-01 -7.09045e-01 -7.84923e-01 -7.07278e-01 -8.62569e-01
1.00640e+05 2.51000e+02 -6.41568e-01 -5.74090e-01 -7.09045e-01 -7.83600e-01 -7.07052e-01 -8.60148e-01
1.00800e+05 2.52000e+02 -6.64356e-01 -6.45545e-01 -6.83166e-01 -7.82269e-01 -7.06773e-01 -8.57764e-01
1.00960e+05 2.52000e+02 -6.64356e-01 -6.45545e-01 -6.83166e-01 -7.80928e-01 -7.06437e-01 -8.55419e-01
1.01120e+05 2.52000e+02 -6.64356e-01 -6.45545e-01 -6.83166e-01 -7.79575e-01 -7.06040e-01 -8.53111e-01
1.01280e+05 2.53000e+02 -7.25407e-01 -6.31307e-01 -8.19507e-01 -7.78209e-01 -7.05579e-01 -8.50838e-01
1.01440e+05 2.53000e+02 -7.25407e-01 -6.31307e-01 -8.19507e-01 -7.76826e-01 -7.05052e-01 -8.48600e-01
1.01600e+05 2.54000e+02 -7.09585e-01 -6.70668e-01 -7.48503e-01 -7.75426e-01 -7.04457e-01 -8.46395e-01
1.01760e+05 2.54000e+02 -7.09585e-01 -6.70668e-01 -7.48503e-01 -7.74007e-01 -7.03793e-01 -8.44221e-01
1.01920e+05 2.54000e+02 -7.09585e-01 -6.70668e-01 -7.48503e-01 -7.72568e-01 -7.03061e-01 -8.42075e-01
1.02080e+05 2.55000e+02 -6.72406e-01 -5.51500e-01 -7.93312e-01 -7.71108e-01 -7.02260e-01 -8.39957e-01
1.02240e+05 2.55000e+02 -6.72406e-01 -5.51500e-01 -7.93312e-01 -7.69628e-01 -7.01392e-01 -8.37864e-01
1.02400e+05 2.56000e+02 -5.75623e-01 -5.24625e-01 -6.26621e-01 -7.68127e-01 -7.00460e-01 -8.35795e-01
1.02560e+05 2.56000e+02 -5.75623e-01 -5.24625e-01 -6.26621e-01 -7.66606e-01 -6.99465e-01 -8.33746e-01
1.02720e+05 2.56000e+02 -5.75623e-01 -5.24625e-01 -6.26621e-01 -7.65063e-01 -6.98411e-01 -8.31716e-01
1.02880e+05 2.57000e+02 -6.45816e-01 -5.58962e-01 -7.32670e-01 -7.63502e-01 -6.97301e-01 -8.29702e-01
1.03040e+05 2.57000e+02 -6.45816e-01 -5.58962e-01 -7.32670e-01 -7.61922e-01 -6.96139e-01 -8.27704e-01
1.03200e+05 2.58000e+02 -7.31621e-01 -6.42813e-01 -8.20430e-01 -7.60324e-01 -6.94931e-01 -8.25717e-01
1.03360e+05 2.58000e+02 -7.31621e-01 -6.42813e-01 -8.20430e-01 -7.58710e-01 -6.93680e-01 -8.23740e-01
1.03520e+05 2.58000e+02 -7.31621e-01 -6.42813e-01 -8.20430e-01 -7.57081e-01 -6.92391e-01 -8.21770e-01
1.03680e+05 2.59000e+02 -6.84209e-01 -6.26119e-01 -7.42299e-01 -7.55439e-01 -6.91072e-01 -8.19806e-01
1.03840e+05 2.59000e+02 -6.84209e-01 -6.26119e-01 -7.42299e-01 -7.53784e-01 -6.89726e-01 -8.17842e-01
1.04000e+05 2.60000e+02 -6.93057e-01 -6.00918e-01 -7.85195e-01 -7.52119e-01 -6.88362e-01 -8.15877e-01
1.04160e+05 2.60000e+02 -6.93057e-01 -6.00918e-01 -7.85195e-01 -7.50445e-01 -6.86984e-01 -8.13906e-01
1.04320e+05 2.60000e+02 -6.93057e-01 -6.00918e-01 -7.85195e-01 -7.48764e-01 -6.85600e-01 -8.11928e-01
1.04480e+05 2.61000e+02 -7.31611e-01 -6.70054e-01 -7.93168e-01 -7.47077e-01 -6.84216e-01 -8.09937e-01
1.04640e+05 2.61000e+02 -7.31611e-01 -6.70054e-01 -7.93168e-01 -7.45386e-01 -6.82840e-01 -8.07931e-01
1.04800e+05 2.62000e+02 -6.80393e-01 -6.21944e-01 -7.38842e-01 -7.43691e-01 -6.81476e-01 -8.05905e-01
1.04960e+05 2.62000e+02 -6.80393e-01 -6.21944e-01 -7.38842e-01 -7.41994e-01 -6.80132e-01 -8.03856e-01
1.05120e+05 2.62000e+02 -6.80393e-01 -6.21944e-01 -7.38842e-01 -7.40296e-01 -6.78812e-01 -8.01780e-01
1.05280e+05 2.63000e+02 -6.66222e-01 -6.02657e-01 -7.29787e-01 -7.38599e-01 -6.77523e-01 -7.99675e-01
1.05440e+05 2.63000e+02 -6.66222e-01 -6.02657e-01 -7.29787e-01 -7.36902e-01 -6.76267e-01 -7.97538e-01
1.05600e+05 2.64000e+02 -6.23879e-01 -5.37502e-01 -7.10255e-01 -7.35207e-01 -6.75049e-01 -7.95366e-01
1.05760e+05 2.64000e+02 -6.23879e-01 -5.37502e-01 -7.10255e-01 -7.33515e-01 -6.73870e-01 -7.93160e-01
1.05920e+05 2.64000e+02 -6.23879e-01 -5.37502e-01 -7.10255e-01 -7.31826e-01 -6.72735e-01 -7.90918e-01
1.06080e+05 2.65000e+02 -6.62360e-01 -6.30825e-01 -6.93896e-01 -7.30142e-01 -6.71643e-01 -7.88641e-01
1.06240e+05 2.65000e+02 -6.62360e-01 -6.30825e-01 -6.93896e-01 -7.28464e-01 -6.70596e-01 -7.86332e-01
1.06400e+05 2.66000e+02 -6.01780e-01 -5.60145e-01 -6.43415e-01 -7.26793e-01 -6.69592e-01 -7.83993e-01
1.06560e+05 2.66000e+02 -6.01780e-01 -5.60145e-01 -6.43415e-01 -7.25130e-01 -6.68633e-01 -7.81628e-01
1.06720e+05 2.66000e+02 -6.01780e-01 -5.60145e-01 -6.43415e-01 -7.23479e-01 -6.67715e-01 -7.79242e-01
1.06880e+05 2.67000e+02 -7.09822e-01 -6.07406e-01 -8.12237e-01 -7.21840e-01 -6.66838e-01 -7.76841e-01
1.07040e+05 2.67000e+02 -7.09822e-01 -6.07406e-01 -8.12237e-01 -7.20216e-01 -6.65999e-01 -7.74432e-01
1.07200e+05 2.68000e+02 -6.66536e-01 -5.68241e-01 -7.64830e-01 -7.18609e-01 -6.65196e-01 -7.72022e-01
1.07360e+05 2.68000e+02 -6.66536e-01 -5.68241e-01 -7.64830e-01 -7.17022e-01 -6.64426e-01 -7.69619e-01
1.07520e+05 2.68000e+02 -6.66536e-01 -5.68241e-01 -7.64830e-01 -7.15458e-01 -6.63685e-01 -7.67231e-01
1.07680e+05 2.69000e+02 -6.50250e-01 -5.89942e-01 -7.10559e-01 -7.13918e-01 -6.62971e-01 -7.64866e-01
1.07840e+05 2.69000e+02 -6.50250e-01 -5.89942e-01 -7.10559e-01 -7.12407e-01 -6.62281e-01 -7.62533e-01
1.08000e+05 2.70000e+02 -6.64630e-01 -5.75140e-01 -7.54120e-01 -7.10925e-01 -6.61610e-01 -7.60241e-01
1.08160e+05 2.70000e+02 -6.64630e-01 -5.75140e-01 -7.54120e-01 -7.09475e-01 -6.60956e-01 -7.57994e-01
1.08320e+05 2.70000e+02 -6.64630e-01 -5.75140e-01 -7.54120e-01 -7.08059e-01 -6.60316e-01 -7.55802e-01
1.08480e+05 2.71000e+02 -7.35843e-01 -5.86677e-01 -8.85009e-01 -7.06678e-01 -6.59686e-01 -7.53670e-01
1.08640e+05 2.71000e+02 -7.35843e-01 -5.86677e-01 -8.85009e-01 -7.05332e-01 -6.59062e-01 -7.51602e-01
1.08800e+05 2.72000e+02 -6.44651e-01 -6.09326e-01 -6.79976e-01 -7.04023e-01 -6.58444e-01 -7.49603e-01
1.08960e+05 2.72000e+02 -6.44651e-01 -6.09326e-01 -6.79976e-01 -7.02751e-01 -6.57827e-01 -7.47675e-01
1.09120e+05 2.72000e+02 -6.44651e-01 -6.09326e-01 -6.79976e-01 -7.01515e-01 -6.57209e-01 -7.45821e-01
1.09280e+05 2.73000e+02 -6.24394e-01 -5.27881e-01 -7.20907e-01 -7.00315e-01 -6.56589e-01 -7.44042e-01
1.09440e+05 2.73000e+02 -6.24394e-01 -5.27881e-01 -7.20907e-01 -6.99150e-01 -6.55963e-01 -7.42337e-01
1.09600e+05 2.74000e+02 -6.84590e-01 -5.73294e-01 -7.95887e-01 -6.98019e-01 -6.55332e-01 -7.40706e-01
1.09760e+05 2.74000e+02 -6.84590e-01 -5.73294e-01 -7.95887e-01 -6.96920e-01 -6.54694e-01 -7.39147e-01
1.09920e+05 2.74000e+02 -6.84590e-01 -5.73294e-01 -7.95887e-01 -6.95853e-01 -6.54048e-01 -7.37657e-01
1.10080e+05 2.75000e+02 -6.47815e-01 -6.23666e-01 -6.71964e-01 -6.94814e-01 -6.53394e-01 -7.36235e-01
1.10240e+05 2.75000e+02 -6.47815e-01 -6.23666e-01 -6.71964e-01 -6.93804e-01 -6.52732e-01 -7.34876e-01
1.10400e+05 2.76000e+02 -6.55627e-01 -5.75825e-01 -7.35429e-01 -6.92819e-01 -6.52061e-01 -7.33577e-01
1.10560e+05 2.76000e+02 -6.55627e-01 -5.75825e-01 -7.35429e-01 -6.91859e-01 -6.51385e-01 -7.32334e-01
1.10720e+05 2.76000e+02 -6.55627e-01 -5.75825e-01 -7.35429e-01 -6.90923e-01 -6.50702e-01 -7.31144e-01
1.10880e+05 2.77000e+02 -6.18681e-01 -5.76890e-01 -6.60473e-01 -6.90009e-01 -6.50016e-01 -7.30002e-01
1.11040e+05 2.77000e+02 -6.18681e-01 -5.76890e-01 -6.60473e-01 -6.89116e-01 -6.49327e-01 -7.28906e-01
1.11200e+05 2.78000e+02 -6.79106e-01 -6.09892e-01 -7.48320e-01 -6.88244e-01 -6.48637e-01 -7.27850e-01
1.11360e+05 2.78000e+02 -6.79106e-01 -6.09892e-01 -7.48320e-01 -6.87391e-01 -6.47949e-01 -7.26833e-01
1.11520e+05 2.78000e+02 -6.79106e-01 -6.09892e-01 -7.48320e-01 -6.86557e-01 -6.47263e-01 -7.25851e-01
1.11680e+05 2.79000e+02 -6.68845e-01 -6.11479e-01 -7.26211e-01 -6.85743e-01 -6.46583e-01 -7.24902e-01
1.11840e+05 2.79000e+02 -6.68845e-01 -6.11479e-01 -7.26211e-01 -6.84947e-01 -6.45910e-01 -7.23984e-01
1.12000e+05 2.80000e+02 -6.72034e-01 -5.88089e-01 -7.55979e-01 -6.84169e-01 -6.45244e-01 -7.23094e-01
1.12160e+05 2.80000e+02 -6.72034e-01 -5.88089e-01 -7.55979e-01 -6.83409e-01 -6.44587e-01 -7.22232e-01
1.12320e+05 2.80000e+02 -6.72034e-01 -5.88089e-01 -7.55979e-01 -6.82668e-01 -6.43939e-01 -7.21397e-01
1.12480e+05 2.81000e+02 -6.04420e-01 -5.73463e-01 -6.35377e-01 -6.81945e-01 -6.43302e-01 -7.20587e-01
1.12640e+05 2.81000e+02 -6.04420e-01 -5.73463e-01 -6.35377e-01 -6.81239e-01 -6.42675e-01 -7.19803e-01
1.12800e+05 2.82000e+02 -5.99793e-01 -5.42873e-01 -6.56713e-01 -6.80551e-01 -6.42058e-01 -7.19043e-01
1.12960e+05 2.82000e+02 -5.99793e-01 -5.42873e-01 -6.56713e-01 -6.79880e-01 -6.41451e-01 -7.18309e-01
1.13120e+05 2.82000e+02 -5.99793e-01 -5.42873e-01 -6.56713e-01 -6.79226e-01 -6.40853e-01 -7.17599e-01
1.13280e+05 2.83000e+02 -6.43393e-01 -6.14902e-01 -6.71883e-01 -6.78588e-01 -6.40262e-01 -7.16913e-01
1.13440e+05 2.83000e+02 -6.43393e-01 -6.14902e-01 -6.71883e-01 -6.77965e-01 -6.39680e-01 -7.16251e-01
1.13600e+05 2.84000e+02 -6.05664e-01 -5.35196e-01 -6.76132e-01 -6.77358e-01 -6.39103e-01 -7.15612e-01
1.13760e+05 2.84000e+02 -6.05664e-01 -5.35196e-01 -6.76132e-01 -6.76764e-01 -6.38531e-01 -7.14997e-01
1.13920e+05 2.84000e+02 -6.05664e-01 -5.35196e-01 -6.76132e-01 -6.76185e-01 -6.37965e-01 -7.14404e-01
1.14080e+05 2.85000e+02 -6.22688e-01 -5.65138e-01 -6.80238e-01 -6.75617e-01 -6.37403e-01 -7.13831e-01
1.14240e+05 2.85000e+02 -6.22688e-01 -5.65138e-01 -6.80238e-01 -6.75062e-01 -6.36844e-01 -7.13279e-01
1.14400e+05 2.86000e+02 -6.32753e-01 -5.90330e-01 -6.75175e-01 -6.74517e-01 -6.36289e-01 -7.12745e-01
1.14560e+05 2.86000e+02 -6.32753e-01 -5.90330e-01 -6.75175e-01 -6.73982e-01 -6.35738e-01 -7.12227e-01
1.14720e+05 2.86000e+02 -6.32753e-01 -5.90330e-01 -6.75175e-01 -6.73456e-01 -6.35190e-01 -7.11723e-01
1.14880e+05 2.87000e+02 -6.65431e-01 -6.23402e-01 -7.07461e-01 -6.72938e-01 -6.34646e-01 -7.11230e-01
1.15040e+05 2.87000e+02 -6.65431e-01 -6.23402e-01 -7.07461e-01 -6.72427e-01 -6.34107e-01 -7.10747e-01
1.15200e+05 2.88000e+02 -6.91303e-01 -6.09513e-01 -7.73094e-01 -6.71920e-01 -6.33572e-01 -7.10268e-01
1.15360e+05 2.88000e+02 -6.91303e-01 -6.09513e-01 -7.73094e-01 -6.71418e-01 -6.33043e-01 -7.09793e-01
1.15520e+05 2.88000e+02 -6.91303e-01 -6.09513e-01 -7.73094e-01 -6.70917e-01 -6.32520e-01 -7.09315e-01
1.15680e+05 2.89000e+02 -6.06706e-01 -5.34946e-01 -6.78466e-01 -6.70418e-01 -6.32004e-01 -7.08832e-01
1.15840e+05 2.89000e+02 -6.06706e-01 -5.34946e-01 -6.78466e-01 -6.69918e-01 -6.31496e-01 -7.08340e-01
1.16000e+05 2.90000e+02 -6.69717e-01 -5.81409e-01 -7.58024e-01 -6.69415e-01 -6.30995e-01 -7.07834e-01
1.16160e+05 2.90000e+02 -6.69717e-01 -5.81409e-01 -7.58024e-01 -6.68906e-01 -6.30502e-01 -7.07311e-01
1.16320e+05 2.90000e+02 -6.69717e-01 -5.81409e-01 -7.58024e-01 -6.68392e-01 -6.30018e-01 -7.06766e-01
1.16480e+05 2.91000e+02 -6.11133e-01 -5.71075e-01 -6.51190e-01 -6.67869e-01 -6.29543e-01 -7.06195e-01
1.16640e+05 2.91000e+02 -6.11133e-01 -5.71075e-01 -6.51190e-01 -6.67336e-01 -6.29076e-01 -7.05596e-01
1.16800e+05 2.92000e+02 -6.13488e-01 -5.57236e-01 -6.69740e-01 -6.66791e-01 -6.28619e-01 -7.04964e-01
1.16960e+05 2.92000e+02 -6.13488e-01 -5.57236e-01 -6.69740e-01 -6.66234e-01 -6.28170e-01 -7.04298e-01
1.17120e+05 2.92000e+02 -6.13488e-01 -5.57236e-01 -6.69740e-01 -6.65661e-01 -6.27729e-01 -7.03593e-01
1.17280e+05 2.93000e+02 -6.14618e-01 -5.24887e-01 -7.04350e-01 -6.65074e-01 -6.27296e-01 -7.02851e-01
1.17440e+05 2.93000e+02 -6.14618e-01 -5.24887e-01 -7.04350e-01 -6.64470e-01 -6.26871e-01 -7.02069e-01
1.17600e+05 2.94000e+02 -6.40158e-01 -5.70348e-01 -7.09968e-01 -6.63850e-01 -6.26453e-01 -7.01248e-01
1.17760e+05 2.94000e+02 -6.40158e-01 -5.70348e-01 -7.09968e-01 -6.63215e-01 -6.26042e-01 -7.00388e-01
1.17920e+05 2.94000e+02 -6.40158e-01 -5.70348e-01 -7.09968e-01 -6.62565e-01 -6.25638e-01 -6.99491e-01
1.18080e+05 2.95000e+02 -6.73024e-01 -5.30077e-01 -8.15972e-01 -6.61900e-01 -6.25241e-01 -6.98559e-01
1.18240e+05 2.95000e+02 -6.73024e-01 -5.30077e-01 -8.15972e-01 -6.61222e-01 -6.24850e-01 -6.97595e-01
1.18400e+05 2.96000e+02 -5.84631e-01 -5.47528e-01 -6.21734e-01 -6.60533e-01 -6.24465e-01 -6.96601e-01
1.18560e+05 2.96000e+02 -5.84631e-01 -5.47528e-01 -6.21734e-01 -6.59834e-01 -6.24087e-01 -6.95581e-01
1.18720e+05 2.96000e+02 -5.84631e-01 -5.47528e-01 -6.21734e-01 -6.59127e-01 -6.23715e-01 -6.94540e-01
1.18880e+05 2.97000e+02 -6.29415e-01 -5.49163e-01 -7.09668e-01 -6.58415e-01 -6.23349e-01 -6.93482e-01
1.19040e+05 2.97000e+02 -6.29415e-01 -5.49163e-01 -7.09668e-01 -6.57700e-01 -6.22989e-01 -6.92410e-01
1.19200e+05 2.98000e+02 -6.45541e-01 -5.34846e-01 -7.56237e-01 -6.56983e-01 -6.22637e-01 -6.91329e-01
1.19360e+05 2.98000e+02 -6.45541e-01 -5.34846e-01 -7.56237e-01 -6.56267e-01 -6.22290e-01 -6.90244e-01
1.19520e+05 2.98000e+02 -6.45541e-01 -5.34846e-01 -7.56237e-01 -6.55553e-01 -6.21949e-01 -6.89158e-01
1.19680e+05 2.99000e+02 -6.64490e-01 -5.99033e-01 -7.29948e-01 -6.54845e-01 -6.21613e-01 -6.88077e-01
1.19840e+05 2.99000e+02 -6.64490e-01 -5.99033e-01 -7.29948e-01 -6.54142e-01 -6.21280e-01 -6.87004e-01
1.20000e+05 3.00000e+02 -6.22154e-01 -5.65345e-01 -6.78964e-01 -6.53448e-01 -6.20952e-01 -6.85945e-01
1.20160e+05 3.00000e+02 -6.22154e-01 -5.65345e-01 -6.78964e-01 -6.52763e-01 -6.20625e-01 -6.84901e-01
1.20320e+05 3.00000e+02 -6.22154e-01 -5.65345e-01 -6.78964e-01 -6.52089e-01 -6.20299e-01 -6.83878e-01
1.20480e+05 3.01000e+02 -6.49599e-01 -5.92619e-01 -7.06579e-01 -6.51425e-01 -6.19971e-01 -6.82879e-01
1.20640e+05 3.01000e+02 -6.49599e-01 -5.92619e-01 -7.06579e-01 -6.50774e-01 -6.19639e-01 -6.81908e-01
1.20800e+05 3.02000e+02 -5.95119e-01 -5.47019e-01 -6.43219e-01 -6.50135e-01 -6.19304e-01 -6.80967e-01
1.20960e+05 3.02000e+02 -5.95119e-01 -5.47019e-01 -6.43219e-01 -6.49510e-01 -6.18960e-01 -6.80060e-01
1.21120e+05 3.02000e+02 -5.95119e-01 -5.47019e-01 -6.43219e-01 -6.48897e-01 -6.18607e-01 -6.79188e-01
1.21280e+05 3.03000e+02 -6.25131e-01 -5.30690e-01 -7.19573e-01 -6.48299e-01 -6.18243e-01 -6.78354e-01
1.21440e+05 3.03000e+02 -6.25131e-01 -5.30690e-01 -7.19573e-01 -6.47713e-01 -6.17867e-01 -6.77560e-01
1.21600e+05 3.04000e+02 -6.43530e-01 -5.58788e-01 -7.28272e-01 -6.47142e-01 -6.17476e-01 -6.76807e-01
1.21760e+05 3.04000e+02 -6.43530e-01 -5.58788e-01 -7.28272e-01 -6.46583e-01 -6.17070e-01 -6.76096e-01
1.21920e+05 3.04000e+02 -6.43530e-01 -5.58788e-01 -7.28272e-01 -6.46038e-01 -6.16648e-01 -6.75429e-01
1.22080e+05 3.05000e+02 -6.71967e-01 -5.78929e-01 -7.65006e-01 -6.45507e-01 -6.16209e-01 -6.74805e-01
1.22240e+05 3.05000e+02 -6.71967e-01 -5.78929e-01 -7.65006e-01 -6.44988e-01 -6.15752e-01 -6.74225e-01
1.22400e+05 3.06000e+02 -6.27833e-01 -5.64379e-01 -6.91287e-01 -6.44483e-01 -6.15278e-01 -6.73689e-01
1.22560e+05 3.06000e+02 -6.27833e-01 -5.64379e-01 -6.91287e-01 -6.43992e-01 -6.14786e-01 -6.73198e-01
1.22720e+05 3.06000e+02 -6.27833e-01 -5.64379e-01 -6.91287e-01 -6.43514e-01 -6.14276e-01 -6.72751e-01
1.22880e+05 3.07000e+02 -6.41630e-01 -5.65848e-01 -7.17412e-01 -6.43049e-01 -6.13751e-01 -6.72347e-01
1.23040e+05 3.07000e+02 -6.41630e-01 -5.65848e-01 -7.17412e-01 -6.42597e-01 -6.13209e-01 -6.71986e-01
1.23200e+05 3.08000e+02 -5.97398e-01 -5.46196e-01 -6.48600e-01 -6.42160e-01 -6.12651e-01 -6.71668e-01
1.23360e+05 3.08000e+02 -5.97398e-01 -5.46196e-01 -6.48600e-01 -6.41736e-01 -6.12080e-01 -6.71392e-01
1.23520e+05 3.08000e+02 -5.97398e-01 -5.46196e-01 -6.48600e-01 -6.41325e-01 -6.11494e-01 -6.71156e-01
1.23680e+05 3.09000e+02 -6.29864e-01 -5.61188e-01 -6.98539e-01 -6.40928e-01 -6.10896e-01 -6.70960e-01
1.23840e+05 3.09000e+02 -6.29864e-01 -5.61188e-01 -6.98539e-01 -6.40545e-01 -6.10287e-01 -6.70802e-01
1.24000e+05 3.10000e+02 -6.49259e-01 -5.54155e-01 -7.44363e-01 -6.40175e-01 -6.09667e-01 -6.70683e-01
1.24160e+05 3.10000e+02 -6.49259e-01 -5.54155e-01 -7.44363e-01 -6.39819e-01 -6.09038e-01 -6.70599e-01
1.24320e+05 3.10000e+02 -6.49259e-01 -5.54155e-01 -7.44363e-01 -6.39476e-01 -6.08400e-01 -6.70551e-01
1.24480e+05 3.11000e+02 -6.39380e-01 -5.51401e-01 -7.27359e-01 -6.39146e-01 -6.07756e-01 -6.70537e-01
1.24640e+05 3.11000e+02 -6.39380e-01 -5.51401e-01 -7.27359e-01 -6.38830e-01 -6.07106e-01 -6.70555e-01
1.24800e+05 3.12000e+02 -5.73014e-01 -5.38629e-01 -6.07398e-01 -6.38528e-01 -6.06452e-01 -6.70604e-01
1.24960e+05 3.12000e+02 -5.73014e-01 -5.38629e-01 -6.07398e-01 -6.38239e-01 -6.05796e-01 -6.70682e-01
1.25120e+05 3.12000e+02 -5.73014e-01 -5.38629e-01 -6.07398e-01 -6.37963e-01 -6.05139e-01 -6.70787e-01
1.25280e+05 3.13000e+02 -5.43262e-01 -4.88703e-01 -5.97820e-01 -6.37700e-01 -6.04483e-01 -6.70917e-01
1.25440e+05 3.13000e+02 -5.43262e-01 -4.88703e-01 -5.97820e-01 -6.37451e-01 -6.03831e-01 -6.71071e-01
1.25600e+05 3.14000e+02 -6.27122e-01 -4.74352e-01 -7.79893e-01 -6.37215e-01 -6.03184e-01 -6.71246e-01
1.25760e+05 3.14000e+02 -6.27122e-01 -4.74352e-01 -7.79893e-01 -6.36992e-01 -6.02543e-01 -6.71440e-01
1.25920e+05 3.14000e+02 -6.27122e-01 -4.74352e-01 -7.79893e-01 -6.36781e-01 -6.01912e-01 -6.71650e-01
1.26080e+05 3.15000e+02 -5.88862e-01 -5.24545e-01 -6.53180e-01 -6.36582e-01 -6.01291e-01 -6.71874e-01
1.26240e+05 3.15000e+02 -5.88862e-01 -5.24545e-01 -6.53180e-01 -6.36396e-01 -6.00682e-01 -6.72110e-01
1.26400e+05 3.16000e+02 -5.70319e-01 -5.34402e-01 -6.06236e-01 -6.36221e-01 -6.00087e-01 -6.72355e-01
1.26560e+05 3.16000e+02 -5.70319e-01 -5.34402e-01 -6.06236e-01 -6.36056e-01 -5.99505e-01 -6.72607e-01
1.26720e+05 3.16000e+02 -5.70319e-01 -5.34402e-01 -6.06236e-01 -6.35902e-01 -5.98939e-01 -6.72865e-01
1.26880e+05 3.17000e+02 -5.85954e-01 -5.59129e-01 -6.12780e-01 -6.35757e-01 -5.98388e-01 -6.73125e-01
1.27040e+05 3.17000e+02 -5.85954e-01 -5.59129e-01 -6.12780e-01 -6.35619e-01 -5.97853e-01 -6.73386e-01
1.27200e+05 3.18000e+02 -6.16308e-01 -5.63562e-01 -6.69053e-01 -6.35489e-01 -5.97333e-01 -6.73645e-01
1.27360e+05 3.18000e+02 -6.16308e-01 -5.63562e-01 -6.69053e-01 -6.35363e-01 -5.96826e-01 -6.73900e-01
1.27520e+05 3.18000e+02 -6.16308e-01 -5.63562e-01 -6.69053e-01 -6.35241e-01 -5.96332e-01 -6.74151e-01
1.27680e+05 3.19000e+02 -5.83447e-01 -5.52628e-01 -6.14267e-01 -6.35121e-01 -5.95849e-01 -6.74392e-01
1.27840e+05 3.19000e+02 -5.83447e-01 -5.52628e-01 -6.14267e-01 -6.34999e-01 -5.95375e-01 -6.74624e-01
1.28000e+05 3.20000e+02 -5.97197e-01 -5.64354e-01 -6.30040e-01 -6.34875e-01 -5.94908e-01 -6.74842e-01
1.28160e+05 3.20000e+02 -5.97197e-01 -5.64354e-01 -6.30040e-01 -6.34745e-01 -5.94445e-01 -6.75045e-01
1.28320e+05 3.20000e+02 -5.97197e-01 -5.64354e-01 -6.30040e-01 -6.34606e-01 -5.93983e-01 -6.75229e-01
1.28480e+05 3.21000e+02 -6.06060e-01 -5.72325e-01 -6.39795e-01 -6.34456e-01 -5.93519e-01 -6.75393e-01
1.28640e+05 3.21000e+02 -6.06060e-01 -5.72325e-01 -6.39795e-01 -6.34292e-01 -5.93050e-01 -6.75533e-01
1.28800e+05 3.22000e+02 -5.59666e-01 -4.77928e-01 -6.41404e-01 -6.34110e-01 -5.92574e-01 -6.75646e-01
1.28960e+05 3.22000e+02 -5.59666e-01 -4.77928e-01 -6.41404e-01 -6.33908e-01 -5.92087e-01 -6.75729e-01
1.29120e+05 3.22000e+02 -5.59666e-01 -4.77928e-01 -6.41404e-01 -6.33683e-01 -5.91588e-01 -6.75778e-01
1.29280e+05 3.23000e+02 -6.12979e-01 -5.40216e-01 -6.85741e-01 -6.33431e-01 -5.91072e-01 -6.75791e-01
1.29440e+05 3.23000e+02 -6.12979e-01 -5.40216e-01 -6.85741e-01 -6.33152e-01 -5.90540e-01 -6.75764e-01
1.29600e+05 3.24000e+02 -6.28879e-01 -5.58990e-01 -6.98768e-01 -6.32841e-01 -5.89988e-01 -6.75695e-01
1.29760e+05 3.24000e+02 -6.28879e-01 -5.58990e-01 -6.98768e-01 -6.32498e-01 -5.89416e-01 -6.75580e-01
1.29920e+05 3.24000e+02 -6.28879e-01 -5.58990e-01 -6.98768e-01 -6.32120e-01 -5.88824e-01 -6.75416e-01
1.30080e+05 3.25000e+02 -5.72104e-01 -5.29177e-01 -6.15030e-01 -6.31705e-01 -5.88211e-01 -6.75200e-01
1.30240e+05 3.25000e+02 -5.72104e-01 -5.29177e-01 -6.15030e-01 -6.31254e-01 -5.87577e-01 -6.74931e-01
1.30400e+05 3.26000e+02 -5.71178e-01 -5.23234e-01 -6.19123e-01 -6.30765e-01 -5.86924e-01 -6.74606e-01
1.30560e+05 3.26000e+02 -5.71178e-01 -5.23234e-01 -6.19123e-01 -6.30238e-01 -5.86253e-01 -6.74223e-01
1.30720e+05 3.26000e+02 -5.71178e-01 -5.23234e-01 -6.19123e-01 -6.29674e-01 -5.85566e-01 -6.73781e-01
1.30880e+05 3.27000e+02 -5.69395e-01 -4.95324e-01 -6.43465e-01 -6.29072e-01 -5.84864e-01 -6.73279e-01
1.31040e+05 3.27000e+02 -5.69395e-01 -4.95324e-01 -6.43465e-01 -6.28433e-01 -5.84150e-01 -6.72717e-01
1.31200e+05 3.28000e+02 -5.36232e-01 -4.85288e-01 -5.87176e-01 -6.27760e-01 -5.83427e-01 -6.72093e-01
1.31360e+05 3.28000e+02 -5.36232e-01 -4.85288e-01 -5.87176e-01 -6.27054e-01 -5.82699e-01 -6.71410e-01
1.31520e+05 3.28000e+02 -5.36232e-01 -4.85288e-01 -5.87176e-01 -6.26317e-01 -5.81966e-01 -6.70668e-01
1.31680e+05 3.29000e+02 -6.52637e-01 -5.61677e-01 -7.43597e-01 -6.25551e-01 -5.81234e-01 -6.69867e-01
1.31840e+05 3.29000e+02 -6.52637e-01 -5.61677e-01 -7.43597e-01 -6.24758e-01 -5.80505e-01 -6.69011e-01
1.32000e+05 3.30000e+02 -5.87674e-01 -5.09687e-01 -6.65661e-01 -6.23941e-01 -5.79782e-01 -6.68100e-01
1.32160e+05 3.30000e+02 -5.87674e-01 -5.09687e-01 -6.65661e-01 -6.23104e-01 -5.79069e-01 -6.67138e-01
1.32320e+05 3.30000e+02 -5.87674e-01 -5.09687e-01 -6.65661e-01 -6.22248e-01 -5.78369e-01 -6.66128e-01
1.32480e+05 3.31000e+02 -6.37505e-01 -5.53943e-01 -7.21067e-01 -6.21378e-01 -5.77684e-01 -6.65072e-01
1.32640e+05 3.31000e+02 -6.37505e-01 -5.53943e-01 -7.21067e-01 -6.20496e-01 -5.77018e-01 -6.63975e-01
1.32800e+05 3.32000e+02 -5.79185e-01 -5.32286e-01 -6.26083e-01 -6.19605e-01 -5.76373e-01 -6.62838e-01
1.32960e+05 3.32000e+02 -5.79185e-01 -5.32286e-01 -6.26083e-01 -6.18708e-01 -5.75750e-01 -6.61666e-01
1.33120e+05 3.32000e+02 -5.79185e-01 -5.32286e-01 -6.26083e-01 -6.17808e-01 -5.75153e-01 -6.60463e-01
1.33280e+05 3.33000e+02 -6.30314e-01 -5.66928e-01 -6.93700e-01 -6.16906e-01 -5.74580e-01 -6.59232e-01
1.33440e+05 3.33000e+02 -6.30314e-01 -5.66928e-01 -6.93700e-01 -6.16006e-01 -5.74034e-01 -6.57978e-01
1.33600e+05 3.34000e+02 -5.60776e-01 -4.92799e-01 -6.28754e-01 -6.15110e-01 -5.73514e-01 -6.56705e-01
1.33760e+05 3.34000e+02 -5.60776e-01 -4.92799e-01 -6.28754e-01 -6.14218e-01 -5.73018e-01 -6.55417e-01
1.33920e+05 3.34000e+02 -5.60776e-01 -4.92799e-01 -6.28754e-01 -6.13333e-01 -5.72547e-01 -6.54120e-01
1.34080e+05 3.35000e+02 -5.99707e-01 -5.29677e-01 -6.69738e-01 -6.12457e-01 -5.72097e-01 -6.52817e-01
1.34240e+05 3.35000e+02 -5.99707e-01 -5.29677e-01 -6.69738e-01 -6.11590e-01 -5.71667e-01 -6.51513e-01
1.34400e+05 3.36000e+02 -6.04360e-01 -4.93902e-01 -7.14818e-01 -6.10735e-01 -5.71255e-01 -6.50215e-01
1.34560e+05 3.36000e+02 -6.04360e-01 -4.93902e-01 -7.14818e-01 -6.09892e-01 -5.70857e-01 -6.48927e-01
1.34720e+05 3.36000e+02 -6.04360e-01 -4.93902e-01 -7.14818e-01 -6.09063e-01 -5.70470e-01 -6.47656e-01
1.34880e+05 3.37000e+02 -5.46388e-01 -4.92882e-01 -5.99894e-01 -6.08249e-01 -5.70091e-01 -6.46406e-01
1.35040e+05 3.37000e+02 -5.46388e-01 -4.92882e-01 -5.99894e-01 -6.07450e-01 -5.69718e-01 -6.45183e-01
1.35200e+05 3.38000e+02 -6.05159e-01 -5.50224e-01 -6.60094e-01 -6.06670e-01 -5.69348e-01 -6.43992e-01
1.35360e+05 3.38000e+02 -6.05159e-01 -5.50224e-01 -6.60094e-01 -6.05908e-01 -5.68978e-01 -6.42839e-01
1.35520e+05 3.38000e+02 -6.05159e-01 -5.50224e-01 -6.60094e-01 -6.05167e-01 -5.68606e-01 -6.41727e-01
1.35680e+05 3.39000e+02 -5.84316e-01 -5.55332e-01 -6.13300e-01 -6.04447e-01 -5.68231e-01 -6.40662e-01
1.35840e+05 3.39000e+02 -5.84316e-01 -5.55332e-01 -6.13300e-01 -6.03750e-01 -5.67853e-01 -6.39647e-01
1.36000e+05 3.40000e+02 -5.67082e-01 -4.82864e-01 -6.51300e-01 -6.03078e-01 -5.67470e-01 -6.38686e-01
1.36160e+05 3.40000e+02 -5.67082e-01 -4.82864e-01 -6.51300e-01 -6.02431e-01 -5.67082e-01 -6.37779e-01
1.36320e+05 3.40000e+02 -5.67082e-01 -4.82864e-01 -6.51300e-01 -6.01810e-01 -5.66690e-01 -6.36930e-01
1.36480e+05 3.41000e+02 -6.05145e-01 -5.37025e-01 -6.73265e-01 -6.01218e-01 -5.66295e-01 -6.36140e-01
1.36640e+05 3.41000e+02 -6.05145e-01 -5.37025e-01 -6.73265e-01 -6.00653e-01 -5.65898e-01 -6.35409e-01
1.36800e+05 3.42000e+02 -5.58649e-01 -5.13039e-01 -6.04259e-01 -6.00118e-01 -5.65500e-01 -6.34736e-01
1.36960e+05 3.42000e+02 -5.58649e-01 -5.13039e-01 -6.04259e-01 -5.99612e-01 -5.65102e-01 -6.34122e-01
1.37120e+05 3.42000e+02 -5.58649e-01 -5.13039e-01 -6.04259e-01 -5.99135e-01 -5.64705e-01 -6.33565e-01
1.37280e+05 3.43000e+02 -5.61868e-01 -4.96767e-01 -6.26968e-01 -5.98689e-01 -5.64312e-01 -6.33065e-01
1.37440e+05 3.43000e+02 -5.61868e-01 -4.96767e-01 -6.26968e-01 -5.98271e-01 -5.63924e-01 -6.32618e-01
1.37600e+05 3.44000e+02 -5.44137e-01 -4.98515e-01 -5.89759e-01 -5.97881e-01 -5.63540e-01 -6.32222e-01
1.37760e+05 3.44000e+02 -5.44137e-01 -4.98515e-01 -5.89759e-01 -5.97519e-01 -5.63164e-01 -6.31874e-01
1.37920e+05 3.44000e+02 -5.44137e-01 -4.98515e-01 -5.89759e-01 -5.97183e-01 -5.62795e-01 -6.31572e-01
1.38080e+05 3.45000e+02 -6.12304e-01 -5.17991e-01 -7.06616e-01 -5.96873e-01 -5.62433e-01 -6.31313e-01
1.38240e+05 3.45000e+02 -6.12304e-01 -5.17991e-01 -7.06616e-01 -5.96585e-01 -5.62078e-01 -6.31092e-01
1.38400e+05 3.46000e+02 -5.15704e-01 -4.50110e-01 -5.81298e-01 -5.96319e-01 -5.61732e-01 -6.30906e-01
1.38560e+05 3.46000e+02 -5.15704e-01 -4.50110e-01 -5.81298e-01 -5.96073e-01 -5.61394e-01 -6.30752e-01
1.38720e+05 3.46000e+02 -5.15704e-01 -4.50110e-01 -5.81298e-01 -5.95845e-01 -5.61064e-01 -6.30626e-01
1.38880e+05 3.47000e+02 -5.40114e-01 -4.90007e-01 -5.90220e-01 -5.95632e-01 -5.60741e-01 -6.30523e-01
1.39040e+05 3.47000e+02 -5.40114e-01 -4.90007e-01 -5.90220e-01 -5.95433e-01 -5.60425e-01 -6.30441e-01
1.39200e+05 3.48000e+02 -5.88626e-01 -5.30520e-01 -6.46733e-01 -5.95244e-01 -5.60114e-01 -6.30375e-01
1.39360e+05 3.48000e+02 -5.88626e-01 -5.30520e-01 -6.46733e-01 -5.95065e-01 -5.59809e-01 -6.30321e-01
1.39520e+05 3.48000e+02 -5.88626e-01 -5.30520e-01 -6.46733e-01 -5.94892e-01 -5.59508e-01 -6.30276e-01
1.39680e+05 3.49000e+02 -5.16538e-01 -4.71928e-01 -5.61147e-01 -5.94723e-01 -5.59210e-01 -6.30235e-01
1.39840e+05 3.49000e+02 -5.16538e-01 -4.71928e-01 -5.61147e-01 -5.94555e-01 -5.58914e-01 -6.30196e-01
1.40000e+05 3.50000e+02 -6.27681e-01 -5.93113e-01 -6.62249e-01 -5.94388e-01 -5.58620e-01 -6.30155e-01
1.40160e+05 3.50000e+02 -6.27681e-01 -5.93113e-01 -6.62249e-01 -5.94217e-01 -5.58324e-01 -6.30109e-01
1.40320e+05 3.50000e+02 -6.27681e-01 -5.93113e-01 -6.62249e-01 -5.94040e-01 -5.58026e-01 -6.30054e-01
1.40480e+05 3.51000e+02 -5.86526e-01 -5.49798e-01 -6.23254e-01 -5.93856e-01 -5.57724e-01 -6.29988e-01
1.40640e+05 3.51000e+02 -5.86526e-01 -5.49798e-01 -6.23254e-01 -5.93663e-01 -5.57417e-01 -6.29909e-01
1.40800e+05 3.52000e+02 -5.77822e-01 -5.19922e-01 -6.35722e-01 -5.93458e-01 -5.57102e-01 -6.29814e-01
1.40960e+05 3.52000e+02 -5.77822e-01 -5.19922e-01 -6.35722e-01 -5.93239e-01 -5.56777e-01 -6.29702e-01
1.41120e+05 3.52000e+02 -5.77822e-01 -5.19922e-01 -6.35722e-01 -5.93005e-01 -5.56440e-01 -6.29570e-01
1.41280e+05 3.53000e+02 -6.06739e-01 -5.22011e-01 -6.91467e-01 -5.92753e-01 -5.56090e-01 -6.29417e-01
1.41440e+05 3.53000e+02 -6.06739e-01 -5.22011e-01 -6.91467e-01 -5.92482e-01 -5.55723e-01 -6.29241e-01
1.41600e+05 3.54000e+02 -5.17021e-01 -4.45492e-01 -5.88549e-01 -5.92191e-01 -5.55339e-01 -6.29042e-01
1.41760e+05 3.54000e+02 -5.17021e-01 -4.45492e-01 -5.88549e-01 -5.91877e-01 -5.54937e-01 -6.28818e-01
1.41920e+05 3.54000e+02 -5.17021e-01 -4.45492e-01 -5.88549e-01 -5.91541e-01 -5.54513e-01 -6.28568e-01
1.42080e+05 3.55000e+02 -5.84848e-01 -5.20341e-01 -6.49356e-01 -5.91180e-01 -5.54068e-01 -6.28293e-01
1.42240e+05 3.55000e+02 -5.84848e-01 -5.20341e-01 -6.49356e-01 -5.90795e-01 -5.53601e-01 -6.27990e-01
1.42400e+05 3.56000e+02 -5.54127e-01 -4.89119e-01 -6.19134e-01 -5.90386e-01 -5.53111e-01 -6.27661e-01
1.42560e+05 3.56000e+02 -5.54127e-01 -4.89119e-01 -6.19134e-01 -5.89952e-01 -5.52598e-01 -6.27305e-01
1.42720e+05 3.56000e+02 -5.54127e-01 -4.89119e-01 -6.19134e-01 -5.89494e-01 -5.52064e-01 -6.26924e-01
1.42880e+05 3.57000e+02 -5.57403e-01 -5.17158e-01 -5.97649e-01 -5.89012e-01 -5.51509e-01 -6.26516e-01
1.43040e+05 3.57000e+02 -5.57403e-01 -5.17158e-01 -5.97649e-01 -5.88509e-01 -5.50935e-01 -6.26084e-01
1.43200e+05 3.58000e+02 -5.31129e-01 -4.69021e-01 -5.93237e-01 -5.87985e-01 -5.50343e-01 -6.25628e-01
1.43360e+05 3.58000e+02 -5.31129e-01 -4.69021e-01 -5.93237e-01 -5.87443e-01 -5.49736e-01 -6.25151e-01
1.43520e+05 3.58000e+02 -5.31129e-01 -4.69021e-01 -5.93237e-01 -5.86886e-01 -5.49117e-01 -6.24654e-01
1.43680e+05 3.59000e+02 -5.60316e-01 -5.15993e-01 -6.04638e-01 -5.86314e-01 -5.48488e-01 -6.24139e-01
1.43840e+05 3.59000e+02 -5.60316e-01 -5.15993e-01 -6.04638e-01 -5.85731e-01 -5.47853e-01 -6.23609e-01
1.44000e+05 3.60000e+02 -5.68362e-01 -4.99638e-01 -6.37087e-01 -5.85140e-01 -5.47214e-01 -6.23066e-01
1.44160e+05 3.60000e+02 -5.68362e-01 -4.99638e-01 -6.37087e-01 -5.84544e-01 -5.46576e-01 -6.22513e-01
1.44320e+05 3.60000e+02 -5.68362e-01 -4.99638e-01 -6.37087e-01 -5.83945e-01 -5.45940e-01 -6.21951e-01
1.44480e+05 3.61000e+02 -5.63652e-01 -5.06020e-01 -6.21284e-01 -5.83347e-01 -5.45310e-01 -6.21385e-01
1.44640e+05 3.61000e+02 -5.63652e-01 -5.06020e-01 -6.21284e-01 -5.82752e-01 -5.44689e-01 -6.20816e-01
1.44800e+05 3.62000e+02 -5.62923e-01 -4.92401e-01 -6.33446e-01 -5.82163e-01 -5.44080e-01 -6.20245e-01
1.44960e+05 3.62000e+02 -5.62923e-01 -4.92401e-01 -6.33446e-01 -5.81581e-01 -5.43485e-01 -6.19676e-01
1.45120e+05 3.62000e+02 -5.62923e-01 -4.92401e-01 -6.33446e-01 -5.81009e-01 -5.42907e-01 -6.19111e-01
1.45280e+05 3.63000e+02 -5.59030e-01 -5.18804e-01 -5.99257e-01 -5.80449e-01 -5.42347e-01 -6.18550e-01
1.45440e+05 3.63000e+02 -5.59030e-01 -5.18804e-01 -5.99257e-01 -5.79901e-01 -5.41806e-01 -6.17995e-01
1.45600e+05 3.64000e+02 -5.77158e-01 -5.13084e-01 -6.41232e-01 -5.79366e-01 -5.41285e-01 -6.17447e-01
1.45760e+05 3.64000e+02 -5.77158e-01 -5.13084e-01 -6.41232e-01 -5.78846e-01 -5.40786e-01 -6.16906e-01
1.45920e+05 3.64000e+02 -5.77158e-01 -5.13084e-01 -6.41232e-01 -5.78341e-01 -5.40307e-01 -6.16374e-01
1.46080e+05 3.65000e+02 -5.60748e-01 -5.08373e-01 -6.13124e-01 -5.77850e-01 -5.39850e-01 -6.15850e-01
1.46240e+05 3.65000e+02 -5.60748e-01 -5.08373e-01 -6.13124e-01 -5.77373e-01 -5.39413e-01 -6.15332e-01
1.46400e+05 3.66000e+02 -5.49127e-01 -5.03994e-01 -5.94260e-01 -5.76910e-01 -5.38996e-01 -6.14824e-01
1.46560e+05 3.66000e+02 -5.49127e-01 -5.03994e-01 -5.94260e-01 -5.76459e-01 -5.38597e-01 -6.14322e-01
1.46720e+05 3.66000e+02 -5.49127e-01 -5.03994e-01 -5.94260e-01 -5.76022e-01 -5.38217e-01 -6.13827e-01
1.46880e+05 3.67000e+02 -5.16099e-01 -4.83387e-01 -5.48812e-01 -5.75595e-01 -5.37853e-01 -6.13337e-01
1.47040e+05 3.67000e+02 -5.16099e-01 -4.83387e-01 -5.48812e-01 -5.75178e-01 -5.37505e-01 -6.12852e-01
1.47200e+05 3.68000e+02 -5.44976e-01 -4.57450e-01 -6.32502e-01 -5.74771e-01 -5.37171e-01 -6.12371e-01
1.47360e+05 3.68000e+02 -5.44976e-01 -4.57450e-01 -6.32502e-01 -5.74372e-01 -5.36851e-01 -6.11893e-01
1.47520e+05 3.68000e+02 -5.44976e-01 -4.57450e-01 -6.32502e-01 -5.73980e-01 -5.36543e-01 -6.11417e-01
1.47680e+05 3.69000e+02 -5.17068e-01 -4.86240e-01 -5.47897e-01 -5.73594e-01 -5.36246e-01 -6.10942e-01
1.47840e+05 3.69000e+02 -5.17068e-01 -4.86240e-01 -5.47897e-01 -5.73214e-01 -5.35961e-01 -6.10466e-01
1.48000e+05 3.70000e+02 -5.47434e-01 -4.90354e-01 -6.04513e-01 -5.72839e-01 -5.35687e-01 -6.09991e-01
1.48160e+05 3.70000e+02 -5.47434e-01 -4.90354e-01 -6.04513e-01 -5.72468e-01 -5.35423e-01 -6.09512e-01
1.48320e+05 3.70000e+02 -5.47434e-01 -4.90354e-01 -6.04513e-01 -5.72100e-01 -5.35170e-01 -6.09031e-01
1.48480e+05 3.71000e+02 -5.51747e-01 -4.99637e-01 -6.03857e-01 -5.71737e-01 -5.34928e-01 -6.08547e-01
1.48640e+05 3.71000e+02 -5.51747e-01 -4.99637e-01 -6.03857e-01 -5.71377e-01 -5.34697e-01 -6.08057e-01
1.48800e+05 3.72000e+02 -5.68619e-01 -4.99057e-01 -6.38181e-01 -5.71020e-01 -5.34479e-01 -6.07561e-01
1.48960e+05 3.72000e+02 -5.68619e-01 -4.99057e-01 -6.38181e-01 -5.70666e-01 -5.34272e-01 -6.07061e-01
1.49120e+05 3.72000e+02 -5.68619e-01 -4.99057e-01 -6.38181e-01 -5.70316e-01 -5.34079e-01 -6.06552e-01
1.49280e+05 3.73000e+02 -5.58732e-01 -5.14126e-01 -6.03338e-01 -5.69967e-01 -5.33898e-01 -6.06035e-01
1.49440e+05 3.73000e+02 -5.58732e-01 -5.14126e-01 -6.03338e-01 -5.69620e-01 -5.33730e-01 -6.05510e-01
1.49600e+05 3.74000e+02 -5.12435e-01 -4.58659e-01 -5.66211e-01 -5.69276e-01 -5.33575e-01 -6.04976e-01
1.49760e+05 3.74000e+02 -5.12435e-01 -4.58659e-01 -5.66211e-01 -5.68932e-01 -5.33431e-01 -6.04432e-01
1.49920e+05 3.74000e+02 -5.12435e-01 -4.58659e-01 -5.66211e-01 -5.68589e-01 -5.33299e-01 -6.03878e-01
1.50080e+05 3.75000e+02 -5.64818e-01 -4.97817e-01 -6.31819e-01 -5.68246e-01 -5.33177e-01 -6.03314e-01
1.50240e+05 3.75000e+02 -5.64818e-01 -4.97817e-01 -6.31819e-01 -5.67901e-01 -5.33063e-01 -6.02739e-01
1.50400e+05 3.76000e+02 -5.34369e-01 -4.76203e-01 -5.92535e-01 -5.67554e-01 -5.32954e-01 -6.02155e-01
1.50560e+05 3.76000e+02 -5.34369e-01 -4.76203e-01 -5.92535e-01 -5.67205e-01 -5.32850e-01 -6.01560e-01
1.50720e+05 3.76000e+02 -5.34369e-01 -4.76203e-01 -5.92535e-01 -5.66851e-01 -5.32746e-01 -6.00956e-01
1.50880e+05 3.77000e+02 -5.60637e-01 -4.97796e-01 -6.23477e-01 -5.66492e-01 -5.32641e-01 -6.00343e-01
1.51040e+05 3.77000e+02 -5.60637e-01 -4.97796e-01 -6.23477e-01 -5.66128e-01 -5.32532e-01 -5.99724e-01
1.51200e+05 3.78000e+02 -5.62046e-01 -5.10534e-01 -6.13559e-01 -5.65757e-01 -5.32415e-01 -5.99098e-01
1.51360e+05 3.78000e+02 -5.62046e-01 -5.10534e-01 -6.13559e-01 -5.65378e-01 -5.32288e-01 -5.98468e-01
1.51520e+05 3.78000e+02 -5.62046e-01 -5.10534e-01 -6.13559e-01 -5.64992e-01 -5.32148e-01 -5.97835e-01
1.51680e+05 3.79000e+02 -5.52359e-01 -5.07118e-01 -5.97601e-01 -5.64597e-01 -5.31992e-01 -5.97201e-01
1.51840e+05 3.79000e+02 -5.52359e-01 -5.07118e-01 -5.97601e-01 -5.64193e-01 -5.31817e-01 -5.96569e-01
1.52000e+05 3.80000e+02 -5.47837e-01 -5.18908e-01 -5.76766e-01 -5.63781e-01 -5.31623e-01 -5.95940e-01
1.52160e+05 3.80000e+02 -5.47837e-01 -5.18908e-01 -5.76766e-01 -5.63361e-01 -5.31406e-01 -5.95316e-01
1.52320e+05 3.80000e+02 -5.47837e-01 -5.18908e-01 -5.76766e-01 -5.62932e-01 -5.31166e-01 -5.94699e-01
1.52480e+05 3.81000e+02 -5.15901e-01 -4.64815e-01 -5.66987e-01 -5.62496e-01 -5.30901e-01 -5.94092e-01
1.52640e+05 3.81000e+02 -5.15901e-01 -4.64815e-01 -5.66987e-01 -5.62053e-01 -5.30610e-01 -5.93496e-01
1.52800e+05 3.82000e+02 -5.58586e-01 -5.25879e-01 -5.91292e-01 -5.61604e-01 -5.30293e-01 -5.92915e-01
1.52960e+05 3.82000e+02 -5.58586e-01 -5.25879e-01 -5.91292e-01 -5.61149e-01 -5.29950e-01 -5.92348e-01
1.53120e+05 3.82000e+02 -5.58586e-01 -5.25879e-01 -5.91292e-01 -5.60691e-01 -5.29583e-01 -5.91798e-01
1.53280e+05 3.83000e+02 -5.57602e-01 -4.53434e-01 -6.61769e-01 -5.60229e-01 -5.29191e-01 -5.91267e-01
1.53440e+05 3.83000e+02 -5.57602e-01 -4.53434e-01 -6.61769e-01 -5.59765e-01 -5.28775e-01 -5.90755e-01
1.53600e+05 3.84000e+02 -5.34739e-01 -5.14687e-01 -5.54791e-01 -5.59301e-01 -5.28338e-01 -5.90263e-01
1.53760e+05 3.84000e+02 -5.34739e-01 -5.14687e-01 -5.54791e-01 -5.58837e-01 -5.27881e-01 -5.89794e-01
1.53920e+05 3.84000e+02 -5.34739e-01 -5.14687e-01 -5.54791e-01 -5.58376e-01 -5.27405e-01 -5.89347e-01
1.54080e+05 3.85000e+02 -5.58191e-01 -5.30038e-01 -5.86343e-01 -5.57919e-01 -5.26914e-01 -5.88923e-01
1.54240e+05 3.85000e+02 -5.58191e-01 -5.30038e-01 -5.86343e-01 -5.57467e-01 -5.26410e-01 -5.88523e-01
1.54400e+05 3.86000e+02 -5.45062e-01 -4.82672e-01 -6.07452e-01 -5.57021e-01 -5.25896e-01 -5.88146e-01
1.54560e+05 3.86000e+02 -5.45062e-01 -4.82672e-01 -6.07452e-01 -5.56582e-01 -5.25373e-01 -5.87792e-01
1.54720e+05 3.86000e+02 -5.45062e-01 -4.82672e-01 -6.07452e-01 -5.56153e-01 -5.24845e-01 -5.87461e-01
1.54880e+05 3.87000e+02 -5.29894e-01 -4.95529e-01 -5.64259e-01 -5.55733e-01 -5.24314e-01 -5.87153e-01
1.55040e+05 3.87000e+02 -5.29894e-01 -4.95529e-01 -5.64259e-01 -5.55325e-01 -5.23783e-01 -5.86867e-01
1.55200e+05 3.88000e+02 -5.21603e-01 -4.96034e-01 -5.47172e-01 -5.54929e-01 -5.23255e-01 -5.86602e-01
1.55360e+05 3.88000e+02 -5.21603e-01 -4.96034e-01 -5.47172e-01 -5.54544e-01 -5.22732e-01 -5.86357e-01
1.55520e+05 3.88000e+02 -5.21603e-01 -4.96034e-01 -5.47172e-01 -5.54173e-01 -5.22217e-01 -5.86129e-01
1.55680e+05 3.89000e+02 -5.69091e-01 -5.28402e-01 -6.09779e-01 -5.53816e-01 -5.21712e-01 -5.85920e-01
1.55840e+05 3.89000e+02 -5.69091e-01 -5.28402e-01 -6.09779e-01 -5.53472e-01 -5.21218e-01 -5.85725e-01
1.56000e+05 3.90000e+02 -5.27955e-01 -4.91966e-01 -5.63944e-01 -5.53142e-01 -5.20739e-01 -5.85544e-01
1.56160e+05 3.90000e+02 -5.27955e-01 -4.91966e-01 -5.63944e-01 -5.52826e-01 -5.20276e-01 -5.85375e-01
1.56320e+05 3.90000e+02 -5.27955e-01 -4.91966e-01 -5.63944e-01 -5.52524e-01 -5.19831e-01 -5.85216e-01
1.56480e+05 3.91000e+02 -5.65616e-01 -4.96709e-01 -6.34523e-01 -5.52235e-01 -5.19406e-01 -5.85064e-01
1.56640e+05 3.91000e+02 -5.65616e-01 -4.96709e-01 -6.34523e-01 -5.51960e-01 -5.19003e-01 -5.84918e-01
1.56800e+05 3.92000e+02 -5.27301e-01 -5.11251e-01 -5.43351e-01 -5.51698e-01 -5.18623e-01 -5.84774e-01
1.56960e+05 3.92000e+02 -5.27301e-01 -5.11251e-01 -5.43351e-01 -5.51449e-01 -5.18269e-01 -5.84630e-01
1.57120e+05 3.92000e+02 -5.27301e-01 -5.11251e-01 -5.43351e-01 -5.51212e-01 -5.17941e-01 -5.84483e-01
1.57280e+05 3.93000e+02 -5.72626e-01 -4.91284e-01 -6.53969e-01 -5.50987e-01 -5.17643e-01 -5.84331e-01
1.57440e+05 3.93000e+02 -5.72626e-01 -4.91284e-01 -6.53969e-01 -5.50772e-01 -5.17374e-01 -5.84170e-01
1.57600e+05 3.94000e+02 -5.74149e-01 -5.30101e-01 -6.18196e-01 -5.50568e-01 -5.17137e-01 -5.83998e-01
1.57760e+05 3.94000e+02 -5.74149e-01 -5.30101e-01 -6.18196e-01 -5.50372e-01 -5.16932e-01 -5.83813e-01
1.57920e+05 3.94000e+02 -5.74149e-01 -5.30101e-01 -6.18196e-01 -5.50186e-01 -5.16762e-01 -5.83610e-01
1.58080e+05 3.95000e+02 -5.32687e-01 -4.80837e-01 -5.84537e-01 -5.50007e-01 -5.16626e-01 -5.83387e-01
1.58240e+05 3.95000e+02 -5.32687e-01 -4.80837e-01 -5.84537e-01 -5.49834e-01 -5.16526e-01 -5.83143e-01
1.58400e+05 3.96000e+02 -5.67907e-01 -5.08537e-01 -6.27278e-01 -5.49668e-01 -5.16461e-01 -5.82875e-01
1.58560e+05 3.96000e+02 -5.67907e-01 -5.08537e-01 -6.27278e-01 -5.49507e-01 -5.16433e-01 -5.82582e-01
1.58720e+05 3.96000e+02 -5.67907e-01 -5.08537e-01 -6.27278e-01 -5.49351e-01 -5.16440e-01 -5.82261e-01
1.58880e+05 3.97000e+02 -5.76909e-01 -5.09133e-01 -6.44685e-01 -5.49198e-01 -5.16484e-01 -5.81912e-01
1.59040e+05 3.97000e+02 -5.76909e-01 -5.09133e-01 -6.44685e-01 -5.49049e-01 -5.16562e-01 -5.81536e-01
1.59200e+05 3.98000e+02 -5.20954e-01 -4.73998e-01 -5.67910e-01 -5.48902e-01 -5.16674e-01 -5.81130e-01
1.59360e+05 3.98000e+02 -5.20954e-01 -4.73998e-01 -5.67910e-01 -5.48758e-01 -5.16818e-01 -5.80698e-01
1.59520e+05 3.98000e+02 -5.20954e-01 -4.73998e-01 -5.67910e-01 -5.48616e-01 -5.16994e-01 -5.80238e-01
1.59680e+05 3.99000e+02 -5.96655e-01 -5.15872e-01 -6.77438e-01 -5.48477e-01 -5.17199e-01 -5.79754e-01
1.59840e+05 3.99000e+02 -5.96655e-01 -5.15872e-01 -6.77438e-01 -5.48340e-01 -5.17432e-01 -5.79248e-01
1.60000e+05 4.00000e+02 -5.59356e-01 -5.00331e-01 -6.18381e-01 -5.48205e-01 -5.17689e-01 -5.78721e-01
1.60160e+05 4.00000e+02 -5.59356e-01 -5.00331e-01 -6.18381e-01 -5.48074e-01 -5.17969e-01 -5.78178e-01
1.60320e+05 4.00000e+02 -5.59356e-01 -5.00331e-01 -6.18381e-01 -5.47946e-01 -5.18270e-01 -5.77623e-01
1.60480e+05 4.01000e+02 -5.63358e-01 -5.14568e-01 -6.12148e-01 -5.47823e-01 -5.18588e-01 -5.77058e-01
1.60640e+05 4.01000e+02 -5.63358e-01 -5.14568e-01 -6.12148e-01 -5.47704e-01 -5.18920e-01 -5.76489e-01
1.60800e+05 4.02000e+02 -5.55691e-01 -5.00491e-01 -6.10891e-01 -5.47592e-01 -5.19264e-01 -5.75919e-01
1.60960e+05 4.02000e+02 -5.55691e-01 -5.00491e-01 -6.10891e-01 -5.47486e-01 -5.19618e-01 -5.75354e-01
1.61120e+05 4.02000e+02 -5.55691e-01 -5.00491e-01 -6.10891e-01 -5.47388e-01 -5.19979e-01 -5.74797e-01
1.61280e+05 4.03000e+02 -5.74377e-01 -5.04390e-01 -6.44364e-01 -5.47299e-01 -5.20345e-01 -5.74254e-01
1.61440e+05 4.03000e+02 -5.74377e-01 -5.04390e-01 -6.44364e-01 -5.47220e-01 -5.20713e-01 -5.73728e-01
1.61600e+05 4.04000e+02 -5.73606e-01 -5.10927e-01 -6.36284e-01 -5.47152e-01 -5.21082e-01 -5.73223e-01
1.61760e+05 4.04000e+02 -5.73606e-01 -5.10927e-01 -6.36284e-01 -5.47097e-01 -5.21450e-01 -5.72744e-01
1.61920e+05 4.04000e+02 -5.73606e-01 -5.10927e-01 -6.36284e-01 -5.47054e-01 -5.21815e-01 -5.72293e-01
1.62080e+05 4.05000e+02 -5.31784e-01 -4.61416e-01 -6.02152e-01 -5.47026e-01 -5.22177e-01 -5.71874e-01
1.62240e+05 4.05000e+02 -5.31784e-01 -4.61416e-01 -6.02152e-01 -5.47012e-01 -5.22534e-01 -5.71490e-01
1.62400e+05 4.06000e+02 -5.67437e-01 -5.08147e-01 -6.26727e-01 -5.47014e-01 -5.22885e-01 -5.71143e-01
1.62560e+05 4.06000e+02 -5.67437e-01 -5.08147e-01 -6.26727e-01 -5.47033e-01 -5.23230e-01 -5.70836e-01
1.62720e+05 4.06000e+02 -5.67437e-01 -5.08147e-01 -6.26727e-01 -5.47069e-01 -5.23569e-01 -5.70569e-01
1.62880e+05 4.07000e+02 -5.65578e-01 -5.03568e-01 -6.27588e-01 -5.47123e-01 -5.23901e-01 -5.70346e-01
1.63040e+05 4.07000e+02 -5.65578e-01 -5.03568e-01 -6.27588e-01 -5.47195e-01 -5.24225e-01 -5.70165e-01
1.63200e+05 4.08000e+02 -5.31854e-01 -4.91100e-01 -5.72608e-01 -5.47286e-01 -5.24543e-01 -5.70030e-01
1.63360e+05 4.08000e+02 -5.31854e-01 -4.91100e-01 -5.72608e-01 -5.47396e-01 -5.24853e-01 -5.69939e-01
1.63520e+05 4.08000e+02 -5.31854e-01 -4.91100e-01 -5.72608e-01 -5.47524e-01 -5.25156e-01 -5.69893e-01
1.63680e+05 4.09000e+02 -5.49112e-01 -4.73540e-01 -6.24684e-01 -5.47671e-01 -5.25451e-01 -5.69892e-01
1.63840e+05 4.09000e+02 -5.49112e-01 -4.73540e-01 -6.24684e-01 -5.47837e-01 -5.25738e-01 -5.69937e-01
1.64000e+05 4.10000e+02 -5.32501e-01 -4.89585e-01 -5.75417e-01 -5.48022e-01 -5.26018e-01 -5.70025e-01
1.64160e+05 4.10000e+02 -5.32501e-01 -4.89585e-01 -5.75417e-01 -5.48224e-01 -5.26290e-01 -5.70158e-01
1.64320e+05 4.10000e+02 -5.32501e-01 -4.89585e-01 -5.75417e-01 -5.48444e-01 -5.26555e-01 -5.70334e-01
1.64480e+05 4.11000e+02 -5.42773e-01 -4.89312e-01 -5.96235e-01 -5.48681e-01 -5.26809e-01 -5.70552e-01
1.64640e+05 4.11000e+02 -5.42773e-01 -4.89312e-01 -5.96235e-01 -5.48933e-01 -5.27055e-01 -5.70811e-01
1.64800e+05 4.12000e+02 -5.09710e-01 -4.41272e-01 -5.78148e-01 -5.49200e-01 -5.27290e-01 -5.71110e-01
1.64960e+05 4.12000e+02 -5.09710e-01 -4.41272e-01 -5.78148e-01 -5.49482e-01 -5.27515e-01 -5.71449e-01
1.65120e+05 4.12000e+02 -5.09710e-01 -4.41272e-01 -5.78148e-01 -5.49775e-01 -5.27728e-01 -5.71823e-01
1.65280e+05 4.13000e+02 -5.60526e-01 -5.22658e-01 -5.98394e-01 -5.50080e-01 -5.27928e-01 -5.72232e-01
1.65440e+05 4.13000e+02 -5.60526e-01 -5.22658e-01 -5.98394e-01 -5.50394e-01 -5.28114e-01 -5.72675e-01
1.65600e+05 4.14000e+02 -5.09555e-01 -4.56023e-01 -5.63087e-01 -5.50717e-01 -5.28286e-01 -5.73148e-01
1.65760e+05 4.14000e+02 -5.09555e-01 -4.56023e-01 -5.63087e-01 -5.51045e-01 -5.28442e-01 -5.73648e-01
1.65920e+05 4.14000e+02 -5.09555e-01 -4.56023e-01 -5.63087e-01 -5.51378e-01 -5.28581e-01 -5.74175e-01
1.66080e+05 4.15000e+02 -4.76883e-01 -4.52291e-01 -5.01475e-01 -5.51714e-01 -5.28703e-01 -5.74724e-01
1.66240e+05 4.15000e+02 -4.76883e-01 -4.52291e-01 -5.01475e-01 -5.52049e-01 -5.28807e-01 -5.75292e-01
1.66400e+05 4.16000e+02 -5.10224e-01 -4.36047e-01 -5.84402e-01 -5.52383e-01 -5.28889e-01 -5.75876e-01
1.66560e+05 4.16000e+02 -5.10224e-01 -4.36047e-01 -5.84402e-01 -5.52712e-01 -5.28952e-01 -5.76472e-01
1.66720e+05 4.16000e+02 -5.10224e-01 -4.36047e-01 -5.84402e-01 -5.53035e-01 -5.28992e-01 -5.77078e-01
1.66880e+05 4.17000e+02 -5.39005e-01 -5.10043e-01 -5.67968e-01 -5.53349e-01 -5.29009e-01 -5.77688e-01
1.67040e+05 4.17000e+02 -5.39005e-01 -5.10043e-01 -5.67968e-01 -5.53651e-01 -5.29003e-01 -5.78300e-01
1.67200e+05 4.18000e+02 -5.03787e-01 -4.64446e-01 -5.43128e-01 -5.53940e-01 -5.28971e-01 -5.78909e-01
1.67360e+05 4.18000e+02 -5.03787e-01 -4.64446e-01 -5.43128e-01 -5.54213e-01 -5.28915e-01 -5.79512e-01
1.67520e+05 4.18000e+02 -5.03787e-01 -4.64446e-01 -5.43128e-01 -5.54467e-01 -5.28831e-01 -5.80104e-01
1.67680e+05 4.19000e+02 -5.33356e-01 -4.63420e-01 -6.03293e-01 -5.54701e-01 -5.28720e-01 -5.80681e-01
1.67840e+05 4.19000e+02 -5.33356e-01 -4.63420e-01 -6.03293e-01 -5.54910e-01 -5.28581e-01 -5.81239e-01
1.68000e+05 4.20000e+02 -5.36906e-01 -4.78909e-01 -5.94902e-01 -5.55095e-01 -5.28414e-01 -5.81776e-01
1.68160e+05 4.20000e+02 -5.36906e-01 -4.78909e-01 -5.94902e-01 -5.55251e-01 -5.28216e-01 -5.82286e-01
1.68320e+05 4.20000e+02 -5.36906e-01 -4.78909e-01 -5.94902e-01 -5.55377e-01 -5.27989e-01 -5.82765e-01
1.68480e+05 4.21000e+02 -5.34543e-01 -4.68505e-01 -6.00580e-01 -5.55471e-01 -5.27732e-01 -5.83210e-01
1.68640e+05 4.21000e+02 -5.34543e-01 -4.68505e-01 -6.00580e-01 -5.55530e-01 -5.27443e-01 -5.83617e-01
1.68800e+05 4.22000e+02 -5.29255e-01 -4.93820e-01 -5.64690e-01 -5.55553e-01 -5.27124e-01 -5.83982e-01
1.68960e+05 4.22000e+02 -5.29255e-01 -4.93820e-01 -5.64690e-01 -5.55537e-01 -5.26774e-01 -5.84301e-01
1.69120e+05 4.22000e+02 -5.29255e-01 -4.93820e-01 -5.64690e-01 -5.55482e-01 -5.26392e-01 -5.84572e-01
1.69280e+05 4.23000e+02 -5.15468e-01 -4.50984e-01 -5.79952e-01 -5.55385e-01 -5.25979e-01 -5.84790e-01
1.69440e+05 4.23000e+02 -5.15468e-01 -4.50984e-01 -5.79952e-01 -5.55245e-01 -5.25534e-01 -5.84955e-01
1.69600e+05 4.24000e+02 -5.05742e-01 -4.84906e-01 -5.26579e-01 -5.55061e-01 -5.25059e-01 -5.85063e-01
1.69760e+05 4.24000e+02 -5.05742e-01 -4.84906e-01 -5.26579e-01 -5.54833e-01 -5.24553e-01 -5.85112e-01
1.69920e+05 4.24000e+02 -5.05742e-01 -4.84906e-01 -5.26579e-01 -5.54559e-01 -5.24017e-01 -5.85102e-01
1.70080e+05 4.25000e+02 -5.43704e-01 -4.80169e-01 -6.07239e-01 -5.54241e-01 -5.23452e-01 -5.85030e-01
1.70240e+05 4.25000e+02 -5.43704e-01 -4.80169e-01 -6.07239e-01 -5.53878e-01 -5.22859e-01 -5.84898e-01
1.70400e+05 4.26000e+02 -5.08383e-01 -4.85590e-01 -5.31175e-01 -5.53471e-01 -5.22238e-01 -5.84704e-01
1.70560e+05 4.26000e+02 -5.08383e-01 -4.85590e-01 -5.31175e-01 -5.53022e-01 -5.21591e-01 -5.84452e-01
1.70720e+05 4.26000e+02 -5.08383e-01 -4.85590e-01 -5.31175e-01 -5.52530e-01 -5.20919e-01 -5.84141e-01
1.70880e+05 4.27000e+02 -5.08697e-01 -4.44581e-01 -5.72813e-01 -5.51999e-01 -5.20224e-01 -5.83774e-01
1.71040e+05 4.27000e+02 -5.08697e-01 -4.44581e-01 -5.72813e-01 -5.51431e-01 -5.19507e-01 -5.83354e-01
1.71200e+05 4.28000e+02 -5.30563e-01 -4.67909e-01 -5.93218e-01 -5.50827e-01 -5.18770e-01 -5.82885e-01
1.71360e+05 4.28000e+02 -5.30563e-01 -4.67909e-01 -5.93218e-01 -5.50192e-01 -5.18014e-01 -5.82369e-01
1.71520e+05 4.28000e+02 -5.30563e-01 -4.67909e-01 -5.93218e-01 -5.49527e-01 -5.17241e-01 -5.81812e-01
1.71680e+05 4.29000e+02 -4.98296e-01 -4.69831e-01 -5.26762e-01 -5.48836e-01 -5.16454e-01 -5.81217e-01
1.71840e+05 4.29000e+02 -4.98296e-01 -4.69831e-01 -5.26762e-01 -5.48122e-01 -5.15654e-01 -5.80589e-01
1.72000e+05 4.30000e+02 -5.32539e-01 -4.76347e-01 -5.88730e-01 -5.47388e-01 -5.14842e-01 -5.79934e-01
1.72160e+05 4.30000e+02 -5.32539e-01 -4.76347e-01 -5.88730e-01 -5.46638e-01 -5.14021e-01 -5.79256e-01
1.72320e+05 4.30000e+02 -5.32539e-01 -4.76347e-01 -5.88730e-01 -5.45876e-01 -5.13192e-01 -5.78560e-01
1.72480e+05 4.31000e+02 -5.28173e-01 -4.93493e-01 -5.62853e-01 -5.45104e-01 -5.12359e-01 -5.77850e-01
1.72640e+05 4.31000e+02 -5.28173e-01 -4.93493e-01 -5.62853e-01 -5.44327e-01 -5.11522e-01 -5.77131e-01
1.72800e+05 4.32000e+02 -5.04286e-01 -4.45237e-01 -5.63335e-01 -5.43546e-01 -5.10684e-01 -5.76407e-01
1.72960e+05 4.32000e+02 -5.04286e-01 -4.45237e-01 -5.63335e-01 -5.42764e-01 -5.09847e-01 -5.75682e-01
1.73120e+05 4.32000e+02 -5.04286e-01 -4.45237e-01 -5.63335e-01 -5.41986e-01 -5.09014e-01 -5.74958e-01
1.73280e+05 4.33000e+02 -5.27866e-01 -4.67767e-01 -5.87964e-01 -5.41212e-01 -5.08186e-01 -5.74238e-01
1.73440e+05 4.33000e+02 -5.27866e-01 -4.67767e-01 -5.87964e-01 -5.40446e-01 -5.07368e-01 -5.73524e-01
1.73600e+05 4.34000e+02 -5.14816e-01 -4.58691e-01 -5.70942e-01 -5.39689e-01 -5.06560e-01 -5.72817e-01
1.73760e+05 4.34000e+02 -5.14816e-01 -4.58691e-01 -5.70942e-01 -5.38943e-01 -5.05766e-01 -5.72119e-01
1.73920e+05 4.34000e+02 -5.14816e-01 -4.58691e-01 -5.70942e-01 -5.38209e-01 -5.04988e-01 -5.71430e-01
1.74080e+05 4.35000e+02 -5.03584e-01 -4.50483e-01 -5.56685e-01 -5.37489e-01 -5.04229e-01 -5.70750e-01
1.74240e+05 4.35000e+02 -5.03584e-01 -4.50483e-01 -5.56685e-01 -5.36785e-01 -5.03491e-01 -5.70079e-01
1.74400e+05 4.36000e+02 -4.93914e-01 -4.56266e-01 -5.31563e-01 -5.36096e-01 -5.02775e-01 -5.69416e-01
1.74560e+05 4.36000e+02 -4.93914e-01 -4.56266e-01 -5.31563e-01 -5.35424e-01 -5.02086e-01 -5.68761e-01
1.74720e+05 4.36000e+02 -4.93914e-01 -4.56266e-01 -5.31563e-01 -5.34768e-01 -5.01423e-01 -5.68113e-01
1.74880e+05 4.37000e+02 -4.77053e-01 -4.17738e-01 -5.36367e-01 -5.34130e-01 -5.00789e-01 -5.67471e-01
1.75040e+05 4.37000e+02 -4.77053e-01 -4.17738e-01 -5.36367e-01 -5.33510e-01 -5.00186e-01 -5.66833e-01
1.75200e+05 4.38000e+02 -4.90149e-01 -4.67097e-01 -5.13202e-01 -5.32907e-01 -4.99613e-01 -5.66201e-01
1.75360e+05 4.38000e+02 -4.90149e-01 -4.67097e-01 -5.13202e-01 -5.32322e-01 -4.99071e-01 -5.65573e-01
1.75520e+05 4.38000e+02 -4.90149e-01 -4.67097e-01 -5.13202e-01 -5.31754e-01 -4.98561e-01 -5.64947e-01
1.75680e+05 4.39000e+02 -5.13179e-01 -4.37075e-01 -5.89283e-01 -5.31204e-01 -4.98082e-01 -5.64325e-01
1.75840e+05 4.39000e+02 -5.13179e-01 -4.37075e-01 -5.89283e-01 -5.30671e-01 -4.97635e-01 -5.63707e-01
1.76000e+05 4.40000e+02 -4.93377e-01 -4.40836e-01 -5.45917e-01 -5.30155e-01 -4.97219e-01 -5.63090e-01
1.76160e+05 4.40000e+02 -4.93377e-01 -4.40836e-01 -5.45917e-01 -5.29655e-01 -4.96833e-01 -5.62478e-01
1.76320e+05 4.40000e+02 -4.93377e-01 -4.40836e-01 -5.45917e-01 -5.29172e-01 -4.96475e-01 -5.61868e-01
1.76480e+05 4.41000e+02 -4.79973e-01 -4.70334e-01 -4.89611e-01 -5.28703e-01 -4.96144e-01 -5.61262e-01
1.76640e+05 4.41000e+02 -4.79973e-01 -4.70334e-01 -4.89611e-01 -5.28249e-01 -4.95838e-01 -5.60660e-01
1.76800e+05 4.42000e+02 -5.01923e-01 -4.59469e-01 -5.44377e-01 -5.27809e-01 -4.95556e-01 -5.60062e-01
1.76960e+05 4.42000e+02 -5.01923e-01 -4.59469e-01 -5.44377e-01 -5.27381e-01 -4.95296e-01 -5.59466e-01
1.77120e+05 4.42000e+02 -5.01923e-01 -4.59469e-01 -5.44377e-01 -5.26966e-01 -4.95055e-01 -5.58876e-01
1.77280e+05 4.43000e+02 -4.93482e-01 -4.59919e-01 -5.27046e-01 -5.26560e-01 -4.94831e-01 -5.58289e-01
1.77440e+05 4.43000e+02 -4.93482e-01 -4.59919e-01 -5.27046e-01 -5.26163e-01 -4.94621e-01 -5.57704e-01
1.77600e+05 4.44000e+02 -4.95156e-01 -4.69125e-01 -5.21187e-01 -5.25773e-01 -4.94424e-01 -5.57123e-01
1.77760e+05 4.44000e+02 -4.95156e-01 -4.69125e-01 -5.21187e-01 -5.25390e-01 -4.94236e-01 -5.56543e-01
1.77920e+05 4.44000e+02 -4.95156e-01 -4.69125e-01 -5.21187e-01 -5.25010e-01 -4.94056e-01 -5.55964e-01
1.78080e+05 4.45000e+02 -5.18379e-01 -4.51409e-01 -5.85349e-01 -5.24633e-01 -4.93881e-01 -5.55385e-01
1.78240e+05 4.45000e+02 -5.18379e-01 -4.51409e-01 -5.85349e-01 -5.24257e-01 -4.93709e-01 -5.54804e-01
1.78400e+05 4.46000e+02 -4.94454e-01 -4.36578e-01 -5.52330e-01 -5.23879e-01 -4.93538e-01 -5.54220e-01
1.78560e+05 4.46000e+02 -4.94454e-01 -4.36578e-01 -5.52330e-01 -5.23498e-01 -4.93365e-01 -5.53632e-01
1.78720e+05 4.46000e+02 -4.94454e-01 -4.36578e-01 -5.52330e-01 -5.23114e-01 -4.93190e-01 -5.53037e-01
1.78880e+05 4.47000e+02 -5.26349e-01 -4.40674e-01 -6.12023e-01 -5.22723e-01 -4.93011e-01 -5.52434e-01
1.79040e+05 4.47000e+02 -5.26349e-01 -4.40674e-01 -6.12023e-01 -5.22324e-01 -4.92826e-01 -5.51822e-01
1.79200e+05 4.48000e+02 -4.58883e-01 -4.08209e-01 -5.09557e-01 -5.21917e-01 -4.92633e-01 -5.51200e-01
1.79360e+05 4.48000e+02 -4.58883e-01 -4.08209e-01 -5.09557e-01 -5.21499e-01 -4.92432e-01 -5.50566e-01
1.79520e+05 4.48000e+02 -4.58883e-01 -4.08209e-01 -5.09557e-01 -5.21070e-01 -4.92222e-01 -5.49918e-01
1.79680e+05 4.49000e+02 -5.14945e-01 -4.45132e-01 -5.84758e-01 -5.20630e-01 -4.92003e-01 -5.49257e-01
1.79840e+05 4.49000e+02 -5.14945e-01 -4.45132e-01 -5.84758e-01 -5.20176e-01 -4.91773e-01 -5.48580e-01
1.80000e+05 4.50000e+02 -5.01964e-01 -4.09901e-01 -5.94027e-01 -5.19710e-01 -4.91532e-01 -5.47889e-01
1.80160e+05 4.50000e+02 -5.01964e-01 -4.09901e-01 -5.94027e-01 -5.19231e-01 -4.91280e-01 -5.47183e-01
1.80320e+05 4.50000e+02 -5.01964e-01 -4.09901e-01 -5.94027e-01 -5.18739e-01 -4.91017e-01 -5.46462e-01
1.80480e+05 4.51000e+02 -5.04925e-01 -4.70354e-01 -5.39496e-01 -5.18235e-01 -4.90744e-01 -5.45726e-01
1.80640e+05 4.51000e+02 -5.04925e-01 -4.70354e-01 -5.39496e-01 -5.17718e-01 -4.90460e-01 -5.44976e-01
1.80800e+05 4.52000e+02 -5.05674e-01 -4.55998e-01 -5.55350e-01 -5.17191e-01 -4.90167e-01 -5.44215e-01
1.80960e+05 4.52000e+02 -5.05674e-01 -4.55998e-01 -5.55350e-01 -5.16654e-01 -4.89865e-01 -5.43442e-01
1.81120e+05 4.52000e+02 -5.05674e-01 -4.55998e-01 -5.55350e-01 -5.16107e-01 -4.89554e-01 -5.42660e-01
1.81280e+05 4.53000e+02 -4.81766e-01 -4.63756e-01 -4.99776e-01 -5.15553e-01 -4.89234e-01 -5.41872e-01
1.81440e+05 4.53000e+02 -4.81766e-01 -4.63756e-01 -4.99776e-01 -5.14993e-01 -4.88908e-01 -5.41079e-01
1.81600e+05 4.54000e+02 -4.43802e-01 -4.17686e-01 -4.69917e-01 -5.14430e-01 -4.88574e-01 -5.40285e-01
1.81760e+05 4.54000e+02 -4.43802e-01 -4.17686e-01 -4.69917e-01 -5.13863e-01 -4.88233e-01 -5.39493e-01
1.81920e+05 4.54000e+02 -4.43802e-01 -4.17686e-01 -4.69917e-01 -5.13296e-01 -4.87887e-01 -5.38705e-01
1.82080e+05 4.55000e+02 -4.84855e-01 -4.55220e-01 -5.14490e-01 -5.12730e-01 -4.87534e-01 -5.37925e-01
1.82240e+05 4.55000e+02 -4.84855e-01 -4.55220e-01 -5.14490e-01 -5.12166e-01 -4.87175e-01 -5.37157e-01
1.82400e+05 4.56000e+02 -5.13525e-01 -4.68600e-01 -5.58451e-01 -5.11607e-01 -4.86810e-01 -5.36404e-01
1.82560e+05 4.56000e+02 -5.13525e-01 -4.68600e-01 -5.58451e-01 -5.11054e-01 -4.86439e-01 -5.35669e-01
1.82720e+05 4.56000e+02 -5.13525e-01 -4.68600e-01 -5.58451e-01 -5.10509e-01 -4.86062e-01 -5.34956e-01
1.82880e+05 4.57000e+02 -5.00616e-01 -4.54870e-01 -5.46363e-01 -5.09972e-01 -4.85678e-01 -5.34266e-01
1.83040e+05 4.57000e+02 -5.00616e-01 -4.54870e-01 -5.46363e-01 -5.09447e-01 -4.85289e-01 -5.33604e-01
1.83200e+05 4.58000e+02 -4.71608e-01 -4.42482e-01 -5.00735e-01 -5.08933e-01 -4.84894e-01 -5.32972e-01
1.83360e+05 4.58000e+02 -4.71608e-01 -4.42482e-01 -5.00735e-01 -5.08433e-01 -4.84494e-01 -5.32372e-01
1.83520e+05 4.58000e+02 -4.71608e-01 -4.42482e-01 -5.00735e-01 -5.07946e-01 -4.84087e-01 -5.31805e-01
1.83680e+05 4.59000e+02 -5.04674e-01 -4.74058e-01 -5.35290e-01 -5.07473e-01 -4.83676e-01 -5.31271e-01
1.83840e+05 4.59000e+02 -5.04674e-01 -4.74058e-01 -5.35290e-01 -5.07015e-01 -4.83259e-01 -5.30770e-01
1.84000e+05 4.60000e+02 -4.81584e-01 -4.52661e-01 -5.10508e-01 -5.06572e-01 -4.82839e-01 -5.30305e-01
1.84160e+05 4.60000e+02 -4.81584e-01 -4.52661e-01 -5.10508e-01 -5.06144e-01 -4.82415e-01 -5.29873e-01
1.84320e+05 4.60000e+02 -4.81584e-01 -4.52661e-01 -5.10508e-01 -5.05730e-01 -4.81989e-01 -5.29471e-01
1.84480e+05 4.61000e+02 -5.23665e-01 -4.41157e-01 -6.06173e-01 -5.05330e-01 -4.81561e-01 -5.29100e-01
1.84640e+05 4.61000e+02 -5.23665e-01 -4.41157e-01 -6.06173e-01 -5.04943e-01 -4.81131e-01 -5.28756e-01
1.84800e+05 4.62000e+02 -5.03485e-01 -4.72557e-01 -5.34414e-01 -5.04569e-01 -4.80702e-01 -5.28437e-01
1.84960e+05 4.62000e+02 -5.03485e-01 -4.72557e-01 -5.34414e-01 -5.04206e-01 -4.80273e-01 -5.28140e-01
1.85120e+05 4.62000e+02 -5.03485e-01 -4.72557e-01 -5.34414e-01 -5.03854e-01 -4.79847e-01 -5.27861e-01
1.85280e+05 4.63000e+02 -5.08105e-01 -4.78300e-01 -5.37910e-01 -5.03511e-01 -4.79424e-01 -5.27597e-01
1.85440e+05 4.63000e+02 -5.08105e-01 -4.78300e-01 -5.37910e-01 -5.03175e-01 -4.79005e-01 -5.27345e-01
1.85600e+05 4.64000e+02 -4.89802e-01 -4.72401e-01 -5.07203e-01 -5.02847e-01 -4.78592e-01 -5.27102e-01
1.85760e+05 4.64000e+02 -4.89802e-01 -4.72401e-01 -5.07203e-01 -5.02524e-01 -4.78185e-01 -5.26863e-01
1.85920e+05 4.64000e+02 -4.89802e-01 -4.72401e-01 -5.07203e-01 -5.02207e-01 -4.77785e-01 -5.26628e-01
1.86080e+05 4.65000e+02 -4.89094e-01 -4.56879e-01 -5.21310e-01 -5.01893e-01 -4.77394e-01 -5.26393e-01
1.86240e+05 4.65000e+02 -4.89094e-01 -4.56879e-01 -5.21310e-01 -5.01583e-01 -4.77012e-01 -5.26154e-01
1.86400e+05 4.66000e+02 -5.22705e-01 -4.71183e-01 -5.74227e-01 -5.01276e-01 -4.76640e-01 -5.25912e-01
1.86560e+05 4.66000e+02 -5.22705e-01 -4.71183e-01 -5.74227e-01 -5.00971e-01 -4.76279e-01 -5.25663e-01
1.86720e+05 4.66000e+02 -5.22705e-01 -4.71183e-01 -5.74227e-01 -5.00668e-01 -4.75929e-01 -5.25407e-01
1.86880e+05 4.67000e+02 -4.81808e-01 -4.49301e-01 -5.14314e-01 -5.00368e-01 -4.75591e-01 -5.25144e-01
1.87040e+05 4.67000e+02 -4.81808e-01 -4.49301e-01 -5.14314e-01 -5.00069e-01 -4.75265e-01 -5.24872e-01
1.87200e+05 4.68000e+02 -4.73163e-01 -4.52342e-01 -4.93983e-01 -4.99773e-01 -4.74953e-01 -5.24593e-01
1.87360e+05 4.68000e+02 -4.73163e-01 -4.52342e-01 -4.93983e-01 -4.99481e-01 -4.74655e-01 -5.24307e-01
1.87520e+05 4.68000e+02 -4.73163e-01 -4.52342e-01 -4.93983e-01 -4.99192e-01 -4.74370e-01 -5.24013e-01
1.87680e+05 4.69000e+02 -4.80530e-01 -4.44333e-01 -5.16728e-01 -4.98908e-01 -4.74100e-01 -5.23715e-01
1.87840e+05 4.69000e+02 -4.80530e-01 -4.44333e-01 -5.16728e-01 -4.98629e-01 -4.73846e-01 -5.23413e-01
1.88000e+05 4.70000e+02 -4.95744e-01 -4.66365e-01 -5.25122e-01 -4.98358e-01 -4.73607e-01 -5.23108e-01
1.88160e+05 4.70000e+02 -4.95744e-01 -4.66365e-01 -5.25122e-01 -4.98094e-01 -4.73384e-01 -5.22803e-01
1.88320e+05 4.70000e+02 -4.95744e-01 -4.66365e-01 -5.25122e-01 -4.97839e-01 -4.73178e-01 -5.22500e-01
1.88480e+05 4.71000e+02 -4.93839e-01 -4.67906e-01 -5.19773e-01 -4.97594e-01 -4.72990e-01 -5.22198e-01
1.88640e+05 4.71000e+02 -4.93839e-01 -4.67906e-01 -5.19773e-01 -4.97360e-01 -4.72820e-01 -5.21900e-01
1.88800e+05 4.72000e+02 -4.87335e-01 -4.81554e-01 -4.93117e-01 -4.97139e-01 -4.72668e-01 -5.21609e-01
1.88960e+05 4.72000e+02 -4.87335e-01 -4.81554e-01 -4.93117e-01 -4.96930e-01 -4.72536e-01 -5.21324e-01
1.89120e+05 4.72000e+02 -4.87335e-01 -4.81554e-01 -4.93117e-01 -4.96735e-01 -4.72424e-01 -5.21046e-01
1.89280e+05 4.73000e+02 -5.38090e-01 -4.96534e-01 -5.79646e-01 -4.96554e-01 -4.72332e-01 -5.20777e-01
1.89440e+05 4.73000e+02 -5.38090e-01 -4.96534e-01 -5.79646e-01 -4.96389e-01 -4.72262e-01 -5.20516e-01
1.89600e+05 4.74000e+02 -4.93521e-01 -4.40259e-01 -5.46783e-01 -4.96237e-01 -4.72212e-01 -5.20262e-01
1.89760e+05 4.74000e+02 -4.93521e-01 -4.40259e-01 -5.46783e-01 -4.96101e-01 -4.72186e-01 -5.20017e-01
1.89920e+05 4.74000e+02 -4.93521e-01 -4.40259e-01 -5.46783e-01 -4.95980e-01 -4.72182e-01 -5.19779e-01
1.90080e+05 4.75000e+02 -4.50870e-01 -4.03162e-01 -4.98577e-01 -4.95873e-01 -4.72200e-01 -5.19546e-01
1.90240e+05 4.75000e+02 -4.50870e-01 -4.03162e-01 -4.98577e-01 -4.95779e-01 -4.72242e-01 -5.19317e-01
1.90400e+05 4.76000e+02 -4.94252e-01 -4.66503e-01 -5.22000e-01 -4.95699e-01 -4.72307e-01 -5.19090e-01
1.90560e+05 4.76000e+02 -4.94252e-01 -4.66503e-01 -5.22000e-01 -4.95630e-01 -4.72395e-01 -5.18865e-01
1.90720e+05 4.76000e+02 -4.94252e-01 -4.66503e-01 -5.22000e-01 -4.95571e-01 -4.72505e-01 -5.18637e-01
1.90880e+05 4.77000e+02 -4.93356e-01 -4.61448e-01 -5.25264e-01 -4.95522e-01 -4.72639e-01 -5.18406e-01
1.91040e+05 4.77000e+02 -4.93356e-01 -4.61448e-01 -5.25264e-01 -4.95482e-01 -4.72795e-01 -5.18169e-01
1.91200e+05 4.78000e+02 -4.68998e-01 -4.45681e-01 -4.92316e-01 -4.95449e-01 -4.72973e-01 -5.17925e-01
1.91360e+05 4.78000e+02 -4.68998e-01 -4.45681e-01 -4.92316e-01 -4.95421e-01 -4.73172e-01 -5.17669e-01
1.91520e+05 4.78000e+02 -4.68998e-01 -4.45681e-01 -4.92316e-01 -4.95398e-01 -4.73393e-01 -5.17403e-01
1.91680e+05 4.79000e+02 -5.02462e-01 -4.54001e-01 -5.50924e-01 -4.95379e-01 -4.73634e-01 -5.17124e-01
1.91840e+05 4.79000e+02 -5.02462e-01 -4.54001e-01 -5.50924e-01 -4.95363e-01 -4.73895e-01 -5.16830e-01
1.92000e+05 4.80000e+02 -4.87504e-01 -4.40934e-01 -5.34073e-01 -4.95348e-01 -4.74175e-01 -5.16521e-01
1.92160e+05 4.80000e+02 -4.87504e-01 -4.40934e-01 -5.34073e-01 -4.95334e-01 -4.74473e-01 -5.16195e-01
1.92320e+05 4.80000e+02 -4.87504e-01 -4.40934e-01 -5.34073e-01 -4.95321e-01 -4.74789e-01 -5.15853e-01
1.92480e+05 4.81000e+02 -4.77435e-01 -4.35301e-01 -5.19570e-01 -4.95307e-01 -4.75121e-01 -5.15493e-01
1.92640e+05 4.81000e+02 -4.77435e-01 -4.35301e-01 -5.19570e-01 -4.95292e-01 -4.75467e-01 -5.15117e-01
1.92800e+05 4.82000e+02 -4.76856e-01 -4.32184e-01 -5.21529e-01 -4.95275e-01 -4.75828e-01 -5.14723e-01
1.92960e+05 4.82000e+02 -4.76856e-01 -4.32184e-01 -5.21529e-01 -4.95257e-01 -4.76201e-01 -5.14313e-01
1.93120e+05 4.82000e+02 -4.76856e-01 -4.32184e-01 -5.21529e-01 -4.95236e-01 -4.76585e-01 -5.13887e-01
1.93280e+05 4.83000e+02 -4.70053e-01 -4.45503e-01 -4.94604e-01 -4.95212e-01 -4.76978e-01 -5.13447e-01
1.93440e+05 4.83000e+02 -4.70053e-01 -4.45503e-01 -4.94604e-01 -4.95186e-01 -4.77380e-01 -5.12992e-01
1.93600e+05 4.84000e+02 -4.76938e-01 -4.41840e-01 -5.12036e-01 -4.95155e-01 -4.77788e-01 -5.12523e-01
1.93760e+05 4.84000e+02 -4.76938e-01 -4.41840e-01 -5.12036e-01 -4.95120e-01 -4.78199e-01 -5.12042e-01
1.93920e+05 4.84000e+02 -4.76938e-01 -4.41840e-01 -5.12036e-01 -4.95081e-01 -4.78614e-01 -5.11549e-01
1.94080e+05 4.85000e+02 -4.84929e-01 -4.38272e-01 -5.31586e-01 -4.95037e-01 -4.79030e-01 -5.11045e-01
1.94240e+05 4.85000e+02 -4.84929e-01 -4.38272e-01 -5.31586e-01 -4.94988e-01 -4.79444e-01 -5.10532e-01
1.94400e+05 4.86000e+02 -5.07471e-01 -4.59073e-01 -5.55870e-01 -4.94934e-01 -4.79856e-01 -5.10011e-01
1.94560e+05 4.86000e+02 -5.07471e-01 -4.59073e-01 -5.55870e-01 -4.94873e-01 -4.80264e-01 -5.09482e-01
1.94720e+05 4.86000e+02 -5.07471e-01 -4.59073e-01 -5.55870e-01 -4.94806e-01 -4.80663e-01 -5.08948e-01
1.94880e+05 4.87000e+02 -5.25719e-01 -4.79786e-01 -5.71652e-01 -4.94732e-01 -4.81055e-01 -5.08410e-01
1.95040e+05 4.87000e+02 -5.25719e-01 -4.79786e-01 -5.71652e-01 -4.94652e-01 -4.81435e-01 -5.07868e-01
1.95200e+05 4.88000e+02 -5.10142e-01 -4.72387e-01 -5.47898e-01 -4.94564e-01 -4.81802e-01 -5.07325e-01
1.95360e+05 4.88000e+02 -5.10142e-01 -4.72387e-01 -5.47898e-01 -4.94468e-01 -4.82152e-01 -5.06784e-01
1.95520e+05 4.88000e+02 -5.10142e-01 -4.72387e-01 -5.47898e-01 -4.94364e-01 -4.82485e-01 -5.06244e-01
1.95680e+05 4.89000e+02 -4.87857e-01 -4.67386e-01 -5.08327e-01 -4.94252e-01 -4.82795e-01 -5.05709e-01
1.95840e+05 4.89000e+02 -4.87857e-01 -4.67386e-01 -5.08327e-01 -4.94131e-01 -4.83082e-01 -5.05180e-01
1.96000e+05 4.90000e+02 -4.88016e-01 -4.51719e-01 -5.24313e-01 -4.94002e-01 -4.83343e-01 -5.04661e-01
1.96160e+05 4.90000e+02 -4.88016e-01 -4.51719e-01 -5.24313e-01 -4.93863e-01 -4.83575e-01 -5.04151e-01
1.96320e+05 4.90000e+02 -4.88016e-01 -4.51719e-01 -5.24313e-01 -4.93715e-01 -4.83774e-01 -5.03657e-01
1.96480e+05 4.91000e+02 -4.77677e-01 -4.36575e-01 -5.18779e-01 -4.93558e-01 -4.83939e-01 -5.03177e-01
1.96640e+05 4.91000e+02 -4.77677e-01 -4.36575e-01 -5.18779e-01 -4.93391e-01 -4.84066e-01 -5.02716e-01
1.96800e+05 4.92000e+02 -4.60578e-01 -4.39621e-01 -4.81535e-01 -4.93216e-01 -4.84155e-01 -5.02277e-01
1.96960e+05 4.92000e+02 -4.60578e-01 -4.39621e-01 -4.81535e-01 -4.93032e-01 -4.84202e-01 -5.01861e-01
1.97120e+05 4.92000e+02 -4.60578e-01 -4.39621e-01 -4.81535e-01 -4.92840e-01 -4.84208e-01 -5.01471e-01
1.97280e+05 4.93000e+02 -5.17127e-01 -4.72086e-01 -5.62168e-01 -4.92641e-01 -4.84171e-01 -5.01111e-01
1.97440e+05 4.93000e+02 -5.17127e-01 -4.72086e-01 -5.62168e-01 -4.92436e-01 -4.84091e-01 -5.00781e-01
1.97600e+05 4.94000e+02 -4.64320e-01 -4.28805e-01 -4.99835e-01 -4.92227e-01 -4.83970e-01 -5.00484e-01
1.97760e+05 4.94000e+02 -4.64320e-01 -4.28805e-01 -4.99835e-01 -4.92014e-01 -4.83808e-01 -5.00221e-01
1.97920e+05 4.94000e+02 -4.64320e-01 -4.28805e-01 -4.99835e-01 -4.91800e-01 -4.83608e-01 -4.99992e-01
1.98080e+05 4.95000e+02 -4.94482e-01 -4.37348e-01 -5.51617e-01 -4.91586e-01 -4.83374e-01 -4.99798e-01
1.98240e+05 4.95000e+02 -4.94482e-01 -4.37348e-01 -5.51617e-01 -4.91374e-01 -4.83109e-01 -4.99639e-01
1.98400e+05 4.96000e+02 -4.62060e-01 -4.09981e-01 -5.14139e-01 -4.91166e-01 -4.82819e-01 -4.99514e-01
1.98560e+05 4.96000e+02 -4.62060e-01 -4.09981e-01 -5.14139e-01 -4.90964e-01 -4.82505e-01 -4.99422e-01
1.98720e+05 4.96000e+02 -4.62060e-01 -4.09981e-01 -5.14139e-01 -4.90768e-01 -4.82174e-01 -4.99361e-01
1.98880e+05 4.97000e+02 -5.25810e-01 -4.73284e-01 -5.78336e-01 -4.90581e-01 -4.81831e-01 -4.99331e-01
1.99040e+05 4.97000e+02 -5.25810e-01 -4.73284e-01 -5.78336e-01 -4.90404e-01 -4.81480e-01 -4.99328e-01
1.99200e+05 4.98000e+02 -4.73256e-01 -4.44196e-01 -5.02315e-01 -4.90238e-01 -4.81124e-01 -4.99352e-01
1.99360e+05 4.98000e+02 -4.73256e-01 -4.44196e-01 -5.02315e-01 -4.90085e-01 -4.80768e-01 -4.99401e-01
1.99520e+05 4.98000e+02 -4.73256e-01 -4.44196e-01 -5.02315e-01 -4.89944e-01 -4.80415e-01 -4.99473e-01
1.99680e+05 4.99000e+02 -4.91307e-01 -4.25160e-01 -5.57455e-01 -4.89817e-01 -4.80068e-01 -4.99566e-01
1.99840e+05 4.99000e+02 -4.91307e-01 -4.25160e-01 -5.57455e-01 -4.89703e-01 -4.79729e-01 -4.99678e-01


==> fig/shkadov_4_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.60000e+02 0.00000e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
3.20000e+02 0.00000e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
4.80000e+02 1.00000e+00 -3.10900e+00 -2.99680e+00 -3.22119e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
6.40000e+02 1.00000e+00 -3.10900e+00 -2.99680e+00 -3.22119e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
8.00000e+02 2.00000e+00 -3.09110e+00 -2.71370e+00 -3.46850e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
9.60000e+02 2.00000e+00 -3.09110e+00 -2.71370e+00 -3.46850e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.12000e+03 2.00000e+00 -3.09110e+00 -2.71370e+00 -3.46850e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.28000e+03 3.00000e+00 -3.13462e+00 -2.86895e+00 -3.40028e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.44000e+03 3.00000e+00 -3.13462e+00 -2.86895e+00 -3.40028e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.60000e+03 4.00000e+00 -3.15903e+00 -2.97159e+00 -3.34646e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.76000e+03 4.00000e+00 -3.15903e+00 -2.97159e+00 -3.34646e+00 -3.22681e+00 -3.06365e+00 -3.38998e+00
1.92000e+03 4.00000e+00 -3.15903e+00 -2.97159e+00 -3.34646e+00 -3.22681e+00 -3.06365e+00 -3.38997e+00
2.08000e+03 5.00000e+00 -3.20003e+00 -2.74315e+00 -3.65691e+00 -3.22681e+00 -3.06365e+00 -3.38997e+00
2.24000e+03 5.00000e+00 -3.20003e+00 -2.74315e+00 -3.65691e+00 -3.22681e+00 -3.06365e+00 -3.38997e+00
2.40000e+03 6.00000e+00 -3.00936e+00 -2.68713e+00 -3.33159e+00 -3.22681e+00 -3.06366e+00 -3.38996e+00
2.56000e+03 6.00000e+00 -3.00936e+00 -2.68713e+00 -3.33159e+00 -3.22680e+00 -3.06366e+00 -3.38994e+00
2.72000e+03 6.00000e+00 -3.00936e+00 -2.68713e+00 -3.33159e+00 -3.22679e+00 -3.06367e+00 -3.38991e+00
2.88000e+03 7.00000e+00 -3.16524e+00 -2.84713e+00 -3.48336e+00 -3.22677e+00 -3.06369e+00 -3.38986e+00
3.04000e+03 7.00000e+00 -3.16524e+00 -2.84713e+00 -3.48336e+00 -3.22675e+00 -3.06371e+00 -3.38979e+00
3.20000e+03 8.00000e+00 -3.05585e+00 -2.81818e+00 -3.29352e+00 -3.22672e+00 -3.06374e+00 -3.38970e+00
3.36000e+03 8.00000e+00 -3.05585e+00 -2.81818e+00 -3.29352e+00 -3.22667e+00 -3.06378e+00 -3.38956e+00
3.52000e+03 8.00000e+00 -3.05585e+00 -2.81818e+00 -3.29352e+00 -3.22661e+00 -3.06384e+00 -3.38937e+00
3.68000e+03 9.00000e+00 -3.06360e+00 -2.75391e+00 -3.37328e+00 -3.22653e+00 -3.06392e+00 -3.38913e+00
3.84000e+03 9.00000e+00 -3.06360e+00 -2.75391e+00 -3.37328e+00 -3.22641e+00 -3.06402e+00 -3.38881e+00
4.00000e+03 1.00000e+01 -2.92216e+00 -2.77685e+00 -3.06747e+00 -3.22627e+00 -3.06415e+00 -3.38840e+00
4.16000e+03 1.00000e+01 -2.92216e+00 -2.77685e+00 -3.06747e+00 -3.22610e+00 -3.06431e+00 -3.38789e+00
4.32000e+03 1.00000e+01 -2.92216e+00 -2.77685e+00 -3.06747e+00 -3.22588e+00 -3.06452e+00 -3.38725e+00
4.48000e+03 1.10000e+01 -3.06599e+00 -2.94159e+00 -3.19038e+00 -3.22562e+00 -3.06476e+00 -3.38649e+00
4.64000e+03 1.10000e+01 -3.06599e+00 -2.94159e+00 -3.19038e+00 -3.22531e+00 -3.06505e+00 -3.38557e+00
4.80000e+03 1.20000e+01 -3.06652e+00 -2.70547e+00 -3.42758e+00 -3.22494e+00 -3.06541e+00 -3.38448e+00
4.96000e+03 1.20000e+01 -3.06652e+00 -2.70547e+00 -3.42758e+00 -3.22451e+00 -3.06582e+00 -3.38320e+00
5.12000e+03 1.20000e+01 -3.06652e+00 -2.70547e+00 -3.42758e+00 -3.22401e+00 -3.06630e+00 -3.38172e+00
5.28000e+03 1.30000e+01 -2.91222e+00 -2.83384e+00 -2.99061e+00 -3.22344e+00 -3.06685e+00 -3.38003e+00
5.44000e+03 1.30000e+01 -2.91222e+00 -2.83384e+00 -2.99061e+00 -3.22280e+00 -3.06748e+00 -3.37811e+00
5.60000e+03 1.40000e+01 -2.94823e+00 -2.75798e+00 -3.13848e+00 -3.22206e+00 -3.06819e+00 -3.37594e+00
5.76000e+03 1.40000e+01 -2.94823e+00 -2.75798e+00 -3.13848e+00 -3.22125e+00 -3.06898e+00 -3.37352e+00
5.92000e+03 1.40000e+01 -2.94823e+00 -2.75798e+00 -3.13848e+00 -3.22034e+00 -3.06984e+00 -3.37084e+00
6.08000e+03 1.50000e+01 -3.04727e+00 -3.02307e+00 -3.07147e+00 -3.21934e+00 -3.07078e+00 -3.36790e+00
6.24000e+03 1.50000e+01 -3.04727e+00 -3.02307e+00 -3.07147e+00 -3.21824e+00 -3.07178e+00 -3.36470e+00
6.40000e+03 1.60000e+01 -2.64375e+00 -2.05028e+00 -3.23722e+00 -3.21703e+00 -3.07284e+00 -3.36123e+00
6.56000e+03 1.60000e+01 -2.64375e+00 -2.05028e+00 -3.23722e+00 -3.21572e+00 -3.07395e+00 -3.35750e+00
6.72000e+03 1.60000e+01 -2.64375e+00 -2.05028e+00 -3.23722e+00 -3.21431e+00 -3.07509e+00 -3.35353e+00
6.88000e+03 1.70000e+01 -2.71943e+00 -2.38953e+00 -3.04934e+00 -3.21278e+00 -3.07624e+00 -3.34931e+00
7.04000e+03 1.70000e+01 -2.71943e+00 -2.38953e+00 -3.04934e+00 -3.21113e+00 -3.07738e+00 -3.34488e+00
7.20000e+03 1.80000e+01 -2.72772e+00 -2.33549e+00 -3.11995e+00 -3.20937e+00 -3.07850e+00 -3.34023e+00
7.36000e+03 1.80000e+01 -2.72772e+00 -2.33549e+00 -3.11995e+00 -3.20748e+00 -3.07957e+00 -3.33540e+00
7.52000e+03 1.80000e+01 -2.72772e+00 -2.33549e+00 -3.11995e+00 -3.20548e+00 -3.08055e+00 -3.33040e+00
7.68000e+03 1.90000e+01 -2.34210e+00 -2.22580e+00 -2.45841e+00 -3.20334e+00 -3.08142e+00 -3.32526e+00
7.84000e+03 1.90000e+01 -2.34210e+00 -2.22580e+00 -2.45841e+00 -3.20109e+00 -3.08216e+00 -3.32001e+00
8.00000e+03 2.00000e+01 -2.71046e+00 -2.45675e+00 -2.96417e+00 -3.19870e+00 -3.08274e+00 -3.31466e+00
8.16000e+03 2.00000e+01 -2.71046e+00 -2.45675e+00 -2.96417e+00 -3.19619e+00 -3.08312e+00 -3.30925e+00
8.32000e+03 2.00000e+01 -2.71046e+00 -2.45675e+00 -2.96417e+00 -3.19354e+00 -3.08328e+00 -3.30380e+00
8.48000e+03 2.10000e+01 -2.38714e+00 -2.09596e+00 -2.67831e+00 -3.19076e+00 -3.08321e+00 -3.29832e+00
8.64000e+03 2.10000e+01 -2.38714e+00 -2.09596e+00 -2.67831e+00 -3.18785e+00 -3.08286e+00 -3.29283e+00
8.80000e+03 2.20000e+01 -2.43833e+00 -2.23578e+00 -2.64089e+00 -3.18480e+00 -3.08222e+00 -3.28737e+00
8.96000e+03 2.20000e+01 -2.43833e+00 -2.23578e+00 -2.64089e+00 -3.18160e+00 -3.08127e+00 -3.28193e+00
9.12000e+03 2.20000e+01 -2.43833e+00 -2.23578e+00 -2.64089e+00 -3.17826e+00 -3.08000e+00 -3.27653e+00
9.28000e+03 2.30000e+01 -2.58472e+00 -2.30024e+00 -2.86919e+00 -3.17478e+00 -3.07839e+00 -3.27117e+00
9.44000e+03 2.30000e+01 -2.58472e+00 -2.30024e+00 -2.86919e+00 -3.17114e+00 -3.07642e+00 -3.26586e+00
9.60000e+03 2.40000e+01 -2.43015e+00 -2.08398e+00 -2.77632e+00 -3.16734e+00 -3.07408e+00 -3.26059e+00
9.76000e+03 2.40000e+01 -2.43015e+00 -2.08398e+00 -2.77632e+00 -3.16336e+00 -3.07136e+00 -3.25536e+00
9.92000e+03 2.40000e+01 -2.43015e+00 -2.08398e+00 -2.77632e+00 -3.15922e+00 -3.06826e+00 -3.25017e+00
1.00800e+04 2.50000e+01 -2.45471e+00 -1.96830e+00 -2.94112e+00 -3.15488e+00 -3.06476e+00 -3.24499e+00
1.02400e+04 2.50000e+01 -2.45471e+00 -1.96830e+00 -2.94112e+00 -3.15034e+00 -3.06085e+00 -3.23982e+00
1.04000e+04 2.60000e+01 -2.33247e+00 -2.12987e+00 -2.53507e+00 -3.14559e+00 -3.05652e+00 -3.23465e+00
1.05600e+04 2.60000e+01 -2.33247e+00 -2.12987e+00 -2.53507e+00 -3.14061e+00 -3.05177e+00 -3.22945e+00
1.07200e+04 2.60000e+01 -2.33247e+00 -2.12987e+00 -2.53507e+00 -3.13539e+00 -3.04659e+00 -3.22419e+00
1.08800e+04 2.70000e+01 -2.24623e+00 -1.83045e+00 -2.66201e+00 -3.12992e+00 -3.04095e+00 -3.21888e+00
1.10400e+04 2.70000e+01 -2.24623e+00 -1.83045e+00 -2.66201e+00 -3.12418e+00 -3.03487e+00 -3.21348e+00
1.12000e+04 2.80000e+01 -2.32314e+00 -2.01223e+00 -2.63405e+00 -3.11815e+00 -3.02832e+00 -3.20798e+00
1.13600e+04 2.80000e+01 -2.32314e+00 -2.01223e+00 -2.63405e+00 -3.11182e+00 -3.02130e+00 -3.20235e+00
1.15200e+04 2.80000e+01 -2.32314e+00 -2.01223e+00 -2.63405e+00 -3.10519e+00 -3.01381e+00 -3.19657e+00
1.16800e+04 2.90000e+01 -2.16983e+00 -1.90015e+00 -2.43951e+00 -3.09823e+00 -3.00582e+00 -3.19063e+00
1.18400e+04 2.90000e+01 -2.16983e+00 -1.90015e+00 -2.43951e+00 -3.09093e+00 -2.99736e+00 -3.18451e+00
1.20000e+04 3.00000e+01 -2.26877e+00 -1.93704e+00 -2.60049e+00 -3.08329e+00 -2.98840e+00 -3.17818e+00
1.21600e+04 3.00000e+01 -2.26877e+00 -1.93704e+00 -2.60049e+00 -3.07529e+00 -2.97896e+00 -3.17163e+00
1.23200e+04 3.00000e+01 -2.26877e+00 -1.93704e+00 -2.60049e+00 -3.06694e+00 -2.96903e+00 -3.16485e+00
1.24800e+04 3.10000e+01 -2.07330e+00 -1.68525e+00 -2.46134e+00 -3.05822e+00 -2.95862e+00 -3.15782e+00
1.26400e+04 3.10000e+01 -2.07330e+00 -1.68525e+00 -2.46134e+00 -3.04914e+00 -2.94775e+00 -3.15053e+00
1.28000e+04 3.20000e+01 -2.08742e+00 -1.98823e+00 -2.18660e+00 -3.03969e+00 -2.93641e+00 -3.14297e+00
1.29600e+04 3.20000e+01 -2.08742e+00 -1.98823e+00 -2.18660e+00 -3.02988e+00 -2.92463e+00 -3.13512e+00
1.31200e+04 3.20000e+01 -2.08742e+00 -1.98823e+00 -2.18660e+00 -3.01971e+00 -2.91243e+00 -3.12698e+00
1.32800e+04 3.30000e+01 -2.04551e+00 -1.69615e+00 -2.39488e+00 -3.00918e+00 -2.89982e+00 -3.11854e+00
1.34400e+04 3.30000e+01 -2.04551e+00 -1.69615e+00 -2.39488e+00 -2.99831e+00 -2.88682e+00 -3.10980e+00
1.36000e+04 3.40000e+01 -2.18518e+00 -1.82277e+00 -2.54759e+00 -2.98709e+00 -2.87345e+00 -3.10074e+00
1.37600e+04 3.40000e+01 -2.18518e+00 -1.82277e+00 -2.54759e+00 -2.97556e+00 -2.85974e+00 -3.09137e+00
1.39200e+04 3.40000e+01 -2.18518e+00 -1.82277e+00 -2.54759e+00 -2.96370e+00 -2.84572e+00 -3.08168e+00
1.40800e+04 3.50000e+01 -2.28773e+00 -2.10823e+00 -2.46724e+00 -2.95154e+00 -2.83139e+00 -3.07168e+00
1.42400e+04 3.50000e+01 -2.28773e+00 -2.10823e+00 -2.46724e+00 -2.93909e+00 -2.81681e+00 -3.06137e+00
1.44000e+04 3.60000e+01 -2.05853e+00 -1.81942e+00 -2.29764e+00 -2.92636e+00 -2.80197e+00 -3.05076e+00
1.45600e+04 3.60000e+01 -2.05853e+00 -1.81942e+00 -2.29764e+00 -2.91337e+00 -2.78692e+00 -3.03982e+00
1.47200e+04 3.60000e+01 -2.05853e+00 -1.81942e+00 -2.29764e+00 -2.90013e+00 -2.77166e+00 -3.02859e+00
1.48800e+04 3.70000e+01 -1.86683e+00 -1.55665e+00 -2.17702e+00 -2.88665e+00 -2.75624e+00 -3.01707e+00
1.50400e+04 3.70000e+01 -1.86683e+00 -1.55665e+00 -2.17702e+00 -2.87295e+00 -2.74065e+00 -3.00526e+00
1.52000e+04 3.80000e+01 -2.06751e+00 -1.65513e+00 -2.47990e+00 -2.85905e+00 -2.72493e+00 -2.99317e+00
1.53600e+04 3.80000e+01 -2.06751e+00 -1.65513e+00 -2.47990e+00 -2.84495e+00 -2.70909e+00 -2.98082e+00
1.55200e+04 3.80000e+01 -2.06751e+00 -1.65513e+00 -2.47990e+00 -2.83068e+00 -2.69314e+00 -2.96822e+00
1.56800e+04 3.90000e+01 -1.99696e+00 -1.76221e+00 -2.23170e+00 -2.81624e+00 -2.67710e+00 -2.95537e+00
1.58400e+04 3.90000e+01 -1.99696e+00 -1.76221e+00 -2.23170e+00 -2.80164e+00 -2.66098e+00 -2.94230e+00
1.60000e+04 4.00000e+01 -1.90795e+00 -1.62840e+00 -2.18751e+00 -2.78691e+00 -2.64480e+00 -2.92901e+00
1.61600e+04 4.00000e+01 -1.90795e+00 -1.62840e+00 -2.18751e+00 -2.77205e+00 -2.62856e+00 -2.91554e+00
1.63200e+04 4.00000e+01 -1.90795e+00 -1.62840e+00 -2.18751e+00 -2.75708e+00 -2.61228e+00 -2.90189e+00
1.64800e+04 4.10000e+01 -1.75780e+00 -1.59140e+00 -1.92419e+00 -2.74202e+00 -2.59596e+00 -2.88809e+00
1.66400e+04 4.10000e+01 -1.75780e+00 -1.59140e+00 -1.92419e+00 -2.72688e+00 -2.57960e+00 -2.87415e+00
1.68000e+04 4.20000e+01 -1.70202e+00 -1.49665e+00 -1.90739e+00 -2.71166e+00 -2.56322e+00 -2.86011e+00
1.69600e+04 4.20000e+01 -1.70202e+00 -1.49665e+00 -1.90739e+00 -2.69640e+00 -2.54683e+00 -2.84597e+00
1.71200e+04 4.20000e+01 -1.70202e+00 -1.49665e+00 -1.90739e+00 -2.68109e+00 -2.53042e+00 -2.83176e+00
1.72800e+04 4.30000e+01 -1.76400e+00 -1.40717e+00 -2.12082e+00 -2.66576e+00 -2.51402e+00 -2.81751e+00
1.74400e+04 4.30000e+01 -1.76400e+00 -1.40717e+00 -2.12082e+00 -2.65042e+00 -2.49762e+00 -2.80322e+00
1.76000e+04 4.40000e+01 -1.46706e+00 -1.31883e+00 -1.61530e+00 -2.63509e+00 -2.48124e+00 -2.78893e+00
1.77600e+04 4.40000e+01 -1.46706e+00 -1.31883e+00 -1.61530e+00 -2.61977e+00 -2.46488e+00 -2.77466e+00
1.79200e+04 4.40000e+01 -1.46706e+00 -1.31883e+00 -1.61530e+00 -2.60448e+00 -2.44854e+00 -2.76041e+00
1.80800e+04 4.50000e+01 -1.69546e+00 -1.38817e+00 -2.00275e+00 -2.58923e+00 -2.43225e+00 -2.74622e+00
1.82400e+04 4.50000e+01 -1.69546e+00 -1.38817e+00 -2.00275e+00 -2.57404e+00 -2.41600e+00 -2.73208e+00
1.84000e+04 4.60000e+01 -1.99597e+00 -1.60617e+00 -2.38578e+00 -2.55891e+00 -2.39980e+00 -2.71802e+00
1.85600e+04 4.60000e+01 -1.99597e+00 -1.60617e+00 -2.38578e+00 -2.54385e+00 -2.38367e+00 -2.70403e+00
1.87200e+04 4.60000e+01 -1.99597e+00 -1.60617e+00 -2.38578e+00 -2.52887e+00 -2.36761e+00 -2.69014e+00
1.88800e+04 4.70000e+01 -1.74398e+00 -1.27063e+00 -2.21733e+00 -2.51399e+00 -2.35163e+00 -2.67634e+00
1.90400e+04 4.70000e+01 -1.74398e+00 -1.27063e+00 -2.21733e+00 -2.49918e+00 -2.33573e+00 -2.66263e+00
1.92000e+04 4.80000e+01 -1.59102e+00 -1.26827e+00 -1.91377e+00 -2.48448e+00 -2.31994e+00 -2.64901e+00
1.93600e+04 4.80000e+01 -1.59102e+00 -1.26827e+00 -1.91377e+00 -2.46986e+00 -2.30425e+00 -2.63548e+00
1.95200e+04 4.80000e+01 -1.59102e+00 -1.26827e+00 -1.91377e+00 -2.45534e+00 -2.28866e+00 -2.62202e+00
1.96800e+04 4.90000e+01 -1.43263e+00 -1.22131e+00 -1.64394e+00 -2.44091e+00 -2.27319e+00 -2.60863e+00
1.98400e+04 4.90000e+01 -1.43263e+00 -1.22131e+00 -1.64394e+00 -2.42656e+00 -2.25782e+00 -2.59530e+00
2.00000e+04 5.00000e+01 -1.65265e+00 -1.42394e+00 -1.88137e+00 -2.41229e+00 -2.24257e+00 -2.58202e+00
2.01600e+04 5.00000e+01 -1.65265e+00 -1.42394e+00 -1.88137e+00 -2.39810e+00 -2.22744e+00 -2.56876e+00
2.03200e+04 5.00000e+01 -1.65265e+00 -1.42394e+00 -1.88137e+00 -2.38397e+00 -2.21241e+00 -2.55552e+00
2.04800e+04 5.10000e+01 -1.52140e+00 -1.23631e+00 -1.80649e+00 -2.36989e+00 -2.19749e+00 -2.54229e+00
2.06400e+04 5.10000e+01 -1.52140e+00 -1.23631e+00 -1.80649e+00 -2.35585e+00 -2.18267e+00 -2.52904e+00
2.08000e+04 5.20000e+01 -1.50234e+00 -1.23866e+00 -1.76602e+00 -2.34186e+00 -2.16793e+00 -2.51578e+00
2.09600e+04 5.20000e+01 -1.50234e+00 -1.23866e+00 -1.76602e+00 -2.32789e+00 -2.15329e+00 -2.50250e+00
2.11200e+04 5.20000e+01 -1.50234e+00 -1.23866e+00 -1.76602e+00 -2.31395e+00 -2.13873e+00 -2.48917e+00
2.12800e+04 5.30000e+01 -1.30915e+00 -1.14762e+00 -1.47067e+00 -2.30001e+00 -2.12422e+00 -2.47581e+00
2.14400e+04 5.30000e+01 -1.30915e+00 -1.14762e+00 -1.47067e+00 -2.28609e+00 -2.10977e+00 -2.46241e+00
2.16000e+04 5.40000e+01 -1.57093e+00 -1.34064e+00 -1.80122e+00 -2.27217e+00 -2.09537e+00 -2.44898e+00
2.17600e+04 5.40000e+01 -1.57093e+00 -1.34064e+00 -1.80122e+00 -2.25826e+00 -2.08100e+00 -2.43551e+00
2.19200e+04 5.40000e+01 -1.57093e+00 -1.34064e+00 -1.80122e+00 -2.24433e+00 -2.06667e+00 -2.42200e+00
2.20800e+04 5.50000e+01 -1.56905e+00 -1.36570e+00 -1.77240e+00 -2.23041e+00 -2.05234e+00 -2.40847e+00
2.22400e+04 5.50000e+01 -1.56905e+00 -1.36570e+00 -1.77240e+00 -2.21648e+00 -2.03803e+00 -2.39492e+00
2.24000e+04 5.60000e+01 -1.44627e+00 -1.19387e+00 -1.69867e+00 -2.20254e+00 -2.02373e+00 -2.38136e+00
2.25600e+04 5.60000e+01 -1.44627e+00 -1.19387e+00 -1.69867e+00 -2.18861e+00 -2.00941e+00 -2.36781e+00
2.27200e+04 5.60000e+01 -1.44627e+00 -1.19387e+00 -1.69867e+00 -2.17467e+00 -1.99509e+00 -2.35425e+00
2.28800e+04 5.70000e+01 -1.35525e+00 -1.14414e+00 -1.56636e+00 -2.16074e+00 -1.98076e+00 -2.34072e+00
2.30400e+04 5.70000e+01 -1.35525e+00 -1.14414e+00 -1.56636e+00 -2.14681e+00 -1.96642e+00 -2.32720e+00
2.32000e+04 5.80000e+01 -1.43789e+00 -1.29872e+00 -1.57706e+00 -2.13288e+00 -1.95206e+00 -2.31371e+00
2.33600e+04 5.80000e+01 -1.43789e+00 -1.29872e+00 -1.57706e+00 -2.11897e+00 -1.93770e+00 -2.30025e+00
2.35200e+04 5.80000e+01 -1.43789e+00 -1.29872e+00 -1.57706e+00 -2.10508e+00 -1.92334e+00 -2.28683e+00
2.36800e+04 5.90000e+01 -1.40833e+00 -1.25833e+00 -1.55832e+00 -2.09120e+00 -1.90897e+00 -2.27344e+00
2.38400e+04 5.90000e+01 -1.40833e+00 -1.25833e+00 -1.55832e+00 -2.07735e+00 -1.89461e+00 -2.26009e+00
2.40000e+04 6.00000e+01 -1.28071e+00 -1.01634e+00 -1.54508e+00 -2.06352e+00 -1.88026e+00 -2.24678e+00
2.41600e+04 6.00000e+01 -1.28071e+00 -1.01634e+00 -1.54508e+00 -2.04972e+00 -1.86593e+00 -2.23350e+00
2.43200e+04 6.00000e+01 -1.28071e+00 -1.01634e+00 -1.54508e+00 -2.03595e+00 -1.85164e+00 -2.22026e+00
2.44800e+04 6.10000e+01 -1.26598e+00 -1.15010e+00 -1.38185e+00 -2.02221e+00 -1.83738e+00 -2.20704e+00
2.46400e+04 6.10000e+01 -1.26598e+00 -1.15010e+00 -1.38185e+00 -2.00852e+00 -1.82318e+00 -2.19386e+00
2.48000e+04 6.20000e+01 -1.28890e+00 -1.16419e+00 -1.41361e+00 -1.99487e+00 -1.80904e+00 -2.18070e+00
2.49600e+04 6.20000e+01 -1.28890e+00 -1.16419e+00 -1.41361e+00 -1.98127e+00 -1.79498e+00 -2.16756e+00
2.51200e+04 6.20000e+01 -1.28890e+00 -1.16419e+00 -1.41361e+00 -1.96772e+00 -1.78100e+00 -2.15444e+00
2.52800e+04 6.30000e+01 -1.37389e+00 -1.13589e+00 -1.61188e+00 -1.95423e+00 -1.76712e+00 -2.14135e+00
2.54400e+04 6.30000e+01 -1.37389e+00 -1.13589e+00 -1.61188e+00 -1.94080e+00 -1.75334e+00 -2.12826e+00
2.56000e+04 6.40000e+01 -1.21571e+00 -1.07763e+00 -1.35378e+00 -1.92744e+00 -1.73968e+00 -2.11520e+00
2.57600e+04 6.40000e+01 -1.21571e+00 -1.07763e+00 -1.35378e+00 -1.91415e+00 -1.72615e+00 -2.10215e+00
2.59200e+04 6.40000e+01 -1.21571e+00 -1.07763e+00 -1.35378e+00 -1.90095e+00 -1.71276e+00 -2.08913e+00
2.60800e+04 6.50000e+01 -1.13274e+00 -1.03553e+00 -1.22994e+00 -1.88782e+00 -1.69951e+00 -2.07612e+00
2.62400e+04 6.50000e+01 -1.13274e+00 -1.03553e+00 -1.22994e+00 -1.87478e+00 -1.68642e+00 -2.06314e+00
2.64000e+04 6.60000e+01 -1.14776e+00 -1.07425e+00 -1.22126e+00 -1.86183e+00 -1.67347e+00 -2.05019e+00
2.65600e+04 6.60000e+01 -1.14776e+00 -1.07425e+00 -1.22126e+00 -1.84898e+00 -1.66070e+00 -2.03726e+00
2.67200e+04 6.60000e+01 -1.14776e+00 -1.07425e+00 -1.22126e+00 -1.83623e+00 -1.64809e+00 -2.02437e+00
2.68800e+04 6.70000e+01 -1.38319e+00 -1.21403e+00 -1.55235e+00 -1.82358e+00 -1.63564e+00 -2.01151e+00
2.70400e+04 6.70000e+01 -1.38319e+00 -1.21403e+00 -1.55235e+00 -1.81104e+00 -1.62337e+00 -1.99871e+00
2.72000e+04 6.80000e+01 -9.93778e-01 -8.55215e-01 -1.13234e+00 -1.79860e+00 -1.61127e+00 -1.98594e+00
2.73600e+04 6.80000e+01 -9.93778e-01 -8.55215e-01 -1.13234e+00 -1.78628e+00 -1.59934e+00 -1.97322e+00
2.75200e+04 6.80000e+01 -9.93778e-01 -8.55215e-01 -1.13234e+00 -1.77407e+00 -1.58759e+00 -1.96055e+00
2.76800e+04 6.90000e+01 -1.02344e+00 -8.57615e-01 -1.18926e+00 -1.76196e+00 -1.57600e+00 -1.94792e+00
2.78400e+04 6.90000e+01 -1.02344e+00 -8.57615e-01 -1.18926e+00 -1.74997e+00 -1.56459e+00 -1.93536e+00
2.80000e+04 7.00000e+01 -1.21044e+00 -1.08688e+00 -1.33400e+00 -1.73809e+00 -1.55334e+00 -1.92284e+00
2.81600e+04 7.00000e+01 -1.21044e+00 -1.08688e+00 -1.33400e+00 -1.72632e+00 -1.54227e+00 -1.91037e+00
2.83200e+04 7.00000e+01 -1.21044e+00 -1.08688e+00 -1.33400e+00 -1.71466e+00 -1.53137e+00 -1.89795e+00
2.84800e+04 7.10000e+01 -1.01954e+00 -8.08991e-01 -1.23010e+00 -1.70310e+00 -1.52063e+00 -1.88557e+00
2.86400e+04 7.10000e+01 -1.01954e+00 -8.08991e-01 -1.23010e+00 -1.69165e+00 -1.51007e+00 -1.87324e+00
2.88000e+04 7.20000e+01 -1.05859e+00 -8.78972e-01 -1.23821e+00 -1.68030e+00 -1.49966e+00 -1.86094e+00
2.89600e+04 7.20000e+01 -1.05859e+00 -8.78972e-01 -1.23821e+00 -1.66905e+00 -1.48942e+00 -1.84867e+00
2.91200e+04 7.20000e+01 -1.05859e+00 -8.78972e-01 -1.23821e+00 -1.65789e+00 -1.47936e+00 -1.83643e+00
2.92800e+04 7.30000e+01 -1.08396e+00 -1.00275e+00 -1.16517e+00 -1.64683e+00 -1.46944e+00 -1.82421e+00
2.94400e+04 7.30000e+01 -1.08396e+00 -1.00275e+00 -1.16517e+00 -1.63585e+00 -1.45969e+00 -1.81200e+00
2.96000e+04 7.40000e+01 -1.01643e+00 -9.04902e-01 -1.12795e+00 -1.62495e+00 -1.45011e+00 -1.79980e+00
2.97600e+04 7.40000e+01 -1.01643e+00 -9.04902e-01 -1.12795e+00 -1.61414e+00 -1.44067e+00 -1.78760e+00
2.99200e+04 7.40000e+01 -1.01643e+00 -9.04902e-01 -1.12795e+00 -1.60340e+00 -1.43140e+00 -1.77540e+00
3.00800e+04 7.50000e+01 -9.98111e-01 -8.90948e-01 -1.10527e+00 -1.59273e+00 -1.42227e+00 -1.76319e+00
3.02400e+04 7.50000e+01 -9.98111e-01 -8.90948e-01 -1.10527e+00 -1.58212e+00 -1.41328e+00 -1.75097e+00
3.04000e+04 7.60000e+01 -9.84364e-01 -8.67672e-01 -1.10106e+00 -1.57158e+00 -1.40444e+00 -1.73873e+00
3.05600e+04 7.60000e+01 -9.84364e-01 -8.67672e-01 -1.10106e+00 -1.56110e+00 -1.39573e+00 -1.72647e+00
3.07200e+04 7.60000e+01 -9.84364e-01 -8.67672e-01 -1.10106e+00 -1.55067e+00 -1.38715e+00 -1.71419e+00
3.08800e+04 7.70000e+01 -8.97006e-01 -7.59251e-01 -1.03476e+00 -1.54029e+00 -1.37869e+00 -1.70189e+00
3.10400e+04 7.70000e+01 -8.97006e-01 -7.59251e-01 -1.03476e+00 -1.52995e+00 -1.37035e+00 -1.68956e+00
3.12000e+04 7.80000e+01 -1.01582e+00 -8.07424e-01 -1.22422e+00 -1.51966e+00 -1.36211e+00 -1.67721e+00
3.13600e+04 7.80000e+01 -1.01582e+00 -8.07424e-01 -1.22422e+00 -1.50941e+00 -1.35398e+00 -1.66484e+00
3.15200e+04 7.80000e+01 -1.01582e+00 -8.07424e-01 -1.22422e+00 -1.49919e+00 -1.34594e+00 -1.65245e+00
3.16800e+04 7.90000e+01 -9.80753e-01 -8.61874e-01 -1.09963e+00 -1.48901e+00 -1.33798e+00 -1.64004e+00
3.18400e+04 7.90000e+01 -9.80753e-01 -8.61874e-01 -1.09963e+00 -1.47886e+00 -1.33010e+00 -1.62762e+00
3.20000e+04 8.00000e+01 -9.32730e-01 -8.19373e-01 -1.04609e+00 -1.46873e+00 -1.32228e+00 -1.61519e+00
3.21600e+04 8.00000e+01 -9.32730e-01 -8.19373e-01 -1.04609e+00 -1.45864e+00 -1.31454e+00 -1.60274e+00
3.23200e+04 8.00000e+01 -9.32730e-01 -8.19373e-01 -1.04609e+00 -1.44857e+00 -1.30684e+00 -1.59030e+00
3.24800e+04 8.10000e+01 -9.11724e-01 -7.42909e-01 -1.08054e+00 -1.43854e+00 -1.29920e+00 -1.57787e+00
3.26400e+04 8.10000e+01 -9.11724e-01 -7.42909e-01 -1.08054e+00 -1.42852e+00 -1.29161e+00 -1.56544e+00
3.28000e+04 8.20000e+01 -9.80840e-01 -9.11462e-01 -1.05022e+00 -1.41854e+00 -1.28406e+00 -1.55302e+00
3.29600e+04 8.20000e+01 -9.80840e-01 -9.11462e-01 -1.05022e+00 -1.40858e+00 -1.27655e+00 -1.54062e+00
3.31200e+04 8.20000e+01 -9.80840e-01 -9.11462e-01 -1.05022e+00 -1.39865e+00 -1.26907e+00 -1.52824e+00
3.32800e+04 8.30000e+01 -9.37303e-01 -8.63358e-01 -1.01125e+00 -1.38875e+00 -1.26161e+00 -1.51589e+00
3.34400e+04 8.30000e+01 -9.37303e-01 -8.63358e-01 -1.01125e+00 -1.37888e+00 -1.25419e+00 -1.50358e+00
3.36000e+04 8.40000e+01 -8.80222e-01 -7.69350e-01 -9.91093e-01 -1.36905e+00 -1.24679e+00 -1.49131e+00
3.37600e+04 8.40000e+01 -8.80222e-01 -7.69350e-01 -9.91093e-01 -1.35925e+00 -1.23942e+00 -1.47908e+00
3.39200e+04 8.40000e+01 -8.80222e-01 -7.69350e-01 -9.91093e-01 -1.34948e+00 -1.23206e+00 -1.46690e+00
3.40800e+04 8.50000e+01 -9.32141e-01 -7.35254e-01 -1.12903e+00 -1.33976e+00 -1.22473e+00 -1.45479e+00
3.42400e+04 8.50000e+01 -9.32141e-01 -7.35254e-01 -1.12903e+00 -1.33007e+00 -1.21741e+00 -1.44273e+00
3.44000e+04 8.60000e+01 -9.09107e-01 -6.90411e-01 -1.12780e+00 -1.32043e+00 -1.21011e+00 -1.43075e+00
3.45600e+04 8.60000e+01 -9.09107e-01 -6.90411e-01 -1.12780e+00 -1.31084e+00 -1.20284e+00 -1.41885e+00
3.47200e+04 8.60000e+01 -9.09107e-01 -6.90411e-01 -1.12780e+00 -1.30130e+00 -1.19557e+00 -1.40702e+00
3.48800e+04 8.70000e+01 -8.77967e-01 -7.35899e-01 -1.02003e+00 -1.29181e+00 -1.18834e+00 -1.39529e+00
3.50400e+04 8.70000e+01 -8.77967e-01 -7.35899e-01 -1.02003e+00 -1.28238e+00 -1.18111e+00 -1.38365e+00
3.52000e+04 8.80000e+01 -9.39231e-01 -8.47313e-01 -1.03115e+00 -1.27301e+00 -1.17390e+00 -1.37211e+00
3.53600e+04 8.80000e+01 -9.39231e-01 -8.47313e-01 -1.03115e+00 -1.26370e+00 -1.16672e+00 -1.36069e+00
3.55200e+04 8.80000e+01 -9.39231e-01 -8.47313e-01 -1.03115e+00 -1.25447e+00 -1.15957e+00 -1.34938e+00
3.56800e+04 8.90000e+01 -8.01532e-01 -6.77496e-01 -9.25568e-01 -1.24531e+00 -1.15243e+00 -1.33820e+00
3.58400e+04 8.90000e+01 -8.01532e-01 -6.77496e-01 -9.25568e-01 -1.23623e+00 -1.14532e+00 -1.32714e+00
3.60000e+04 9.00000e+01 -9.24702e-01 -7.84112e-01 -1.06529e+00 -1.22724e+00 -1.13825e+00 -1.31622e+00
3.61600e+04 9.00000e+01 -9.24702e-01 -7.84112e-01 -1.06529e+00 -1.21833e+00 -1.13121e+00 -1.30545e+00
3.63200e+04 9.00000e+01 -9.24702e-01 -7.84112e-01 -1.06529e+00 -1.20951e+00 -1.12420e+00 -1.29482e+00
3.64800e+04 9.10000e+01 -8.48310e-01 -8.02058e-01 -8.94562e-01 -1.20079e+00 -1.11723e+00 -1.28435e+00
3.66400e+04 9.10000e+01 -8.48310e-01 -8.02058e-01 -8.94562e-01 -1.19217e+00 -1.11030e+00 -1.27404e+00
3.68000e+04 9.20000e+01 -7.98347e-01 -7.76302e-01 -8.20392e-01 -1.18365e+00 -1.10342e+00 -1.26389e+00
3.69600e+04 9.20000e+01 -7.98347e-01 -7.76302e-01 -8.20392e-01 -1.17525e+00 -1.09657e+00 -1.25392e+00
3.71200e+04 9.20000e+01 -7.98347e-01 -7.76302e-01 -8.20392e-01 -1.16696e+00 -1.08979e+00 -1.24413e+00
3.72800e+04 9.30000e+01 -7.88488e-01 -7.13793e-01 -8.63182e-01 -1.15878e+00 -1.08305e+00 -1.23452e+00
3.74400e+04 9.30000e+01 -7.88488e-01 -7.13793e-01 -8.63182e-01 -1.15073e+00 -1.07636e+00 -1.22509e+00
3.76000e+04 9.40000e+01 -7.78506e-01 -6.89970e-01 -8.67041e-01 -1.14279e+00 -1.06972e+00 -1.21586e+00
3.77600e+04 9.40000e+01 -7.78506e-01 -6.89970e-01 -8.67041e-01 -1.13499e+00 -1.06314e+00 -1.20683e+00
3.79200e+04 9.40000e+01 -7.78506e-01 -6.89970e-01 -8.67041e-01 -1.12731e+00 -1.05662e+00 -1.19800e+00
3.80800e+04 9.50000e+01 -7.88444e-01 -6.99906e-01 -8.76981e-01 -1.11976e+00 -1.05015e+00 -1.18937e+00
3.82400e+04 9.50000e+01 -7.88444e-01 -6.99906e-01 -8.76981e-01 -1.11234e+00 -1.04373e+00 -1.18094e+00
3.84000e+04 9.60000e+01 -8.42548e-01 -7.11560e-01 -9.73536e-01 -1.10505e+00 -1.03736e+00 -1.17273e+00
3.85600e+04 9.60000e+01 -8.42548e-01 -7.11560e-01 -9.73536e-01 -1.09790e+00 -1.03105e+00 -1.16474e+00
3.87200e+04 9.60000e+01 -8.42548e-01 -7.11560e-01 -9.73536e-01 -1.09088e+00 -1.02479e+00 -1.15696e+00
3.88800e+04 9.70000e+01 -7.98143e-01 -7.42212e-01 -8.54074e-01 -1.08399e+00 -1.01858e+00 -1.14940e+00
3.90400e+04 9.70000e+01 -7.98143e-01 -7.42212e-01 -8.54074e-01 -1.07723e+00 -1.01242e+00 -1.14205e+00
3.92000e+04 9.80000e+01 -8.73150e-01 -7.45264e-01 -1.00104e+00 -1.07061e+00 -1.00630e+00 -1.13492e+00
3.93600e+04 9.80000e+01 -8.73150e-01 -7.45264e-01 -1.00104e+00 -1.06411e+00 -1.00022e+00 -1.12800e+00
3.95200e+04 9.80000e+01 -8.73150e-01 -7.45264e-01 -1.00104e+00 -1.05774e+00 -9.94191e-01 -1.12129e+00
3.96800e+04 9.90000e+01 -7.88909e-01 -7.12448e-01 -8.65370e-01 -1.05149e+00 -9.88198e-01 -1.11479e+00
3.98400e+04 9.90000e+01 -7.88909e-01 -7.12448e-01 -8.65370e-01 -1.04537e+00 -9.82247e-01 -1.10849e+00
4.00000e+04 1.00000e+02 -6.97040e-01 -6.47969e-01 -7.46111e-01 -1.03936e+00 -9.76339e-01 -1.10238e+00
4.01600e+04 1.00000e+02 -6.97040e-01 -6.47969e-01 -7.46111e-01 -1.03346e+00 -9.70466e-01 -1.09645e+00
4.03200e+04 1.00000e+02 -6.97040e-01 -6.47969e-01 -7.46111e-01 -1.02766e+00 -9.64639e-01 -1.09069e+00
4.04800e+04 1.01000e+02 -7.47077e-01 -6.60190e-01 -8.33964e-01 -1.02197e+00 -9.58855e-01 -1.08509e+00
4.06400e+04 1.01000e+02 -7.47077e-01 -6.60190e-01 -8.33964e-01 -1.01638e+00 -9.53116e-01 -1.07964e+00
4.08000e+04 1.02000e+02 -7.95108e-01 -6.50084e-01 -9.40132e-01 -1.01087e+00 -9.47425e-01 -1.07432e+00
4.09600e+04 1.02000e+02 -7.95108e-01 -6.50084e-01 -9.40132e-01 -1.00546e+00 -9.41785e-01 -1.06913e+00
4.11200e+04 1.02000e+02 -7.95108e-01 -6.50084e-01 -9.40132e-01 -1.00012e+00 -9.36200e-01 -1.06404e+00
4.12800e+04 1.03000e+02 -7.34899e-01 -6.25416e-01 -8.44382e-01 -9.94859e-01 -9.30670e-01 -1.05905e+00
4.14400e+04 1.03000e+02 -7.34899e-01 -6.25416e-01 -8.44382e-01 -9.89671e-01 -9.25202e-01 -1.05414e+00
4.16000e+04 1.04000e+02 -7.23214e-01 -6.58946e-01 -7.87482e-01 -9.84553e-01 -9.19798e-01 -1.04931e+00
4.17600e+04 1.04000e+02 -7.23214e-01 -6.58946e-01 -7.87482e-01 -9.79497e-01 -9.14463e-01 -1.04453e+00
4.19200e+04 1.04000e+02 -7.23214e-01 -6.58946e-01 -7.87482e-01 -9.74505e-01 -9.09197e-01 -1.03981e+00
4.20800e+04 1.05000e+02 -8.07742e-01 -6.97269e-01 -9.18216e-01 -9.69570e-01 -9.04008e-01 -1.03513e+00
4.22400e+04 1.05000e+02 -8.07742e-01 -6.97269e-01 -9.18216e-01 -9.64692e-01 -8.98895e-01 -1.03049e+00
4.24000e+04 1.06000e+02 -7.56998e-01 -6.81450e-01 -8.32546e-01 -9.59871e-01 -8.93860e-01 -1.02588e+00
4.25600e+04 1.06000e+02 -7.56998e-01 -6.81450e-01 -8.32546e-01 -9.55101e-01 -8.88909e-01 -1.02129e+00
4.27200e+04 1.06000e+02 -7.56998e-01 -6.81450e-01 -8.32546e-01 -9.50384e-01 -8.84040e-01 -1.01673e+00
4.28800e+04 1.07000e+02 -6.78895e-01 -6.42132e-01 -7.15658e-01 -9.45716e-01 -8.79257e-01 -1.01218e+00
4.30400e+04 1.07000e+02 -6.78895e-01 -6.42132e-01 -7.15658e-01 -9.41099e-01 -8.74556e-01 -1.00764e+00
4.32000e+04 1.08000e+02 -7.90452e-01 -7.25627e-01 -8.55277e-01 -9.36530e-01 -8.69942e-01 -1.00312e+00
4.33600e+04 1.08000e+02 -7.90452e-01 -7.25627e-01 -8.55277e-01 -9.32011e-01 -8.65411e-01 -9.98611e-01
4.35200e+04 1.08000e+02 -7.90452e-01 -7.25627e-01 -8.55277e-01 -9.27538e-01 -8.60963e-01 -9.94114e-01
4.36800e+04 1.09000e+02 -6.89352e-01 -5.92865e-01 -7.85840e-01 -9.23112e-01 -8.56596e-01 -9.89628e-01
4.38400e+04 1.09000e+02 -6.89352e-01 -5.92865e-01 -7.85840e-01 -9.18732e-01 -8.52310e-01 -9.85155e-01
4.40000e+04 1.10000e+02 -6.74384e-01 -6.31877e-01 -7.16891e-01 -9.14398e-01 -8.48102e-01 -9.80693e-01
4.41600e+04 1.10000e+02 -6.74384e-01 -6.31877e-01 -7.16891e-01 -9.10111e-01 -8.43969e-01 -9.76252e-01
4.43200e+04 1.10000e+02 -6.74384e-01 -6.31877e-01 -7.16891e-01 -9.05868e-01 -8.39910e-01 -9.71825e-01
4.44800e+04 1.11000e+02 -6.95576e-01 -6.19453e-01 -7.71699e-01 -9.01669e-01 -8.35924e-01 -9.67414e-01
4.46400e+04 1.11000e+02 -6.95576e-01 -6.19453e-01 -7.71699e-01 -8.97516e-01 -8.32007e-01 -9.63024e-01
4.48000e+04 1.12000e+02 -7.28060e-01 -6.89699e-01 -7.66422e-01 -8.93406e-01 -8.28161e-01 -9.58651e-01
4.49600e+04 1.12000e+02 -7.28060e-01 -6.89699e-01 -7.66422e-01 -8.89341e-01 -8.24381e-01 -9.54301e-01
4.51200e+04 1.12000e+02 -7.28060e-01 -6.89699e-01 -7.66422e-01 -8.85320e-01 -8.20667e-01 -9.49973e-01
4.52800e+04 1.13000e+02 -7.26043e-01 -6.77706e-01 -7.74381e-01 -8.81345e-01 -8.17021e-01 -9.45668e-01
4.54400e+04 1.13000e+02 -7.26043e-01 -6.77706e-01 -7.74381e-01 -8.77413e-01 -8.13440e-01 -9.41386e-01
4.56000e+04 1.14000e+02 -6.80529e-01 -5.98179e-01 -7.62878e-01 -8.73526e-01 -8.09925e-01 -9.37128e-01
4.57600e+04 1.14000e+02 -6.80529e-01 -5.98179e-01 -7.62878e-01 -8.69685e-01 -8.06476e-01 -9.32894e-01
4.59200e+04 1.14000e+02 -6.80529e-01 -5.98179e-01 -7.62878e-01 -8.65888e-01 -8.03092e-01 -9.28684e-01
4.60800e+04 1.15000e+02 -6.68708e-01 -5.85686e-01 -7.51729e-01 -8.62136e-01 -7.99774e-01 -9.24498e-01
4.62400e+04 1.15000e+02 -6.68708e-01 -5.85686e-01 -7.51729e-01 -8.58429e-01 -7.96521e-01 -9.20337e-01
4.64000e+04 1.16000e+02 -6.67863e-01 -6.29010e-01 -7.06717e-01 -8.54767e-01 -7.93333e-01 -9.16200e-01
4.65600e+04 1.16000e+02 -6.67863e-01 -6.29010e-01 -7.06717e-01 -8.51149e-01 -7.90210e-01 -9.12088e-01
4.67200e+04 1.16000e+02 -6.67863e-01 -6.29010e-01 -7.06717e-01 -8.47574e-01 -7.87150e-01 -9.07998e-01
4.68800e+04 1.17000e+02 -7.07427e-01 -5.63844e-01 -8.51011e-01 -8.44043e-01 -7.84153e-01 -9.03933e-01
4.70400e+04 1.17000e+02 -7.07427e-01 -5.63844e-01 -8.51011e-01 -8.40555e-01 -7.81219e-01 -8.99891e-01
4.72000e+04 1.18000e+02 -6.44338e-01 -6.16543e-01 -6.72134e-01 -8.37109e-01 -7.78345e-01 -8.95872e-01
4.73600e+04 1.18000e+02 -6.44338e-01 -6.16543e-01 -6.72134e-01 -8.33703e-01 -7.75530e-01 -8.91875e-01
4.75200e+04 1.18000e+02 -6.44338e-01 -6.16543e-01 -6.72134e-01 -8.30337e-01 -7.72775e-01 -8.87900e-01
4.76800e+04 1.19000e+02 -6.60201e-01 -5.73083e-01 -7.47319e-01 -8.27011e-01 -7.70075e-01 -8.83947e-01
4.78400e+04 1.19000e+02 -6.60201e-01 -5.73083e-01 -7.47319e-01 -8.23723e-01 -7.67430e-01 -8.80015e-01
4.80000e+04 1.20000e+02 -6.57185e-01 -6.05532e-01 -7.08839e-01 -8.20471e-01 -7.64839e-01 -8.76104e-01
4.81600e+04 1.20000e+02 -6.57185e-01 -6.05532e-01 -7.08839e-01 -8.17256e-01 -7.62299e-01 -8.72214e-01
4.83200e+04 1.20000e+02 -6.57185e-01 -6.05532e-01 -7.08839e-01 -8.14076e-01 -7.59808e-01 -8.68344e-01
4.84800e+04 1.21000e+02 -6.35892e-01 -5.75081e-01 -6.96704e-01 -8.10930e-01 -7.57367e-01 -8.64494e-01
4.86400e+04 1.21000e+02 -6.35892e-01 -5.75081e-01 -6.96704e-01 -8.07817e-01 -7.54970e-01 -8.60664e-01
4.88000e+04 1.22000e+02 -6.59387e-01 -5.74741e-01 -7.44033e-01 -8.04736e-01 -7.52618e-01 -8.56854e-01
4.89600e+04 1.22000e+02 -6.59387e-01 -5.74741e-01 -7.44033e-01 -8.01686e-01 -7.50306e-01 -8.53066e-01
4.91200e+04 1.22000e+02 -6.59387e-01 -5.74741e-01 -7.44033e-01 -7.98666e-01 -7.48033e-01 -8.49299e-01
4.92800e+04 1.23000e+02 -6.29805e-01 -5.62303e-01 -6.97307e-01 -7.95675e-01 -7.45797e-01 -8.45553e-01
4.94400e+04 1.23000e+02 -6.29805e-01 -5.62303e-01 -6.97307e-01 -7.92713e-01 -7.43593e-01 -8.41832e-01
4.96000e+04 1.24000e+02 -6.42219e-01 -5.89362e-01 -6.95075e-01 -7.89778e-01 -7.41420e-01 -8.38136e-01
4.97600e+04 1.24000e+02 -6.42219e-01 -5.89362e-01 -6.95075e-01 -7.86870e-01 -7.39273e-01 -8.34468e-01
4.99200e+04 1.24000e+02 -6.42219e-01 -5.89362e-01 -6.95075e-01 -7.83987e-01 -7.37147e-01 -8.30828e-01
5.00800e+04 1.25000e+02 -6.03315e-01 -5.69165e-01 -6.37464e-01 -7.81130e-01 -7.35040e-01 -8.27220e-01
5.02400e+04 1.25000e+02 -6.03315e-01 -5.69165e-01 -6.37464e-01 -7.78296e-01 -7.32947e-01 -8.23646e-01
5.04000e+04 1.26000e+02 -6.47757e-01 -5.87684e-01 -7.07829e-01 -7.75486e-01 -7.30864e-01 -8.20108e-01
5.05600e+04 1.26000e+02 -6.47757e-01 -5.87684e-01 -7.07829e-01 -7.72698e-01 -7.28785e-01 -8.16610e-01
5.07200e+04 1.26000e+02 -6.47757e-01 -5.87684e-01 -7.07829e-01 -7.69932e-01 -7.26708e-01 -8.13155e-01
5.08800e+04 1.27000e+02 -6.54044e-01 -5.70644e-01 -7.37444e-01 -7.67185e-01 -7.24627e-01 -8.09744e-01
5.10400e+04 1.27000e+02 -6.54044e-01 -5.70644e-01 -7.37444e-01 -7.64460e-01 -7.22538e-01 -8.06381e-01
5.12000e+04 1.28000e+02 -6.30271e-01 -5.61409e-01 -6.99133e-01 -7.61753e-01 -7.20438e-01 -8.03068e-01
5.13600e+04 1.28000e+02 -6.30271e-01 -5.61409e-01 -6.99133e-01 -7.59064e-01 -7.18322e-01 -7.99805e-01
5.15200e+04 1.28000e+02 -6.30271e-01 -5.61409e-01 -6.99133e-01 -7.56392e-01 -7.16188e-01 -7.96595e-01
5.16800e+04 1.29000e+02 -6.38387e-01 -5.48757e-01 -7.28017e-01 -7.53737e-01 -7.14034e-01 -7.93440e-01
5.18400e+04 1.29000e+02 -6.38387e-01 -5.48757e-01 -7.28017e-01 -7.51098e-01 -7.11857e-01 -7.90338e-01
5.20000e+04 1.30000e+02 -6.44554e-01 -6.04423e-01 -6.84685e-01 -7.48474e-01 -7.09657e-01 -7.87290e-01
5.21600e+04 1.30000e+02 -6.44554e-01 -6.04423e-01 -6.84685e-01 -7.45864e-01 -7.07432e-01 -7.84295e-01
5.23200e+04 1.30000e+02 -6.44554e-01 -6.04423e-01 -6.84685e-01 -7.43268e-01 -7.05184e-01 -7.81352e-01
5.24800e+04 1.31000e+02 -6.11225e-01 -5.61428e-01 -6.61021e-01 -7.40685e-01 -7.02912e-01 -7.78458e-01
5.26400e+04 1.31000e+02 -6.11225e-01 -5.61428e-01 -6.61021e-01 -7.38116e-01 -7.00620e-01 -7.75611e-01
5.28000e+04 1.32000e+02 -6.27862e-01 -5.81332e-01 -6.74391e-01 -7.35559e-01 -6.98309e-01 -7.72809e-01
5.29600e+04 1.32000e+02 -6.27862e-01 -5.81332e-01 -6.74391e-01 -7.33014e-01 -6.95981e-01 -7.70047e-01
5.31200e+04 1.32000e+02 -6.27862e-01 -5.81332e-01 -6.74391e-01 -7.30481e-01 -6.93640e-01 -7.67323e-01
5.32800e+04 1.33000e+02 -6.10900e-01 -5.39476e-01 -6.82323e-01 -7.27962e-01 -6.91290e-01 -7.64633e-01
5.34400e+04 1.33000e+02 -6.10900e-01 -5.39476e-01 -6.82323e-01 -7.25455e-01 -6.88935e-01 -7.61974e-01
5.36000e+04 1.34000e+02 -6.77756e-01 -6.05576e-01 -7.49936e-01 -7.22961e-01 -6.86579e-01 -7.59342e-01
5.37600e+04 1.34000e+02 -6.77756e-01 -6.05576e-01 -7.49936e-01 -7.20481e-01 -6.84226e-01 -7.56736e-01
5.39200e+04 1.34000e+02 -6.77756e-01 -6.05576e-01 -7.49936e-01 -7.18016e-01 -6.81881e-01 -7.54152e-01
5.40800e+04 1.35000e+02 -6.07295e-01 -5.42360e-01 -6.72230e-01 -7.15567e-01 -6.79547e-01 -7.51587e-01
5.42400e+04 1.35000e+02 -6.07295e-01 -5.42360e-01 -6.72230e-01 -7.13136e-01 -6.77229e-01 -7.49042e-01
5.44000e+04 1.36000e+02 -6.06359e-01 -5.19551e-01 -6.93167e-01 -7.10723e-01 -6.74931e-01 -7.46514e-01
5.45600e+04 1.36000e+02 -6.06359e-01 -5.19551e-01 -6.93167e-01 -7.08329e-01 -6.72655e-01 -7.44004e-01
5.47200e+04 1.36000e+02 -6.06359e-01 -5.19551e-01 -6.93167e-01 -7.05958e-01 -6.70405e-01 -7.41510e-01
5.48800e+04 1.37000e+02 -5.68867e-01 -5.25558e-01 -6.12177e-01 -7.03609e-01 -6.68185e-01 -7.39034e-01
5.50400e+04 1.37000e+02 -5.68867e-01 -5.25558e-01 -6.12177e-01 -7.01286e-01 -6.65996e-01 -7.36576e-01
5.52000e+04 1.38000e+02 -6.51782e-01 -6.08535e-01 -6.95028e-01 -6.98990e-01 -6.63841e-01 -7.34138e-01
5.53600e+04 1.38000e+02 -6.51782e-01 -6.08535e-01 -6.95028e-01 -6.96721e-01 -6.61721e-01 -7.31721e-01
5.55200e+04 1.38000e+02 -6.51782e-01 -6.08535e-01 -6.95028e-01 -6.94483e-01 -6.59638e-01 -7.29329e-01
5.56800e+04 1.39000e+02 -5.93893e-01 -5.45341e-01 -6.42445e-01 -6.92277e-01 -6.57592e-01 -7.26962e-01
5.58400e+04 1.39000e+02 -5.93893e-01 -5.45341e-01 -6.42445e-01 -6.90104e-01 -6.55584e-01 -7.24624e-01
5.60000e+04 1.40000e+02 -5.59808e-01 -5.21173e-01 -5.98443e-01 -6.87967e-01 -6.53616e-01 -7.22317e-01
5.61600e+04 1.40000e+02 -5.59808e-01 -5.21173e-01 -5.98443e-01 -6.85865e-01 -6.51686e-01 -7.20044e-01
5.63200e+04 1.40000e+02 -5.59808e-01 -5.21173e-01 -5.98443e-01 -6.83802e-01 -6.49795e-01 -7.17808e-01
5.64800e+04 1.41000e+02 -6.32901e-01 -5.96898e-01 -6.68904e-01 -6.81777e-01 -6.47944e-01 -7.15611e-01
5.66400e+04 1.41000e+02 -6.32901e-01 -5.96898e-01 -6.68904e-01 -6.79792e-01 -6.46130e-01 -7.13454e-01
5.68000e+04 1.42000e+02 -6.16773e-01 -5.63664e-01 -6.69882e-01 -6.77848e-01 -6.44356e-01 -7.11340e-01
5.69600e+04 1.42000e+02 -6.16773e-01 -5.63664e-01 -6.69882e-01 -6.75945e-01 -6.42620e-01 -7.09270e-01
5.71200e+04 1.42000e+02 -6.16773e-01 -5.63664e-01 -6.69882e-01 -6.74084e-01 -6.40922e-01 -7.07245e-01
5.72800e+04 1.43000e+02 -5.61794e-01 -5.09659e-01 -6.13930e-01 -6.72264e-01 -6.39262e-01 -7.05265e-01
5.74400e+04 1.43000e+02 -5.61794e-01 -5.09659e-01 -6.13930e-01 -6.70485e-01 -6.37640e-01 -7.03331e-01
5.76000e+04 1.44000e+02 -6.01736e-01 -5.40570e-01 -6.62901e-01 -6.68748e-01 -6.36054e-01 -7.01441e-01
5.77600e+04 1.44000e+02 -6.01736e-01 -5.40570e-01 -6.62901e-01 -6.67051e-01 -6.34506e-01 -6.99595e-01
5.79200e+04 1.44000e+02 -6.01736e-01 -5.40570e-01 -6.62901e-01 -6.65394e-01 -6.32995e-01 -6.97792e-01
5.80800e+04 1.45000e+02 -5.91300e-01 -5.40139e-01 -6.42462e-01 -6.63775e-01 -6.31521e-01 -6.96029e-01
5.82400e+04 1.45000e+02 -5.91300e-01 -5.40139e-01 -6.42462e-01 -6.62193e-01 -6.30082e-01 -6.94304e-01
5.84000e+04 1.46000e+02 -6.09355e-01 -5.58273e-01 -6.60438e-01 -6.60647e-01 -6.28680e-01 -6.92614e-01
5.85600e+04 1.46000e+02 -6.09355e-01 -5.58273e-01 -6.60438e-01 -6.59136e-01 -6.27315e-01 -6.90956e-01
5.87200e+04 1.46000e+02 -6.09355e-01 -5.58273e-01 -6.60438e-01 -6.57657e-01 -6.25986e-01 -6.89327e-01
5.88800e+04 1.47000e+02 -6.09637e-01 -5.65288e-01 -6.53987e-01 -6.56207e-01 -6.24693e-01 -6.87722e-01
5.90400e+04 1.47000e+02 -6.09637e-01 -5.65288e-01 -6.53987e-01 -6.54787e-01 -6.23435e-01 -6.86139e-01
5.92000e+04 1.48000e+02 -5.36379e-01 -4.93575e-01 -5.79184e-01 -6.53394e-01 -6.22214e-01 -6.84573e-01
5.93600e+04 1.48000e+02 -5.36379e-01 -4.93575e-01 -5.79184e-01 -6.52025e-01 -6.21030e-01 -6.83021e-01
5.95200e+04 1.48000e+02 -5.36379e-01 -4.93575e-01 -5.79184e-01 -6.50680e-01 -6.19881e-01 -6.81479e-01
5.96800e+04 1.49000e+02 -5.60558e-01 -5.42563e-01 -5.78554e-01 -6.49356e-01 -6.18769e-01 -6.79943e-01
5.98400e+04 1.49000e+02 -5.60558e-01 -5.42563e-01 -5.78554e-01 -6.48051e-01 -6.17693e-01 -6.78409e-01
6.00000e+04 1.50000e+02 -5.81867e-01 -5.01109e-01 -6.62625e-01 -6.46764e-01 -6.16654e-01 -6.76874e-01
6.01600e+04 1.50000e+02 -5.81867e-01 -5.01109e-01 -6.62625e-01 -6.45493e-01 -6.15650e-01 -6.75335e-01
6.03200e+04 1.50000e+02 -5.81867e-01 -5.01109e-01 -6.62625e-01 -6.44236e-01 -6.14683e-01 -6.73789e-01
6.04800e+04 1.51000e+02 -5.83007e-01 -4.93857e-01 -6.72157e-01 -6.42993e-01 -6.13752e-01 -6.72234e-01
6.06400e+04 1.51000e+02 -5.83007e-01 -4.93857e-01 -6.72157e-01 -6.41762e-01 -6.12857e-01 -6.70667e-01
6.08000e+04 1.52000e+02 -5.72168e-01 -5.36872e-01 -6.07463e-01 -6.40543e-01 -6.11998e-01 -6.69088e-01
6.09600e+04 1.52000e+02 -5.72168e-01 -5.36872e-01 -6.07463e-01 -6.39334e-01 -6.11173e-01 -6.67495e-01
6.11200e+04 1.52000e+02 -5.72168e-01 -5.36872e-01 -6.07463e-01 -6.38134e-01 -6.10381e-01 -6.65887e-01
6.12800e+04 1.53000e+02 -5.19497e-01 -5.03116e-01 -5.35879e-01 -6.36943e-01 -6.09623e-01 -6.64264e-01
6.14400e+04 1.53000e+02 -5.19497e-01 -5.03116e-01 -5.35879e-01 -6.35761e-01 -6.08896e-01 -6.62627e-01
6.16000e+04 1.54000e+02 -5.42428e-01 -5.06123e-01 -5.78733e-01 -6.34587e-01 -6.08198e-01 -6.60976e-01
6.17600e+04 1.54000e+02 -5.42428e-01 -5.06123e-01 -5.78733e-01 -6.33420e-01 -6.07528e-01 -6.59313e-01
6.19200e+04 1.54000e+02 -5.42428e-01 -5.06123e-01 -5.78733e-01 -6.32260e-01 -6.06883e-01 -6.57638e-01
6.20800e+04 1.55000e+02 -5.44640e-01 -4.93552e-01 -5.95728e-01 -6.31107e-01 -6.06259e-01 -6.55955e-01
6.22400e+04 1.55000e+02 -5.44640e-01 -4.93552e-01 -5.95728e-01 -6.29960e-01 -6.05656e-01 -6.54264e-01
6.24000e+04 1.56000e+02 -5.45560e-01 -4.84466e-01 -6.06654e-01 -6.28819e-01 -6.05069e-01 -6.52569e-01
6.25600e+04 1.56000e+02 -5.45560e-01 -4.84466e-01 -6.06654e-01 -6.27683e-01 -6.04493e-01 -6.50872e-01
6.27200e+04 1.56000e+02 -5.45560e-01 -4.84466e-01 -6.06654e-01 -6.26551e-01 -6.03926e-01 -6.49176e-01
6.28800e+04 1.57000e+02 -6.06359e-01 -5.68880e-01 -6.43838e-01 -6.25423e-01 -6.03362e-01 -6.47485e-01
6.30400e+04 1.57000e+02 -6.06359e-01 -5.68880e-01 -6.43838e-01 -6.24299e-01 -6.02798e-01 -6.45801e-01
6.32000e+04 1.58000e+02 -6.01869e-01 -5.16981e-01 -6.86758e-01 -6.23177e-01 -6.02227e-01 -6.44127e-01
6.33600e+04 1.58000e+02 -6.01869e-01 -5.16981e-01 -6.86758e-01 -6.22058e-01 -6.01648e-01 -6.42468e-01
6.35200e+04 1.58000e+02 -6.01869e-01 -5.16981e-01 -6.86758e-01 -6.20939e-01 -6.01053e-01 -6.40825e-01
6.36800e+04 1.59000e+02 -5.79856e-01 -5.21385e-01 -6.38327e-01 -6.19820e-01 -6.00439e-01 -6.39201e-01
6.38400e+04 1.59000e+02 -5.79856e-01 -5.21385e-01 -6.38327e-01 -6.18700e-01 -5.99801e-01 -6.37600e-01
6.40000e+04 1.60000e+02 -5.75869e-01 -5.51120e-01 -6.00618e-01 -6.17579e-01 -5.99134e-01 -6.36023e-01
6.41600e+04 1.60000e+02 -5.75869e-01 -5.51120e-01 -6.00618e-01 -6.16454e-01 -5.98435e-01 -6.34472e-01
6.43200e+04 1.60000e+02 -5.75869e-01 -5.51120e-01 -6.00618e-01 -6.15324e-01 -5.97700e-01 -6.32949e-01
6.44800e+04 1.61000e+02 -5.76037e-01 -5.32361e-01 -6.19712e-01 -6.14190e-01 -5.96926e-01 -6.31454e-01
6.46400e+04 1.61000e+02 -5.76037e-01 -5.32361e-01 -6.19712e-01 -6.13049e-01 -5.96110e-01 -6.29988e-01
6.48000e+04 1.62000e+02 -5.42194e-01 -5.07395e-01 -5.76994e-01 -6.11900e-01 -5.95250e-01 -6.28551e-01
6.49600e+04 1.62000e+02 -5.42194e-01 -5.07395e-01 -5.76994e-01 -6.10744e-01 -5.94346e-01 -6.27141e-01
6.51200e+04 1.62000e+02 -5.42194e-01 -5.07395e-01 -5.76994e-01 -6.09578e-01 -5.93398e-01 -6.25759e-01
6.52800e+04 1.63000e+02 -5.43166e-01 -5.07356e-01 -5.78976e-01 -6.08404e-01 -5.92407e-01 -6.24402e-01
6.54400e+04 1.63000e+02 -5.43166e-01 -5.07356e-01 -5.78976e-01 -6.07222e-01 -5.91374e-01 -6.23069e-01
6.56000e+04 1.64000e+02 -5.05209e-01 -4.51091e-01 -5.59326e-01 -6.06031e-01 -5.90303e-01 -6.21758e-01
6.57600e+04 1.64000e+02 -5.05209e-01 -4.51091e-01 -5.59326e-01 -6.04832e-01 -5.89199e-01 -6.20465e-01
6.59200e+04 1.64000e+02 -5.05209e-01 -4.51091e-01 -5.59326e-01 -6.03626e-01 -5.88065e-01 -6.19188e-01
6.60800e+04 1.65000e+02 -5.44926e-01 -5.23285e-01 -5.66567e-01 -6.02416e-01 -5.86907e-01 -6.17925e-01
6.62400e+04 1.65000e+02 -5.44926e-01 -5.23285e-01 -5.66567e-01 -6.01203e-01 -5.85733e-01 -6.16673e-01
6.64000e+04 1.66000e+02 -5.70460e-01 -5.00769e-01 -6.40152e-01 -5.99990e-01 -5.84549e-01 -6.15431e-01
6.65600e+04 1.66000e+02 -5.70460e-01 -5.00769e-01 -6.40152e-01 -5.98779e-01 -5.83362e-01 -6.14196e-01
6.67200e+04 1.66000e+02 -5.70460e-01 -5.00769e-01 -6.40152e-01 -5.97572e-01 -5.82178e-01 -6.12966e-01
6.68800e+04 1.67000e+02 -5.74298e-01 -5.06770e-01 -6.41825e-01 -5.96373e-01 -5.81005e-01 -6.11741e-01
6.70400e+04 1.67000e+02 -5.74298e-01 -5.06770e-01 -6.41825e-01 -5.95184e-01 -5.79849e-01 -6.10519e-01
6.72000e+04 1.68000e+02 -5.16396e-01 -4.84392e-01 -5.48399e-01 -5.94009e-01 -5.78718e-01 -6.09300e-01
6.73600e+04 1.68000e+02 -5.16396e-01 -4.84392e-01 -5.48399e-01 -5.92851e-01 -5.77617e-01 -6.08085e-01
6.75200e+04 1.68000e+02 -5.16396e-01 -4.84392e-01 -5.48399e-01 -5.91711e-01 -5.76550e-01 -6.06871e-01
6.76800e+04 1.69000e+02 -5.03536e-01 -4.66147e-01 -5.40925e-01 -5.90592e-01 -5.75524e-01 -6.05660e-01
6.78400e+04 1.69000e+02 -5.03536e-01 -4.66147e-01 -5.40925e-01 -5.89496e-01 -5.74541e-01 -6.04452e-01
6.80000e+04 1.70000e+02 -4.95453e-01 -4.45356e-01 -5.45550e-01 -5.88426e-01 -5.73605e-01 -6.03246e-01
6.81600e+04 1.70000e+02 -4.95453e-01 -4.45356e-01 -5.45550e-01 -5.87381e-01 -5.72717e-01 -6.02045e-01
6.83200e+04 1.70000e+02 -4.95453e-01 -4.45356e-01 -5.45550e-01 -5.86362e-01 -5.71879e-01 -6.00845e-01
6.84800e+04 1.71000e+02 -5.39363e-01 -4.72416e-01 -6.06310e-01 -5.85371e-01 -5.71093e-01 -5.99650e-01
6.86400e+04 1.71000e+02 -5.39363e-01 -4.72416e-01 -6.06310e-01 -5.84407e-01 -5.70356e-01 -5.98459e-01
6.88000e+04 1.72000e+02 -5.31064e-01 -4.63085e-01 -5.99042e-01 -5.83470e-01 -5.69669e-01 -5.97271e-01
6.89600e+04 1.72000e+02 -5.31064e-01 -4.63085e-01 -5.99042e-01 -5.82558e-01 -5.69030e-01 -5.96087e-01
6.91200e+04 1.72000e+02 -5.31064e-01 -4.63085e-01 -5.99042e-01 -5.81671e-01 -5.68436e-01 -5.94907e-01
6.92800e+04 1.73000e+02 -5.51560e-01 -4.89108e-01 -6.14011e-01 -5.80808e-01 -5.67885e-01 -5.93731e-01
6.94400e+04 1.73000e+02 -5.51560e-01 -4.89108e-01 -6.14011e-01 -5.79967e-01 -5.67373e-01 -5.92561e-01
6.96000e+04 1.74000e+02 -5.08523e-01 -4.49361e-01 -5.67686e-01 -5.79146e-01 -5.66895e-01 -5.91397e-01
6.97600e+04 1.74000e+02 -5.08523e-01 -4.49361e-01 -5.67686e-01 -5.78342e-01 -5.66447e-01 -5.90237e-01
6.99200e+04 1.74000e+02 -5.08523e-01 -4.49361e-01 -5.67686e-01 -5.77555e-01 -5.66023e-01 -5.89087e-01
7.00800e+04 1.75000e+02 -5.32865e-01 -5.10832e-01 -5.54899e-01 -5.76781e-01 -5.65617e-01 -5.87945e-01
7.02400e+04 1.75000e+02 -5.32865e-01 -5.10832e-01 -5.54899e-01 -5.76018e-01 -5.65224e-01 -5.86813e-01
7.04000e+04 1.76000e+02 -4.92314e-01 -4.45911e-01 -5.38716e-01 -5.75264e-01 -5.64834e-01 -5.85694e-01
7.05600e+04 1.76000e+02 -4.92314e-01 -4.45911e-01 -5.38716e-01 -5.74516e-01 -5.64443e-01 -5.84589e-01
7.07200e+04 1.76000e+02 -4.92314e-01 -4.45911e-01 -5.38716e-01 -5.73772e-01 -5.64042e-01 -5.83502e-01
7.08800e+04 1.77000e+02 -5.13370e-01 -4.67173e-01 -5.59567e-01 -5.73028e-01 -5.63622e-01 -5.82435e-01
7.10400e+04 1.77000e+02 -5.13370e-01 -4.67173e-01 -5.59567e-01 -5.72284e-01 -5.63176e-01 -5.81391e-01
7.12000e+04 1.78000e+02 -5.35336e-01 -4.69358e-01 -6.01314e-01 -5.71535e-01 -5.62696e-01 -5.80375e-01
7.13600e+04 1.78000e+02 -5.35336e-01 -4.69358e-01 -6.01314e-01 -5.70781e-01 -5.62175e-01 -5.79387e-01
7.15200e+04 1.78000e+02 -5.35336e-01 -4.69358e-01 -6.01314e-01 -5.70019e-01 -5.61606e-01 -5.78432e-01
7.16800e+04 1.79000e+02 -5.50568e-01 -5.23726e-01 -5.77409e-01 -5.69248e-01 -5.60984e-01 -5.77512e-01
7.18400e+04 1.79000e+02 -5.50568e-01 -5.23726e-01 -5.77409e-01 -5.68466e-01 -5.60304e-01 -5.76627e-01
7.20000e+04 1.80000e+02 -5.97890e-01 -5.68435e-01 -6.27345e-01 -5.67671e-01 -5.59563e-01 -5.75779e-01
7.21600e+04 1.80000e+02 -5.97890e-01 -5.68435e-01 -6.27345e-01 -5.66863e-01 -5.58761e-01 -5.74966e-01
7.23200e+04 1.80000e+02 -5.97890e-01 -5.68435e-01 -6.27345e-01 -5.66042e-01 -5.57897e-01 -5.74187e-01
7.24800e+04 1.81000e+02 -5.13879e-01 -4.75169e-01 -5.52588e-01 -5.65206e-01 -5.56973e-01 -5.73439e-01
7.26400e+04 1.81000e+02 -5.13879e-01 -4.75169e-01 -5.52588e-01 -5.64355e-01 -5.55992e-01 -5.72719e-01
7.28000e+04 1.82000e+02 -5.34871e-01 -4.82997e-01 -5.86745e-01 -5.63490e-01 -5.54959e-01 -5.72022e-01
7.29600e+04 1.82000e+02 -5.34871e-01 -4.82997e-01 -5.86745e-01 -5.62611e-01 -5.53878e-01 -5.71344e-01
7.31200e+04 1.82000e+02 -5.34871e-01 -4.82997e-01 -5.86745e-01 -5.61718e-01 -5.52752e-01 -5.70683e-01
7.32800e+04 1.83000e+02 -5.57815e-01 -4.89076e-01 -6.26553e-01 -5.60811e-01 -5.51589e-01 -5.70033e-01
7.34400e+04 1.83000e+02 -5.57815e-01 -4.89076e-01 -6.26553e-01 -5.59892e-01 -5.50392e-01 -5.69391e-01
7.36000e+04 1.84000e+02 -5.10652e-01 -4.69003e-01 -5.52301e-01 -5.58961e-01 -5.49168e-01 -5.68755e-01
7.37600e+04 1.84000e+02 -5.10652e-01 -4.69003e-01 -5.52301e-01 -5.58020e-01 -5.47919e-01 -5.68122e-01
7.39200e+04 1.84000e+02 -5.10652e-01 -4.69003e-01 -5.52301e-01 -5.57071e-01 -5.46652e-01 -5.67491e-01
7.40800e+04 1.85000e+02 -5.20548e-01 -4.82136e-01 -5.58960e-01 -5.56116e-01 -5.45371e-01 -5.66861e-01
7.42400e+04 1.85000e+02 -5.20548e-01 -4.82136e-01 -5.58960e-01 -5.55155e-01 -5.44081e-01 -5.66230e-01
7.44000e+04 1.86000e+02 -5.29626e-01 -4.53464e-01 -6.05789e-01 -5.54193e-01 -5.42786e-01 -5.65599e-01
7.45600e+04 1.86000e+02 -5.29626e-01 -4.53464e-01 -6.05789e-01 -5.53230e-01 -5.41491e-01 -5.64968e-01
7.47200e+04 1.86000e+02 -5.29626e-01 -4.53464e-01 -6.05789e-01 -5.52270e-01 -5.40201e-01 -5.64339e-01
7.48800e+04 1.87000e+02 -4.88385e-01 -4.38319e-01 -5.38451e-01 -5.51316e-01 -5.38919e-01 -5.63712e-01
7.50400e+04 1.87000e+02 -4.88385e-01 -4.38319e-01 -5.38451e-01 -5.50370e-01 -5.37651e-01 -5.63089e-01
7.52000e+04 1.88000e+02 -5.04739e-01 -4.63161e-01 -5.46317e-01 -5.49436e-01 -5.36400e-01 -5.62473e-01
7.53600e+04 1.88000e+02 -5.04739e-01 -4.63161e-01 -5.46317e-01 -5.48517e-01 -5.35171e-01 -5.61864e-01
7.55200e+04 1.88000e+02 -5.04739e-01 -4.63161e-01 -5.46317e-01 -5.47616e-01 -5.33968e-01 -5.61265e-01
7.56800e+04 1.89000e+02 -5.06889e-01 -4.32283e-01 -5.81494e-01 -5.46736e-01 -5.32793e-01 -5.60679e-01
7.58400e+04 1.89000e+02 -5.06889e-01 -4.32283e-01 -5.81494e-01 -5.45880e-01 -5.31652e-01 -5.60108e-01
7.60000e+04 1.90000e+02 -5.18819e-01 -4.64373e-01 -5.73265e-01 -5.45049e-01 -5.30546e-01 -5.59553e-01
7.61600e+04 1.90000e+02 -5.18819e-01 -4.64373e-01 -5.73265e-01 -5.44248e-01 -5.29479e-01 -5.59017e-01
7.63200e+04 1.90000e+02 -5.18819e-01 -4.64373e-01 -5.73265e-01 -5.43477e-01 -5.28453e-01 -5.58502e-01
7.64800e+04 1.91000e+02 -5.09894e-01 -4.63558e-01 -5.56231e-01 -5.42739e-01 -5.27469e-01 -5.58009e-01
7.66400e+04 1.91000e+02 -5.09894e-01 -4.63558e-01 -5.56231e-01 -5.42035e-01 -5.26530e-01 -5.57539e-01
7.68000e+04 1.92000e+02 -4.83603e-01 -4.46279e-01 -5.20926e-01 -5.41365e-01 -5.25637e-01 -5.57093e-01
7.69600e+04 1.92000e+02 -4.83603e-01 -4.46279e-01 -5.20926e-01 -5.40730e-01 -5.24789e-01 -5.56672e-01
7.71200e+04 1.92000e+02 -4.83603e-01 -4.46279e-01 -5.20926e-01 -5.40131e-01 -5.23986e-01 -5.56275e-01
7.72800e+04 1.93000e+02 -5.10611e-01 -4.36328e-01 -5.84894e-01 -5.39566e-01 -5.23230e-01 -5.55901e-01
7.74400e+04 1.93000e+02 -5.10611e-01 -4.36328e-01 -5.84894e-01 -5.39034e-01 -5.22516e-01 -5.55552e-01
7.76000e+04 1.94000e+02 -5.14224e-01 -4.81848e-01 -5.46600e-01 -5.38535e-01 -5.21846e-01 -5.55224e-01
7.77600e+04 1.94000e+02 -5.14224e-01 -4.81848e-01 -5.46600e-01 -5.38066e-01 -5.21217e-01 -5.54915e-01
7.79200e+04 1.94000e+02 -5.14224e-01 -4.81848e-01 -5.46600e-01 -5.37625e-01 -5.20624e-01 -5.54625e-01
7.80800e+04 1.95000e+02 -5.47075e-01 -4.76228e-01 -6.17922e-01 -5.37210e-01 -5.20068e-01 -5.54352e-01
7.82400e+04 1.95000e+02 -5.47075e-01 -4.76228e-01 -6.17922e-01 -5.36818e-01 -5.19544e-01 -5.54093e-01
7.84000e+04 1.96000e+02 -5.21509e-01 -4.80222e-01 -5.62796e-01 -5.36446e-01 -5.19048e-01 -5.53845e-01
7.85600e+04 1.96000e+02 -5.21509e-01 -4.80222e-01 -5.62796e-01 -5.36091e-01 -5.18576e-01 -5.53605e-01
7.87200e+04 1.96000e+02 -5.21509e-01 -4.80222e-01 -5.62796e-01 -5.35749e-01 -5.18127e-01 -5.53372e-01
7.88800e+04 1.97000e+02 -4.70691e-01 -4.29776e-01 -5.11605e-01 -5.35418e-01 -5.17694e-01 -5.53142e-01
7.90400e+04 1.97000e+02 -4.70691e-01 -4.29776e-01 -5.11605e-01 -5.35093e-01 -5.17275e-01 -5.52912e-01
7.92000e+04 1.98000e+02 -5.11086e-01 -4.69770e-01 -5.52402e-01 -5.34773e-01 -5.16865e-01 -5.52681e-01
7.93600e+04 1.98000e+02 -5.11086e-01 -4.69770e-01 -5.52402e-01 -5.34453e-01 -5.16462e-01 -5.52445e-01
7.95200e+04 1.98000e+02 -5.11086e-01 -4.69770e-01 -5.52402e-01 -5.34131e-01 -5.16061e-01 -5.52202e-01
7.96800e+04 1.99000e+02 -4.92721e-01 -4.62337e-01 -5.23104e-01 -5.33804e-01 -5.15658e-01 -5.51951e-01
7.98400e+04 1.99000e+02 -4.92721e-01 -4.62337e-01 -5.23104e-01 -5.33470e-01 -5.15251e-01 -5.51688e-01
8.00000e+04 2.00000e+02 -4.66650e-01 -4.20526e-01 -5.12775e-01 -5.33126e-01 -5.14838e-01 -5.51414e-01
8.01600e+04 2.00000e+02 -4.66650e-01 -4.20526e-01 -5.12775e-01 -5.32771e-01 -5.14416e-01 -5.51126e-01
8.03200e+04 2.00000e+02 -4.66650e-01 -4.20526e-01 -5.12775e-01 -5.32403e-01 -5.13983e-01 -5.50824e-01
8.04800e+04 2.01000e+02 -4.91353e-01 -4.66593e-01 -5.16114e-01 -5.32022e-01 -5.13537e-01 -5.50506e-01
8.06400e+04 2.01000e+02 -4.91353e-01 -4.66593e-01 -5.16114e-01 -5.31625e-01 -5.13079e-01 -5.50172e-01
8.08000e+04 2.02000e+02 -5.28929e-01 -4.90364e-01 -5.67494e-01 -5.31214e-01 -5.12606e-01 -5.49823e-01
8.09600e+04 2.02000e+02 -5.28929e-01 -4.90364e-01 -5.67494e-01 -5.30788e-01 -5.12119e-01 -5.49458e-01
8.11200e+04 2.02000e+02 -5.28929e-01 -4.90364e-01 -5.67494e-01 -5.30348e-01 -5.11619e-01 -5.49076e-01
8.12800e+04 2.03000e+02 -4.87958e-01 -4.61946e-01 -5.13970e-01 -5.29893e-01 -5.11107e-01 -5.48679e-01
8.14400e+04 2.03000e+02 -4.87958e-01 -4.61946e-01 -5.13970e-01 -5.29424e-01 -5.10582e-01 -5.48267e-01
8.16000e+04 2.04000e+02 -5.10785e-01 -4.55706e-01 -5.65865e-01 -5.28943e-01 -5.10046e-01 -5.47841e-01
8.17600e+04 2.04000e+02 -5.10785e-01 -4.55706e-01 -5.65865e-01 -5.28450e-01 -5.09500e-01 -5.47400e-01
8.19200e+04 2.04000e+02 -5.10785e-01 -4.55706e-01 -5.65865e-01 -5.27947e-01 -5.08948e-01 -5.46945e-01
8.20800e+04 2.05000e+02 -5.15074e-01 -4.86132e-01 -5.44016e-01 -5.27433e-01 -5.08388e-01 -5.46478e-01
8.22400e+04 2.05000e+02 -5.15074e-01 -4.86132e-01 -5.44016e-01 -5.26910e-01 -5.07823e-01 -5.45998e-01
8.24000e+04 2.06000e+02 -4.99552e-01 -4.58606e-01 -5.40498e-01 -5.26380e-01 -5.07255e-01 -5.45506e-01
8.25600e+04 2.06000e+02 -4.99552e-01 -4.58606e-01 -5.40498e-01 -5.25843e-01 -5.06685e-01 -5.45001e-01
8.27200e+04 2.06000e+02 -4.99552e-01 -4.58606e-01 -5.40498e-01 -5.25299e-01 -5.06113e-01 -5.44485e-01
8.28800e+04 2.07000e+02 -5.07324e-01 -4.45440e-01 -5.69208e-01 -5.24750e-01 -5.05543e-01 -5.43957e-01
8.30400e+04 2.07000e+02 -5.07324e-01 -4.45440e-01 -5.69208e-01 -5.24195e-01 -5.04974e-01 -5.43416e-01
8.32000e+04 2.08000e+02 -4.92157e-01 -4.37577e-01 -5.46737e-01 -5.23636e-01 -5.04408e-01 -5.42864e-01
8.33600e+04 2.08000e+02 -4.92157e-01 -4.37577e-01 -5.46737e-01 -5.23073e-01 -5.03846e-01 -5.42299e-01
8.35200e+04 2.08000e+02 -4.92157e-01 -4.37577e-01 -5.46737e-01 -5.22505e-01 -5.03289e-01 -5.41721e-01
8.36800e+04 2.09000e+02 -4.62855e-01 -4.07520e-01 -5.18190e-01 -5.21935e-01 -5.02739e-01 -5.41131e-01
8.38400e+04 2.09000e+02 -4.62855e-01 -4.07520e-01 -5.18190e-01 -5.21361e-01 -5.02196e-01 -5.40527e-01
8.40000e+04 2.10000e+02 -4.85714e-01 -4.27674e-01 -5.43755e-01 -5.20786e-01 -5.01662e-01 -5.39909e-01
8.41600e+04 2.10000e+02 -4.85714e-01 -4.27674e-01 -5.43755e-01 -5.20207e-01 -5.01137e-01 -5.39277e-01
8.43200e+04 2.10000e+02 -4.85714e-01 -4.27674e-01 -5.43755e-01 -5.19628e-01 -5.00625e-01 -5.38631e-01
8.44800e+04 2.11000e+02 -4.76069e-01 -4.38892e-01 -5.13246e-01 -5.19048e-01 -5.00124e-01 -5.37971e-01
8.46400e+04 2.11000e+02 -4.76069e-01 -4.38892e-01 -5.13246e-01 -5.18467e-01 -4.99637e-01 -5.37298e-01
8.48000e+04 2.12000e+02 -5.28346e-01 -4.65201e-01 -5.91491e-01 -5.17888e-01 -4.99165e-01 -5.36611e-01
8.49600e+04 2.12000e+02 -5.28346e-01 -4.65201e-01 -5.91491e-01 -5.17310e-01 -4.98710e-01 -5.35911e-01
8.51200e+04 2.12000e+02 -5.28346e-01 -4.65201e-01 -5.91491e-01 -5.16735e-01 -4.98272e-01 -5.35199e-01
8.52800e+04 2.13000e+02 -5.23018e-01 -4.59493e-01 -5.86544e-01 -5.16164e-01 -4.97852e-01 -5.34476e-01
8.54400e+04 2.13000e+02 -5.23018e-01 -4.59493e-01 -5.86544e-01 -5.15597e-01 -4.97452e-01 -5.33742e-01
8.56000e+04 2.14000e+02 -4.76099e-01 -4.16438e-01 -5.35760e-01 -5.15036e-01 -4.97071e-01 -5.33001e-01
8.57600e+04 2.14000e+02 -4.76099e-01 -4.16438e-01 -5.35760e-01 -5.14481e-01 -4.96711e-01 -5.32250e-01
8.59200e+04 2.14000e+02 -4.76099e-01 -4.16438e-01 -5.35760e-01 -5.13933e-01 -4.96373e-01 -5.31494e-01
8.60800e+04 2.15000e+02 -4.76547e-01 -4.22701e-01 -5.30394e-01 -5.13393e-01 -4.96056e-01 -5.30730e-01
8.62400e+04 2.15000e+02 -4.76547e-01 -4.22701e-01 -5.30394e-01 -5.12862e-01 -4.95760e-01 -5.29963e-01
8.64000e+04 2.16000e+02 -4.86056e-01 -4.52022e-01 -5.20090e-01 -5.12339e-01 -4.95487e-01 -5.29191e-01
8.65600e+04 2.16000e+02 -4.86056e-01 -4.52022e-01 -5.20090e-01 -5.11825e-01 -4.95234e-01 -5.28415e-01
8.67200e+04 2.16000e+02 -4.86056e-01 -4.52022e-01 -5.20090e-01 -5.11320e-01 -4.95004e-01 -5.27637e-01
8.68800e+04 2.17000e+02 -4.92797e-01 -4.27326e-01 -5.58268e-01 -5.10825e-01 -4.94794e-01 -5.26855e-01
8.70400e+04 2.17000e+02 -4.92797e-01 -4.27326e-01 -5.58268e-01 -5.10338e-01 -4.94605e-01 -5.26071e-01
8.72000e+04 2.18000e+02 -4.94575e-01 -4.65394e-01 -5.23756e-01 -5.09860e-01 -4.94436e-01 -5.25284e-01
8.73600e+04 2.18000e+02 -4.94575e-01 -4.65394e-01 -5.23756e-01 -5.09391e-01 -4.94286e-01 -5.24495e-01
8.75200e+04 2.18000e+02 -4.94575e-01 -4.65394e-01 -5.23756e-01 -5.08930e-01 -4.94155e-01 -5.23705e-01
8.76800e+04 2.19000e+02 -4.44139e-01 -4.10195e-01 -4.78082e-01 -5.08477e-01 -4.94039e-01 -5.22915e-01
8.78400e+04 2.19000e+02 -4.44139e-01 -4.10195e-01 -4.78082e-01 -5.08032e-01 -4.93939e-01 -5.22126e-01
8.80000e+04 2.20000e+02 -4.44507e-01 -4.21896e-01 -4.67119e-01 -5.07595e-01 -4.93851e-01 -5.21340e-01
8.81600e+04 2.20000e+02 -4.44507e-01 -4.21896e-01 -4.67119e-01 -5.07165e-01 -4.93773e-01 -5.20558e-01
8.83200e+04 2.20000e+02 -4.44507e-01 -4.21896e-01 -4.67119e-01 -5.06742e-01 -4.93701e-01 -5.19784e-01
8.84800e+04 2.21000e+02 -5.03443e-01 -4.75446e-01 -5.31441e-01 -5.06327e-01 -4.93633e-01 -5.19020e-01
8.86400e+04 2.21000e+02 -5.03443e-01 -4.75446e-01 -5.31441e-01 -5.05918e-01 -4.93563e-01 -5.18273e-01
8.88000e+04 2.22000e+02 -4.62543e-01 -4.12247e-01 -5.12838e-01 -5.05516e-01 -4.93488e-01 -5.17543e-01
8.89600e+04 2.22000e+02 -4.62543e-01 -4.12247e-01 -5.12838e-01 -5.05120e-01 -4.93402e-01 -5.16838e-01
8.91200e+04 2.22000e+02 -4.62543e-01 -4.12247e-01 -5.12838e-01 -5.04730e-01 -4.93301e-01 -5.16160e-01
8.92800e+04 2.23000e+02 -4.87996e-01 -4.46356e-01 -5.29635e-01 -5.04347e-01 -4.93178e-01 -5.15515e-01
8.94400e+04 2.23000e+02 -4.87996e-01 -4.46356e-01 -5.29635e-01 -5.03969e-01 -4.93030e-01 -5.14907e-01
8.96000e+04 2.24000e+02 -4.81578e-01 -4.58506e-01 -5.04651e-01 -5.03596e-01 -4.92850e-01 -5.14341e-01
8.97600e+04 2.24000e+02 -4.81578e-01 -4.58506e-01 -5.04651e-01 -5.03228e-01 -4.92635e-01 -5.13821e-01
8.99200e+04 2.24000e+02 -4.81578e-01 -4.58506e-01 -5.04651e-01 -5.02864e-01 -4.92379e-01 -5.13348e-01
9.00800e+04 2.25000e+02 -4.35872e-01 -4.04302e-01 -4.67442e-01 -5.02503e-01 -4.92082e-01 -5.12924e-01
9.02400e+04 2.25000e+02 -4.35872e-01 -4.04302e-01 -4.67442e-01 -5.02146e-01 -4.91741e-01 -5.12550e-01
9.04000e+04 2.26000e+02 -4.67542e-01 -4.28469e-01 -5.06616e-01 -5.01790e-01 -4.91356e-01 -5.12224e-01
9.05600e+04 2.26000e+02 -4.67542e-01 -4.28469e-01 -5.06616e-01 -5.01435e-01 -4.90925e-01 -5.11944e-01
9.07200e+04 2.26000e+02 -4.67542e-01 -4.28469e-01 -5.06616e-01 -5.01079e-01 -4.90453e-01 -5.11704e-01
9.08800e+04 2.27000e+02 -4.57004e-01 -4.24928e-01 -4.89080e-01 -5.00722e-01 -4.89941e-01 -5.11502e-01
9.10400e+04 2.27000e+02 -4.57004e-01 -4.24928e-01 -4.89080e-01 -5.00362e-01 -4.89391e-01 -5.11333e-01
9.12000e+04 2.28000e+02 -4.68776e-01 -4.35135e-01 -5.02418e-01 -4.99998e-01 -4.88808e-01 -5.11188e-01
9.13600e+04 2.28000e+02 -4.68776e-01 -4.35135e-01 -5.02418e-01 -4.99629e-01 -4.88194e-01 -5.11063e-01
9.15200e+04 2.28000e+02 -4.68776e-01 -4.35135e-01 -5.02418e-01 -4.99253e-01 -4.87555e-01 -5.10952e-01
9.16800e+04 2.29000e+02 -4.67754e-01 -4.41071e-01 -4.94437e-01 -4.98871e-01 -4.86894e-01 -5.10848e-01
9.18400e+04 2.29000e+02 -4.67754e-01 -4.41071e-01 -4.94437e-01 -4.98480e-01 -4.86214e-01 -5.10745e-01
9.20000e+04 2.30000e+02 -4.62966e-01 -4.40418e-01 -4.85514e-01 -4.98080e-01 -4.85519e-01 -5.10640e-01
9.21600e+04 2.30000e+02 -4.62966e-01 -4.40418e-01 -4.85514e-01 -4.97669e-01 -4.84813e-01 -5.10526e-01
9.23200e+04 2.30000e+02 -4.62966e-01 -4.40418e-01 -4.85514e-01 -4.97248e-01 -4.84098e-01 -5.10398e-01
9.24800e+04 2.31000e+02 -4.55913e-01 -4.32499e-01 -4.79326e-01 -4.96816e-01 -4.83378e-01 -5.10253e-01
9.26400e+04 2.31000e+02 -4.55913e-01 -4.32499e-01 -4.79326e-01 -4.96371e-01 -4.82655e-01 -5.10087e-01
9.28000e+04 2.32000e+02 -4.23522e-01 -3.90572e-01 -4.56472e-01 -4.95914e-01 -4.81932e-01 -5.09896e-01
9.29600e+04 2.32000e+02 -4.23522e-01 -3.90572e-01 -4.56472e-01 -4.95445e-01 -4.81210e-01 -5.09679e-01
9.31200e+04 2.32000e+02 -4.23522e-01 -3.90572e-01 -4.56472e-01 -4.94962e-01 -4.80492e-01 -5.09432e-01
9.32800e+04 2.33000e+02 -4.82356e-01 -4.34046e-01 -5.30666e-01 -4.94467e-01 -4.79780e-01 -5.09154e-01
9.34400e+04 2.33000e+02 -4.82356e-01 -4.34046e-01 -5.30666e-01 -4.93959e-01 -4.79075e-01 -5.08842e-01
9.36000e+04 2.34000e+02 -4.86861e-01 -4.49920e-01 -5.23803e-01 -4.93438e-01 -4.78378e-01 -5.08498e-01
9.37600e+04 2.34000e+02 -4.86861e-01 -4.49920e-01 -5.23803e-01 -4.92904e-01 -4.77689e-01 -5.08118e-01
9.39200e+04 2.34000e+02 -4.86861e-01 -4.49920e-01 -5.23803e-01 -4.92357e-01 -4.77010e-01 -5.07704e-01
9.40800e+04 2.35000e+02 -4.89080e-01 -4.60618e-01 -5.17541e-01 -4.91798e-01 -4.76341e-01 -5.07255e-01
9.42400e+04 2.35000e+02 -4.89080e-01 -4.60618e-01 -5.17541e-01 -4.91228e-01 -4.75683e-01 -5.06772e-01
9.44000e+04 2.36000e+02 -4.93621e-01 -4.70187e-01 -5.17054e-01 -4.90646e-01 -4.75036e-01 -5.06256e-01
9.45600e+04 2.36000e+02 -4.93621e-01 -4.70187e-01 -5.17054e-01 -4.90053e-01 -4.74397e-01 -5.05708e-01
9.47200e+04 2.36000e+02 -4.93621e-01 -4.70187e-01 -5.17054e-01 -4.89450e-01 -4.73769e-01 -5.05130e-01
9.48800e+04 2.37000e+02 -5.15097e-01 -4.59568e-01 -5.70627e-01 -4.88837e-01 -4.73151e-01 -5.04523e-01
9.50400e+04 2.37000e+02 -5.15097e-01 -4.59568e-01 -5.70627e-01 -4.88215e-01 -4.72541e-01 -5.03889e-01
9.52000e+04 2.38000e+02 -4.78950e-01 -4.40542e-01 -5.17358e-01 -4.87584e-01 -4.71939e-01 -5.03230e-01
9.53600e+04 2.38000e+02 -4.78950e-01 -4.40542e-01 -5.17358e-01 -4.86946e-01 -4.71343e-01 -5.02549e-01
9.55200e+04 2.38000e+02 -4.78950e-01 -4.40542e-01 -5.17358e-01 -4.86302e-01 -4.70755e-01 -5.01848e-01
9.56800e+04 2.39000e+02 -4.83022e-01 -4.31385e-01 -5.34660e-01 -4.85651e-01 -4.70171e-01 -5.01130e-01
9.58400e+04 2.39000e+02 -4.83022e-01 -4.31385e-01 -5.34660e-01 -4.84995e-01 -4.69592e-01 -5.00397e-01
9.60000e+04 2.40000e+02 -4.54537e-01 -4.08927e-01 -5.00146e-01 -4.84335e-01 -4.69018e-01 -4.99651e-01
9.61600e+04 2.40000e+02 -4.54537e-01 -4.08927e-01 -5.00146e-01 -4.83672e-01 -4.68449e-01 -4.98896e-01
9.63200e+04 2.40000e+02 -4.54537e-01 -4.08927e-01 -5.00146e-01 -4.83008e-01 -4.67883e-01 -4.98134e-01
9.64800e+04 2.41000e+02 -4.61665e-01 -4.19265e-01 -5.04064e-01 -4.82345e-01 -4.67321e-01 -4.97368e-01
9.66400e+04 2.41000e+02 -4.61665e-01 -4.19265e-01 -5.04064e-01 -4.81683e-01 -4.66766e-01 -4.96601e-01
9.68000e+04 2.42000e+02 -4.35932e-01 -4.05272e-01 -4.66591e-01 -4.81026e-01 -4.66216e-01 -4.95836e-01
9.69600e+04 2.42000e+02 -4.35932e-01 -4.05272e-01 -4.66591e-01 -4.80375e-01 -4.65675e-01 -4.95076e-01
9.71200e+04 2.42000e+02 -4.35932e-01 -4.05272e-01 -4.66591e-01 -4.79733e-01 -4.65143e-01 -4.94323e-01
9.72800e+04 2.43000e+02 -4.93296e-01 -4.36804e-01 -5.49788e-01 -4.79102e-01 -4.64623e-01 -4.93582e-01
9.74400e+04 2.43000e+02 -4.93296e-01 -4.36804e-01 -5.49788e-01 -4.78486e-01 -4.64116e-01 -4.92856e-01
9.76000e+04 2.44000e+02 -4.60230e-01 -4.27725e-01 -4.92736e-01 -4.77886e-01 -4.63626e-01 -4.92146e-01
9.77600e+04 2.44000e+02 -4.60230e-01 -4.27725e-01 -4.92736e-01 -4.77305e-01 -4.63153e-01 -4.91457e-01
9.79200e+04 2.44000e+02 -4.60230e-01 -4.27725e-01 -4.92736e-01 -4.76746e-01 -4.62701e-01 -4.90791e-01
9.80800e+04 2.45000e+02 -4.84202e-01 -4.44151e-01 -5.24254e-01 -4.76213e-01 -4.62272e-01 -4.90153e-01
9.82400e+04 2.45000e+02 -4.84202e-01 -4.44151e-01 -5.24254e-01 -4.75706e-01 -4.61868e-01 -4.89544e-01
9.84000e+04 2.46000e+02 -4.41450e-01 -4.02888e-01 -4.80013e-01 -4.75229e-01 -4.61490e-01 -4.88968e-01
9.85600e+04 2.46000e+02 -4.41450e-01 -4.02888e-01 -4.80013e-01 -4.74783e-01 -4.61139e-01 -4.88428e-01
9.87200e+04 2.46000e+02 -4.41450e-01 -4.02888e-01 -4.80013e-01 -4.74371e-01 -4.60815e-01 -4.87927e-01
9.88800e+04 2.47000e+02 -4.50579e-01 -4.02140e-01 -4.99018e-01 -4.73992e-01 -4.60519e-01 -4.87465e-01
9.90400e+04 2.47000e+02 -4.50579e-01 -4.02140e-01 -4.99018e-01 -4.73648e-01 -4.60250e-01 -4.87047e-01
9.92000e+04 2.48000e+02 -4.71783e-01 -4.28011e-01 -5.15555e-01 -4.73340e-01 -4.60006e-01 -4.86674e-01
9.93600e+04 2.48000e+02 -4.71783e-01 -4.28011e-01 -5.15555e-01 -4.73066e-01 -4.59786e-01 -4.86347e-01
9.95200e+04 2.48000e+02 -4.71783e-01 -4.28011e-01 -5.15555e-01 -4.72828e-01 -4.59587e-01 -4.86069e-01
9.96800e+04 2.49000e+02 -4.50586e-01 -4.30991e-01 -4.70181e-01 -4.72622e-01 -4.59406e-01 -4.85838e-01
9.98400e+04 2.49000e+02 -4.50586e-01 -4.30991e-01 -4.70181e-01 -4.72450e-01 -4.59241e-01 -4.85658e-01
1.00000e+05 2.50000e+02 -4.85586e-01 -4.09234e-01 -5.61939e-01 -4.72307e-01 -4.59086e-01 -4.85527e-01
1.00160e+05 2.50000e+02 -4.85586e-01 -4.09234e-01 -5.61939e-01 -4.72193e-01 -4.58940e-01 -4.85446e-01
1.00320e+05 2.50000e+02 -4.85586e-01 -4.09234e-01 -5.61939e-01 -4.72106e-01 -4.58797e-01 -4.85414e-01
1.00480e+05 2.51000e+02 -4.29690e-01 -4.03969e-01 -4.55411e-01 -4.72042e-01 -4.58654e-01 -4.85429e-01
1.00640e+05 2.51000e+02 -4.29690e-01 -4.03969e-01 -4.55411e-01 -4.71999e-01 -4.58508e-01 -4.85491e-01
1.00800e+05 2.52000e+02 -4.44723e-01 -4.09656e-01 -4.79790e-01 -4.71975e-01 -4.58355e-01 -4.85596e-01
1.00960e+05 2.52000e+02 -4.44723e-01 -4.09656e-01 -4.79790e-01 -4.71967e-01 -4.58191e-01 -4.85742e-01
1.01120e+05 2.52000e+02 -4.44723e-01 -4.09656e-01 -4.79790e-01 -4.71971e-01 -4.58016e-01 -4.85926e-01
1.01280e+05 2.53000e+02 -4.38573e-01 -3.94086e-01 -4.83060e-01 -4.71985e-01 -4.57826e-01 -4.86144e-01
1.01440e+05 2.53000e+02 -4.38573e-01 -3.94086e-01 -4.83060e-01 -4.72006e-01 -4.57620e-01 -4.86391e-01
1.01600e+05 2.54000e+02 -4.46332e-01 -3.97247e-01 -4.95418e-01 -4.72031e-01 -4.57397e-01 -4.86664e-01
1.01760e+05 2.54000e+02 -4.46332e-01 -3.97247e-01 -4.95418e-01 -4.72057e-01 -4.57157e-01 -4.86958e-01
1.01920e+05 2.54000e+02 -4.46332e-01 -3.97247e-01 -4.95418e-01 -4.72083e-01 -4.56899e-01 -4.87266e-01
1.02080e+05 2.55000e+02 -4.78845e-01 -4.33619e-01 -5.24072e-01 -4.72104e-01 -4.56624e-01 -4.87585e-01
1.02240e+05 2.55000e+02 -4.78845e-01 -4.33619e-01 -5.24072e-01 -4.72121e-01 -4.56332e-01 -4.87909e-01
1.02400e+05 2.56000e+02 -4.85037e-01 -4.12724e-01 -5.57349e-01 -4.72129e-01 -4.56024e-01 -4.88233e-01
1.02560e+05 2.56000e+02 -4.85037e-01 -4.12724e-01 -5.57349e-01 -4.72127e-01 -4.55701e-01 -4.88553e-01
1.02720e+05 2.56000e+02 -4.85037e-01 -4.12724e-01 -5.57349e-01 -4.72114e-01 -4.55365e-01 -4.88863e-01
1.02880e+05 2.57000e+02 -4.16421e-01 -3.90789e-01 -4.42052e-01 -4.72089e-01 -4.55017e-01 -4.89160e-01
1.03040e+05 2.57000e+02 -4.16421e-01 -3.90789e-01 -4.42052e-01 -4.72049e-01 -4.54659e-01 -4.89439e-01
1.03200e+05 2.58000e+02 -4.40169e-01 -4.06898e-01 -4.73440e-01 -4.71993e-01 -4.54290e-01 -4.89696e-01
1.03360e+05 2.58000e+02 -4.40169e-01 -4.06898e-01 -4.73440e-01 -4.71921e-01 -4.53914e-01 -4.89927e-01
1.03520e+05 2.58000e+02 -4.40169e-01 -4.06898e-01 -4.73440e-01 -4.71832e-01 -4.53532e-01 -4.90131e-01
1.03680e+05 2.59000e+02 -4.21140e-01 -3.85434e-01 -4.56847e-01 -4.71724e-01 -4.53145e-01 -4.90303e-01
1.03840e+05 2.59000e+02 -4.21140e-01 -3.85434e-01 -4.56847e-01 -4.71597e-01 -4.52755e-01 -4.90440e-01
1.04000e+05 2.60000e+02 -4.75169e-01 -4.30423e-01 -5.19915e-01 -4.71451e-01 -4.52363e-01 -4.90540e-01
1.04160e+05 2.60000e+02 -4.75169e-01 -4.30423e-01 -5.19915e-01 -4.71286e-01 -4.51972e-01 -4.90600e-01
1.04320e+05 2.60000e+02 -4.75169e-01 -4.30423e-01 -5.19915e-01 -4.71101e-01 -4.51584e-01 -4.90619e-01
1.04480e+05 2.61000e+02 -4.83636e-01 -4.34900e-01 -5.32373e-01 -4.70897e-01 -4.51201e-01 -4.90592e-01
1.04640e+05 2.61000e+02 -4.83636e-01 -4.34900e-01 -5.32373e-01 -4.70673e-01 -4.50825e-01 -4.90520e-01
1.04800e+05 2.62000e+02 -4.48169e-01 -4.08678e-01 -4.87660e-01 -4.70430e-01 -4.50460e-01 -4.90399e-01
1.04960e+05 2.62000e+02 -4.48169e-01 -4.08678e-01 -4.87660e-01 -4.70168e-01 -4.50107e-01 -4.90229e-01
1.05120e+05 2.62000e+02 -4.48169e-01 -4.08678e-01 -4.87660e-01 -4.69888e-01 -4.49769e-01 -4.90007e-01
1.05280e+05 2.63000e+02 -4.34271e-01 -3.85171e-01 -4.83370e-01 -4.69592e-01 -4.49451e-01 -4.89732e-01
1.05440e+05 2.63000e+02 -4.34271e-01 -3.85171e-01 -4.83370e-01 -4.69278e-01 -4.49153e-01 -4.89403e-01
1.05600e+05 2.64000e+02 -4.54538e-01 -4.38443e-01 -4.70633e-01 -4.68949e-01 -4.48879e-01 -4.89019e-01
1.05760e+05 2.64000e+02 -4.54538e-01 -4.38443e-01 -4.70633e-01 -4.68606e-01 -4.48631e-01 -4.88581e-01
1.05920e+05 2.64000e+02 -4.54538e-01 -4.38443e-01 -4.70633e-01 -4.68249e-01 -4.48412e-01 -4.88086e-01
1.06080e+05 2.65000e+02 -4.48316e-01 -4.16820e-01 -4.79811e-01 -4.67879e-01 -4.48222e-01 -4.87536e-01
1.06240e+05 2.65000e+02 -4.48316e-01 -4.16820e-01 -4.79811e-01 -4.67498e-01 -4.48065e-01 -4.86931e-01
1.06400e+05 2.66000e+02 -4.33419e-01 -4.24993e-01 -4.41845e-01 -4.67105e-01 -4.47939e-01 -4.86272e-01
1.06560e+05 2.66000e+02 -4.33419e-01 -4.24993e-01 -4.41845e-01 -4.66704e-01 -4.47846e-01 -4.85562e-01
1.06720e+05 2.66000e+02 -4.33419e-01 -4.24993e-01 -4.41845e-01 -4.66294e-01 -4.47785e-01 -4.84802e-01
1.06880e+05 2.67000e+02 -4.56548e-01 -4.15401e-01 -4.97696e-01 -4.65877e-01 -4.47758e-01 -4.83997e-01
1.07040e+05 2.67000e+02 -4.56548e-01 -4.15401e-01 -4.97696e-01 -4.65454e-01 -4.47760e-01 -4.83148e-01
1.07200e+05 2.68000e+02 -4.55586e-01 -4.09848e-01 -5.01323e-01 -4.65026e-01 -4.47790e-01 -4.82262e-01
1.07360e+05 2.68000e+02 -4.55586e-01 -4.09848e-01 -5.01323e-01 -4.64595e-01 -4.47847e-01 -4.81343e-01
1.07520e+05 2.68000e+02 -4.55586e-01 -4.09848e-01 -5.01323e-01 -4.64161e-01 -4.47925e-01 -4.80398e-01
1.07680e+05 2.69000e+02 -4.34233e-01 -4.16913e-01 -4.51553e-01 -4.63727e-01 -4.48021e-01 -4.79432e-01
1.07840e+05 2.69000e+02 -4.34233e-01 -4.16913e-01 -4.51553e-01 -4.63292e-01 -4.48131e-01 -4.78454e-01
1.08000e+05 2.70000e+02 -4.52803e-01 -4.26780e-01 -4.78827e-01 -4.62859e-01 -4.48248e-01 -4.77470e-01
1.08160e+05 2.70000e+02 -4.52803e-01 -4.26780e-01 -4.78827e-01 -4.62428e-01 -4.48367e-01 -4.76490e-01
1.08320e+05 2.70000e+02 -4.52803e-01 -4.26780e-01 -4.78827e-01 -4.62002e-01 -4.48482e-01 -4.75522e-01
1.08480e+05 2.71000e+02 -4.82276e-01 -4.46966e-01 -5.17586e-01 -4.61579e-01 -4.48585e-01 -4.74573e-01
1.08640e+05 2.71000e+02 -4.82276e-01 -4.46966e-01 -5.17586e-01 -4.61162e-01 -4.48671e-01 -4.73653e-01
1.08800e+05 2.72000e+02 -4.69752e-01 -4.27722e-01 -5.11782e-01 -4.60751e-01 -4.48732e-01 -4.72770e-01
1.08960e+05 2.72000e+02 -4.69752e-01 -4.27722e-01 -5.11782e-01 -4.60347e-01 -4.48762e-01 -4.71931e-01
1.09120e+05 2.72000e+02 -4.69752e-01 -4.27722e-01 -5.11782e-01 -4.59950e-01 -4.48757e-01 -4.71144e-01
1.09280e+05 2.73000e+02 -4.68056e-01 -4.38421e-01 -4.97690e-01 -4.59562e-01 -4.48710e-01 -4.70413e-01
1.09440e+05 2.73000e+02 -4.68056e-01 -4.38421e-01 -4.97690e-01 -4.59181e-01 -4.48619e-01 -4.69744e-01
1.09600e+05 2.74000e+02 -4.68539e-01 -4.55602e-01 -4.81475e-01 -4.58809e-01 -4.48483e-01 -4.69136e-01
1.09760e+05 2.74000e+02 -4.68539e-01 -4.55602e-01 -4.81475e-01 -4.58446e-01 -4.48302e-01 -4.68591e-01
1.09920e+05 2.74000e+02 -4.68539e-01 -4.55602e-01 -4.81475e-01 -4.58092e-01 -4.48078e-01 -4.68105e-01
1.10080e+05 2.75000e+02 -4.81496e-01 -4.34527e-01 -5.28465e-01 -4.57747e-01 -4.47816e-01 -4.67677e-01
1.10240e+05 2.75000e+02 -4.81496e-01 -4.34527e-01 -5.28465e-01 -4.57410e-01 -4.47521e-01 -4.67299e-01
1.10400e+05 2.76000e+02 -4.19392e-01 -3.78032e-01 -4.60751e-01 -4.57083e-01 -4.47200e-01 -4.66967e-01
1.10560e+05 2.76000e+02 -4.19392e-01 -3.78032e-01 -4.60751e-01 -4.56765e-01 -4.46859e-01 -4.66671e-01
1.10720e+05 2.76000e+02 -4.19392e-01 -3.78032e-01 -4.60751e-01 -4.56456e-01 -4.46506e-01 -4.66406e-01
1.10880e+05 2.77000e+02 -4.50527e-01 -4.19818e-01 -4.81235e-01 -4.56157e-01 -4.46148e-01 -4.66166e-01
1.11040e+05 2.77000e+02 -4.50527e-01 -4.19818e-01 -4.81235e-01 -4.55867e-01 -4.45791e-01 -4.65943e-01
1.11200e+05 2.78000e+02 -4.44910e-01 -3.76148e-01 -5.13672e-01 -4.55588e-01 -4.45442e-01 -4.65734e-01
1.11360e+05 2.78000e+02 -4.44910e-01 -3.76148e-01 -5.13672e-01 -4.55319e-01 -4.45104e-01 -4.65533e-01
1.11520e+05 2.78000e+02 -4.44910e-01 -3.76148e-01 -5.13672e-01 -4.55060e-01 -4.44782e-01 -4.65338e-01
1.11680e+05 2.79000e+02 -4.73685e-01 -4.48257e-01 -4.99113e-01 -4.54814e-01 -4.44480e-01 -4.65148e-01
1.11840e+05 2.79000e+02 -4.73685e-01 -4.48257e-01 -4.99113e-01 -4.54581e-01 -4.44201e-01 -4.64960e-01
1.12000e+05 2.80000e+02 -4.35517e-01 -3.72780e-01 -4.98254e-01 -4.54361e-01 -4.43945e-01 -4.64776e-01
1.12160e+05 2.80000e+02 -4.35517e-01 -3.72780e-01 -4.98254e-01 -4.54155e-01 -4.43715e-01 -4.64595e-01
1.12320e+05 2.80000e+02 -4.35517e-01 -3.72780e-01 -4.98254e-01 -4.53965e-01 -4.43511e-01 -4.64419e-01
1.12480e+05 2.81000e+02 -4.56716e-01 -4.31894e-01 -4.81538e-01 -4.53791e-01 -4.43333e-01 -4.64248e-01
1.12640e+05 2.81000e+02 -4.56716e-01 -4.31894e-01 -4.81538e-01 -4.53634e-01 -4.43182e-01 -4.64087e-01
1.12800e+05 2.82000e+02 -4.73073e-01 -4.48993e-01 -4.97154e-01 -4.53495e-01 -4.43056e-01 -4.63935e-01
1.12960e+05 2.82000e+02 -4.73073e-01 -4.48993e-01 -4.97154e-01 -4.53375e-01 -4.42954e-01 -4.63796e-01
1.13120e+05 2.82000e+02 -4.73073e-01 -4.48993e-01 -4.97154e-01 -4.53274e-01 -4.42876e-01 -4.63672e-01
1.13280e+05 2.83000e+02 -4.39638e-01 -3.93677e-01 -4.85598e-01 -4.53192e-01 -4.42821e-01 -4.63564e-01
1.13440e+05 2.83000e+02 -4.39638e-01 -3.93677e-01 -4.85598e-01 -4.53130e-01 -4.42787e-01 -4.63473e-01
1.13600e+05 2.84000e+02 -4.45672e-01 -4.19483e-01 -4.71862e-01 -4.53087e-01 -4.42771e-01 -4.63402e-01
1.13760e+05 2.84000e+02 -4.45672e-01 -4.19483e-01 -4.71862e-01 -4.53063e-01 -4.42774e-01 -4.63351e-01
1.13920e+05 2.84000e+02 -4.45672e-01 -4.19483e-01 -4.71862e-01 -4.53057e-01 -4.42794e-01 -4.63319e-01
1.14080e+05 2.85000e+02 -4.80547e-01 -4.38028e-01 -5.23067e-01 -4.53068e-01 -4.42828e-01 -4.63308e-01
1.14240e+05 2.85000e+02 -4.80547e-01 -4.38028e-01 -5.23067e-01 -4.53096e-01 -4.42876e-01 -4.63317e-01
1.14400e+05 2.86000e+02 -4.45480e-01 -4.12636e-01 -4.78324e-01 -4.53140e-01 -4.42936e-01 -4.63344e-01
1.14560e+05 2.86000e+02 -4.45480e-01 -4.12636e-01 -4.78324e-01 -4.53198e-01 -4.43007e-01 -4.63388e-01
1.14720e+05 2.86000e+02 -4.45480e-01 -4.12636e-01 -4.78324e-01 -4.53268e-01 -4.43087e-01 -4.63449e-01
1.14880e+05 2.87000e+02 -4.65762e-01 -4.36760e-01 -4.94765e-01 -4.53349e-01 -4.43176e-01 -4.63523e-01
1.15040e+05 2.87000e+02 -4.65762e-01 -4.36760e-01 -4.94765e-01 -4.53440e-01 -4.43272e-01 -4.63608e-01
1.15200e+05 2.88000e+02 -4.65658e-01 -4.03824e-01 -5.27493e-01 -4.53539e-01 -4.43374e-01 -4.63704e-01
1.15360e+05 2.88000e+02 -4.65658e-01 -4.03824e-01 -5.27493e-01 -4.53644e-01 -4.43483e-01 -4.63806e-01
1.15520e+05 2.88000e+02 -4.65658e-01 -4.03824e-01 -5.27493e-01 -4.53754e-01 -4.43595e-01 -4.63914e-01
1.15680e+05 2.89000e+02 -4.26558e-01 -3.96150e-01 -4.56966e-01 -4.53868e-01 -4.43712e-01 -4.64024e-01
1.15840e+05 2.89000e+02 -4.26558e-01 -3.96150e-01 -4.56966e-01 -4.53983e-01 -4.43831e-01 -4.64135e-01
1.16000e+05 2.90000e+02 -4.77107e-01 -4.30096e-01 -5.24119e-01 -4.54098e-01 -4.43952e-01 -4.64245e-01
1.16160e+05 2.90000e+02 -4.77107e-01 -4.30096e-01 -5.24119e-01 -4.54213e-01 -4.44074e-01 -4.64352e-01
1.16320e+05 2.90000e+02 -4.77107e-01 -4.30096e-01 -5.24119e-01 -4.54326e-01 -4.44198e-01 -4.64454e-01
1.16480e+05 2.91000e+02 -4.46481e-01 -4.21556e-01 -4.71406e-01 -4.54436e-01 -4.44320e-01 -4.64552e-01
1.16640e+05 2.91000e+02 -4.46481e-01 -4.21556e-01 -4.71406e-01 -4.54542e-01 -4.44442e-01 -4.64643e-01
1.16800e+05 2.92000e+02 -4.15059e-01 -3.87742e-01 -4.42377e-01 -4.54644e-01 -4.44561e-01 -4.64727e-01
1.16960e+05 2.92000e+02 -4.15059e-01 -3.87742e-01 -4.42377e-01 -4.54741e-01 -4.44678e-01 -4.64804e-01
1.17120e+05 2.92000e+02 -4.15059e-01 -3.87742e-01 -4.42377e-01 -4.54832e-01 -4.44791e-01 -4.64874e-01
1.17280e+05 2.93000e+02 -4.37975e-01 -3.99266e-01 -4.76685e-01 -4.54918e-01 -4.44899e-01 -4.64937e-01
1.17440e+05 2.93000e+02 -4.37975e-01 -3.99266e-01 -4.76685e-01 -4.54999e-01 -4.45003e-01 -4.64994e-01
1.17600e+05 2.94000e+02 -4.50566e-01 -4.10882e-01 -4.90251e-01 -4.55073e-01 -4.45102e-01 -4.65044e-01
1.17760e+05 2.94000e+02 -4.50566e-01 -4.10882e-01 -4.90251e-01 -4.55142e-01 -4.45194e-01 -4.65090e-01
1.17920e+05 2.94000e+02 -4.50566e-01 -4.10882e-01 -4.90251e-01 -4.55206e-01 -4.45279e-01 -4.65132e-01
1.18080e+05 2.95000e+02 -4.63265e-01 -4.10466e-01 -5.16064e-01 -4.55264e-01 -4.45356e-01 -4.65172e-01
1.18240e+05 2.95000e+02 -4.63265e-01 -4.10466e-01 -5.16064e-01 -4.55317e-01 -4.45425e-01 -4.65210e-01
1.18400e+05 2.96000e+02 -4.38059e-01 -3.98908e-01 -4.77211e-01 -4.55366e-01 -4.45483e-01 -4.65248e-01
1.18560e+05 2.96000e+02 -4.38059e-01 -3.98908e-01 -4.77211e-01 -4.55410e-01 -4.45531e-01 -4.65288e-01
1.18720e+05 2.96000e+02 -4.38059e-01 -3.98908e-01 -4.77211e-01 -4.55449e-01 -4.45569e-01 -4.65330e-01
1.18880e+05 2.97000e+02 -4.59523e-01 -4.33286e-01 -4.85759e-01 -4.55485e-01 -4.45593e-01 -4.65377e-01
1.19040e+05 2.97000e+02 -4.59523e-01 -4.33286e-01 -4.85759e-01 -4.55516e-01 -4.45604e-01 -4.65428e-01
1.19200e+05 2.98000e+02 -4.31310e-01 -4.06162e-01 -4.56458e-01 -4.55543e-01 -4.45601e-01 -4.65486e-01
1.19360e+05 2.98000e+02 -4.31310e-01 -4.06162e-01 -4.56458e-01 -4.55566e-01 -4.45584e-01 -4.65549e-01
1.19520e+05 2.98000e+02 -4.31310e-01 -4.06162e-01 -4.56458e-01 -4.55585e-01 -4.45550e-01 -4.65620e-01
1.19680e+05 2.99000e+02 -4.62705e-01 -4.17310e-01 -5.08099e-01 -4.55598e-01 -4.45500e-01 -4.65696e-01
1.19840e+05 2.99000e+02 -4.62705e-01 -4.17310e-01 -5.08099e-01 -4.55606e-01 -4.45432e-01 -4.65780e-01
1.20000e+05 3.00000e+02 -4.61155e-01 -4.04828e-01 -5.17482e-01 -4.55608e-01 -4.45347e-01 -4.65868e-01
1.20160e+05 3.00000e+02 -4.61155e-01 -4.04828e-01 -5.17482e-01 -4.55603e-01 -4.45244e-01 -4.65962e-01
1.20320e+05 3.00000e+02 -4.61155e-01 -4.04828e-01 -5.17482e-01 -4.55592e-01 -4.45124e-01 -4.66059e-01
1.20480e+05 3.01000e+02 -4.27771e-01 -3.80832e-01 -4.74709e-01 -4.55572e-01 -4.44985e-01 -4.66159e-01
1.20640e+05 3.01000e+02 -4.27771e-01 -3.80832e-01 -4.74709e-01 -4.55544e-01 -4.44830e-01 -4.66259e-01
1.20800e+05 3.02000e+02 -4.51927e-01 -4.20234e-01 -4.83621e-01 -4.55508e-01 -4.44656e-01 -4.66359e-01
1.20960e+05 3.02000e+02 -4.51927e-01 -4.20234e-01 -4.83621e-01 -4.55461e-01 -4.44465e-01 -4.66458e-01
1.21120e+05 3.02000e+02 -4.51927e-01 -4.20234e-01 -4.83621e-01 -4.55405e-01 -4.44258e-01 -4.66553e-01
1.21280e+05 3.03000e+02 -4.80439e-01 -4.45902e-01 -5.14976e-01 -4.55339e-01 -4.44034e-01 -4.66644e-01
1.21440e+05 3.03000e+02 -4.80439e-01 -4.45902e-01 -5.14976e-01 -4.55263e-01 -4.43796e-01 -4.66729e-01
1.21600e+05 3.04000e+02 -4.62550e-01 -4.28134e-01 -4.96965e-01 -4.55176e-01 -4.43544e-01 -4.66808e-01
1.21760e+05 3.04000e+02 -4.62550e-01 -4.28134e-01 -4.96965e-01 -4.55078e-01 -4.43277e-01 -4.66878e-01
1.21920e+05 3.04000e+02 -4.62550e-01 -4.28134e-01 -4.96965e-01 -4.54970e-01 -4.42999e-01 -4.66940e-01
1.22080e+05 3.05000e+02 -4.61056e-01 -4.33381e-01 -4.88732e-01 -4.54852e-01 -4.42710e-01 -4.66993e-01
1.22240e+05 3.05000e+02 -4.61056e-01 -4.33381e-01 -4.88732e-01 -4.54724e-01 -4.42411e-01 -4.67036e-01
1.22400e+05 3.06000e+02 -4.06961e-01 -3.62106e-01 -4.51816e-01 -4.54587e-01 -4.42105e-01 -4.67069e-01
1.22560e+05 3.06000e+02 -4.06961e-01 -3.62106e-01 -4.51816e-01 -4.54441e-01 -4.41791e-01 -4.67091e-01
1.22720e+05 3.06000e+02 -4.06961e-01 -3.62106e-01 -4.51816e-01 -4.54288e-01 -4.41473e-01 -4.67103e-01
1.22880e+05 3.07000e+02 -4.60827e-01 -3.64199e-01 -5.57455e-01 -4.54127e-01 -4.41150e-01 -4.67104e-01
1.23040e+05 3.07000e+02 -4.60827e-01 -3.64199e-01 -5.57455e-01 -4.53961e-01 -4.40825e-01 -4.67096e-01
1.23200e+05 3.08000e+02 -4.28269e-01 -4.02183e-01 -4.54355e-01 -4.53789e-01 -4.40500e-01 -4.67078e-01
1.23360e+05 3.08000e+02 -4.28269e-01 -4.02183e-01 -4.54355e-01 -4.53613e-01 -4.40175e-01 -4.67052e-01
1.23520e+05 3.08000e+02 -4.28269e-01 -4.02183e-01 -4.54355e-01 -4.53435e-01 -4.39854e-01 -4.67016e-01
1.23680e+05 3.09000e+02 -4.09742e-01 -3.74538e-01 -4.44946e-01 -4.53255e-01 -4.39536e-01 -4.66973e-01
1.23840e+05 3.09000e+02 -4.09742e-01 -3.74538e-01 -4.44946e-01 -4.53074e-01 -4.39225e-01 -4.66923e-01
1.24000e+05 3.10000e+02 -4.49218e-01 -4.38976e-01 -4.59460e-01 -4.52894e-01 -4.38921e-01 -4.66867e-01
1.24160e+05 3.10000e+02 -4.49218e-01 -4.38976e-01 -4.59460e-01 -4.52716e-01 -4.38626e-01 -4.66805e-01
1.24320e+05 3.10000e+02 -4.49218e-01 -4.38976e-01 -4.59460e-01 -4.52541e-01 -4.38342e-01 -4.66739e-01
1.24480e+05 3.11000e+02 -4.52298e-01 -3.93936e-01 -5.10661e-01 -4.52370e-01 -4.38072e-01 -4.66669e-01
1.24640e+05 3.11000e+02 -4.52298e-01 -3.93936e-01 -5.10661e-01 -4.52205e-01 -4.37816e-01 -4.66595e-01
1.24800e+05 3.12000e+02 -4.41801e-01 -3.87061e-01 -4.96542e-01 -4.52047e-01 -4.37575e-01 -4.66520e-01
1.24960e+05 3.12000e+02 -4.41801e-01 -3.87061e-01 -4.96542e-01 -4.51896e-01 -4.37350e-01 -4.66441e-01
1.25120e+05 3.12000e+02 -4.41801e-01 -3.87061e-01 -4.96542e-01 -4.51752e-01 -4.37145e-01 -4.66360e-01
1.25280e+05 3.13000e+02 -4.62548e-01 -4.16029e-01 -5.09067e-01 -4.51618e-01 -4.36958e-01 -4.66277e-01
1.25440e+05 3.13000e+02 -4.62548e-01 -4.16029e-01 -5.09067e-01 -4.51491e-01 -4.36790e-01 -4.66192e-01
1.25600e+05 3.14000e+02 -4.44168e-01 -3.98145e-01 -4.90190e-01 -4.51374e-01 -4.36643e-01 -4.66105e-01
1.25760e+05 3.14000e+02 -4.44168e-01 -3.98145e-01 -4.90190e-01 -4.51264e-01 -4.36513e-01 -4.66014e-01
1.25920e+05 3.14000e+02 -4.44168e-01 -3.98145e-01 -4.90190e-01 -4.51162e-01 -4.36403e-01 -4.65921e-01
1.26080e+05 3.15000e+02 -4.17055e-01 -3.92827e-01 -4.41284e-01 -4.51068e-01 -4.36312e-01 -4.65825e-01
1.26240e+05 3.15000e+02 -4.17055e-01 -3.92827e-01 -4.41284e-01 -4.50980e-01 -4.36236e-01 -4.65724e-01
1.26400e+05 3.16000e+02 -4.13334e-01 -3.73693e-01 -4.52975e-01 -4.50898e-01 -4.36176e-01 -4.65619e-01
1.26560e+05 3.16000e+02 -4.13334e-01 -3.73693e-01 -4.52975e-01 -4.50819e-01 -4.36129e-01 -4.65510e-01
1.26720e+05 3.16000e+02 -4.13334e-01 -3.73693e-01 -4.52975e-01 -4.50743e-01 -4.36091e-01 -4.65395e-01
1.26880e+05 3.17000e+02 -4.76056e-01 -4.40907e-01 -5.11204e-01 -4.50669e-01 -4.36062e-01 -4.65276e-01
1.27040e+05 3.17000e+02 -4.76056e-01 -4.40907e-01 -5.11204e-01 -4.50595e-01 -4.36038e-01 -4.65152e-01
1.27200e+05 3.18000e+02 -4.37333e-01 -3.91018e-01 -4.83648e-01 -4.50520e-01 -4.36016e-01 -4.65023e-01
1.27360e+05 3.18000e+02 -4.37333e-01 -3.91018e-01 -4.83648e-01 -4.50442e-01 -4.35994e-01 -4.64891e-01
1.27520e+05 3.18000e+02 -4.37333e-01 -3.91018e-01 -4.83648e-01 -4.50361e-01 -4.35966e-01 -4.64756e-01
1.27680e+05 3.19000e+02 -4.32475e-01 -3.79828e-01 -4.85122e-01 -4.50275e-01 -4.35931e-01 -4.64619e-01
1.27840e+05 3.19000e+02 -4.32475e-01 -3.79828e-01 -4.85122e-01 -4.50184e-01 -4.35886e-01 -4.64482e-01
1.28000e+05 3.20000e+02 -4.33017e-01 -3.99063e-01 -4.66971e-01 -4.50087e-01 -4.35828e-01 -4.64346e-01
1.28160e+05 3.20000e+02 -4.33017e-01 -3.99063e-01 -4.66971e-01 -4.49982e-01 -4.35753e-01 -4.64211e-01
1.28320e+05 3.20000e+02 -4.33017e-01 -3.99063e-01 -4.66971e-01 -4.49871e-01 -4.35661e-01 -4.64081e-01
1.28480e+05 3.21000e+02 -4.56314e-01 -4.25170e-01 -4.87457e-01 -4.49751e-01 -4.35548e-01 -4.63955e-01
1.28640e+05 3.21000e+02 -4.56314e-01 -4.25170e-01 -4.87457e-01 -4.49624e-01 -4.35413e-01 -4.63835e-01
1.28800e+05 3.22000e+02 -4.42391e-01 -4.00741e-01 -4.84042e-01 -4.49488e-01 -4.35255e-01 -4.63722e-01
1.28960e+05 3.22000e+02 -4.42391e-01 -4.00741e-01 -4.84042e-01 -4.49345e-01 -4.35073e-01 -4.63617e-01
1.29120e+05 3.22000e+02 -4.42391e-01 -4.00741e-01 -4.84042e-01 -4.49193e-01 -4.34868e-01 -4.63519e-01
1.29280e+05 3.23000e+02 -4.32229e-01 -4.06560e-01 -4.57898e-01 -4.49034e-01 -4.34638e-01 -4.63430e-01
1.29440e+05 3.23000e+02 -4.32229e-01 -4.06560e-01 -4.57898e-01 -4.48867e-01 -4.34385e-01 -4.63348e-01
1.29600e+05 3.24000e+02 -4.41257e-01 -3.94342e-01 -4.88171e-01 -4.48692e-01 -4.34110e-01 -4.63274e-01
1.29760e+05 3.24000e+02 -4.41257e-01 -3.94342e-01 -4.88171e-01 -4.48511e-01 -4.33814e-01 -4.63208e-01
1.29920e+05 3.24000e+02 -4.41257e-01 -3.94342e-01 -4.88171e-01 -4.48323e-01 -4.33499e-01 -4.63148e-01
1.30080e+05 3.25000e+02 -4.46801e-01 -3.91193e-01 -5.02410e-01 -4.48129e-01 -4.33166e-01 -4.63093e-01
1.30240e+05 3.25000e+02 -4.46801e-01 -3.91193e-01 -5.02410e-01 -4.47930e-01 -4.32817e-01 -4.63043e-01
1.30400e+05 3.26000e+02 -4.37016e-01 -3.44852e-01 -5.29179e-01 -4.47726e-01 -4.32455e-01 -4.62996e-01
1.30560e+05 3.26000e+02 -4.37016e-01 -3.44852e-01 -5.29179e-01 -4.47518e-01 -4.32083e-01 -4.62952e-01
1.30720e+05 3.26000e+02 -4.37016e-01 -3.44852e-01 -5.29179e-01 -4.47305e-01 -4.31702e-01 -4.62908e-01
1.30880e+05 3.27000e+02 -4.34753e-01 -3.88438e-01 -4.81068e-01 -4.47090e-01 -4.31316e-01 -4.62865e-01
1.31040e+05 3.27000e+02 -4.34753e-01 -3.88438e-01 -4.81068e-01 -4.46873e-01 -4.30925e-01 -4.62820e-01
1.31200e+05 3.28000e+02 -4.53063e-01 -4.04708e-01 -5.01419e-01 -4.46654e-01 -4.30533e-01 -4.62774e-01
1.31360e+05 3.28000e+02 -4.53063e-01 -4.04708e-01 -5.01419e-01 -4.46434e-01 -4.30143e-01 -4.62725e-01
1.31520e+05 3.28000e+02 -4.53063e-01 -4.04708e-01 -5.01419e-01 -4.46214e-01 -4.29756e-01 -4.62672e-01
1.31680e+05 3.29000e+02 -4.17067e-01 -3.97788e-01 -4.36346e-01 -4.45994e-01 -4.29375e-01 -4.62613e-01
1.31840e+05 3.29000e+02 -4.17067e-01 -3.97788e-01 -4.36346e-01 -4.45776e-01 -4.29003e-01 -4.62548e-01
1.32000e+05 3.30000e+02 -4.63206e-01 -4.14119e-01 -5.12294e-01 -4.45559e-01 -4.28642e-01 -4.62475e-01
1.32160e+05 3.30000e+02 -4.63206e-01 -4.14119e-01 -5.12294e-01 -4.45344e-01 -4.28293e-01 -4.62395e-01
1.32320e+05 3.30000e+02 -4.63206e-01 -4.14119e-01 -5.12294e-01 -4.45133e-01 -4.27960e-01 -4.62306e-01
1.32480e+05 3.31000e+02 -4.50032e-01 -4.25516e-01 -4.74548e-01 -4.44925e-01 -4.27643e-01 -4.62206e-01
1.32640e+05 3.31000e+02 -4.50032e-01 -4.25516e-01 -4.74548e-01 -4.44721e-01 -4.27345e-01 -4.62096e-01
1.32800e+05 3.32000e+02 -4.00244e-01 -3.58565e-01 -4.41923e-01 -4.44521e-01 -4.27068e-01 -4.61974e-01
1.32960e+05 3.32000e+02 -4.00244e-01 -3.58565e-01 -4.41923e-01 -4.44327e-01 -4.26812e-01 -4.61841e-01
1.33120e+05 3.32000e+02 -4.00244e-01 -3.58565e-01 -4.41923e-01 -4.44137e-01 -4.26578e-01 -4.61696e-01
1.33280e+05 3.33000e+02 -4.32093e-01 -3.78998e-01 -4.85188e-01 -4.43953e-01 -4.26367e-01 -4.61539e-01
1.33440e+05 3.33000e+02 -4.32093e-01 -3.78998e-01 -4.85188e-01 -4.43775e-01 -4.26178e-01 -4.61371e-01
1.33600e+05 3.34000e+02 -4.32423e-01 -4.02489e-01 -4.62358e-01 -4.43603e-01 -4.26013e-01 -4.61193e-01
1.33760e+05 3.34000e+02 -4.32423e-01 -4.02489e-01 -4.62358e-01 -4.43436e-01 -4.25869e-01 -4.61004e-01
1.33920e+05 3.34000e+02 -4.32423e-01 -4.02489e-01 -4.62358e-01 -4.43277e-01 -4.25746e-01 -4.60808e-01
1.34080e+05 3.35000e+02 -4.16260e-01 -3.96048e-01 -4.36473e-01 -4.43123e-01 -4.25642e-01 -4.60604e-01
1.34240e+05 3.35000e+02 -4.16260e-01 -3.96048e-01 -4.36473e-01 -4.42976e-01 -4.25556e-01 -4.60395e-01
1.34400e+05 3.36000e+02 -4.77041e-01 -4.36989e-01 -5.17092e-01 -4.42835e-01 -4.25487e-01 -4.60184e-01
1.34560e+05 3.36000e+02 -4.77041e-01 -4.36989e-01 -5.17092e-01 -4.42700e-01 -4.25430e-01 -4.59971e-01
1.34720e+05 3.36000e+02 -4.77041e-01 -4.36989e-01 -5.17092e-01 -4.42572e-01 -4.25383e-01 -4.59760e-01
1.34880e+05 3.37000e+02 -4.23349e-01 -3.71425e-01 -4.75273e-01 -4.42449e-01 -4.25345e-01 -4.59554e-01
1.35040e+05 3.37000e+02 -4.23349e-01 -3.71425e-01 -4.75273e-01 -4.42332e-01 -4.25310e-01 -4.59354e-01
1.35200e+05 3.38000e+02 -4.51470e-01 -4.33264e-01 -4.69676e-01 -4.42220e-01 -4.25276e-01 -4.59164e-01
1.35360e+05 3.38000e+02 -4.51470e-01 -4.33264e-01 -4.69676e-01 -4.42114e-01 -4.25240e-01 -4.58987e-01
1.35520e+05 3.38000e+02 -4.51470e-01 -4.33264e-01 -4.69676e-01 -4.42012e-01 -4.25198e-01 -4.58826e-01
1.35680e+05 3.39000e+02 -4.67613e-01 -4.01407e-01 -5.33818e-01 -4.41914e-01 -4.25147e-01 -4.58682e-01
1.35840e+05 3.39000e+02 -4.67613e-01 -4.01407e-01 -5.33818e-01 -4.41820e-01 -4.25082e-01 -4.58557e-01
1.36000e+05 3.40000e+02 -4.18866e-01 -3.94240e-01 -4.43492e-01 -4.41728e-01 -4.25002e-01 -4.58454e-01
1.36160e+05 3.40000e+02 -4.18866e-01 -3.94240e-01 -4.43492e-01 -4.41638e-01 -4.24904e-01 -4.58372e-01
1.36320e+05 3.40000e+02 -4.18866e-01 -3.94240e-01 -4.43492e-01 -4.41550e-01 -4.24785e-01 -4.58315e-01
1.36480e+05 3.41000e+02 -4.45004e-01 -3.83398e-01 -5.06610e-01 -4.41462e-01 -4.24645e-01 -4.58280e-01
1.36640e+05 3.41000e+02 -4.45004e-01 -3.83398e-01 -5.06610e-01 -4.41374e-01 -4.24481e-01 -4.58268e-01
1.36800e+05 3.42000e+02 -4.11116e-01 -3.81873e-01 -4.40358e-01 -4.41286e-01 -4.24294e-01 -4.58278e-01
1.36960e+05 3.42000e+02 -4.11116e-01 -3.81873e-01 -4.40358e-01 -4.41196e-01 -4.24083e-01 -4.58308e-01
1.37120e+05 3.42000e+02 -4.11116e-01 -3.81873e-01 -4.40358e-01 -4.41104e-01 -4.23851e-01 -4.58358e-01
1.37280e+05 3.43000e+02 -4.12662e-01 -3.77392e-01 -4.47933e-01 -4.41010e-01 -4.23597e-01 -4.58423e-01
1.37440e+05 3.43000e+02 -4.12662e-01 -3.77392e-01 -4.47933e-01 -4.40914e-01 -4.23324e-01 -4.58503e-01
1.37600e+05 3.44000e+02 -4.22669e-01 -3.86235e-01 -4.59104e-01 -4.40815e-01 -4.23034e-01 -4.58595e-01
1.37760e+05 3.44000e+02 -4.22669e-01 -3.86235e-01 -4.59104e-01 -4.40713e-01 -4.22730e-01 -4.58696e-01
1.37920e+05 3.44000e+02 -4.22669e-01 -3.86235e-01 -4.59104e-01 -4.40609e-01 -4.22414e-01 -4.58804e-01
1.38080e+05 3.45000e+02 -4.31590e-01 -3.99306e-01 -4.63873e-01 -4.40503e-01 -4.22089e-01 -4.58917e-01
1.38240e+05 3.45000e+02 -4.31590e-01 -3.99306e-01 -4.63873e-01 -4.40395e-01 -4.21757e-01 -4.59033e-01
1.38400e+05 3.46000e+02 -4.14912e-01 -3.75474e-01 -4.54349e-01 -4.40286e-01 -4.21424e-01 -4.59149e-01
1.38560e+05 3.46000e+02 -4.14912e-01 -3.75474e-01 -4.54349e-01 -4.40177e-01 -4.21089e-01 -4.59265e-01
1.38720e+05 3.46000e+02 -4.14912e-01 -3.75474e-01 -4.54349e-01 -4.40068e-01 -4.20757e-01 -4.59379e-01
1.38880e+05 3.47000e+02 -4.10529e-01 -3.81305e-01 -4.39754e-01 -4.39960e-01 -4.20430e-01 -4.59490e-01
1.39040e+05 3.47000e+02 -4.10529e-01 -3.81305e-01 -4.39754e-01 -4.39853e-01 -4.20110e-01 -4.59596e-01
1.39200e+05 3.48000e+02 -4.25580e-01 -3.89429e-01 -4.61730e-01 -4.39748e-01 -4.19799e-01 -4.59697e-01
1.39360e+05 3.48000e+02 -4.25580e-01 -3.89429e-01 -4.61730e-01 -4.39646e-01 -4.19499e-01 -4.59793e-01
1.39520e+05 3.48000e+02 -4.25580e-01 -3.89429e-01 -4.61730e-01 -4.39546e-01 -4.19210e-01 -4.59882e-01
1.39680e+05 3.49000e+02 -4.53480e-01 -4.20620e-01 -4.86340e-01 -4.39449e-01 -4.18935e-01 -4.59964e-01
1.39840e+05 3.49000e+02 -4.53480e-01 -4.20620e-01 -4.86340e-01 -4.39355e-01 -4.18673e-01 -4.60037e-01
1.40000e+05 3.50000e+02 -4.33046e-01 -3.58219e-01 -5.07873e-01 -4.39263e-01 -4.18425e-01 -4.60101e-01
1.40160e+05 3.50000e+02 -4.33046e-01 -3.58219e-01 -5.07873e-01 -4.39173e-01 -4.18191e-01 -4.60155e-01
1.40320e+05 3.50000e+02 -4.33046e-01 -3.58219e-01 -5.07873e-01 -4.39085e-01 -4.17972e-01 -4.60198e-01
1.40480e+05 3.51000e+02 -4.31092e-01 -4.00632e-01 -4.61551e-01 -4.38997e-01 -4.17765e-01 -4.60229e-01
1.40640e+05 3.51000e+02 -4.31092e-01 -4.00632e-01 -4.61551e-01 -4.38909e-01 -4.17572e-01 -4.60245e-01
1.40800e+05 3.52000e+02 -3.92339e-01 -3.73623e-01 -4.11054e-01 -4.38819e-01 -4.17392e-01 -4.60247e-01
1.40960e+05 3.52000e+02 -3.92339e-01 -3.73623e-01 -4.11054e-01 -4.38728e-01 -4.17223e-01 -4.60232e-01
1.41120e+05 3.52000e+02 -3.92339e-01 -3.73623e-01 -4.11054e-01 -4.38632e-01 -4.17064e-01 -4.60199e-01
1.41280e+05 3.53000e+02 -4.27850e-01 -3.95616e-01 -4.60084e-01 -4.38531e-01 -4.16915e-01 -4.60147e-01
1.41440e+05 3.53000e+02 -4.27850e-01 -3.95616e-01 -4.60084e-01 -4.38424e-01 -4.16775e-01 -4.60073e-01
1.41600e+05 3.54000e+02 -4.02499e-01 -3.84886e-01 -4.20112e-01 -4.38310e-01 -4.16643e-01 -4.59976e-01
1.41760e+05 3.54000e+02 -4.02499e-01 -3.84886e-01 -4.20112e-01 -4.38187e-01 -4.16519e-01 -4.59856e-01
1.41920e+05 3.54000e+02 -4.02499e-01 -3.84886e-01 -4.20112e-01 -4.38055e-01 -4.16400e-01 -4.59710e-01
1.42080e+05 3.55000e+02 -4.78172e-01 -4.10393e-01 -5.45951e-01 -4.37912e-01 -4.16287e-01 -4.59537e-01
1.42240e+05 3.55000e+02 -4.78172e-01 -4.10393e-01 -5.45951e-01 -4.37759e-01 -4.16179e-01 -4.59338e-01
1.42400e+05 3.56000e+02 -4.21872e-01 -3.73427e-01 -4.70317e-01 -4.37594e-01 -4.16076e-01 -4.59112e-01
1.42560e+05 3.56000e+02 -4.21872e-01 -3.73427e-01 -4.70317e-01 -4.37417e-01 -4.15977e-01 -4.58858e-01
1.42720e+05 3.56000e+02 -4.21872e-01 -3.73427e-01 -4.70317e-01 -4.37229e-01 -4.15881e-01 -4.58577e-01
1.42880e+05 3.57000e+02 -4.18834e-01 -3.67648e-01 -4.70020e-01 -4.37029e-01 -4.15789e-01 -4.58269e-01
1.43040e+05 3.57000e+02 -4.18834e-01 -3.67648e-01 -4.70020e-01 -4.36818e-01 -4.15699e-01 -4.57937e-01
1.43200e+05 3.58000e+02 -4.36518e-01 -3.86231e-01 -4.86804e-01 -4.36595e-01 -4.15611e-01 -4.57579e-01
1.43360e+05 3.58000e+02 -4.36518e-01 -3.86231e-01 -4.86804e-01 -4.36362e-01 -4.15524e-01 -4.57200e-01
1.43520e+05 3.58000e+02 -4.36518e-01 -3.86231e-01 -4.86804e-01 -4.36119e-01 -4.15439e-01 -4.56799e-01
1.43680e+05 3.59000e+02 -4.36899e-01 -3.85416e-01 -4.88382e-01 -4.35866e-01 -4.15354e-01 -4.56378e-01
1.43840e+05 3.59000e+02 -4.36899e-01 -3.85416e-01 -4.88382e-01 -4.35605e-01 -4.15270e-01 -4.55940e-01
1.44000e+05 3.60000e+02 -4.05089e-01 -3.86081e-01 -4.24097e-01 -4.35336e-01 -4.15186e-01 -4.55487e-01
1.44160e+05 3.60000e+02 -4.05089e-01 -3.86081e-01 -4.24097e-01 -4.35061e-01 -4.15101e-01 -4.55021e-01
1.44320e+05 3.60000e+02 -4.05089e-01 -3.86081e-01 -4.24097e-01 -4.34779e-01 -4.15015e-01 -4.54544e-01
1.44480e+05 3.61000e+02 -4.36602e-01 -3.95123e-01 -4.78080e-01 -4.34493e-01 -4.14926e-01 -4.54060e-01
1.44640e+05 3.61000e+02 -4.36602e-01 -3.95123e-01 -4.78080e-01 -4.34203e-01 -4.14836e-01 -4.53570e-01
1.44800e+05 3.62000e+02 -4.39478e-01 -3.90563e-01 -4.88392e-01 -4.33910e-01 -4.14743e-01 -4.53077e-01
1.44960e+05 3.62000e+02 -4.39478e-01 -3.90563e-01 -4.88392e-01 -4.33616e-01 -4.14646e-01 -4.52585e-01
1.45120e+05 3.62000e+02 -4.39478e-01 -3.90563e-01 -4.88392e-01 -4.33321e-01 -4.14546e-01 -4.52096e-01
1.45280e+05 3.63000e+02 -4.01990e-01 -3.76764e-01 -4.27216e-01 -4.33026e-01 -4.14440e-01 -4.51612e-01
1.45440e+05 3.63000e+02 -4.01990e-01 -3.76764e-01 -4.27216e-01 -4.32733e-01 -4.14329e-01 -4.51137e-01
1.45600e+05 3.64000e+02 -4.49802e-01 -4.16663e-01 -4.82941e-01 -4.32444e-01 -4.14213e-01 -4.50675e-01
1.45760e+05 3.64000e+02 -4.49802e-01 -4.16663e-01 -4.82941e-01 -4.32159e-01 -4.14090e-01 -4.50227e-01
1.45920e+05 3.64000e+02 -4.49802e-01 -4.16663e-01 -4.82941e-01 -4.31878e-01 -4.13959e-01 -4.49797e-01
1.46080e+05 3.65000e+02 -4.23000e-01 -3.56878e-01 -4.89122e-01 -4.31604e-01 -4.13820e-01 -4.49387e-01
1.46240e+05 3.65000e+02 -4.23000e-01 -3.56878e-01 -4.89122e-01 -4.31337e-01 -4.13672e-01 -4.49001e-01
1.46400e+05 3.66000e+02 -4.36785e-01 -3.83366e-01 -4.90205e-01 -4.31078e-01 -4.13516e-01 -4.48641e-01
1.46560e+05 3.66000e+02 -4.36785e-01 -3.83366e-01 -4.90205e-01 -4.30828e-01 -4.13347e-01 -4.48308e-01
1.46720e+05 3.66000e+02 -4.36785e-01 -3.83366e-01 -4.90205e-01 -4.30588e-01 -4.13169e-01 -4.48006e-01
1.46880e+05 3.67000e+02 -3.93801e-01 -3.64594e-01 -4.23008e-01 -4.30357e-01 -4.12978e-01 -4.47736e-01
1.47040e+05 3.67000e+02 -3.93801e-01 -3.64594e-01 -4.23008e-01 -4.30138e-01 -4.12775e-01 -4.47500e-01
1.47200e+05 3.68000e+02 -4.39106e-01 -4.04371e-01 -4.73841e-01 -4.29929e-01 -4.12559e-01 -4.47298e-01
1.47360e+05 3.68000e+02 -4.39106e-01 -4.04371e-01 -4.73841e-01 -4.29731e-01 -4.12330e-01 -4.47132e-01
1.47520e+05 3.68000e+02 -4.39106e-01 -4.04371e-01 -4.73841e-01 -4.29546e-01 -4.12088e-01 -4.47004e-01
1.47680e+05 3.69000e+02 -4.48558e-01 -3.88787e-01 -5.08328e-01 -4.29371e-01 -4.11831e-01 -4.46911e-01
1.47840e+05 3.69000e+02 -4.48558e-01 -3.88787e-01 -5.08328e-01 -4.29209e-01 -4.11560e-01 -4.46857e-01
1.48000e+05 3.70000e+02 -4.49242e-01 -3.83914e-01 -5.14570e-01 -4.29057e-01 -4.11275e-01 -4.46839e-01
1.48160e+05 3.70000e+02 -4.49242e-01 -3.83914e-01 -5.14570e-01 -4.28917e-01 -4.10977e-01 -4.46857e-01
1.48320e+05 3.70000e+02 -4.49242e-01 -3.83914e-01 -5.14570e-01 -4.28788e-01 -4.10665e-01 -4.46911e-01
1.48480e+05 3.71000e+02 -4.49137e-01 -3.88986e-01 -5.09289e-01 -4.28669e-01 -4.10340e-01 -4.46999e-01
1.48640e+05 3.71000e+02 -4.49137e-01 -3.88986e-01 -5.09289e-01 -4.28561e-01 -4.10002e-01 -4.47120e-01
1.48800e+05 3.72000e+02 -4.07921e-01 -3.78714e-01 -4.37128e-01 -4.28463e-01 -4.09653e-01 -4.47272e-01
1.48960e+05 3.72000e+02 -4.07921e-01 -3.78714e-01 -4.37128e-01 -4.28373e-01 -4.09292e-01 -4.47454e-01
1.49120e+05 3.72000e+02 -4.07921e-01 -3.78714e-01 -4.37128e-01 -4.28293e-01 -4.08922e-01 -4.47663e-01
1.49280e+05 3.73000e+02 -4.70370e-01 -4.21128e-01 -5.19611e-01 -4.28220e-01 -4.08544e-01 -4.47897e-01
1.49440e+05 3.73000e+02 -4.70370e-01 -4.21128e-01 -5.19611e-01 -4.28156e-01 -4.08158e-01 -4.48154e-01
1.49600e+05 3.74000e+02 -4.57449e-01 -3.97604e-01 -5.17295e-01 -4.28098e-01 -4.07766e-01 -4.48430e-01
1.49760e+05 3.74000e+02 -4.57449e-01 -3.97604e-01 -5.17295e-01 -4.28047e-01 -4.07371e-01 -4.48724e-01
1.49920e+05 3.74000e+02 -4.57449e-01 -3.97604e-01 -5.17295e-01 -4.28002e-01 -4.06972e-01 -4.49032e-01
1.50080e+05 3.75000e+02 -4.41540e-01 -3.76413e-01 -5.06666e-01 -4.27963e-01 -4.06573e-01 -4.49352e-01
1.50240e+05 3.75000e+02 -4.41540e-01 -3.76413e-01 -5.06666e-01 -4.27929e-01 -4.06176e-01 -4.49682e-01
1.50400e+05 3.76000e+02 -4.43426e-01 -4.21602e-01 -4.65250e-01 -4.27900e-01 -4.05782e-01 -4.50019e-01
1.50560e+05 3.76000e+02 -4.43426e-01 -4.21602e-01 -4.65250e-01 -4.27877e-01 -4.05393e-01 -4.50361e-01
1.50720e+05 3.76000e+02 -4.43426e-01 -4.21602e-01 -4.65250e-01 -4.27858e-01 -4.05011e-01 -4.50705e-01
1.50880e+05 3.77000e+02 -4.03978e-01 -3.85996e-01 -4.21961e-01 -4.27845e-01 -4.04640e-01 -4.51050e-01
1.51040e+05 3.77000e+02 -4.03978e-01 -3.85996e-01 -4.21961e-01 -4.27837e-01 -4.04280e-01 -4.51394e-01
1.51200e+05 3.78000e+02 -4.31140e-01 -3.75978e-01 -4.86302e-01 -4.27835e-01 -4.03934e-01 -4.51735e-01
1.51360e+05 3.78000e+02 -4.31140e-01 -3.75978e-01 -4.86302e-01 -4.27839e-01 -4.03605e-01 -4.52073e-01
1.51520e+05 3.78000e+02 -4.31140e-01 -3.75978e-01 -4.86302e-01 -4.27850e-01 -4.03294e-01 -4.52405e-01
1.51680e+05 3.79000e+02 -4.31596e-01 -3.91602e-01 -4.71591e-01 -4.27868e-01 -4.03005e-01 -4.52732e-01
1.51840e+05 3.79000e+02 -4.31596e-01 -3.91602e-01 -4.71591e-01 -4.27895e-01 -4.02737e-01 -4.53052e-01
1.52000e+05 3.80000e+02 -4.10777e-01 -3.75897e-01 -4.45658e-01 -4.27931e-01 -4.02496e-01 -4.53366e-01
1.52160e+05 3.80000e+02 -4.10777e-01 -3.75897e-01 -4.45658e-01 -4.27977e-01 -4.02280e-01 -4.53673e-01
1.52320e+05 3.80000e+02 -4.10777e-01 -3.75897e-01 -4.45658e-01 -4.28033e-01 -4.02093e-01 -4.53973e-01
1.52480e+05 3.81000e+02 -4.44077e-01 -4.18494e-01 -4.69660e-01 -4.28102e-01 -4.01937e-01 -4.54266e-01
1.52640e+05 3.81000e+02 -4.44077e-01 -4.18494e-01 -4.69660e-01 -4.28182e-01 -4.01813e-01 -4.54552e-01
1.52800e+05 3.82000e+02 -4.47110e-01 -3.93060e-01 -5.01160e-01 -4.28276e-01 -4.01721e-01 -4.54831e-01
1.52960e+05 3.82000e+02 -4.47110e-01 -3.93060e-01 -5.01160e-01 -4.28384e-01 -4.01664e-01 -4.55104e-01
1.53120e+05 3.82000e+02 -4.47110e-01 -3.93060e-01 -5.01160e-01 -4.28505e-01 -4.01641e-01 -4.55370e-01
1.53280e+05 3.83000e+02 -4.32599e-01 -3.84368e-01 -4.80829e-01 -4.28641e-01 -4.01653e-01 -4.55630e-01
1.53440e+05 3.83000e+02 -4.32599e-01 -3.84368e-01 -4.80829e-01 -4.28791e-01 -4.01699e-01 -4.55884e-01
1.53600e+05 3.84000e+02 -4.15349e-01 -3.60619e-01 -4.70080e-01 -4.28956e-01 -4.01779e-01 -4.56132e-01
1.53760e+05 3.84000e+02 -4.15349e-01 -3.60619e-01 -4.70080e-01 -4.29133e-01 -4.01894e-01 -4.56373e-01
1.53920e+05 3.84000e+02 -4.15349e-01 -3.60619e-01 -4.70080e-01 -4.29324e-01 -4.02040e-01 -4.56609e-01
1.54080e+05 3.85000e+02 -4.57313e-01 -4.43981e-01 -4.70645e-01 -4.29527e-01 -4.02217e-01 -4.56837e-01
1.54240e+05 3.85000e+02 -4.57313e-01 -4.43981e-01 -4.70645e-01 -4.29740e-01 -4.02424e-01 -4.57057e-01
1.54400e+05 3.86000e+02 -4.31957e-01 -3.99906e-01 -4.64008e-01 -4.29963e-01 -4.02657e-01 -4.57269e-01
1.54560e+05 3.86000e+02 -4.31957e-01 -3.99906e-01 -4.64008e-01 -4.30194e-01 -4.02916e-01 -4.57471e-01
1.54720e+05 3.86000e+02 -4.31957e-01 -3.99906e-01 -4.64008e-01 -4.30430e-01 -4.03197e-01 -4.57663e-01
1.54880e+05 3.87000e+02 -4.38992e-01 -4.19020e-01 -4.58964e-01 -4.30671e-01 -4.03499e-01 -4.57843e-01
1.55040e+05 3.87000e+02 -4.38992e-01 -4.19020e-01 -4.58964e-01 -4.30915e-01 -4.03819e-01 -4.58011e-01
1.55200e+05 3.88000e+02 -4.28769e-01 -3.90272e-01 -4.67267e-01 -4.31159e-01 -4.04155e-01 -4.58163e-01
1.55360e+05 3.88000e+02 -4.28769e-01 -3.90272e-01 -4.67267e-01 -4.31402e-01 -4.04505e-01 -4.58300e-01
1.55520e+05 3.88000e+02 -4.28769e-01 -3.90272e-01 -4.67267e-01 -4.31643e-01 -4.04866e-01 -4.58420e-01
1.55680e+05 3.89000e+02 -4.11241e-01 -3.69286e-01 -4.53197e-01 -4.31878e-01 -4.05237e-01 -4.58520e-01
1.55840e+05 3.89000e+02 -4.11241e-01 -3.69286e-01 -4.53197e-01 -4.32108e-01 -4.05616e-01 -4.58600e-01
1.56000e+05 3.90000e+02 -4.19789e-01 -3.78013e-01 -4.61564e-01 -4.32330e-01 -4.06003e-01 -4.58657e-01
1.56160e+05 3.90000e+02 -4.19789e-01 -3.78013e-01 -4.61564e-01 -4.32544e-01 -4.06395e-01 -4.58693e-01
1.56320e+05 3.90000e+02 -4.19789e-01 -3.78013e-01 -4.61564e-01 -4.32748e-01 -4.06792e-01 -4.58704e-01
1.56480e+05 3.91000e+02 -4.18536e-01 -3.81878e-01 -4.55194e-01 -4.32941e-01 -4.07191e-01 -4.58690e-01
1.56640e+05 3.91000e+02 -4.18536e-01 -3.81878e-01 -4.55194e-01 -4.33122e-01 -4.07593e-01 -4.58652e-01
1.56800e+05 3.92000e+02 -4.31040e-01 -4.17121e-01 -4.44959e-01 -4.33292e-01 -4.07996e-01 -4.58588e-01
1.56960e+05 3.92000e+02 -4.31040e-01 -4.17121e-01 -4.44959e-01 -4.33450e-01 -4.08400e-01 -4.58500e-01
1.57120e+05 3.92000e+02 -4.31040e-01 -4.17121e-01 -4.44959e-01 -4.33595e-01 -4.08805e-01 -4.58386e-01
1.57280e+05 3.93000e+02 -4.29057e-01 -3.69171e-01 -4.88943e-01 -4.33728e-01 -4.09207e-01 -4.58249e-01
1.57440e+05 3.93000e+02 -4.29057e-01 -3.69171e-01 -4.88943e-01 -4.33849e-01 -4.09609e-01 -4.58090e-01
1.57600e+05 3.94000e+02 -4.11208e-01 -3.77725e-01 -4.44691e-01 -4.33958e-01 -4.10007e-01 -4.57909e-01
1.57760e+05 3.94000e+02 -4.11208e-01 -3.77725e-01 -4.44691e-01 -4.34055e-01 -4.10400e-01 -4.57710e-01
1.57920e+05 3.94000e+02 -4.11208e-01 -3.77725e-01 -4.44691e-01 -4.34141e-01 -4.10788e-01 -4.57494e-01
1.58080e+05 3.95000e+02 -4.35121e-01 -3.83415e-01 -4.86826e-01 -4.34215e-01 -4.11168e-01 -4.57263e-01
1.58240e+05 3.95000e+02 -4.35121e-01 -3.83415e-01 -4.86826e-01 -4.34279e-01 -4.11538e-01 -4.57021e-01
1.58400e+05 3.96000e+02 -4.23332e-01 -3.87725e-01 -4.58939e-01 -4.34332e-01 -4.11896e-01 -4.56768e-01
1.58560e+05 3.96000e+02 -4.23332e-01 -3.87725e-01 -4.58939e-01 -4.34375e-01 -4.12241e-01 -4.56510e-01
1.58720e+05 3.96000e+02 -4.23332e-01 -3.87725e-01 -4.58939e-01 -4.34409e-01 -4.12570e-01 -4.56248e-01
1.58880e+05 3.97000e+02 -4.37625e-01 -4.06537e-01 -4.68713e-01 -4.34431e-01 -4.12879e-01 -4.55983e-01
1.59040e+05 3.97000e+02 -4.37625e-01 -4.06537e-01 -4.68713e-01 -4.34444e-01 -4.13169e-01 -4.55720e-01
1.59200e+05 3.98000e+02 -4.31555e-01 -3.77101e-01 -4.86009e-01 -4.34448e-01 -4.13436e-01 -4.55459e-01
1.59360e+05 3.98000e+02 -4.31555e-01 -3.77101e-01 -4.86009e-01 -4.34441e-01 -4.13678e-01 -4.55204e-01
1.59520e+05 3.98000e+02 -4.31555e-01 -3.77101e-01 -4.86009e-01 -4.34424e-01 -4.13894e-01 -4.54954e-01
1.59680e+05 3.99000e+02 -4.21373e-01 -3.69441e-01 -4.73304e-01 -4.34397e-01 -4.14083e-01 -4.54711e-01
1.59840e+05 3.99000e+02 -4.21373e-01 -3.69441e-01 -4.73304e-01 -4.34359e-01 -4.14243e-01 -4.54476e-01
1.60000e+05 4.00000e+02 -4.07150e-01 -3.69311e-01 -4.44989e-01 -4.34311e-01 -4.14373e-01 -4.54250e-01
1.60160e+05 4.00000e+02 -4.07150e-01 -3.69311e-01 -4.44989e-01 -4.34253e-01 -4.14474e-01 -4.54031e-01
1.60320e+05 4.00000e+02 -4.07150e-01 -3.69311e-01 -4.44989e-01 -4.34183e-01 -4.14545e-01 -4.53821e-01
1.60480e+05 4.01000e+02 -4.13034e-01 -3.67569e-01 -4.58498e-01 -4.34103e-01 -4.14586e-01 -4.53619e-01
1.60640e+05 4.01000e+02 -4.13034e-01 -3.67569e-01 -4.58498e-01 -4.34011e-01 -4.14599e-01 -4.53424e-01
1.60800e+05 4.02000e+02 -4.36174e-01 -4.07481e-01 -4.64866e-01 -4.33909e-01 -4.14584e-01 -4.53235e-01
1.60960e+05 4.02000e+02 -4.36174e-01 -4.07481e-01 -4.64866e-01 -4.33797e-01 -4.14542e-01 -4.53052e-01
1.61120e+05 4.02000e+02 -4.36174e-01 -4.07481e-01 -4.64866e-01 -4.33674e-01 -4.14474e-01 -4.52874e-01
1.61280e+05 4.03000e+02 -4.50744e-01 -4.15867e-01 -4.85622e-01 -4.33541e-01 -4.14383e-01 -4.52699e-01
1.61440e+05 4.03000e+02 -4.50744e-01 -4.15867e-01 -4.85622e-01 -4.33399e-01 -4.14270e-01 -4.52527e-01
1.61600e+05 4.04000e+02 -4.27248e-01 -3.86744e-01 -4.67752e-01 -4.33247e-01 -4.14136e-01 -4.52358e-01
1.61760e+05 4.04000e+02 -4.27248e-01 -3.86744e-01 -4.67752e-01 -4.33087e-01 -4.13984e-01 -4.52191e-01
1.61920e+05 4.04000e+02 -4.27248e-01 -3.86744e-01 -4.67752e-01 -4.32920e-01 -4.13815e-01 -4.52024e-01
1.62080e+05 4.05000e+02 -4.21492e-01 -4.01126e-01 -4.41859e-01 -4.32745e-01 -4.13632e-01 -4.51859e-01
1.62240e+05 4.05000e+02 -4.21492e-01 -4.01126e-01 -4.41859e-01 -4.32564e-01 -4.13435e-01 -4.51694e-01
1.62400e+05 4.06000e+02 -4.28827e-01 -3.90972e-01 -4.66683e-01 -4.32378e-01 -4.13226e-01 -4.51530e-01
1.62560e+05 4.06000e+02 -4.28827e-01 -3.90972e-01 -4.66683e-01 -4.32187e-01 -4.13006e-01 -4.51367e-01
1.62720e+05 4.06000e+02 -4.28827e-01 -3.90972e-01 -4.66683e-01 -4.31991e-01 -4.12778e-01 -4.51205e-01
1.62880e+05 4.07000e+02 -4.10037e-01 -3.73094e-01 -4.46980e-01 -4.31792e-01 -4.12541e-01 -4.51044e-01
1.63040e+05 4.07000e+02 -4.10037e-01 -3.73094e-01 -4.46980e-01 -4.31590e-01 -4.12297e-01 -4.50884e-01
1.63200e+05 4.08000e+02 -4.23802e-01 -4.05088e-01 -4.42515e-01 -4.31387e-01 -4.12047e-01 -4.50727e-01
1.63360e+05 4.08000e+02 -4.23802e-01 -4.05088e-01 -4.42515e-01 -4.31182e-01 -4.11792e-01 -4.50572e-01
1.63520e+05 4.08000e+02 -4.23802e-01 -4.05088e-01 -4.42515e-01 -4.30977e-01 -4.11532e-01 -4.50421e-01
1.63680e+05 4.09000e+02 -4.31201e-01 -3.65212e-01 -4.97190e-01 -4.30771e-01 -4.11269e-01 -4.50272e-01
1.63840e+05 4.09000e+02 -4.31201e-01 -3.65212e-01 -4.97190e-01 -4.30566e-01 -4.11004e-01 -4.50127e-01
1.64000e+05 4.10000e+02 -4.37341e-01 -3.97819e-01 -4.76864e-01 -4.30362e-01 -4.10737e-01 -4.49987e-01
1.64160e+05 4.10000e+02 -4.37341e-01 -3.97819e-01 -4.76864e-01 -4.30160e-01 -4.10470e-01 -4.49851e-01
1.64320e+05 4.10000e+02 -4.37341e-01 -3.97819e-01 -4.76864e-01 -4.29962e-01 -4.10205e-01 -4.49719e-01
1.64480e+05 4.11000e+02 -4.66631e-01 -4.14968e-01 -5.18294e-01 -4.29766e-01 -4.09941e-01 -4.49591e-01
1.64640e+05 4.11000e+02 -4.66631e-01 -4.14968e-01 -5.18294e-01 -4.29574e-01 -4.09682e-01 -4.49466e-01
1.64800e+05 4.12000e+02 -4.14506e-01 -3.98896e-01 -4.30116e-01 -4.29387e-01 -4.09429e-01 -4.49345e-01
1.64960e+05 4.12000e+02 -4.14506e-01 -3.98896e-01 -4.30116e-01 -4.29205e-01 -4.09183e-01 -4.49226e-01
1.65120e+05 4.12000e+02 -4.14506e-01 -3.98896e-01 -4.30116e-01 -4.29028e-01 -4.08947e-01 -4.49110e-01
1.65280e+05 4.13000e+02 -4.54685e-01 -3.82076e-01 -5.27294e-01 -4.28857e-01 -4.08722e-01 -4.48993e-01
1.65440e+05 4.13000e+02 -4.54685e-01 -3.82076e-01 -5.27294e-01 -4.28693e-01 -4.08509e-01 -4.48877e-01
1.65600e+05 4.14000e+02 -4.04542e-01 -3.63916e-01 -4.45168e-01 -4.28535e-01 -4.08310e-01 -4.48760e-01
1.65760e+05 4.14000e+02 -4.04542e-01 -3.63916e-01 -4.45168e-01 -4.28383e-01 -4.08126e-01 -4.48640e-01
1.65920e+05 4.14000e+02 -4.04542e-01 -3.63916e-01 -4.45168e-01 -4.28240e-01 -4.07959e-01 -4.48520e-01
1.66080e+05 4.15000e+02 -4.02679e-01 -3.67635e-01 -4.37723e-01 -4.28102e-01 -4.07809e-01 -4.48396e-01
1.66240e+05 4.15000e+02 -4.02679e-01 -3.67635e-01 -4.37723e-01 -4.27972e-01 -4.07676e-01 -4.48269e-01
1.66400e+05 4.16000e+02 -4.53119e-01 -4.24367e-01 -4.81871e-01 -4.27849e-01 -4.07560e-01 -4.48138e-01
1.66560e+05 4.16000e+02 -4.53119e-01 -4.24367e-01 -4.81871e-01 -4.27734e-01 -4.07463e-01 -4.48006e-01
1.66720e+05 4.16000e+02 -4.53119e-01 -4.24367e-01 -4.81871e-01 -4.27627e-01 -4.07383e-01 -4.47871e-01
1.66880e+05 4.17000e+02 -4.42845e-01 -3.59686e-01 -5.26004e-01 -4.27527e-01 -4.07320e-01 -4.47735e-01
1.67040e+05 4.17000e+02 -4.42845e-01 -3.59686e-01 -5.26004e-01 -4.27435e-01 -4.07273e-01 -4.47597e-01
1.67200e+05 4.18000e+02 -4.02875e-01 -3.83383e-01 -4.22366e-01 -4.27352e-01 -4.07243e-01 -4.47461e-01
1.67360e+05 4.18000e+02 -4.02875e-01 -3.83383e-01 -4.22366e-01 -4.27277e-01 -4.07228e-01 -4.47326e-01
1.67520e+05 4.18000e+02 -4.02875e-01 -3.83383e-01 -4.22366e-01 -4.27211e-01 -4.07227e-01 -4.47195e-01
1.67680e+05 4.19000e+02 -4.58367e-01 -4.01723e-01 -5.15012e-01 -4.27154e-01 -4.07241e-01 -4.47067e-01
1.67840e+05 4.19000e+02 -4.58367e-01 -4.01723e-01 -5.15012e-01 -4.27107e-01 -4.07268e-01 -4.46946e-01
1.68000e+05 4.20000e+02 -4.28331e-01 -3.88463e-01 -4.68199e-01 -4.27069e-01 -4.07308e-01 -4.46831e-01
1.68160e+05 4.20000e+02 -4.28331e-01 -3.88463e-01 -4.68199e-01 -4.27041e-01 -4.07359e-01 -4.46724e-01
1.68320e+05 4.20000e+02 -4.28331e-01 -3.88463e-01 -4.68199e-01 -4.27023e-01 -4.07422e-01 -4.46625e-01
1.68480e+05 4.21000e+02 -4.31161e-01 -4.05869e-01 -4.56454e-01 -4.27015e-01 -4.07495e-01 -4.46535e-01
1.68640e+05 4.21000e+02 -4.31161e-01 -4.05869e-01 -4.56454e-01 -4.27017e-01 -4.07578e-01 -4.46455e-01
1.68800e+05 4.22000e+02 -4.54022e-01 -4.21812e-01 -4.86232e-01 -4.27028e-01 -4.07672e-01 -4.46385e-01
1.68960e+05 4.22000e+02 -4.54022e-01 -4.21812e-01 -4.86232e-01 -4.27049e-01 -4.07774e-01 -4.46324e-01
1.69120e+05 4.22000e+02 -4.54022e-01 -4.21812e-01 -4.86232e-01 -4.27079e-01 -4.07884e-01 -4.46273e-01
1.69280e+05 4.23000e+02 -4.39634e-01 -3.87622e-01 -4.91646e-01 -4.27117e-01 -4.08002e-01 -4.46232e-01
1.69440e+05 4.23000e+02 -4.39634e-01 -3.87622e-01 -4.91646e-01 -4.27164e-01 -4.08128e-01 -4.46199e-01
1.69600e+05 4.24000e+02 -4.60941e-01 -4.07669e-01 -5.14214e-01 -4.27218e-01 -4.08261e-01 -4.46175e-01
1.69760e+05 4.24000e+02 -4.60941e-01 -4.07669e-01 -5.14214e-01 -4.27279e-01 -4.08400e-01 -4.46158e-01
1.69920e+05 4.24000e+02 -4.60941e-01 -4.07669e-01 -5.14214e-01 -4.27346e-01 -4.08545e-01 -4.46148e-01
1.70080e+05 4.25000e+02 -4.29744e-01 -4.08004e-01 -4.51484e-01 -4.27419e-01 -4.08695e-01 -4.46143e-01
1.70240e+05 4.25000e+02 -4.29744e-01 -4.08004e-01 -4.51484e-01 -4.27498e-01 -4.08851e-01 -4.46144e-01
1.70400e+05 4.26000e+02 -4.48420e-01 -4.07925e-01 -4.88916e-01 -4.27581e-01 -4.09013e-01 -4.46148e-01
1.70560e+05 4.26000e+02 -4.48420e-01 -4.07925e-01 -4.88916e-01 -4.27668e-01 -4.09180e-01 -4.46156e-01
1.70720e+05 4.26000e+02 -4.48420e-01 -4.07925e-01 -4.88916e-01 -4.27758e-01 -4.09352e-01 -4.46164e-01
1.70880e+05 4.27000e+02 -4.17705e-01 -4.02319e-01 -4.33092e-01 -4.27852e-01 -4.09530e-01 -4.46174e-01
1.71040e+05 4.27000e+02 -4.17705e-01 -4.02319e-01 -4.33092e-01 -4.27949e-01 -4.09716e-01 -4.46183e-01
1.71200e+05 4.28000e+02 -3.84704e-01 -3.43909e-01 -4.25498e-01 -4.28049e-01 -4.09907e-01 -4.46190e-01
1.71360e+05 4.28000e+02 -3.84704e-01 -3.43909e-01 -4.25498e-01 -4.28151e-01 -4.10107e-01 -4.46194e-01
1.71520e+05 4.28000e+02 -3.84704e-01 -3.43909e-01 -4.25498e-01 -4.28255e-01 -4.10316e-01 -4.46194e-01
1.71680e+05 4.29000e+02 -4.29180e-01 -3.85368e-01 -4.72993e-01 -4.28363e-01 -4.10536e-01 -4.46190e-01
1.71840e+05 4.29000e+02 -4.29180e-01 -3.85368e-01 -4.72993e-01 -4.28474e-01 -4.10766e-01 -4.46181e-01
1.72000e+05 4.30000e+02 -4.10805e-01 -3.84865e-01 -4.36745e-01 -4.28588e-01 -4.11010e-01 -4.46166e-01
1.72160e+05 4.30000e+02 -4.10805e-01 -3.84865e-01 -4.36745e-01 -4.28705e-01 -4.11265e-01 -4.46145e-01
1.72320e+05 4.30000e+02 -4.10805e-01 -3.84865e-01 -4.36745e-01 -4.28827e-01 -4.11536e-01 -4.46118e-01
1.72480e+05 4.31000e+02 -4.24890e-01 -3.97879e-01 -4.51901e-01 -4.28953e-01 -4.11822e-01 -4.46084e-01
1.72640e+05 4.31000e+02 -4.24890e-01 -3.97879e-01 -4.51901e-01 -4.29085e-01 -4.12124e-01 -4.46046e-01
1.72800e+05 4.32000e+02 -4.16821e-01 -3.79717e-01 -4.53924e-01 -4.29222e-01 -4.12441e-01 -4.46003e-01
1.72960e+05 4.32000e+02 -4.16821e-01 -3.79717e-01 -4.53924e-01 -4.29365e-01 -4.12774e-01 -4.45956e-01
1.73120e+05 4.32000e+02 -4.16821e-01 -3.79717e-01 -4.53924e-01 -4.29514e-01 -4.13121e-01 -4.45906e-01
1.73280e+05 4.33000e+02 -4.07535e-01 -3.85633e-01 -4.29436e-01 -4.29669e-01 -4.13482e-01 -4.45856e-01
1.73440e+05 4.33000e+02 -4.07535e-01 -3.85633e-01 -4.29436e-01 -4.29830e-01 -4.13853e-01 -4.45806e-01
1.73600e+05 4.34000e+02 -4.31284e-01 -3.80388e-01 -4.82180e-01 -4.29996e-01 -4.14233e-01 -4.45760e-01
1.73760e+05 4.34000e+02 -4.31284e-01 -3.80388e-01 -4.82180e-01 -4.30169e-01 -4.14620e-01 -4.45718e-01
1.73920e+05 4.34000e+02 -4.31284e-01 -3.80388e-01 -4.82180e-01 -4.30344e-01 -4.15007e-01 -4.45681e-01
1.74080e+05 4.35000e+02 -4.15404e-01 -3.83164e-01 -4.47643e-01 -4.30524e-01 -4.15394e-01 -4.45654e-01
1.74240e+05 4.35000e+02 -4.15404e-01 -3.83164e-01 -4.47643e-01 -4.30706e-01 -4.15776e-01 -4.45635e-01
1.74400e+05 4.36000e+02 -4.14548e-01 -3.74512e-01 -4.54584e-01 -4.30887e-01 -4.16147e-01 -4.45628e-01
1.74560e+05 4.36000e+02 -4.14548e-01 -3.74512e-01 -4.54584e-01 -4.31069e-01 -4.16505e-01 -4.45632e-01
1.74720e+05 4.36000e+02 -4.14548e-01 -3.74512e-01 -4.54584e-01 -4.31246e-01 -4.16844e-01 -4.45648e-01
1.74880e+05 4.37000e+02 -4.44963e-01 -4.02844e-01 -4.87082e-01 -4.31419e-01 -4.17162e-01 -4.45677e-01
1.75040e+05 4.37000e+02 -4.44963e-01 -4.02844e-01 -4.87082e-01 -4.31585e-01 -4.17453e-01 -4.45717e-01
1.75200e+05 4.38000e+02 -3.82682e-01 -3.46951e-01 -4.18414e-01 -4.31742e-01 -4.17717e-01 -4.45768e-01
1.75360e+05 4.38000e+02 -3.82682e-01 -3.46951e-01 -4.18414e-01 -4.31888e-01 -4.17948e-01 -4.45828e-01
1.75520e+05 4.38000e+02 -3.82682e-01 -3.46951e-01 -4.18414e-01 -4.32021e-01 -4.18147e-01 -4.45894e-01
1.75680e+05 4.39000e+02 -4.36307e-01 -3.91210e-01 -4.81404e-01 -4.32138e-01 -4.18311e-01 -4.45965e-01
1.75840e+05 4.39000e+02 -4.36307e-01 -3.91210e-01 -4.81404e-01 -4.32238e-01 -4.18438e-01 -4.46039e-01
1.76000e+05 4.40000e+02 -4.19821e-01 -3.88040e-01 -4.51602e-01 -4.32320e-01 -4.18528e-01 -4.46112e-01
1.76160e+05 4.40000e+02 -4.19821e-01 -3.88040e-01 -4.51602e-01 -4.32381e-01 -4.18581e-01 -4.46181e-01
1.76320e+05 4.40000e+02 -4.19821e-01 -3.88040e-01 -4.51602e-01 -4.32421e-01 -4.18598e-01 -4.46245e-01
1.76480e+05 4.41000e+02 -4.51050e-01 -3.97382e-01 -5.04717e-01 -4.32439e-01 -4.18579e-01 -4.46298e-01
1.76640e+05 4.41000e+02 -4.51050e-01 -3.97382e-01 -5.04717e-01 -4.32433e-01 -4.18525e-01 -4.46341e-01
1.76800e+05 4.42000e+02 -4.16487e-01 -4.01342e-01 -4.31633e-01 -4.32402e-01 -4.18437e-01 -4.46368e-01
1.76960e+05 4.42000e+02 -4.16487e-01 -4.01342e-01 -4.31633e-01 -4.32348e-01 -4.18318e-01 -4.46379e-01
1.77120e+05 4.42000e+02 -4.16487e-01 -4.01342e-01 -4.31633e-01 -4.32270e-01 -4.18167e-01 -4.46372e-01
1.77280e+05 4.43000e+02 -4.57192e-01 -3.76410e-01 -5.37974e-01 -4.32167e-01 -4.17989e-01 -4.46344e-01
1.77440e+05 4.43000e+02 -4.57192e-01 -3.76410e-01 -5.37974e-01 -4.32040e-01 -4.17785e-01 -4.46296e-01
1.77600e+05 4.44000e+02 -4.33208e-01 -4.20285e-01 -4.46132e-01 -4.31891e-01 -4.17556e-01 -4.46225e-01
1.77760e+05 4.44000e+02 -4.33208e-01 -4.20285e-01 -4.46132e-01 -4.31719e-01 -4.17305e-01 -4.46132e-01
1.77920e+05 4.44000e+02 -4.33208e-01 -4.20285e-01 -4.46132e-01 -4.31525e-01 -4.17035e-01 -4.46016e-01
1.78080e+05 4.45000e+02 -4.16979e-01 -3.81626e-01 -4.52333e-01 -4.31312e-01 -4.16746e-01 -4.45878e-01
1.78240e+05 4.45000e+02 -4.16979e-01 -3.81626e-01 -4.52333e-01 -4.31080e-01 -4.16442e-01 -4.45719e-01
1.78400e+05 4.46000e+02 -4.28640e-01 -3.91614e-01 -4.65666e-01 -4.30832e-01 -4.16124e-01 -4.45539e-01
1.78560e+05 4.46000e+02 -4.28640e-01 -3.91614e-01 -4.65666e-01 -4.30567e-01 -4.15795e-01 -4.45339e-01
1.78720e+05 4.46000e+02 -4.28640e-01 -3.91614e-01 -4.65666e-01 -4.30289e-01 -4.15455e-01 -4.45123e-01
1.78880e+05 4.47000e+02 -3.90578e-01 -3.71921e-01 -4.09234e-01 -4.29999e-01 -4.15108e-01 -4.44891e-01
1.79040e+05 4.47000e+02 -3.90578e-01 -3.71921e-01 -4.09234e-01 -4.29700e-01 -4.14754e-01 -4.44646e-01
1.79200e+05 4.48000e+02 -4.33792e-01 -4.15602e-01 -4.51981e-01 -4.29393e-01 -4.14395e-01 -4.44390e-01
1.79360e+05 4.48000e+02 -4.33792e-01 -4.15602e-01 -4.51981e-01 -4.29080e-01 -4.14032e-01 -4.44129e-01
1.79520e+05 4.48000e+02 -4.33792e-01 -4.15602e-01 -4.51981e-01 -4.28765e-01 -4.13666e-01 -4.43863e-01
1.79680e+05 4.49000e+02 -4.51462e-01 -3.91017e-01 -5.11907e-01 -4.28449e-01 -4.13299e-01 -4.43598e-01
1.79840e+05 4.49000e+02 -4.51462e-01 -3.91017e-01 -5.11907e-01 -4.28134e-01 -4.12931e-01 -4.43337e-01
1.80000e+05 4.50000e+02 -3.95874e-01 -3.60006e-01 -4.31742e-01 -4.27823e-01 -4.12563e-01 -4.43083e-01
1.80160e+05 4.50000e+02 -3.95874e-01 -3.60006e-01 -4.31742e-01 -4.27518e-01 -4.12195e-01 -4.42841e-01
1.80320e+05 4.50000e+02 -3.95874e-01 -3.60006e-01 -4.31742e-01 -4.27221e-01 -4.11829e-01 -4.42614e-01
1.80480e+05 4.51000e+02 -4.25189e-01 -3.94295e-01 -4.56083e-01 -4.26935e-01 -4.11465e-01 -4.42405e-01
1.80640e+05 4.51000e+02 -4.25189e-01 -3.94295e-01 -4.56083e-01 -4.26660e-01 -4.11102e-01 -4.42218e-01
1.80800e+05 4.52000e+02 -4.36283e-01 -4.01211e-01 -4.71354e-01 -4.26399e-01 -4.10743e-01 -4.42055e-01
1.80960e+05 4.52000e+02 -4.36283e-01 -4.01211e-01 -4.71354e-01 -4.26153e-01 -4.10388e-01 -4.41919e-01
1.81120e+05 4.52000e+02 -4.36283e-01 -4.01211e-01 -4.71354e-01 -4.25924e-01 -4.10037e-01 -4.41811e-01
1.81280e+05 4.53000e+02 -4.34003e-01 -3.99545e-01 -4.68461e-01 -4.25711e-01 -4.09691e-01 -4.41731e-01
1.81440e+05 4.53000e+02 -4.34003e-01 -3.99545e-01 -4.68461e-01 -4.25516e-01 -4.09351e-01 -4.41681e-01
1.81600e+05 4.54000e+02 -4.17730e-01 -3.60186e-01 -4.75274e-01 -4.25340e-01 -4.09020e-01 -4.41660e-01
1.81760e+05 4.54000e+02 -4.17730e-01 -3.60186e-01 -4.75274e-01 -4.25182e-01 -4.08696e-01 -4.41668e-01
1.81920e+05 4.54000e+02 -4.17730e-01 -3.60186e-01 -4.75274e-01 -4.25042e-01 -4.08383e-01 -4.41702e-01
1.82080e+05 4.55000e+02 -4.30864e-01 -3.92642e-01 -4.69087e-01 -4.24921e-01 -4.08079e-01 -4.41763e-01
1.82240e+05 4.55000e+02 -4.30864e-01 -3.92642e-01 -4.69087e-01 -4.24817e-01 -4.07788e-01 -4.41845e-01
1.82400e+05 4.56000e+02 -4.03822e-01 -3.93863e-01 -4.13780e-01 -4.24729e-01 -4.07510e-01 -4.41949e-01
1.82560e+05 4.56000e+02 -4.03822e-01 -3.93863e-01 -4.13780e-01 -4.24658e-01 -4.07246e-01 -4.42070e-01
1.82720e+05 4.56000e+02 -4.03822e-01 -3.93863e-01 -4.13780e-01 -4.24602e-01 -4.06997e-01 -4.42207e-01
1.82880e+05 4.57000e+02 -4.57061e-01 -4.09550e-01 -5.04572e-01 -4.24559e-01 -4.06763e-01 -4.42356e-01
1.83040e+05 4.57000e+02 -4.57061e-01 -4.09550e-01 -5.04572e-01 -4.24529e-01 -4.06546e-01 -4.42513e-01
1.83200e+05 4.58000e+02 -4.29860e-01 -3.88301e-01 -4.71418e-01 -4.24511e-01 -4.06345e-01 -4.42677e-01
1.83360e+05 4.58000e+02 -4.29860e-01 -3.88301e-01 -4.71418e-01 -4.24503e-01 -4.06163e-01 -4.42843e-01
1.83520e+05 4.58000e+02 -4.29860e-01 -3.88301e-01 -4.71418e-01 -4.24504e-01 -4.05998e-01 -4.43011e-01
1.83680e+05 4.59000e+02 -4.42876e-01 -4.01727e-01 -4.84025e-01 -4.24513e-01 -4.05851e-01 -4.43175e-01
1.83840e+05 4.59000e+02 -4.42876e-01 -4.01727e-01 -4.84025e-01 -4.24529e-01 -4.05722e-01 -4.43335e-01
1.84000e+05 4.60000e+02 -4.46375e-01 -4.12921e-01 -4.79830e-01 -4.24550e-01 -4.05612e-01 -4.43488e-01
1.84160e+05 4.60000e+02 -4.46375e-01 -4.12921e-01 -4.79830e-01 -4.24576e-01 -4.05521e-01 -4.43631e-01
1.84320e+05 4.60000e+02 -4.46375e-01 -4.12921e-01 -4.79830e-01 -4.24606e-01 -4.05448e-01 -4.43764e-01
1.84480e+05 4.61000e+02 -4.03851e-01 -3.51552e-01 -4.56150e-01 -4.24639e-01 -4.05393e-01 -4.43884e-01
1.84640e+05 4.61000e+02 -4.03851e-01 -3.51552e-01 -4.56150e-01 -4.24674e-01 -4.05357e-01 -4.43990e-01
1.84800e+05 4.62000e+02 -4.11119e-01 -3.75664e-01 -4.46573e-01 -4.24710e-01 -4.05339e-01 -4.44082e-01
1.84960e+05 4.62000e+02 -4.11119e-01 -3.75664e-01 -4.46573e-01 -4.24748e-01 -4.05338e-01 -4.44157e-01
1.85120e+05 4.62000e+02 -4.11119e-01 -3.75664e-01 -4.46573e-01 -4.24786e-01 -4.05356e-01 -4.44217e-01
1.85280e+05 4.63000e+02 -3.96286e-01 -3.53711e-01 -4.38861e-01 -4.24825e-01 -4.05390e-01 -4.44259e-01
1.85440e+05 4.63000e+02 -3.96286e-01 -3.53711e-01 -4.38861e-01 -4.24863e-01 -4.05441e-01 -4.44286e-01
1.85600e+05 4.64000e+02 -4.24892e-01 -3.90209e-01 -4.59575e-01 -4.24902e-01 -4.05508e-01 -4.44296e-01
1.85760e+05 4.64000e+02 -4.24892e-01 -3.90209e-01 -4.59575e-01 -4.24941e-01 -4.05592e-01 -4.44290e-01
1.85920e+05 4.64000e+02 -4.24892e-01 -3.90209e-01 -4.59575e-01 -4.24980e-01 -4.05690e-01 -4.44270e-01
1.86080e+05 4.65000e+02 -4.46257e-01 -3.98118e-01 -4.94397e-01 -4.25020e-01 -4.05804e-01 -4.44235e-01
1.86240e+05 4.65000e+02 -4.46257e-01 -3.98118e-01 -4.94397e-01 -4.25060e-01 -4.05932e-01 -4.44188e-01
1.86400e+05 4.66000e+02 -3.67554e-01 -3.47976e-01 -3.87132e-01 -4.25102e-01 -4.06073e-01 -4.44131e-01
1.86560e+05 4.66000e+02 -3.67554e-01 -3.47976e-01 -3.87132e-01 -4.25146e-01 -4.06228e-01 -4.44064e-01
1.86720e+05 4.66000e+02 -3.67554e-01 -3.47976e-01 -3.87132e-01 -4.25192e-01 -4.06394e-01 -4.43990e-01
1.86880e+05 4.67000e+02 -4.14548e-01 -3.60445e-01 -4.68651e-01 -4.25240e-01 -4.06570e-01 -4.43910e-01
1.87040e+05 4.67000e+02 -4.14548e-01 -3.60445e-01 -4.68651e-01 -4.25291e-01 -4.06755e-01 -4.43826e-01
1.87200e+05 4.68000e+02 -4.30023e-01 -4.01639e-01 -4.58408e-01 -4.25345e-01 -4.06948e-01 -4.43742e-01
1.87360e+05 4.68000e+02 -4.30023e-01 -4.01639e-01 -4.58408e-01 -4.25402e-01 -4.07146e-01 -4.43657e-01
1.87520e+05 4.68000e+02 -4.30023e-01 -4.01639e-01 -4.58408e-01 -4.25461e-01 -4.07347e-01 -4.43575e-01
1.87680e+05 4.69000e+02 -4.46322e-01 -4.10839e-01 -4.81805e-01 -4.25524e-01 -4.07550e-01 -4.43498e-01
1.87840e+05 4.69000e+02 -4.46322e-01 -4.10839e-01 -4.81805e-01 -4.25588e-01 -4.07749e-01 -4.43428e-01
1.88000e+05 4.70000e+02 -4.29118e-01 -4.13901e-01 -4.44335e-01 -4.25655e-01 -4.07945e-01 -4.43365e-01
1.88160e+05 4.70000e+02 -4.29118e-01 -4.13901e-01 -4.44335e-01 -4.25722e-01 -4.08132e-01 -4.43312e-01
1.88320e+05 4.70000e+02 -4.29118e-01 -4.13901e-01 -4.44335e-01 -4.25789e-01 -4.08308e-01 -4.43269e-01
1.88480e+05 4.71000e+02 -4.30839e-01 -3.86715e-01 -4.74963e-01 -4.25855e-01 -4.08471e-01 -4.43239e-01
1.88640e+05 4.71000e+02 -4.30839e-01 -3.86715e-01 -4.74963e-01 -4.25919e-01 -4.08618e-01 -4.43221e-01
1.88800e+05 4.72000e+02 -3.84578e-01 -3.50753e-01 -4.18404e-01 -4.25980e-01 -4.08745e-01 -4.43215e-01
1.88960e+05 4.72000e+02 -3.84578e-01 -3.50753e-01 -4.18404e-01 -4.26036e-01 -4.08852e-01 -4.43221e-01
1.89120e+05 4.72000e+02 -3.84578e-01 -3.50753e-01 -4.18404e-01 -4.26086e-01 -4.08934e-01 -4.43238e-01
1.89280e+05 4.73000e+02 -3.83391e-01 -3.63055e-01 -4.03726e-01 -4.26129e-01 -4.08992e-01 -4.43266e-01
1.89440e+05 4.73000e+02 -3.83391e-01 -3.63055e-01 -4.03726e-01 -4.26163e-01 -4.09024e-01 -4.43302e-01
1.89600e+05 4.74000e+02 -3.93265e-01 -3.57197e-01 -4.29332e-01 -4.26187e-01 -4.09028e-01 -4.43346e-01
1.89760e+05 4.74000e+02 -3.93265e-01 -3.57197e-01 -4.29332e-01 -4.26200e-01 -4.09006e-01 -4.43394e-01
1.89920e+05 4.74000e+02 -3.93265e-01 -3.57197e-01 -4.29332e-01 -4.26202e-01 -4.08957e-01 -4.43446e-01
1.90080e+05 4.75000e+02 -4.06648e-01 -3.59176e-01 -4.54120e-01 -4.26190e-01 -4.08882e-01 -4.43498e-01
1.90240e+05 4.75000e+02 -4.06648e-01 -3.59176e-01 -4.54120e-01 -4.26166e-01 -4.08783e-01 -4.43549e-01
1.90400e+05 4.76000e+02 -4.14137e-01 -3.74478e-01 -4.53796e-01 -4.26128e-01 -4.08660e-01 -4.43596e-01
1.90560e+05 4.76000e+02 -4.14137e-01 -3.74478e-01 -4.53796e-01 -4.26077e-01 -4.08516e-01 -4.43638e-01
1.90720e+05 4.76000e+02 -4.14137e-01 -3.74478e-01 -4.53796e-01 -4.26012e-01 -4.08352e-01 -4.43672e-01
1.90880e+05 4.77000e+02 -4.04396e-01 -3.68747e-01 -4.40045e-01 -4.25934e-01 -4.08170e-01 -4.43698e-01
1.91040e+05 4.77000e+02 -4.04396e-01 -3.68747e-01 -4.40045e-01 -4.25843e-01 -4.07974e-01 -4.43713e-01
1.91200e+05 4.78000e+02 -4.40426e-01 -4.22420e-01 -4.58432e-01 -4.25740e-01 -4.07764e-01 -4.43716e-01
1.91360e+05 4.78000e+02 -4.40426e-01 -4.22420e-01 -4.58432e-01 -4.25625e-01 -4.07542e-01 -4.43708e-01
1.91520e+05 4.78000e+02 -4.40426e-01 -4.22420e-01 -4.58432e-01 -4.25499e-01 -4.07311e-01 -4.43687e-01
1.91680e+05 4.79000e+02 -4.03326e-01 -3.89277e-01 -4.17374e-01 -4.25362e-01 -4.07073e-01 -4.43651e-01
1.91840e+05 4.79000e+02 -4.03326e-01 -3.89277e-01 -4.17374e-01 -4.25215e-01 -4.06828e-01 -4.43601e-01
1.92000e+05 4.80000e+02 -3.94378e-01 -3.60848e-01 -4.27908e-01 -4.25057e-01 -4.06578e-01 -4.43536e-01
1.92160e+05 4.80000e+02 -3.94378e-01 -3.60848e-01 -4.27908e-01 -4.24890e-01 -4.06325e-01 -4.43455e-01
1.92320e+05 4.80000e+02 -3.94378e-01 -3.60848e-01 -4.27908e-01 -4.24713e-01 -4.06070e-01 -4.43357e-01
1.92480e+05 4.81000e+02 -4.14876e-01 -3.64907e-01 -4.64845e-01 -4.24527e-01 -4.05813e-01 -4.43242e-01
1.92640e+05 4.81000e+02 -4.14876e-01 -3.64907e-01 -4.64845e-01 -4.24331e-01 -4.05554e-01 -4.43109e-01
1.92800e+05 4.82000e+02 -4.44957e-01 -4.05139e-01 -4.84774e-01 -4.24125e-01 -4.05295e-01 -4.42955e-01
1.92960e+05 4.82000e+02 -4.44957e-01 -4.05139e-01 -4.84774e-01 -4.23910e-01 -4.05037e-01 -4.42784e-01
1.93120e+05 4.82000e+02 -4.44957e-01 -4.05139e-01 -4.84774e-01 -4.23685e-01 -4.04778e-01 -4.42592e-01
1.93280e+05 4.83000e+02 -3.91585e-01 -3.59909e-01 -4.23261e-01 -4.23450e-01 -4.04520e-01 -4.42379e-01
1.93440e+05 4.83000e+02 -3.91585e-01 -3.59909e-01 -4.23261e-01 -4.23204e-01 -4.04262e-01 -4.42146e-01
1.93600e+05 4.84000e+02 -4.32983e-01 -3.93744e-01 -4.72222e-01 -4.22948e-01 -4.04005e-01 -4.41891e-01
1.93760e+05 4.84000e+02 -4.32983e-01 -3.93744e-01 -4.72222e-01 -4.22682e-01 -4.03748e-01 -4.41615e-01
1.93920e+05 4.84000e+02 -4.32983e-01 -3.93744e-01 -4.72222e-01 -4.22406e-01 -4.03493e-01 -4.41319e-01
1.94080e+05 4.85000e+02 -4.32349e-01 -3.99202e-01 -4.65496e-01 -4.22120e-01 -4.03239e-01 -4.41002e-01
1.94240e+05 4.85000e+02 -4.32349e-01 -3.99202e-01 -4.65496e-01 -4.21825e-01 -4.02985e-01 -4.40666e-01
1.94400e+05 4.86000e+02 -4.16404e-01 -3.81247e-01 -4.51560e-01 -4.21521e-01 -4.02732e-01 -4.40310e-01
1.94560e+05 4.86000e+02 -4.16404e-01 -3.81247e-01 -4.51560e-01 -4.21209e-01 -4.02480e-01 -4.39937e-01
1.94720e+05 4.86000e+02 -4.16404e-01 -3.81247e-01 -4.51560e-01 -4.20889e-01 -4.02230e-01 -4.39549e-01
1.94880e+05 4.87000e+02 -4.36354e-01 -4.06911e-01 -4.65797e-01 -4.20563e-01 -4.01982e-01 -4.39144e-01
1.95040e+05 4.87000e+02 -4.36354e-01 -4.06911e-01 -4.65797e-01 -4.20232e-01 -4.01736e-01 -4.38727e-01
1.95200e+05 4.88000e+02 -4.31286e-01 -4.05406e-01 -4.57166e-01 -4.19896e-01 -4.01493e-01 -4.38299e-01
1.95360e+05 4.88000e+02 -4.31286e-01 -4.05406e-01 -4.57166e-01 -4.19558e-01 -4.01255e-01 -4.37861e-01
1.95520e+05 4.88000e+02 -4.31286e-01 -4.05406e-01 -4.57166e-01 -4.19217e-01 -4.01021e-01 -4.37414e-01
1.95680e+05 4.89000e+02 -4.36577e-01 -4.00324e-01 -4.72830e-01 -4.18877e-01 -4.00794e-01 -4.36960e-01
1.95840e+05 4.89000e+02 -4.36577e-01 -4.00324e-01 -4.72830e-01 -4.18538e-01 -4.00574e-01 -4.36501e-01
1.96000e+05 4.90000e+02 -4.18225e-01 -3.90522e-01 -4.45928e-01 -4.18201e-01 -4.00364e-01 -4.36039e-01
1.96160e+05 4.90000e+02 -4.18225e-01 -3.90522e-01 -4.45928e-01 -4.17870e-01 -4.00164e-01 -4.35575e-01
1.96320e+05 4.90000e+02 -4.18225e-01 -3.90522e-01 -4.45928e-01 -4.17544e-01 -3.99978e-01 -4.35109e-01
1.96480e+05 4.91000e+02 -4.11309e-01 -3.56663e-01 -4.65955e-01 -4.17226e-01 -3.99806e-01 -4.34646e-01
1.96640e+05 4.91000e+02 -4.11309e-01 -3.56663e-01 -4.65955e-01 -4.16917e-01 -3.99650e-01 -4.34183e-01
1.96800e+05 4.92000e+02 -4.07062e-01 -3.90099e-01 -4.24025e-01 -4.16619e-01 -3.99514e-01 -4.33724e-01
1.96960e+05 4.92000e+02 -4.07062e-01 -3.90099e-01 -4.24025e-01 -4.16334e-01 -3.99398e-01 -4.33270e-01
1.97120e+05 4.92000e+02 -4.07062e-01 -3.90099e-01 -4.24025e-01 -4.16063e-01 -3.99305e-01 -4.32821e-01
1.97280e+05 4.93000e+02 -4.23736e-01 -3.90451e-01 -4.57022e-01 -4.15808e-01 -3.99236e-01 -4.32379e-01
1.97440e+05 4.93000e+02 -4.23736e-01 -3.90451e-01 -4.57022e-01 -4.15570e-01 -3.99193e-01 -4.31946e-01
1.97600e+05 4.94000e+02 -3.98595e-01 -3.74476e-01 -4.22714e-01 -4.15350e-01 -3.99178e-01 -4.31523e-01
1.97760e+05 4.94000e+02 -3.98595e-01 -3.74476e-01 -4.22714e-01 -4.15150e-01 -3.99190e-01 -4.31110e-01
1.97920e+05 4.94000e+02 -3.98595e-01 -3.74476e-01 -4.22714e-01 -4.14971e-01 -3.99232e-01 -4.30711e-01
1.98080e+05 4.95000e+02 -4.11030e-01 -3.61717e-01 -4.60344e-01 -4.14815e-01 -3.99304e-01 -4.30326e-01
1.98240e+05 4.95000e+02 -4.11030e-01 -3.61717e-01 -4.60344e-01 -4.14681e-01 -3.99405e-01 -4.29956e-01
1.98400e+05 4.96000e+02 -4.08522e-01 -3.75827e-01 -4.41218e-01 -4.14570e-01 -3.99536e-01 -4.29605e-01
1.98560e+05 4.96000e+02 -4.08522e-01 -3.75827e-01 -4.41218e-01 -4.14485e-01 -3.99696e-01 -4.29273e-01
1.98720e+05 4.96000e+02 -4.08522e-01 -3.75827e-01 -4.41218e-01 -4.14423e-01 -3.99884e-01 -4.28962e-01
1.98880e+05 4.97000e+02 -4.30115e-01 -3.57493e-01 -5.02736e-01 -4.14387e-01 -4.00099e-01 -4.28674e-01
1.99040e+05 4.97000e+02 -4.30115e-01 -3.57493e-01 -5.02736e-01 -4.14375e-01 -4.00338e-01 -4.28411e-01
1.99200e+05 4.98000e+02 -4.72406e-01 -4.27663e-01 -5.17149e-01 -4.14386e-01 -4.00599e-01 -4.28174e-01
1.99360e+05 4.98000e+02 -4.72406e-01 -4.27663e-01 -5.17149e-01 -4.14422e-01 -4.00881e-01 -4.27963e-01
1.99520e+05 4.98000e+02 -4.72406e-01 -4.27663e-01 -5.17149e-01 -4.14480e-01 -4.01179e-01 -4.27781e-01
1.99680e+05 4.99000e+02 -4.13908e-01 -3.88761e-01 -4.39054e-01 -4.14560e-01 -4.01491e-01 -4.27628e-01
1.99840e+05 4.99000e+02 -4.13908e-01 -3.88761e-01 -4.39054e-01 -4.14659e-01 -4.01814e-01 -4.27504e-01


==> fig/shkadov_64_envs_bs.dat <==
0.00000e+00 0.00000e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.60000e+02 0.00000e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
3.20000e+02 0.00000e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
4.80000e+02 1.00000e+00 -2.94007e+00 -2.67140e+00 -3.20875e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
6.40000e+02 1.00000e+00 -2.94007e+00 -2.67140e+00 -3.20875e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
8.00000e+02 2.00000e+00 -2.98626e+00 -2.76779e+00 -3.20472e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
9.60000e+02 2.00000e+00 -2.98626e+00 -2.76779e+00 -3.20472e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.12000e+03 2.00000e+00 -2.98626e+00 -2.76779e+00 -3.20472e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.28000e+03 3.00000e+00 -3.00583e+00 -2.71256e+00 -3.29909e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.44000e+03 3.00000e+00 -3.00583e+00 -2.71256e+00 -3.29909e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.60000e+03 4.00000e+00 -2.84566e+00 -2.65103e+00 -3.04028e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.76000e+03 4.00000e+00 -2.84566e+00 -2.65103e+00 -3.04028e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
1.92000e+03 4.00000e+00 -2.84566e+00 -2.65103e+00 -3.04028e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
2.08000e+03 5.00000e+00 -3.11957e+00 -2.93796e+00 -3.30118e+00 -2.99716e+00 -2.60701e+00 -3.38731e+00
2.24000e+03 5.00000e+00 -3.11957e+00 -2.93796e+00 -3.30118e+00 -2.99716e+00 -2.60702e+00 -3.38730e+00
2.40000e+03 6.00000e+00 -3.08499e+00 -2.73183e+00 -3.43816e+00 -2.99716e+00 -2.60703e+00 -3.38729e+00
2.56000e+03 6.00000e+00 -3.08499e+00 -2.73183e+00 -3.43816e+00 -2.99716e+00 -2.60705e+00 -3.38726e+00
2.72000e+03 6.00000e+00 -3.08499e+00 -2.73183e+00 -3.43816e+00 -2.99715e+00 -2.60708e+00 -3.38722e+00
2.88000e+03 7.00000e+00 -3.25562e+00 -2.92486e+00 -3.58638e+00 -2.99714e+00 -2.60713e+00 -3.38716e+00
3.04000e+03 7.00000e+00 -3.25562e+00 -2.92486e+00 -3.58638e+00 -2.99714e+00 -2.60721e+00 -3.38707e+00
3.20000e+03 8.00000e+00 -2.86356e+00 -2.38938e+00 -3.33774e+00 -2.99713e+00 -2.60731e+00 -3.38695e+00
3.36000e+03 8.00000e+00 -2.86356e+00 -2.38938e+00 -3.33774e+00 -2.99711e+00 -2.60746e+00 -3.38676e+00
3.52000e+03 8.00000e+00 -2.86356e+00 -2.38938e+00 -3.33774e+00 -2.99709e+00 -2.60766e+00 -3.38651e+00
3.68000e+03 9.00000e+00 -2.85854e+00 -2.69400e+00 -3.02308e+00 -2.99706e+00 -2.60794e+00 -3.38618e+00
3.84000e+03 9.00000e+00 -2.85854e+00 -2.69400e+00 -3.02308e+00 -2.99703e+00 -2.60830e+00 -3.38575e+00
4.00000e+03 1.00000e+01 -3.02577e+00 -2.66121e+00 -3.39033e+00 -2.99698e+00 -2.60877e+00 -3.38520e+00
4.16000e+03 1.00000e+01 -3.02577e+00 -2.66121e+00 -3.39033e+00 -2.99693e+00 -2.60936e+00 -3.38450e+00
4.32000e+03 1.00000e+01 -3.02577e+00 -2.66121e+00 -3.39033e+00 -2.99687e+00 -2.61009e+00 -3.38364e+00
4.48000e+03 1.10000e+01 -2.99439e+00 -2.67012e+00 -3.31866e+00 -2.99679e+00 -2.61099e+00 -3.38260e+00
4.64000e+03 1.10000e+01 -2.99439e+00 -2.67012e+00 -3.31866e+00 -2.99671e+00 -2.61207e+00 -3.38134e+00
4.80000e+03 1.20000e+01 -2.91645e+00 -2.62643e+00 -3.20647e+00 -2.99661e+00 -2.61336e+00 -3.37986e+00
4.96000e+03 1.20000e+01 -2.91645e+00 -2.62643e+00 -3.20647e+00 -2.99651e+00 -2.61490e+00 -3.37812e+00
5.12000e+03 1.20000e+01 -2.91645e+00 -2.62643e+00 -3.20647e+00 -2.99640e+00 -2.61669e+00 -3.37610e+00
5.28000e+03 1.30000e+01 -2.80761e+00 -2.41630e+00 -3.19892e+00 -2.99629e+00 -2.61877e+00 -3.37380e+00
5.44000e+03 1.30000e+01 -2.80761e+00 -2.41630e+00 -3.19892e+00 -2.99617e+00 -2.62115e+00 -3.37119e+00
5.60000e+03 1.40000e+01 -2.80929e+00 -2.41791e+00 -3.20067e+00 -2.99606e+00 -2.62386e+00 -3.36825e+00
5.76000e+03 1.40000e+01 -2.80929e+00 -2.41791e+00 -3.20067e+00 -2.99595e+00 -2.62693e+00 -3.36497e+00
5.92000e+03 1.40000e+01 -2.80929e+00 -2.41791e+00 -3.20067e+00 -2.99585e+00 -2.63035e+00 -3.36134e+00
6.08000e+03 1.50000e+01 -2.79371e+00 -2.46499e+00 -3.12242e+00 -2.99576e+00 -2.63415e+00 -3.35737e+00
6.24000e+03 1.50000e+01 -2.79371e+00 -2.46499e+00 -3.12242e+00 -2.99568e+00 -2.63833e+00 -3.35303e+00
6.40000e+03 1.60000e+01 -3.12820e+00 -2.84399e+00 -3.41242e+00 -2.99563e+00 -2.64292e+00 -3.34833e+00
6.56000e+03 1.60000e+01 -3.12820e+00 -2.84399e+00 -3.41242e+00 -2.99559e+00 -2.64790e+00 -3.34328e+00
6.72000e+03 1.60000e+01 -3.12820e+00 -2.84399e+00 -3.41242e+00 -2.99557e+00 -2.65329e+00 -3.33786e+00
6.88000e+03 1.70000e+01 -3.01552e+00 -2.71207e+00 -3.31897e+00 -2.99557e+00 -2.65906e+00 -3.33209e+00
7.04000e+03 1.70000e+01 -3.01552e+00 -2.71207e+00 -3.31897e+00 -2.99560e+00 -2.66521e+00 -3.32598e+00
7.20000e+03 1.80000e+01 -3.01406e+00 -2.51473e+00 -3.51339e+00 -2.99564e+00 -2.67173e+00 -3.31955e+00
7.36000e+03 1.80000e+01 -3.01406e+00 -2.51473e+00 -3.51339e+00 -2.99570e+00 -2.67860e+00 -3.31280e+00
7.52000e+03 1.80000e+01 -3.01406e+00 -2.51473e+00 -3.51339e+00 -2.99577e+00 -2.68579e+00 -3.30576e+00
7.68000e+03 1.90000e+01 -2.73745e+00 -2.43888e+00 -3.03602e+00 -2.99585e+00 -2.69327e+00 -3.29843e+00
7.84000e+03 1.90000e+01 -2.73745e+00 -2.43888e+00 -3.03602e+00 -2.99593e+00 -2.70101e+00 -3.29085e+00
8.00000e+03 2.00000e+01 -2.89159e+00 -2.57499e+00 -3.20818e+00 -2.99601e+00 -2.70899e+00 -3.28303e+00
8.16000e+03 2.00000e+01 -2.89159e+00 -2.57499e+00 -3.20818e+00 -2.99607e+00 -2.71715e+00 -3.27499e+00
8.32000e+03 2.00000e+01 -2.89159e+00 -2.57499e+00 -3.20818e+00 -2.99611e+00 -2.72546e+00 -3.26675e+00
8.48000e+03 2.10000e+01 -3.17709e+00 -2.77077e+00 -3.58340e+00 -2.99611e+00 -2.73389e+00 -3.25834e+00
8.64000e+03 2.10000e+01 -3.17709e+00 -2.77077e+00 -3.58340e+00 -2.99608e+00 -2.74239e+00 -3.24978e+00
8.80000e+03 2.20000e+01 -2.84262e+00 -2.54426e+00 -3.14098e+00 -2.99600e+00 -2.75092e+00 -3.24109e+00
8.96000e+03 2.20000e+01 -2.84262e+00 -2.54426e+00 -3.14098e+00 -2.99587e+00 -2.75944e+00 -3.23229e+00
9.12000e+03 2.20000e+01 -2.84262e+00 -2.54426e+00 -3.14098e+00 -2.99566e+00 -2.76793e+00 -3.22340e+00
9.28000e+03 2.30000e+01 -3.09795e+00 -2.74800e+00 -3.44790e+00 -2.99539e+00 -2.77633e+00 -3.21444e+00
9.44000e+03 2.30000e+01 -3.09795e+00 -2.74800e+00 -3.44790e+00 -2.99503e+00 -2.78463e+00 -3.20544e+00
9.60000e+03 2.40000e+01 -2.73597e+00 -2.29236e+00 -3.17959e+00 -2.99460e+00 -2.79279e+00 -3.19641e+00
9.76000e+03 2.40000e+01 -2.73597e+00 -2.29236e+00 -3.17959e+00 -2.99408e+00 -2.80078e+00 -3.18737e+00
9.92000e+03 2.40000e+01 -2.73597e+00 -2.29236e+00 -3.17959e+00 -2.99347e+00 -2.80858e+00 -3.17835e+00
1.00800e+04 2.50000e+01 -2.79402e+00 -2.67011e+00 -2.91792e+00 -2.99276e+00 -2.81617e+00 -3.16936e+00
1.02400e+04 2.50000e+01 -2.79402e+00 -2.67011e+00 -2.91792e+00 -2.99197e+00 -2.82352e+00 -3.16042e+00
1.04000e+04 2.60000e+01 -2.88045e+00 -2.65740e+00 -3.10351e+00 -2.99109e+00 -2.83062e+00 -3.15157e+00
1.05600e+04 2.60000e+01 -2.88045e+00 -2.65740e+00 -3.10351e+00 -2.99013e+00 -2.83744e+00 -3.14281e+00
1.07200e+04 2.60000e+01 -2.88045e+00 -2.65740e+00 -3.10351e+00 -2.98908e+00 -2.84398e+00 -3.13418e+00
1.08800e+04 2.70000e+01 -2.77856e+00 -2.49910e+00 -3.05801e+00 -2.98795e+00 -2.85021e+00 -3.12570e+00
1.10400e+04 2.70000e+01 -2.77856e+00 -2.49910e+00 -3.05801e+00 -2.98676e+00 -2.85611e+00 -3.11740e+00
1.12000e+04 2.80000e+01 -2.74085e+00 -2.39015e+00 -3.09154e+00 -2.98550e+00 -2.86167e+00 -3.10932e+00
1.13600e+04 2.80000e+01 -2.74085e+00 -2.39015e+00 -3.09154e+00 -2.98418e+00 -2.86686e+00 -3.10149e+00
1.15200e+04 2.80000e+01 -2.74085e+00 -2.39015e+00 -3.09154e+00 -2.98281e+00 -2.87167e+00 -3.09395e+00
1.16800e+04 2.90000e+01 -2.89590e+00 -2.74384e+00 -3.04796e+00 -2.98140e+00 -2.87606e+00 -3.08674e+00
1.18400e+04 2.90000e+01 -2.89590e+00 -2.74384e+00 -3.04796e+00 -2.97996e+00 -2.88002e+00 -3.07990e+00
1.20000e+04 3.00000e+01 -3.05882e+00 -2.89190e+00 -3.22574e+00 -2.97849e+00 -2.88350e+00 -3.07348e+00
1.21600e+04 3.00000e+01 -3.05882e+00 -2.89190e+00 -3.22574e+00 -2.97700e+00 -2.88649e+00 -3.06751e+00
1.23200e+04 3.00000e+01 -3.05882e+00 -2.89190e+00 -3.22574e+00 -2.97550e+00 -2.88896e+00 -3.06204e+00
1.24800e+04 3.10000e+01 -2.95240e+00 -2.84137e+00 -3.06343e+00 -2.97399e+00 -2.89089e+00 -3.05709e+00
1.26400e+04 3.10000e+01 -2.95240e+00 -2.84137e+00 -3.06343e+00 -2.97248e+00 -2.89226e+00 -3.05270e+00
1.28000e+04 3.20000e+01 -2.95197e+00 -2.72315e+00 -3.18079e+00 -2.97097e+00 -2.89307e+00 -3.04886e+00
1.29600e+04 3.20000e+01 -2.95197e+00 -2.72315e+00 -3.18079e+00 -2.96946e+00 -2.89333e+00 -3.04559e+00
1.31200e+04 3.20000e+01 -2.95197e+00 -2.72315e+00 -3.18079e+00 -2.96795e+00 -2.89305e+00 -3.04285e+00
1.32800e+04 3.30000e+01 -2.80475e+00 -2.67584e+00 -2.93366e+00 -2.96645e+00 -2.89228e+00 -3.04062e+00
1.34400e+04 3.30000e+01 -2.80475e+00 -2.67584e+00 -2.93366e+00 -2.96495e+00 -2.89106e+00 -3.03884e+00
1.36000e+04 3.40000e+01 -3.09689e+00 -2.74534e+00 -3.44844e+00 -2.96345e+00 -2.88944e+00 -3.03746e+00
1.37600e+04 3.40000e+01 -3.09689e+00 -2.74534e+00 -3.44844e+00 -2.96194e+00 -2.88749e+00 -3.03639e+00
1.39200e+04 3.40000e+01 -3.09689e+00 -2.74534e+00 -3.44844e+00 -2.96042e+00 -2.88526e+00 -3.03559e+00
1.40800e+04 3.50000e+01 -2.74548e+00 -2.52641e+00 -2.96455e+00 -2.95890e+00 -2.88282e+00 -3.03498e+00
1.42400e+04 3.50000e+01 -2.74548e+00 -2.52641e+00 -2.96455e+00 -2.95736e+00 -2.88022e+00 -3.03449e+00
1.44000e+04 3.60000e+01 -3.00361e+00 -2.73637e+00 -3.27084e+00 -2.95579e+00 -2.87751e+00 -3.03407e+00
1.45600e+04 3.60000e+01 -3.00361e+00 -2.73637e+00 -3.27084e+00 -2.95420e+00 -2.87473e+00 -3.03367e+00
1.47200e+04 3.60000e+01 -3.00361e+00 -2.73637e+00 -3.27084e+00 -2.95259e+00 -2.87193e+00 -3.03324e+00
1.48800e+04 3.70000e+01 -2.98100e+00 -2.52094e+00 -3.44106e+00 -2.95094e+00 -2.86914e+00 -3.03275e+00
1.50400e+04 3.70000e+01 -2.98100e+00 -2.52094e+00 -3.44106e+00 -2.94927e+00 -2.86637e+00 -3.03216e+00
1.52000e+04 3.80000e+01 -2.80634e+00 -2.59975e+00 -3.01292e+00 -2.94757e+00 -2.86365e+00 -3.03148e+00
1.53600e+04 3.80000e+01 -2.80634e+00 -2.59975e+00 -3.01292e+00 -2.94584e+00 -2.86101e+00 -3.03066e+00
1.55200e+04 3.80000e+01 -2.80634e+00 -2.59975e+00 -3.01292e+00 -2.94408e+00 -2.85844e+00 -3.02972e+00
1.56800e+04 3.90000e+01 -3.04971e+00 -2.79840e+00 -3.30102e+00 -2.94230e+00 -2.85597e+00 -3.02864e+00
1.58400e+04 3.90000e+01 -3.04971e+00 -2.79840e+00 -3.30102e+00 -2.94051e+00 -2.85359e+00 -3.02744e+00
1.60000e+04 4.00000e+01 -3.03698e+00 -2.89331e+00 -3.18064e+00 -2.93871e+00 -2.85131e+00 -3.02611e+00
1.61600e+04 4.00000e+01 -3.03698e+00 -2.89331e+00 -3.18064e+00 -2.93690e+00 -2.84913e+00 -3.02467e+00
1.63200e+04 4.00000e+01 -3.03698e+00 -2.89331e+00 -3.18064e+00 -2.93510e+00 -2.84707e+00 -3.02313e+00
1.64800e+04 4.10000e+01 -2.98496e+00 -2.60332e+00 -3.36659e+00 -2.93331e+00 -2.84512e+00 -3.02150e+00
1.66400e+04 4.10000e+01 -2.98496e+00 -2.60332e+00 -3.36659e+00 -2.93154e+00 -2.84327e+00 -3.01980e+00
1.68000e+04 4.20000e+01 -3.06165e+00 -2.61858e+00 -3.50472e+00 -2.92979e+00 -2.84154e+00 -3.01805e+00
1.69600e+04 4.20000e+01 -3.06165e+00 -2.61858e+00 -3.50472e+00 -2.92808e+00 -2.83991e+00 -3.01625e+00
1.71200e+04 4.20000e+01 -3.06165e+00 -2.61858e+00 -3.50472e+00 -2.92642e+00 -2.83840e+00 -3.01443e+00
1.72800e+04 4.30000e+01 -3.09394e+00 -2.78640e+00 -3.40148e+00 -2.92480e+00 -2.83700e+00 -3.01260e+00
1.74400e+04 4.30000e+01 -3.09394e+00 -2.78640e+00 -3.40148e+00 -2.92324e+00 -2.83571e+00 -3.01078e+00
1.76000e+04 4.40000e+01 -2.80438e+00 -2.63876e+00 -2.97000e+00 -2.92175e+00 -2.83453e+00 -3.00898e+00
1.77600e+04 4.40000e+01 -2.80438e+00 -2.63876e+00 -2.97000e+00 -2.92033e+00 -2.83344e+00 -3.00722e+00
1.79200e+04 4.40000e+01 -2.80438e+00 -2.63876e+00 -2.97000e+00 -2.91899e+00 -2.83247e+00 -3.00551e+00
1.80800e+04 4.50000e+01 -2.72787e+00 -2.48121e+00 -2.97453e+00 -2.91773e+00 -2.83160e+00 -3.00386e+00
1.82400e+04 4.50000e+01 -2.72787e+00 -2.48121e+00 -2.97453e+00 -2.91656e+00 -2.83084e+00 -3.00228e+00
1.84000e+04 4.60000e+01 -2.91261e+00 -2.72585e+00 -3.09938e+00 -2.91548e+00 -2.83018e+00 -3.00079e+00
1.85600e+04 4.60000e+01 -2.91261e+00 -2.72585e+00 -3.09938e+00 -2.91450e+00 -2.82961e+00 -2.99940e+00
1.87200e+04 4.60000e+01 -2.91261e+00 -2.72585e+00 -3.09938e+00 -2.91362e+00 -2.82914e+00 -2.99811e+00
1.88800e+04 4.70000e+01 -2.89558e+00 -2.66755e+00 -3.12360e+00 -2.91285e+00 -2.82877e+00 -2.99694e+00
1.90400e+04 4.70000e+01 -2.89558e+00 -2.66755e+00 -3.12360e+00 -2.91219e+00 -2.82849e+00 -2.99589e+00
1.92000e+04 4.80000e+01 -2.86240e+00 -2.36511e+00 -3.35968e+00 -2.91164e+00 -2.82831e+00 -2.99498e+00
1.93600e+04 4.80000e+01 -2.86240e+00 -2.36511e+00 -3.35968e+00 -2.91121e+00 -2.82822e+00 -2.99419e+00
1.95200e+04 4.80000e+01 -2.86240e+00 -2.36511e+00 -3.35968e+00 -2.91089e+00 -2.82824e+00 -2.99354e+00
1.96800e+04 4.90000e+01 -2.86154e+00 -2.52223e+00 -3.20086e+00 -2.91069e+00 -2.82834e+00 -2.99304e+00
1.98400e+04 4.90000e+01 -2.86154e+00 -2.52223e+00 -3.20086e+00 -2.91061e+00 -2.82855e+00 -2.99267e+00
2.00000e+04 5.00000e+01 -3.06310e+00 -2.78662e+00 -3.33959e+00 -2.91065e+00 -2.82885e+00 -2.99245e+00
2.01600e+04 5.00000e+01 -3.06310e+00 -2.78662e+00 -3.33959e+00 -2.91082e+00 -2.82926e+00 -2.99237e+00
2.03200e+04 5.00000e+01 -3.06310e+00 -2.78662e+00 -3.33959e+00 -2.91110e+00 -2.82977e+00 -2.99242e+00
2.04800e+04 5.10000e+01 -3.07552e+00 -2.70272e+00 -3.44832e+00 -2.91149e+00 -2.83038e+00 -2.99260e+00
2.06400e+04 5.10000e+01 -3.07552e+00 -2.70272e+00 -3.44832e+00 -2.91199e+00 -2.83108e+00 -2.99289e+00
2.08000e+04 5.20000e+01 -2.62752e+00 -2.34821e+00 -2.90683e+00 -2.91259e+00 -2.83188e+00 -2.99331e+00
2.09600e+04 5.20000e+01 -2.62752e+00 -2.34821e+00 -2.90683e+00 -2.91329e+00 -2.83276e+00 -2.99382e+00
2.11200e+04 5.20000e+01 -2.62752e+00 -2.34821e+00 -2.90683e+00 -2.91408e+00 -2.83373e+00 -2.99443e+00
2.12800e+04 5.30000e+01 -2.68574e+00 -2.43504e+00 -2.93644e+00 -2.91494e+00 -2.83477e+00 -2.99512e+00
2.14400e+04 5.30000e+01 -2.68574e+00 -2.43504e+00 -2.93644e+00 -2.91587e+00 -2.83587e+00 -2.99588e+00
2.16000e+04 5.40000e+01 -2.67981e+00 -2.50722e+00 -2.85240e+00 -2.91685e+00 -2.83702e+00 -2.99669e+00
2.17600e+04 5.40000e+01 -2.67981e+00 -2.50722e+00 -2.85240e+00 -2.91788e+00 -2.83820e+00 -2.99756e+00
2.19200e+04 5.40000e+01 -2.67981e+00 -2.50722e+00 -2.85240e+00 -2.91893e+00 -2.83940e+00 -2.99845e+00
2.20800e+04 5.50000e+01 -2.73973e+00 -2.42358e+00 -3.05588e+00 -2.91999e+00 -2.84061e+00 -2.99937e+00
2.22400e+04 5.50000e+01 -2.73973e+00 -2.42358e+00 -3.05588e+00 -2.92106e+00 -2.84181e+00 -3.00030e+00
2.24000e+04 5.60000e+01 -2.94954e+00 -2.76294e+00 -3.13614e+00 -2.92211e+00 -2.84300e+00 -3.00123e+00
2.25600e+04 5.60000e+01 -2.94954e+00 -2.76294e+00 -3.13614e+00 -2.92314e+00 -2.84416e+00 -3.00213e+00
2.27200e+04 5.60000e+01 -2.94954e+00 -2.76294e+00 -3.13614e+00 -2.92415e+00 -2.84529e+00 -3.00300e+00
2.28800e+04 5.70000e+01 -2.83348e+00 -2.61237e+00 -3.05458e+00 -2.92510e+00 -2.84638e+00 -3.00383e+00
2.30400e+04 5.70000e+01 -2.83348e+00 -2.61237e+00 -3.05458e+00 -2.92600e+00 -2.84743e+00 -3.00458e+00
2.32000e+04 5.80000e+01 -3.00206e+00 -2.69281e+00 -3.31131e+00 -2.92684e+00 -2.84844e+00 -3.00525e+00
2.33600e+04 5.80000e+01 -3.00206e+00 -2.69281e+00 -3.31131e+00 -2.92761e+00 -2.84940e+00 -3.00582e+00
2.35200e+04 5.80000e+01 -3.00206e+00 -2.69281e+00 -3.31131e+00 -2.92830e+00 -2.85032e+00 -3.00628e+00
2.36800e+04 5.90000e+01 -2.83205e+00 -2.47423e+00 -3.18986e+00 -2.92890e+00 -2.85119e+00 -3.00661e+00
2.38400e+04 5.90000e+01 -2.83205e+00 -2.47423e+00 -3.18986e+00 -2.92940e+00 -2.85202e+00 -3.00679e+00
2.40000e+04 6.00000e+01 -3.31535e+00 -2.88203e+00 -3.74866e+00 -2.92981e+00 -2.85280e+00 -3.00682e+00
2.41600e+04 6.00000e+01 -3.31535e+00 -2.88203e+00 -3.74866e+00 -2.93010e+00 -2.85352e+00 -3.00668e+00
2.43200e+04 6.00000e+01 -3.31535e+00 -2.88203e+00 -3.74866e+00 -2.93028e+00 -2.85419e+00 -3.00637e+00
2.44800e+04 6.10000e+01 -2.65779e+00 -2.30894e+00 -3.00663e+00 -2.93033e+00 -2.85479e+00 -3.00587e+00
2.46400e+04 6.10000e+01 -2.65779e+00 -2.30894e+00 -3.00663e+00 -2.93026e+00 -2.85532e+00 -3.00520e+00
2.48000e+04 6.20000e+01 -2.80148e+00 -2.48651e+00 -3.11644e+00 -2.93005e+00 -2.85576e+00 -3.00434e+00
2.49600e+04 6.20000e+01 -2.80148e+00 -2.48651e+00 -3.11644e+00 -2.92970e+00 -2.85610e+00 -3.00329e+00
2.51200e+04 6.20000e+01 -2.80148e+00 -2.48651e+00 -3.11644e+00 -2.92920e+00 -2.85634e+00 -3.00207e+00
2.52800e+04 6.30000e+01 -2.72562e+00 -2.45067e+00 -3.00057e+00 -2.92856e+00 -2.85646e+00 -3.00067e+00
2.54400e+04 6.30000e+01 -2.72562e+00 -2.45067e+00 -3.00057e+00 -2.92778e+00 -2.85645e+00 -2.99910e+00
2.56000e+04 6.40000e+01 -1.82484e+00 -1.54928e+00 -2.10041e+00 -2.92684e+00 -2.85631e+00 -2.99737e+00
2.57600e+04 6.40000e+01 -1.82484e+00 -1.54928e+00 -2.10041e+00 -2.92577e+00 -2.85603e+00 -2.99550e+00
2.59200e+04 6.40000e+01 -1.82484e+00 -1.54928e+00 -2.10041e+00 -2.92455e+00 -2.85561e+00 -2.99350e+00
2.60800e+04 6.50000e+01 -1.80682e+00 -1.45044e+00 -2.16319e+00 -2.92320e+00 -2.85503e+00 -2.99137e+00
2.62400e+04 6.50000e+01 -1.80682e+00 -1.45044e+00 -2.16319e+00 -2.92173e+00 -2.85431e+00 -2.98914e+00
2.64000e+04 6.60000e+01 -1.51723e+00 -1.36428e+00 -1.67019e+00 -2.92013e+00 -2.85345e+00 -2.98681e+00
2.65600e+04 6.60000e+01 -1.51723e+00 -1.36428e+00 -1.67019e+00 -2.91843e+00 -2.85245e+00 -2.98441e+00
2.67200e+04 6.60000e+01 -1.51723e+00 -1.36428e+00 -1.67019e+00 -2.91665e+00 -2.85134e+00 -2.98196e+00
2.68800e+04 6.70000e+01 -1.61015e+00 -1.35456e+00 -1.86573e+00 -2.91478e+00 -2.85010e+00 -2.97946e+00
2.70400e+04 6.70000e+01 -1.61015e+00 -1.35456e+00 -1.86573e+00 -2.91285e+00 -2.84876e+00 -2.97694e+00
2.72000e+04 6.80000e+01 -1.71187e+00 -1.61805e+00 -1.80570e+00 -2.91087e+00 -2.84732e+00 -2.97441e+00
2.73600e+04 6.80000e+01 -1.71187e+00 -1.61805e+00 -1.80570e+00 -2.90885e+00 -2.84580e+00 -2.97190e+00
2.75200e+04 6.80000e+01 -1.71187e+00 -1.61805e+00 -1.80570e+00 -2.90680e+00 -2.84420e+00 -2.96940e+00
2.76800e+04 6.90000e+01 -1.86621e+00 -1.65708e+00 -2.07535e+00 -2.90473e+00 -2.84253e+00 -2.96694e+00
2.78400e+04 6.90000e+01 -1.86621e+00 -1.65708e+00 -2.07535e+00 -2.90265e+00 -2.84078e+00 -2.96451e+00
2.80000e+04 7.00000e+01 -1.70556e+00 -1.50247e+00 -1.90864e+00 -2.90054e+00 -2.83894e+00 -2.96213e+00
2.81600e+04 7.00000e+01 -1.70556e+00 -1.50247e+00 -1.90864e+00 -2.89840e+00 -2.83702e+00 -2.95979e+00
2.83200e+04 7.00000e+01 -1.70556e+00 -1.50247e+00 -1.90864e+00 -2.89623e+00 -2.83498e+00 -2.95748e+00
2.84800e+04 7.10000e+01 -1.74647e+00 -1.51655e+00 -1.97638e+00 -2.89400e+00 -2.83280e+00 -2.95519e+00
2.86400e+04 7.10000e+01 -1.74647e+00 -1.51655e+00 -1.97638e+00 -2.89168e+00 -2.83046e+00 -2.95289e+00
2.88000e+04 7.20000e+01 -1.58738e+00 -1.41596e+00 -1.75879e+00 -2.88923e+00 -2.82791e+00 -2.95056e+00
2.89600e+04 7.20000e+01 -1.58738e+00 -1.41596e+00 -1.75879e+00 -2.88663e+00 -2.82509e+00 -2.94817e+00
2.91200e+04 7.20000e+01 -1.58738e+00 -1.41596e+00 -1.75879e+00 -2.88381e+00 -2.82196e+00 -2.94566e+00
2.92800e+04 7.30000e+01 -1.98028e+00 -1.76678e+00 -2.19377e+00 -2.88073e+00 -2.81848e+00 -2.94299e+00
2.94400e+04 7.30000e+01 -1.98028e+00 -1.76678e+00 -2.19377e+00 -2.87733e+00 -2.81455e+00 -2.94011e+00
2.96000e+04 7.40000e+01 -1.82346e+00 -1.72605e+00 -1.92088e+00 -2.87354e+00 -2.81014e+00 -2.93694e+00
2.97600e+04 7.40000e+01 -1.82346e+00 -1.72605e+00 -1.92088e+00 -2.86930e+00 -2.80517e+00 -2.93343e+00
2.99200e+04 7.40000e+01 -1.82346e+00 -1.72605e+00 -1.92088e+00 -2.86454e+00 -2.79958e+00 -2.92950e+00
3.00800e+04 7.50000e+01 -1.91150e+00 -1.58774e+00 -2.23526e+00 -2.85919e+00 -2.79331e+00 -2.92508e+00
3.02400e+04 7.50000e+01 -1.91150e+00 -1.58774e+00 -2.23526e+00 -2.85320e+00 -2.78629e+00 -2.92010e+00
3.04000e+04 7.60000e+01 -1.95480e+00 -1.64354e+00 -2.26606e+00 -2.84649e+00 -2.77848e+00 -2.91449e+00
3.05600e+04 7.60000e+01 -1.95480e+00 -1.64354e+00 -2.26606e+00 -2.83900e+00 -2.76982e+00 -2.90818e+00
3.07200e+04 7.60000e+01 -1.95480e+00 -1.64354e+00 -2.26606e+00 -2.83069e+00 -2.76028e+00 -2.90110e+00
3.08800e+04 7.70000e+01 -1.64905e+00 -1.41179e+00 -1.88631e+00 -2.82151e+00 -2.74982e+00 -2.89321e+00
3.10400e+04 7.70000e+01 -1.64905e+00 -1.41179e+00 -1.88631e+00 -2.81141e+00 -2.73839e+00 -2.88443e+00
3.12000e+04 7.80000e+01 -1.71379e+00 -1.41818e+00 -2.00941e+00 -2.80037e+00 -2.72601e+00 -2.87473e+00
3.13600e+04 7.80000e+01 -1.71379e+00 -1.41818e+00 -2.00941e+00 -2.78836e+00 -2.71264e+00 -2.86409e+00
3.15200e+04 7.80000e+01 -1.71379e+00 -1.41818e+00 -2.00941e+00 -2.77537e+00 -2.69830e+00 -2.85245e+00
3.16800e+04 7.90000e+01 -1.91299e+00 -1.60319e+00 -2.22278e+00 -2.76140e+00 -2.68298e+00 -2.83982e+00
3.18400e+04 7.90000e+01 -1.91299e+00 -1.60319e+00 -2.22278e+00 -2.74645e+00 -2.66672e+00 -2.82617e+00
3.20000e+04 8.00000e+01 -1.72237e+00 -1.43619e+00 -2.00856e+00 -2.73053e+00 -2.64954e+00 -2.81153e+00
3.21600e+04 8.00000e+01 -1.72237e+00 -1.43619e+00 -2.00856e+00 -2.71368e+00 -2.63147e+00 -2.79588e+00
3.23200e+04 8.00000e+01 -1.72237e+00 -1.43619e+00 -2.00856e+00 -2.69592e+00 -2.61257e+00 -2.77928e+00
3.24800e+04 8.10000e+01 -1.84553e+00 -1.55159e+00 -2.13947e+00 -2.67731e+00 -2.59289e+00 -2.76174e+00
3.26400e+04 8.10000e+01 -1.84553e+00 -1.55159e+00 -2.13947e+00 -2.65789e+00 -2.57248e+00 -2.74330e+00
3.28000e+04 8.20000e+01 -1.84848e+00 -1.56934e+00 -2.12761e+00 -2.63772e+00 -2.55142e+00 -2.72403e+00
3.29600e+04 8.20000e+01 -1.84848e+00 -1.56934e+00 -2.12761e+00 -2.61687e+00 -2.52977e+00 -2.70397e+00
3.31200e+04 8.20000e+01 -1.84848e+00 -1.56934e+00 -2.12761e+00 -2.59540e+00 -2.50762e+00 -2.68318e+00
3.32800e+04 8.30000e+01 -1.66396e+00 -1.52024e+00 -1.80768e+00 -2.57339e+00 -2.48504e+00 -2.66175e+00
3.34400e+04 8.30000e+01 -1.66396e+00 -1.52024e+00 -1.80768e+00 -2.55092e+00 -2.46210e+00 -2.63974e+00
3.36000e+04 8.40000e+01 -1.77837e+00 -1.55600e+00 -2.00074e+00 -2.52806e+00 -2.43890e+00 -2.61723e+00
3.37600e+04 8.40000e+01 -1.77837e+00 -1.55600e+00 -2.00074e+00 -2.50490e+00 -2.41550e+00 -2.59430e+00
3.39200e+04 8.40000e+01 -1.77837e+00 -1.55600e+00 -2.00074e+00 -2.48151e+00 -2.39199e+00 -2.57104e+00
3.40800e+04 8.50000e+01 -1.87477e+00 -1.50757e+00 -2.24196e+00 -2.45798e+00 -2.36844e+00 -2.54752e+00
3.42400e+04 8.50000e+01 -1.87477e+00 -1.50757e+00 -2.24196e+00 -2.43438e+00 -2.34492e+00 -2.52384e+00
3.44000e+04 8.60000e+01 -1.80142e+00 -1.50212e+00 -2.10073e+00 -2.41079e+00 -2.32150e+00 -2.50007e+00
3.45600e+04 8.60000e+01 -1.80142e+00 -1.50212e+00 -2.10073e+00 -2.38728e+00 -2.29825e+00 -2.47631e+00
3.47200e+04 8.60000e+01 -1.80142e+00 -1.50212e+00 -2.10073e+00 -2.36391e+00 -2.27521e+00 -2.45262e+00
3.48800e+04 8.70000e+01 -1.82856e+00 -1.61999e+00 -2.03714e+00 -2.34077e+00 -2.25246e+00 -2.42907e+00
3.50400e+04 8.70000e+01 -1.82856e+00 -1.61999e+00 -2.03714e+00 -2.31790e+00 -2.23003e+00 -2.40576e+00
3.52000e+04 8.80000e+01 -1.76139e+00 -1.61696e+00 -1.90581e+00 -2.29536e+00 -2.20797e+00 -2.38275e+00
3.53600e+04 8.80000e+01 -1.76139e+00 -1.61696e+00 -1.90581e+00 -2.27321e+00 -2.18633e+00 -2.36009e+00
3.55200e+04 8.80000e+01 -1.76139e+00 -1.61696e+00 -1.90581e+00 -2.25148e+00 -2.16512e+00 -2.33785e+00
3.56800e+04 8.90000e+01 -1.83505e+00 -1.47116e+00 -2.19894e+00 -2.23024e+00 -2.14440e+00 -2.31607e+00
3.58400e+04 8.90000e+01 -1.83505e+00 -1.47116e+00 -2.19894e+00 -2.20949e+00 -2.12417e+00 -2.29482e+00
3.60000e+04 9.00000e+01 -1.72324e+00 -1.43161e+00 -2.01487e+00 -2.18929e+00 -2.10447e+00 -2.27412e+00
3.61600e+04 9.00000e+01 -1.72324e+00 -1.43161e+00 -2.01487e+00 -2.16966e+00 -2.08531e+00 -2.25401e+00
3.63200e+04 9.00000e+01 -1.72324e+00 -1.43161e+00 -2.01487e+00 -2.15062e+00 -2.06670e+00 -2.23453e+00
3.64800e+04 9.10000e+01 -1.73605e+00 -1.47964e+00 -1.99246e+00 -2.13218e+00 -2.04867e+00 -2.21569e+00
3.66400e+04 9.10000e+01 -1.73605e+00 -1.47964e+00 -1.99246e+00 -2.11437e+00 -2.03121e+00 -2.19752e+00
3.68000e+04 9.20000e+01 -1.76428e+00 -1.50298e+00 -2.02558e+00 -2.09718e+00 -2.01434e+00 -2.18003e+00
3.69600e+04 9.20000e+01 -1.76428e+00 -1.50298e+00 -2.02558e+00 -2.08064e+00 -1.99806e+00 -2.16322e+00
3.71200e+04 9.20000e+01 -1.76428e+00 -1.50298e+00 -2.02558e+00 -2.06473e+00 -1.98237e+00 -2.14710e+00
3.72800e+04 9.30000e+01 -1.75830e+00 -1.46177e+00 -2.05483e+00 -2.04947e+00 -1.96727e+00 -2.13166e+00
3.74400e+04 9.30000e+01 -1.75830e+00 -1.46177e+00 -2.05483e+00 -2.03484e+00 -1.95277e+00 -2.11692e+00
3.76000e+04 9.40000e+01 -1.72561e+00 -1.45257e+00 -1.99865e+00 -2.02085e+00 -1.93886e+00 -2.10284e+00
3.77600e+04 9.40000e+01 -1.72561e+00 -1.45257e+00 -1.99865e+00 -2.00748e+00 -1.92552e+00 -2.08945e+00
3.79200e+04 9.40000e+01 -1.72561e+00 -1.45257e+00 -1.99865e+00 -1.99473e+00 -1.91276e+00 -2.07670e+00
3.80800e+04 9.50000e+01 -1.68588e+00 -1.51075e+00 -1.86101e+00 -1.98258e+00 -1.90056e+00 -2.06460e+00
3.82400e+04 9.50000e+01 -1.68588e+00 -1.51075e+00 -1.86101e+00 -1.97103e+00 -1.88892e+00 -2.05313e+00
3.84000e+04 9.60000e+01 -1.88964e+00 -1.68223e+00 -2.09705e+00 -1.96004e+00 -1.87781e+00 -2.04228e+00
3.85600e+04 9.60000e+01 -1.88964e+00 -1.68223e+00 -2.09705e+00 -1.94963e+00 -1.86724e+00 -2.03202e+00
3.87200e+04 9.60000e+01 -1.88964e+00 -1.68223e+00 -2.09705e+00 -1.93975e+00 -1.85716e+00 -2.02234e+00
3.88800e+04 9.70000e+01 -1.59671e+00 -1.41523e+00 -1.77819e+00 -1.93040e+00 -1.84758e+00 -2.01322e+00
3.90400e+04 9.70000e+01 -1.59671e+00 -1.41523e+00 -1.77819e+00 -1.92156e+00 -1.83848e+00 -2.00464e+00
3.92000e+04 9.80000e+01 -2.06198e+00 -1.71543e+00 -2.40852e+00 -1.91320e+00 -1.82983e+00 -1.99658e+00
3.93600e+04 9.80000e+01 -2.06198e+00 -1.71543e+00 -2.40852e+00 -1.90531e+00 -1.82161e+00 -1.98902e+00
3.95200e+04 9.80000e+01 -2.06198e+00 -1.71543e+00 -2.40852e+00 -1.89787e+00 -1.81380e+00 -1.98194e+00
3.96800e+04 9.90000e+01 -1.84942e+00 -1.54032e+00 -2.15853e+00 -1.89085e+00 -1.80639e+00 -1.97532e+00
3.98400e+04 9.90000e+01 -1.84942e+00 -1.54032e+00 -2.15853e+00 -1.88424e+00 -1.79934e+00 -1.96913e+00
4.00000e+04 1.00000e+02 -1.60719e+00 -1.47497e+00 -1.73940e+00 -1.87800e+00 -1.79265e+00 -1.96335e+00
4.01600e+04 1.00000e+02 -1.60719e+00 -1.47497e+00 -1.73940e+00 -1.87213e+00 -1.78629e+00 -1.95797e+00
4.03200e+04 1.00000e+02 -1.60719e+00 -1.47497e+00 -1.73940e+00 -1.86659e+00 -1.78023e+00 -1.95295e+00
4.04800e+04 1.01000e+02 -1.74075e+00 -1.48847e+00 -1.99304e+00 -1.86137e+00 -1.77446e+00 -1.94829e+00
4.06400e+04 1.01000e+02 -1.74075e+00 -1.48847e+00 -1.99304e+00 -1.85645e+00 -1.76895e+00 -1.94395e+00
4.08000e+04 1.02000e+02 -1.66200e+00 -1.47653e+00 -1.84746e+00 -1.85181e+00 -1.76370e+00 -1.93991e+00
4.09600e+04 1.02000e+02 -1.66200e+00 -1.47653e+00 -1.84746e+00 -1.84743e+00 -1.75870e+00 -1.93616e+00
4.11200e+04 1.02000e+02 -1.66200e+00 -1.47653e+00 -1.84746e+00 -1.84328e+00 -1.75390e+00 -1.93267e+00
4.12800e+04 1.03000e+02 -1.65914e+00 -1.26505e+00 -2.05324e+00 -1.83936e+00 -1.74931e+00 -1.92942e+00
4.14400e+04 1.03000e+02 -1.65914e+00 -1.26505e+00 -2.05324e+00 -1.83566e+00 -1.74491e+00 -1.92640e+00
4.16000e+04 1.04000e+02 -1.79502e+00 -1.62322e+00 -1.96682e+00 -1.83214e+00 -1.74069e+00 -1.92359e+00
4.17600e+04 1.04000e+02 -1.79502e+00 -1.62322e+00 -1.96682e+00 -1.82881e+00 -1.73663e+00 -1.92098e+00
4.19200e+04 1.04000e+02 -1.79502e+00 -1.62322e+00 -1.96682e+00 -1.82564e+00 -1.73273e+00 -1.91855e+00
4.20800e+04 1.05000e+02 -1.96200e+00 -1.81187e+00 -2.11213e+00 -1.82264e+00 -1.72897e+00 -1.91631e+00
4.22400e+04 1.05000e+02 -1.96200e+00 -1.81187e+00 -2.11213e+00 -1.81978e+00 -1.72534e+00 -1.91422e+00
4.24000e+04 1.06000e+02 -1.72901e+00 -1.48950e+00 -1.96851e+00 -1.81707e+00 -1.72183e+00 -1.91230e+00
4.25600e+04 1.06000e+02 -1.72901e+00 -1.48950e+00 -1.96851e+00 -1.81449e+00 -1.71845e+00 -1.91053e+00
4.27200e+04 1.06000e+02 -1.72901e+00 -1.48950e+00 -1.96851e+00 -1.81204e+00 -1.71517e+00 -1.90891e+00
4.28800e+04 1.07000e+02 -2.00210e+00 -1.63190e+00 -2.37231e+00 -1.80970e+00 -1.71199e+00 -1.90742e+00
4.30400e+04 1.07000e+02 -2.00210e+00 -1.63190e+00 -2.37231e+00 -1.80749e+00 -1.70892e+00 -1.90606e+00
4.32000e+04 1.08000e+02 -1.60978e+00 -1.48668e+00 -1.73288e+00 -1.80539e+00 -1.70594e+00 -1.90483e+00
4.33600e+04 1.08000e+02 -1.60978e+00 -1.48668e+00 -1.73288e+00 -1.80338e+00 -1.70305e+00 -1.90371e+00
4.35200e+04 1.08000e+02 -1.60978e+00 -1.48668e+00 -1.73288e+00 -1.80148e+00 -1.70025e+00 -1.90270e+00
4.36800e+04 1.09000e+02 -1.73408e+00 -1.48228e+00 -1.98588e+00 -1.79966e+00 -1.69754e+00 -1.90178e+00
4.38400e+04 1.09000e+02 -1.73408e+00 -1.48228e+00 -1.98588e+00 -1.79793e+00 -1.69491e+00 -1.90096e+00
4.40000e+04 1.10000e+02 -1.75703e+00 -1.41403e+00 -2.10003e+00 -1.79628e+00 -1.69237e+00 -1.90019e+00
4.41600e+04 1.10000e+02 -1.75703e+00 -1.41403e+00 -2.10003e+00 -1.79471e+00 -1.68992e+00 -1.89951e+00
4.43200e+04 1.10000e+02 -1.75703e+00 -1.41403e+00 -2.10003e+00 -1.79321e+00 -1.68756e+00 -1.89886e+00
4.44800e+04 1.11000e+02 -1.68832e+00 -1.63033e+00 -1.74630e+00 -1.79178e+00 -1.68529e+00 -1.89827e+00
4.46400e+04 1.11000e+02 -1.68832e+00 -1.63033e+00 -1.74630e+00 -1.79040e+00 -1.68311e+00 -1.89769e+00
4.48000e+04 1.12000e+02 -1.79823e+00 -1.51687e+00 -2.07958e+00 -1.78908e+00 -1.68103e+00 -1.89713e+00
4.49600e+04 1.12000e+02 -1.79823e+00 -1.51687e+00 -2.07958e+00 -1.78782e+00 -1.67905e+00 -1.89659e+00
4.51200e+04 1.12000e+02 -1.79823e+00 -1.51687e+00 -2.07958e+00 -1.78661e+00 -1.67717e+00 -1.89604e+00
4.52800e+04 1.13000e+02 -1.94366e+00 -1.60329e+00 -2.28403e+00 -1.78545e+00 -1.67540e+00 -1.89549e+00
4.54400e+04 1.13000e+02 -1.94366e+00 -1.60329e+00 -2.28403e+00 -1.78434e+00 -1.67374e+00 -1.89494e+00
4.56000e+04 1.14000e+02 -1.64735e+00 -1.38870e+00 -1.90599e+00 -1.78328e+00 -1.67219e+00 -1.89437e+00
4.57600e+04 1.14000e+02 -1.64735e+00 -1.38870e+00 -1.90599e+00 -1.78227e+00 -1.67075e+00 -1.89380e+00
4.59200e+04 1.14000e+02 -1.64735e+00 -1.38870e+00 -1.90599e+00 -1.78131e+00 -1.66942e+00 -1.89320e+00
4.60800e+04 1.15000e+02 -2.00883e+00 -1.54336e+00 -2.47430e+00 -1.78040e+00 -1.66820e+00 -1.89261e+00
4.62400e+04 1.15000e+02 -2.00883e+00 -1.54336e+00 -2.47430e+00 -1.77955e+00 -1.66709e+00 -1.89200e+00
4.64000e+04 1.16000e+02 -1.79042e+00 -1.56142e+00 -2.01942e+00 -1.77874e+00 -1.66609e+00 -1.89139e+00
4.65600e+04 1.16000e+02 -1.79042e+00 -1.56142e+00 -2.01942e+00 -1.77798e+00 -1.66518e+00 -1.89078e+00
4.67200e+04 1.16000e+02 -1.79042e+00 -1.56142e+00 -2.01942e+00 -1.77727e+00 -1.66437e+00 -1.89018e+00
4.68800e+04 1.17000e+02 -1.60060e+00 -1.36192e+00 -1.83927e+00 -1.77662e+00 -1.66366e+00 -1.88958e+00
4.70400e+04 1.17000e+02 -1.60060e+00 -1.36192e+00 -1.83927e+00 -1.77601e+00 -1.66302e+00 -1.88900e+00
4.72000e+04 1.18000e+02 -1.66897e+00 -1.36380e+00 -1.97414e+00 -1.77545e+00 -1.66247e+00 -1.88843e+00
4.73600e+04 1.18000e+02 -1.66897e+00 -1.36380e+00 -1.97414e+00 -1.77494e+00 -1.66199e+00 -1.88789e+00
4.75200e+04 1.18000e+02 -1.66897e+00 -1.36380e+00 -1.97414e+00 -1.77447e+00 -1.66158e+00 -1.88736e+00
4.76800e+04 1.19000e+02 -1.62231e+00 -1.23538e+00 -2.00925e+00 -1.77405e+00 -1.66123e+00 -1.88687e+00
4.78400e+04 1.19000e+02 -1.62231e+00 -1.23538e+00 -2.00925e+00 -1.77366e+00 -1.66093e+00 -1.88640e+00
4.80000e+04 1.20000e+02 -1.66913e+00 -1.52949e+00 -1.80878e+00 -1.77333e+00 -1.66069e+00 -1.88596e+00
4.81600e+04 1.20000e+02 -1.66913e+00 -1.52949e+00 -1.80878e+00 -1.77302e+00 -1.66049e+00 -1.88556e+00
4.83200e+04 1.20000e+02 -1.66913e+00 -1.52949e+00 -1.80878e+00 -1.77276e+00 -1.66033e+00 -1.88519e+00
4.84800e+04 1.21000e+02 -1.77944e+00 -1.46434e+00 -2.09453e+00 -1.77254e+00 -1.66021e+00 -1.88487e+00
4.86400e+04 1.21000e+02 -1.77944e+00 -1.46434e+00 -2.09453e+00 -1.77235e+00 -1.66012e+00 -1.88458e+00
4.88000e+04 1.22000e+02 -1.82212e+00 -1.60742e+00 -2.03683e+00 -1.77220e+00 -1.66006e+00 -1.88433e+00
4.89600e+04 1.22000e+02 -1.82212e+00 -1.60742e+00 -2.03683e+00 -1.77208e+00 -1.66003e+00 -1.88414e+00
4.91200e+04 1.22000e+02 -1.82212e+00 -1.60742e+00 -2.03683e+00 -1.77201e+00 -1.66002e+00 -1.88399e+00
4.92800e+04 1.23000e+02 -1.88167e+00 -1.64971e+00 -2.11363e+00 -1.77196e+00 -1.66003e+00 -1.88389e+00
4.94400e+04 1.23000e+02 -1.88167e+00 -1.64971e+00 -2.11363e+00 -1.77194e+00 -1.66005e+00 -1.88383e+00
4.96000e+04 1.24000e+02 -1.78605e+00 -1.34569e+00 -2.22642e+00 -1.77196e+00 -1.66008e+00 -1.88383e+00
4.97600e+04 1.24000e+02 -1.78605e+00 -1.34569e+00 -2.22642e+00 -1.77199e+00 -1.66011e+00 -1.88387e+00
4.99200e+04 1.24000e+02 -1.78605e+00 -1.34569e+00 -2.22642e+00 -1.77206e+00 -1.66015e+00 -1.88397e+00
5.00800e+04 1.25000e+02 -1.87203e+00 -1.72401e+00 -2.02005e+00 -1.77214e+00 -1.66017e+00 -1.88410e+00
5.02400e+04 1.25000e+02 -1.87203e+00 -1.72401e+00 -2.02005e+00 -1.77223e+00 -1.66018e+00 -1.88428e+00
5.04000e+04 1.26000e+02 -1.69847e+00 -1.40661e+00 -1.99032e+00 -1.77233e+00 -1.66017e+00 -1.88449e+00
5.05600e+04 1.26000e+02 -1.69847e+00 -1.40661e+00 -1.99032e+00 -1.77242e+00 -1.66012e+00 -1.88473e+00
5.07200e+04 1.26000e+02 -1.69847e+00 -1.40661e+00 -1.99032e+00 -1.77252e+00 -1.66004e+00 -1.88500e+00
5.08800e+04 1.27000e+02 -1.70166e+00 -1.45625e+00 -1.94708e+00 -1.77259e+00 -1.65991e+00 -1.88528e+00
5.10400e+04 1.27000e+02 -1.70166e+00 -1.45625e+00 -1.94708e+00 -1.77265e+00 -1.65973e+00 -1.88558e+00
5.12000e+04 1.28000e+02 -1.07832e+00 -9.48804e-01 -1.20784e+00 -1.77268e+00 -1.65949e+00 -1.88587e+00
5.13600e+04 1.28000e+02 -1.07832e+00 -9.48804e-01 -1.20784e+00 -1.77268e+00 -1.65919e+00 -1.88617e+00
5.15200e+04 1.28000e+02 -1.07832e+00 -9.48804e-01 -1.20784e+00 -1.77264e+00 -1.65882e+00 -1.88646e+00
5.16800e+04 1.29000e+02 -1.00447e+00 -8.28561e-01 -1.18037e+00 -1.77256e+00 -1.65838e+00 -1.88673e+00
5.18400e+04 1.29000e+02 -1.00447e+00 -8.28561e-01 -1.18037e+00 -1.77243e+00 -1.65788e+00 -1.88699e+00
5.20000e+04 1.30000e+02 -1.12591e+00 -9.20485e-01 -1.33133e+00 -1.77227e+00 -1.65731e+00 -1.88722e+00
5.21600e+04 1.30000e+02 -1.12591e+00 -9.20485e-01 -1.33133e+00 -1.77204e+00 -1.65667e+00 -1.88742e+00
5.23200e+04 1.30000e+02 -1.12591e+00 -9.20485e-01 -1.33133e+00 -1.77178e+00 -1.65597e+00 -1.88760e+00
5.24800e+04 1.31000e+02 -1.08300e+00 -9.98905e-01 -1.16709e+00 -1.77148e+00 -1.65522e+00 -1.88774e+00
5.26400e+04 1.31000e+02 -1.08300e+00 -9.98905e-01 -1.16709e+00 -1.77113e+00 -1.65442e+00 -1.88784e+00
5.28000e+04 1.32000e+02 -1.03295e+00 -8.55618e-01 -1.21029e+00 -1.77075e+00 -1.65358e+00 -1.88792e+00
5.29600e+04 1.32000e+02 -1.03295e+00 -8.55618e-01 -1.21029e+00 -1.77034e+00 -1.65271e+00 -1.88796e+00
5.31200e+04 1.32000e+02 -1.03295e+00 -8.55618e-01 -1.21029e+00 -1.76989e+00 -1.65181e+00 -1.88796e+00
5.32800e+04 1.33000e+02 -1.04652e+00 -9.94047e-01 -1.09898e+00 -1.76941e+00 -1.65090e+00 -1.88792e+00
5.34400e+04 1.33000e+02 -1.04652e+00 -9.94047e-01 -1.09898e+00 -1.76890e+00 -1.64997e+00 -1.88783e+00
5.36000e+04 1.34000e+02 -9.53578e-01 -8.39094e-01 -1.06806e+00 -1.76835e+00 -1.64903e+00 -1.88768e+00
5.37600e+04 1.34000e+02 -9.53578e-01 -8.39094e-01 -1.06806e+00 -1.76777e+00 -1.64808e+00 -1.88746e+00
5.39200e+04 1.34000e+02 -9.53578e-01 -8.39094e-01 -1.06806e+00 -1.76714e+00 -1.64711e+00 -1.88717e+00
5.40800e+04 1.35000e+02 -1.12330e+00 -9.16751e-01 -1.32986e+00 -1.76645e+00 -1.64613e+00 -1.88677e+00
5.42400e+04 1.35000e+02 -1.12330e+00 -9.16751e-01 -1.32986e+00 -1.76568e+00 -1.64511e+00 -1.88624e+00
5.44000e+04 1.36000e+02 -1.09501e+00 -9.82481e-01 -1.20754e+00 -1.76481e+00 -1.64405e+00 -1.88558e+00
5.45600e+04 1.36000e+02 -1.09501e+00 -9.82481e-01 -1.20754e+00 -1.76383e+00 -1.64293e+00 -1.88472e+00
5.47200e+04 1.36000e+02 -1.09501e+00 -9.82481e-01 -1.20754e+00 -1.76269e+00 -1.64173e+00 -1.88365e+00
5.48800e+04 1.37000e+02 -1.04776e+00 -9.62880e-01 -1.13264e+00 -1.76137e+00 -1.64041e+00 -1.88233e+00
5.50400e+04 1.37000e+02 -1.04776e+00 -9.62880e-01 -1.13264e+00 -1.75984e+00 -1.63896e+00 -1.88072e+00
5.52000e+04 1.38000e+02 -1.02886e+00 -9.35912e-01 -1.12181e+00 -1.75806e+00 -1.63734e+00 -1.87878e+00
5.53600e+04 1.38000e+02 -1.02886e+00 -9.35912e-01 -1.12181e+00 -1.75599e+00 -1.63552e+00 -1.87645e+00
5.55200e+04 1.38000e+02 -1.02886e+00 -9.35912e-01 -1.12181e+00 -1.75359e+00 -1.63347e+00 -1.87370e+00
5.56800e+04 1.39000e+02 -1.12457e+00 -9.87898e-01 -1.26124e+00 -1.75082e+00 -1.63116e+00 -1.87048e+00
5.58400e+04 1.39000e+02 -1.12457e+00 -9.87898e-01 -1.26124e+00 -1.74764e+00 -1.62853e+00 -1.86675e+00
5.60000e+04 1.40000e+02 -1.01911e+00 -8.24054e-01 -1.21416e+00 -1.74402e+00 -1.62558e+00 -1.86247e+00
5.61600e+04 1.40000e+02 -1.01911e+00 -8.24054e-01 -1.21416e+00 -1.73993e+00 -1.62226e+00 -1.85759e+00
5.63200e+04 1.40000e+02 -1.01911e+00 -8.24054e-01 -1.21416e+00 -1.73531e+00 -1.61855e+00 -1.85208e+00
5.64800e+04 1.41000e+02 -1.09013e+00 -1.00153e+00 -1.17874e+00 -1.73016e+00 -1.61441e+00 -1.84591e+00
5.66400e+04 1.41000e+02 -1.09013e+00 -1.00153e+00 -1.17874e+00 -1.72444e+00 -1.60983e+00 -1.83905e+00
5.68000e+04 1.42000e+02 -1.02275e+00 -9.10732e-01 -1.13477e+00 -1.71813e+00 -1.60478e+00 -1.83149e+00
5.69600e+04 1.42000e+02 -1.02275e+00 -9.10732e-01 -1.13477e+00 -1.71122e+00 -1.59925e+00 -1.82319e+00
5.71200e+04 1.42000e+02 -1.02275e+00 -9.10732e-01 -1.13477e+00 -1.70370e+00 -1.59324e+00 -1.81416e+00
5.72800e+04 1.43000e+02 -1.00458e+00 -9.20920e-01 -1.08824e+00 -1.69555e+00 -1.58672e+00 -1.80439e+00
5.74400e+04 1.43000e+02 -1.00458e+00 -9.20920e-01 -1.08824e+00 -1.68679e+00 -1.57970e+00 -1.79389e+00
5.76000e+04 1.44000e+02 -1.06926e+00 -8.57036e-01 -1.28148e+00 -1.67742e+00 -1.57219e+00 -1.78266e+00
5.77600e+04 1.44000e+02 -1.06926e+00 -8.57036e-01 -1.28148e+00 -1.66745e+00 -1.56418e+00 -1.77072e+00
5.79200e+04 1.44000e+02 -1.06926e+00 -8.57036e-01 -1.28148e+00 -1.65690e+00 -1.55569e+00 -1.75810e+00
5.80800e+04 1.45000e+02 -1.03496e+00 -8.59571e-01 -1.21034e+00 -1.64579e+00 -1.54673e+00 -1.74484e+00
5.82400e+04 1.45000e+02 -1.03496e+00 -8.59571e-01 -1.21034e+00 -1.63414e+00 -1.53732e+00 -1.73096e+00
5.84000e+04 1.46000e+02 -1.06410e+00 -9.58478e-01 -1.16973e+00 -1.62199e+00 -1.52747e+00 -1.71651e+00
5.85600e+04 1.46000e+02 -1.06410e+00 -9.58478e-01 -1.16973e+00 -1.60937e+00 -1.51720e+00 -1.70153e+00
5.87200e+04 1.46000e+02 -1.06410e+00 -9.58478e-01 -1.16973e+00 -1.59632e+00 -1.50654e+00 -1.68610e+00
5.88800e+04 1.47000e+02 -1.08098e+00 -8.21744e-01 -1.34021e+00 -1.58288e+00 -1.49551e+00 -1.67025e+00
5.90400e+04 1.47000e+02 -1.08098e+00 -8.21744e-01 -1.34021e+00 -1.56910e+00 -1.48414e+00 -1.65405e+00
5.92000e+04 1.48000e+02 -9.93015e-01 -8.71024e-01 -1.11501e+00 -1.55501e+00 -1.47245e+00 -1.63757e+00
5.93600e+04 1.48000e+02 -9.93015e-01 -8.71024e-01 -1.11501e+00 -1.54066e+00 -1.46046e+00 -1.62087e+00
5.95200e+04 1.48000e+02 -9.93015e-01 -8.71024e-01 -1.11501e+00 -1.52611e+00 -1.44820e+00 -1.60401e+00
5.96800e+04 1.49000e+02 -1.06761e+00 -9.08729e-01 -1.22649e+00 -1.51139e+00 -1.43571e+00 -1.58707e+00
5.98400e+04 1.49000e+02 -1.06761e+00 -9.08729e-01 -1.22649e+00 -1.49655e+00 -1.42300e+00 -1.57010e+00
6.00000e+04 1.50000e+02 -1.15081e+00 -9.96905e-01 -1.30471e+00 -1.48163e+00 -1.41008e+00 -1.55318e+00
6.01600e+04 1.50000e+02 -1.15081e+00 -9.96905e-01 -1.30471e+00 -1.46669e+00 -1.39701e+00 -1.53638e+00
6.03200e+04 1.50000e+02 -1.15081e+00 -9.96905e-01 -1.30471e+00 -1.45176e+00 -1.38378e+00 -1.51974e+00
6.04800e+04 1.51000e+02 -1.06367e+00 -8.32196e-01 -1.29515e+00 -1.43688e+00 -1.37044e+00 -1.50332e+00
6.06400e+04 1.51000e+02 -1.06367e+00 -8.32196e-01 -1.29515e+00 -1.42210e+00 -1.35701e+00 -1.48719e+00
6.08000e+04 1.52000e+02 -1.02864e+00 -9.00124e-01 -1.15716e+00 -1.40744e+00 -1.34350e+00 -1.47138e+00
6.09600e+04 1.52000e+02 -1.02864e+00 -9.00124e-01 -1.15716e+00 -1.39295e+00 -1.32996e+00 -1.45594e+00
6.11200e+04 1.52000e+02 -1.02864e+00 -9.00124e-01 -1.15716e+00 -1.37865e+00 -1.31639e+00 -1.44090e+00
6.12800e+04 1.53000e+02 -1.08226e+00 -9.67324e-01 -1.19719e+00 -1.36458e+00 -1.30285e+00 -1.42631e+00
6.14400e+04 1.53000e+02 -1.08226e+00 -9.67324e-01 -1.19719e+00 -1.35076e+00 -1.28935e+00 -1.41217e+00
6.16000e+04 1.54000e+02 -1.13623e+00 -1.01242e+00 -1.26004e+00 -1.33721e+00 -1.27592e+00 -1.39851e+00
6.17600e+04 1.54000e+02 -1.13623e+00 -1.01242e+00 -1.26004e+00 -1.32397e+00 -1.26259e+00 -1.38534e+00
6.19200e+04 1.54000e+02 -1.13623e+00 -1.01242e+00 -1.26004e+00 -1.31104e+00 -1.24940e+00 -1.37268e+00
6.20800e+04 1.55000e+02 -1.19160e+00 -1.10750e+00 -1.27569e+00 -1.29845e+00 -1.23637e+00 -1.36053e+00
6.22400e+04 1.55000e+02 -1.19160e+00 -1.10750e+00 -1.27569e+00 -1.28621e+00 -1.22352e+00 -1.34889e+00
6.24000e+04 1.56000e+02 -1.12153e+00 -9.80588e-01 -1.26247e+00 -1.27433e+00 -1.21089e+00 -1.33777e+00
6.25600e+04 1.56000e+02 -1.12153e+00 -9.80588e-01 -1.26247e+00 -1.26282e+00 -1.19849e+00 -1.32715e+00
6.27200e+04 1.56000e+02 -1.12153e+00 -9.80588e-01 -1.26247e+00 -1.25169e+00 -1.18635e+00 -1.31704e+00
6.28800e+04 1.57000e+02 -1.12838e+00 -1.02577e+00 -1.23099e+00 -1.24096e+00 -1.17449e+00 -1.30743e+00
6.30400e+04 1.57000e+02 -1.12838e+00 -1.02577e+00 -1.23099e+00 -1.23062e+00 -1.16293e+00 -1.29830e+00
6.32000e+04 1.58000e+02 -1.04304e+00 -9.07720e-01 -1.17836e+00 -1.22067e+00 -1.15167e+00 -1.28966e+00
6.33600e+04 1.58000e+02 -1.04304e+00 -9.07720e-01 -1.17836e+00 -1.21112e+00 -1.14075e+00 -1.28150e+00
6.35200e+04 1.58000e+02 -1.04304e+00 -9.07720e-01 -1.17836e+00 -1.20197e+00 -1.13016e+00 -1.27379e+00
6.36800e+04 1.59000e+02 -1.16915e+00 -1.00054e+00 -1.33775e+00 -1.19323e+00 -1.11992e+00 -1.26654e+00
6.38400e+04 1.59000e+02 -1.16915e+00 -1.00054e+00 -1.33775e+00 -1.18487e+00 -1.11002e+00 -1.25971e+00
6.40000e+04 1.60000e+02 -1.09715e+00 -8.04365e-01 -1.38994e+00 -1.17691e+00 -1.10050e+00 -1.25332e+00
6.41600e+04 1.60000e+02 -1.09715e+00 -8.04365e-01 -1.38994e+00 -1.16934e+00 -1.09134e+00 -1.24733e+00
6.43200e+04 1.60000e+02 -1.09715e+00 -8.04365e-01 -1.38994e+00 -1.16215e+00 -1.08257e+00 -1.24174e+00
6.44800e+04 1.61000e+02 -1.10080e+00 -9.46201e-01 -1.25540e+00 -1.15534e+00 -1.07416e+00 -1.23653e+00
6.46400e+04 1.61000e+02 -1.10080e+00 -9.46201e-01 -1.25540e+00 -1.14891e+00 -1.06615e+00 -1.23168e+00
6.48000e+04 1.62000e+02 -1.07948e+00 -9.39105e-01 -1.21985e+00 -1.14285e+00 -1.05852e+00 -1.22718e+00
6.49600e+04 1.62000e+02 -1.07948e+00 -9.39105e-01 -1.21985e+00 -1.13715e+00 -1.05128e+00 -1.22302e+00
6.51200e+04 1.62000e+02 -1.07948e+00 -9.39105e-01 -1.21985e+00 -1.13180e+00 -1.04443e+00 -1.21917e+00
6.52800e+04 1.63000e+02 -1.00308e+00 -8.04577e-01 -1.20158e+00 -1.12680e+00 -1.03797e+00 -1.21563e+00
6.54400e+04 1.63000e+02 -1.00308e+00 -8.04577e-01 -1.20158e+00 -1.12214e+00 -1.03191e+00 -1.21238e+00
6.56000e+04 1.64000e+02 -1.09930e+00 -9.60173e-01 -1.23843e+00 -1.11782e+00 -1.02625e+00 -1.20939e+00
6.57600e+04 1.64000e+02 -1.09930e+00 -9.60173e-01 -1.23843e+00 -1.11382e+00 -1.02097e+00 -1.20667e+00
6.59200e+04 1.64000e+02 -1.09930e+00 -9.60173e-01 -1.23843e+00 -1.11013e+00 -1.01607e+00 -1.20419e+00
6.60800e+04 1.65000e+02 -1.01593e+00 -8.40117e-01 -1.19174e+00 -1.10675e+00 -1.01156e+00 -1.20194e+00
6.62400e+04 1.65000e+02 -1.01593e+00 -8.40117e-01 -1.19174e+00 -1.10367e+00 -1.00742e+00 -1.19992e+00
6.64000e+04 1.66000e+02 -1.08899e+00 -8.15640e-01 -1.36235e+00 -1.10087e+00 -1.00364e+00 -1.19809e+00
6.65600e+04 1.66000e+02 -1.08899e+00 -8.15640e-01 -1.36235e+00 -1.09834e+00 -1.00022e+00 -1.19646e+00
6.67200e+04 1.66000e+02 -1.08899e+00 -8.15640e-01 -1.36235e+00 -1.09609e+00 -9.97152e-01 -1.19503e+00
6.68800e+04 1.67000e+02 -1.03546e+00 -9.38500e-01 -1.13241e+00 -1.09409e+00 -9.94411e-01 -1.19377e+00
6.70400e+04 1.67000e+02 -1.03546e+00 -9.38500e-01 -1.13241e+00 -1.09233e+00 -9.91984e-01 -1.19268e+00
6.72000e+04 1.68000e+02 -9.67227e-01 -7.79817e-01 -1.15464e+00 -1.09081e+00 -9.89860e-01 -1.19175e+00
6.73600e+04 1.68000e+02 -9.67227e-01 -7.79817e-01 -1.15464e+00 -1.08949e+00 -9.88014e-01 -1.19097e+00
6.75200e+04 1.68000e+02 -9.67227e-01 -7.79817e-01 -1.15464e+00 -1.08839e+00 -9.86431e-01 -1.19035e+00
6.76800e+04 1.69000e+02 -1.04003e+00 -9.80150e-01 -1.09991e+00 -1.08747e+00 -9.85088e-01 -1.18986e+00
6.78400e+04 1.69000e+02 -1.04003e+00 -9.80150e-01 -1.09991e+00 -1.08674e+00 -9.83967e-01 -1.18951e+00
6.80000e+04 1.70000e+02 -1.01109e+00 -8.33541e-01 -1.18865e+00 -1.08616e+00 -9.83044e-01 -1.18928e+00
6.81600e+04 1.70000e+02 -1.01109e+00 -8.33541e-01 -1.18865e+00 -1.08574e+00 -9.82301e-01 -1.18918e+00
6.83200e+04 1.70000e+02 -1.01109e+00 -8.33541e-01 -1.18865e+00 -1.08544e+00 -9.81709e-01 -1.18918e+00
6.84800e+04 1.71000e+02 -1.11656e+00 -1.07911e+00 -1.15400e+00 -1.08527e+00 -9.81251e-01 -1.18930e+00
6.86400e+04 1.71000e+02 -1.11656e+00 -1.07911e+00 -1.15400e+00 -1.08520e+00 -9.80901e-01 -1.18951e+00
6.88000e+04 1.72000e+02 -9.64219e-01 -7.99833e-01 -1.12861e+00 -1.08523e+00 -9.80642e-01 -1.18981e+00
6.89600e+04 1.72000e+02 -9.64219e-01 -7.99833e-01 -1.12861e+00 -1.08532e+00 -9.80450e-01 -1.19019e+00
6.91200e+04 1.72000e+02 -9.64219e-01 -7.99833e-01 -1.12861e+00 -1.08548e+00 -9.80310e-01 -1.19065e+00
6.92800e+04 1.73000e+02 -1.05027e+00 -9.12352e-01 -1.18819e+00 -1.08568e+00 -9.80203e-01 -1.19116e+00
6.94400e+04 1.73000e+02 -1.05027e+00 -9.12352e-01 -1.18819e+00 -1.08592e+00 -9.80111e-01 -1.19173e+00
6.96000e+04 1.74000e+02 -1.06439e+00 -9.09192e-01 -1.21958e+00 -1.08618e+00 -9.80021e-01 -1.19234e+00
6.97600e+04 1.74000e+02 -1.06439e+00 -9.09192e-01 -1.21958e+00 -1.08645e+00 -9.79918e-01 -1.19298e+00
6.99200e+04 1.74000e+02 -1.06439e+00 -9.09192e-01 -1.21958e+00 -1.08672e+00 -9.79790e-01 -1.19364e+00
7.00800e+04 1.75000e+02 -1.01415e+00 -9.01456e-01 -1.12684e+00 -1.08697e+00 -9.79630e-01 -1.19430e+00
7.02400e+04 1.75000e+02 -1.01415e+00 -9.01456e-01 -1.12684e+00 -1.08719e+00 -9.79421e-01 -1.19496e+00
7.04000e+04 1.76000e+02 -9.36389e-01 -8.61244e-01 -1.01153e+00 -1.08738e+00 -9.79168e-01 -1.19559e+00
7.05600e+04 1.76000e+02 -9.36389e-01 -8.61244e-01 -1.01153e+00 -1.08752e+00 -9.78858e-01 -1.19619e+00
7.07200e+04 1.76000e+02 -9.36389e-01 -8.61244e-01 -1.01153e+00 -1.08762e+00 -9.78491e-01 -1.19675e+00
7.08800e+04 1.77000e+02 -1.03591e+00 -9.04382e-01 -1.16745e+00 -1.08765e+00 -9.78057e-01 -1.19725e+00
7.10400e+04 1.77000e+02 -1.03591e+00 -9.04382e-01 -1.16745e+00 -1.08763e+00 -9.77566e-01 -1.19769e+00
7.12000e+04 1.78000e+02 -1.02238e+00 -8.08162e-01 -1.23660e+00 -1.08753e+00 -9.77005e-01 -1.19805e+00
7.13600e+04 1.78000e+02 -1.02238e+00 -8.08162e-01 -1.23660e+00 -1.08736e+00 -9.76382e-01 -1.19833e+00
7.15200e+04 1.78000e+02 -1.02238e+00 -8.08162e-01 -1.23660e+00 -1.08711e+00 -9.75703e-01 -1.19852e+00
7.16800e+04 1.79000e+02 -1.07543e+00 -9.45561e-01 -1.20529e+00 -1.08679e+00 -9.74965e-01 -1.19861e+00
7.18400e+04 1.79000e+02 -1.07543e+00 -9.45561e-01 -1.20529e+00 -1.08639e+00 -9.74173e-01 -1.19860e+00
7.20000e+04 1.80000e+02 -1.12027e+00 -9.69419e-01 -1.27112e+00 -1.08590e+00 -9.73331e-01 -1.19848e+00
7.21600e+04 1.80000e+02 -1.12027e+00 -9.69419e-01 -1.27112e+00 -1.08534e+00 -9.72446e-01 -1.19824e+00
7.23200e+04 1.80000e+02 -1.12027e+00 -9.69419e-01 -1.27112e+00 -1.08471e+00 -9.71525e-01 -1.19789e+00
7.24800e+04 1.81000e+02 -9.93861e-01 -8.44983e-01 -1.14274e+00 -1.08400e+00 -9.70572e-01 -1.19743e+00
7.26400e+04 1.81000e+02 -9.93861e-01 -8.44983e-01 -1.14274e+00 -1.08322e+00 -9.69589e-01 -1.19684e+00
7.28000e+04 1.82000e+02 -1.11943e+00 -8.86995e-01 -1.35186e+00 -1.08236e+00 -9.68583e-01 -1.19614e+00
7.29600e+04 1.82000e+02 -1.11943e+00 -8.86995e-01 -1.35186e+00 -1.08144e+00 -9.67561e-01 -1.19532e+00
7.31200e+04 1.82000e+02 -1.11943e+00 -8.86995e-01 -1.35186e+00 -1.08046e+00 -9.66527e-01 -1.19439e+00
7.32800e+04 1.83000e+02 -1.17636e+00 -1.04625e+00 -1.30646e+00 -1.07941e+00 -9.65487e-01 -1.19334e+00
7.34400e+04 1.83000e+02 -1.17636e+00 -1.04625e+00 -1.30646e+00 -1.07832e+00 -9.64445e-01 -1.19220e+00
7.36000e+04 1.84000e+02 -9.62759e-01 -8.16539e-01 -1.10898e+00 -1.07717e+00 -9.63400e-01 -1.19094e+00
7.37600e+04 1.84000e+02 -9.62759e-01 -8.16539e-01 -1.10898e+00 -1.07597e+00 -9.62363e-01 -1.18959e+00
7.39200e+04 1.84000e+02 -9.62759e-01 -8.16539e-01 -1.10898e+00 -1.07474e+00 -9.61330e-01 -1.18815e+00
7.40800e+04 1.85000e+02 -1.12175e+00 -1.00788e+00 -1.23563e+00 -1.07346e+00 -9.60304e-01 -1.18662e+00
7.42400e+04 1.85000e+02 -1.12175e+00 -1.00788e+00 -1.23563e+00 -1.07216e+00 -9.59292e-01 -1.18503e+00
7.44000e+04 1.86000e+02 -1.02190e+00 -9.59567e-01 -1.08424e+00 -1.07083e+00 -9.58289e-01 -1.18337e+00
7.45600e+04 1.86000e+02 -1.02190e+00 -9.59567e-01 -1.08424e+00 -1.06948e+00 -9.57303e-01 -1.18165e+00
7.47200e+04 1.86000e+02 -1.02190e+00 -9.59567e-01 -1.08424e+00 -1.06811e+00 -9.56327e-01 -1.17989e+00
7.48800e+04 1.87000e+02 -1.02022e+00 -7.96617e-01 -1.24381e+00 -1.06674e+00 -9.55372e-01 -1.17810e+00
7.50400e+04 1.87000e+02 -1.02022e+00 -7.96617e-01 -1.24381e+00 -1.06536e+00 -9.54433e-01 -1.17629e+00
7.52000e+04 1.88000e+02 -1.17823e+00 -1.08620e+00 -1.27026e+00 -1.06399e+00 -9.53515e-01 -1.17446e+00
7.53600e+04 1.88000e+02 -1.17823e+00 -1.08620e+00 -1.27026e+00 -1.06263e+00 -9.52622e-01 -1.17263e+00
7.55200e+04 1.88000e+02 -1.17823e+00 -1.08620e+00 -1.27026e+00 -1.06128e+00 -9.51757e-01 -1.17081e+00
7.56800e+04 1.89000e+02 -1.04563e+00 -9.41387e-01 -1.14987e+00 -1.05996e+00 -9.50923e-01 -1.16900e+00
7.58400e+04 1.89000e+02 -1.04563e+00 -9.41387e-01 -1.14987e+00 -1.05867e+00 -9.50124e-01 -1.16722e+00
7.60000e+04 1.90000e+02 -1.09064e+00 -9.56168e-01 -1.22511e+00 -1.05743e+00 -9.49368e-01 -1.16549e+00
7.61600e+04 1.90000e+02 -1.09064e+00 -9.56168e-01 -1.22511e+00 -1.05622e+00 -9.48662e-01 -1.16379e+00
7.63200e+04 1.90000e+02 -1.09064e+00 -9.56168e-01 -1.22511e+00 -1.05508e+00 -9.48011e-01 -1.16214e+00
7.64800e+04 1.91000e+02 -1.04177e+00 -9.76434e-01 -1.10712e+00 -1.05398e+00 -9.47422e-01 -1.16054e+00
7.66400e+04 1.91000e+02 -1.04177e+00 -9.76434e-01 -1.10712e+00 -1.05295e+00 -9.46907e-01 -1.15900e+00
7.68000e+04 1.92000e+02 -8.56790e-01 -7.47388e-01 -9.66191e-01 -1.05199e+00 -9.46467e-01 -1.15751e+00
7.69600e+04 1.92000e+02 -8.56790e-01 -7.47388e-01 -9.66191e-01 -1.05110e+00 -9.46117e-01 -1.15608e+00
7.71200e+04 1.92000e+02 -8.56790e-01 -7.47388e-01 -9.66191e-01 -1.05028e+00 -9.45860e-01 -1.15471e+00
7.72800e+04 1.93000e+02 -8.93494e-01 -7.02117e-01 -1.08487e+00 -1.04955e+00 -9.45705e-01 -1.15339e+00
7.74400e+04 1.93000e+02 -8.93494e-01 -7.02117e-01 -1.08487e+00 -1.04889e+00 -9.45658e-01 -1.15212e+00
7.76000e+04 1.94000e+02 -9.04225e-01 -7.26862e-01 -1.08159e+00 -1.04831e+00 -9.45725e-01 -1.15090e+00
7.77600e+04 1.94000e+02 -9.04225e-01 -7.26862e-01 -1.08159e+00 -1.04782e+00 -9.45909e-01 -1.14973e+00
7.79200e+04 1.94000e+02 -9.04225e-01 -7.26862e-01 -1.08159e+00 -1.04741e+00 -9.46216e-01 -1.14861e+00
7.80800e+04 1.95000e+02 -8.75035e-01 -5.79283e-01 -1.17079e+00 -1.04709e+00 -9.46644e-01 -1.14753e+00
7.82400e+04 1.95000e+02 -8.75035e-01 -5.79283e-01 -1.17079e+00 -1.04684e+00 -9.47194e-01 -1.14648e+00
7.84000e+04 1.96000e+02 -8.20439e-01 -7.00399e-01 -9.40479e-01 -1.04667e+00 -9.47869e-01 -1.14547e+00
7.85600e+04 1.96000e+02 -8.20439e-01 -7.00399e-01 -9.40479e-01 -1.04658e+00 -9.48661e-01 -1.14450e+00
7.87200e+04 1.96000e+02 -8.20439e-01 -7.00399e-01 -9.40479e-01 -1.04656e+00 -9.49566e-01 -1.14356e+00
7.88800e+04 1.97000e+02 -8.37368e-01 -7.13406e-01 -9.61329e-01 -1.04661e+00 -9.50576e-01 -1.14265e+00
7.90400e+04 1.97000e+02 -8.37368e-01 -7.13406e-01 -9.61329e-01 -1.04673e+00 -9.51681e-01 -1.14178e+00
7.92000e+04 1.98000e+02 -8.85384e-01 -7.06352e-01 -1.06441e+00 -1.04690e+00 -9.52872e-01 -1.14093e+00
7.93600e+04 1.98000e+02 -8.85384e-01 -7.06352e-01 -1.06441e+00 -1.04713e+00 -9.54132e-01 -1.14012e+00
7.95200e+04 1.98000e+02 -8.85384e-01 -7.06352e-01 -1.06441e+00 -1.04740e+00 -9.55448e-01 -1.13934e+00
7.96800e+04 1.99000e+02 -7.60085e-01 -6.73055e-01 -8.47116e-01 -1.04770e+00 -9.56801e-01 -1.13859e+00
7.98400e+04 1.99000e+02 -7.60085e-01 -6.73055e-01 -8.47116e-01 -1.04802e+00 -9.58170e-01 -1.13787e+00
8.00000e+04 2.00000e+02 -7.76275e-01 -6.94935e-01 -8.57615e-01 -1.04836e+00 -9.59535e-01 -1.13718e+00
8.01600e+04 2.00000e+02 -7.76275e-01 -6.94935e-01 -8.57615e-01 -1.04870e+00 -9.60873e-01 -1.13652e+00
8.03200e+04 2.00000e+02 -7.76275e-01 -6.94935e-01 -8.57615e-01 -1.04902e+00 -9.62165e-01 -1.13588e+00
8.04800e+04 2.01000e+02 -9.19689e-01 -8.27377e-01 -1.01200e+00 -1.04932e+00 -9.63382e-01 -1.13526e+00
8.06400e+04 2.01000e+02 -9.19689e-01 -8.27377e-01 -1.01200e+00 -1.04958e+00 -9.64500e-01 -1.13466e+00
8.08000e+04 2.02000e+02 -8.10579e-01 -6.86716e-01 -9.34443e-01 -1.04978e+00 -9.65496e-01 -1.13406e+00
8.09600e+04 2.02000e+02 -8.10579e-01 -6.86716e-01 -9.34443e-01 -1.04991e+00 -9.66346e-01 -1.13347e+00
8.11200e+04 2.02000e+02 -8.10579e-01 -6.86716e-01 -9.34443e-01 -1.04995e+00 -9.67026e-01 -1.13288e+00
8.12800e+04 2.03000e+02 -8.22253e-01 -6.88997e-01 -9.55509e-01 -1.04990e+00 -9.67520e-01 -1.13227e+00
8.14400e+04 2.03000e+02 -8.22253e-01 -6.88997e-01 -9.55509e-01 -1.04972e+00 -9.67805e-01 -1.13164e+00
8.16000e+04 2.04000e+02 -8.10818e-01 -6.81348e-01 -9.40289e-01 -1.04941e+00 -9.67865e-01 -1.13096e+00
8.17600e+04 2.04000e+02 -8.10818e-01 -6.81348e-01 -9.40289e-01 -1.04896e+00 -9.67685e-01 -1.13024e+00
8.19200e+04 2.04000e+02 -8.10818e-01 -6.81348e-01 -9.40289e-01 -1.04835e+00 -9.67246e-01 -1.12946e+00
8.20800e+04 2.05000e+02 -8.41206e-01 -7.75197e-01 -9.07216e-01 -1.04757e+00 -9.66549e-01 -1.12859e+00
8.22400e+04 2.05000e+02 -8.41206e-01 -7.75197e-01 -9.07216e-01 -1.04661e+00 -9.65580e-01 -1.12763e+00
8.24000e+04 2.06000e+02 -8.54707e-01 -8.27549e-01 -8.81865e-01 -1.04545e+00 -9.64331e-01 -1.12657e+00
8.25600e+04 2.06000e+02 -8.54707e-01 -8.27549e-01 -8.81865e-01 -1.04409e+00 -9.62803e-01 -1.12538e+00
8.27200e+04 2.06000e+02 -8.54707e-01 -8.27549e-01 -8.81865e-01 -1.04253e+00 -9.60996e-01 -1.12407e+00
8.28800e+04 2.07000e+02 -8.20220e-01 -6.93474e-01 -9.46965e-01 -1.04076e+00 -9.58907e-01 -1.12261e+00
8.30400e+04 2.07000e+02 -8.20220e-01 -6.93474e-01 -9.46965e-01 -1.03877e+00 -9.56541e-01 -1.12099e+00
8.32000e+04 2.08000e+02 -8.00115e-01 -6.79022e-01 -9.21208e-01 -1.03656e+00 -9.53902e-01 -1.11921e+00
8.33600e+04 2.08000e+02 -8.00115e-01 -6.79022e-01 -9.21208e-01 -1.03413e+00 -9.51000e-01 -1.11726e+00
8.35200e+04 2.08000e+02 -8.00115e-01 -6.79022e-01 -9.21208e-01 -1.03149e+00 -9.47848e-01 -1.11514e+00
8.36800e+04 2.09000e+02 -8.35486e-01 -7.33978e-01 -9.36995e-01 -1.02864e+00 -9.44448e-01 -1.11283e+00
8.38400e+04 2.09000e+02 -8.35486e-01 -7.33978e-01 -9.36995e-01 -1.02558e+00 -9.40816e-01 -1.11035e+00
8.40000e+04 2.10000e+02 -8.57140e-01 -8.02920e-01 -9.11359e-01 -1.02232e+00 -9.36969e-01 -1.10768e+00
8.41600e+04 2.10000e+02 -8.57140e-01 -8.02920e-01 -9.11359e-01 -1.01887e+00 -9.32914e-01 -1.10483e+00
8.43200e+04 2.10000e+02 -8.57140e-01 -8.02920e-01 -9.11359e-01 -1.01524e+00 -9.28673e-01 -1.10181e+00
8.44800e+04 2.11000e+02 -8.75865e-01 -7.06589e-01 -1.04514e+00 -1.01144e+00 -9.24263e-01 -1.09861e+00
8.46400e+04 2.11000e+02 -8.75865e-01 -7.06589e-01 -1.04514e+00 -1.00747e+00 -9.19698e-01 -1.09525e+00
8.48000e+04 2.12000e+02 -8.48365e-01 -7.96151e-01 -9.00579e-01 -1.00336e+00 -9.14997e-01 -1.09173e+00
8.49600e+04 2.12000e+02 -8.48365e-01 -7.96151e-01 -9.00579e-01 -9.99122e-01 -9.10180e-01 -1.08806e+00
8.51200e+04 2.12000e+02 -8.48365e-01 -7.96151e-01 -9.00579e-01 -9.94760e-01 -9.05266e-01 -1.08425e+00
8.52800e+04 2.13000e+02 -8.57478e-01 -6.34789e-01 -1.08017e+00 -9.90294e-01 -9.00275e-01 -1.08031e+00
8.54400e+04 2.13000e+02 -8.57478e-01 -6.34789e-01 -1.08017e+00 -9.85739e-01 -8.95223e-01 -1.07625e+00
8.56000e+04 2.14000e+02 -8.16103e-01 -7.30968e-01 -9.01238e-01 -9.81110e-01 -8.90131e-01 -1.07209e+00
8.57600e+04 2.14000e+02 -8.16103e-01 -7.30968e-01 -9.01238e-01 -9.76423e-01 -8.85017e-01 -1.06783e+00
8.59200e+04 2.14000e+02 -8.16103e-01 -7.30968e-01 -9.01238e-01 -9.71692e-01 -8.79900e-01 -1.06348e+00
8.60800e+04 2.15000e+02 -7.94653e-01 -6.66123e-01 -9.23184e-01 -9.66934e-01 -8.74796e-01 -1.05907e+00
8.62400e+04 2.15000e+02 -7.94653e-01 -6.66123e-01 -9.23184e-01 -9.62160e-01 -8.69721e-01 -1.05460e+00
8.64000e+04 2.16000e+02 -8.47154e-01 -7.75423e-01 -9.18884e-01 -9.57386e-01 -8.64694e-01 -1.05008e+00
8.65600e+04 2.16000e+02 -8.47154e-01 -7.75423e-01 -9.18884e-01 -9.52629e-01 -8.59727e-01 -1.04553e+00
8.67200e+04 2.16000e+02 -8.47154e-01 -7.75423e-01 -9.18884e-01 -9.47898e-01 -8.54834e-01 -1.04096e+00
8.68800e+04 2.17000e+02 -8.09915e-01 -7.04550e-01 -9.15281e-01 -9.43208e-01 -8.50028e-01 -1.03639e+00
8.70400e+04 2.17000e+02 -8.09915e-01 -7.04550e-01 -9.15281e-01 -9.38572e-01 -8.45322e-01 -1.03182e+00
8.72000e+04 2.18000e+02 -7.77103e-01 -6.61093e-01 -8.93112e-01 -9.34000e-01 -8.40725e-01 -1.02727e+00
8.73600e+04 2.18000e+02 -7.77103e-01 -6.61093e-01 -8.93112e-01 -9.29503e-01 -8.36247e-01 -1.02276e+00
8.75200e+04 2.18000e+02 -7.77103e-01 -6.61093e-01 -8.93112e-01 -9.25092e-01 -8.31896e-01 -1.01829e+00
8.76800e+04 2.19000e+02 -8.32760e-01 -6.49622e-01 -1.01590e+00 -9.20775e-01 -8.27680e-01 -1.01387e+00
8.78400e+04 2.19000e+02 -8.32760e-01 -6.49622e-01 -1.01590e+00 -9.16562e-01 -8.23604e-01 -1.00952e+00
8.80000e+04 2.20000e+02 -7.48071e-01 -5.82904e-01 -9.13239e-01 -9.12460e-01 -8.19672e-01 -1.00525e+00
8.81600e+04 2.20000e+02 -7.48071e-01 -5.82904e-01 -9.13239e-01 -9.08476e-01 -8.15890e-01 -1.00106e+00
8.83200e+04 2.20000e+02 -7.48071e-01 -5.82904e-01 -9.13239e-01 -9.04613e-01 -8.12259e-01 -9.96968e-01
8.84800e+04 2.21000e+02 -8.50150e-01 -6.40624e-01 -1.05968e+00 -9.00881e-01 -8.08780e-01 -9.92983e-01
8.86400e+04 2.21000e+02 -8.50150e-01 -6.40624e-01 -1.05968e+00 -8.97280e-01 -8.05455e-01 -9.89104e-01
8.88000e+04 2.22000e+02 -7.56266e-01 -7.00573e-01 -8.11960e-01 -8.93811e-01 -8.02285e-01 -9.85336e-01
8.89600e+04 2.22000e+02 -7.56266e-01 -7.00573e-01 -8.11960e-01 -8.90480e-01 -7.99265e-01 -9.81695e-01
8.91200e+04 2.22000e+02 -7.56266e-01 -7.00573e-01 -8.11960e-01 -8.87284e-01 -7.96397e-01 -9.78171e-01
8.92800e+04 2.23000e+02 -7.91397e-01 -6.92933e-01 -8.89860e-01 -8.84226e-01 -7.93673e-01 -9.74780e-01
8.94400e+04 2.23000e+02 -7.91397e-01 -6.92933e-01 -8.89860e-01 -8.81303e-01 -7.91093e-01 -9.71513e-01
8.96000e+04 2.24000e+02 -7.82958e-01 -7.19932e-01 -8.45984e-01 -8.78512e-01 -7.88651e-01 -9.68373e-01
8.97600e+04 2.24000e+02 -7.82958e-01 -7.19932e-01 -8.45984e-01 -8.75854e-01 -7.86339e-01 -9.65368e-01
8.99200e+04 2.24000e+02 -7.82958e-01 -7.19932e-01 -8.45984e-01 -8.73320e-01 -7.84155e-01 -9.62485e-01
9.00800e+04 2.25000e+02 -7.75647e-01 -7.19670e-01 -8.31624e-01 -8.70909e-01 -7.82087e-01 -9.59731e-01
9.02400e+04 2.25000e+02 -7.75647e-01 -7.19670e-01 -8.31624e-01 -8.68616e-01 -7.80129e-01 -9.57103e-01
9.04000e+04 2.26000e+02 -8.14054e-01 -7.28903e-01 -8.99205e-01 -8.66435e-01 -7.78271e-01 -9.54599e-01
9.05600e+04 2.26000e+02 -8.14054e-01 -7.28903e-01 -8.99205e-01 -8.64360e-01 -7.76504e-01 -9.52215e-01
9.07200e+04 2.26000e+02 -8.14054e-01 -7.28903e-01 -8.99205e-01 -8.62384e-01 -7.74818e-01 -9.49950e-01
9.08800e+04 2.27000e+02 -7.85417e-01 -6.99422e-01 -8.71412e-01 -8.60502e-01 -7.73204e-01 -9.47799e-01
9.10400e+04 2.27000e+02 -7.85417e-01 -6.99422e-01 -8.71412e-01 -8.58708e-01 -7.71648e-01 -9.45767e-01
9.12000e+04 2.28000e+02 -8.25114e-01 -6.79664e-01 -9.70563e-01 -8.56992e-01 -7.70144e-01 -9.43840e-01
9.13600e+04 2.28000e+02 -8.25114e-01 -6.79664e-01 -9.70563e-01 -8.55349e-01 -7.68678e-01 -9.42021e-01
9.15200e+04 2.28000e+02 -8.25114e-01 -6.79664e-01 -9.70563e-01 -8.53773e-01 -7.67242e-01 -9.40303e-01
9.16800e+04 2.29000e+02 -8.42733e-01 -7.13450e-01 -9.72016e-01 -8.52256e-01 -7.65827e-01 -9.38685e-01
9.18400e+04 2.29000e+02 -8.42733e-01 -7.13450e-01 -9.72016e-01 -8.50791e-01 -7.64424e-01 -9.37158e-01
9.20000e+04 2.30000e+02 -7.81428e-01 -6.97425e-01 -8.65432e-01 -8.49375e-01 -7.63026e-01 -9.35724e-01
9.21600e+04 2.30000e+02 -7.81428e-01 -6.97425e-01 -8.65432e-01 -8.47998e-01 -7.61627e-01 -9.34369e-01
9.23200e+04 2.30000e+02 -7.81428e-01 -6.97425e-01 -8.65432e-01 -8.46655e-01 -7.60224e-01 -9.33087e-01
9.24800e+04 2.31000e+02 -8.48382e-01 -7.44036e-01 -9.52728e-01 -8.45344e-01 -7.58810e-01 -9.31877e-01
9.26400e+04 2.31000e+02 -8.48382e-01 -7.44036e-01 -9.52728e-01 -8.44055e-01 -7.57386e-01 -9.30724e-01
9.28000e+04 2.32000e+02 -8.40535e-01 -6.48943e-01 -1.03213e+00 -8.42786e-01 -7.55950e-01 -9.29621e-01
9.29600e+04 2.32000e+02 -8.40535e-01 -6.48943e-01 -1.03213e+00 -8.41533e-01 -7.54502e-01 -9.28563e-01
9.31200e+04 2.32000e+02 -8.40535e-01 -6.48943e-01 -1.03213e+00 -8.40295e-01 -7.53043e-01 -9.27546e-01
9.32800e+04 2.33000e+02 -7.84755e-01 -6.98623e-01 -8.70888e-01 -8.39063e-01 -7.51580e-01 -9.26547e-01
9.34400e+04 2.33000e+02 -7.84755e-01 -6.98623e-01 -8.70888e-01 -8.37842e-01 -7.50111e-01 -9.25573e-01
9.36000e+04 2.34000e+02 -7.74503e-01 -6.70388e-01 -8.78618e-01 -8.36625e-01 -7.48643e-01 -9.24608e-01
9.37600e+04 2.34000e+02 -7.74503e-01 -6.70388e-01 -8.78618e-01 -8.35414e-01 -7.47181e-01 -9.23648e-01
9.39200e+04 2.34000e+02 -7.74503e-01 -6.70388e-01 -8.78618e-01 -8.34206e-01 -7.45731e-01 -9.22682e-01
9.40800e+04 2.35000e+02 -7.94279e-01 -7.21128e-01 -8.67429e-01 -8.33003e-01 -7.44299e-01 -9.21707e-01
9.42400e+04 2.35000e+02 -7.94279e-01 -7.21128e-01 -8.67429e-01 -8.31806e-01 -7.42888e-01 -9.20723e-01
9.44000e+04 2.36000e+02 -8.19612e-01 -7.34059e-01 -9.05165e-01 -8.30615e-01 -7.41505e-01 -9.19724e-01
9.45600e+04 2.36000e+02 -8.19612e-01 -7.34059e-01 -9.05165e-01 -8.29432e-01 -7.40158e-01 -9.18707e-01
9.47200e+04 2.36000e+02 -8.19612e-01 -7.34059e-01 -9.05165e-01 -8.28260e-01 -7.38849e-01 -9.17670e-01
9.48800e+04 2.37000e+02 -8.27231e-01 -7.50166e-01 -9.04296e-01 -8.27100e-01 -7.37585e-01 -9.16615e-01
9.50400e+04 2.37000e+02 -8.27231e-01 -7.50166e-01 -9.04296e-01 -8.25956e-01 -7.36369e-01 -9.15543e-01
9.52000e+04 2.38000e+02 -8.33887e-01 -7.26434e-01 -9.41341e-01 -8.24831e-01 -7.35205e-01 -9.14456e-01
9.53600e+04 2.38000e+02 -8.33887e-01 -7.26434e-01 -9.41341e-01 -8.23727e-01 -7.34097e-01 -9.13356e-01
9.55200e+04 2.38000e+02 -8.33887e-01 -7.26434e-01 -9.41341e-01 -8.22648e-01 -7.33048e-01 -9.12248e-01
9.56800e+04 2.39000e+02 -8.68243e-01 -6.35116e-01 -1.10137e+00 -8.21598e-01 -7.32060e-01 -9.11135e-01
9.58400e+04 2.39000e+02 -8.68243e-01 -6.35116e-01 -1.10137e+00 -8.20578e-01 -7.31134e-01 -9.10021e-01
9.60000e+04 2.40000e+02 -7.56521e-01 -6.17857e-01 -8.95185e-01 -8.19592e-01 -7.30273e-01 -9.08912e-01
9.61600e+04 2.40000e+02 -7.56521e-01 -6.17857e-01 -8.95185e-01 -8.18642e-01 -7.29476e-01 -9.07809e-01
9.63200e+04 2.40000e+02 -7.56521e-01 -6.17857e-01 -8.95185e-01 -8.17731e-01 -7.28746e-01 -9.06717e-01
9.64800e+04 2.41000e+02 -8.66861e-01 -7.12547e-01 -1.02118e+00 -8.16861e-01 -7.28082e-01 -9.05640e-01
9.66400e+04 2.41000e+02 -8.66861e-01 -7.12547e-01 -1.02118e+00 -8.16032e-01 -7.27485e-01 -9.04579e-01
9.68000e+04 2.42000e+02 -7.77158e-01 -6.84133e-01 -8.70183e-01 -8.15246e-01 -7.26955e-01 -9.03538e-01
9.69600e+04 2.42000e+02 -7.77158e-01 -6.84133e-01 -8.70183e-01 -8.14505e-01 -7.26492e-01 -9.02518e-01
9.71200e+04 2.42000e+02 -7.77158e-01 -6.84133e-01 -8.70183e-01 -8.13807e-01 -7.26095e-01 -9.01519e-01
9.72800e+04 2.43000e+02 -8.36597e-01 -7.41214e-01 -9.31980e-01 -8.13154e-01 -7.25766e-01 -9.00542e-01
9.74400e+04 2.43000e+02 -8.36597e-01 -7.41214e-01 -9.31980e-01 -8.12546e-01 -7.25502e-01 -8.99589e-01
9.76000e+04 2.44000e+02 -9.01834e-01 -6.86468e-01 -1.11720e+00 -8.11982e-01 -7.25304e-01 -8.98659e-01
9.77600e+04 2.44000e+02 -9.01834e-01 -6.86468e-01 -1.11720e+00 -8.11461e-01 -7.25170e-01 -8.97752e-01
9.79200e+04 2.44000e+02 -9.01834e-01 -6.86468e-01 -1.11720e+00 -8.10984e-01 -7.25099e-01 -8.96870e-01
9.80800e+04 2.45000e+02 -8.96531e-01 -8.15104e-01 -9.77958e-01 -8.10550e-01 -7.25088e-01 -8.96012e-01
9.82400e+04 2.45000e+02 -8.96531e-01 -8.15104e-01 -9.77958e-01 -8.10158e-01 -7.25135e-01 -8.95181e-01
9.84000e+04 2.46000e+02 -7.71808e-01 -6.54537e-01 -8.89079e-01 -8.09807e-01 -7.25237e-01 -8.94377e-01
9.85600e+04 2.46000e+02 -7.71808e-01 -6.54537e-01 -8.89079e-01 -8.09496e-01 -7.25391e-01 -8.93602e-01
9.87200e+04 2.46000e+02 -7.71808e-01 -6.54537e-01 -8.89079e-01 -8.09225e-01 -7.25592e-01 -8.92858e-01
9.88800e+04 2.47000e+02 -8.32233e-01 -7.04616e-01 -9.59851e-01 -8.08993e-01 -7.25836e-01 -8.92149e-01
9.90400e+04 2.47000e+02 -8.32233e-01 -7.04616e-01 -9.59851e-01 -8.08798e-01 -7.26119e-01 -8.91477e-01
9.92000e+04 2.48000e+02 -7.86726e-01 -6.87140e-01 -8.86311e-01 -8.08639e-01 -7.26433e-01 -8.90845e-01
9.93600e+04 2.48000e+02 -7.86726e-01 -6.87140e-01 -8.86311e-01 -8.08517e-01 -7.26775e-01 -8.90258e-01
9.95200e+04 2.48000e+02 -7.86726e-01 -6.87140e-01 -8.86311e-01 -8.08429e-01 -7.27139e-01 -8.89719e-01
9.96800e+04 2.49000e+02 -7.76474e-01 -7.24815e-01 -8.28134e-01 -8.08376e-01 -7.27519e-01 -8.89232e-01
9.98400e+04 2.49000e+02 -7.76474e-01 -7.24815e-01 -8.28134e-01 -8.08356e-01 -7.27909e-01 -8.88802e-01
1.00000e+05 2.50000e+02 -7.92322e-01 -6.17854e-01 -9.66790e-01 -8.08369e-01 -7.28306e-01 -8.88432e-01
1.00160e+05 2.50000e+02 -7.92322e-01 -6.17854e-01 -9.66790e-01 -8.08414e-01 -7.28703e-01 -8.88126e-01
1.00320e+05 2.50000e+02 -7.92322e-01 -6.17854e-01 -9.66790e-01 -8.08492e-01 -7.29097e-01 -8.87887e-01
1.00480e+05 2.51000e+02 -8.80379e-01 -7.40764e-01 -1.01999e+00 -8.08602e-01 -7.29484e-01 -8.87720e-01
1.00640e+05 2.51000e+02 -8.80379e-01 -7.40764e-01 -1.01999e+00 -8.08743e-01 -7.29861e-01 -8.87626e-01
1.00800e+05 2.52000e+02 -8.78771e-01 -7.87774e-01 -9.69767e-01 -8.08916e-01 -7.30224e-01 -8.87609e-01
1.00960e+05 2.52000e+02 -8.78771e-01 -7.87774e-01 -9.69767e-01 -8.09121e-01 -7.30572e-01 -8.87669e-01
1.01120e+05 2.52000e+02 -8.78771e-01 -7.87774e-01 -9.69767e-01 -8.09356e-01 -7.30905e-01 -8.87808e-01
1.01280e+05 2.53000e+02 -8.01214e-01 -6.85222e-01 -9.17206e-01 -8.09622e-01 -7.31218e-01 -8.88027e-01
1.01440e+05 2.53000e+02 -8.01214e-01 -6.85222e-01 -9.17206e-01 -8.09918e-01 -7.31513e-01 -8.88323e-01
1.01600e+05 2.54000e+02 -7.72582e-01 -6.88525e-01 -8.56640e-01 -8.10243e-01 -7.31789e-01 -8.88697e-01
1.01760e+05 2.54000e+02 -7.72582e-01 -6.88525e-01 -8.56640e-01 -8.10595e-01 -7.32045e-01 -8.89144e-01
1.01920e+05 2.54000e+02 -7.72582e-01 -6.88525e-01 -8.56640e-01 -8.10972e-01 -7.32281e-01 -8.89664e-01
1.02080e+05 2.55000e+02 -8.74420e-01 -7.13409e-01 -1.03543e+00 -8.11374e-01 -7.32497e-01 -8.90251e-01
1.02240e+05 2.55000e+02 -8.74420e-01 -7.13409e-01 -1.03543e+00 -8.11797e-01 -7.32693e-01 -8.90901e-01
1.02400e+05 2.56000e+02 -7.09472e-01 -6.03450e-01 -8.15493e-01 -8.12239e-01 -7.32869e-01 -8.91608e-01
1.02560e+05 2.56000e+02 -7.09472e-01 -6.03450e-01 -8.15493e-01 -8.12696e-01 -7.33025e-01 -8.92368e-01
1.02720e+05 2.56000e+02 -7.09472e-01 -6.03450e-01 -8.15493e-01 -8.13167e-01 -7.33161e-01 -8.93173e-01
1.02880e+05 2.57000e+02 -7.40185e-01 -6.08230e-01 -8.72140e-01 -8.13648e-01 -7.33278e-01 -8.94018e-01
1.03040e+05 2.57000e+02 -7.40185e-01 -6.08230e-01 -8.72140e-01 -8.14136e-01 -7.33375e-01 -8.94896e-01
1.03200e+05 2.58000e+02 -7.15433e-01 -5.75728e-01 -8.55138e-01 -8.14627e-01 -7.33454e-01 -8.95801e-01
1.03360e+05 2.58000e+02 -7.15433e-01 -5.75728e-01 -8.55138e-01 -8.15119e-01 -7.33514e-01 -8.96724e-01
1.03520e+05 2.58000e+02 -7.15433e-01 -5.75728e-01 -8.55138e-01 -8.15609e-01 -7.33557e-01 -8.97661e-01
1.03680e+05 2.59000e+02 -7.76679e-01 -7.12271e-01 -8.41087e-01 -8.16094e-01 -7.33584e-01 -8.98604e-01
1.03840e+05 2.59000e+02 -7.76679e-01 -7.12271e-01 -8.41087e-01 -8.16572e-01 -7.33597e-01 -8.99546e-01
1.04000e+05 2.60000e+02 -7.48013e-01 -6.22105e-01 -8.73921e-01 -8.17040e-01 -7.33596e-01 -9.00483e-01
1.04160e+05 2.60000e+02 -7.48013e-01 -6.22105e-01 -8.73921e-01 -8.17496e-01 -7.33584e-01 -9.01408e-01
1.04320e+05 2.60000e+02 -7.48013e-01 -6.22105e-01 -8.73921e-01 -8.17937e-01 -7.33560e-01 -9.02314e-01
1.04480e+05 2.61000e+02 -7.60299e-01 -6.52835e-01 -8.67764e-01 -8.18362e-01 -7.33528e-01 -9.03196e-01
1.04640e+05 2.61000e+02 -7.60299e-01 -6.52835e-01 -8.67764e-01 -8.18769e-01 -7.33488e-01 -9.04050e-01
1.04800e+05 2.62000e+02 -7.07714e-01 -6.07735e-01 -8.07693e-01 -8.19155e-01 -7.33442e-01 -9.04869e-01
1.04960e+05 2.62000e+02 -7.07714e-01 -6.07735e-01 -8.07693e-01 -8.19519e-01 -7.33389e-01 -9.05650e-01
1.05120e+05 2.62000e+02 -7.07714e-01 -6.07735e-01 -8.07693e-01 -8.19858e-01 -7.33331e-01 -9.06385e-01
1.05280e+05 2.63000e+02 -6.97121e-01 -5.49283e-01 -8.44958e-01 -8.20169e-01 -7.33266e-01 -9.07072e-01
1.05440e+05 2.63000e+02 -6.97121e-01 -5.49283e-01 -8.44958e-01 -8.20450e-01 -7.33194e-01 -9.07705e-01
1.05600e+05 2.64000e+02 -6.98677e-01 -5.76114e-01 -8.21240e-01 -8.20697e-01 -7.33114e-01 -9.08280e-01
1.05760e+05 2.64000e+02 -6.98677e-01 -5.76114e-01 -8.21240e-01 -8.20908e-01 -7.33024e-01 -9.08792e-01
1.05920e+05 2.64000e+02 -6.98677e-01 -5.76114e-01 -8.21240e-01 -8.21078e-01 -7.32919e-01 -9.09236e-01
1.06080e+05 2.65000e+02 -7.34957e-01 -6.34118e-01 -8.35797e-01 -8.21204e-01 -7.32799e-01 -9.09609e-01
1.06240e+05 2.65000e+02 -7.34957e-01 -6.34118e-01 -8.35797e-01 -8.21283e-01 -7.32660e-01 -9.09907e-01
1.06400e+05 2.66000e+02 -7.30972e-01 -5.88433e-01 -8.73510e-01 -8.21311e-01 -7.32496e-01 -9.10125e-01
1.06560e+05 2.66000e+02 -7.30972e-01 -5.88433e-01 -8.73510e-01 -8.21283e-01 -7.32305e-01 -9.10261e-01
1.06720e+05 2.66000e+02 -7.30972e-01 -5.88433e-01 -8.73510e-01 -8.21196e-01 -7.32082e-01 -9.10309e-01
1.06880e+05 2.67000e+02 -7.26152e-01 -6.70207e-01 -7.82098e-01 -8.21046e-01 -7.31823e-01 -9.10269e-01
1.07040e+05 2.67000e+02 -7.26152e-01 -6.70207e-01 -7.82098e-01 -8.20829e-01 -7.31523e-01 -9.10135e-01
1.07200e+05 2.68000e+02 -7.33094e-01 -5.24845e-01 -9.41343e-01 -8.20542e-01 -7.31178e-01 -9.09906e-01
1.07360e+05 2.68000e+02 -7.33094e-01 -5.24845e-01 -9.41343e-01 -8.20182e-01 -7.30784e-01 -9.09580e-01
1.07520e+05 2.68000e+02 -7.33094e-01 -5.24845e-01 -9.41343e-01 -8.19746e-01 -7.30337e-01 -9.09155e-01
1.07680e+05 2.69000e+02 -7.17403e-01 -6.03359e-01 -8.31447e-01 -8.19231e-01 -7.29833e-01 -9.08628e-01
1.07840e+05 2.69000e+02 -7.17403e-01 -6.03359e-01 -8.31447e-01 -8.18634e-01 -7.29269e-01 -9.08000e-01
1.08000e+05 2.70000e+02 -7.21542e-01 -6.44455e-01 -7.98628e-01 -8.17955e-01 -7.28641e-01 -9.07269e-01
1.08160e+05 2.70000e+02 -7.21542e-01 -6.44455e-01 -7.98628e-01 -8.17190e-01 -7.27946e-01 -9.06435e-01
1.08320e+05 2.70000e+02 -7.21542e-01 -6.44455e-01 -7.98628e-01 -8.16339e-01 -7.27181e-01 -9.05498e-01
1.08480e+05 2.71000e+02 -6.96358e-01 -5.61642e-01 -8.31074e-01 -8.15402e-01 -7.26346e-01 -9.04459e-01
1.08640e+05 2.71000e+02 -6.96358e-01 -5.61642e-01 -8.31074e-01 -8.14379e-01 -7.25437e-01 -9.03321e-01
1.08800e+05 2.72000e+02 -7.33651e-01 -6.08330e-01 -8.58972e-01 -8.13268e-01 -7.24453e-01 -9.02084e-01
1.08960e+05 2.72000e+02 -7.33651e-01 -6.08330e-01 -8.58972e-01 -8.12073e-01 -7.23395e-01 -9.00752e-01
1.09120e+05 2.72000e+02 -7.33651e-01 -6.08330e-01 -8.58972e-01 -8.10794e-01 -7.22260e-01 -8.99327e-01
1.09280e+05 2.73000e+02 -7.44202e-01 -6.22622e-01 -8.65782e-01 -8.09432e-01 -7.21050e-01 -8.97815e-01
1.09440e+05 2.73000e+02 -7.44202e-01 -6.22622e-01 -8.65782e-01 -8.07992e-01 -7.19765e-01 -8.96219e-01
1.09600e+05 2.74000e+02 -6.81743e-01 -5.33910e-01 -8.29575e-01 -8.06475e-01 -7.18405e-01 -8.94544e-01
1.09760e+05 2.74000e+02 -6.81743e-01 -5.33910e-01 -8.29575e-01 -8.04885e-01 -7.16974e-01 -8.92796e-01
1.09920e+05 2.74000e+02 -6.81743e-01 -5.33910e-01 -8.29575e-01 -8.03227e-01 -7.15471e-01 -8.90983e-01
1.10080e+05 2.75000e+02 -7.25237e-01 -6.09755e-01 -8.40719e-01 -8.01504e-01 -7.13899e-01 -8.89110e-01
1.10240e+05 2.75000e+02 -7.25237e-01 -6.09755e-01 -8.40719e-01 -7.99723e-01 -7.12262e-01 -8.87184e-01
1.10400e+05 2.76000e+02 -7.34259e-01 -6.05645e-01 -8.62872e-01 -7.97887e-01 -7.10560e-01 -8.85213e-01
1.10560e+05 2.76000e+02 -7.34259e-01 -6.05645e-01 -8.62872e-01 -7.96002e-01 -7.08798e-01 -8.83206e-01
1.10720e+05 2.76000e+02 -7.34259e-01 -6.05645e-01 -8.62872e-01 -7.94074e-01 -7.06977e-01 -8.81170e-01
1.10880e+05 2.77000e+02 -7.52373e-01 -6.55952e-01 -8.48793e-01 -7.92108e-01 -7.05103e-01 -8.79113e-01
1.11040e+05 2.77000e+02 -7.52373e-01 -6.55952e-01 -8.48793e-01 -7.90111e-01 -7.03178e-01 -8.77043e-01
1.11200e+05 2.78000e+02 -7.01470e-01 -6.09298e-01 -7.93641e-01 -7.88088e-01 -7.01207e-01 -8.74969e-01
1.11360e+05 2.78000e+02 -7.01470e-01 -6.09298e-01 -7.93641e-01 -7.86045e-01 -6.99193e-01 -8.72897e-01
1.11520e+05 2.78000e+02 -7.01470e-01 -6.09298e-01 -7.93641e-01 -7.83988e-01 -6.97141e-01 -8.70835e-01
1.11680e+05 2.79000e+02 -6.34139e-01 -5.23998e-01 -7.44280e-01 -7.81922e-01 -6.95053e-01 -8.68791e-01
1.11840e+05 2.79000e+02 -6.34139e-01 -5.23998e-01 -7.44280e-01 -7.79854e-01 -6.92937e-01 -8.66771e-01
1.12000e+05 2.80000e+02 -7.20439e-01 -6.57530e-01 -7.83348e-01 -7.77788e-01 -6.90794e-01 -8.64782e-01
1.12160e+05 2.80000e+02 -7.20439e-01 -6.57530e-01 -7.83348e-01 -7.75730e-01 -6.88630e-01 -8.62829e-01
1.12320e+05 2.80000e+02 -7.20439e-01 -6.57530e-01 -7.83348e-01 -7.73684e-01 -6.86450e-01 -8.60917e-01
1.12480e+05 2.81000e+02 -7.44582e-01 -6.39852e-01 -8.49312e-01 -7.71655e-01 -6.84259e-01 -8.59052e-01
1.12640e+05 2.81000e+02 -7.44582e-01 -6.39852e-01 -8.49312e-01 -7.69648e-01 -6.82059e-01 -8.57237e-01
1.12800e+05 2.82000e+02 -7.07339e-01 -6.20983e-01 -7.93695e-01 -7.67667e-01 -6.79858e-01 -8.55475e-01
1.12960e+05 2.82000e+02 -7.07339e-01 -6.20983e-01 -7.93695e-01 -7.65715e-01 -6.77660e-01 -8.53770e-01
1.13120e+05 2.82000e+02 -7.07339e-01 -6.20983e-01 -7.93695e-01 -7.63796e-01 -6.75468e-01 -8.52124e-01
1.13280e+05 2.83000e+02 -7.22918e-01 -5.45363e-01 -9.00473e-01 -7.61914e-01 -6.73290e-01 -8.50537e-01
1.13440e+05 2.83000e+02 -7.22918e-01 -5.45363e-01 -9.00473e-01 -7.60070e-01 -6.71129e-01 -8.49011e-01
1.13600e+05 2.84000e+02 -7.02691e-01 -5.28722e-01 -8.76660e-01 -7.58268e-01 -6.68991e-01 -8.47546e-01
1.13760e+05 2.84000e+02 -7.02691e-01 -5.28722e-01 -8.76660e-01 -7.56510e-01 -6.66880e-01 -8.46140e-01
1.13920e+05 2.84000e+02 -7.02691e-01 -5.28722e-01 -8.76660e-01 -7.54797e-01 -6.64802e-01 -8.44793e-01
1.14080e+05 2.85000e+02 -6.82243e-01 -5.83684e-01 -7.80802e-01 -7.53131e-01 -6.62760e-01 -8.43502e-01
1.14240e+05 2.85000e+02 -6.82243e-01 -5.83684e-01 -7.80802e-01 -7.51512e-01 -6.60759e-01 -8.42265e-01
1.14400e+05 2.86000e+02 -6.68459e-01 -5.58536e-01 -7.78383e-01 -7.49941e-01 -6.58804e-01 -8.41079e-01
1.14560e+05 2.86000e+02 -6.68459e-01 -5.58536e-01 -7.78383e-01 -7.48419e-01 -6.56899e-01 -8.39939e-01
1.14720e+05 2.86000e+02 -6.68459e-01 -5.58536e-01 -7.78383e-01 -7.46944e-01 -6.55045e-01 -8.38843e-01
1.14880e+05 2.87000e+02 -7.06734e-01 -5.75310e-01 -8.38158e-01 -7.45517e-01 -6.53248e-01 -8.37787e-01
1.15040e+05 2.87000e+02 -7.06734e-01 -5.75310e-01 -8.38158e-01 -7.44138e-01 -6.51511e-01 -8.36765e-01
1.15200e+05 2.88000e+02 -6.66268e-01 -5.75245e-01 -7.57291e-01 -7.42804e-01 -6.49834e-01 -8.35775e-01
1.15360e+05 2.88000e+02 -6.66268e-01 -5.75245e-01 -7.57291e-01 -7.41516e-01 -6.48220e-01 -8.34812e-01
1.15520e+05 2.88000e+02 -6.66268e-01 -5.75245e-01 -7.57291e-01 -7.40272e-01 -6.46671e-01 -8.33872e-01
1.15680e+05 2.89000e+02 -7.40527e-01 -6.73629e-01 -8.07424e-01 -7.39070e-01 -6.45185e-01 -8.32955e-01
1.15840e+05 2.89000e+02 -7.40527e-01 -6.73629e-01 -8.07424e-01 -7.37910e-01 -6.43765e-01 -8.32055e-01
1.16000e+05 2.90000e+02 -7.27765e-01 -6.07072e-01 -8.48459e-01 -7.36790e-01 -6.42409e-01 -8.31171e-01
1.16160e+05 2.90000e+02 -7.27765e-01 -6.07072e-01 -8.48459e-01 -7.35708e-01 -6.41115e-01 -8.30301e-01
1.16320e+05 2.90000e+02 -7.27765e-01 -6.07072e-01 -8.48459e-01 -7.34664e-01 -6.39881e-01 -8.29446e-01
1.16480e+05 2.91000e+02 -6.95528e-01 -5.52421e-01 -8.38635e-01 -7.33654e-01 -6.38706e-01 -8.28602e-01
1.16640e+05 2.91000e+02 -6.95528e-01 -5.52421e-01 -8.38635e-01 -7.32678e-01 -6.37585e-01 -8.27771e-01
1.16800e+05 2.92000e+02 -7.98023e-01 -7.04962e-01 -8.91084e-01 -7.31734e-01 -6.36515e-01 -8.26953e-01
1.16960e+05 2.92000e+02 -7.98023e-01 -7.04962e-01 -8.91084e-01 -7.30819e-01 -6.35491e-01 -8.26147e-01
1.17120e+05 2.92000e+02 -7.98023e-01 -7.04962e-01 -8.91084e-01 -7.29933e-01 -6.34511e-01 -8.25354e-01
1.17280e+05 2.93000e+02 -6.87810e-01 -5.46335e-01 -8.29285e-01 -7.29072e-01 -6.33569e-01 -8.24574e-01
1.17440e+05 2.93000e+02 -6.87810e-01 -5.46335e-01 -8.29285e-01 -7.28234e-01 -6.32660e-01 -8.23808e-01
1.17600e+05 2.94000e+02 -7.04936e-01 -6.06719e-01 -8.03153e-01 -7.27419e-01 -6.31782e-01 -8.23056e-01
1.17760e+05 2.94000e+02 -7.04936e-01 -6.06719e-01 -8.03153e-01 -7.26624e-01 -6.30930e-01 -8.22317e-01
1.17920e+05 2.94000e+02 -7.04936e-01 -6.06719e-01 -8.03153e-01 -7.25847e-01 -6.30101e-01 -8.21593e-01
1.18080e+05 2.95000e+02 -7.33588e-01 -6.70620e-01 -7.96556e-01 -7.25086e-01 -6.29290e-01 -8.20882e-01
1.18240e+05 2.95000e+02 -7.33588e-01 -6.70620e-01 -7.96556e-01 -7.24341e-01 -6.28497e-01 -8.20184e-01
1.18400e+05 2.96000e+02 -7.21756e-01 -6.37451e-01 -8.06062e-01 -7.23609e-01 -6.27720e-01 -8.19499e-01
1.18560e+05 2.96000e+02 -7.21756e-01 -6.37451e-01 -8.06062e-01 -7.22890e-01 -6.26956e-01 -8.18824e-01
1.18720e+05 2.96000e+02 -7.21756e-01 -6.37451e-01 -8.06062e-01 -7.22184e-01 -6.26206e-01 -8.18161e-01
1.18880e+05 2.97000e+02 -7.12893e-01 -5.97667e-01 -8.28119e-01 -7.21489e-01 -6.25470e-01 -8.17508e-01
1.19040e+05 2.97000e+02 -7.12893e-01 -5.97667e-01 -8.28119e-01 -7.20806e-01 -6.24747e-01 -8.16865e-01
1.19200e+05 2.98000e+02 -6.65243e-01 -5.39263e-01 -7.91223e-01 -7.20136e-01 -6.24040e-01 -8.16232e-01
1.19360e+05 2.98000e+02 -6.65243e-01 -5.39263e-01 -7.91223e-01 -7.19479e-01 -6.23349e-01 -8.15609e-01
1.19520e+05 2.98000e+02 -6.65243e-01 -5.39263e-01 -7.91223e-01 -7.18836e-01 -6.22675e-01 -8.14997e-01
1.19680e+05 2.99000e+02 -7.23997e-01 -6.84957e-01 -7.63036e-01 -7.18208e-01 -6.22023e-01 -8.14394e-01
1.19840e+05 2.99000e+02 -7.23997e-01 -6.84957e-01 -7.63036e-01 -7.17597e-01 -6.21391e-01 -8.13804e-01
1.20000e+05 3.00000e+02 -7.11307e-01 -5.89989e-01 -8.32624e-01 -7.17005e-01 -6.20785e-01 -8.13226e-01
1.20160e+05 3.00000e+02 -7.11307e-01 -5.89989e-01 -8.32624e-01 -7.16434e-01 -6.20205e-01 -8.12663e-01
1.20320e+05 3.00000e+02 -7.11307e-01 -5.89989e-01 -8.32624e-01 -7.15884e-01 -6.19655e-01 -8.12114e-01
1.20480e+05 3.01000e+02 -6.94191e-01 -5.47719e-01 -8.40662e-01 -7.15359e-01 -6.19136e-01 -8.11582e-01
1.20640e+05 3.01000e+02 -6.94191e-01 -5.47719e-01 -8.40662e-01 -7.14860e-01 -6.18652e-01 -8.11068e-01
1.20800e+05 3.02000e+02 -7.33034e-01 -6.49019e-01 -8.17049e-01 -7.14389e-01 -6.18204e-01 -8.10573e-01
1.20960e+05 3.02000e+02 -7.33034e-01 -6.49019e-01 -8.17049e-01 -7.13947e-01 -6.17796e-01 -8.10098e-01
1.21120e+05 3.02000e+02 -7.33034e-01 -6.49019e-01 -8.17049e-01 -7.13536e-01 -6.17428e-01 -8.09643e-01
1.21280e+05 3.03000e+02 -6.79204e-01 -6.18886e-01 -7.39522e-01 -7.13157e-01 -6.17104e-01 -8.09210e-01
1.21440e+05 3.03000e+02 -6.79204e-01 -6.18886e-01 -7.39522e-01 -7.12810e-01 -6.16822e-01 -8.08797e-01
1.21600e+05 3.04000e+02 -7.21017e-01 -6.28117e-01 -8.13917e-01 -7.12496e-01 -6.16588e-01 -8.08403e-01
1.21760e+05 3.04000e+02 -7.21017e-01 -6.28117e-01 -8.13917e-01 -7.12215e-01 -6.16399e-01 -8.08030e-01
1.21920e+05 3.04000e+02 -7.21017e-01 -6.28117e-01 -8.13917e-01 -7.11967e-01 -6.16258e-01 -8.07675e-01
1.22080e+05 3.05000e+02 -7.20818e-01 -6.41589e-01 -8.00048e-01 -7.11750e-01 -6.16163e-01 -8.07338e-01
1.22240e+05 3.05000e+02 -7.20818e-01 -6.41589e-01 -8.00048e-01 -7.11565e-01 -6.16116e-01 -8.07015e-01
1.22400e+05 3.06000e+02 -6.90172e-01 -6.19656e-01 -7.60687e-01 -7.11411e-01 -6.16114e-01 -8.06707e-01
1.22560e+05 3.06000e+02 -6.90172e-01 -6.19656e-01 -7.60687e-01 -7.11283e-01 -6.16157e-01 -8.06410e-01
1.22720e+05 3.06000e+02 -6.90172e-01 -6.19656e-01 -7.60687e-01 -7.11183e-01 -6.16244e-01 -8.06123e-01
1.22880e+05 3.07000e+02 -6.78517e-01 -6.00629e-01 -7.56405e-01 -7.11108e-01 -6.16371e-01 -8.05844e-01
1.23040e+05 3.07000e+02 -6.78517e-01 -6.00629e-01 -7.56405e-01 -7.11054e-01 -6.16538e-01 -8.05571e-01
1.23200e+05 3.08000e+02 -6.95870e-01 -5.90026e-01 -8.01713e-01 -7.11021e-01 -6.16740e-01 -8.05302e-01
1.23360e+05 3.08000e+02 -6.95870e-01 -5.90026e-01 -8.01713e-01 -7.11005e-01 -6.16975e-01 -8.05035e-01
1.23520e+05 3.08000e+02 -6.95870e-01 -5.90026e-01 -8.01713e-01 -7.11005e-01 -6.17240e-01 -8.04770e-01
1.23680e+05 3.09000e+02 -6.75103e-01 -5.63050e-01 -7.87155e-01 -7.11017e-01 -6.17531e-01 -8.04503e-01
1.23840e+05 3.09000e+02 -6.75103e-01 -5.63050e-01 -7.87155e-01 -7.11039e-01 -6.17844e-01 -8.04234e-01
1.24000e+05 3.10000e+02 -6.83999e-01 -5.33770e-01 -8.34227e-01 -7.11070e-01 -6.18178e-01 -8.03963e-01
1.24160e+05 3.10000e+02 -6.83999e-01 -5.33770e-01 -8.34227e-01 -7.11107e-01 -6.18528e-01 -8.03686e-01
1.24320e+05 3.10000e+02 -6.83999e-01 -5.33770e-01 -8.34227e-01 -7.11148e-01 -6.18892e-01 -8.03404e-01
1.24480e+05 3.11000e+02 -7.03040e-01 -5.86454e-01 -8.19627e-01 -7.11190e-01 -6.19266e-01 -8.03114e-01
1.24640e+05 3.11000e+02 -7.03040e-01 -5.86454e-01 -8.19627e-01 -7.11232e-01 -6.19648e-01 -8.02816e-01
1.24800e+05 3.12000e+02 -6.70463e-01 -5.66352e-01 -7.74573e-01 -7.11272e-01 -6.20035e-01 -8.02510e-01
1.24960e+05 3.12000e+02 -6.70463e-01 -5.66352e-01 -7.74573e-01 -7.11309e-01 -6.20426e-01 -8.02192e-01
1.25120e+05 3.12000e+02 -6.70463e-01 -5.66352e-01 -7.74573e-01 -7.11341e-01 -6.20819e-01 -8.01863e-01
1.25280e+05 3.13000e+02 -6.79914e-01 -6.10094e-01 -7.49734e-01 -7.11366e-01 -6.21212e-01 -8.01521e-01
1.25440e+05 3.13000e+02 -6.79914e-01 -6.10094e-01 -7.49734e-01 -7.11384e-01 -6.21603e-01 -8.01164e-01
1.25600e+05 3.14000e+02 -7.51265e-01 -5.88075e-01 -9.14454e-01 -7.11392e-01 -6.21992e-01 -8.00793e-01
1.25760e+05 3.14000e+02 -7.51265e-01 -5.88075e-01 -9.14454e-01 -7.11391e-01 -6.22377e-01 -8.00405e-01
1.25920e+05 3.14000e+02 -7.51265e-01 -5.88075e-01 -9.14454e-01 -7.11378e-01 -6.22756e-01 -7.99999e-01
1.26080e+05 3.15000e+02 -7.21444e-01 -5.52705e-01 -8.90182e-01 -7.11352e-01 -6.23128e-01 -7.99575e-01
1.26240e+05 3.15000e+02 -7.21444e-01 -5.52705e-01 -8.90182e-01 -7.11312e-01 -6.23491e-01 -7.99133e-01
1.26400e+05 3.16000e+02 -6.59922e-01 -5.82298e-01 -7.37547e-01 -7.11258e-01 -6.23844e-01 -7.98671e-01
1.26560e+05 3.16000e+02 -6.59922e-01 -5.82298e-01 -7.37547e-01 -7.11187e-01 -6.24183e-01 -7.98191e-01
1.26720e+05 3.16000e+02 -6.59922e-01 -5.82298e-01 -7.37547e-01 -7.11100e-01 -6.24507e-01 -7.97692e-01
1.26880e+05 3.17000e+02 -6.67667e-01 -6.22085e-01 -7.13248e-01 -7.10994e-01 -6.24813e-01 -7.97175e-01
1.27040e+05 3.17000e+02 -6.67667e-01 -6.22085e-01 -7.13248e-01 -7.10870e-01 -6.25099e-01 -7.96642e-01
1.27200e+05 3.18000e+02 -7.12735e-01 -6.16960e-01 -8.08509e-01 -7.10727e-01 -6.25361e-01 -7.96093e-01
1.27360e+05 3.18000e+02 -7.12735e-01 -6.16960e-01 -8.08509e-01 -7.10563e-01 -6.25597e-01 -7.95530e-01
1.27520e+05 3.18000e+02 -7.12735e-01 -6.16960e-01 -8.08509e-01 -7.10379e-01 -6.25803e-01 -7.94955e-01
1.27680e+05 3.19000e+02 -6.90332e-01 -5.70630e-01 -8.10034e-01 -7.10175e-01 -6.25978e-01 -7.94371e-01
1.27840e+05 3.19000e+02 -6.90332e-01 -5.70630e-01 -8.10034e-01 -7.09949e-01 -6.26118e-01 -7.93780e-01
1.28000e+05 3.20000e+02 -6.15556e-01 -5.53162e-01 -6.77949e-01 -7.09703e-01 -6.26222e-01 -7.93185e-01
1.28160e+05 3.20000e+02 -6.15556e-01 -5.53162e-01 -6.77949e-01 -7.09437e-01 -6.26285e-01 -7.92588e-01
1.28320e+05 3.20000e+02 -6.15556e-01 -5.53162e-01 -6.77949e-01 -7.09151e-01 -6.26308e-01 -7.91994e-01
1.28480e+05 3.21000e+02 -6.73289e-01 -5.54121e-01 -7.92457e-01 -7.08847e-01 -6.26289e-01 -7.91405e-01
1.28640e+05 3.21000e+02 -6.73289e-01 -5.54121e-01 -7.92457e-01 -7.08526e-01 -6.26226e-01 -7.90825e-01
1.28800e+05 3.22000e+02 -6.08382e-01 -5.12247e-01 -7.04516e-01 -7.08188e-01 -6.26118e-01 -7.90258e-01
1.28960e+05 3.22000e+02 -6.08382e-01 -5.12247e-01 -7.04516e-01 -7.07836e-01 -6.25967e-01 -7.89704e-01
1.29120e+05 3.22000e+02 -6.08382e-01 -5.12247e-01 -7.04516e-01 -7.07471e-01 -6.25771e-01 -7.89170e-01
1.29280e+05 3.23000e+02 -6.08318e-01 -5.15381e-01 -7.01255e-01 -7.07094e-01 -6.25532e-01 -7.88656e-01
1.29440e+05 3.23000e+02 -6.08318e-01 -5.15381e-01 -7.01255e-01 -7.06708e-01 -6.25252e-01 -7.88164e-01
1.29600e+05 3.24000e+02 -6.34701e-01 -5.32182e-01 -7.37220e-01 -7.06314e-01 -6.24931e-01 -7.87697e-01
1.29760e+05 3.24000e+02 -6.34701e-01 -5.32182e-01 -7.37220e-01 -7.05913e-01 -6.24571e-01 -7.87255e-01
1.29920e+05 3.24000e+02 -6.34701e-01 -5.32182e-01 -7.37220e-01 -7.05507e-01 -6.24176e-01 -7.86838e-01
1.30080e+05 3.25000e+02 -6.61127e-01 -5.59060e-01 -7.63195e-01 -7.05097e-01 -6.23748e-01 -7.86447e-01
1.30240e+05 3.25000e+02 -6.61127e-01 -5.59060e-01 -7.63195e-01 -7.04685e-01 -6.23290e-01 -7.86080e-01
1.30400e+05 3.26000e+02 -6.40027e-01 -5.17519e-01 -7.62535e-01 -7.04271e-01 -6.22806e-01 -7.85736e-01
1.30560e+05 3.26000e+02 -6.40027e-01 -5.17519e-01 -7.62535e-01 -7.03854e-01 -6.22297e-01 -7.85411e-01
1.30720e+05 3.26000e+02 -6.40027e-01 -5.17519e-01 -7.62535e-01 -7.03437e-01 -6.21769e-01 -7.85105e-01
1.30880e+05 3.27000e+02 -6.03360e-01 -5.02982e-01 -7.03738e-01 -7.03017e-01 -6.21224e-01 -7.84811e-01
1.31040e+05 3.27000e+02 -6.03360e-01 -5.02982e-01 -7.03738e-01 -7.02595e-01 -6.20664e-01 -7.84526e-01
1.31200e+05 3.28000e+02 -6.57678e-01 -5.01432e-01 -8.13925e-01 -7.02169e-01 -6.20093e-01 -7.84245e-01
1.31360e+05 3.28000e+02 -6.57678e-01 -5.01432e-01 -8.13925e-01 -7.01737e-01 -6.19512e-01 -7.83962e-01
1.31520e+05 3.28000e+02 -6.57678e-01 -5.01432e-01 -8.13925e-01 -7.01297e-01 -6.18924e-01 -7.83670e-01
1.31680e+05 3.29000e+02 -6.25427e-01 -4.80789e-01 -7.70064e-01 -7.00848e-01 -6.18332e-01 -7.83364e-01
1.31840e+05 3.29000e+02 -6.25427e-01 -4.80789e-01 -7.70064e-01 -7.00386e-01 -6.17734e-01 -7.83038e-01
1.32000e+05 3.30000e+02 -6.45035e-01 -4.91664e-01 -7.98407e-01 -6.99908e-01 -6.17132e-01 -7.82685e-01
1.32160e+05 3.30000e+02 -6.45035e-01 -4.91664e-01 -7.98407e-01 -6.99413e-01 -6.16526e-01 -7.82300e-01
1.32320e+05 3.30000e+02 -6.45035e-01 -4.91664e-01 -7.98407e-01 -6.98895e-01 -6.15915e-01 -7.81875e-01
1.32480e+05 3.31000e+02 -6.17005e-01 -5.42784e-01 -6.91226e-01 -6.98352e-01 -6.15298e-01 -7.81407e-01
1.32640e+05 3.31000e+02 -6.17005e-01 -5.42784e-01 -6.91226e-01 -6.97782e-01 -6.14673e-01 -7.80890e-01
1.32800e+05 3.32000e+02 -5.95791e-01 -5.30824e-01 -6.60757e-01 -6.97180e-01 -6.14039e-01 -7.80321e-01
1.32960e+05 3.32000e+02 -5.95791e-01 -5.30824e-01 -6.60757e-01 -6.96544e-01 -6.13391e-01 -7.79697e-01
1.33120e+05 3.32000e+02 -5.95791e-01 -5.30824e-01 -6.60757e-01 -6.95872e-01 -6.12727e-01 -7.79017e-01
1.33280e+05 3.33000e+02 -5.95526e-01 -5.13152e-01 -6.77900e-01 -6.95161e-01 -6.12044e-01 -7.78278e-01
1.33440e+05 3.33000e+02 -5.95526e-01 -5.13152e-01 -6.77900e-01 -6.94409e-01 -6.11337e-01 -7.77482e-01
1.33600e+05 3.34000e+02 -6.18488e-01 -5.45213e-01 -6.91762e-01 -6.93615e-01 -6.10602e-01 -7.76629e-01
1.33760e+05 3.34000e+02 -6.18488e-01 -5.45213e-01 -6.91762e-01 -6.92778e-01 -6.09835e-01 -7.75721e-01
1.33920e+05 3.34000e+02 -6.18488e-01 -5.45213e-01 -6.91762e-01 -6.91897e-01 -6.09033e-01 -7.74761e-01
1.34080e+05 3.35000e+02 -6.25030e-01 -5.63180e-01 -6.86880e-01 -6.90972e-01 -6.08191e-01 -7.73753e-01
1.34240e+05 3.35000e+02 -6.25030e-01 -5.63180e-01 -6.86880e-01 -6.90003e-01 -6.07305e-01 -7.72701e-01
1.34400e+05 3.36000e+02 -6.40988e-01 -5.33422e-01 -7.48554e-01 -6.88991e-01 -6.06372e-01 -7.71609e-01
1.34560e+05 3.36000e+02 -6.40988e-01 -5.33422e-01 -7.48554e-01 -6.87937e-01 -6.05390e-01 -7.70484e-01
1.34720e+05 3.36000e+02 -6.40988e-01 -5.33422e-01 -7.48554e-01 -6.86842e-01 -6.04355e-01 -7.69329e-01
1.34880e+05 3.37000e+02 -7.50657e-01 -5.21232e-01 -9.80082e-01 -6.85708e-01 -6.03267e-01 -7.68150e-01
1.35040e+05 3.37000e+02 -7.50657e-01 -5.21232e-01 -9.80082e-01 -6.84538e-01 -6.02123e-01 -7.66952e-01
1.35200e+05 3.38000e+02 -6.50498e-01 -5.50586e-01 -7.50411e-01 -6.83332e-01 -6.00926e-01 -7.65739e-01
1.35360e+05 3.38000e+02 -6.50498e-01 -5.50586e-01 -7.50411e-01 -6.82094e-01 -5.99673e-01 -7.64515e-01
1.35520e+05 3.38000e+02 -6.50498e-01 -5.50586e-01 -7.50411e-01 -6.80826e-01 -5.98368e-01 -7.63285e-01
1.35680e+05 3.39000e+02 -6.71274e-01 -5.84066e-01 -7.58483e-01 -6.79530e-01 -5.97012e-01 -7.62049e-01
1.35840e+05 3.39000e+02 -6.71274e-01 -5.84066e-01 -7.58483e-01 -6.78209e-01 -5.95608e-01 -7.60811e-01
1.36000e+05 3.40000e+02 -5.84914e-01 -5.28097e-01 -6.41731e-01 -6.76866e-01 -5.94159e-01 -7.59573e-01
1.36160e+05 3.40000e+02 -5.84914e-01 -5.28097e-01 -6.41731e-01 -6.75503e-01 -5.92670e-01 -7.58335e-01
1.36320e+05 3.40000e+02 -5.84914e-01 -5.28097e-01 -6.41731e-01 -6.74122e-01 -5.91146e-01 -7.57098e-01
1.36480e+05 3.41000e+02 -5.99428e-01 -5.10313e-01 -6.88543e-01 -6.72726e-01 -5.89591e-01 -7.55861e-01
1.36640e+05 3.41000e+02 -5.99428e-01 -5.10313e-01 -6.88543e-01 -6.71319e-01 -5.88013e-01 -7.54626e-01
1.36800e+05 3.42000e+02 -6.73639e-01 -5.34325e-01 -8.12954e-01 -6.69903e-01 -5.86416e-01 -7.53391e-01
1.36960e+05 3.42000e+02 -6.73639e-01 -5.34325e-01 -8.12954e-01 -6.68482e-01 -5.84807e-01 -7.52157e-01
1.37120e+05 3.42000e+02 -6.73639e-01 -5.34325e-01 -8.12954e-01 -6.67059e-01 -5.83192e-01 -7.50925e-01
1.37280e+05 3.43000e+02 -6.44580e-01 -5.07200e-01 -7.81960e-01 -6.65637e-01 -5.81580e-01 -7.49695e-01
1.37440e+05 3.43000e+02 -6.44580e-01 -5.07200e-01 -7.81960e-01 -6.64221e-01 -5.79975e-01 -7.48468e-01
1.37600e+05 3.44000e+02 -5.87068e-01 -4.69346e-01 -7.04791e-01 -6.62815e-01 -5.78384e-01 -7.47246e-01
1.37760e+05 3.44000e+02 -5.87068e-01 -4.69346e-01 -7.04791e-01 -6.61424e-01 -5.76814e-01 -7.46033e-01
1.37920e+05 3.44000e+02 -5.87068e-01 -4.69346e-01 -7.04791e-01 -6.60051e-01 -5.75272e-01 -7.44830e-01
1.38080e+05 3.45000e+02 -6.71204e-01 -6.02410e-01 -7.39998e-01 -6.58701e-01 -5.73762e-01 -7.43640e-01
1.38240e+05 3.45000e+02 -6.71204e-01 -6.02410e-01 -7.39998e-01 -6.57380e-01 -5.72292e-01 -7.42467e-01
1.38400e+05 3.46000e+02 -6.88536e-01 -5.94729e-01 -7.82343e-01 -6.56090e-01 -5.70865e-01 -7.41315e-01
1.38560e+05 3.46000e+02 -6.88536e-01 -5.94729e-01 -7.82343e-01 -6.54837e-01 -5.69488e-01 -7.40187e-01
1.38720e+05 3.46000e+02 -6.88536e-01 -5.94729e-01 -7.82343e-01 -6.53625e-01 -5.68164e-01 -7.39087e-01
1.38880e+05 3.47000e+02 -6.49013e-01 -5.55893e-01 -7.42132e-01 -6.52457e-01 -5.66898e-01 -7.38017e-01
1.39040e+05 3.47000e+02 -6.49013e-01 -5.55893e-01 -7.42132e-01 -6.51336e-01 -5.65692e-01 -7.36981e-01
1.39200e+05 3.48000e+02 -5.99076e-01 -5.20631e-01 -6.77522e-01 -6.50266e-01 -5.64550e-01 -7.35983e-01
1.39360e+05 3.48000e+02 -5.99076e-01 -5.20631e-01 -6.77522e-01 -6.49248e-01 -5.63473e-01 -7.35023e-01
1.39520e+05 3.48000e+02 -5.99076e-01 -5.20631e-01 -6.77522e-01 -6.48284e-01 -5.62463e-01 -7.34105e-01
1.39680e+05 3.49000e+02 -6.19197e-01 -5.17371e-01 -7.21023e-01 -6.47375e-01 -5.61520e-01 -7.33229e-01
1.39840e+05 3.49000e+02 -6.19197e-01 -5.17371e-01 -7.21023e-01 -6.46522e-01 -5.60646e-01 -7.32398e-01
1.40000e+05 3.50000e+02 -6.13215e-01 -4.92757e-01 -7.33672e-01 -6.45725e-01 -5.59840e-01 -7.31610e-01
1.40160e+05 3.50000e+02 -6.13215e-01 -4.92757e-01 -7.33672e-01 -6.44984e-01 -5.59099e-01 -7.30869e-01
1.40320e+05 3.50000e+02 -6.13215e-01 -4.92757e-01 -7.33672e-01 -6.44298e-01 -5.58424e-01 -7.30171e-01
1.40480e+05 3.51000e+02 -6.08849e-01 -4.54594e-01 -7.63103e-01 -6.43665e-01 -5.57813e-01 -7.29518e-01
1.40640e+05 3.51000e+02 -6.08849e-01 -4.54594e-01 -7.63103e-01 -6.43086e-01 -5.57263e-01 -7.28908e-01
1.40800e+05 3.52000e+02 -7.08861e-01 -6.14579e-01 -8.03142e-01 -6.42557e-01 -5.56773e-01 -7.28340e-01
1.40960e+05 3.52000e+02 -7.08861e-01 -6.14579e-01 -8.03142e-01 -6.42077e-01 -5.56341e-01 -7.27813e-01
1.41120e+05 3.52000e+02 -7.08861e-01 -6.14579e-01 -8.03142e-01 -6.41644e-01 -5.55964e-01 -7.27325e-01
1.41280e+05 3.53000e+02 -6.86682e-01 -5.60983e-01 -8.12381e-01 -6.41257e-01 -5.55640e-01 -7.26873e-01
1.41440e+05 3.53000e+02 -6.86682e-01 -5.60983e-01 -8.12381e-01 -6.40912e-01 -5.55367e-01 -7.26456e-01
1.41600e+05 3.54000e+02 -6.35978e-01 -5.49296e-01 -7.22659e-01 -6.40606e-01 -5.55142e-01 -7.26071e-01
1.41760e+05 3.54000e+02 -6.35978e-01 -5.49296e-01 -7.22659e-01 -6.40339e-01 -5.54964e-01 -7.25715e-01
1.41920e+05 3.54000e+02 -6.35978e-01 -5.49296e-01 -7.22659e-01 -6.40107e-01 -5.54829e-01 -7.25386e-01
1.42080e+05 3.55000e+02 -6.06707e-01 -5.19178e-01 -6.94236e-01 -6.39908e-01 -5.54736e-01 -7.25080e-01
1.42240e+05 3.55000e+02 -6.06707e-01 -5.19178e-01 -6.94236e-01 -6.39738e-01 -5.54681e-01 -7.24795e-01
1.42400e+05 3.56000e+02 -6.89420e-01 -5.34024e-01 -8.44815e-01 -6.39595e-01 -5.54661e-01 -7.24529e-01
1.42560e+05 3.56000e+02 -6.89420e-01 -5.34024e-01 -8.44815e-01 -6.39477e-01 -5.54674e-01 -7.24279e-01
1.42720e+05 3.56000e+02 -6.89420e-01 -5.34024e-01 -8.44815e-01 -6.39379e-01 -5.54715e-01 -7.24043e-01
1.42880e+05 3.57000e+02 -5.97074e-01 -4.85556e-01 -7.08592e-01 -6.39301e-01 -5.54783e-01 -7.23819e-01
1.43040e+05 3.57000e+02 -5.97074e-01 -4.85556e-01 -7.08592e-01 -6.39238e-01 -5.54871e-01 -7.23606e-01
1.43200e+05 3.58000e+02 -6.30409e-01 -5.58876e-01 -7.01943e-01 -6.39190e-01 -5.54977e-01 -7.23403e-01
1.43360e+05 3.58000e+02 -6.30409e-01 -5.58876e-01 -7.01943e-01 -6.39153e-01 -5.55098e-01 -7.23208e-01
1.43520e+05 3.58000e+02 -6.30409e-01 -5.58876e-01 -7.01943e-01 -6.39126e-01 -5.55230e-01 -7.23022e-01
1.43680e+05 3.59000e+02 -6.60162e-01 -5.62559e-01 -7.57765e-01 -6.39107e-01 -5.55369e-01 -7.22845e-01
1.43840e+05 3.59000e+02 -6.60162e-01 -5.62559e-01 -7.57765e-01 -6.39094e-01 -5.55512e-01 -7.22676e-01
1.44000e+05 3.60000e+02 -6.48200e-01 -5.32495e-01 -7.63905e-01 -6.39088e-01 -5.55657e-01 -7.22519e-01
1.44160e+05 3.60000e+02 -6.48200e-01 -5.32495e-01 -7.63905e-01 -6.39085e-01 -5.55800e-01 -7.22370e-01
1.44320e+05 3.60000e+02 -6.48200e-01 -5.32495e-01 -7.63905e-01 -6.39088e-01 -5.55940e-01 -7.22235e-01
1.44480e+05 3.61000e+02 -6.57306e-01 -5.29929e-01 -7.84684e-01 -6.39094e-01 -5.56075e-01 -7.22112e-01
1.44640e+05 3.61000e+02 -6.57306e-01 -5.29929e-01 -7.84684e-01 -6.39104e-01 -5.56204e-01 -7.22003e-01
1.44800e+05 3.62000e+02 -6.65997e-01 -5.19433e-01 -8.12561e-01 -6.39117e-01 -5.56325e-01 -7.21909e-01
1.44960e+05 3.62000e+02 -6.65997e-01 -5.19433e-01 -8.12561e-01 -6.39135e-01 -5.56437e-01 -7.21833e-01
1.45120e+05 3.62000e+02 -6.65997e-01 -5.19433e-01 -8.12561e-01 -6.39157e-01 -5.56540e-01 -7.21773e-01
1.45280e+05 3.63000e+02 -6.41390e-01 -5.41194e-01 -7.41586e-01 -6.39182e-01 -5.56633e-01 -7.21731e-01
1.45440e+05 3.63000e+02 -6.41390e-01 -5.41194e-01 -7.41586e-01 -6.39213e-01 -5.56718e-01 -7.21709e-01
1.45600e+05 3.64000e+02 -6.13001e-01 -5.51225e-01 -6.74777e-01 -6.39248e-01 -5.56792e-01 -7.21705e-01
1.45760e+05 3.64000e+02 -6.13001e-01 -5.51225e-01 -6.74777e-01 -6.39289e-01 -5.56857e-01 -7.21721e-01
1.45920e+05 3.64000e+02 -6.13001e-01 -5.51225e-01 -6.74777e-01 -6.39334e-01 -5.56913e-01 -7.21756e-01
1.46080e+05 3.65000e+02 -5.68099e-01 -4.92197e-01 -6.44001e-01 -6.39385e-01 -5.56961e-01 -7.21810e-01
1.46240e+05 3.65000e+02 -5.68099e-01 -4.92197e-01 -6.44001e-01 -6.39441e-01 -5.57001e-01 -7.21882e-01
1.46400e+05 3.66000e+02 -6.07477e-01 -5.23568e-01 -6.91387e-01 -6.39502e-01 -5.57032e-01 -7.21972e-01
1.46560e+05 3.66000e+02 -6.07477e-01 -5.23568e-01 -6.91387e-01 -6.39568e-01 -5.57058e-01 -7.22078e-01
1.46720e+05 3.66000e+02 -6.07477e-01 -5.23568e-01 -6.91387e-01 -6.39639e-01 -5.57076e-01 -7.22202e-01
1.46880e+05 3.67000e+02 -6.14643e-01 -5.37929e-01 -6.91356e-01 -6.39714e-01 -5.57087e-01 -7.22341e-01
1.47040e+05 3.67000e+02 -6.14643e-01 -5.37929e-01 -6.91356e-01 -6.39795e-01 -5.57093e-01 -7.22497e-01
1.47200e+05 3.68000e+02 -6.78045e-01 -6.16106e-01 -7.39984e-01 -6.39880e-01 -5.57092e-01 -7.22667e-01
1.47360e+05 3.68000e+02 -6.78045e-01 -6.16106e-01 -7.39984e-01 -6.39969e-01 -5.57084e-01 -7.22853e-01
1.47520e+05 3.68000e+02 -6.78045e-01 -6.16106e-01 -7.39984e-01 -6.40062e-01 -5.57070e-01 -7.23054e-01
1.47680e+05 3.69000e+02 -6.54868e-01 -4.30518e-01 -8.79219e-01 -6.40159e-01 -5.57049e-01 -7.23270e-01
1.47840e+05 3.69000e+02 -6.54868e-01 -4.30518e-01 -8.79219e-01 -6.40260e-01 -5.57020e-01 -7.23500e-01
1.48000e+05 3.70000e+02 -5.73446e-01 -5.17323e-01 -6.29569e-01 -6.40364e-01 -5.56983e-01 -7.23744e-01
1.48160e+05 3.70000e+02 -5.73446e-01 -5.17323e-01 -6.29569e-01 -6.40470e-01 -5.56938e-01 -7.24002e-01
1.48320e+05 3.70000e+02 -5.73446e-01 -5.17323e-01 -6.29569e-01 -6.40577e-01 -5.56881e-01 -7.24273e-01
1.48480e+05 3.71000e+02 -6.50952e-01 -6.18655e-01 -6.83249e-01 -6.40684e-01 -5.56815e-01 -7.24554e-01
1.48640e+05 3.71000e+02 -6.50952e-01 -6.18655e-01 -6.83249e-01 -6.40791e-01 -5.56736e-01 -7.24845e-01
1.48800e+05 3.72000e+02 -6.22843e-01 -5.34596e-01 -7.11089e-01 -6.40895e-01 -5.56646e-01 -7.25143e-01
1.48960e+05 3.72000e+02 -6.22843e-01 -5.34596e-01 -7.11089e-01 -6.40994e-01 -5.56543e-01 -7.25445e-01
1.49120e+05 3.72000e+02 -6.22843e-01 -5.34596e-01 -7.11089e-01 -6.41087e-01 -5.56427e-01 -7.25747e-01
1.49280e+05 3.73000e+02 -6.55132e-01 -5.36715e-01 -7.73549e-01 -6.41172e-01 -5.56297e-01 -7.26046e-01
1.49440e+05 3.73000e+02 -6.55132e-01 -5.36715e-01 -7.73549e-01 -6.41246e-01 -5.56154e-01 -7.26338e-01
1.49600e+05 3.74000e+02 -5.39330e-01 -4.88277e-01 -5.90383e-01 -6.41309e-01 -5.55998e-01 -7.26619e-01
1.49760e+05 3.74000e+02 -5.39330e-01 -4.88277e-01 -5.90383e-01 -6.41357e-01 -5.55829e-01 -7.26885e-01
1.49920e+05 3.74000e+02 -5.39330e-01 -4.88277e-01 -5.90383e-01 -6.41389e-01 -5.55648e-01 -7.27130e-01
1.50080e+05 3.75000e+02 -6.11523e-01 -5.32419e-01 -6.90626e-01 -6.41404e-01 -5.55456e-01 -7.27352e-01
1.50240e+05 3.75000e+02 -6.11523e-01 -5.32419e-01 -6.90626e-01 -6.41399e-01 -5.55253e-01 -7.27544e-01
1.50400e+05 3.76000e+02 -5.83992e-01 -4.69208e-01 -6.98776e-01 -6.41374e-01 -5.55041e-01 -7.27706e-01
1.50560e+05 3.76000e+02 -5.83992e-01 -4.69208e-01 -6.98776e-01 -6.41327e-01 -5.54821e-01 -7.27833e-01
1.50720e+05 3.76000e+02 -5.83992e-01 -4.69208e-01 -6.98776e-01 -6.41258e-01 -5.54594e-01 -7.27921e-01
1.50880e+05 3.77000e+02 -6.15716e-01 -5.48252e-01 -6.83179e-01 -6.41166e-01 -5.54364e-01 -7.27969e-01
1.51040e+05 3.77000e+02 -6.15716e-01 -5.48252e-01 -6.83179e-01 -6.41052e-01 -5.54129e-01 -7.27974e-01
1.51200e+05 3.78000e+02 -6.17057e-01 -5.08269e-01 -7.25844e-01 -6.40915e-01 -5.53894e-01 -7.27935e-01
1.51360e+05 3.78000e+02 -6.17057e-01 -5.08269e-01 -7.25844e-01 -6.40755e-01 -5.53660e-01 -7.27850e-01
1.51520e+05 3.78000e+02 -6.17057e-01 -5.08269e-01 -7.25844e-01 -6.40572e-01 -5.53427e-01 -7.27717e-01
1.51680e+05 3.79000e+02 -6.30486e-01 -5.13946e-01 -7.47026e-01 -6.40369e-01 -5.53200e-01 -7.27537e-01
1.51840e+05 3.79000e+02 -6.30486e-01 -5.13946e-01 -7.47026e-01 -6.40144e-01 -5.52978e-01 -7.27310e-01
1.52000e+05 3.80000e+02 -5.96262e-01 -5.01222e-01 -6.91301e-01 -6.39899e-01 -5.52764e-01 -7.27034e-01
1.52160e+05 3.80000e+02 -5.96262e-01 -5.01222e-01 -6.91301e-01 -6.39634e-01 -5.52559e-01 -7.26709e-01
1.52320e+05 3.80000e+02 -5.96262e-01 -5.01222e-01 -6.91301e-01 -6.39350e-01 -5.52364e-01 -7.26336e-01
1.52480e+05 3.81000e+02 -6.72451e-01 -5.63111e-01 -7.81791e-01 -6.39048e-01 -5.52181e-01 -7.25916e-01
1.52640e+05 3.81000e+02 -6.72451e-01 -5.63111e-01 -7.81791e-01 -6.38728e-01 -5.52009e-01 -7.25447e-01
1.52800e+05 3.82000e+02 -6.34446e-01 -5.03390e-01 -7.65502e-01 -6.38390e-01 -5.51849e-01 -7.24932e-01
1.52960e+05 3.82000e+02 -6.34446e-01 -5.03390e-01 -7.65502e-01 -6.38035e-01 -5.51700e-01 -7.24371e-01
1.53120e+05 3.82000e+02 -6.34446e-01 -5.03390e-01 -7.65502e-01 -6.37663e-01 -5.51563e-01 -7.23764e-01
1.53280e+05 3.83000e+02 -6.66193e-01 -5.33046e-01 -7.99340e-01 -6.37274e-01 -5.51436e-01 -7.23112e-01
1.53440e+05 3.83000e+02 -6.66193e-01 -5.33046e-01 -7.99340e-01 -6.36868e-01 -5.51317e-01 -7.22419e-01
1.53600e+05 3.84000e+02 -6.43776e-01 -5.04834e-01 -7.82718e-01 -6.36445e-01 -5.51207e-01 -7.21683e-01
1.53760e+05 3.84000e+02 -6.43776e-01 -5.04834e-01 -7.82718e-01 -6.36005e-01 -5.51103e-01 -7.20907e-01
1.53920e+05 3.84000e+02 -6.43776e-01 -5.04834e-01 -7.82718e-01 -6.35549e-01 -5.51003e-01 -7.20095e-01
1.54080e+05 3.85000e+02 -5.84107e-01 -5.16287e-01 -6.51927e-01 -6.35076e-01 -5.50906e-01 -7.19246e-01
1.54240e+05 3.85000e+02 -5.84107e-01 -5.16287e-01 -6.51927e-01 -6.34588e-01 -5.50808e-01 -7.18367e-01
1.54400e+05 3.86000e+02 -6.20268e-01 -4.80558e-01 -7.59978e-01 -6.34084e-01 -5.50709e-01 -7.17458e-01
1.54560e+05 3.86000e+02 -6.20268e-01 -4.80558e-01 -7.59978e-01 -6.33566e-01 -5.50607e-01 -7.16525e-01
1.54720e+05 3.86000e+02 -6.20268e-01 -4.80558e-01 -7.59978e-01 -6.33035e-01 -5.50498e-01 -7.15571e-01
1.54880e+05 3.87000e+02 -6.52602e-01 -5.05649e-01 -7.99555e-01 -6.32492e-01 -5.50382e-01 -7.14601e-01
1.55040e+05 3.87000e+02 -6.52602e-01 -5.05649e-01 -7.99555e-01 -6.31939e-01 -5.50256e-01 -7.13622e-01
1.55200e+05 3.88000e+02 -6.66466e-01 -5.05268e-01 -8.27664e-01 -6.31379e-01 -5.50120e-01 -7.12637e-01
1.55360e+05 3.88000e+02 -6.66466e-01 -5.05268e-01 -8.27664e-01 -6.30813e-01 -5.49971e-01 -7.11654e-01
1.55520e+05 3.88000e+02 -6.66466e-01 -5.05268e-01 -8.27664e-01 -6.30244e-01 -5.49810e-01 -7.10679e-01
1.55680e+05 3.89000e+02 -5.64421e-01 -4.91648e-01 -6.37194e-01 -6.29676e-01 -5.49635e-01 -7.09717e-01
1.55840e+05 3.89000e+02 -5.64421e-01 -4.91648e-01 -6.37194e-01 -6.29111e-01 -5.49446e-01 -7.08777e-01
1.56000e+05 3.90000e+02 -6.05471e-01 -4.95772e-01 -7.15170e-01 -6.28553e-01 -5.49243e-01 -7.07864e-01
1.56160e+05 3.90000e+02 -6.05471e-01 -4.95772e-01 -7.15170e-01 -6.28005e-01 -5.49026e-01 -7.06984e-01
1.56320e+05 3.90000e+02 -6.05471e-01 -4.95772e-01 -7.15170e-01 -6.27470e-01 -5.48797e-01 -7.06144e-01
1.56480e+05 3.91000e+02 -6.42008e-01 -5.30658e-01 -7.53357e-01 -6.26952e-01 -5.48556e-01 -7.05349e-01
1.56640e+05 3.91000e+02 -6.42008e-01 -5.30658e-01 -7.53357e-01 -6.26454e-01 -5.48304e-01 -7.04604e-01
1.56800e+05 3.92000e+02 -6.16557e-01 -4.97512e-01 -7.35602e-01 -6.25979e-01 -5.48042e-01 -7.03915e-01
1.56960e+05 3.92000e+02 -6.16557e-01 -4.97512e-01 -7.35602e-01 -6.25529e-01 -5.47772e-01 -7.03285e-01
1.57120e+05 3.92000e+02 -6.16557e-01 -4.97512e-01 -7.35602e-01 -6.25106e-01 -5.47496e-01 -7.02717e-01
1.57280e+05 3.93000e+02 -6.36522e-01 -5.47368e-01 -7.25677e-01 -6.24714e-01 -5.47215e-01 -7.02213e-01
1.57440e+05 3.93000e+02 -6.36522e-01 -5.47368e-01 -7.25677e-01 -6.24354e-01 -5.46930e-01 -7.01778e-01
1.57600e+05 3.94000e+02 -6.10978e-01 -4.77929e-01 -7.44027e-01 -6.24027e-01 -5.46644e-01 -7.01410e-01
1.57760e+05 3.94000e+02 -6.10978e-01 -4.77929e-01 -7.44027e-01 -6.23734e-01 -5.46356e-01 -7.01112e-01
1.57920e+05 3.94000e+02 -6.10978e-01 -4.77929e-01 -7.44027e-01 -6.23476e-01 -5.46068e-01 -7.00883e-01
1.58080e+05 3.95000e+02 -5.79453e-01 -5.13731e-01 -6.45175e-01 -6.23252e-01 -5.45782e-01 -7.00723e-01
1.58240e+05 3.95000e+02 -5.79453e-01 -5.13731e-01 -6.45175e-01 -6.23064e-01 -5.45497e-01 -7.00631e-01
1.58400e+05 3.96000e+02 -5.87304e-01 -5.07913e-01 -6.66696e-01 -6.22909e-01 -5.45213e-01 -7.00605e-01
1.58560e+05 3.96000e+02 -5.87304e-01 -5.07913e-01 -6.66696e-01 -6.22787e-01 -5.44931e-01 -7.00643e-01
1.58720e+05 3.96000e+02 -5.87304e-01 -5.07913e-01 -6.66696e-01 -6.22696e-01 -5.44649e-01 -7.00744e-01
1.58880e+05 3.97000e+02 -6.24641e-01 -5.15633e-01 -7.33649e-01 -6.22636e-01 -5.44368e-01 -7.00903e-01
1.59040e+05 3.97000e+02 -6.24641e-01 -5.15633e-01 -7.33649e-01 -6.22603e-01 -5.44087e-01 -7.01118e-01
1.59200e+05 3.98000e+02 -6.32606e-01 -4.65409e-01 -7.99803e-01 -6.22595e-01 -5.43805e-01 -7.01386e-01
1.59360e+05 3.98000e+02 -6.32606e-01 -4.65409e-01 -7.99803e-01 -6.22610e-01 -5.43519e-01 -7.01702e-01
1.59520e+05 3.98000e+02 -6.32606e-01 -4.65409e-01 -7.99803e-01 -6.22646e-01 -5.43230e-01 -7.02063e-01
1.59680e+05 3.99000e+02 -6.76060e-01 -5.06843e-01 -8.45277e-01 -6.22700e-01 -5.42935e-01 -7.02465e-01
1.59840e+05 3.99000e+02 -6.76060e-01 -5.06843e-01 -8.45277e-01 -6.22769e-01 -5.42633e-01 -7.02905e-01
1.60000e+05 4.00000e+02 -6.51017e-01 -5.76618e-01 -7.25415e-01 -6.22850e-01 -5.42323e-01 -7.03377e-01
1.60160e+05 4.00000e+02 -6.51017e-01 -5.76618e-01 -7.25415e-01 -6.22941e-01 -5.42004e-01 -7.03878e-01
1.60320e+05 4.00000e+02 -6.51017e-01 -5.76618e-01 -7.25415e-01 -6.23038e-01 -5.41673e-01 -7.04403e-01
1.60480e+05 4.01000e+02 -6.10896e-01 -5.31473e-01 -6.90319e-01 -6.23139e-01 -5.41330e-01 -7.04947e-01
1.60640e+05 4.01000e+02 -6.10896e-01 -5.31473e-01 -6.90319e-01 -6.23240e-01 -5.40974e-01 -7.05507e-01
1.60800e+05 4.02000e+02 -6.47035e-01 -5.57497e-01 -7.36572e-01 -6.23341e-01 -5.40604e-01 -7.06078e-01
1.60960e+05 4.02000e+02 -6.47035e-01 -5.57497e-01 -7.36572e-01 -6.23437e-01 -5.40219e-01 -7.06654e-01
1.61120e+05 4.02000e+02 -6.47035e-01 -5.57497e-01 -7.36572e-01 -6.23525e-01 -5.39818e-01 -7.07233e-01
1.61280e+05 4.03000e+02 -6.53926e-01 -4.83980e-01 -8.23872e-01 -6.23606e-01 -5.39403e-01 -7.07809e-01
1.61440e+05 4.03000e+02 -6.53926e-01 -4.83980e-01 -8.23872e-01 -6.23674e-01 -5.38972e-01 -7.08377e-01
1.61600e+05 4.04000e+02 -6.69025e-01 -5.90695e-01 -7.47356e-01 -6.23731e-01 -5.38526e-01 -7.08936e-01
1.61760e+05 4.04000e+02 -6.69025e-01 -5.90695e-01 -7.47356e-01 -6.23773e-01 -5.38066e-01 -7.09480e-01
1.61920e+05 4.04000e+02 -6.69025e-01 -5.90695e-01 -7.47356e-01 -6.23801e-01 -5.37594e-01 -7.10007e-01
1.62080e+05 4.05000e+02 -6.21556e-01 -5.89827e-01 -6.53285e-01 -6.23812e-01 -5.37109e-01 -7.10515e-01
1.62240e+05 4.05000e+02 -6.21556e-01 -5.89827e-01 -6.53285e-01 -6.23808e-01 -5.36615e-01 -7.11002e-01
1.62400e+05 4.06000e+02 -6.09151e-01 -5.07857e-01 -7.10445e-01 -6.23789e-01 -5.36112e-01 -7.11467e-01
1.62560e+05 4.06000e+02 -6.09151e-01 -5.07857e-01 -7.10445e-01 -6.23755e-01 -5.35603e-01 -7.11907e-01
1.62720e+05 4.06000e+02 -6.09151e-01 -5.07857e-01 -7.10445e-01 -6.23708e-01 -5.35092e-01 -7.12324e-01
1.62880e+05 4.07000e+02 -6.56343e-01 -5.27874e-01 -7.84812e-01 -6.23649e-01 -5.34579e-01 -7.12718e-01
1.63040e+05 4.07000e+02 -6.56343e-01 -5.27874e-01 -7.84812e-01 -6.23579e-01 -5.34069e-01 -7.13090e-01
1.63200e+05 4.08000e+02 -5.68647e-01 -4.87069e-01 -6.50225e-01 -6.23502e-01 -5.33564e-01 -7.13440e-01
1.63360e+05 4.08000e+02 -5.68647e-01 -4.87069e-01 -6.50225e-01 -6.23419e-01 -5.33067e-01 -7.13770e-01
1.63520e+05 4.08000e+02 -5.68647e-01 -4.87069e-01 -6.50225e-01 -6.23333e-01 -5.32584e-01 -7.14082e-01
1.63680e+05 4.09000e+02 -5.67126e-01 -5.39432e-01 -5.94821e-01 -6.23247e-01 -5.32116e-01 -7.14378e-01
1.63840e+05 4.09000e+02 -5.67126e-01 -5.39432e-01 -5.94821e-01 -6.23164e-01 -5.31668e-01 -7.14660e-01
1.64000e+05 4.10000e+02 -5.98759e-01 -4.64960e-01 -7.32558e-01 -6.23087e-01 -5.31245e-01 -7.14930e-01
1.64160e+05 4.10000e+02 -5.98759e-01 -4.64960e-01 -7.32558e-01 -6.23019e-01 -5.30849e-01 -7.15190e-01
1.64320e+05 4.10000e+02 -5.98759e-01 -4.64960e-01 -7.32558e-01 -6.22962e-01 -5.30485e-01 -7.15440e-01
1.64480e+05 4.11000e+02 -5.96301e-01 -4.41649e-01 -7.50954e-01 -6.22921e-01 -5.30158e-01 -7.15684e-01
1.64640e+05 4.11000e+02 -5.96301e-01 -4.41649e-01 -7.50954e-01 -6.22895e-01 -5.29870e-01 -7.15920e-01
1.64800e+05 4.12000e+02 -7.21452e-01 -5.98672e-01 -8.44231e-01 -6.22889e-01 -5.29627e-01 -7.16150e-01
1.64960e+05 4.12000e+02 -7.21452e-01 -5.98672e-01 -8.44231e-01 -6.22903e-01 -5.29431e-01 -7.16375e-01
1.65120e+05 4.12000e+02 -7.21452e-01 -5.98672e-01 -8.44231e-01 -6.22940e-01 -5.29286e-01 -7.16593e-01
1.65280e+05 4.13000e+02 -6.36693e-01 -4.84884e-01 -7.88503e-01 -6.22999e-01 -5.29195e-01 -7.16803e-01
1.65440e+05 4.13000e+02 -6.36693e-01 -4.84884e-01 -7.88503e-01 -6.23082e-01 -5.29159e-01 -7.17004e-01
1.65600e+05 4.14000e+02 -5.91391e-01 -5.14250e-01 -6.68532e-01 -6.23187e-01 -5.29180e-01 -7.17194e-01
1.65760e+05 4.14000e+02 -5.91391e-01 -5.14250e-01 -6.68532e-01 -6.23315e-01 -5.29260e-01 -7.17370e-01
1.65920e+05 4.14000e+02 -5.91391e-01 -5.14250e-01 -6.68532e-01 -6.23464e-01 -5.29398e-01 -7.17530e-01
1.66080e+05 4.15000e+02 -6.55815e-01 -5.17998e-01 -7.93633e-01 -6.23633e-01 -5.29594e-01 -7.17672e-01
1.66240e+05 4.15000e+02 -6.55815e-01 -5.17998e-01 -7.93633e-01 -6.23818e-01 -5.29846e-01 -7.17789e-01
1.66400e+05 4.16000e+02 -6.32838e-01 -4.79022e-01 -7.86653e-01 -6.24017e-01 -5.30152e-01 -7.17881e-01
1.66560e+05 4.16000e+02 -6.32838e-01 -4.79022e-01 -7.86653e-01 -6.24226e-01 -5.30509e-01 -7.17944e-01
1.66720e+05 4.16000e+02 -6.32838e-01 -4.79022e-01 -7.86653e-01 -6.24443e-01 -5.30913e-01 -7.17974e-01
1.66880e+05 4.17000e+02 -5.87530e-01 -4.55171e-01 -7.19890e-01 -6.24664e-01 -5.31359e-01 -7.17969e-01
1.67040e+05 4.17000e+02 -5.87530e-01 -4.55171e-01 -7.19890e-01 -6.24885e-01 -5.31843e-01 -7.17928e-01
1.67200e+05 4.18000e+02 -6.59400e-01 -5.36300e-01 -7.82500e-01 -6.25103e-01 -5.32358e-01 -7.17849e-01
1.67360e+05 4.18000e+02 -6.59400e-01 -5.36300e-01 -7.82500e-01 -6.25315e-01 -5.32898e-01 -7.17731e-01
1.67520e+05 4.18000e+02 -6.59400e-01 -5.36300e-01 -7.82500e-01 -6.25516e-01 -5.33457e-01 -7.17576e-01
1.67680e+05 4.19000e+02 -6.67398e-01 -5.49724e-01 -7.85072e-01 -6.25706e-01 -5.34029e-01 -7.17383e-01
1.67840e+05 4.19000e+02 -6.67398e-01 -5.49724e-01 -7.85072e-01 -6.25881e-01 -5.34606e-01 -7.17156e-01
1.68000e+05 4.20000e+02 -6.62142e-01 -5.21756e-01 -8.02528e-01 -6.26039e-01 -5.35181e-01 -7.16897e-01
1.68160e+05 4.20000e+02 -6.62142e-01 -5.21756e-01 -8.02528e-01 -6.26179e-01 -5.35748e-01 -7.16611e-01
1.68320e+05 4.20000e+02 -6.62142e-01 -5.21756e-01 -8.02528e-01 -6.26301e-01 -5.36300e-01 -7.16302e-01
1.68480e+05 4.21000e+02 -5.88185e-01 -4.92953e-01 -6.83418e-01 -6.26403e-01 -5.36831e-01 -7.15975e-01
1.68640e+05 4.21000e+02 -5.88185e-01 -4.92953e-01 -6.83418e-01 -6.26486e-01 -5.37334e-01 -7.15637e-01
1.68800e+05 4.22000e+02 -6.63919e-01 -5.25620e-01 -8.02218e-01 -6.26549e-01 -5.37804e-01 -7.15294e-01
1.68960e+05 4.22000e+02 -6.63919e-01 -5.25620e-01 -8.02218e-01 -6.26595e-01 -5.38236e-01 -7.14953e-01
1.69120e+05 4.22000e+02 -6.63919e-01 -5.25620e-01 -8.02218e-01 -6.26623e-01 -5.38625e-01 -7.14620e-01
1.69280e+05 4.23000e+02 -5.73209e-01 -5.03878e-01 -6.42541e-01 -6.26635e-01 -5.38967e-01 -7.14304e-01
1.69440e+05 4.23000e+02 -5.73209e-01 -5.03878e-01 -6.42541e-01 -6.26633e-01 -5.39257e-01 -7.14009e-01
1.69600e+05 4.24000e+02 -5.77833e-01 -5.44209e-01 -6.11457e-01 -6.26619e-01 -5.39493e-01 -7.13744e-01
1.69760e+05 4.24000e+02 -5.77833e-01 -5.44209e-01 -6.11457e-01 -6.26594e-01 -5.39673e-01 -7.13514e-01
1.69920e+05 4.24000e+02 -5.77833e-01 -5.44209e-01 -6.11457e-01 -6.26561e-01 -5.39796e-01 -7.13326e-01
1.70080e+05 4.25000e+02 -6.81188e-01 -6.07491e-01 -7.54886e-01 -6.26522e-01 -5.39860e-01 -7.13184e-01
1.70240e+05 4.25000e+02 -6.81188e-01 -6.07491e-01 -7.54886e-01 -6.26480e-01 -5.39867e-01 -7.13092e-01
1.70400e+05 4.26000e+02 -6.20489e-01 -4.61329e-01 -7.79649e-01 -6.26436e-01 -5.39816e-01 -7.13055e-01
1.70560e+05 4.26000e+02 -6.20489e-01 -4.61329e-01 -7.79649e-01 -6.26393e-01 -5.39710e-01 -7.13076e-01
1.70720e+05 4.26000e+02 -6.20489e-01 -4.61329e-01 -7.79649e-01 -6.26353e-01 -5.39552e-01 -7.13155e-01
1.70880e+05 4.27000e+02 -6.76088e-01 -5.48583e-01 -8.03592e-01 -6.26319e-01 -5.39343e-01 -7.13294e-01
1.71040e+05 4.27000e+02 -6.76088e-01 -5.48583e-01 -8.03592e-01 -6.26292e-01 -5.39090e-01 -7.13494e-01
1.71200e+05 4.28000e+02 -6.59394e-01 -6.48070e-01 -6.70718e-01 -6.26274e-01 -5.38796e-01 -7.13752e-01
1.71360e+05 4.28000e+02 -6.59394e-01 -6.48070e-01 -6.70718e-01 -6.26266e-01 -5.38466e-01 -7.14067e-01
1.71520e+05 4.28000e+02 -6.59394e-01 -6.48070e-01 -6.70718e-01 -6.26270e-01 -5.38104e-01 -7.14435e-01
1.71680e+05 4.29000e+02 -6.71090e-01 -5.45477e-01 -7.96703e-01 -6.26285e-01 -5.37718e-01 -7.14853e-01
1.71840e+05 4.29000e+02 -6.71090e-01 -5.45477e-01 -7.96703e-01 -6.26313e-01 -5.37311e-01 -7.15315e-01
1.72000e+05 4.30000e+02 -5.78449e-01 -4.57428e-01 -6.99471e-01 -6.26353e-01 -5.36891e-01 -7.15815e-01
1.72160e+05 4.30000e+02 -5.78449e-01 -4.57428e-01 -6.99471e-01 -6.26405e-01 -5.36464e-01 -7.16347e-01
1.72320e+05 4.30000e+02 -5.78449e-01 -4.57428e-01 -6.99471e-01 -6.26469e-01 -5.36035e-01 -7.16904e-01
1.72480e+05 4.31000e+02 -6.76490e-01 -5.97206e-01 -7.55775e-01 -6.26544e-01 -5.35610e-01 -7.17477e-01
1.72640e+05 4.31000e+02 -6.76490e-01 -5.97206e-01 -7.55775e-01 -6.26628e-01 -5.35195e-01 -7.18061e-01
1.72800e+05 4.32000e+02 -5.79735e-01 -4.88160e-01 -6.71309e-01 -6.26721e-01 -5.34797e-01 -7.18645e-01
1.72960e+05 4.32000e+02 -5.79735e-01 -4.88160e-01 -6.71309e-01 -6.26821e-01 -5.34420e-01 -7.19223e-01
1.73120e+05 4.32000e+02 -5.79735e-01 -4.88160e-01 -6.71309e-01 -6.26929e-01 -5.34070e-01 -7.19787e-01
1.73280e+05 4.33000e+02 -6.65330e-01 -5.41611e-01 -7.89049e-01 -6.27041e-01 -5.33751e-01 -7.20330e-01
1.73440e+05 4.33000e+02 -6.65330e-01 -5.41611e-01 -7.89049e-01 -6.27158e-01 -5.33470e-01 -7.20846e-01
1.73600e+05 4.34000e+02 -6.00916e-01 -5.06202e-01 -6.95630e-01 -6.27279e-01 -5.33230e-01 -7.21327e-01
1.73760e+05 4.34000e+02 -6.00916e-01 -5.06202e-01 -6.95630e-01 -6.27403e-01 -5.33036e-01 -7.21770e-01
1.73920e+05 4.34000e+02 -6.00916e-01 -5.06202e-01 -6.95630e-01 -6.27530e-01 -5.32891e-01 -7.22169e-01
1.74080e+05 4.35000e+02 -5.75271e-01 -4.52572e-01 -6.97969e-01 -6.27660e-01 -5.32798e-01 -7.22521e-01
1.74240e+05 4.35000e+02 -5.75271e-01 -4.52572e-01 -6.97969e-01 -6.27793e-01 -5.32761e-01 -7.22824e-01
1.74400e+05 4.36000e+02 -6.30838e-01 -4.87530e-01 -7.74146e-01 -6.27928e-01 -5.32782e-01 -7.23075e-01
1.74560e+05 4.36000e+02 -6.30838e-01 -4.87530e-01 -7.74146e-01 -6.28068e-01 -5.32863e-01 -7.23273e-01
1.74720e+05 4.36000e+02 -6.30838e-01 -4.87530e-01 -7.74146e-01 -6.28211e-01 -5.33004e-01 -7.23417e-01
1.74880e+05 4.37000e+02 -6.82874e-01 -5.56150e-01 -8.09598e-01 -6.28358e-01 -5.33207e-01 -7.23508e-01
1.75040e+05 4.37000e+02 -6.82874e-01 -5.56150e-01 -8.09598e-01 -6.28510e-01 -5.33473e-01 -7.23546e-01
1.75200e+05 4.38000e+02 -6.27653e-01 -5.64486e-01 -6.90819e-01 -6.28666e-01 -5.33801e-01 -7.23532e-01
1.75360e+05 4.38000e+02 -6.27653e-01 -5.64486e-01 -6.90819e-01 -6.28828e-01 -5.34190e-01 -7.23466e-01
1.75520e+05 4.38000e+02 -6.27653e-01 -5.64486e-01 -6.90819e-01 -6.28995e-01 -5.34639e-01 -7.23351e-01
1.75680e+05 4.39000e+02 -6.20281e-01 -4.58720e-01 -7.81842e-01 -6.29167e-01 -5.35147e-01 -7.23187e-01
1.75840e+05 4.39000e+02 -6.20281e-01 -4.58720e-01 -7.81842e-01 -6.29344e-01 -5.35710e-01 -7.22978e-01
1.76000e+05 4.40000e+02 -6.06664e-01 -4.88913e-01 -7.24414e-01 -6.29525e-01 -5.36327e-01 -7.22723e-01
1.76160e+05 4.40000e+02 -6.06664e-01 -4.88913e-01 -7.24414e-01 -6.29709e-01 -5.36993e-01 -7.22426e-01
1.76320e+05 4.40000e+02 -6.06664e-01 -4.88913e-01 -7.24414e-01 -6.29896e-01 -5.37705e-01 -7.22088e-01
1.76480e+05 4.41000e+02 -6.14628e-01 -5.35365e-01 -6.93891e-01 -6.30085e-01 -5.38458e-01 -7.21712e-01
1.76640e+05 4.41000e+02 -6.14628e-01 -5.35365e-01 -6.93891e-01 -6.30273e-01 -5.39247e-01 -7.21298e-01
1.76800e+05 4.42000e+02 -6.01294e-01 -5.01384e-01 -7.01205e-01 -6.30459e-01 -5.40067e-01 -7.20851e-01
1.76960e+05 4.42000e+02 -6.01294e-01 -5.01384e-01 -7.01205e-01 -6.30642e-01 -5.40913e-01 -7.20372e-01
1.77120e+05 4.42000e+02 -6.01294e-01 -5.01384e-01 -7.01205e-01 -6.30821e-01 -5.41778e-01 -7.19864e-01
1.77280e+05 4.43000e+02 -6.01592e-01 -4.17620e-01 -7.85563e-01 -6.30992e-01 -5.42655e-01 -7.19329e-01
1.77440e+05 4.43000e+02 -6.01592e-01 -4.17620e-01 -7.85563e-01 -6.31156e-01 -5.43540e-01 -7.18771e-01
1.77600e+05 4.44000e+02 -5.95993e-01 -4.72009e-01 -7.19977e-01 -6.31310e-01 -5.44427e-01 -7.18193e-01
1.77760e+05 4.44000e+02 -5.95993e-01 -4.72009e-01 -7.19977e-01 -6.31453e-01 -5.45307e-01 -7.17599e-01
1.77920e+05 4.44000e+02 -5.95993e-01 -4.72009e-01 -7.19977e-01 -6.31584e-01 -5.46177e-01 -7.16992e-01
1.78080e+05 4.45000e+02 -5.88202e-01 -5.38367e-01 -6.38036e-01 -6.31702e-01 -5.47028e-01 -7.16376e-01
1.78240e+05 4.45000e+02 -5.88202e-01 -5.38367e-01 -6.38036e-01 -6.31806e-01 -5.47858e-01 -7.15755e-01
1.78400e+05 4.46000e+02 -5.97000e-01 -5.08336e-01 -6.85663e-01 -6.31895e-01 -5.48658e-01 -7.15132e-01
1.78560e+05 4.46000e+02 -5.97000e-01 -5.08336e-01 -6.85663e-01 -6.31969e-01 -5.49425e-01 -7.14512e-01
1.78720e+05 4.46000e+02 -5.97000e-01 -5.08336e-01 -6.85663e-01 -6.32026e-01 -5.50153e-01 -7.13899e-01
1.78880e+05 4.47000e+02 -6.60666e-01 -5.30450e-01 -7.90882e-01 -6.32067e-01 -5.50838e-01 -7.13296e-01
1.79040e+05 4.47000e+02 -6.60666e-01 -5.30450e-01 -7.90882e-01 -6.32091e-01 -5.51474e-01 -7.12708e-01
1.79200e+05 4.48000e+02 -5.85349e-01 -4.64705e-01 -7.05993e-01 -6.32098e-01 -5.52059e-01 -7.12137e-01
1.79360e+05 4.48000e+02 -5.85349e-01 -4.64705e-01 -7.05993e-01 -6.32087e-01 -5.52588e-01 -7.11587e-01
1.79520e+05 4.48000e+02 -5.85349e-01 -4.64705e-01 -7.05993e-01 -6.32059e-01 -5.53056e-01 -7.11062e-01
1.79680e+05 4.49000e+02 -6.05483e-01 -5.42183e-01 -6.68783e-01 -6.32012e-01 -5.53461e-01 -7.10563e-01
1.79840e+05 4.49000e+02 -6.05483e-01 -5.42183e-01 -6.68783e-01 -6.31947e-01 -5.53801e-01 -7.10092e-01
1.80000e+05 4.50000e+02 -6.44420e-01 -5.08533e-01 -7.80307e-01 -6.31862e-01 -5.54072e-01 -7.09653e-01
1.80160e+05 4.50000e+02 -6.44420e-01 -5.08533e-01 -7.80307e-01 -6.31758e-01 -5.54271e-01 -7.09245e-01
1.80320e+05 4.50000e+02 -6.44420e-01 -5.08533e-01 -7.80307e-01 -6.31633e-01 -5.54398e-01 -7.08869e-01
1.80480e+05 4.51000e+02 -5.80709e-01 -4.91960e-01 -6.69459e-01 -6.31488e-01 -5.54451e-01 -7.08525e-01
1.80640e+05 4.51000e+02 -5.80709e-01 -4.91960e-01 -6.69459e-01 -6.31322e-01 -5.54431e-01 -7.08212e-01
1.80800e+05 4.52000e+02 -6.15862e-01 -5.57155e-01 -6.74569e-01 -6.31133e-01 -5.54336e-01 -7.07931e-01
1.80960e+05 4.52000e+02 -6.15862e-01 -5.57155e-01 -6.74569e-01 -6.30923e-01 -5.54168e-01 -7.07677e-01
1.81120e+05 4.52000e+02 -6.15862e-01 -5.57155e-01 -6.74569e-01 -6.30690e-01 -5.53928e-01 -7.07452e-01
1.81280e+05 4.53000e+02 -5.95737e-01 -4.93820e-01 -6.97654e-01 -6.30433e-01 -5.53618e-01 -7.07249e-01
1.81440e+05 4.53000e+02 -5.95737e-01 -4.93820e-01 -6.97654e-01 -6.30154e-01 -5.53240e-01 -7.07068e-01
1.81600e+05 4.54000e+02 -5.67922e-01 -5.27187e-01 -6.08657e-01 -6.29852e-01 -5.52798e-01 -7.06906e-01
1.81760e+05 4.54000e+02 -5.67922e-01 -5.27187e-01 -6.08657e-01 -6.29527e-01 -5.52295e-01 -7.06759e-01
1.81920e+05 4.54000e+02 -5.67922e-01 -5.27187e-01 -6.08657e-01 -6.29180e-01 -5.51735e-01 -7.06625e-01
1.82080e+05 4.55000e+02 -7.21374e-01 -6.23435e-01 -8.19313e-01 -6.28811e-01 -5.51124e-01 -7.06499e-01
1.82240e+05 4.55000e+02 -7.21374e-01 -6.23435e-01 -8.19313e-01 -6.28422e-01 -5.50465e-01 -7.06380e-01
1.82400e+05 4.56000e+02 -6.53919e-01 -5.52604e-01 -7.55233e-01 -6.28014e-01 -5.49763e-01 -7.06264e-01
1.82560e+05 4.56000e+02 -6.53919e-01 -5.52604e-01 -7.55233e-01 -6.27586e-01 -5.49025e-01 -7.06148e-01
1.82720e+05 4.56000e+02 -6.53919e-01 -5.52604e-01 -7.55233e-01 -6.27142e-01 -5.48254e-01 -7.06029e-01
1.82880e+05 4.57000e+02 -5.61865e-01 -4.45953e-01 -6.77777e-01 -6.26682e-01 -5.47458e-01 -7.05907e-01
1.83040e+05 4.57000e+02 -5.61865e-01 -4.45953e-01 -6.77777e-01 -6.26209e-01 -5.46640e-01 -7.05778e-01
1.83200e+05 4.58000e+02 -5.84812e-01 -5.08260e-01 -6.61365e-01 -6.25724e-01 -5.45808e-01 -7.05639e-01
1.83360e+05 4.58000e+02 -5.84812e-01 -5.08260e-01 -6.61365e-01 -6.25228e-01 -5.44966e-01 -7.05491e-01
1.83520e+05 4.58000e+02 -5.84812e-01 -5.08260e-01 -6.61365e-01 -6.24724e-01 -5.44120e-01 -7.05329e-01
1.83680e+05 4.59000e+02 -5.61380e-01 -4.92640e-01 -6.30120e-01 -6.24214e-01 -5.43275e-01 -7.05154e-01
1.83840e+05 4.59000e+02 -5.61380e-01 -4.92640e-01 -6.30120e-01 -6.23699e-01 -5.42437e-01 -7.04962e-01
1.84000e+05 4.60000e+02 -5.47907e-01 -4.88912e-01 -6.06903e-01 -6.23182e-01 -5.41610e-01 -7.04753e-01
1.84160e+05 4.60000e+02 -5.47907e-01 -4.88912e-01 -6.06903e-01 -6.22663e-01 -5.40800e-01 -7.04526e-01
1.84320e+05 4.60000e+02 -5.47907e-01 -4.88912e-01 -6.06903e-01 -6.22146e-01 -5.40013e-01 -7.04279e-01
1.84480e+05 4.61000e+02 -6.21064e-01 -5.75016e-01 -6.67112e-01 -6.21632e-01 -5.39253e-01 -7.04012e-01
1.84640e+05 4.61000e+02 -6.21064e-01 -5.75016e-01 -6.67112e-01 -6.21124e-01 -5.38525e-01 -7.03722e-01
1.84800e+05 4.62000e+02 -5.91217e-01 -5.03754e-01 -6.78679e-01 -6.20623e-01 -5.37834e-01 -7.03412e-01
1.84960e+05 4.62000e+02 -5.91217e-01 -5.03754e-01 -6.78679e-01 -6.20131e-01 -5.37184e-01 -7.03078e-01
1.85120e+05 4.62000e+02 -5.91217e-01 -5.03754e-01 -6.78679e-01 -6.19651e-01 -5.36580e-01 -7.02722e-01
1.85280e+05 4.63000e+02 -6.21473e-01 -5.02972e-01 -7.39974e-01 -6.19184e-01 -5.36025e-01 -7.02343e-01
1.85440e+05 4.63000e+02 -6.21473e-01 -5.02972e-01 -7.39974e-01 -6.18732e-01 -5.35523e-01 -7.01940e-01
1.85600e+05 4.64000e+02 -6.70690e-01 -5.60023e-01 -7.81357e-01 -6.18296e-01 -5.35076e-01 -7.01516e-01
1.85760e+05 4.64000e+02 -6.70690e-01 -5.60023e-01 -7.81357e-01 -6.17877e-01 -5.34687e-01 -7.01067e-01
1.85920e+05 4.64000e+02 -6.70690e-01 -5.60023e-01 -7.81357e-01 -6.17476e-01 -5.34357e-01 -7.00595e-01
1.86080e+05 4.65000e+02 -5.57880e-01 -4.62443e-01 -6.53318e-01 -6.17093e-01 -5.34086e-01 -7.00101e-01
1.86240e+05 4.65000e+02 -5.57880e-01 -4.62443e-01 -6.53318e-01 -6.16729e-01 -5.33875e-01 -6.99582e-01
1.86400e+05 4.66000e+02 -6.65464e-01 -4.90165e-01 -8.40764e-01 -6.16381e-01 -5.33723e-01 -6.99040e-01
1.86560e+05 4.66000e+02 -6.65464e-01 -4.90165e-01 -8.40764e-01 -6.16051e-01 -5.33628e-01 -6.98473e-01
1.86720e+05 4.66000e+02 -6.65464e-01 -4.90165e-01 -8.40764e-01 -6.15736e-01 -5.33590e-01 -6.97881e-01
1.86880e+05 4.67000e+02 -6.68999e-01 -5.69398e-01 -7.68601e-01 -6.15434e-01 -5.33604e-01 -6.97265e-01
1.87040e+05 4.67000e+02 -6.68999e-01 -5.69398e-01 -7.68601e-01 -6.15144e-01 -5.33667e-01 -6.96621e-01
1.87200e+05 4.68000e+02 -5.63228e-01 -4.67002e-01 -6.59453e-01 -6.14864e-01 -5.33775e-01 -6.95952e-01
1.87360e+05 4.68000e+02 -5.63228e-01 -4.67002e-01 -6.59453e-01 -6.14591e-01 -5.33926e-01 -6.95257e-01
1.87520e+05 4.68000e+02 -5.63228e-01 -4.67002e-01 -6.59453e-01 -6.14324e-01 -5.34113e-01 -6.94535e-01
1.87680e+05 4.69000e+02 -6.39107e-01 -5.91636e-01 -6.86577e-01 -6.14061e-01 -5.34333e-01 -6.93789e-01
1.87840e+05 4.69000e+02 -6.39107e-01 -5.91636e-01 -6.86577e-01 -6.13799e-01 -5.34579e-01 -6.93019e-01
1.88000e+05 4.70000e+02 -6.22048e-01 -5.30822e-01 -7.13274e-01 -6.13537e-01 -5.34848e-01 -6.92225e-01
1.88160e+05 4.70000e+02 -6.22048e-01 -5.30822e-01 -7.13274e-01 -6.13274e-01 -5.35136e-01 -6.91412e-01
1.88320e+05 4.70000e+02 -6.22048e-01 -5.30822e-01 -7.13274e-01 -6.13008e-01 -5.35435e-01 -6.90581e-01
1.88480e+05 4.71000e+02 -6.19948e-01 -4.71061e-01 -7.68835e-01 -6.12740e-01 -5.35743e-01 -6.89736e-01
1.88640e+05 4.71000e+02 -6.19948e-01 -4.71061e-01 -7.68835e-01 -6.12468e-01 -5.36054e-01 -6.88883e-01
1.88800e+05 4.72000e+02 -6.06994e-01 -5.70808e-01 -6.43181e-01 -6.12194e-01 -5.36364e-01 -6.88024e-01
1.88960e+05 4.72000e+02 -6.06994e-01 -5.70808e-01 -6.43181e-01 -6.11918e-01 -5.36669e-01 -6.87167e-01
1.89120e+05 4.72000e+02 -6.06994e-01 -5.70808e-01 -6.43181e-01 -6.11641e-01 -5.36965e-01 -6.86317e-01
1.89280e+05 4.73000e+02 -6.32182e-01 -5.97742e-01 -6.66623e-01 -6.11365e-01 -5.37249e-01 -6.85480e-01
1.89440e+05 4.73000e+02 -6.32182e-01 -5.97742e-01 -6.66623e-01 -6.11091e-01 -5.37517e-01 -6.84664e-01
1.89600e+05 4.74000e+02 -6.27257e-01 -5.16854e-01 -7.37660e-01 -6.10821e-01 -5.37767e-01 -6.83874e-01
1.89760e+05 4.74000e+02 -6.27257e-01 -5.16854e-01 -7.37660e-01 -6.10558e-01 -5.37997e-01 -6.83118e-01
1.89920e+05 4.74000e+02 -6.27257e-01 -5.16854e-01 -7.37660e-01 -6.10304e-01 -5.38205e-01 -6.82402e-01
1.90080e+05 4.75000e+02 -5.87451e-01 -4.52688e-01 -7.22214e-01 -6.10062e-01 -5.38390e-01 -6.81734e-01
1.90240e+05 4.75000e+02 -5.87451e-01 -4.52688e-01 -7.22214e-01 -6.09833e-01 -5.38551e-01 -6.81115e-01
1.90400e+05 4.76000e+02 -6.34676e-01 -5.11123e-01 -7.58229e-01 -6.09621e-01 -5.38689e-01 -6.80554e-01
1.90560e+05 4.76000e+02 -6.34676e-01 -5.11123e-01 -7.58229e-01 -6.09428e-01 -5.38803e-01 -6.80053e-01
1.90720e+05 4.76000e+02 -6.34676e-01 -5.11123e-01 -7.58229e-01 -6.09256e-01 -5.38896e-01 -6.79616e-01
1.90880e+05 4.77000e+02 -5.69415e-01 -4.81702e-01 -6.57127e-01 -6.09106e-01 -5.38966e-01 -6.79245e-01
1.91040e+05 4.77000e+02 -5.69415e-01 -4.81702e-01 -6.57127e-01 -6.08980e-01 -5.39018e-01 -6.78941e-01
1.91200e+05 4.78000e+02 -6.36745e-01 -5.15284e-01 -7.58206e-01 -6.08879e-01 -5.39055e-01 -6.78704e-01
1.91360e+05 4.78000e+02 -6.36745e-01 -5.15284e-01 -7.58206e-01 -6.08806e-01 -5.39077e-01 -6.78535e-01
1.91520e+05 4.78000e+02 -6.36745e-01 -5.15284e-01 -7.58206e-01 -6.08759e-01 -5.39088e-01 -6.78431e-01
1.91680e+05 4.79000e+02 -6.01421e-01 -5.68374e-01 -6.34468e-01 -6.08741e-01 -5.39092e-01 -6.78390e-01
1.91840e+05 4.79000e+02 -6.01421e-01 -5.68374e-01 -6.34468e-01 -6.08750e-01 -5.39091e-01 -6.78410e-01
1.92000e+05 4.80000e+02 -6.30971e-01 -5.31577e-01 -7.30364e-01 -6.08787e-01 -5.39089e-01 -6.78485e-01
1.92160e+05 4.80000e+02 -6.30971e-01 -5.31577e-01 -7.30364e-01 -6.08851e-01 -5.39089e-01 -6.78613e-01
1.92320e+05 4.80000e+02 -6.30971e-01 -5.31577e-01 -7.30364e-01 -6.08942e-01 -5.39094e-01 -6.78790e-01
1.92480e+05 4.81000e+02 -5.84993e-01 -5.02717e-01 -6.67268e-01 -6.09057e-01 -5.39105e-01 -6.79009e-01
1.92640e+05 4.81000e+02 -5.84993e-01 -5.02717e-01 -6.67268e-01 -6.09197e-01 -5.39126e-01 -6.79267e-01
1.92800e+05 4.82000e+02 -6.71560e-01 -6.14386e-01 -7.28734e-01 -6.09358e-01 -5.39157e-01 -6.79559e-01
1.92960e+05 4.82000e+02 -6.71560e-01 -6.14386e-01 -7.28734e-01 -6.09540e-01 -5.39201e-01 -6.79879e-01
1.93120e+05 4.82000e+02 -6.71560e-01 -6.14386e-01 -7.28734e-01 -6.09740e-01 -5.39256e-01 -6.80224e-01
1.93280e+05 4.83000e+02 -5.71143e-01 -4.48619e-01 -6.93668e-01 -6.09957e-01 -5.39325e-01 -6.80589e-01
1.93440e+05 4.83000e+02 -5.71143e-01 -4.48619e-01 -6.93668e-01 -6.10187e-01 -5.39404e-01 -6.80970e-01
1.93600e+05 4.84000e+02 -5.83808e-01 -4.87033e-01 -6.80582e-01 -6.10429e-01 -5.39493e-01 -6.81364e-01
1.93760e+05 4.84000e+02 -5.83808e-01 -4.87033e-01 -6.80582e-01 -6.10679e-01 -5.39592e-01 -6.81767e-01
1.93920e+05 4.84000e+02 -5.83808e-01 -4.87033e-01 -6.80582e-01 -6.10937e-01 -5.39697e-01 -6.82176e-01
1.94080e+05 4.85000e+02 -6.21359e-01 -4.85609e-01 -7.57109e-01 -6.11198e-01 -5.39808e-01 -6.82588e-01
1.94240e+05 4.85000e+02 -6.21359e-01 -4.85609e-01 -7.57109e-01 -6.11461e-01 -5.39921e-01 -6.83000e-01
1.94400e+05 4.86000e+02 -6.07176e-01 -5.54685e-01 -6.59667e-01 -6.11723e-01 -5.40035e-01 -6.83411e-01
1.94560e+05 4.86000e+02 -6.07176e-01 -5.54685e-01 -6.59667e-01 -6.11983e-01 -5.40147e-01 -6.83819e-01
1.94720e+05 4.86000e+02 -6.07176e-01 -5.54685e-01 -6.59667e-01 -6.12238e-01 -5.40256e-01 -6.84220e-01
1.94880e+05 4.87000e+02 -5.69045e-01 -5.03240e-01 -6.34850e-01 -6.12486e-01 -5.40359e-01 -6.84614e-01
1.95040e+05 4.87000e+02 -5.69045e-01 -5.03240e-01 -6.34850e-01 -6.12726e-01 -5.40454e-01 -6.84998e-01
1.95200e+05 4.88000e+02 -5.81770e-01 -5.18190e-01 -6.45351e-01 -6.12957e-01 -5.40542e-01 -6.85372e-01
1.95360e+05 4.88000e+02 -5.81770e-01 -5.18190e-01 -6.45351e-01 -6.13176e-01 -5.40620e-01 -6.85732e-01
1.95520e+05 4.88000e+02 -5.81770e-01 -5.18190e-01 -6.45351e-01 -6.13384e-01 -5.40689e-01 -6.86079e-01
1.95680e+05 4.89000e+02 -6.12953e-01 -5.50251e-01 -6.75655e-01 -6.13578e-01 -5.40748e-01 -6.86409e-01
1.95840e+05 4.89000e+02 -6.12953e-01 -5.50251e-01 -6.75655e-01 -6.13759e-01 -5.40797e-01 -6.86722e-01
1.96000e+05 4.90000e+02 -6.56487e-01 -5.28596e-01 -7.84379e-01 -6.13926e-01 -5.40836e-01 -6.87016e-01
1.96160e+05 4.90000e+02 -6.56487e-01 -5.28596e-01 -7.84379e-01 -6.14078e-01 -5.40866e-01 -6.87289e-01
1.96320e+05 4.90000e+02 -6.56487e-01 -5.28596e-01 -7.84379e-01 -6.14214e-01 -5.40887e-01 -6.87541e-01
1.96480e+05 4.91000e+02 -6.23544e-01 -5.39663e-01 -7.07424e-01 -6.14335e-01 -5.40901e-01 -6.87769e-01
1.96640e+05 4.91000e+02 -6.23544e-01 -5.39663e-01 -7.07424e-01 -6.14439e-01 -5.40907e-01 -6.87972e-01
1.96800e+05 4.92000e+02 -6.26631e-01 -5.34574e-01 -7.18688e-01 -6.14527e-01 -5.40906e-01 -6.88148e-01
1.96960e+05 4.92000e+02 -6.26631e-01 -5.34574e-01 -7.18688e-01 -6.14599e-01 -5.40901e-01 -6.88297e-01
1.97120e+05 4.92000e+02 -6.26631e-01 -5.34574e-01 -7.18688e-01 -6.14653e-01 -5.40891e-01 -6.88416e-01
1.97280e+05 4.93000e+02 -6.70077e-01 -6.28202e-01 -7.11952e-01 -6.14691e-01 -5.40878e-01 -6.88503e-01
1.97440e+05 4.93000e+02 -6.70077e-01 -6.28202e-01 -7.11952e-01 -6.14710e-01 -5.40863e-01 -6.88558e-01
1.97600e+05 4.94000e+02 -5.55455e-01 -4.82796e-01 -6.28115e-01 -6.14712e-01 -5.40847e-01 -6.88578e-01
1.97760e+05 4.94000e+02 -5.55455e-01 -4.82796e-01 -6.28115e-01 -6.14696e-01 -5.40832e-01 -6.88561e-01
1.97920e+05 4.94000e+02 -5.55455e-01 -4.82796e-01 -6.28115e-01 -6.14662e-01 -5.40818e-01 -6.88506e-01
1.98080e+05 4.95000e+02 -6.08896e-01 -4.98621e-01 -7.19171e-01 -6.14609e-01 -5.40808e-01 -6.88411e-01
1.98240e+05 4.95000e+02 -6.08896e-01 -4.98621e-01 -7.19171e-01 -6.14539e-01 -5.40802e-01 -6.88276e-01
1.98400e+05 4.96000e+02 -6.38572e-01 -5.98473e-01 -6.78670e-01 -6.14450e-01 -5.40802e-01 -6.88099e-01
1.98560e+05 4.96000e+02 -6.38572e-01 -5.98473e-01 -6.78670e-01 -6.14344e-01 -5.40809e-01 -6.87879e-01
1.98720e+05 4.96000e+02 -6.38572e-01 -5.98473e-01 -6.78670e-01 -6.14222e-01 -5.40826e-01 -6.87618e-01
1.98880e+05 4.97000e+02 -6.11359e-01 -4.80557e-01 -7.42162e-01 -6.14083e-01 -5.40853e-01 -6.87314e-01
1.99040e+05 4.97000e+02 -6.11359e-01 -4.80557e-01 -7.42162e-01 -6.13931e-01 -5.40894e-01 -6.86968e-01
1.99200e+05 4.98000e+02 -6.76118e-01 -5.73756e-01 -7.78480e-01 -6.13766e-01 -5.40950e-01 -6.86581e-01
1.99360e+05 4.98000e+02 -6.76118e-01 -5.73756e-01 -7.78480e-01 -6.13590e-01 -5.41023e-01 -6.86156e-01
1.99520e+05 4.98000e+02 -6.76118e-01 -5.73756e-01 -7.78480e-01 -6.13405e-01 -5.41115e-01 -6.85694e-01
1.99680e+05 4.99000e+02 -5.83193e-01 -5.20254e-01 -6.46131e-01 -6.13213e-01 -5.41229e-01 -6.85197e-01
1.99840e+05 4.99000e+02 -5.83193e-01 -5.20254e-01 -6.46131e-01 -6.13017e-01 -5.41366e-01 -6.84668e-01


==> fig/shkadov_64_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.60000e+02 0.00000e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
3.20000e+02 0.00000e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
4.80000e+02 1.00000e+00 -2.92366e+00 -2.59505e+00 -3.25227e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
6.40000e+02 1.00000e+00 -2.92366e+00 -2.59505e+00 -3.25227e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
8.00000e+02 2.00000e+00 -2.94051e+00 -2.71814e+00 -3.16289e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
9.60000e+02 2.00000e+00 -2.94051e+00 -2.71814e+00 -3.16289e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.12000e+03 2.00000e+00 -2.94051e+00 -2.71814e+00 -3.16289e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.28000e+03 3.00000e+00 -3.42124e+00 -3.13123e+00 -3.71124e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.44000e+03 3.00000e+00 -3.42124e+00 -3.13123e+00 -3.71124e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.60000e+03 4.00000e+00 -3.15758e+00 -2.84000e+00 -3.47517e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.76000e+03 4.00000e+00 -3.15758e+00 -2.84000e+00 -3.47517e+00 -3.17467e+00 -2.91833e+00 -3.43101e+00
1.92000e+03 4.00000e+00 -3.15758e+00 -2.84000e+00 -3.47517e+00 -3.17467e+00 -2.91833e+00 -3.43100e+00
2.08000e+03 5.00000e+00 -3.19101e+00 -2.87128e+00 -3.51074e+00 -3.17466e+00 -2.91833e+00 -3.43100e+00
2.24000e+03 5.00000e+00 -3.19101e+00 -2.87128e+00 -3.51074e+00 -3.17466e+00 -2.91833e+00 -3.43100e+00
2.40000e+03 6.00000e+00 -3.03249e+00 -2.80541e+00 -3.25957e+00 -3.17465e+00 -2.91832e+00 -3.43099e+00
2.56000e+03 6.00000e+00 -3.03249e+00 -2.80541e+00 -3.25957e+00 -3.17464e+00 -2.91832e+00 -3.43097e+00
2.72000e+03 6.00000e+00 -3.03249e+00 -2.80541e+00 -3.25957e+00 -3.17462e+00 -2.91832e+00 -3.43093e+00
2.88000e+03 7.00000e+00 -3.21410e+00 -3.06345e+00 -3.36475e+00 -3.17460e+00 -2.91832e+00 -3.43087e+00
3.04000e+03 7.00000e+00 -3.21410e+00 -3.06345e+00 -3.36475e+00 -3.17455e+00 -2.91831e+00 -3.43079e+00
3.20000e+03 8.00000e+00 -3.26110e+00 -2.93625e+00 -3.58596e+00 -3.17450e+00 -2.91832e+00 -3.43068e+00
3.36000e+03 8.00000e+00 -3.26110e+00 -2.93625e+00 -3.58596e+00 -3.17442e+00 -2.91832e+00 -3.43053e+00
3.52000e+03 8.00000e+00 -3.26110e+00 -2.93625e+00 -3.58596e+00 -3.17433e+00 -2.91834e+00 -3.43031e+00
3.68000e+03 9.00000e+00 -3.02843e+00 -2.69097e+00 -3.36589e+00 -3.17420e+00 -2.91837e+00 -3.43004e+00
3.84000e+03 9.00000e+00 -3.02843e+00 -2.69097e+00 -3.36589e+00 -3.17405e+00 -2.91842e+00 -3.42968e+00
4.00000e+03 1.00000e+01 -3.08577e+00 -2.76204e+00 -3.40950e+00 -3.17386e+00 -2.91849e+00 -3.42923e+00
4.16000e+03 1.00000e+01 -3.08577e+00 -2.76204e+00 -3.40950e+00 -3.17363e+00 -2.91859e+00 -3.42868e+00
4.32000e+03 1.00000e+01 -3.08577e+00 -2.76204e+00 -3.40950e+00 -3.17337e+00 -2.91873e+00 -3.42802e+00
4.48000e+03 1.10000e+01 -3.17453e+00 -2.97991e+00 -3.36914e+00 -3.17307e+00 -2.91892e+00 -3.42721e+00
4.64000e+03 1.10000e+01 -3.17453e+00 -2.97991e+00 -3.36914e+00 -3.17272e+00 -2.91917e+00 -3.42628e+00
4.80000e+03 1.20000e+01 -3.19501e+00 -2.87800e+00 -3.51201e+00 -3.17234e+00 -2.91948e+00 -3.42519e+00
4.96000e+03 1.20000e+01 -3.19501e+00 -2.87800e+00 -3.51201e+00 -3.17191e+00 -2.91987e+00 -3.42394e+00
5.12000e+03 1.20000e+01 -3.19501e+00 -2.87800e+00 -3.51201e+00 -3.17144e+00 -2.92035e+00 -3.42253e+00
5.28000e+03 1.30000e+01 -3.37851e+00 -3.23273e+00 -3.52430e+00 -3.17093e+00 -2.92092e+00 -3.42094e+00
5.44000e+03 1.30000e+01 -3.37851e+00 -3.23273e+00 -3.52430e+00 -3.17038e+00 -2.92159e+00 -3.41918e+00
5.60000e+03 1.40000e+01 -3.14491e+00 -2.77815e+00 -3.51166e+00 -3.16980e+00 -2.92238e+00 -3.41723e+00
5.76000e+03 1.40000e+01 -3.14491e+00 -2.77815e+00 -3.51166e+00 -3.16920e+00 -2.92329e+00 -3.41511e+00
5.92000e+03 1.40000e+01 -3.14491e+00 -2.77815e+00 -3.51166e+00 -3.16856e+00 -2.92432e+00 -3.41279e+00
6.08000e+03 1.50000e+01 -3.21013e+00 -2.85287e+00 -3.56740e+00 -3.16790e+00 -2.92549e+00 -3.41031e+00
6.24000e+03 1.50000e+01 -3.21013e+00 -2.85287e+00 -3.56740e+00 -3.16722e+00 -2.92680e+00 -3.40763e+00
6.40000e+03 1.60000e+01 -3.37575e+00 -3.06332e+00 -3.68819e+00 -3.16652e+00 -2.92825e+00 -3.40480e+00
6.56000e+03 1.60000e+01 -3.37575e+00 -3.06332e+00 -3.68819e+00 -3.16582e+00 -2.92984e+00 -3.40179e+00
6.72000e+03 1.60000e+01 -3.37575e+00 -3.06332e+00 -3.68819e+00 -3.16511e+00 -2.93158e+00 -3.39863e+00
6.88000e+03 1.70000e+01 -3.14366e+00 -2.94891e+00 -3.33841e+00 -3.16439e+00 -2.93346e+00 -3.39531e+00
7.04000e+03 1.70000e+01 -3.14366e+00 -2.94891e+00 -3.33841e+00 -3.16367e+00 -2.93548e+00 -3.39187e+00
7.20000e+03 1.80000e+01 -2.97498e+00 -2.79783e+00 -3.15214e+00 -3.16296e+00 -2.93764e+00 -3.38829e+00
7.36000e+03 1.80000e+01 -2.97498e+00 -2.79783e+00 -3.15214e+00 -3.16227e+00 -2.93994e+00 -3.38459e+00
7.52000e+03 1.80000e+01 -2.97498e+00 -2.79783e+00 -3.15214e+00 -3.16158e+00 -2.94236e+00 -3.38079e+00
7.68000e+03 1.90000e+01 -3.07520e+00 -2.85449e+00 -3.29590e+00 -3.16091e+00 -2.94491e+00 -3.37690e+00
7.84000e+03 1.90000e+01 -3.07520e+00 -2.85449e+00 -3.29590e+00 -3.16026e+00 -2.94758e+00 -3.37294e+00
8.00000e+03 2.00000e+01 -3.11153e+00 -2.88798e+00 -3.33509e+00 -3.15964e+00 -2.95037e+00 -3.36892e+00
8.16000e+03 2.00000e+01 -3.11153e+00 -2.88798e+00 -3.33509e+00 -3.15906e+00 -2.95327e+00 -3.36485e+00
8.32000e+03 2.00000e+01 -3.11153e+00 -2.88798e+00 -3.33509e+00 -3.15851e+00 -2.95627e+00 -3.36075e+00
8.48000e+03 2.10000e+01 -3.26330e+00 -2.97010e+00 -3.55649e+00 -3.15801e+00 -2.95937e+00 -3.35664e+00
8.64000e+03 2.10000e+01 -3.26330e+00 -2.97010e+00 -3.55649e+00 -3.15755e+00 -2.96257e+00 -3.35253e+00
8.80000e+03 2.20000e+01 -3.23382e+00 -3.08012e+00 -3.38752e+00 -3.15715e+00 -2.96586e+00 -3.34844e+00
8.96000e+03 2.20000e+01 -3.23382e+00 -3.08012e+00 -3.38752e+00 -3.15681e+00 -2.96925e+00 -3.34437e+00
9.12000e+03 2.20000e+01 -3.23382e+00 -3.08012e+00 -3.38752e+00 -3.15653e+00 -2.97271e+00 -3.34035e+00
9.28000e+03 2.30000e+01 -3.15595e+00 -2.80719e+00 -3.50471e+00 -3.15632e+00 -2.97627e+00 -3.33638e+00
9.44000e+03 2.30000e+01 -3.15595e+00 -2.80719e+00 -3.50471e+00 -3.15619e+00 -2.97992e+00 -3.33246e+00
9.60000e+03 2.40000e+01 -2.98088e+00 -2.82325e+00 -3.13852e+00 -3.15613e+00 -2.98365e+00 -3.32861e+00
9.76000e+03 2.40000e+01 -2.98088e+00 -2.82325e+00 -3.13852e+00 -3.15614e+00 -2.98746e+00 -3.32483e+00
9.92000e+03 2.40000e+01 -2.98088e+00 -2.82325e+00 -3.13852e+00 -3.15624e+00 -2.99136e+00 -3.32111e+00
1.00800e+04 2.50000e+01 -3.24846e+00 -2.77796e+00 -3.71896e+00 -3.15640e+00 -2.99534e+00 -3.31747e+00
1.02400e+04 2.50000e+01 -3.24846e+00 -2.77796e+00 -3.71896e+00 -3.15665e+00 -2.99940e+00 -3.31389e+00
1.04000e+04 2.60000e+01 -3.13415e+00 -3.02607e+00 -3.24223e+00 -3.15696e+00 -3.00354e+00 -3.31037e+00
1.05600e+04 2.60000e+01 -3.13415e+00 -3.02607e+00 -3.24223e+00 -3.15733e+00 -3.00774e+00 -3.30692e+00
1.07200e+04 2.60000e+01 -3.13415e+00 -3.02607e+00 -3.24223e+00 -3.15776e+00 -3.01202e+00 -3.30351e+00
1.08800e+04 2.70000e+01 -3.21657e+00 -3.04173e+00 -3.39141e+00 -3.15824e+00 -3.01635e+00 -3.30014e+00
1.10400e+04 2.70000e+01 -3.21657e+00 -3.04173e+00 -3.39141e+00 -3.15878e+00 -3.02075e+00 -3.29680e+00
1.12000e+04 2.80000e+01 -3.03658e+00 -2.85335e+00 -3.21981e+00 -3.15934e+00 -3.02518e+00 -3.29350e+00
1.13600e+04 2.80000e+01 -3.03658e+00 -2.85335e+00 -3.21981e+00 -3.15994e+00 -3.02965e+00 -3.29023e+00
1.15200e+04 2.80000e+01 -3.03658e+00 -2.85335e+00 -3.21981e+00 -3.16055e+00 -3.03414e+00 -3.28696e+00
1.16800e+04 2.90000e+01 -3.25238e+00 -2.96933e+00 -3.53544e+00 -3.16118e+00 -3.03865e+00 -3.28372e+00
1.18400e+04 2.90000e+01 -3.25238e+00 -2.96933e+00 -3.53544e+00 -3.16182e+00 -3.04315e+00 -3.28049e+00
1.20000e+04 3.00000e+01 -3.32356e+00 -3.20085e+00 -3.44627e+00 -3.16245e+00 -3.04762e+00 -3.27728e+00
1.21600e+04 3.00000e+01 -3.32356e+00 -3.20085e+00 -3.44627e+00 -3.16307e+00 -3.05207e+00 -3.27408e+00
1.23200e+04 3.00000e+01 -3.32356e+00 -3.20085e+00 -3.44627e+00 -3.16368e+00 -3.05646e+00 -3.27090e+00
1.24800e+04 3.10000e+01 -3.26040e+00 -3.09154e+00 -3.42926e+00 -3.16426e+00 -3.06078e+00 -3.26774e+00
1.26400e+04 3.10000e+01 -3.26040e+00 -3.09154e+00 -3.42926e+00 -3.16481e+00 -3.06502e+00 -3.26460e+00
1.28000e+04 3.20000e+01 -3.13328e+00 -2.78050e+00 -3.48606e+00 -3.16533e+00 -3.06916e+00 -3.26149e+00
1.29600e+04 3.20000e+01 -3.13328e+00 -2.78050e+00 -3.48606e+00 -3.16581e+00 -3.07319e+00 -3.25842e+00
1.31200e+04 3.20000e+01 -3.13328e+00 -2.78050e+00 -3.48606e+00 -3.16624e+00 -3.07709e+00 -3.25539e+00
1.32800e+04 3.30000e+01 -3.14404e+00 -2.85113e+00 -3.43695e+00 -3.16663e+00 -3.08085e+00 -3.25241e+00
1.34400e+04 3.30000e+01 -3.14404e+00 -2.85113e+00 -3.43695e+00 -3.16697e+00 -3.08447e+00 -3.24946e+00
1.36000e+04 3.40000e+01 -3.41514e+00 -3.21316e+00 -3.61712e+00 -3.16726e+00 -3.08794e+00 -3.24658e+00
1.37600e+04 3.40000e+01 -3.41514e+00 -3.21316e+00 -3.61712e+00 -3.16750e+00 -3.09124e+00 -3.24375e+00
1.39200e+04 3.40000e+01 -3.41514e+00 -3.21316e+00 -3.61712e+00 -3.16769e+00 -3.09440e+00 -3.24098e+00
1.40800e+04 3.50000e+01 -3.16645e+00 -2.97951e+00 -3.35340e+00 -3.16783e+00 -3.09739e+00 -3.23827e+00
1.42400e+04 3.50000e+01 -3.16645e+00 -2.97951e+00 -3.35340e+00 -3.16792e+00 -3.10021e+00 -3.23563e+00
1.44000e+04 3.60000e+01 -3.11341e+00 -3.03476e+00 -3.19206e+00 -3.16797e+00 -3.10289e+00 -3.23306e+00
1.45600e+04 3.60000e+01 -3.11341e+00 -3.03476e+00 -3.19206e+00 -3.16798e+00 -3.10542e+00 -3.23054e+00
1.47200e+04 3.60000e+01 -3.11341e+00 -3.03476e+00 -3.19206e+00 -3.16795e+00 -3.10780e+00 -3.22811e+00
1.48800e+04 3.70000e+01 -3.31191e+00 -2.92316e+00 -3.70066e+00 -3.16790e+00 -3.11003e+00 -3.22576e+00
1.50400e+04 3.70000e+01 -3.31191e+00 -2.92316e+00 -3.70066e+00 -3.16782e+00 -3.11214e+00 -3.22349e+00
1.52000e+04 3.80000e+01 -3.20959e+00 -2.89685e+00 -3.52233e+00 -3.16772e+00 -3.11412e+00 -3.22132e+00
1.53600e+04 3.80000e+01 -3.20959e+00 -2.89685e+00 -3.52233e+00 -3.16761e+00 -3.11597e+00 -3.21925e+00
1.55200e+04 3.80000e+01 -3.20959e+00 -2.89685e+00 -3.52233e+00 -3.16750e+00 -3.11769e+00 -3.21730e+00
1.56800e+04 3.90000e+01 -3.20538e+00 -3.04654e+00 -3.36421e+00 -3.16739e+00 -3.11929e+00 -3.21549e+00
1.58400e+04 3.90000e+01 -3.20538e+00 -3.04654e+00 -3.36421e+00 -3.16729e+00 -3.12076e+00 -3.21382e+00
1.60000e+04 4.00000e+01 -3.47406e+00 -3.03824e+00 -3.90988e+00 -3.16721e+00 -3.12210e+00 -3.21233e+00
1.61600e+04 4.00000e+01 -3.47406e+00 -3.03824e+00 -3.90988e+00 -3.16716e+00 -3.12329e+00 -3.21103e+00
1.63200e+04 4.00000e+01 -3.47406e+00 -3.03824e+00 -3.90988e+00 -3.16715e+00 -3.12435e+00 -3.20994e+00
1.64800e+04 4.10000e+01 -3.05331e+00 -2.93577e+00 -3.17086e+00 -3.16717e+00 -3.12526e+00 -3.20908e+00
1.66400e+04 4.10000e+01 -3.05331e+00 -2.93577e+00 -3.17086e+00 -3.16723e+00 -3.12602e+00 -3.20845e+00
1.68000e+04 4.20000e+01 -3.16162e+00 -2.87212e+00 -3.45111e+00 -3.16736e+00 -3.12663e+00 -3.20809e+00
1.69600e+04 4.20000e+01 -3.16162e+00 -2.87212e+00 -3.45111e+00 -3.16753e+00 -3.12709e+00 -3.20797e+00
1.71200e+04 4.20000e+01 -3.16162e+00 -2.87212e+00 -3.45111e+00 -3.16777e+00 -3.12742e+00 -3.20812e+00
1.72800e+04 4.30000e+01 -3.39388e+00 -3.12534e+00 -3.66243e+00 -3.16807e+00 -3.12763e+00 -3.20851e+00
1.74400e+04 4.30000e+01 -3.39388e+00 -3.12534e+00 -3.66243e+00 -3.16844e+00 -3.12773e+00 -3.20914e+00
1.76000e+04 4.40000e+01 -3.40419e+00 -3.28081e+00 -3.52756e+00 -3.16887e+00 -3.12776e+00 -3.20999e+00
1.77600e+04 4.40000e+01 -3.40419e+00 -3.28081e+00 -3.52756e+00 -3.16938e+00 -3.12773e+00 -3.21103e+00
1.79200e+04 4.40000e+01 -3.40419e+00 -3.28081e+00 -3.52756e+00 -3.16995e+00 -3.12768e+00 -3.21223e+00
1.80800e+04 4.50000e+01 -3.18878e+00 -3.01793e+00 -3.35962e+00 -3.17060e+00 -3.12763e+00 -3.21357e+00
1.82400e+04 4.50000e+01 -3.18878e+00 -3.01793e+00 -3.35962e+00 -3.17132e+00 -3.12762e+00 -3.21501e+00
1.84000e+04 4.60000e+01 -3.04025e+00 -2.82781e+00 -3.25269e+00 -3.17211e+00 -3.12768e+00 -3.21654e+00
1.85600e+04 4.60000e+01 -3.04025e+00 -2.82781e+00 -3.25269e+00 -3.17296e+00 -3.12783e+00 -3.21810e+00
1.87200e+04 4.60000e+01 -3.04025e+00 -2.82781e+00 -3.25269e+00 -3.17388e+00 -3.12809e+00 -3.21967e+00
1.88800e+04 4.70000e+01 -3.02159e+00 -2.84370e+00 -3.19948e+00 -3.17487e+00 -3.12850e+00 -3.22123e+00
1.90400e+04 4.70000e+01 -3.02159e+00 -2.84370e+00 -3.19948e+00 -3.17591e+00 -3.12907e+00 -3.22276e+00
1.92000e+04 4.80000e+01 -3.07222e+00 -2.75641e+00 -3.38803e+00 -3.17703e+00 -3.12983e+00 -3.22423e+00
1.93600e+04 4.80000e+01 -3.07222e+00 -2.75641e+00 -3.38803e+00 -3.17819e+00 -3.13076e+00 -3.22561e+00
1.95200e+04 4.80000e+01 -3.07222e+00 -2.75641e+00 -3.38803e+00 -3.17941e+00 -3.13190e+00 -3.22691e+00
1.96800e+04 4.90000e+01 -3.09989e+00 -2.77781e+00 -3.42196e+00 -3.18067e+00 -3.13324e+00 -3.22811e+00
1.98400e+04 4.90000e+01 -3.09989e+00 -2.77781e+00 -3.42196e+00 -3.18199e+00 -3.13479e+00 -3.22919e+00
2.00000e+04 5.00000e+01 -3.15154e+00 -3.01279e+00 -3.29029e+00 -3.18335e+00 -3.13654e+00 -3.23017e+00
2.01600e+04 5.00000e+01 -3.15154e+00 -3.01279e+00 -3.29029e+00 -3.18476e+00 -3.13849e+00 -3.23102e+00
2.03200e+04 5.00000e+01 -3.15154e+00 -3.01279e+00 -3.29029e+00 -3.18620e+00 -3.14062e+00 -3.23177e+00
2.04800e+04 5.10000e+01 -3.16174e+00 -2.79066e+00 -3.53281e+00 -3.18767e+00 -3.14294e+00 -3.23241e+00
2.06400e+04 5.10000e+01 -3.16174e+00 -2.79066e+00 -3.53281e+00 -3.18918e+00 -3.14541e+00 -3.23295e+00
2.08000e+04 5.20000e+01 -3.19857e+00 -3.06592e+00 -3.33122e+00 -3.19072e+00 -3.14802e+00 -3.23341e+00
2.09600e+04 5.20000e+01 -3.19857e+00 -3.06592e+00 -3.33122e+00 -3.19227e+00 -3.15075e+00 -3.23378e+00
2.11200e+04 5.20000e+01 -3.19857e+00 -3.06592e+00 -3.33122e+00 -3.19384e+00 -3.15357e+00 -3.23410e+00
2.12800e+04 5.30000e+01 -3.13745e+00 -2.90024e+00 -3.37466e+00 -3.19541e+00 -3.15645e+00 -3.23437e+00
2.14400e+04 5.30000e+01 -3.13745e+00 -2.90024e+00 -3.37466e+00 -3.19698e+00 -3.15937e+00 -3.23460e+00
2.16000e+04 5.40000e+01 -3.22098e+00 -2.99112e+00 -3.45084e+00 -3.19855e+00 -3.16229e+00 -3.23480e+00
2.17600e+04 5.40000e+01 -3.22098e+00 -2.99112e+00 -3.45084e+00 -3.20008e+00 -3.16518e+00 -3.23499e+00
2.19200e+04 5.40000e+01 -3.22098e+00 -2.99112e+00 -3.45084e+00 -3.20159e+00 -3.16801e+00 -3.23518e+00
2.20800e+04 5.50000e+01 -2.92058e+00 -2.49926e+00 -3.34190e+00 -3.20306e+00 -3.17075e+00 -3.23536e+00
2.22400e+04 5.50000e+01 -2.92058e+00 -2.49926e+00 -3.34190e+00 -3.20446e+00 -3.17337e+00 -3.23556e+00
2.24000e+04 5.60000e+01 -3.21218e+00 -2.95877e+00 -3.46560e+00 -3.20580e+00 -3.17584e+00 -3.23576e+00
2.25600e+04 5.60000e+01 -3.21218e+00 -2.95877e+00 -3.46560e+00 -3.20706e+00 -3.17815e+00 -3.23596e+00
2.27200e+04 5.60000e+01 -3.21218e+00 -2.95877e+00 -3.46560e+00 -3.20822e+00 -3.18027e+00 -3.23617e+00
2.28800e+04 5.70000e+01 -3.18723e+00 -2.96893e+00 -3.40553e+00 -3.20929e+00 -3.18221e+00 -3.23636e+00
2.30400e+04 5.70000e+01 -3.18723e+00 -2.96893e+00 -3.40553e+00 -3.21023e+00 -3.18394e+00 -3.23652e+00
2.32000e+04 5.80000e+01 -3.07723e+00 -3.00224e+00 -3.15223e+00 -3.21104e+00 -3.18547e+00 -3.23662e+00
2.33600e+04 5.80000e+01 -3.07723e+00 -3.00224e+00 -3.15223e+00 -3.21173e+00 -3.18682e+00 -3.23664e+00
2.35200e+04 5.80000e+01 -3.07723e+00 -3.00224e+00 -3.15223e+00 -3.21227e+00 -3.18798e+00 -3.23655e+00
2.36800e+04 5.90000e+01 -3.11401e+00 -2.87754e+00 -3.35048e+00 -3.21267e+00 -3.18899e+00 -3.23634e+00
2.38400e+04 5.90000e+01 -3.11401e+00 -2.87754e+00 -3.35048e+00 -3.21291e+00 -3.18986e+00 -3.23595e+00
2.40000e+04 6.00000e+01 -3.35841e+00 -2.94645e+00 -3.77038e+00 -3.21300e+00 -3.19061e+00 -3.23538e+00
2.41600e+04 6.00000e+01 -3.35841e+00 -2.94645e+00 -3.77038e+00 -3.21293e+00 -3.19127e+00 -3.23459e+00
2.43200e+04 6.00000e+01 -3.35841e+00 -2.94645e+00 -3.77038e+00 -3.21270e+00 -3.19184e+00 -3.23356e+00
2.44800e+04 6.10000e+01 -3.09587e+00 -2.91476e+00 -3.27698e+00 -3.21232e+00 -3.19236e+00 -3.23229e+00
2.46400e+04 6.10000e+01 -3.09587e+00 -2.91476e+00 -3.27698e+00 -3.21179e+00 -3.19282e+00 -3.23076e+00
2.48000e+04 6.20000e+01 -3.16840e+00 -2.83852e+00 -3.49828e+00 -3.21111e+00 -3.19326e+00 -3.22897e+00
2.49600e+04 6.20000e+01 -3.16840e+00 -2.83852e+00 -3.49828e+00 -3.21029e+00 -3.19366e+00 -3.22693e+00
2.51200e+04 6.20000e+01 -3.16840e+00 -2.83852e+00 -3.49828e+00 -3.20934e+00 -3.19402e+00 -3.22465e+00
2.52800e+04 6.30000e+01 -3.18899e+00 -3.03271e+00 -3.34527e+00 -3.20825e+00 -3.19434e+00 -3.22216e+00
2.54400e+04 6.30000e+01 -3.18899e+00 -3.03271e+00 -3.34527e+00 -3.20704e+00 -3.19459e+00 -3.21950e+00
2.56000e+04 6.40000e+01 -3.04630e+00 -2.87050e+00 -3.22210e+00 -3.20572e+00 -3.19470e+00 -3.21674e+00
2.57600e+04 6.40000e+01 -3.04630e+00 -2.87050e+00 -3.22210e+00 -3.20430e+00 -3.19460e+00 -3.21399e+00
2.59200e+04 6.40000e+01 -3.04630e+00 -2.87050e+00 -3.22210e+00 -3.20277e+00 -3.19412e+00 -3.21143e+00
2.60800e+04 6.50000e+01 -2.83203e+00 -2.72380e+00 -2.94026e+00 -3.20117e+00 -3.19306e+00 -3.20928e+00
2.62400e+04 6.50000e+01 -2.83203e+00 -2.72380e+00 -2.94026e+00 -3.19949e+00 -3.19121e+00 -3.20777e+00
2.64000e+04 6.60000e+01 -2.79875e+00 -2.71073e+00 -2.88677e+00 -3.19774e+00 -3.18854e+00 -3.20694e+00
2.65600e+04 6.60000e+01 -2.79875e+00 -2.71073e+00 -2.88677e+00 -3.19595e+00 -3.18520e+00 -3.20670e+00
2.67200e+04 6.60000e+01 -2.79875e+00 -2.71073e+00 -2.88677e+00 -3.19411e+00 -3.18137e+00 -3.20684e+00
2.68800e+04 6.70000e+01 -2.89819e+00 -2.63316e+00 -3.16321e+00 -3.19224e+00 -3.17722e+00 -3.20726e+00
2.70400e+04 6.70000e+01 -2.89819e+00 -2.63316e+00 -3.16321e+00 -3.19035e+00 -3.17286e+00 -3.20784e+00
2.72000e+04 6.80000e+01 -2.85985e+00 -2.72654e+00 -2.99315e+00 -3.18845e+00 -3.16835e+00 -3.20855e+00
2.73600e+04 6.80000e+01 -2.85985e+00 -2.72654e+00 -2.99315e+00 -3.18655e+00 -3.16378e+00 -3.20933e+00
2.75200e+04 6.80000e+01 -2.85985e+00 -2.72654e+00 -2.99315e+00 -3.18467e+00 -3.15918e+00 -3.21016e+00
2.76800e+04 6.90000e+01 -2.72487e+00 -2.58076e+00 -2.86899e+00 -3.18280e+00 -3.15458e+00 -3.21102e+00
2.78400e+04 6.90000e+01 -2.72487e+00 -2.58076e+00 -2.86899e+00 -3.18096e+00 -3.15003e+00 -3.21189e+00
2.80000e+04 7.00000e+01 -3.24690e+00 -2.82972e+00 -3.66408e+00 -3.17915e+00 -3.14556e+00 -3.21274e+00
2.81600e+04 7.00000e+01 -3.24690e+00 -2.82972e+00 -3.66408e+00 -3.17738e+00 -3.14118e+00 -3.21359e+00
2.83200e+04 7.00000e+01 -3.24690e+00 -2.82972e+00 -3.66408e+00 -3.17566e+00 -3.13692e+00 -3.21439e+00
2.84800e+04 7.10000e+01 -3.05341e+00 -2.83376e+00 -3.27305e+00 -3.17397e+00 -3.13280e+00 -3.21514e+00
2.86400e+04 7.10000e+01 -3.05341e+00 -2.83376e+00 -3.27305e+00 -3.17233e+00 -3.12883e+00 -3.21582e+00
2.88000e+04 7.20000e+01 -3.20590e+00 -2.98599e+00 -3.42581e+00 -3.17072e+00 -3.12503e+00 -3.21641e+00
2.89600e+04 7.20000e+01 -3.20590e+00 -2.98599e+00 -3.42581e+00 -3.16914e+00 -3.12140e+00 -3.21689e+00
2.91200e+04 7.20000e+01 -3.20590e+00 -2.98599e+00 -3.42581e+00 -3.16759e+00 -3.11794e+00 -3.21724e+00
2.92800e+04 7.30000e+01 -3.02156e+00 -2.73146e+00 -3.31167e+00 -3.16605e+00 -3.11466e+00 -3.21743e+00
2.94400e+04 7.30000e+01 -3.02156e+00 -2.73146e+00 -3.31167e+00 -3.16450e+00 -3.11155e+00 -3.21745e+00
2.96000e+04 7.40000e+01 -2.87752e+00 -2.47478e+00 -3.28026e+00 -3.16294e+00 -3.10861e+00 -3.21728e+00
2.97600e+04 7.40000e+01 -2.87752e+00 -2.47478e+00 -3.28026e+00 -3.16136e+00 -3.10582e+00 -3.21690e+00
2.99200e+04 7.40000e+01 -2.87752e+00 -2.47478e+00 -3.28026e+00 -3.15972e+00 -3.10318e+00 -3.21627e+00
3.00800e+04 7.50000e+01 -2.98792e+00 -2.76550e+00 -3.21033e+00 -3.15802e+00 -3.10066e+00 -3.21538e+00
3.02400e+04 7.50000e+01 -2.98792e+00 -2.76550e+00 -3.21033e+00 -3.15624e+00 -3.09827e+00 -3.21422e+00
3.04000e+04 7.60000e+01 -2.78177e+00 -2.45616e+00 -3.10738e+00 -3.15436e+00 -3.09595e+00 -3.21277e+00
3.05600e+04 7.60000e+01 -2.78177e+00 -2.45616e+00 -3.10738e+00 -3.15237e+00 -3.09372e+00 -3.21101e+00
3.07200e+04 7.60000e+01 -2.78177e+00 -2.45616e+00 -3.10738e+00 -3.15025e+00 -3.09155e+00 -3.20895e+00
3.08800e+04 7.70000e+01 -2.88454e+00 -2.72335e+00 -3.04573e+00 -3.14799e+00 -3.08942e+00 -3.20657e+00
3.10400e+04 7.70000e+01 -2.88454e+00 -2.72335e+00 -3.04573e+00 -3.14559e+00 -3.08732e+00 -3.20387e+00
3.12000e+04 7.80000e+01 -2.80600e+00 -2.65355e+00 -2.95845e+00 -3.14304e+00 -3.08522e+00 -3.20085e+00
3.13600e+04 7.80000e+01 -2.80600e+00 -2.65355e+00 -2.95845e+00 -3.14033e+00 -3.08312e+00 -3.19754e+00
3.15200e+04 7.80000e+01 -2.80600e+00 -2.65355e+00 -2.95845e+00 -3.13746e+00 -3.08099e+00 -3.19392e+00
3.16800e+04 7.90000e+01 -3.12402e+00 -3.02416e+00 -3.22388e+00 -3.13444e+00 -3.07884e+00 -3.19005e+00
3.18400e+04 7.90000e+01 -3.12402e+00 -3.02416e+00 -3.22388e+00 -3.13127e+00 -3.07664e+00 -3.18591e+00
3.20000e+04 8.00000e+01 -3.33350e+00 -3.08237e+00 -3.58462e+00 -3.12796e+00 -3.07439e+00 -3.18154e+00
3.21600e+04 8.00000e+01 -3.33350e+00 -3.08237e+00 -3.58462e+00 -3.12453e+00 -3.07208e+00 -3.17698e+00
3.23200e+04 8.00000e+01 -3.33350e+00 -3.08237e+00 -3.58462e+00 -3.12097e+00 -3.06970e+00 -3.17224e+00
3.24800e+04 8.10000e+01 -2.86077e+00 -2.39533e+00 -3.32621e+00 -3.11730e+00 -3.06725e+00 -3.16736e+00
3.26400e+04 8.10000e+01 -2.86077e+00 -2.39533e+00 -3.32621e+00 -3.11355e+00 -3.06472e+00 -3.16237e+00
3.28000e+04 8.20000e+01 -2.93967e+00 -2.67881e+00 -3.20053e+00 -3.10971e+00 -3.06210e+00 -3.15732e+00
3.29600e+04 8.20000e+01 -2.93967e+00 -2.67881e+00 -3.20053e+00 -3.10581e+00 -3.05938e+00 -3.15223e+00
3.31200e+04 8.20000e+01 -2.93967e+00 -2.67881e+00 -3.20053e+00 -3.10185e+00 -3.05657e+00 -3.14714e+00
3.32800e+04 8.30000e+01 -2.91771e+00 -2.67600e+00 -3.15941e+00 -3.09785e+00 -3.05363e+00 -3.14207e+00
3.34400e+04 8.30000e+01 -2.91771e+00 -2.67600e+00 -3.15941e+00 -3.09383e+00 -3.05059e+00 -3.13707e+00
3.36000e+04 8.40000e+01 -3.13353e+00 -2.96583e+00 -3.30123e+00 -3.08979e+00 -3.04743e+00 -3.13216e+00
3.37600e+04 8.40000e+01 -3.13353e+00 -2.96583e+00 -3.30123e+00 -3.08575e+00 -3.04414e+00 -3.12736e+00
3.39200e+04 8.40000e+01 -3.13353e+00 -2.96583e+00 -3.30123e+00 -3.08170e+00 -3.04073e+00 -3.12268e+00
3.40800e+04 8.50000e+01 -2.95464e+00 -2.79532e+00 -3.11395e+00 -3.07767e+00 -3.03719e+00 -3.11816e+00
3.42400e+04 8.50000e+01 -2.95464e+00 -2.79532e+00 -3.11395e+00 -3.07367e+00 -3.03355e+00 -3.11379e+00
3.44000e+04 8.60000e+01 -3.13956e+00 -2.87242e+00 -3.40670e+00 -3.06970e+00 -3.02980e+00 -3.10960e+00
3.45600e+04 8.60000e+01 -3.13956e+00 -2.87242e+00 -3.40670e+00 -3.06576e+00 -3.02595e+00 -3.10557e+00
3.47200e+04 8.60000e+01 -3.13956e+00 -2.87242e+00 -3.40670e+00 -3.06188e+00 -3.02203e+00 -3.10172e+00
3.48800e+04 8.70000e+01 -2.94504e+00 -2.63947e+00 -3.25062e+00 -3.05804e+00 -3.01804e+00 -3.09804e+00
3.50400e+04 8.70000e+01 -2.94504e+00 -2.63947e+00 -3.25062e+00 -3.05427e+00 -3.01401e+00 -3.09453e+00
3.52000e+04 8.80000e+01 -2.90986e+00 -2.74826e+00 -3.07147e+00 -3.05057e+00 -3.00995e+00 -3.09119e+00
3.53600e+04 8.80000e+01 -2.90986e+00 -2.74826e+00 -3.07147e+00 -3.04694e+00 -3.00587e+00 -3.08801e+00
3.55200e+04 8.80000e+01 -2.90986e+00 -2.74826e+00 -3.07147e+00 -3.04341e+00 -3.00179e+00 -3.08502e+00
3.56800e+04 8.90000e+01 -2.81377e+00 -2.64111e+00 -2.98643e+00 -3.03995e+00 -2.99773e+00 -3.08218e+00
3.58400e+04 8.90000e+01 -2.81377e+00 -2.64111e+00 -2.98643e+00 -3.03660e+00 -2.99369e+00 -3.07952e+00
3.60000e+04 9.00000e+01 -2.81518e+00 -2.53573e+00 -3.09463e+00 -3.03336e+00 -2.98969e+00 -3.07702e+00
3.61600e+04 9.00000e+01 -2.81518e+00 -2.53573e+00 -3.09463e+00 -3.03022e+00 -2.98573e+00 -3.07470e+00
3.63200e+04 9.00000e+01 -2.81518e+00 -2.53573e+00 -3.09463e+00 -3.02719e+00 -2.98184e+00 -3.07255e+00
3.64800e+04 9.10000e+01 -2.76199e+00 -2.66590e+00 -2.85807e+00 -3.02429e+00 -2.97800e+00 -3.07058e+00
3.66400e+04 9.10000e+01 -2.76199e+00 -2.66590e+00 -2.85807e+00 -3.02151e+00 -2.97424e+00 -3.06878e+00
3.68000e+04 9.20000e+01 -2.95618e+00 -2.51552e+00 -3.39684e+00 -3.01886e+00 -2.97056e+00 -3.06716e+00
3.69600e+04 9.20000e+01 -2.95618e+00 -2.51552e+00 -3.39684e+00 -3.01634e+00 -2.96697e+00 -3.06571e+00
3.71200e+04 9.20000e+01 -2.95618e+00 -2.51552e+00 -3.39684e+00 -3.01396e+00 -2.96349e+00 -3.06444e+00
3.72800e+04 9.30000e+01 -2.85398e+00 -2.60401e+00 -3.10395e+00 -3.01172e+00 -2.96011e+00 -3.06332e+00
3.74400e+04 9.30000e+01 -2.85398e+00 -2.60401e+00 -3.10395e+00 -3.00961e+00 -2.95685e+00 -3.06237e+00
3.76000e+04 9.40000e+01 -2.84337e+00 -2.70636e+00 -2.98038e+00 -3.00764e+00 -2.95371e+00 -3.06157e+00
3.77600e+04 9.40000e+01 -2.84337e+00 -2.70636e+00 -2.98038e+00 -3.00581e+00 -2.95070e+00 -3.06092e+00
3.79200e+04 9.40000e+01 -2.84337e+00 -2.70636e+00 -2.98038e+00 -3.00411e+00 -2.94782e+00 -3.06040e+00
3.80800e+04 9.50000e+01 -2.91583e+00 -2.67041e+00 -3.16126e+00 -3.00253e+00 -2.94506e+00 -3.06001e+00
3.82400e+04 9.50000e+01 -2.91583e+00 -2.67041e+00 -3.16126e+00 -3.00108e+00 -2.94244e+00 -3.05972e+00
3.84000e+04 9.60000e+01 -2.80465e+00 -2.43078e+00 -3.17853e+00 -2.99974e+00 -2.93994e+00 -3.05955e+00
3.85600e+04 9.60000e+01 -2.80465e+00 -2.43078e+00 -3.17853e+00 -2.99851e+00 -2.93756e+00 -3.05946e+00
3.87200e+04 9.60000e+01 -2.80465e+00 -2.43078e+00 -3.17853e+00 -2.99737e+00 -2.93531e+00 -3.05943e+00
3.88800e+04 9.70000e+01 -2.88030e+00 -2.51265e+00 -3.24796e+00 -2.99631e+00 -2.93317e+00 -3.05946e+00
3.90400e+04 9.70000e+01 -2.88030e+00 -2.51265e+00 -3.24796e+00 -2.99533e+00 -2.93113e+00 -3.05953e+00
3.92000e+04 9.80000e+01 -3.07974e+00 -2.85436e+00 -3.30513e+00 -2.99439e+00 -2.92918e+00 -3.05961e+00
3.93600e+04 9.80000e+01 -3.07974e+00 -2.85436e+00 -3.30513e+00 -2.99350e+00 -2.92733e+00 -3.05967e+00
3.95200e+04 9.80000e+01 -3.07974e+00 -2.85436e+00 -3.30513e+00 -2.99263e+00 -2.92554e+00 -3.05971e+00
3.96800e+04 9.90000e+01 -2.95066e+00 -2.74532e+00 -3.15600e+00 -2.99177e+00 -2.92384e+00 -3.05971e+00
3.98400e+04 9.90000e+01 -2.95066e+00 -2.74532e+00 -3.15600e+00 -2.99091e+00 -2.92219e+00 -3.05962e+00
4.00000e+04 1.00000e+02 -2.89249e+00 -2.51431e+00 -3.27067e+00 -2.99002e+00 -2.92061e+00 -3.05943e+00
4.01600e+04 1.00000e+02 -2.89249e+00 -2.51431e+00 -3.27067e+00 -2.98910e+00 -2.91906e+00 -3.05914e+00
4.03200e+04 1.00000e+02 -2.89249e+00 -2.51431e+00 -3.27067e+00 -2.98813e+00 -2.91756e+00 -3.05870e+00
4.04800e+04 1.01000e+02 -3.17890e+00 -2.81353e+00 -3.54427e+00 -2.98710e+00 -2.91610e+00 -3.05810e+00
4.06400e+04 1.01000e+02 -3.17890e+00 -2.81353e+00 -3.54427e+00 -2.98600e+00 -2.91467e+00 -3.05734e+00
4.08000e+04 1.02000e+02 -2.89277e+00 -2.60978e+00 -3.17577e+00 -2.98482e+00 -2.91326e+00 -3.05639e+00
4.09600e+04 1.02000e+02 -2.89277e+00 -2.60978e+00 -3.17577e+00 -2.98355e+00 -2.91187e+00 -3.05523e+00
4.11200e+04 1.02000e+02 -2.89277e+00 -2.60978e+00 -3.17577e+00 -2.98219e+00 -2.91050e+00 -3.05387e+00
4.12800e+04 1.03000e+02 -2.93879e+00 -2.66655e+00 -3.21104e+00 -2.98072e+00 -2.90913e+00 -3.05231e+00
4.14400e+04 1.03000e+02 -2.93879e+00 -2.66655e+00 -3.21104e+00 -2.97915e+00 -2.90777e+00 -3.05053e+00
4.16000e+04 1.04000e+02 -2.93328e+00 -2.48118e+00 -3.38538e+00 -2.97748e+00 -2.90641e+00 -3.04855e+00
4.17600e+04 1.04000e+02 -2.93328e+00 -2.48118e+00 -3.38538e+00 -2.97571e+00 -2.90505e+00 -3.04638e+00
4.19200e+04 1.04000e+02 -2.93328e+00 -2.48118e+00 -3.38538e+00 -2.97385e+00 -2.90366e+00 -3.04403e+00
4.20800e+04 1.05000e+02 -2.93580e+00 -2.77080e+00 -3.10080e+00 -2.97189e+00 -2.90225e+00 -3.04152e+00
4.22400e+04 1.05000e+02 -2.93580e+00 -2.77080e+00 -3.10080e+00 -2.96985e+00 -2.90082e+00 -3.03888e+00
4.24000e+04 1.06000e+02 -2.91148e+00 -2.72547e+00 -3.09749e+00 -2.96773e+00 -2.89933e+00 -3.03614e+00
4.25600e+04 1.06000e+02 -2.91148e+00 -2.72547e+00 -3.09749e+00 -2.96556e+00 -2.89781e+00 -3.03331e+00
4.27200e+04 1.06000e+02 -2.91148e+00 -2.72547e+00 -3.09749e+00 -2.96333e+00 -2.89621e+00 -3.03044e+00
4.28800e+04 1.07000e+02 -2.99937e+00 -2.90453e+00 -3.09420e+00 -2.96106e+00 -2.89454e+00 -3.02758e+00
4.30400e+04 1.07000e+02 -2.99937e+00 -2.90453e+00 -3.09420e+00 -2.95877e+00 -2.89280e+00 -3.02475e+00
4.32000e+04 1.08000e+02 -2.73754e+00 -2.38089e+00 -3.09419e+00 -2.95648e+00 -2.89096e+00 -3.02200e+00
4.33600e+04 1.08000e+02 -2.73754e+00 -2.38089e+00 -3.09419e+00 -2.95419e+00 -2.88902e+00 -3.01937e+00
4.35200e+04 1.08000e+02 -2.73754e+00 -2.38089e+00 -3.09419e+00 -2.95193e+00 -2.88696e+00 -3.01690e+00
4.36800e+04 1.09000e+02 -3.05016e+00 -2.86608e+00 -3.23424e+00 -2.94971e+00 -2.88481e+00 -3.01461e+00
4.38400e+04 1.09000e+02 -3.05016e+00 -2.86608e+00 -3.23424e+00 -2.94754e+00 -2.88254e+00 -3.01254e+00
4.40000e+04 1.10000e+02 -2.92226e+00 -2.71199e+00 -3.13252e+00 -2.94544e+00 -2.88017e+00 -3.01071e+00
4.41600e+04 1.10000e+02 -2.92226e+00 -2.71199e+00 -3.13252e+00 -2.94342e+00 -2.87769e+00 -3.00914e+00
4.43200e+04 1.10000e+02 -2.92226e+00 -2.71199e+00 -3.13252e+00 -2.94149e+00 -2.87514e+00 -3.00785e+00
4.44800e+04 1.11000e+02 -3.23459e+00 -2.96102e+00 -3.50815e+00 -2.93967e+00 -2.87253e+00 -3.00682e+00
4.46400e+04 1.11000e+02 -3.23459e+00 -2.96102e+00 -3.50815e+00 -2.93797e+00 -2.86987e+00 -3.00606e+00
4.48000e+04 1.12000e+02 -2.74278e+00 -2.60668e+00 -2.87889e+00 -2.93638e+00 -2.86720e+00 -3.00556e+00
4.49600e+04 1.12000e+02 -2.74278e+00 -2.60668e+00 -2.87889e+00 -2.93492e+00 -2.86454e+00 -3.00530e+00
4.51200e+04 1.12000e+02 -2.74278e+00 -2.60668e+00 -2.87889e+00 -2.93359e+00 -2.86192e+00 -3.00526e+00
4.52800e+04 1.13000e+02 -3.03139e+00 -2.88390e+00 -3.17888e+00 -2.93239e+00 -2.85937e+00 -3.00542e+00
4.54400e+04 1.13000e+02 -3.03139e+00 -2.88390e+00 -3.17888e+00 -2.93133e+00 -2.85692e+00 -3.00574e+00
4.56000e+04 1.14000e+02 -3.01280e+00 -2.86390e+00 -3.16170e+00 -2.93040e+00 -2.85458e+00 -3.00621e+00
4.57600e+04 1.14000e+02 -3.01280e+00 -2.86390e+00 -3.16170e+00 -2.92959e+00 -2.85239e+00 -3.00679e+00
4.59200e+04 1.14000e+02 -3.01280e+00 -2.86390e+00 -3.16170e+00 -2.92891e+00 -2.85037e+00 -3.00746e+00
4.60800e+04 1.15000e+02 -3.13381e+00 -3.03845e+00 -3.22917e+00 -2.92836e+00 -2.84852e+00 -3.00820e+00
4.62400e+04 1.15000e+02 -3.13381e+00 -3.03845e+00 -3.22917e+00 -2.92792e+00 -2.84689e+00 -3.00896e+00
4.64000e+04 1.16000e+02 -3.22122e+00 -2.83712e+00 -3.60532e+00 -2.92759e+00 -2.84546e+00 -3.00973e+00
4.65600e+04 1.16000e+02 -3.22122e+00 -2.83712e+00 -3.60532e+00 -2.92736e+00 -2.84425e+00 -3.01048e+00
4.67200e+04 1.16000e+02 -3.22122e+00 -2.83712e+00 -3.60532e+00 -2.92724e+00 -2.84328e+00 -3.01120e+00
4.68800e+04 1.17000e+02 -3.14362e+00 -3.02642e+00 -3.26081e+00 -2.92720e+00 -2.84253e+00 -3.01186e+00
4.70400e+04 1.17000e+02 -3.14362e+00 -3.02642e+00 -3.26081e+00 -2.92724e+00 -2.84202e+00 -3.01245e+00
4.72000e+04 1.18000e+02 -2.91296e+00 -2.66246e+00 -3.16347e+00 -2.92736e+00 -2.84176e+00 -3.01295e+00
4.73600e+04 1.18000e+02 -2.91296e+00 -2.66246e+00 -3.16347e+00 -2.92755e+00 -2.84174e+00 -3.01336e+00
4.75200e+04 1.18000e+02 -2.91296e+00 -2.66246e+00 -3.16347e+00 -2.92780e+00 -2.84196e+00 -3.01364e+00
4.76800e+04 1.19000e+02 -2.76978e+00 -2.45840e+00 -3.08115e+00 -2.92812e+00 -2.84242e+00 -3.01381e+00
4.78400e+04 1.19000e+02 -2.76978e+00 -2.45840e+00 -3.08115e+00 -2.92849e+00 -2.84311e+00 -3.01386e+00
4.80000e+04 1.20000e+02 -2.88283e+00 -2.68835e+00 -3.07731e+00 -2.92891e+00 -2.84405e+00 -3.01378e+00
4.81600e+04 1.20000e+02 -2.88283e+00 -2.68835e+00 -3.07731e+00 -2.92939e+00 -2.84522e+00 -3.01355e+00
4.83200e+04 1.20000e+02 -2.88283e+00 -2.68835e+00 -3.07731e+00 -2.92991e+00 -2.84662e+00 -3.01321e+00
4.84800e+04 1.21000e+02 -2.90778e+00 -2.79320e+00 -3.02236e+00 -2.93048e+00 -2.84825e+00 -3.01272e+00
4.86400e+04 1.21000e+02 -2.90778e+00 -2.79320e+00 -3.02236e+00 -2.93111e+00 -2.85011e+00 -3.01210e+00
4.88000e+04 1.22000e+02 -3.09764e+00 -2.83659e+00 -3.35870e+00 -2.93178e+00 -2.85219e+00 -3.01137e+00
4.89600e+04 1.22000e+02 -3.09764e+00 -2.83659e+00 -3.35870e+00 -2.93251e+00 -2.85450e+00 -3.01052e+00
4.91200e+04 1.22000e+02 -3.09764e+00 -2.83659e+00 -3.35870e+00 -2.93330e+00 -2.85702e+00 -3.00958e+00
4.92800e+04 1.23000e+02 -3.00731e+00 -2.82715e+00 -3.18747e+00 -2.93415e+00 -2.85975e+00 -3.00854e+00
4.94400e+04 1.23000e+02 -3.00731e+00 -2.82715e+00 -3.18747e+00 -2.93506e+00 -2.86269e+00 -3.00742e+00
4.96000e+04 1.24000e+02 -2.87223e+00 -2.64373e+00 -3.10072e+00 -2.93604e+00 -2.86583e+00 -3.00625e+00
4.97600e+04 1.24000e+02 -2.87223e+00 -2.64373e+00 -3.10072e+00 -2.93710e+00 -2.86916e+00 -3.00503e+00
4.99200e+04 1.24000e+02 -2.87223e+00 -2.64373e+00 -3.10072e+00 -2.93823e+00 -2.87266e+00 -3.00379e+00
5.00800e+04 1.25000e+02 -2.98778e+00 -2.62126e+00 -3.35431e+00 -2.93943e+00 -2.87633e+00 -3.00254e+00
5.02400e+04 1.25000e+02 -2.98778e+00 -2.62126e+00 -3.35431e+00 -2.94072e+00 -2.88012e+00 -3.00131e+00
5.04000e+04 1.26000e+02 -2.86057e+00 -2.50523e+00 -3.21591e+00 -2.94208e+00 -2.88404e+00 -3.00012e+00
5.05600e+04 1.26000e+02 -2.86057e+00 -2.50523e+00 -3.21591e+00 -2.94351e+00 -2.88804e+00 -2.99898e+00
5.07200e+04 1.26000e+02 -2.86057e+00 -2.50523e+00 -3.21591e+00 -2.94501e+00 -2.89210e+00 -2.99793e+00
5.08800e+04 1.27000e+02 -2.80722e+00 -2.52676e+00 -3.08768e+00 -2.94658e+00 -2.89617e+00 -2.99699e+00
5.10400e+04 1.27000e+02 -2.80722e+00 -2.52676e+00 -3.08768e+00 -2.94820e+00 -2.90021e+00 -2.99619e+00
5.12000e+04 1.28000e+02 -2.69442e+00 -2.51803e+00 -2.87081e+00 -2.94987e+00 -2.90418e+00 -2.99556e+00
5.13600e+04 1.28000e+02 -2.69442e+00 -2.51803e+00 -2.87081e+00 -2.95158e+00 -2.90804e+00 -2.99512e+00
5.15200e+04 1.28000e+02 -2.69442e+00 -2.51803e+00 -2.87081e+00 -2.95331e+00 -2.91171e+00 -2.99492e+00
5.16800e+04 1.29000e+02 -2.67402e+00 -2.35485e+00 -2.99318e+00 -2.95507e+00 -2.91516e+00 -2.99498e+00
5.18400e+04 1.29000e+02 -2.67402e+00 -2.35485e+00 -2.99318e+00 -2.95683e+00 -2.91832e+00 -2.99533e+00
5.20000e+04 1.30000e+02 -2.58041e+00 -2.44690e+00 -2.71392e+00 -2.95859e+00 -2.92118e+00 -2.99599e+00
5.21600e+04 1.30000e+02 -2.58041e+00 -2.44690e+00 -2.71392e+00 -2.96032e+00 -2.92367e+00 -2.99697e+00
5.23200e+04 1.30000e+02 -2.58041e+00 -2.44690e+00 -2.71392e+00 -2.96203e+00 -2.92579e+00 -2.99827e+00
5.24800e+04 1.31000e+02 -2.74691e+00 -2.53809e+00 -2.95573e+00 -2.96369e+00 -2.92753e+00 -2.99986e+00
5.26400e+04 1.31000e+02 -2.74691e+00 -2.53809e+00 -2.95573e+00 -2.96531e+00 -2.92890e+00 -3.00171e+00
5.28000e+04 1.32000e+02 -2.64725e+00 -2.37649e+00 -2.91801e+00 -2.96686e+00 -2.92993e+00 -3.00378e+00
5.29600e+04 1.32000e+02 -2.64725e+00 -2.37649e+00 -2.91801e+00 -2.96833e+00 -2.93065e+00 -3.00602e+00
5.31200e+04 1.32000e+02 -2.64725e+00 -2.37649e+00 -2.91801e+00 -2.96972e+00 -2.93110e+00 -3.00835e+00
5.32800e+04 1.33000e+02 -2.51435e+00 -2.25665e+00 -2.77205e+00 -2.97102e+00 -2.93132e+00 -3.01072e+00
5.34400e+04 1.33000e+02 -2.51435e+00 -2.25665e+00 -2.77205e+00 -2.97221e+00 -2.93132e+00 -3.01309e+00
5.36000e+04 1.34000e+02 -2.79632e+00 -2.62844e+00 -2.96420e+00 -2.97327e+00 -2.93117e+00 -3.01538e+00
5.37600e+04 1.34000e+02 -2.79632e+00 -2.62844e+00 -2.96420e+00 -2.97421e+00 -2.93086e+00 -3.01757e+00
5.39200e+04 1.34000e+02 -2.79632e+00 -2.62844e+00 -2.96420e+00 -2.97501e+00 -2.93043e+00 -3.01959e+00
5.40800e+04 1.35000e+02 -2.62896e+00 -2.22567e+00 -3.03225e+00 -2.97566e+00 -2.92989e+00 -3.02143e+00
5.42400e+04 1.35000e+02 -2.62896e+00 -2.22567e+00 -3.03225e+00 -2.97614e+00 -2.92923e+00 -3.02305e+00
5.44000e+04 1.36000e+02 -2.73965e+00 -2.50587e+00 -2.97342e+00 -2.97645e+00 -2.92848e+00 -3.02442e+00
5.45600e+04 1.36000e+02 -2.73965e+00 -2.50587e+00 -2.97342e+00 -2.97657e+00 -2.92762e+00 -3.02552e+00
5.47200e+04 1.36000e+02 -2.73965e+00 -2.50587e+00 -2.97342e+00 -2.97649e+00 -2.92665e+00 -3.02633e+00
5.48800e+04 1.37000e+02 -2.74583e+00 -2.54821e+00 -2.94345e+00 -2.97619e+00 -2.92555e+00 -3.02684e+00
5.50400e+04 1.37000e+02 -2.74583e+00 -2.54821e+00 -2.94345e+00 -2.97567e+00 -2.92432e+00 -3.02703e+00
5.52000e+04 1.38000e+02 -2.54186e+00 -2.29975e+00 -2.78398e+00 -2.97491e+00 -2.92293e+00 -3.02689e+00
5.53600e+04 1.38000e+02 -2.54186e+00 -2.29975e+00 -2.78398e+00 -2.97390e+00 -2.92138e+00 -3.02642e+00
5.55200e+04 1.38000e+02 -2.54186e+00 -2.29975e+00 -2.78398e+00 -2.97262e+00 -2.91964e+00 -3.02561e+00
5.56800e+04 1.39000e+02 -2.65507e+00 -2.38520e+00 -2.92495e+00 -2.97108e+00 -2.91770e+00 -3.02446e+00
5.58400e+04 1.39000e+02 -2.65507e+00 -2.38520e+00 -2.92495e+00 -2.96926e+00 -2.91554e+00 -3.02297e+00
5.60000e+04 1.40000e+02 -2.72232e+00 -2.51608e+00 -2.92856e+00 -2.96714e+00 -2.91315e+00 -3.02113e+00
5.61600e+04 1.40000e+02 -2.72232e+00 -2.51608e+00 -2.92856e+00 -2.96473e+00 -2.91049e+00 -3.01897e+00
5.63200e+04 1.40000e+02 -2.72232e+00 -2.51608e+00 -2.92856e+00 -2.96203e+00 -2.90758e+00 -3.01647e+00
5.64800e+04 1.41000e+02 -2.46030e+00 -2.17343e+00 -2.74716e+00 -2.95902e+00 -2.90439e+00 -3.01366e+00
5.66400e+04 1.41000e+02 -2.46030e+00 -2.17343e+00 -2.74716e+00 -2.95572e+00 -2.90090e+00 -3.01053e+00
5.68000e+04 1.42000e+02 -2.50648e+00 -2.26983e+00 -2.74313e+00 -2.95211e+00 -2.89712e+00 -3.00710e+00
5.69600e+04 1.42000e+02 -2.50648e+00 -2.26983e+00 -2.74313e+00 -2.94822e+00 -2.89304e+00 -3.00339e+00
5.71200e+04 1.42000e+02 -2.50648e+00 -2.26983e+00 -2.74313e+00 -2.94403e+00 -2.88866e+00 -2.99940e+00
5.72800e+04 1.43000e+02 -2.65694e+00 -2.40374e+00 -2.91015e+00 -2.93957e+00 -2.88398e+00 -2.99517e+00
5.74400e+04 1.43000e+02 -2.65694e+00 -2.40374e+00 -2.91015e+00 -2.93484e+00 -2.87900e+00 -2.99068e+00
5.76000e+04 1.44000e+02 -2.48019e+00 -2.14863e+00 -2.81174e+00 -2.92985e+00 -2.87374e+00 -2.98597e+00
5.77600e+04 1.44000e+02 -2.48019e+00 -2.14863e+00 -2.81174e+00 -2.92463e+00 -2.86820e+00 -2.98106e+00
5.79200e+04 1.44000e+02 -2.48019e+00 -2.14863e+00 -2.81174e+00 -2.91918e+00 -2.86241e+00 -2.97596e+00
5.80800e+04 1.45000e+02 -2.63648e+00 -2.32362e+00 -2.94933e+00 -2.91352e+00 -2.85637e+00 -2.97067e+00
5.82400e+04 1.45000e+02 -2.63648e+00 -2.32362e+00 -2.94933e+00 -2.90768e+00 -2.85011e+00 -2.96524e+00
5.84000e+04 1.46000e+02 -2.50386e+00 -2.33581e+00 -2.67191e+00 -2.90166e+00 -2.84367e+00 -2.95965e+00
5.85600e+04 1.46000e+02 -2.50386e+00 -2.33581e+00 -2.67191e+00 -2.89548e+00 -2.83705e+00 -2.95392e+00
5.87200e+04 1.46000e+02 -2.50386e+00 -2.33581e+00 -2.67191e+00 -2.88917e+00 -2.83028e+00 -2.94806e+00
5.88800e+04 1.47000e+02 -2.56651e+00 -2.28563e+00 -2.84739e+00 -2.88275e+00 -2.82341e+00 -2.94208e+00
5.90400e+04 1.47000e+02 -2.56651e+00 -2.28563e+00 -2.84739e+00 -2.87623e+00 -2.81646e+00 -2.93600e+00
5.92000e+04 1.48000e+02 -2.79139e+00 -2.66007e+00 -2.92272e+00 -2.86962e+00 -2.80944e+00 -2.92981e+00
5.93600e+04 1.48000e+02 -2.79139e+00 -2.66007e+00 -2.92272e+00 -2.86296e+00 -2.80240e+00 -2.92351e+00
5.95200e+04 1.48000e+02 -2.79139e+00 -2.66007e+00 -2.92272e+00 -2.85624e+00 -2.79537e+00 -2.91712e+00
5.96800e+04 1.49000e+02 -2.72706e+00 -2.59215e+00 -2.86196e+00 -2.84949e+00 -2.78835e+00 -2.91063e+00
5.98400e+04 1.49000e+02 -2.72706e+00 -2.59215e+00 -2.86196e+00 -2.84272e+00 -2.78139e+00 -2.90405e+00
6.00000e+04 1.50000e+02 -2.79651e+00 -2.50834e+00 -3.08468e+00 -2.83594e+00 -2.77450e+00 -2.89739e+00
6.01600e+04 1.50000e+02 -2.79651e+00 -2.50834e+00 -3.08468e+00 -2.82917e+00 -2.76770e+00 -2.89064e+00
6.03200e+04 1.50000e+02 -2.79651e+00 -2.50834e+00 -3.08468e+00 -2.82240e+00 -2.76101e+00 -2.88379e+00
6.04800e+04 1.51000e+02 -2.63775e+00 -2.49671e+00 -2.77879e+00 -2.81565e+00 -2.75444e+00 -2.87687e+00
6.06400e+04 1.51000e+02 -2.63775e+00 -2.49671e+00 -2.77879e+00 -2.80894e+00 -2.74801e+00 -2.86987e+00
6.08000e+04 1.52000e+02 -2.49180e+00 -2.20344e+00 -2.78017e+00 -2.80226e+00 -2.74172e+00 -2.86279e+00
6.09600e+04 1.52000e+02 -2.49180e+00 -2.20344e+00 -2.78017e+00 -2.79562e+00 -2.73559e+00 -2.85565e+00
6.11200e+04 1.52000e+02 -2.49180e+00 -2.20344e+00 -2.78017e+00 -2.78903e+00 -2.72962e+00 -2.84845e+00
6.12800e+04 1.53000e+02 -2.67267e+00 -2.43003e+00 -2.91532e+00 -2.78250e+00 -2.72381e+00 -2.84119e+00
6.14400e+04 1.53000e+02 -2.67267e+00 -2.43003e+00 -2.91532e+00 -2.77603e+00 -2.71817e+00 -2.83388e+00
6.16000e+04 1.54000e+02 -2.71054e+00 -2.35867e+00 -3.06242e+00 -2.76962e+00 -2.71269e+00 -2.82654e+00
6.17600e+04 1.54000e+02 -2.71054e+00 -2.35867e+00 -3.06242e+00 -2.76328e+00 -2.70738e+00 -2.81918e+00
6.19200e+04 1.54000e+02 -2.71054e+00 -2.35867e+00 -3.06242e+00 -2.75703e+00 -2.70224e+00 -2.81182e+00
6.20800e+04 1.55000e+02 -2.71270e+00 -2.43789e+00 -2.98752e+00 -2.75087e+00 -2.69727e+00 -2.80446e+00
6.22400e+04 1.55000e+02 -2.71270e+00 -2.43789e+00 -2.98752e+00 -2.74480e+00 -2.69247e+00 -2.79713e+00
6.24000e+04 1.56000e+02 -2.67570e+00 -2.41509e+00 -2.93630e+00 -2.73884e+00 -2.68784e+00 -2.78984e+00
6.25600e+04 1.56000e+02 -2.67570e+00 -2.41509e+00 -2.93630e+00 -2.73300e+00 -2.68338e+00 -2.78261e+00
6.27200e+04 1.56000e+02 -2.67570e+00 -2.41509e+00 -2.93630e+00 -2.72728e+00 -2.67910e+00 -2.77546e+00
6.28800e+04 1.57000e+02 -2.63382e+00 -2.13728e+00 -3.13037e+00 -2.72170e+00 -2.67499e+00 -2.76840e+00
6.30400e+04 1.57000e+02 -2.63382e+00 -2.13728e+00 -3.13037e+00 -2.71626e+00 -2.67106e+00 -2.76147e+00
6.32000e+04 1.58000e+02 -2.59638e+00 -2.37589e+00 -2.81687e+00 -2.71099e+00 -2.66732e+00 -2.75466e+00
6.33600e+04 1.58000e+02 -2.59638e+00 -2.37589e+00 -2.81687e+00 -2.70588e+00 -2.66375e+00 -2.74801e+00
6.35200e+04 1.58000e+02 -2.59638e+00 -2.37589e+00 -2.81687e+00 -2.70096e+00 -2.66038e+00 -2.74153e+00
6.36800e+04 1.59000e+02 -3.01067e+00 -2.72297e+00 -3.29837e+00 -2.69621e+00 -2.65718e+00 -2.73524e+00
6.38400e+04 1.59000e+02 -3.01067e+00 -2.72297e+00 -3.29837e+00 -2.69167e+00 -2.65418e+00 -2.72915e+00
6.40000e+04 1.60000e+02 -2.59135e+00 -2.18101e+00 -3.00169e+00 -2.68732e+00 -2.65137e+00 -2.72327e+00
6.41600e+04 1.60000e+02 -2.59135e+00 -2.18101e+00 -3.00169e+00 -2.68319e+00 -2.64875e+00 -2.71763e+00
6.43200e+04 1.60000e+02 -2.59135e+00 -2.18101e+00 -3.00169e+00 -2.67927e+00 -2.64631e+00 -2.71223e+00
6.44800e+04 1.61000e+02 -2.62657e+00 -2.43355e+00 -2.81959e+00 -2.67557e+00 -2.64405e+00 -2.70709e+00
6.46400e+04 1.61000e+02 -2.62657e+00 -2.43355e+00 -2.81959e+00 -2.67209e+00 -2.64197e+00 -2.70221e+00
6.48000e+04 1.62000e+02 -2.81654e+00 -2.47458e+00 -3.15850e+00 -2.66884e+00 -2.64006e+00 -2.69762e+00
6.49600e+04 1.62000e+02 -2.81654e+00 -2.47458e+00 -3.15850e+00 -2.66580e+00 -2.63830e+00 -2.69331e+00
6.51200e+04 1.62000e+02 -2.81654e+00 -2.47458e+00 -3.15850e+00 -2.66300e+00 -2.63669e+00 -2.68930e+00
6.52800e+04 1.63000e+02 -2.56644e+00 -2.28400e+00 -2.84889e+00 -2.66041e+00 -2.63521e+00 -2.68560e+00
6.54400e+04 1.63000e+02 -2.56644e+00 -2.28400e+00 -2.84889e+00 -2.65804e+00 -2.63385e+00 -2.68224e+00
6.56000e+04 1.64000e+02 -2.45418e+00 -2.03158e+00 -2.87678e+00 -2.65590e+00 -2.63259e+00 -2.67920e+00
6.57600e+04 1.64000e+02 -2.45418e+00 -2.03158e+00 -2.87678e+00 -2.65396e+00 -2.63141e+00 -2.67651e+00
6.59200e+04 1.64000e+02 -2.45418e+00 -2.03158e+00 -2.87678e+00 -2.65223e+00 -2.63029e+00 -2.67417e+00
6.60800e+04 1.65000e+02 -2.62256e+00 -2.35034e+00 -2.89479e+00 -2.65071e+00 -2.62920e+00 -2.67221e+00
6.62400e+04 1.65000e+02 -2.62256e+00 -2.35034e+00 -2.89479e+00 -2.64938e+00 -2.62814e+00 -2.67062e+00
6.64000e+04 1.66000e+02 -2.74104e+00 -2.57134e+00 -2.91075e+00 -2.64825e+00 -2.62708e+00 -2.66941e+00
6.65600e+04 1.66000e+02 -2.74104e+00 -2.57134e+00 -2.91075e+00 -2.64730e+00 -2.62601e+00 -2.66859e+00
6.67200e+04 1.66000e+02 -2.74104e+00 -2.57134e+00 -2.91075e+00 -2.64654e+00 -2.62493e+00 -2.66814e+00
6.68800e+04 1.67000e+02 -2.72288e+00 -2.38692e+00 -3.05884e+00 -2.64594e+00 -2.62382e+00 -2.66806e+00
6.70400e+04 1.67000e+02 -2.72288e+00 -2.38692e+00 -3.05884e+00 -2.64552e+00 -2.62270e+00 -2.66833e+00
6.72000e+04 1.68000e+02 -2.47599e+00 -2.29655e+00 -2.65543e+00 -2.64525e+00 -2.62156e+00 -2.66894e+00
6.73600e+04 1.68000e+02 -2.47599e+00 -2.29655e+00 -2.65543e+00 -2.64514e+00 -2.62042e+00 -2.66985e+00
6.75200e+04 1.68000e+02 -2.47599e+00 -2.29655e+00 -2.65543e+00 -2.64517e+00 -2.61928e+00 -2.67105e+00
6.76800e+04 1.69000e+02 -2.62483e+00 -2.48795e+00 -2.76171e+00 -2.64533e+00 -2.61816e+00 -2.67250e+00
6.78400e+04 1.69000e+02 -2.62483e+00 -2.48795e+00 -2.76171e+00 -2.64562e+00 -2.61705e+00 -2.67419e+00
6.80000e+04 1.70000e+02 -2.75823e+00 -2.65203e+00 -2.86442e+00 -2.64603e+00 -2.61598e+00 -2.67608e+00
6.81600e+04 1.70000e+02 -2.75823e+00 -2.65203e+00 -2.86442e+00 -2.64654e+00 -2.61495e+00 -2.67813e+00
6.83200e+04 1.70000e+02 -2.75823e+00 -2.65203e+00 -2.86442e+00 -2.64714e+00 -2.61396e+00 -2.68033e+00
6.84800e+04 1.71000e+02 -2.71518e+00 -2.58237e+00 -2.84798e+00 -2.64783e+00 -2.61303e+00 -2.68263e+00
6.86400e+04 1.71000e+02 -2.71518e+00 -2.58237e+00 -2.84798e+00 -2.64859e+00 -2.61216e+00 -2.68502e+00
6.88000e+04 1.72000e+02 -2.52700e+00 -2.41782e+00 -2.63618e+00 -2.64940e+00 -2.61136e+00 -2.68745e+00
6.89600e+04 1.72000e+02 -2.52700e+00 -2.41782e+00 -2.63618e+00 -2.65026e+00 -2.61064e+00 -2.68989e+00
6.91200e+04 1.72000e+02 -2.52700e+00 -2.41782e+00 -2.63618e+00 -2.65116e+00 -2.60999e+00 -2.69232e+00
6.92800e+04 1.73000e+02 -2.61110e+00 -2.41305e+00 -2.80915e+00 -2.65207e+00 -2.60944e+00 -2.69470e+00
6.94400e+04 1.73000e+02 -2.61110e+00 -2.41305e+00 -2.80915e+00 -2.65299e+00 -2.60897e+00 -2.69700e+00
6.96000e+04 1.74000e+02 -2.46675e+00 -2.30989e+00 -2.62361e+00 -2.65390e+00 -2.60860e+00 -2.69921e+00
6.97600e+04 1.74000e+02 -2.46675e+00 -2.30989e+00 -2.62361e+00 -2.65481e+00 -2.60832e+00 -2.70129e+00
6.99200e+04 1.74000e+02 -2.46675e+00 -2.30989e+00 -2.62361e+00 -2.65569e+00 -2.60816e+00 -2.70322e+00
7.00800e+04 1.75000e+02 -2.42798e+00 -2.21614e+00 -2.63982e+00 -2.65653e+00 -2.60809e+00 -2.70497e+00
7.02400e+04 1.75000e+02 -2.42798e+00 -2.21614e+00 -2.63982e+00 -2.65733e+00 -2.60811e+00 -2.70654e+00
7.04000e+04 1.76000e+02 -2.42489e+00 -2.29303e+00 -2.55675e+00 -2.65808e+00 -2.60825e+00 -2.70791e+00
7.05600e+04 1.76000e+02 -2.42489e+00 -2.29303e+00 -2.55675e+00 -2.65877e+00 -2.60849e+00 -2.70906e+00
7.07200e+04 1.76000e+02 -2.42489e+00 -2.29303e+00 -2.55675e+00 -2.65940e+00 -2.60881e+00 -2.70999e+00
7.08800e+04 1.77000e+02 -2.82592e+00 -2.79713e+00 -2.85471e+00 -2.65997e+00 -2.60923e+00 -2.71070e+00
7.10400e+04 1.77000e+02 -2.82592e+00 -2.79713e+00 -2.85471e+00 -2.66046e+00 -2.60974e+00 -2.71119e+00
7.12000e+04 1.78000e+02 -2.85506e+00 -2.53397e+00 -3.17614e+00 -2.66088e+00 -2.61032e+00 -2.71144e+00
7.13600e+04 1.78000e+02 -2.85506e+00 -2.53397e+00 -3.17614e+00 -2.66123e+00 -2.61097e+00 -2.71149e+00
7.15200e+04 1.78000e+02 -2.85506e+00 -2.53397e+00 -3.17614e+00 -2.66150e+00 -2.61167e+00 -2.71133e+00
7.16800e+04 1.79000e+02 -2.70078e+00 -2.45804e+00 -2.94352e+00 -2.66169e+00 -2.61242e+00 -2.71097e+00
7.18400e+04 1.79000e+02 -2.70078e+00 -2.45804e+00 -2.94352e+00 -2.66181e+00 -2.61319e+00 -2.71043e+00
7.20000e+04 1.80000e+02 -2.53592e+00 -2.34493e+00 -2.72691e+00 -2.66185e+00 -2.61399e+00 -2.70970e+00
7.21600e+04 1.80000e+02 -2.53592e+00 -2.34493e+00 -2.72691e+00 -2.66180e+00 -2.61478e+00 -2.70882e+00
7.23200e+04 1.80000e+02 -2.53592e+00 -2.34493e+00 -2.72691e+00 -2.66168e+00 -2.61556e+00 -2.70780e+00
7.24800e+04 1.81000e+02 -2.57123e+00 -2.32960e+00 -2.81286e+00 -2.66148e+00 -2.61630e+00 -2.70666e+00
7.26400e+04 1.81000e+02 -2.57123e+00 -2.32960e+00 -2.81286e+00 -2.66119e+00 -2.61699e+00 -2.70540e+00
7.28000e+04 1.82000e+02 -2.45039e+00 -2.21661e+00 -2.68418e+00 -2.66082e+00 -2.61761e+00 -2.70403e+00
7.29600e+04 1.82000e+02 -2.45039e+00 -2.21661e+00 -2.68418e+00 -2.66037e+00 -2.61815e+00 -2.70258e+00
7.31200e+04 1.82000e+02 -2.45039e+00 -2.21661e+00 -2.68418e+00 -2.65982e+00 -2.61858e+00 -2.70106e+00
7.32800e+04 1.83000e+02 -2.92010e+00 -2.58910e+00 -3.25109e+00 -2.65919e+00 -2.61891e+00 -2.69948e+00
7.34400e+04 1.83000e+02 -2.92010e+00 -2.58910e+00 -3.25109e+00 -2.65848e+00 -2.61910e+00 -2.69786e+00
7.36000e+04 1.84000e+02 -2.79915e+00 -2.50311e+00 -3.09520e+00 -2.65768e+00 -2.61916e+00 -2.69619e+00
7.37600e+04 1.84000e+02 -2.79915e+00 -2.50311e+00 -3.09520e+00 -2.65679e+00 -2.61909e+00 -2.69449e+00
7.39200e+04 1.84000e+02 -2.79915e+00 -2.50311e+00 -3.09520e+00 -2.65583e+00 -2.61887e+00 -2.69278e+00
7.40800e+04 1.85000e+02 -2.69877e+00 -2.52917e+00 -2.86837e+00 -2.65479e+00 -2.61852e+00 -2.69106e+00
7.42400e+04 1.85000e+02 -2.69877e+00 -2.52917e+00 -2.86837e+00 -2.65368e+00 -2.61802e+00 -2.68934e+00
7.44000e+04 1.86000e+02 -2.49478e+00 -2.30959e+00 -2.67997e+00 -2.65250e+00 -2.61738e+00 -2.68763e+00
7.45600e+04 1.86000e+02 -2.49478e+00 -2.30959e+00 -2.67997e+00 -2.65128e+00 -2.61661e+00 -2.68594e+00
7.47200e+04 1.86000e+02 -2.49478e+00 -2.30959e+00 -2.67997e+00 -2.65000e+00 -2.61572e+00 -2.68428e+00
7.48800e+04 1.87000e+02 -2.59988e+00 -2.31359e+00 -2.88617e+00 -2.64868e+00 -2.61471e+00 -2.68266e+00
7.50400e+04 1.87000e+02 -2.59988e+00 -2.31359e+00 -2.88617e+00 -2.64733e+00 -2.61359e+00 -2.68108e+00
7.52000e+04 1.88000e+02 -2.72847e+00 -2.28688e+00 -3.17006e+00 -2.64597e+00 -2.61238e+00 -2.67957e+00
7.53600e+04 1.88000e+02 -2.72847e+00 -2.28688e+00 -3.17006e+00 -2.64460e+00 -2.61108e+00 -2.67812e+00
7.55200e+04 1.88000e+02 -2.72847e+00 -2.28688e+00 -3.17006e+00 -2.64322e+00 -2.60970e+00 -2.67674e+00
7.56800e+04 1.89000e+02 -2.69826e+00 -2.39641e+00 -3.00011e+00 -2.64186e+00 -2.60826e+00 -2.67545e+00
7.58400e+04 1.89000e+02 -2.69826e+00 -2.39641e+00 -3.00011e+00 -2.64051e+00 -2.60677e+00 -2.67426e+00
7.60000e+04 1.90000e+02 -2.77372e+00 -2.34330e+00 -3.20413e+00 -2.63920e+00 -2.60524e+00 -2.67316e+00
7.61600e+04 1.90000e+02 -2.77372e+00 -2.34330e+00 -3.20413e+00 -2.63793e+00 -2.60369e+00 -2.67217e+00
7.63200e+04 1.90000e+02 -2.77372e+00 -2.34330e+00 -3.20413e+00 -2.63671e+00 -2.60213e+00 -2.67129e+00
7.64800e+04 1.91000e+02 -2.80539e+00 -2.60785e+00 -3.00294e+00 -2.63555e+00 -2.60057e+00 -2.67053e+00
7.66400e+04 1.91000e+02 -2.80539e+00 -2.60785e+00 -3.00294e+00 -2.63446e+00 -2.59903e+00 -2.66988e+00
7.68000e+04 1.92000e+02 -2.46128e+00 -2.13338e+00 -2.78918e+00 -2.63344e+00 -2.59753e+00 -2.66935e+00
7.69600e+04 1.92000e+02 -2.46128e+00 -2.13338e+00 -2.78918e+00 -2.63251e+00 -2.59608e+00 -2.66893e+00
7.71200e+04 1.92000e+02 -2.46128e+00 -2.13338e+00 -2.78918e+00 -2.63166e+00 -2.59469e+00 -2.66864e+00
7.72800e+04 1.93000e+02 -2.56991e+00 -2.28843e+00 -2.85139e+00 -2.63092e+00 -2.59338e+00 -2.66846e+00
7.74400e+04 1.93000e+02 -2.56991e+00 -2.28843e+00 -2.85139e+00 -2.63027e+00 -2.59215e+00 -2.66839e+00
7.76000e+04 1.94000e+02 -2.38309e+00 -2.18872e+00 -2.57746e+00 -2.62972e+00 -2.59102e+00 -2.66842e+00
7.77600e+04 1.94000e+02 -2.38309e+00 -2.18872e+00 -2.57746e+00 -2.62928e+00 -2.58999e+00 -2.66856e+00
7.79200e+04 1.94000e+02 -2.38309e+00 -2.18872e+00 -2.57746e+00 -2.62894e+00 -2.58907e+00 -2.66881e+00
7.80800e+04 1.95000e+02 -2.51868e+00 -2.28652e+00 -2.75083e+00 -2.62871e+00 -2.58826e+00 -2.66915e+00
7.82400e+04 1.95000e+02 -2.51868e+00 -2.28652e+00 -2.75083e+00 -2.62858e+00 -2.58757e+00 -2.66959e+00
7.84000e+04 1.96000e+02 -2.38472e+00 -2.24884e+00 -2.52060e+00 -2.62856e+00 -2.58699e+00 -2.67013e+00
7.85600e+04 1.96000e+02 -2.38472e+00 -2.24884e+00 -2.52060e+00 -2.62864e+00 -2.58652e+00 -2.67076e+00
7.87200e+04 1.96000e+02 -2.38472e+00 -2.24884e+00 -2.52060e+00 -2.62882e+00 -2.58616e+00 -2.67148e+00
7.88800e+04 1.97000e+02 -2.66453e+00 -2.41473e+00 -2.91433e+00 -2.62910e+00 -2.58591e+00 -2.67230e+00
7.90400e+04 1.97000e+02 -2.66453e+00 -2.41473e+00 -2.91433e+00 -2.62948e+00 -2.58576e+00 -2.67320e+00
7.92000e+04 1.98000e+02 -2.28778e+00 -2.16656e+00 -2.40899e+00 -2.62994e+00 -2.58569e+00 -2.67419e+00
7.93600e+04 1.98000e+02 -2.28778e+00 -2.16656e+00 -2.40899e+00 -2.63050e+00 -2.58571e+00 -2.67528e+00
7.95200e+04 1.98000e+02 -2.28778e+00 -2.16656e+00 -2.40899e+00 -2.63112e+00 -2.58580e+00 -2.67645e+00
7.96800e+04 1.99000e+02 -2.52413e+00 -2.19394e+00 -2.85433e+00 -2.63183e+00 -2.58596e+00 -2.67769e+00
7.98400e+04 1.99000e+02 -2.52413e+00 -2.19394e+00 -2.85433e+00 -2.63259e+00 -2.58616e+00 -2.67902e+00
8.00000e+04 2.00000e+02 -2.37251e+00 -2.12507e+00 -2.61995e+00 -2.63340e+00 -2.58640e+00 -2.68041e+00
8.01600e+04 2.00000e+02 -2.37251e+00 -2.12507e+00 -2.61995e+00 -2.63426e+00 -2.58667e+00 -2.68186e+00
8.03200e+04 2.00000e+02 -2.37251e+00 -2.12507e+00 -2.61995e+00 -2.63515e+00 -2.58695e+00 -2.68335e+00
8.04800e+04 2.01000e+02 -2.67573e+00 -2.44417e+00 -2.90729e+00 -2.63605e+00 -2.58723e+00 -2.68487e+00
8.06400e+04 2.01000e+02 -2.67573e+00 -2.44417e+00 -2.90729e+00 -2.63696e+00 -2.58751e+00 -2.68641e+00
8.08000e+04 2.02000e+02 -2.43877e+00 -2.16538e+00 -2.71215e+00 -2.63785e+00 -2.58776e+00 -2.68794e+00
8.09600e+04 2.02000e+02 -2.43877e+00 -2.16538e+00 -2.71215e+00 -2.63871e+00 -2.58797e+00 -2.68944e+00
8.11200e+04 2.02000e+02 -2.43877e+00 -2.16538e+00 -2.71215e+00 -2.63952e+00 -2.58814e+00 -2.69090e+00
8.12800e+04 2.03000e+02 -2.38308e+00 -2.09325e+00 -2.67290e+00 -2.64027e+00 -2.58824e+00 -2.69230e+00
8.14400e+04 2.03000e+02 -2.38308e+00 -2.09325e+00 -2.67290e+00 -2.64093e+00 -2.58827e+00 -2.69360e+00
8.16000e+04 2.04000e+02 -2.28158e+00 -2.02022e+00 -2.54293e+00 -2.64150e+00 -2.58821e+00 -2.69479e+00
8.17600e+04 2.04000e+02 -2.28158e+00 -2.02022e+00 -2.54293e+00 -2.64195e+00 -2.58805e+00 -2.69584e+00
8.19200e+04 2.04000e+02 -2.28158e+00 -2.02022e+00 -2.54293e+00 -2.64226e+00 -2.58777e+00 -2.69675e+00
8.20800e+04 2.05000e+02 -2.12934e+00 -1.84484e+00 -2.41385e+00 -2.64242e+00 -2.58737e+00 -2.69747e+00
8.22400e+04 2.05000e+02 -2.12934e+00 -1.84484e+00 -2.41385e+00 -2.64242e+00 -2.58683e+00 -2.69802e+00
8.24000e+04 2.06000e+02 -2.62323e+00 -2.33594e+00 -2.91052e+00 -2.64225e+00 -2.58615e+00 -2.69835e+00
8.25600e+04 2.06000e+02 -2.62323e+00 -2.33594e+00 -2.91052e+00 -2.64189e+00 -2.58531e+00 -2.69846e+00
8.27200e+04 2.06000e+02 -2.62323e+00 -2.33594e+00 -2.91052e+00 -2.64132e+00 -2.58431e+00 -2.69834e+00
8.28800e+04 2.07000e+02 -2.41445e+00 -2.16031e+00 -2.66859e+00 -2.64056e+00 -2.58313e+00 -2.69798e+00
8.30400e+04 2.07000e+02 -2.41445e+00 -2.16031e+00 -2.66859e+00 -2.63958e+00 -2.58178e+00 -2.69738e+00
8.32000e+04 2.08000e+02 -2.60232e+00 -2.20301e+00 -3.00163e+00 -2.63839e+00 -2.58025e+00 -2.69653e+00
8.33600e+04 2.08000e+02 -2.60232e+00 -2.20301e+00 -3.00163e+00 -2.63698e+00 -2.57854e+00 -2.69542e+00
8.35200e+04 2.08000e+02 -2.60232e+00 -2.20301e+00 -3.00163e+00 -2.63535e+00 -2.57664e+00 -2.69405e+00
8.36800e+04 2.09000e+02 -2.40341e+00 -2.11160e+00 -2.69522e+00 -2.63350e+00 -2.57457e+00 -2.69244e+00
8.38400e+04 2.09000e+02 -2.40341e+00 -2.11160e+00 -2.69522e+00 -2.63144e+00 -2.57232e+00 -2.69056e+00
8.40000e+04 2.10000e+02 -2.30353e+00 -2.04839e+00 -2.55867e+00 -2.62917e+00 -2.56990e+00 -2.68843e+00
8.41600e+04 2.10000e+02 -2.30353e+00 -2.04839e+00 -2.55867e+00 -2.62668e+00 -2.56730e+00 -2.68606e+00
8.43200e+04 2.10000e+02 -2.30353e+00 -2.04839e+00 -2.55867e+00 -2.62399e+00 -2.56455e+00 -2.68344e+00
8.44800e+04 2.11000e+02 -2.48340e+00 -2.18245e+00 -2.78435e+00 -2.62111e+00 -2.56164e+00 -2.68058e+00
8.46400e+04 2.11000e+02 -2.48340e+00 -2.18245e+00 -2.78435e+00 -2.61803e+00 -2.55858e+00 -2.67749e+00
8.48000e+04 2.12000e+02 -2.41081e+00 -2.23911e+00 -2.58252e+00 -2.61478e+00 -2.55537e+00 -2.67418e+00
8.49600e+04 2.12000e+02 -2.41081e+00 -2.23911e+00 -2.58252e+00 -2.61134e+00 -2.55203e+00 -2.67065e+00
8.51200e+04 2.12000e+02 -2.41081e+00 -2.23911e+00 -2.58252e+00 -2.60773e+00 -2.54855e+00 -2.66691e+00
8.52800e+04 2.13000e+02 -2.39847e+00 -2.20253e+00 -2.59442e+00 -2.60397e+00 -2.54495e+00 -2.66299e+00
8.54400e+04 2.13000e+02 -2.39847e+00 -2.20253e+00 -2.59442e+00 -2.60006e+00 -2.54124e+00 -2.65888e+00
8.56000e+04 2.14000e+02 -2.52445e+00 -2.31427e+00 -2.73463e+00 -2.59601e+00 -2.53740e+00 -2.65461e+00
8.57600e+04 2.14000e+02 -2.52445e+00 -2.31427e+00 -2.73463e+00 -2.59183e+00 -2.53347e+00 -2.65019e+00
8.59200e+04 2.14000e+02 -2.52445e+00 -2.31427e+00 -2.73463e+00 -2.58753e+00 -2.52943e+00 -2.64564e+00
8.60800e+04 2.15000e+02 -2.42599e+00 -2.22877e+00 -2.62322e+00 -2.58314e+00 -2.52530e+00 -2.64099e+00
8.62400e+04 2.15000e+02 -2.42599e+00 -2.22877e+00 -2.62322e+00 -2.57866e+00 -2.52107e+00 -2.63624e+00
8.64000e+04 2.16000e+02 -2.46001e+00 -2.26240e+00 -2.65762e+00 -2.57410e+00 -2.51675e+00 -2.63145e+00
8.65600e+04 2.16000e+02 -2.46001e+00 -2.26240e+00 -2.65762e+00 -2.56948e+00 -2.51234e+00 -2.62661e+00
8.67200e+04 2.16000e+02 -2.46001e+00 -2.26240e+00 -2.65762e+00 -2.56481e+00 -2.50786e+00 -2.62176e+00
8.68800e+04 2.17000e+02 -2.27930e+00 -1.95201e+00 -2.60659e+00 -2.56011e+00 -2.50328e+00 -2.61693e+00
8.70400e+04 2.17000e+02 -2.27930e+00 -1.95201e+00 -2.60659e+00 -2.55539e+00 -2.49863e+00 -2.61214e+00
8.72000e+04 2.18000e+02 -2.45487e+00 -2.13052e+00 -2.77921e+00 -2.55066e+00 -2.49389e+00 -2.60743e+00
8.73600e+04 2.18000e+02 -2.45487e+00 -2.13052e+00 -2.77921e+00 -2.54594e+00 -2.48907e+00 -2.60281e+00
8.75200e+04 2.18000e+02 -2.45487e+00 -2.13052e+00 -2.77921e+00 -2.54125e+00 -2.48417e+00 -2.59833e+00
8.76800e+04 2.19000e+02 -2.54313e+00 -2.41512e+00 -2.67114e+00 -2.53659e+00 -2.47919e+00 -2.59399e+00
8.78400e+04 2.19000e+02 -2.54313e+00 -2.41512e+00 -2.67114e+00 -2.53197e+00 -2.47413e+00 -2.58982e+00
8.80000e+04 2.20000e+02 -2.27945e+00 -2.04498e+00 -2.51391e+00 -2.52742e+00 -2.46900e+00 -2.58585e+00
8.81600e+04 2.20000e+02 -2.27945e+00 -2.04498e+00 -2.51391e+00 -2.52294e+00 -2.46380e+00 -2.58208e+00
8.83200e+04 2.20000e+02 -2.27945e+00 -2.04498e+00 -2.51391e+00 -2.51853e+00 -2.45855e+00 -2.57852e+00
8.84800e+04 2.21000e+02 -2.40088e+00 -2.08872e+00 -2.71304e+00 -2.51422e+00 -2.45324e+00 -2.57519e+00
8.86400e+04 2.21000e+02 -2.40088e+00 -2.08872e+00 -2.71304e+00 -2.51000e+00 -2.44792e+00 -2.57208e+00
8.88000e+04 2.22000e+02 -2.49688e+00 -2.37458e+00 -2.61917e+00 -2.50589e+00 -2.44258e+00 -2.56920e+00
8.89600e+04 2.22000e+02 -2.49688e+00 -2.37458e+00 -2.61917e+00 -2.50190e+00 -2.43726e+00 -2.56654e+00
8.91200e+04 2.22000e+02 -2.49688e+00 -2.37458e+00 -2.61917e+00 -2.49802e+00 -2.43196e+00 -2.56408e+00
8.92800e+04 2.23000e+02 -2.67847e+00 -2.45249e+00 -2.90446e+00 -2.49426e+00 -2.42672e+00 -2.56181e+00
8.94400e+04 2.23000e+02 -2.67847e+00 -2.45249e+00 -2.90446e+00 -2.49064e+00 -2.42155e+00 -2.55973e+00
8.96000e+04 2.24000e+02 -2.42316e+00 -2.11236e+00 -2.73396e+00 -2.48714e+00 -2.41649e+00 -2.55780e+00
8.97600e+04 2.24000e+02 -2.42316e+00 -2.11236e+00 -2.73396e+00 -2.48378e+00 -2.41154e+00 -2.55602e+00
8.99200e+04 2.24000e+02 -2.42316e+00 -2.11236e+00 -2.73396e+00 -2.48055e+00 -2.40674e+00 -2.55436e+00
9.00800e+04 2.25000e+02 -2.35425e+00 -2.13031e+00 -2.57819e+00 -2.47746e+00 -2.40211e+00 -2.55281e+00
9.02400e+04 2.25000e+02 -2.35425e+00 -2.13031e+00 -2.57819e+00 -2.47450e+00 -2.39765e+00 -2.55134e+00
9.04000e+04 2.26000e+02 -2.50962e+00 -2.22426e+00 -2.79498e+00 -2.47166e+00 -2.39339e+00 -2.54994e+00
9.05600e+04 2.26000e+02 -2.50962e+00 -2.22426e+00 -2.79498e+00 -2.46897e+00 -2.38934e+00 -2.54859e+00
9.07200e+04 2.26000e+02 -2.50962e+00 -2.22426e+00 -2.79498e+00 -2.46639e+00 -2.38550e+00 -2.54728e+00
9.08800e+04 2.27000e+02 -2.47808e+00 -2.18839e+00 -2.76777e+00 -2.46395e+00 -2.38190e+00 -2.54599e+00
9.10400e+04 2.27000e+02 -2.47808e+00 -2.18839e+00 -2.76777e+00 -2.46162e+00 -2.37851e+00 -2.54472e+00
9.12000e+04 2.28000e+02 -2.41662e+00 -2.25275e+00 -2.58050e+00 -2.45941e+00 -2.37537e+00 -2.54345e+00
9.13600e+04 2.28000e+02 -2.41662e+00 -2.25275e+00 -2.58050e+00 -2.45732e+00 -2.37245e+00 -2.54218e+00
9.15200e+04 2.28000e+02 -2.41662e+00 -2.25275e+00 -2.58050e+00 -2.45534e+00 -2.36977e+00 -2.54090e+00
9.16800e+04 2.29000e+02 -2.43583e+00 -2.25969e+00 -2.61196e+00 -2.45347e+00 -2.36732e+00 -2.53962e+00
9.18400e+04 2.29000e+02 -2.43583e+00 -2.25969e+00 -2.61196e+00 -2.45171e+00 -2.36510e+00 -2.53832e+00
9.20000e+04 2.30000e+02 -2.44810e+00 -2.14288e+00 -2.75333e+00 -2.45005e+00 -2.36310e+00 -2.53701e+00
9.21600e+04 2.30000e+02 -2.44810e+00 -2.14288e+00 -2.75333e+00 -2.44850e+00 -2.36132e+00 -2.53569e+00
9.23200e+04 2.30000e+02 -2.44810e+00 -2.14288e+00 -2.75333e+00 -2.44705e+00 -2.35975e+00 -2.53436e+00
9.24800e+04 2.31000e+02 -2.40973e+00 -2.11838e+00 -2.70109e+00 -2.44570e+00 -2.35838e+00 -2.53303e+00
9.26400e+04 2.31000e+02 -2.40973e+00 -2.11838e+00 -2.70109e+00 -2.44446e+00 -2.35721e+00 -2.53170e+00
9.28000e+04 2.32000e+02 -2.32281e+00 -2.11375e+00 -2.53188e+00 -2.44331e+00 -2.35624e+00 -2.53038e+00
9.29600e+04 2.32000e+02 -2.32281e+00 -2.11375e+00 -2.53188e+00 -2.44226e+00 -2.35545e+00 -2.52908e+00
9.31200e+04 2.32000e+02 -2.32281e+00 -2.11375e+00 -2.53188e+00 -2.44131e+00 -2.35484e+00 -2.52779e+00
9.32800e+04 2.33000e+02 -2.39529e+00 -1.96417e+00 -2.82641e+00 -2.44046e+00 -2.35439e+00 -2.52654e+00
9.34400e+04 2.33000e+02 -2.39529e+00 -1.96417e+00 -2.82641e+00 -2.43971e+00 -2.35409e+00 -2.52533e+00
9.36000e+04 2.34000e+02 -2.52896e+00 -2.29825e+00 -2.75968e+00 -2.43905e+00 -2.35394e+00 -2.52416e+00
9.37600e+04 2.34000e+02 -2.52896e+00 -2.29825e+00 -2.75968e+00 -2.43848e+00 -2.35392e+00 -2.52305e+00
9.39200e+04 2.34000e+02 -2.52896e+00 -2.29825e+00 -2.75968e+00 -2.43801e+00 -2.35402e+00 -2.52199e+00
9.40800e+04 2.35000e+02 -2.32751e+00 -2.00920e+00 -2.64582e+00 -2.43762e+00 -2.35425e+00 -2.52099e+00
9.42400e+04 2.35000e+02 -2.32751e+00 -2.00920e+00 -2.64582e+00 -2.43732e+00 -2.35457e+00 -2.52007e+00
9.44000e+04 2.36000e+02 -2.56799e+00 -2.14607e+00 -2.98991e+00 -2.43710e+00 -2.35500e+00 -2.51920e+00
9.45600e+04 2.36000e+02 -2.56799e+00 -2.14607e+00 -2.98991e+00 -2.43696e+00 -2.35551e+00 -2.51841e+00
9.47200e+04 2.36000e+02 -2.56799e+00 -2.14607e+00 -2.98991e+00 -2.43689e+00 -2.35611e+00 -2.51767e+00
9.48800e+04 2.37000e+02 -2.41483e+00 -2.25658e+00 -2.57307e+00 -2.43689e+00 -2.35679e+00 -2.51699e+00
9.50400e+04 2.37000e+02 -2.41483e+00 -2.25658e+00 -2.57307e+00 -2.43695e+00 -2.35754e+00 -2.51635e+00
9.52000e+04 2.38000e+02 -2.52330e+00 -2.41345e+00 -2.63316e+00 -2.43706e+00 -2.35837e+00 -2.51576e+00
9.53600e+04 2.38000e+02 -2.52330e+00 -2.41345e+00 -2.63316e+00 -2.43723e+00 -2.35927e+00 -2.51519e+00
9.55200e+04 2.38000e+02 -2.52330e+00 -2.41345e+00 -2.63316e+00 -2.43743e+00 -2.36023e+00 -2.51463e+00
9.56800e+04 2.39000e+02 -2.56660e+00 -2.44000e+00 -2.69321e+00 -2.43767e+00 -2.36126e+00 -2.51408e+00
9.58400e+04 2.39000e+02 -2.56660e+00 -2.44000e+00 -2.69321e+00 -2.43793e+00 -2.36235e+00 -2.51352e+00
9.60000e+04 2.40000e+02 -2.67241e+00 -2.27663e+00 -3.06819e+00 -2.43822e+00 -2.36350e+00 -2.51294e+00
9.61600e+04 2.40000e+02 -2.67241e+00 -2.27663e+00 -3.06819e+00 -2.43851e+00 -2.36470e+00 -2.51232e+00
9.63200e+04 2.40000e+02 -2.67241e+00 -2.27663e+00 -3.06819e+00 -2.43881e+00 -2.36595e+00 -2.51166e+00
9.64800e+04 2.41000e+02 -2.48756e+00 -2.35060e+00 -2.62452e+00 -2.43910e+00 -2.36724e+00 -2.51095e+00
9.66400e+04 2.41000e+02 -2.48756e+00 -2.35060e+00 -2.62452e+00 -2.43938e+00 -2.36857e+00 -2.51020e+00
9.68000e+04 2.42000e+02 -2.54739e+00 -2.19897e+00 -2.89580e+00 -2.43965e+00 -2.36991e+00 -2.50939e+00
9.69600e+04 2.42000e+02 -2.54739e+00 -2.19897e+00 -2.89580e+00 -2.43990e+00 -2.37126e+00 -2.50854e+00
9.71200e+04 2.42000e+02 -2.54739e+00 -2.19897e+00 -2.89580e+00 -2.44013e+00 -2.37260e+00 -2.50765e+00
9.72800e+04 2.43000e+02 -2.27878e+00 -2.08922e+00 -2.46834e+00 -2.44033e+00 -2.37393e+00 -2.50673e+00
9.74400e+04 2.43000e+02 -2.27878e+00 -2.08922e+00 -2.46834e+00 -2.44050e+00 -2.37521e+00 -2.50578e+00
9.76000e+04 2.44000e+02 -2.57176e+00 -2.35979e+00 -2.78373e+00 -2.44064e+00 -2.37645e+00 -2.50483e+00
9.77600e+04 2.44000e+02 -2.57176e+00 -2.35979e+00 -2.78373e+00 -2.44076e+00 -2.37763e+00 -2.50389e+00
9.79200e+04 2.44000e+02 -2.57176e+00 -2.35979e+00 -2.78373e+00 -2.44085e+00 -2.37873e+00 -2.50297e+00
9.80800e+04 2.45000e+02 -2.55615e+00 -2.37583e+00 -2.73648e+00 -2.44093e+00 -2.37975e+00 -2.50210e+00
9.82400e+04 2.45000e+02 -2.55615e+00 -2.37583e+00 -2.73648e+00 -2.44098e+00 -2.38068e+00 -2.50128e+00
9.84000e+04 2.46000e+02 -2.27906e+00 -2.05376e+00 -2.50435e+00 -2.44103e+00 -2.38152e+00 -2.50053e+00
9.85600e+04 2.46000e+02 -2.27906e+00 -2.05376e+00 -2.50435e+00 -2.44107e+00 -2.38227e+00 -2.49986e+00
9.87200e+04 2.46000e+02 -2.27906e+00 -2.05376e+00 -2.50435e+00 -2.44112e+00 -2.38296e+00 -2.49928e+00
9.88800e+04 2.47000e+02 -2.35631e+00 -2.11776e+00 -2.59486e+00 -2.44117e+00 -2.38357e+00 -2.49878e+00
9.90400e+04 2.47000e+02 -2.35631e+00 -2.11776e+00 -2.59486e+00 -2.44126e+00 -2.38414e+00 -2.49837e+00
9.92000e+04 2.48000e+02 -2.49094e+00 -2.18902e+00 -2.79287e+00 -2.44137e+00 -2.38467e+00 -2.49806e+00
9.93600e+04 2.48000e+02 -2.49094e+00 -2.18902e+00 -2.79287e+00 -2.44152e+00 -2.38520e+00 -2.49784e+00
9.95200e+04 2.48000e+02 -2.49094e+00 -2.18902e+00 -2.79287e+00 -2.44171e+00 -2.38573e+00 -2.49769e+00
9.96800e+04 2.49000e+02 -2.55606e+00 -2.38435e+00 -2.72777e+00 -2.44196e+00 -2.38629e+00 -2.49762e+00
9.98400e+04 2.49000e+02 -2.55606e+00 -2.38435e+00 -2.72777e+00 -2.44227e+00 -2.38691e+00 -2.49762e+00
1.00000e+05 2.50000e+02 -2.28308e+00 -2.00628e+00 -2.55987e+00 -2.44264e+00 -2.38760e+00 -2.49769e+00
1.00160e+05 2.50000e+02 -2.28308e+00 -2.00628e+00 -2.55987e+00 -2.44309e+00 -2.38835e+00 -2.49783e+00
1.00320e+05 2.50000e+02 -2.28308e+00 -2.00628e+00 -2.55987e+00 -2.44361e+00 -2.38922e+00 -2.49801e+00
1.00480e+05 2.51000e+02 -2.53704e+00 -2.10667e+00 -2.96741e+00 -2.44421e+00 -2.39017e+00 -2.49825e+00
1.00640e+05 2.51000e+02 -2.53704e+00 -2.10667e+00 -2.96741e+00 -2.44488e+00 -2.39123e+00 -2.49853e+00
1.00800e+05 2.52000e+02 -2.68193e+00 -2.40781e+00 -2.95606e+00 -2.44563e+00 -2.39240e+00 -2.49886e+00
1.00960e+05 2.52000e+02 -2.68193e+00 -2.40781e+00 -2.95606e+00 -2.44645e+00 -2.39367e+00 -2.49923e+00
1.01120e+05 2.52000e+02 -2.68193e+00 -2.40781e+00 -2.95606e+00 -2.44733e+00 -2.39502e+00 -2.49964e+00
1.01280e+05 2.53000e+02 -2.33238e+00 -2.18958e+00 -2.47518e+00 -2.44828e+00 -2.39647e+00 -2.50009e+00
1.01440e+05 2.53000e+02 -2.33238e+00 -2.18958e+00 -2.47518e+00 -2.44928e+00 -2.39798e+00 -2.50057e+00
1.01600e+05 2.54000e+02 -2.23842e+00 -1.89623e+00 -2.58061e+00 -2.45032e+00 -2.39956e+00 -2.50109e+00
1.01760e+05 2.54000e+02 -2.23842e+00 -1.89623e+00 -2.58061e+00 -2.45140e+00 -2.40117e+00 -2.50163e+00
1.01920e+05 2.54000e+02 -2.23842e+00 -1.89623e+00 -2.58061e+00 -2.45251e+00 -2.40280e+00 -2.50221e+00
1.02080e+05 2.55000e+02 -2.55029e+00 -2.16709e+00 -2.93349e+00 -2.45363e+00 -2.40446e+00 -2.50280e+00
1.02240e+05 2.55000e+02 -2.55029e+00 -2.16709e+00 -2.93349e+00 -2.45476e+00 -2.40611e+00 -2.50340e+00
1.02400e+05 2.56000e+02 -2.13119e+00 -1.82373e+00 -2.43865e+00 -2.45588e+00 -2.40775e+00 -2.50402e+00
1.02560e+05 2.56000e+02 -2.13119e+00 -1.82373e+00 -2.43865e+00 -2.45699e+00 -2.40936e+00 -2.50462e+00
1.02720e+05 2.56000e+02 -2.13119e+00 -1.82373e+00 -2.43865e+00 -2.45807e+00 -2.41092e+00 -2.50521e+00
1.02880e+05 2.57000e+02 -2.29617e+00 -2.04760e+00 -2.54473e+00 -2.45912e+00 -2.41246e+00 -2.50578e+00
1.03040e+05 2.57000e+02 -2.29617e+00 -2.04760e+00 -2.54473e+00 -2.46013e+00 -2.41394e+00 -2.50631e+00
1.03200e+05 2.58000e+02 -1.96368e+00 -1.64889e+00 -2.27846e+00 -2.46109e+00 -2.41538e+00 -2.50679e+00
1.03360e+05 2.58000e+02 -1.96368e+00 -1.64889e+00 -2.27846e+00 -2.46199e+00 -2.41678e+00 -2.50721e+00
1.03520e+05 2.58000e+02 -1.96368e+00 -1.64889e+00 -2.27846e+00 -2.46284e+00 -2.41813e+00 -2.50754e+00
1.03680e+05 2.59000e+02 -2.45469e+00 -2.09774e+00 -2.81164e+00 -2.46362e+00 -2.41944e+00 -2.50780e+00
1.03840e+05 2.59000e+02 -2.45469e+00 -2.09774e+00 -2.81164e+00 -2.46433e+00 -2.42071e+00 -2.50795e+00
1.04000e+05 2.60000e+02 -2.43066e+00 -2.11026e+00 -2.75106e+00 -2.46497e+00 -2.42196e+00 -2.50798e+00
1.04160e+05 2.60000e+02 -2.43066e+00 -2.11026e+00 -2.75106e+00 -2.46554e+00 -2.42318e+00 -2.50791e+00
1.04320e+05 2.60000e+02 -2.43066e+00 -2.11026e+00 -2.75106e+00 -2.46604e+00 -2.42439e+00 -2.50768e+00
1.04480e+05 2.61000e+02 -2.00051e+00 -1.79557e+00 -2.20545e+00 -2.46645e+00 -2.42558e+00 -2.50732e+00
1.04640e+05 2.61000e+02 -2.00051e+00 -1.79557e+00 -2.20545e+00 -2.46678e+00 -2.42676e+00 -2.50681e+00
1.04800e+05 2.62000e+02 -2.37342e+00 -1.96299e+00 -2.78385e+00 -2.46704e+00 -2.42794e+00 -2.50614e+00
1.04960e+05 2.62000e+02 -2.37342e+00 -1.96299e+00 -2.78385e+00 -2.46720e+00 -2.42911e+00 -2.50530e+00
1.05120e+05 2.62000e+02 -2.37342e+00 -1.96299e+00 -2.78385e+00 -2.46728e+00 -2.43027e+00 -2.50428e+00
1.05280e+05 2.63000e+02 -2.34894e+00 -2.09324e+00 -2.60464e+00 -2.46726e+00 -2.43142e+00 -2.50309e+00
1.05440e+05 2.63000e+02 -2.34894e+00 -2.09324e+00 -2.60464e+00 -2.46714e+00 -2.43256e+00 -2.50173e+00
1.05600e+05 2.64000e+02 -2.31567e+00 -2.05345e+00 -2.57789e+00 -2.46691e+00 -2.43366e+00 -2.50017e+00
1.05760e+05 2.64000e+02 -2.31567e+00 -2.05345e+00 -2.57789e+00 -2.46657e+00 -2.43471e+00 -2.49843e+00
1.05920e+05 2.64000e+02 -2.31567e+00 -2.05345e+00 -2.57789e+00 -2.46611e+00 -2.43570e+00 -2.49652e+00
1.06080e+05 2.65000e+02 -2.09914e+00 -1.69637e+00 -2.50192e+00 -2.46552e+00 -2.43660e+00 -2.49444e+00
1.06240e+05 2.65000e+02 -2.09914e+00 -1.69637e+00 -2.50192e+00 -2.46479e+00 -2.43738e+00 -2.49220e+00
1.06400e+05 2.66000e+02 -2.23406e+00 -1.91997e+00 -2.54815e+00 -2.46392e+00 -2.43801e+00 -2.48984e+00
1.06560e+05 2.66000e+02 -2.23406e+00 -1.91997e+00 -2.54815e+00 -2.46289e+00 -2.43842e+00 -2.48737e+00
1.06720e+05 2.66000e+02 -2.23406e+00 -1.91997e+00 -2.54815e+00 -2.46171e+00 -2.43857e+00 -2.48484e+00
1.06880e+05 2.67000e+02 -2.19178e+00 -1.91003e+00 -2.47354e+00 -2.46035e+00 -2.43839e+00 -2.48231e+00
1.07040e+05 2.67000e+02 -2.19178e+00 -1.91003e+00 -2.47354e+00 -2.45882e+00 -2.43781e+00 -2.47984e+00
1.07200e+05 2.68000e+02 -2.27481e+00 -2.01269e+00 -2.53694e+00 -2.45712e+00 -2.43674e+00 -2.47750e+00
1.07360e+05 2.68000e+02 -2.27481e+00 -2.01269e+00 -2.53694e+00 -2.45523e+00 -2.43511e+00 -2.47536e+00
1.07520e+05 2.68000e+02 -2.27481e+00 -2.01269e+00 -2.53694e+00 -2.45316e+00 -2.43287e+00 -2.47345e+00
1.07680e+05 2.69000e+02 -2.32244e+00 -2.07646e+00 -2.56842e+00 -2.45091e+00 -2.43001e+00 -2.47181e+00
1.07840e+05 2.69000e+02 -2.32244e+00 -2.07646e+00 -2.56842e+00 -2.44847e+00 -2.42653e+00 -2.47040e+00
1.08000e+05 2.70000e+02 -2.32767e+00 -2.05834e+00 -2.59700e+00 -2.44585e+00 -2.42249e+00 -2.46921e+00
1.08160e+05 2.70000e+02 -2.32767e+00 -2.05834e+00 -2.59700e+00 -2.44306e+00 -2.41795e+00 -2.46817e+00
1.08320e+05 2.70000e+02 -2.32767e+00 -2.05834e+00 -2.59700e+00 -2.44009e+00 -2.41297e+00 -2.46721e+00
1.08480e+05 2.71000e+02 -2.37434e+00 -2.19723e+00 -2.55144e+00 -2.43695e+00 -2.40760e+00 -2.46630e+00
1.08640e+05 2.71000e+02 -2.37434e+00 -2.19723e+00 -2.55144e+00 -2.43366e+00 -2.40192e+00 -2.46540e+00
1.08800e+05 2.72000e+02 -2.35184e+00 -2.08335e+00 -2.62033e+00 -2.43022e+00 -2.39597e+00 -2.46447e+00
1.08960e+05 2.72000e+02 -2.35184e+00 -2.08335e+00 -2.62033e+00 -2.42663e+00 -2.38979e+00 -2.46347e+00
1.09120e+05 2.72000e+02 -2.35184e+00 -2.08335e+00 -2.62033e+00 -2.42291e+00 -2.38343e+00 -2.46240e+00
1.09280e+05 2.73000e+02 -2.17799e+00 -1.96078e+00 -2.39521e+00 -2.41908e+00 -2.37691e+00 -2.46125e+00
1.09440e+05 2.73000e+02 -2.17799e+00 -1.96078e+00 -2.39521e+00 -2.41513e+00 -2.37026e+00 -2.46000e+00
1.09600e+05 2.74000e+02 -2.31140e+00 -2.06573e+00 -2.55708e+00 -2.41108e+00 -2.36352e+00 -2.45864e+00
1.09760e+05 2.74000e+02 -2.31140e+00 -2.06573e+00 -2.55708e+00 -2.40694e+00 -2.35670e+00 -2.45718e+00
1.09920e+05 2.74000e+02 -2.31140e+00 -2.06573e+00 -2.55708e+00 -2.40272e+00 -2.34984e+00 -2.45561e+00
1.10080e+05 2.75000e+02 -2.43120e+00 -2.22682e+00 -2.63558e+00 -2.39845e+00 -2.34296e+00 -2.45393e+00
1.10240e+05 2.75000e+02 -2.43120e+00 -2.22682e+00 -2.63558e+00 -2.39411e+00 -2.33608e+00 -2.45215e+00
1.10400e+05 2.76000e+02 -2.29883e+00 -2.02824e+00 -2.56942e+00 -2.38975e+00 -2.32923e+00 -2.45026e+00
1.10560e+05 2.76000e+02 -2.29883e+00 -2.02824e+00 -2.56942e+00 -2.38535e+00 -2.32243e+00 -2.44827e+00
1.10720e+05 2.76000e+02 -2.29883e+00 -2.02824e+00 -2.56942e+00 -2.38094e+00 -2.31571e+00 -2.44618e+00
1.10880e+05 2.77000e+02 -2.46682e+00 -2.27646e+00 -2.65718e+00 -2.37654e+00 -2.30909e+00 -2.44398e+00
1.11040e+05 2.77000e+02 -2.46682e+00 -2.27646e+00 -2.65718e+00 -2.37215e+00 -2.30260e+00 -2.44170e+00
1.11200e+05 2.78000e+02 -2.01541e+00 -1.80710e+00 -2.22372e+00 -2.36779e+00 -2.29626e+00 -2.43931e+00
1.11360e+05 2.78000e+02 -2.01541e+00 -1.80710e+00 -2.22372e+00 -2.36347e+00 -2.29009e+00 -2.43685e+00
1.11520e+05 2.78000e+02 -2.01541e+00 -1.80710e+00 -2.22372e+00 -2.35921e+00 -2.28412e+00 -2.43430e+00
1.11680e+05 2.79000e+02 -2.22777e+00 -1.86417e+00 -2.59137e+00 -2.35501e+00 -2.27835e+00 -2.43168e+00
1.11840e+05 2.79000e+02 -2.22777e+00 -1.86417e+00 -2.59137e+00 -2.35091e+00 -2.27281e+00 -2.42900e+00
1.12000e+05 2.80000e+02 -2.00770e+00 -1.78713e+00 -2.22828e+00 -2.34689e+00 -2.26752e+00 -2.42627e+00
1.12160e+05 2.80000e+02 -2.00770e+00 -1.78713e+00 -2.22828e+00 -2.34299e+00 -2.26249e+00 -2.42348e+00
1.12320e+05 2.80000e+02 -2.00770e+00 -1.78713e+00 -2.22828e+00 -2.33920e+00 -2.25771e+00 -2.42068e+00
1.12480e+05 2.81000e+02 -2.03754e+00 -1.78354e+00 -2.29155e+00 -2.33554e+00 -2.25322e+00 -2.41786e+00
1.12640e+05 2.81000e+02 -2.03754e+00 -1.78354e+00 -2.29155e+00 -2.33202e+00 -2.24900e+00 -2.41503e+00
1.12800e+05 2.82000e+02 -2.42907e+00 -2.02368e+00 -2.83446e+00 -2.32864e+00 -2.24506e+00 -2.41222e+00
1.12960e+05 2.82000e+02 -2.42907e+00 -2.02368e+00 -2.83446e+00 -2.32542e+00 -2.24141e+00 -2.40944e+00
1.13120e+05 2.82000e+02 -2.42907e+00 -2.02368e+00 -2.83446e+00 -2.32236e+00 -2.23802e+00 -2.40670e+00
1.13280e+05 2.83000e+02 -2.32084e+00 -2.19036e+00 -2.45131e+00 -2.31947e+00 -2.23492e+00 -2.40403e+00
1.13440e+05 2.83000e+02 -2.32084e+00 -2.19036e+00 -2.45131e+00 -2.31675e+00 -2.23208e+00 -2.40142e+00
1.13600e+05 2.84000e+02 -2.12272e+00 -1.78931e+00 -2.45614e+00 -2.31420e+00 -2.22949e+00 -2.39891e+00
1.13760e+05 2.84000e+02 -2.12272e+00 -1.78931e+00 -2.45614e+00 -2.31182e+00 -2.22714e+00 -2.39650e+00
1.13920e+05 2.84000e+02 -2.12272e+00 -1.78931e+00 -2.45614e+00 -2.30961e+00 -2.22503e+00 -2.39420e+00
1.14080e+05 2.85000e+02 -2.05887e+00 -1.74134e+00 -2.37640e+00 -2.30757e+00 -2.22314e+00 -2.39201e+00
1.14240e+05 2.85000e+02 -2.05887e+00 -1.74134e+00 -2.37640e+00 -2.30569e+00 -2.22144e+00 -2.38995e+00
1.14400e+05 2.86000e+02 -2.19934e+00 -1.79046e+00 -2.60822e+00 -2.30397e+00 -2.21993e+00 -2.38801e+00
1.14560e+05 2.86000e+02 -2.19934e+00 -1.79046e+00 -2.60822e+00 -2.30239e+00 -2.21857e+00 -2.38620e+00
1.14720e+05 2.86000e+02 -2.19934e+00 -1.79046e+00 -2.60822e+00 -2.30094e+00 -2.21736e+00 -2.38451e+00
1.14880e+05 2.87000e+02 -2.32219e+00 -2.10962e+00 -2.53475e+00 -2.29960e+00 -2.21627e+00 -2.38294e+00
1.15040e+05 2.87000e+02 -2.32219e+00 -2.10962e+00 -2.53475e+00 -2.29838e+00 -2.21529e+00 -2.38148e+00
1.15200e+05 2.88000e+02 -2.32979e+00 -2.14814e+00 -2.51145e+00 -2.29724e+00 -2.21438e+00 -2.38011e+00
1.15360e+05 2.88000e+02 -2.32979e+00 -2.14814e+00 -2.51145e+00 -2.29618e+00 -2.21354e+00 -2.37883e+00
1.15520e+05 2.88000e+02 -2.32979e+00 -2.14814e+00 -2.51145e+00 -2.29518e+00 -2.21274e+00 -2.37763e+00
1.15680e+05 2.89000e+02 -2.20402e+00 -1.99916e+00 -2.40888e+00 -2.29423e+00 -2.21197e+00 -2.37648e+00
1.15840e+05 2.89000e+02 -2.20402e+00 -1.99916e+00 -2.40888e+00 -2.29330e+00 -2.21121e+00 -2.37538e+00
1.16000e+05 2.90000e+02 -2.10244e+00 -1.88638e+00 -2.31850e+00 -2.29238e+00 -2.21045e+00 -2.37431e+00
1.16160e+05 2.90000e+02 -2.10244e+00 -1.88638e+00 -2.31850e+00 -2.29146e+00 -2.20966e+00 -2.37326e+00
1.16320e+05 2.90000e+02 -2.10244e+00 -1.88638e+00 -2.31850e+00 -2.29053e+00 -2.20885e+00 -2.37220e+00
1.16480e+05 2.91000e+02 -2.25441e+00 -2.08099e+00 -2.42782e+00 -2.28957e+00 -2.20799e+00 -2.37114e+00
1.16640e+05 2.91000e+02 -2.25441e+00 -2.08099e+00 -2.42782e+00 -2.28857e+00 -2.20709e+00 -2.37005e+00
1.16800e+05 2.92000e+02 -2.20200e+00 -1.81170e+00 -2.59229e+00 -2.28752e+00 -2.20612e+00 -2.36892e+00
1.16960e+05 2.92000e+02 -2.20200e+00 -1.81170e+00 -2.59229e+00 -2.28642e+00 -2.20508e+00 -2.36775e+00
1.17120e+05 2.92000e+02 -2.20200e+00 -1.81170e+00 -2.59229e+00 -2.28525e+00 -2.20396e+00 -2.36654e+00
1.17280e+05 2.93000e+02 -2.11545e+00 -1.86932e+00 -2.36157e+00 -2.28402e+00 -2.20277e+00 -2.36528e+00
1.17440e+05 2.93000e+02 -2.11545e+00 -1.86932e+00 -2.36157e+00 -2.28272e+00 -2.20148e+00 -2.36396e+00
1.17600e+05 2.94000e+02 -2.08168e+00 -1.93709e+00 -2.22627e+00 -2.28135e+00 -2.20010e+00 -2.36260e+00
1.17760e+05 2.94000e+02 -2.08168e+00 -1.93709e+00 -2.22627e+00 -2.27991e+00 -2.19862e+00 -2.36119e+00
1.17920e+05 2.94000e+02 -2.08168e+00 -1.93709e+00 -2.22627e+00 -2.27840e+00 -2.19706e+00 -2.35974e+00
1.18080e+05 2.95000e+02 -2.12132e+00 -1.88059e+00 -2.36204e+00 -2.27682e+00 -2.19539e+00 -2.35825e+00
1.18240e+05 2.95000e+02 -2.12132e+00 -1.88059e+00 -2.36204e+00 -2.27518e+00 -2.19363e+00 -2.35673e+00
1.18400e+05 2.96000e+02 -1.96558e+00 -1.74881e+00 -2.18235e+00 -2.27349e+00 -2.19179e+00 -2.35519e+00
1.18560e+05 2.96000e+02 -1.96558e+00 -1.74881e+00 -2.18235e+00 -2.27174e+00 -2.18986e+00 -2.35362e+00
1.18720e+05 2.96000e+02 -1.96558e+00 -1.74881e+00 -2.18235e+00 -2.26996e+00 -2.18787e+00 -2.35204e+00
1.18880e+05 2.97000e+02 -2.02342e+00 -1.78977e+00 -2.25706e+00 -2.26813e+00 -2.18581e+00 -2.35045e+00
1.19040e+05 2.97000e+02 -2.02342e+00 -1.78977e+00 -2.25706e+00 -2.26628e+00 -2.18371e+00 -2.34884e+00
1.19200e+05 2.98000e+02 -2.17068e+00 -1.84193e+00 -2.49943e+00 -2.26440e+00 -2.18157e+00 -2.34723e+00
1.19360e+05 2.98000e+02 -2.17068e+00 -1.84193e+00 -2.49943e+00 -2.26251e+00 -2.17942e+00 -2.34560e+00
1.19520e+05 2.98000e+02 -2.17068e+00 -1.84193e+00 -2.49943e+00 -2.26061e+00 -2.17726e+00 -2.34396e+00
1.19680e+05 2.99000e+02 -2.19711e+00 -1.90634e+00 -2.48787e+00 -2.25871e+00 -2.17511e+00 -2.34230e+00
1.19840e+05 2.99000e+02 -2.19711e+00 -1.90634e+00 -2.48787e+00 -2.25681e+00 -2.17299e+00 -2.34062e+00
1.20000e+05 3.00000e+02 -2.05826e+00 -1.84207e+00 -2.27445e+00 -2.25491e+00 -2.17091e+00 -2.33891e+00
1.20160e+05 3.00000e+02 -2.05826e+00 -1.84207e+00 -2.27445e+00 -2.25302e+00 -2.16887e+00 -2.33717e+00
1.20320e+05 3.00000e+02 -2.05826e+00 -1.84207e+00 -2.27445e+00 -2.25115e+00 -2.16690e+00 -2.33539e+00
1.20480e+05 3.01000e+02 -1.98433e+00 -1.61225e+00 -2.35640e+00 -2.24928e+00 -2.16499e+00 -2.33357e+00
1.20640e+05 3.01000e+02 -1.98433e+00 -1.61225e+00 -2.35640e+00 -2.24742e+00 -2.16314e+00 -2.33170e+00
1.20800e+05 3.02000e+02 -2.41402e+00 -2.20240e+00 -2.62563e+00 -2.24557e+00 -2.16137e+00 -2.32977e+00
1.20960e+05 3.02000e+02 -2.41402e+00 -2.20240e+00 -2.62563e+00 -2.24372e+00 -2.15967e+00 -2.32778e+00
1.21120e+05 3.02000e+02 -2.41402e+00 -2.20240e+00 -2.62563e+00 -2.24187e+00 -2.15803e+00 -2.32572e+00
1.21280e+05 3.03000e+02 -2.10810e+00 -1.73122e+00 -2.48498e+00 -2.24002e+00 -2.15647e+00 -2.32358e+00
1.21440e+05 3.03000e+02 -2.10810e+00 -1.73122e+00 -2.48498e+00 -2.23816e+00 -2.15494e+00 -2.32137e+00
1.21600e+05 3.04000e+02 -2.44736e+00 -2.23494e+00 -2.65978e+00 -2.23628e+00 -2.15348e+00 -2.31908e+00
1.21760e+05 3.04000e+02 -2.44736e+00 -2.23494e+00 -2.65978e+00 -2.23437e+00 -2.15205e+00 -2.31669e+00
1.21920e+05 3.04000e+02 -2.44736e+00 -2.23494e+00 -2.65978e+00 -2.23243e+00 -2.15065e+00 -2.31422e+00
1.22080e+05 3.05000e+02 -2.31004e+00 -2.09130e+00 -2.52877e+00 -2.23046e+00 -2.14926e+00 -2.31166e+00
1.22240e+05 3.05000e+02 -2.31004e+00 -2.09130e+00 -2.52877e+00 -2.22844e+00 -2.14789e+00 -2.30900e+00
1.22400e+05 3.06000e+02 -2.17621e+00 -2.08011e+00 -2.27232e+00 -2.22637e+00 -2.14651e+00 -2.30623e+00
1.22560e+05 3.06000e+02 -2.17621e+00 -2.08011e+00 -2.27232e+00 -2.22426e+00 -2.14514e+00 -2.30338e+00
1.22720e+05 3.06000e+02 -2.17621e+00 -2.08011e+00 -2.27232e+00 -2.22208e+00 -2.14374e+00 -2.30043e+00
1.22880e+05 3.07000e+02 -2.15569e+00 -1.85608e+00 -2.45529e+00 -2.21985e+00 -2.14232e+00 -2.29738e+00
1.23040e+05 3.07000e+02 -2.15569e+00 -1.85608e+00 -2.45529e+00 -2.21756e+00 -2.14088e+00 -2.29424e+00
1.23200e+05 3.08000e+02 -2.26859e+00 -1.99986e+00 -2.53732e+00 -2.21521e+00 -2.13942e+00 -2.29100e+00
1.23360e+05 3.08000e+02 -2.26859e+00 -1.99986e+00 -2.53732e+00 -2.21281e+00 -2.13793e+00 -2.28769e+00
1.23520e+05 3.08000e+02 -2.26859e+00 -1.99986e+00 -2.53732e+00 -2.21035e+00 -2.13641e+00 -2.28429e+00
1.23680e+05 3.09000e+02 -2.12472e+00 -1.78804e+00 -2.46141e+00 -2.20785e+00 -2.13488e+00 -2.28081e+00
1.23840e+05 3.09000e+02 -2.12472e+00 -1.78804e+00 -2.46141e+00 -2.20531e+00 -2.13335e+00 -2.27727e+00
1.24000e+05 3.10000e+02 -2.12095e+00 -1.84640e+00 -2.39550e+00 -2.20274e+00 -2.13181e+00 -2.27367e+00
1.24160e+05 3.10000e+02 -2.12095e+00 -1.84640e+00 -2.39550e+00 -2.20016e+00 -2.13029e+00 -2.27002e+00
1.24320e+05 3.10000e+02 -2.12095e+00 -1.84640e+00 -2.39550e+00 -2.19757e+00 -2.12880e+00 -2.26634e+00
1.24480e+05 3.11000e+02 -2.22807e+00 -2.07296e+00 -2.38317e+00 -2.19499e+00 -2.12735e+00 -2.26263e+00
1.24640e+05 3.11000e+02 -2.22807e+00 -2.07296e+00 -2.38317e+00 -2.19245e+00 -2.12597e+00 -2.25893e+00
1.24800e+05 3.12000e+02 -2.33569e+00 -2.20323e+00 -2.46814e+00 -2.18994e+00 -2.12466e+00 -2.25523e+00
1.24960e+05 3.12000e+02 -2.33569e+00 -2.20323e+00 -2.46814e+00 -2.18750e+00 -2.12344e+00 -2.25156e+00
1.25120e+05 3.12000e+02 -2.33569e+00 -2.20323e+00 -2.46814e+00 -2.18513e+00 -2.12233e+00 -2.24792e+00
1.25280e+05 3.13000e+02 -2.23975e+00 -2.09362e+00 -2.38589e+00 -2.18285e+00 -2.12134e+00 -2.24435e+00
1.25440e+05 3.13000e+02 -2.23975e+00 -2.09362e+00 -2.38589e+00 -2.18067e+00 -2.12049e+00 -2.24086e+00
1.25600e+05 3.14000e+02 -2.09196e+00 -1.78859e+00 -2.39532e+00 -2.17862e+00 -2.11977e+00 -2.23747e+00
1.25760e+05 3.14000e+02 -2.09196e+00 -1.78859e+00 -2.39532e+00 -2.17671e+00 -2.11921e+00 -2.23420e+00
1.25920e+05 3.14000e+02 -2.09196e+00 -1.78859e+00 -2.39532e+00 -2.17494e+00 -2.11880e+00 -2.23108e+00
1.26080e+05 3.15000e+02 -2.27895e+00 -1.96821e+00 -2.58969e+00 -2.17332e+00 -2.11854e+00 -2.22810e+00
1.26240e+05 3.15000e+02 -2.27895e+00 -1.96821e+00 -2.58969e+00 -2.17187e+00 -2.11842e+00 -2.22532e+00
1.26400e+05 3.16000e+02 -2.59586e+00 -2.16823e+00 -3.02349e+00 -2.17059e+00 -2.11843e+00 -2.22274e+00
1.26560e+05 3.16000e+02 -2.59586e+00 -2.16823e+00 -3.02349e+00 -2.16948e+00 -2.11857e+00 -2.22039e+00
1.26720e+05 3.16000e+02 -2.59586e+00 -2.16823e+00 -3.02349e+00 -2.16855e+00 -2.11880e+00 -2.21829e+00
1.26880e+05 3.17000e+02 -2.16907e+00 -1.95363e+00 -2.38451e+00 -2.16779e+00 -2.11911e+00 -2.21647e+00
1.27040e+05 3.17000e+02 -2.16907e+00 -1.95363e+00 -2.38451e+00 -2.16721e+00 -2.11948e+00 -2.21494e+00
1.27200e+05 3.18000e+02 -2.30547e+00 -1.97039e+00 -2.64055e+00 -2.16680e+00 -2.11987e+00 -2.21373e+00
1.27360e+05 3.18000e+02 -2.30547e+00 -1.97039e+00 -2.64055e+00 -2.16656e+00 -2.12026e+00 -2.21285e+00
1.27520e+05 3.18000e+02 -2.30547e+00 -1.97039e+00 -2.64055e+00 -2.16647e+00 -2.12064e+00 -2.21231e+00
1.27680e+05 3.19000e+02 -2.16413e+00 -1.96922e+00 -2.35905e+00 -2.16655e+00 -2.12098e+00 -2.21212e+00
1.27840e+05 3.19000e+02 -2.16413e+00 -1.96922e+00 -2.35905e+00 -2.16677e+00 -2.12126e+00 -2.21227e+00
1.28000e+05 3.20000e+02 -1.89639e+00 -1.69974e+00 -2.09304e+00 -2.16712e+00 -2.12148e+00 -2.21276e+00
1.28160e+05 3.20000e+02 -1.89639e+00 -1.69974e+00 -2.09304e+00 -2.16761e+00 -2.12164e+00 -2.21359e+00
1.28320e+05 3.20000e+02 -1.89639e+00 -1.69974e+00 -2.09304e+00 -2.16822e+00 -2.12174e+00 -2.21471e+00
1.28480e+05 3.21000e+02 -2.05566e+00 -1.76874e+00 -2.34259e+00 -2.16895e+00 -2.12178e+00 -2.21611e+00
1.28640e+05 3.21000e+02 -2.05566e+00 -1.76874e+00 -2.34259e+00 -2.16977e+00 -2.12178e+00 -2.21776e+00
1.28800e+05 3.22000e+02 -2.12318e+00 -2.01219e+00 -2.23417e+00 -2.17070e+00 -2.12176e+00 -2.21964e+00
1.28960e+05 3.22000e+02 -2.12318e+00 -2.01219e+00 -2.23417e+00 -2.17172e+00 -2.12174e+00 -2.22170e+00
1.29120e+05 3.22000e+02 -2.12318e+00 -2.01219e+00 -2.23417e+00 -2.17282e+00 -2.12173e+00 -2.22392e+00
1.29280e+05 3.23000e+02 -2.16734e+00 -1.81089e+00 -2.52378e+00 -2.17401e+00 -2.12176e+00 -2.22626e+00
1.29440e+05 3.23000e+02 -2.16734e+00 -1.81089e+00 -2.52378e+00 -2.17527e+00 -2.12184e+00 -2.22869e+00
1.29600e+05 3.24000e+02 -2.16909e+00 -1.91887e+00 -2.41931e+00 -2.17659e+00 -2.12199e+00 -2.23120e+00
1.29760e+05 3.24000e+02 -2.16909e+00 -1.91887e+00 -2.41931e+00 -2.17799e+00 -2.12223e+00 -2.23375e+00
1.29920e+05 3.24000e+02 -2.16909e+00 -1.91887e+00 -2.41931e+00 -2.17945e+00 -2.12258e+00 -2.23631e+00
1.30080e+05 3.25000e+02 -1.75309e+00 -1.50279e+00 -2.00339e+00 -2.18096e+00 -2.12304e+00 -2.23887e+00
1.30240e+05 3.25000e+02 -1.75309e+00 -1.50279e+00 -2.00339e+00 -2.18252e+00 -2.12362e+00 -2.24142e+00
1.30400e+05 3.26000e+02 -2.05480e+00 -1.76037e+00 -2.34922e+00 -2.18413e+00 -2.12432e+00 -2.24394e+00
1.30560e+05 3.26000e+02 -2.05480e+00 -1.76037e+00 -2.34922e+00 -2.18577e+00 -2.12514e+00 -2.24641e+00
1.30720e+05 3.26000e+02 -2.05480e+00 -1.76037e+00 -2.34922e+00 -2.18745e+00 -2.12608e+00 -2.24882e+00
1.30880e+05 3.27000e+02 -1.92272e+00 -1.66987e+00 -2.17557e+00 -2.18914e+00 -2.12711e+00 -2.25117e+00
1.31040e+05 3.27000e+02 -1.92272e+00 -1.66987e+00 -2.17557e+00 -2.19084e+00 -2.12825e+00 -2.25344e+00
1.31200e+05 3.28000e+02 -2.15022e+00 -1.81508e+00 -2.48536e+00 -2.19254e+00 -2.12945e+00 -2.25563e+00
1.31360e+05 3.28000e+02 -2.15022e+00 -1.81508e+00 -2.48536e+00 -2.19422e+00 -2.13070e+00 -2.25774e+00
1.31520e+05 3.28000e+02 -2.15022e+00 -1.81508e+00 -2.48536e+00 -2.19587e+00 -2.13198e+00 -2.25977e+00
1.31680e+05 3.29000e+02 -1.84297e+00 -1.53844e+00 -2.14749e+00 -2.19748e+00 -2.13326e+00 -2.26170e+00
1.31840e+05 3.29000e+02 -1.84297e+00 -1.53844e+00 -2.14749e+00 -2.19903e+00 -2.13451e+00 -2.26355e+00
1.32000e+05 3.30000e+02 -2.42666e+00 -1.72669e+00 -3.12662e+00 -2.20050e+00 -2.13570e+00 -2.26531e+00
1.32160e+05 3.30000e+02 -2.42666e+00 -1.72669e+00 -3.12662e+00 -2.20188e+00 -2.13679e+00 -2.26697e+00
1.32320e+05 3.30000e+02 -2.42666e+00 -1.72669e+00 -3.12662e+00 -2.20315e+00 -2.13775e+00 -2.26854e+00
1.32480e+05 3.31000e+02 -2.10446e+00 -1.87641e+00 -2.33251e+00 -2.20429e+00 -2.13856e+00 -2.27002e+00
1.32640e+05 3.31000e+02 -2.10446e+00 -1.87641e+00 -2.33251e+00 -2.20530e+00 -2.13918e+00 -2.27141e+00
1.32800e+05 3.32000e+02 -2.01999e+00 -1.93812e+00 -2.10187e+00 -2.20614e+00 -2.13959e+00 -2.27270e+00
1.32960e+05 3.32000e+02 -2.01999e+00 -1.93812e+00 -2.10187e+00 -2.20681e+00 -2.13975e+00 -2.27388e+00
1.33120e+05 3.32000e+02 -2.01999e+00 -1.93812e+00 -2.10187e+00 -2.20730e+00 -2.13964e+00 -2.27497e+00
1.33280e+05 3.33000e+02 -1.99006e+00 -1.73400e+00 -2.24611e+00 -2.20759e+00 -2.13924e+00 -2.27595e+00
1.33440e+05 3.33000e+02 -1.99006e+00 -1.73400e+00 -2.24611e+00 -2.20767e+00 -2.13853e+00 -2.27680e+00
1.33600e+05 3.34000e+02 -2.22413e+00 -2.04251e+00 -2.40575e+00 -2.20752e+00 -2.13750e+00 -2.27755e+00
1.33760e+05 3.34000e+02 -2.22413e+00 -2.04251e+00 -2.40575e+00 -2.20715e+00 -2.13613e+00 -2.27816e+00
1.33920e+05 3.34000e+02 -2.22413e+00 -2.04251e+00 -2.40575e+00 -2.20653e+00 -2.13442e+00 -2.27864e+00
1.34080e+05 3.35000e+02 -2.15519e+00 -1.88895e+00 -2.42142e+00 -2.20567e+00 -2.13236e+00 -2.27899e+00
1.34240e+05 3.35000e+02 -2.15519e+00 -1.88895e+00 -2.42142e+00 -2.20457e+00 -2.12995e+00 -2.27920e+00
1.34400e+05 3.36000e+02 -2.06162e+00 -1.82249e+00 -2.30076e+00 -2.20323e+00 -2.12721e+00 -2.27925e+00
1.34560e+05 3.36000e+02 -2.06162e+00 -1.82249e+00 -2.30076e+00 -2.20164e+00 -2.12412e+00 -2.27916e+00
1.34720e+05 3.36000e+02 -2.06162e+00 -1.82249e+00 -2.30076e+00 -2.19981e+00 -2.12071e+00 -2.27892e+00
1.34880e+05 3.37000e+02 -1.89046e+00 -1.71711e+00 -2.06381e+00 -2.19775e+00 -2.11698e+00 -2.27853e+00
1.35040e+05 3.37000e+02 -1.89046e+00 -1.71711e+00 -2.06381e+00 -2.19548e+00 -2.11297e+00 -2.27799e+00
1.35200e+05 3.38000e+02 -2.23439e+00 -2.04980e+00 -2.41898e+00 -2.19299e+00 -2.10868e+00 -2.27731e+00
1.35360e+05 3.38000e+02 -2.23439e+00 -2.04980e+00 -2.41898e+00 -2.19031e+00 -2.10415e+00 -2.27648e+00
1.35520e+05 3.38000e+02 -2.23439e+00 -2.04980e+00 -2.41898e+00 -2.18746e+00 -2.09940e+00 -2.27552e+00
1.35680e+05 3.39000e+02 -2.12405e+00 -1.88602e+00 -2.36208e+00 -2.18444e+00 -2.09446e+00 -2.27442e+00
1.35840e+05 3.39000e+02 -2.12405e+00 -1.88602e+00 -2.36208e+00 -2.18128e+00 -2.08937e+00 -2.27319e+00
1.36000e+05 3.40000e+02 -2.03262e+00 -1.78781e+00 -2.27742e+00 -2.17800e+00 -2.08416e+00 -2.27183e+00
1.36160e+05 3.40000e+02 -2.03262e+00 -1.78781e+00 -2.27742e+00 -2.17461e+00 -2.07887e+00 -2.27035e+00
1.36320e+05 3.40000e+02 -2.03262e+00 -1.78781e+00 -2.27742e+00 -2.17114e+00 -2.07353e+00 -2.26876e+00
1.36480e+05 3.41000e+02 -1.95081e+00 -1.75303e+00 -2.14859e+00 -2.16762e+00 -2.06819e+00 -2.26705e+00
1.36640e+05 3.41000e+02 -1.95081e+00 -1.75303e+00 -2.14859e+00 -2.16405e+00 -2.06287e+00 -2.26522e+00
1.36800e+05 3.42000e+02 -2.11081e+00 -1.86673e+00 -2.35490e+00 -2.16046e+00 -2.05762e+00 -2.26330e+00
1.36960e+05 3.42000e+02 -2.11081e+00 -1.86673e+00 -2.35490e+00 -2.15687e+00 -2.05247e+00 -2.26127e+00
1.37120e+05 3.42000e+02 -2.11081e+00 -1.86673e+00 -2.35490e+00 -2.15329e+00 -2.04745e+00 -2.25914e+00
1.37280e+05 3.43000e+02 -1.80089e+00 -1.46558e+00 -2.13621e+00 -2.14976e+00 -2.04259e+00 -2.25692e+00
1.37440e+05 3.43000e+02 -1.80089e+00 -1.46558e+00 -2.13621e+00 -2.14627e+00 -2.03793e+00 -2.25460e+00
1.37600e+05 3.44000e+02 -2.51453e+00 -1.78723e+00 -3.24184e+00 -2.14284e+00 -2.03349e+00 -2.25220e+00
1.37760e+05 3.44000e+02 -2.51453e+00 -1.78723e+00 -3.24184e+00 -2.13949e+00 -2.02928e+00 -2.24971e+00
1.37920e+05 3.44000e+02 -2.51453e+00 -1.78723e+00 -3.24184e+00 -2.13624e+00 -2.02534e+00 -2.24713e+00
1.38080e+05 3.45000e+02 -1.99499e+00 -1.75648e+00 -2.23350e+00 -2.13308e+00 -2.02167e+00 -2.24448e+00
1.38240e+05 3.45000e+02 -1.99499e+00 -1.75648e+00 -2.23350e+00 -2.13003e+00 -2.01830e+00 -2.24176e+00
1.38400e+05 3.46000e+02 -2.25786e+00 -1.91160e+00 -2.60413e+00 -2.12709e+00 -2.01521e+00 -2.23897e+00
1.38560e+05 3.46000e+02 -2.25786e+00 -1.91160e+00 -2.60413e+00 -2.12427e+00 -2.01243e+00 -2.23612e+00
1.38720e+05 3.46000e+02 -2.25786e+00 -1.91160e+00 -2.60413e+00 -2.12158e+00 -2.00995e+00 -2.23321e+00
1.38880e+05 3.47000e+02 -2.10746e+00 -1.87453e+00 -2.34038e+00 -2.11901e+00 -2.00776e+00 -2.23026e+00
1.39040e+05 3.47000e+02 -2.10746e+00 -1.87453e+00 -2.34038e+00 -2.11656e+00 -2.00586e+00 -2.22726e+00
1.39200e+05 3.48000e+02 -1.87765e+00 -1.63488e+00 -2.12042e+00 -2.11423e+00 -2.00424e+00 -2.22422e+00
1.39360e+05 3.48000e+02 -1.87765e+00 -1.63488e+00 -2.12042e+00 -2.11203e+00 -2.00288e+00 -2.22117e+00
1.39520e+05 3.48000e+02 -1.87765e+00 -1.63488e+00 -2.12042e+00 -2.10994e+00 -2.00178e+00 -2.21810e+00
1.39680e+05 3.49000e+02 -2.15017e+00 -1.89933e+00 -2.40101e+00 -2.10797e+00 -2.00090e+00 -2.21503e+00
1.39840e+05 3.49000e+02 -2.15017e+00 -1.89933e+00 -2.40101e+00 -2.10610e+00 -2.00023e+00 -2.21197e+00
1.40000e+05 3.50000e+02 -2.04843e+00 -1.89011e+00 -2.20674e+00 -2.10434e+00 -1.99974e+00 -2.20893e+00
1.40160e+05 3.50000e+02 -2.04843e+00 -1.89011e+00 -2.20674e+00 -2.10268e+00 -1.99943e+00 -2.20593e+00
1.40320e+05 3.50000e+02 -2.04843e+00 -1.89011e+00 -2.20674e+00 -2.10111e+00 -1.99925e+00 -2.20297e+00
1.40480e+05 3.51000e+02 -1.92869e+00 -1.58781e+00 -2.26958e+00 -2.09963e+00 -1.99919e+00 -2.20007e+00
1.40640e+05 3.51000e+02 -1.92869e+00 -1.58781e+00 -2.26958e+00 -2.09823e+00 -1.99924e+00 -2.19723e+00
1.40800e+05 3.52000e+02 -1.83988e+00 -1.66470e+00 -2.01507e+00 -2.09693e+00 -1.99936e+00 -2.19449e+00
1.40960e+05 3.52000e+02 -1.83988e+00 -1.66470e+00 -2.01507e+00 -2.09570e+00 -1.99954e+00 -2.19185e+00
1.41120e+05 3.52000e+02 -1.83988e+00 -1.66470e+00 -2.01507e+00 -2.09455e+00 -1.99978e+00 -2.18932e+00
1.41280e+05 3.53000e+02 -1.97808e+00 -1.90480e+00 -2.05137e+00 -2.09347e+00 -2.00004e+00 -2.18690e+00
1.41440e+05 3.53000e+02 -1.97808e+00 -1.90480e+00 -2.05137e+00 -2.09247e+00 -2.00031e+00 -2.18463e+00
1.41600e+05 3.54000e+02 -2.16598e+00 -1.92442e+00 -2.40754e+00 -2.09154e+00 -2.00060e+00 -2.18249e+00
1.41760e+05 3.54000e+02 -2.16598e+00 -1.92442e+00 -2.40754e+00 -2.09069e+00 -2.00087e+00 -2.18051e+00
1.41920e+05 3.54000e+02 -2.16598e+00 -1.92442e+00 -2.40754e+00 -2.08990e+00 -2.00113e+00 -2.17868e+00
1.42080e+05 3.55000e+02 -1.87299e+00 -1.55296e+00 -2.19301e+00 -2.08919e+00 -2.00136e+00 -2.17702e+00
1.42240e+05 3.55000e+02 -1.87299e+00 -1.55296e+00 -2.19301e+00 -2.08854e+00 -2.00156e+00 -2.17552e+00
1.42400e+05 3.56000e+02 -1.98650e+00 -1.89350e+00 -2.07951e+00 -2.08795e+00 -2.00171e+00 -2.17419e+00
1.42560e+05 3.56000e+02 -1.98650e+00 -1.89350e+00 -2.07951e+00 -2.08743e+00 -2.00183e+00 -2.17304e+00
1.42720e+05 3.56000e+02 -1.98650e+00 -1.89350e+00 -2.07951e+00 -2.08697e+00 -2.00188e+00 -2.17205e+00
1.42880e+05 3.57000e+02 -2.01889e+00 -1.76571e+00 -2.27208e+00 -2.08655e+00 -2.00188e+00 -2.17123e+00
1.43040e+05 3.57000e+02 -2.01889e+00 -1.76571e+00 -2.27208e+00 -2.08618e+00 -2.00181e+00 -2.17056e+00
1.43200e+05 3.58000e+02 -1.96699e+00 -1.65713e+00 -2.27685e+00 -2.08585e+00 -2.00166e+00 -2.17004e+00
1.43360e+05 3.58000e+02 -1.96699e+00 -1.65713e+00 -2.27685e+00 -2.08555e+00 -2.00144e+00 -2.16966e+00
1.43520e+05 3.58000e+02 -1.96699e+00 -1.65713e+00 -2.27685e+00 -2.08527e+00 -2.00115e+00 -2.16940e+00
1.43680e+05 3.59000e+02 -2.00544e+00 -1.86302e+00 -2.14786e+00 -2.08501e+00 -2.00077e+00 -2.16925e+00
1.43840e+05 3.59000e+02 -2.00544e+00 -1.86302e+00 -2.14786e+00 -2.08474e+00 -2.00031e+00 -2.16918e+00
1.44000e+05 3.60000e+02 -2.00136e+00 -1.74300e+00 -2.25971e+00 -2.08447e+00 -1.99976e+00 -2.16918e+00
1.44160e+05 3.60000e+02 -2.00136e+00 -1.74300e+00 -2.25971e+00 -2.08418e+00 -1.99914e+00 -2.16922e+00
1.44320e+05 3.60000e+02 -2.00136e+00 -1.74300e+00 -2.25971e+00 -2.08386e+00 -1.99843e+00 -2.16929e+00
1.44480e+05 3.61000e+02 -1.82259e+00 -1.67199e+00 -1.97318e+00 -2.08350e+00 -1.99764e+00 -2.16935e+00
1.44640e+05 3.61000e+02 -1.82259e+00 -1.67199e+00 -1.97318e+00 -2.08309e+00 -1.99678e+00 -2.16939e+00
1.44800e+05 3.62000e+02 -2.06406e+00 -1.78496e+00 -2.34316e+00 -2.08262e+00 -1.99584e+00 -2.16940e+00
1.44960e+05 3.62000e+02 -2.06406e+00 -1.78496e+00 -2.34316e+00 -2.08208e+00 -1.99483e+00 -2.16933e+00
1.45120e+05 3.62000e+02 -2.06406e+00 -1.78496e+00 -2.34316e+00 -2.08147e+00 -1.99375e+00 -2.16918e+00
1.45280e+05 3.63000e+02 -2.08389e+00 -1.86061e+00 -2.30717e+00 -2.08077e+00 -1.99261e+00 -2.16894e+00
1.45440e+05 3.63000e+02 -2.08389e+00 -1.86061e+00 -2.30717e+00 -2.07999e+00 -1.99140e+00 -2.16858e+00
1.45600e+05 3.64000e+02 -2.17281e+00 -1.69399e+00 -2.65162e+00 -2.07911e+00 -1.99014e+00 -2.16808e+00
1.45760e+05 3.64000e+02 -2.17281e+00 -1.69399e+00 -2.65162e+00 -2.07814e+00 -1.98882e+00 -2.16746e+00
1.45920e+05 3.64000e+02 -2.17281e+00 -1.69399e+00 -2.65162e+00 -2.07707e+00 -1.98745e+00 -2.16669e+00
1.46080e+05 3.65000e+02 -2.10711e+00 -1.71573e+00 -2.49848e+00 -2.07590e+00 -1.98603e+00 -2.16577e+00
1.46240e+05 3.65000e+02 -2.10711e+00 -1.71573e+00 -2.49848e+00 -2.07463e+00 -1.98456e+00 -2.16471e+00
1.46400e+05 3.66000e+02 -2.18805e+00 -1.94963e+00 -2.42647e+00 -2.07326e+00 -1.98305e+00 -2.16348e+00
1.46560e+05 3.66000e+02 -2.18805e+00 -1.94963e+00 -2.42647e+00 -2.07180e+00 -1.98150e+00 -2.16211e+00
1.46720e+05 3.66000e+02 -2.18805e+00 -1.94963e+00 -2.42647e+00 -2.07025e+00 -1.97991e+00 -2.16058e+00
1.46880e+05 3.67000e+02 -2.18853e+00 -1.90013e+00 -2.47693e+00 -2.06860e+00 -1.97830e+00 -2.15890e+00
1.47040e+05 3.67000e+02 -2.18853e+00 -1.90013e+00 -2.47693e+00 -2.06687e+00 -1.97665e+00 -2.15709e+00
1.47200e+05 3.68000e+02 -2.00592e+00 -1.64495e+00 -2.36689e+00 -2.06506e+00 -1.97499e+00 -2.15512e+00
1.47360e+05 3.68000e+02 -2.00592e+00 -1.64495e+00 -2.36689e+00 -2.06317e+00 -1.97332e+00 -2.15303e+00
1.47520e+05 3.68000e+02 -2.00592e+00 -1.64495e+00 -2.36689e+00 -2.06122e+00 -1.97165e+00 -2.15080e+00
1.47680e+05 3.69000e+02 -1.93117e+00 -1.71737e+00 -2.14496e+00 -2.05921e+00 -1.96998e+00 -2.14844e+00
1.47840e+05 3.69000e+02 -1.93117e+00 -1.71737e+00 -2.14496e+00 -2.05716e+00 -1.96834e+00 -2.14598e+00
1.48000e+05 3.70000e+02 -2.16793e+00 -1.89919e+00 -2.43667e+00 -2.05506e+00 -1.96673e+00 -2.14340e+00
1.48160e+05 3.70000e+02 -2.16793e+00 -1.89919e+00 -2.43667e+00 -2.05294e+00 -1.96516e+00 -2.14071e+00
1.48320e+05 3.70000e+02 -2.16793e+00 -1.89919e+00 -2.43667e+00 -2.05080e+00 -1.96367e+00 -2.13793e+00
1.48480e+05 3.71000e+02 -1.88403e+00 -1.77821e+00 -1.98986e+00 -2.04866e+00 -1.96225e+00 -2.13506e+00
1.48640e+05 3.71000e+02 -1.88403e+00 -1.77821e+00 -1.98986e+00 -2.04652e+00 -1.96093e+00 -2.13211e+00
1.48800e+05 3.72000e+02 -2.14480e+00 -1.96204e+00 -2.32756e+00 -2.04441e+00 -1.95972e+00 -2.12911e+00
1.48960e+05 3.72000e+02 -2.14480e+00 -1.96204e+00 -2.32756e+00 -2.04234e+00 -1.95864e+00 -2.12605e+00
1.49120e+05 3.72000e+02 -2.14480e+00 -1.96204e+00 -2.32756e+00 -2.04032e+00 -1.95770e+00 -2.12295e+00
1.49280e+05 3.73000e+02 -1.98100e+00 -1.57339e+00 -2.38861e+00 -2.03837e+00 -1.95692e+00 -2.11983e+00
1.49440e+05 3.73000e+02 -1.98100e+00 -1.57339e+00 -2.38861e+00 -2.03651e+00 -1.95631e+00 -2.11670e+00
1.49600e+05 3.74000e+02 -1.87147e+00 -1.76725e+00 -1.97569e+00 -2.03474e+00 -1.95589e+00 -2.11358e+00
1.49760e+05 3.74000e+02 -1.87147e+00 -1.76725e+00 -1.97569e+00 -2.03308e+00 -1.95566e+00 -2.11050e+00
1.49920e+05 3.74000e+02 -1.87147e+00 -1.76725e+00 -1.97569e+00 -2.03154e+00 -1.95563e+00 -2.10745e+00
1.50080e+05 3.75000e+02 -1.72628e+00 -1.55186e+00 -1.90069e+00 -2.03014e+00 -1.95581e+00 -2.10447e+00
1.50240e+05 3.75000e+02 -1.72628e+00 -1.55186e+00 -1.90069e+00 -2.02887e+00 -1.95619e+00 -2.10155e+00
1.50400e+05 3.76000e+02 -2.05447e+00 -1.77832e+00 -2.33062e+00 -2.02776e+00 -1.95679e+00 -2.09873e+00
1.50560e+05 3.76000e+02 -2.05447e+00 -1.77832e+00 -2.33062e+00 -2.02680e+00 -1.95759e+00 -2.09602e+00
1.50720e+05 3.76000e+02 -2.05447e+00 -1.77832e+00 -2.33062e+00 -2.02601e+00 -1.95860e+00 -2.09342e+00
1.50880e+05 3.77000e+02 -2.11114e+00 -1.89425e+00 -2.32803e+00 -2.02537e+00 -1.95980e+00 -2.09094e+00
1.51040e+05 3.77000e+02 -2.11114e+00 -1.89425e+00 -2.32803e+00 -2.02490e+00 -1.96118e+00 -2.08861e+00
1.51200e+05 3.78000e+02 -2.00582e+00 -1.79528e+00 -2.21636e+00 -2.02458e+00 -1.96274e+00 -2.08642e+00
1.51360e+05 3.78000e+02 -2.00582e+00 -1.79528e+00 -2.21636e+00 -2.02441e+00 -1.96445e+00 -2.08437e+00
1.51520e+05 3.78000e+02 -2.00582e+00 -1.79528e+00 -2.21636e+00 -2.02440e+00 -1.96631e+00 -2.08248e+00
1.51680e+05 3.79000e+02 -1.93559e+00 -1.71471e+00 -2.15647e+00 -2.02452e+00 -1.96829e+00 -2.08076e+00
1.51840e+05 3.79000e+02 -1.93559e+00 -1.71471e+00 -2.15647e+00 -2.02478e+00 -1.97037e+00 -2.07918e+00
1.52000e+05 3.80000e+02 -2.00348e+00 -1.71616e+00 -2.29080e+00 -2.02514e+00 -1.97252e+00 -2.07776e+00
1.52160e+05 3.80000e+02 -2.00348e+00 -1.71616e+00 -2.29080e+00 -2.02561e+00 -1.97473e+00 -2.07650e+00
1.52320e+05 3.80000e+02 -2.00348e+00 -1.71616e+00 -2.29080e+00 -2.02617e+00 -1.97697e+00 -2.07537e+00
1.52480e+05 3.81000e+02 -1.99343e+00 -1.80844e+00 -2.17842e+00 -2.02680e+00 -1.97922e+00 -2.07438e+00
1.52640e+05 3.81000e+02 -1.99343e+00 -1.80844e+00 -2.17842e+00 -2.02749e+00 -1.98146e+00 -2.07351e+00
1.52800e+05 3.82000e+02 -2.04399e+00 -1.57078e+00 -2.51719e+00 -2.02821e+00 -1.98367e+00 -2.07275e+00
1.52960e+05 3.82000e+02 -2.04399e+00 -1.57078e+00 -2.51719e+00 -2.02894e+00 -1.98581e+00 -2.07208e+00
1.53120e+05 3.82000e+02 -2.04399e+00 -1.57078e+00 -2.51719e+00 -2.02969e+00 -1.98789e+00 -2.07148e+00
1.53280e+05 3.83000e+02 -2.15735e+00 -1.81585e+00 -2.49884e+00 -2.03041e+00 -1.98988e+00 -2.07094e+00
1.53440e+05 3.83000e+02 -2.15735e+00 -1.81585e+00 -2.49884e+00 -2.03110e+00 -1.99177e+00 -2.07044e+00
1.53600e+05 3.84000e+02 -1.93245e+00 -1.60669e+00 -2.25821e+00 -2.03175e+00 -1.99354e+00 -2.06996e+00
1.53760e+05 3.84000e+02 -1.93245e+00 -1.60669e+00 -2.25821e+00 -2.03233e+00 -1.99519e+00 -2.06948e+00
1.53920e+05 3.84000e+02 -1.93245e+00 -1.60669e+00 -2.25821e+00 -2.03284e+00 -1.99671e+00 -2.06897e+00
1.54080e+05 3.85000e+02 -1.74341e+00 -1.58834e+00 -1.89848e+00 -2.03327e+00 -1.99811e+00 -2.06843e+00
1.54240e+05 3.85000e+02 -1.74341e+00 -1.58834e+00 -1.89848e+00 -2.03360e+00 -1.99936e+00 -2.06785e+00
1.54400e+05 3.86000e+02 -1.81760e+00 -1.56114e+00 -2.07406e+00 -2.03384e+00 -2.00048e+00 -2.06719e+00
1.54560e+05 3.86000e+02 -1.81760e+00 -1.56114e+00 -2.07406e+00 -2.03396e+00 -2.00146e+00 -2.06646e+00
1.54720e+05 3.86000e+02 -1.81760e+00 -1.56114e+00 -2.07406e+00 -2.03398e+00 -2.00231e+00 -2.06566e+00
1.54880e+05 3.87000e+02 -2.08862e+00 -1.83581e+00 -2.34143e+00 -2.03389e+00 -2.00302e+00 -2.06476e+00
1.55040e+05 3.87000e+02 -2.08862e+00 -1.83581e+00 -2.34143e+00 -2.03369e+00 -2.00360e+00 -2.06377e+00
1.55200e+05 3.88000e+02 -1.84492e+00 -1.51660e+00 -2.17324e+00 -2.03338e+00 -2.00406e+00 -2.06270e+00
1.55360e+05 3.88000e+02 -1.84492e+00 -1.51660e+00 -2.17324e+00 -2.03296e+00 -2.00437e+00 -2.06155e+00
1.55520e+05 3.88000e+02 -1.84492e+00 -1.51660e+00 -2.17324e+00 -2.03245e+00 -2.00456e+00 -2.06033e+00
1.55680e+05 3.89000e+02 -1.94804e+00 -1.78410e+00 -2.11197e+00 -2.03183e+00 -2.00460e+00 -2.05907e+00
1.55840e+05 3.89000e+02 -1.94804e+00 -1.78410e+00 -2.11197e+00 -2.03114e+00 -2.00452e+00 -2.05776e+00
1.56000e+05 3.90000e+02 -1.83078e+00 -1.44109e+00 -2.22047e+00 -2.03036e+00 -2.00429e+00 -2.05643e+00
1.56160e+05 3.90000e+02 -1.83078e+00 -1.44109e+00 -2.22047e+00 -2.02951e+00 -2.00391e+00 -2.05511e+00
1.56320e+05 3.90000e+02 -1.83078e+00 -1.44109e+00 -2.22047e+00 -2.02860e+00 -2.00338e+00 -2.05381e+00
1.56480e+05 3.91000e+02 -1.92006e+00 -1.70261e+00 -2.13751e+00 -2.02763e+00 -2.00270e+00 -2.05255e+00
1.56640e+05 3.91000e+02 -1.92006e+00 -1.70261e+00 -2.13751e+00 -2.02661e+00 -2.00187e+00 -2.05135e+00
1.56800e+05 3.92000e+02 -1.86615e+00 -1.69902e+00 -2.03327e+00 -2.02554e+00 -2.00087e+00 -2.05021e+00
1.56960e+05 3.92000e+02 -1.86615e+00 -1.69902e+00 -2.03327e+00 -2.02444e+00 -1.99972e+00 -2.04916e+00
1.57120e+05 3.92000e+02 -1.86615e+00 -1.69902e+00 -2.03327e+00 -2.02330e+00 -1.99841e+00 -2.04818e+00
1.57280e+05 3.93000e+02 -1.98528e+00 -1.69986e+00 -2.27071e+00 -2.02213e+00 -1.99697e+00 -2.04729e+00
1.57440e+05 3.93000e+02 -1.98528e+00 -1.69986e+00 -2.27071e+00 -2.02094e+00 -1.99540e+00 -2.04648e+00
1.57600e+05 3.94000e+02 -1.89691e+00 -1.78121e+00 -2.01261e+00 -2.01972e+00 -1.99369e+00 -2.04574e+00
1.57760e+05 3.94000e+02 -1.89691e+00 -1.78121e+00 -2.01261e+00 -2.01847e+00 -1.99188e+00 -2.04506e+00
1.57920e+05 3.94000e+02 -1.89691e+00 -1.78121e+00 -2.01261e+00 -2.01720e+00 -1.98996e+00 -2.04443e+00
1.58080e+05 3.95000e+02 -1.74927e+00 -1.51717e+00 -1.98137e+00 -2.01590e+00 -1.98796e+00 -2.04384e+00
1.58240e+05 3.95000e+02 -1.74927e+00 -1.51717e+00 -1.98137e+00 -2.01457e+00 -1.98586e+00 -2.04329e+00
1.58400e+05 3.96000e+02 -1.81222e+00 -1.54184e+00 -2.08260e+00 -2.01322e+00 -1.98368e+00 -2.04275e+00
1.58560e+05 3.96000e+02 -1.81222e+00 -1.54184e+00 -2.08260e+00 -2.01183e+00 -1.98143e+00 -2.04223e+00
1.58720e+05 3.96000e+02 -1.81222e+00 -1.54184e+00 -2.08260e+00 -2.01041e+00 -1.97911e+00 -2.04171e+00
1.58880e+05 3.97000e+02 -1.92410e+00 -1.63364e+00 -2.21456e+00 -2.00895e+00 -1.97670e+00 -2.04119e+00
1.59040e+05 3.97000e+02 -1.92410e+00 -1.63364e+00 -2.21456e+00 -2.00745e+00 -1.97422e+00 -2.04067e+00
1.59200e+05 3.98000e+02 -1.90610e+00 -1.78884e+00 -2.02335e+00 -2.00590e+00 -1.97167e+00 -2.04013e+00
1.59360e+05 3.98000e+02 -1.90610e+00 -1.78884e+00 -2.02335e+00 -2.00431e+00 -1.96904e+00 -2.03959e+00
1.59520e+05 3.98000e+02 -1.90610e+00 -1.78884e+00 -2.02335e+00 -2.00268e+00 -1.96632e+00 -2.03903e+00
1.59680e+05 3.99000e+02 -2.15332e+00 -2.02469e+00 -2.28194e+00 -2.00099e+00 -1.96353e+00 -2.03845e+00
1.59840e+05 3.99000e+02 -2.15332e+00 -2.02469e+00 -2.28194e+00 -1.99926e+00 -1.96065e+00 -2.03786e+00
1.60000e+05 4.00000e+02 -2.01842e+00 -1.82975e+00 -2.20708e+00 -1.99747e+00 -1.95769e+00 -2.03724e+00
1.60160e+05 4.00000e+02 -2.01842e+00 -1.82975e+00 -2.20708e+00 -1.99563e+00 -1.95465e+00 -2.03660e+00
1.60320e+05 4.00000e+02 -2.01842e+00 -1.82975e+00 -2.20708e+00 -1.99373e+00 -1.95152e+00 -2.03594e+00
1.60480e+05 4.01000e+02 -1.74948e+00 -1.52046e+00 -1.97851e+00 -1.99178e+00 -1.94832e+00 -2.03525e+00
1.60640e+05 4.01000e+02 -1.74948e+00 -1.52046e+00 -1.97851e+00 -1.98978e+00 -1.94504e+00 -2.03453e+00
1.60800e+05 4.02000e+02 -1.74464e+00 -1.41164e+00 -2.07764e+00 -1.98773e+00 -1.94169e+00 -2.03377e+00
1.60960e+05 4.02000e+02 -1.74464e+00 -1.41164e+00 -2.07764e+00 -1.98563e+00 -1.93828e+00 -2.03298e+00
1.61120e+05 4.02000e+02 -1.74464e+00 -1.41164e+00 -2.07764e+00 -1.98348e+00 -1.93480e+00 -2.03216e+00
1.61280e+05 4.03000e+02 -1.72742e+00 -1.60650e+00 -1.84834e+00 -1.98128e+00 -1.93128e+00 -2.03128e+00
1.61440e+05 4.03000e+02 -1.72742e+00 -1.60650e+00 -1.84834e+00 -1.97904e+00 -1.92771e+00 -2.03037e+00
1.61600e+05 4.04000e+02 -1.88929e+00 -1.64957e+00 -2.12902e+00 -1.97676e+00 -1.92411e+00 -2.02940e+00
1.61760e+05 4.04000e+02 -1.88929e+00 -1.64957e+00 -2.12902e+00 -1.97444e+00 -1.92048e+00 -2.02839e+00
1.61920e+05 4.04000e+02 -1.88929e+00 -1.64957e+00 -2.12902e+00 -1.97209e+00 -1.91685e+00 -2.02733e+00
1.62080e+05 4.05000e+02 -1.95098e+00 -1.71047e+00 -2.19150e+00 -1.96971e+00 -1.91320e+00 -2.02621e+00
1.62240e+05 4.05000e+02 -1.95098e+00 -1.71047e+00 -2.19150e+00 -1.96731e+00 -1.90958e+00 -2.02504e+00
1.62400e+05 4.06000e+02 -1.73363e+00 -1.59091e+00 -1.87634e+00 -1.96490e+00 -1.90597e+00 -2.02382e+00
1.62560e+05 4.06000e+02 -1.73363e+00 -1.59091e+00 -1.87634e+00 -1.96248e+00 -1.90241e+00 -2.02255e+00
1.62720e+05 4.06000e+02 -1.73363e+00 -1.59091e+00 -1.87634e+00 -1.96006e+00 -1.89890e+00 -2.02123e+00
1.62880e+05 4.07000e+02 -1.92828e+00 -1.64409e+00 -2.21246e+00 -1.95766e+00 -1.89545e+00 -2.01986e+00
1.63040e+05 4.07000e+02 -1.92828e+00 -1.64409e+00 -2.21246e+00 -1.95527e+00 -1.89209e+00 -2.01845e+00
1.63200e+05 4.08000e+02 -1.88583e+00 -1.62046e+00 -2.15119e+00 -1.95290e+00 -1.88881e+00 -2.01700e+00
1.63360e+05 4.08000e+02 -1.88583e+00 -1.62046e+00 -2.15119e+00 -1.95057e+00 -1.88562e+00 -2.01551e+00
1.63520e+05 4.08000e+02 -1.88583e+00 -1.62046e+00 -2.15119e+00 -1.94827e+00 -1.88254e+00 -2.01399e+00
1.63680e+05 4.09000e+02 -1.82582e+00 -1.52810e+00 -2.12355e+00 -1.94601e+00 -1.87957e+00 -2.01244e+00
1.63840e+05 4.09000e+02 -1.82582e+00 -1.52810e+00 -2.12355e+00 -1.94379e+00 -1.87672e+00 -2.01086e+00
1.64000e+05 4.10000e+02 -1.62411e+00 -1.38740e+00 -1.86081e+00 -1.94162e+00 -1.87397e+00 -2.00927e+00
1.64160e+05 4.10000e+02 -1.62411e+00 -1.38740e+00 -1.86081e+00 -1.93950e+00 -1.87134e+00 -2.00766e+00
1.64320e+05 4.10000e+02 -1.62411e+00 -1.38740e+00 -1.86081e+00 -1.93742e+00 -1.86881e+00 -2.00603e+00
1.64480e+05 4.11000e+02 -1.71121e+00 -1.42403e+00 -1.99840e+00 -1.93539e+00 -1.86639e+00 -2.00439e+00
1.64640e+05 4.11000e+02 -1.71121e+00 -1.42403e+00 -1.99840e+00 -1.93341e+00 -1.86408e+00 -2.00274e+00
1.64800e+05 4.12000e+02 -2.12673e+00 -1.77636e+00 -2.47710e+00 -1.93147e+00 -1.86185e+00 -2.00109e+00
1.64960e+05 4.12000e+02 -2.12673e+00 -1.77636e+00 -2.47710e+00 -1.92957e+00 -1.85971e+00 -1.99943e+00
1.65120e+05 4.12000e+02 -2.12673e+00 -1.77636e+00 -2.47710e+00 -1.92771e+00 -1.85764e+00 -1.99778e+00
1.65280e+05 4.13000e+02 -1.73282e+00 -1.53631e+00 -1.92932e+00 -1.92588e+00 -1.85565e+00 -1.99612e+00
1.65440e+05 4.13000e+02 -1.73282e+00 -1.53631e+00 -1.92932e+00 -1.92408e+00 -1.85371e+00 -1.99446e+00
1.65600e+05 4.14000e+02 -1.98022e+00 -1.67247e+00 -2.28796e+00 -1.92231e+00 -1.85182e+00 -1.99280e+00
1.65760e+05 4.14000e+02 -1.98022e+00 -1.67247e+00 -2.28796e+00 -1.92056e+00 -1.84998e+00 -1.99114e+00
1.65920e+05 4.14000e+02 -1.98022e+00 -1.67247e+00 -2.28796e+00 -1.91882e+00 -1.84816e+00 -1.98948e+00
1.66080e+05 4.15000e+02 -1.72334e+00 -1.58996e+00 -1.85673e+00 -1.91710e+00 -1.84637e+00 -1.98783e+00
1.66240e+05 4.15000e+02 -1.72334e+00 -1.58996e+00 -1.85673e+00 -1.91539e+00 -1.84461e+00 -1.98618e+00
1.66400e+05 4.16000e+02 -1.79706e+00 -1.51632e+00 -2.07779e+00 -1.91368e+00 -1.84284e+00 -1.98452e+00
1.66560e+05 4.16000e+02 -1.79706e+00 -1.51632e+00 -2.07779e+00 -1.91198e+00 -1.84109e+00 -1.98287e+00
1.66720e+05 4.16000e+02 -1.79706e+00 -1.51632e+00 -2.07779e+00 -1.91027e+00 -1.83932e+00 -1.98122e+00
1.66880e+05 4.17000e+02 -1.80391e+00 -1.61264e+00 -1.99518e+00 -1.90856e+00 -1.83756e+00 -1.97956e+00
1.67040e+05 4.17000e+02 -1.80391e+00 -1.61264e+00 -1.99518e+00 -1.90684e+00 -1.83578e+00 -1.97790e+00
1.67200e+05 4.18000e+02 -1.95846e+00 -1.56543e+00 -2.35150e+00 -1.90510e+00 -1.83399e+00 -1.97622e+00
1.67360e+05 4.18000e+02 -1.95846e+00 -1.56543e+00 -2.35150e+00 -1.90336e+00 -1.83218e+00 -1.97454e+00
1.67520e+05 4.18000e+02 -1.95846e+00 -1.56543e+00 -2.35150e+00 -1.90160e+00 -1.83035e+00 -1.97285e+00
1.67680e+05 4.19000e+02 -2.07581e+00 -1.76469e+00 -2.38694e+00 -1.89983e+00 -1.82851e+00 -1.97114e+00
1.67840e+05 4.19000e+02 -2.07581e+00 -1.76469e+00 -2.38694e+00 -1.89804e+00 -1.82666e+00 -1.96942e+00
1.68000e+05 4.20000e+02 -1.83510e+00 -1.63839e+00 -2.03181e+00 -1.89623e+00 -1.82479e+00 -1.96768e+00
1.68160e+05 4.20000e+02 -1.83510e+00 -1.63839e+00 -2.03181e+00 -1.89442e+00 -1.82292e+00 -1.96592e+00
1.68320e+05 4.20000e+02 -1.83510e+00 -1.63839e+00 -2.03181e+00 -1.89259e+00 -1.82103e+00 -1.96414e+00
1.68480e+05 4.21000e+02 -1.69684e+00 -1.46151e+00 -1.93216e+00 -1.89075e+00 -1.81915e+00 -1.96235e+00
1.68640e+05 4.21000e+02 -1.69684e+00 -1.46151e+00 -1.93216e+00 -1.88891e+00 -1.81728e+00 -1.96053e+00
1.68800e+05 4.22000e+02 -1.89213e+00 -1.62623e+00 -2.15803e+00 -1.88706e+00 -1.81541e+00 -1.95870e+00
1.68960e+05 4.22000e+02 -1.89213e+00 -1.62623e+00 -2.15803e+00 -1.88521e+00 -1.81354e+00 -1.95687e+00
1.69120e+05 4.22000e+02 -1.89213e+00 -1.62623e+00 -2.15803e+00 -1.88337e+00 -1.81170e+00 -1.95504e+00
1.69280e+05 4.23000e+02 -1.67404e+00 -1.40686e+00 -1.94123e+00 -1.88153e+00 -1.80986e+00 -1.95320e+00
1.69440e+05 4.23000e+02 -1.67404e+00 -1.40686e+00 -1.94123e+00 -1.87971e+00 -1.80804e+00 -1.95138e+00
1.69600e+05 4.24000e+02 -2.13029e+00 -1.66162e+00 -2.59897e+00 -1.87791e+00 -1.80625e+00 -1.94957e+00
1.69760e+05 4.24000e+02 -2.13029e+00 -1.66162e+00 -2.59897e+00 -1.87612e+00 -1.80447e+00 -1.94778e+00
1.69920e+05 4.24000e+02 -2.13029e+00 -1.66162e+00 -2.59897e+00 -1.87437e+00 -1.80272e+00 -1.94602e+00
1.70080e+05 4.25000e+02 -1.79339e+00 -1.74095e+00 -1.84582e+00 -1.87265e+00 -1.80099e+00 -1.94431e+00
1.70240e+05 4.25000e+02 -1.79339e+00 -1.74095e+00 -1.84582e+00 -1.87098e+00 -1.79930e+00 -1.94265e+00
1.70400e+05 4.26000e+02 -2.02259e+00 -1.88575e+00 -2.15944e+00 -1.86934e+00 -1.79764e+00 -1.94105e+00
1.70560e+05 4.26000e+02 -2.02259e+00 -1.88575e+00 -2.15944e+00 -1.86777e+00 -1.79602e+00 -1.93951e+00
1.70720e+05 4.26000e+02 -2.02259e+00 -1.88575e+00 -2.15944e+00 -1.86625e+00 -1.79445e+00 -1.93804e+00
1.70880e+05 4.27000e+02 -1.84737e+00 -1.64989e+00 -2.04485e+00 -1.86479e+00 -1.79292e+00 -1.93665e+00
1.71040e+05 4.27000e+02 -1.84737e+00 -1.64989e+00 -2.04485e+00 -1.86340e+00 -1.79146e+00 -1.93533e+00
1.71200e+05 4.28000e+02 -2.05655e+00 -1.72804e+00 -2.38506e+00 -1.86208e+00 -1.79005e+00 -1.93410e+00
1.71360e+05 4.28000e+02 -2.05655e+00 -1.72804e+00 -2.38506e+00 -1.86083e+00 -1.78872e+00 -1.93295e+00
1.71520e+05 4.28000e+02 -2.05655e+00 -1.72804e+00 -2.38506e+00 -1.85966e+00 -1.78745e+00 -1.93188e+00
1.71680e+05 4.29000e+02 -1.85993e+00 -1.60017e+00 -2.11968e+00 -1.85857e+00 -1.78626e+00 -1.93089e+00
1.71840e+05 4.29000e+02 -1.85993e+00 -1.60017e+00 -2.11968e+00 -1.85757e+00 -1.78516e+00 -1.92998e+00
1.72000e+05 4.30000e+02 -1.75255e+00 -1.41807e+00 -2.08703e+00 -1.85664e+00 -1.78413e+00 -1.92915e+00
1.72160e+05 4.30000e+02 -1.75255e+00 -1.41807e+00 -2.08703e+00 -1.85579e+00 -1.78320e+00 -1.92839e+00
1.72320e+05 4.30000e+02 -1.75255e+00 -1.41807e+00 -2.08703e+00 -1.85503e+00 -1.78236e+00 -1.92770e+00
1.72480e+05 4.31000e+02 -2.03021e+00 -1.94338e+00 -2.11705e+00 -1.85435e+00 -1.78162e+00 -1.92708e+00
1.72640e+05 4.31000e+02 -2.03021e+00 -1.94338e+00 -2.11705e+00 -1.85374e+00 -1.78098e+00 -1.92651e+00
1.72800e+05 4.32000e+02 -1.69179e+00 -1.53812e+00 -1.84546e+00 -1.85323e+00 -1.78045e+00 -1.92600e+00
1.72960e+05 4.32000e+02 -1.69179e+00 -1.53812e+00 -1.84546e+00 -1.85278e+00 -1.78002e+00 -1.92554e+00
1.73120e+05 4.32000e+02 -1.69179e+00 -1.53812e+00 -1.84546e+00 -1.85242e+00 -1.77971e+00 -1.92512e+00
1.73280e+05 4.33000e+02 -1.99568e+00 -1.80158e+00 -2.18979e+00 -1.85213e+00 -1.77951e+00 -1.92475e+00
1.73440e+05 4.33000e+02 -1.99568e+00 -1.80158e+00 -2.18979e+00 -1.85192e+00 -1.77943e+00 -1.92441e+00
1.73600e+05 4.34000e+02 -1.78518e+00 -1.49644e+00 -2.07392e+00 -1.85179e+00 -1.77947e+00 -1.92411e+00
1.73760e+05 4.34000e+02 -1.78518e+00 -1.49644e+00 -2.07392e+00 -1.85174e+00 -1.77964e+00 -1.92384e+00
1.73920e+05 4.34000e+02 -1.78518e+00 -1.49644e+00 -2.07392e+00 -1.85176e+00 -1.77992e+00 -1.92360e+00
1.74080e+05 4.35000e+02 -1.81049e+00 -1.59846e+00 -2.02252e+00 -1.85186e+00 -1.78033e+00 -1.92340e+00
1.74240e+05 4.35000e+02 -1.81049e+00 -1.59846e+00 -2.02252e+00 -1.85204e+00 -1.78085e+00 -1.92323e+00
1.74400e+05 4.36000e+02 -1.88152e+00 -1.75054e+00 -2.01250e+00 -1.85229e+00 -1.78148e+00 -1.92311e+00
1.74560e+05 4.36000e+02 -1.88152e+00 -1.75054e+00 -2.01250e+00 -1.85262e+00 -1.78222e+00 -1.92302e+00
1.74720e+05 4.36000e+02 -1.88152e+00 -1.75054e+00 -2.01250e+00 -1.85303e+00 -1.78307e+00 -1.92298e+00
1.74880e+05 4.37000e+02 -2.01044e+00 -1.86816e+00 -2.15271e+00 -1.85350e+00 -1.78399e+00 -1.92300e+00
1.75040e+05 4.37000e+02 -2.01044e+00 -1.86816e+00 -2.15271e+00 -1.85405e+00 -1.78501e+00 -1.92308e+00
1.75200e+05 4.38000e+02 -1.86433e+00 -1.50977e+00 -2.21889e+00 -1.85466e+00 -1.78610e+00 -1.92323e+00
1.75360e+05 4.38000e+02 -1.86433e+00 -1.50977e+00 -2.21889e+00 -1.85534e+00 -1.78723e+00 -1.92344e+00
1.75520e+05 4.38000e+02 -1.86433e+00 -1.50977e+00 -2.21889e+00 -1.85607e+00 -1.78842e+00 -1.92373e+00
1.75680e+05 4.39000e+02 -1.93012e+00 -1.76963e+00 -2.09061e+00 -1.85687e+00 -1.78964e+00 -1.92409e+00
1.75840e+05 4.39000e+02 -1.93012e+00 -1.76963e+00 -2.09061e+00 -1.85771e+00 -1.79088e+00 -1.92454e+00
1.76000e+05 4.40000e+02 -1.75141e+00 -1.58860e+00 -1.91421e+00 -1.85859e+00 -1.79213e+00 -1.92505e+00
1.76160e+05 4.40000e+02 -1.75141e+00 -1.58860e+00 -1.91421e+00 -1.85951e+00 -1.79337e+00 -1.92565e+00
1.76320e+05 4.40000e+02 -1.75141e+00 -1.58860e+00 -1.91421e+00 -1.86046e+00 -1.79461e+00 -1.92632e+00
1.76480e+05 4.41000e+02 -1.72219e+00 -1.56305e+00 -1.88133e+00 -1.86143e+00 -1.79582e+00 -1.92705e+00
1.76640e+05 4.41000e+02 -1.72219e+00 -1.56305e+00 -1.88133e+00 -1.86242e+00 -1.79700e+00 -1.92784e+00
1.76800e+05 4.42000e+02 -1.80342e+00 -1.55615e+00 -2.05068e+00 -1.86341e+00 -1.79815e+00 -1.92868e+00
1.76960e+05 4.42000e+02 -1.80342e+00 -1.55615e+00 -2.05068e+00 -1.86441e+00 -1.79926e+00 -1.92956e+00
1.77120e+05 4.42000e+02 -1.80342e+00 -1.55615e+00 -2.05068e+00 -1.86539e+00 -1.80031e+00 -1.93047e+00
1.77280e+05 4.43000e+02 -1.89169e+00 -1.66536e+00 -2.11802e+00 -1.86637e+00 -1.80133e+00 -1.93140e+00
1.77440e+05 4.43000e+02 -1.89169e+00 -1.66536e+00 -2.11802e+00 -1.86732e+00 -1.80230e+00 -1.93234e+00
1.77600e+05 4.44000e+02 -1.77464e+00 -1.56929e+00 -1.98000e+00 -1.86825e+00 -1.80322e+00 -1.93328e+00
1.77760e+05 4.44000e+02 -1.77464e+00 -1.56929e+00 -1.98000e+00 -1.86915e+00 -1.80409e+00 -1.93420e+00
1.77920e+05 4.44000e+02 -1.77464e+00 -1.56929e+00 -1.98000e+00 -1.87001e+00 -1.80492e+00 -1.93510e+00
1.78080e+05 4.45000e+02 -1.92725e+00 -1.83751e+00 -2.01700e+00 -1.87083e+00 -1.80570e+00 -1.93597e+00
1.78240e+05 4.45000e+02 -1.92725e+00 -1.83751e+00 -2.01700e+00 -1.87162e+00 -1.80644e+00 -1.93680e+00
1.78400e+05 4.46000e+02 -1.84365e+00 -1.69048e+00 -1.99682e+00 -1.87236e+00 -1.80714e+00 -1.93758e+00
1.78560e+05 4.46000e+02 -1.84365e+00 -1.69048e+00 -1.99682e+00 -1.87306e+00 -1.80780e+00 -1.93831e+00
1.78720e+05 4.46000e+02 -1.84365e+00 -1.69048e+00 -1.99682e+00 -1.87371e+00 -1.80844e+00 -1.93897e+00
1.78880e+05 4.47000e+02 -2.09649e+00 -1.79359e+00 -2.39939e+00 -1.87430e+00 -1.80904e+00 -1.93957e+00
1.79040e+05 4.47000e+02 -2.09649e+00 -1.79359e+00 -2.39939e+00 -1.87485e+00 -1.80961e+00 -1.94009e+00
1.79200e+05 4.48000e+02 -1.91182e+00 -1.53023e+00 -2.29340e+00 -1.87534e+00 -1.81016e+00 -1.94052e+00
1.79360e+05 4.48000e+02 -1.91182e+00 -1.53023e+00 -2.29340e+00 -1.87577e+00 -1.81068e+00 -1.94086e+00
1.79520e+05 4.48000e+02 -1.91182e+00 -1.53023e+00 -2.29340e+00 -1.87614e+00 -1.81119e+00 -1.94110e+00
1.79680e+05 4.49000e+02 -1.65519e+00 -1.49911e+00 -1.81126e+00 -1.87645e+00 -1.81167e+00 -1.94124e+00
1.79840e+05 4.49000e+02 -1.65519e+00 -1.49911e+00 -1.81126e+00 -1.87670e+00 -1.81214e+00 -1.94126e+00
1.80000e+05 4.50000e+02 -1.83951e+00 -1.58857e+00 -2.09046e+00 -1.87689e+00 -1.81260e+00 -1.94117e+00
1.80160e+05 4.50000e+02 -1.83951e+00 -1.58857e+00 -2.09046e+00 -1.87701e+00 -1.81306e+00 -1.94095e+00
1.80320e+05 4.50000e+02 -1.83951e+00 -1.58857e+00 -2.09046e+00 -1.87706e+00 -1.81351e+00 -1.94061e+00
1.80480e+05 4.51000e+02 -1.71134e+00 -1.40150e+00 -2.02117e+00 -1.87704e+00 -1.81395e+00 -1.94012e+00
1.80640e+05 4.51000e+02 -1.71134e+00 -1.40150e+00 -2.02117e+00 -1.87695e+00 -1.81439e+00 -1.93951e+00
1.80800e+05 4.52000e+02 -1.94305e+00 -1.77961e+00 -2.10649e+00 -1.87680e+00 -1.81484e+00 -1.93876e+00
1.80960e+05 4.52000e+02 -1.94305e+00 -1.77961e+00 -2.10649e+00 -1.87658e+00 -1.81528e+00 -1.93787e+00
1.81120e+05 4.52000e+02 -1.94305e+00 -1.77961e+00 -2.10649e+00 -1.87630e+00 -1.81574e+00 -1.93685e+00
1.81280e+05 4.53000e+02 -1.54779e+00 -1.28765e+00 -1.80793e+00 -1.87595e+00 -1.81620e+00 -1.93571e+00
1.81440e+05 4.53000e+02 -1.54779e+00 -1.28765e+00 -1.80793e+00 -1.87556e+00 -1.81668e+00 -1.93444e+00
1.81600e+05 4.54000e+02 -1.71959e+00 -1.44345e+00 -1.99572e+00 -1.87512e+00 -1.81716e+00 -1.93307e+00
1.81760e+05 4.54000e+02 -1.71959e+00 -1.44345e+00 -1.99572e+00 -1.87462e+00 -1.81767e+00 -1.93158e+00
1.81920e+05 4.54000e+02 -1.71959e+00 -1.44345e+00 -1.99572e+00 -1.87409e+00 -1.81819e+00 -1.93000e+00
1.82080e+05 4.55000e+02 -1.50167e+00 -1.19364e+00 -1.80971e+00 -1.87353e+00 -1.81873e+00 -1.92833e+00
1.82240e+05 4.55000e+02 -1.50167e+00 -1.19364e+00 -1.80971e+00 -1.87295e+00 -1.81931e+00 -1.92659e+00
1.82400e+05 4.56000e+02 -1.88882e+00 -1.62637e+00 -2.15128e+00 -1.87234e+00 -1.81990e+00 -1.92478e+00
1.82560e+05 4.56000e+02 -1.88882e+00 -1.62637e+00 -2.15128e+00 -1.87172e+00 -1.82053e+00 -1.92290e+00
1.82720e+05 4.56000e+02 -1.88882e+00 -1.62637e+00 -2.15128e+00 -1.87109e+00 -1.82119e+00 -1.92098e+00
1.82880e+05 4.57000e+02 -1.76532e+00 -1.47976e+00 -2.05089e+00 -1.87045e+00 -1.82188e+00 -1.91902e+00
1.83040e+05 4.57000e+02 -1.76532e+00 -1.47976e+00 -2.05089e+00 -1.86981e+00 -1.82261e+00 -1.91701e+00
1.83200e+05 4.58000e+02 -1.66573e+00 -1.45225e+00 -1.87921e+00 -1.86917e+00 -1.82337e+00 -1.91497e+00
1.83360e+05 4.58000e+02 -1.66573e+00 -1.45225e+00 -1.87921e+00 -1.86852e+00 -1.82415e+00 -1.91290e+00
1.83520e+05 4.58000e+02 -1.66573e+00 -1.45225e+00 -1.87921e+00 -1.86788e+00 -1.82496e+00 -1.91081e+00
1.83680e+05 4.59000e+02 -1.59962e+00 -1.40743e+00 -1.79182e+00 -1.86724e+00 -1.82578e+00 -1.90869e+00
1.83840e+05 4.59000e+02 -1.59962e+00 -1.40743e+00 -1.79182e+00 -1.86658e+00 -1.82660e+00 -1.90657e+00
1.84000e+05 4.60000e+02 -1.52310e+00 -1.22366e+00 -1.82254e+00 -1.86592e+00 -1.82741e+00 -1.90443e+00
1.84160e+05 4.60000e+02 -1.52310e+00 -1.22366e+00 -1.82254e+00 -1.86524e+00 -1.82819e+00 -1.90228e+00
1.84320e+05 4.60000e+02 -1.52310e+00 -1.22366e+00 -1.82254e+00 -1.86453e+00 -1.82893e+00 -1.90013e+00
1.84480e+05 4.61000e+02 -1.57813e+00 -1.33732e+00 -1.81894e+00 -1.86379e+00 -1.82958e+00 -1.89800e+00
1.84640e+05 4.61000e+02 -1.57813e+00 -1.33732e+00 -1.81894e+00 -1.86301e+00 -1.83015e+00 -1.89588e+00
1.84800e+05 4.62000e+02 -1.59022e+00 -1.38964e+00 -1.79079e+00 -1.86218e+00 -1.83057e+00 -1.89378e+00
1.84960e+05 4.62000e+02 -1.59022e+00 -1.38964e+00 -1.79079e+00 -1.86129e+00 -1.83084e+00 -1.89174e+00
1.85120e+05 4.62000e+02 -1.59022e+00 -1.38964e+00 -1.79079e+00 -1.86032e+00 -1.83090e+00 -1.88974e+00
1.85280e+05 4.63000e+02 -1.47637e+00 -1.39272e+00 -1.56001e+00 -1.85928e+00 -1.83072e+00 -1.88784e+00
1.85440e+05 4.63000e+02 -1.47637e+00 -1.39272e+00 -1.56001e+00 -1.85815e+00 -1.83027e+00 -1.88602e+00
1.85600e+05 4.64000e+02 -1.81666e+00 -1.71581e+00 -1.91750e+00 -1.85692e+00 -1.82951e+00 -1.88432e+00
1.85760e+05 4.64000e+02 -1.81666e+00 -1.71581e+00 -1.91750e+00 -1.85558e+00 -1.82840e+00 -1.88276e+00
1.85920e+05 4.64000e+02 -1.81666e+00 -1.71581e+00 -1.91750e+00 -1.85413e+00 -1.82693e+00 -1.88132e+00
1.86080e+05 4.65000e+02 -1.64361e+00 -1.56670e+00 -1.72052e+00 -1.85255e+00 -1.82507e+00 -1.88003e+00
1.86240e+05 4.65000e+02 -1.64361e+00 -1.56670e+00 -1.72052e+00 -1.85085e+00 -1.82283e+00 -1.87886e+00
1.86400e+05 4.66000e+02 -1.80530e+00 -1.59749e+00 -2.01310e+00 -1.84901e+00 -1.82021e+00 -1.87781e+00
1.86560e+05 4.66000e+02 -1.80530e+00 -1.59749e+00 -2.01310e+00 -1.84704e+00 -1.81723e+00 -1.87685e+00
1.86720e+05 4.66000e+02 -1.80530e+00 -1.59749e+00 -2.01310e+00 -1.84492e+00 -1.81389e+00 -1.87594e+00
1.86880e+05 4.67000e+02 -1.80520e+00 -1.52081e+00 -2.08958e+00 -1.84265e+00 -1.81024e+00 -1.87507e+00
1.87040e+05 4.67000e+02 -1.80520e+00 -1.52081e+00 -2.08958e+00 -1.84024e+00 -1.80628e+00 -1.87419e+00
1.87200e+05 4.68000e+02 -1.76619e+00 -1.50640e+00 -2.02598e+00 -1.83767e+00 -1.80206e+00 -1.87328e+00
1.87360e+05 4.68000e+02 -1.76619e+00 -1.50640e+00 -2.02598e+00 -1.83494e+00 -1.79759e+00 -1.87229e+00
1.87520e+05 4.68000e+02 -1.76619e+00 -1.50640e+00 -2.02598e+00 -1.83206e+00 -1.79291e+00 -1.87122e+00
1.87680e+05 4.69000e+02 -1.63697e+00 -1.51613e+00 -1.75780e+00 -1.82903e+00 -1.78804e+00 -1.87001e+00
1.87840e+05 4.69000e+02 -1.63697e+00 -1.51613e+00 -1.75780e+00 -1.82583e+00 -1.78300e+00 -1.86866e+00
1.88000e+05 4.70000e+02 -1.77908e+00 -1.51080e+00 -2.04736e+00 -1.82248e+00 -1.77783e+00 -1.86714e+00
1.88160e+05 4.70000e+02 -1.77908e+00 -1.51080e+00 -2.04736e+00 -1.81899e+00 -1.77254e+00 -1.86543e+00
1.88320e+05 4.70000e+02 -1.77908e+00 -1.51080e+00 -2.04736e+00 -1.81534e+00 -1.76716e+00 -1.86352e+00
1.88480e+05 4.71000e+02 -2.01499e+00 -1.78528e+00 -2.24470e+00 -1.81156e+00 -1.76170e+00 -1.86141e+00
1.88640e+05 4.71000e+02 -2.01499e+00 -1.78528e+00 -2.24470e+00 -1.80764e+00 -1.75621e+00 -1.85907e+00
1.88800e+05 4.72000e+02 -1.98948e+00 -1.69164e+00 -2.28733e+00 -1.80360e+00 -1.75068e+00 -1.85651e+00
1.88960e+05 4.72000e+02 -1.98948e+00 -1.69164e+00 -2.28733e+00 -1.79945e+00 -1.74516e+00 -1.85373e+00
1.89120e+05 4.72000e+02 -1.98948e+00 -1.69164e+00 -2.28733e+00 -1.79520e+00 -1.73965e+00 -1.85075e+00
1.89280e+05 4.73000e+02 -1.53443e+00 -1.31081e+00 -1.75806e+00 -1.79086e+00 -1.73417e+00 -1.84755e+00
1.89440e+05 4.73000e+02 -1.53443e+00 -1.31081e+00 -1.75806e+00 -1.78646e+00 -1.72875e+00 -1.84417e+00
1.89600e+05 4.74000e+02 -1.84488e+00 -1.55856e+00 -2.13120e+00 -1.78200e+00 -1.72340e+00 -1.84061e+00
1.89760e+05 4.74000e+02 -1.84488e+00 -1.55856e+00 -2.13120e+00 -1.77752e+00 -1.71814e+00 -1.83690e+00
1.89920e+05 4.74000e+02 -1.84488e+00 -1.55856e+00 -2.13120e+00 -1.77302e+00 -1.71298e+00 -1.83306e+00
1.90080e+05 4.75000e+02 -1.69836e+00 -1.54958e+00 -1.84713e+00 -1.76853e+00 -1.70794e+00 -1.82912e+00
1.90240e+05 4.75000e+02 -1.69836e+00 -1.54958e+00 -1.84713e+00 -1.76407e+00 -1.70302e+00 -1.82512e+00
1.90400e+05 4.76000e+02 -1.61293e+00 -1.30478e+00 -1.92107e+00 -1.75967e+00 -1.69825e+00 -1.82108e+00
1.90560e+05 4.76000e+02 -1.61293e+00 -1.30478e+00 -1.92107e+00 -1.75533e+00 -1.69361e+00 -1.81705e+00
1.90720e+05 4.76000e+02 -1.61293e+00 -1.30478e+00 -1.92107e+00 -1.75109e+00 -1.68913e+00 -1.81306e+00
1.90880e+05 4.77000e+02 -1.67583e+00 -1.46740e+00 -1.88425e+00 -1.74697e+00 -1.68480e+00 -1.80914e+00
1.91040e+05 4.77000e+02 -1.67583e+00 -1.46740e+00 -1.88425e+00 -1.74299e+00 -1.68063e+00 -1.80534e+00
1.91200e+05 4.78000e+02 -1.80669e+00 -1.55497e+00 -2.05840e+00 -1.73916e+00 -1.67663e+00 -1.80169e+00
1.91360e+05 4.78000e+02 -1.80669e+00 -1.55497e+00 -2.05840e+00 -1.73552e+00 -1.67280e+00 -1.79824e+00
1.91520e+05 4.78000e+02 -1.80669e+00 -1.55497e+00 -2.05840e+00 -1.73208e+00 -1.66914e+00 -1.79501e+00
1.91680e+05 4.79000e+02 -1.80227e+00 -1.53063e+00 -2.07391e+00 -1.72884e+00 -1.66566e+00 -1.79203e+00
1.91840e+05 4.79000e+02 -1.80227e+00 -1.53063e+00 -2.07391e+00 -1.72584e+00 -1.66236e+00 -1.78932e+00
1.92000e+05 4.80000e+02 -1.76890e+00 -1.52087e+00 -2.01693e+00 -1.72308e+00 -1.65924e+00 -1.78691e+00
1.92160e+05 4.80000e+02 -1.76890e+00 -1.52087e+00 -2.01693e+00 -1.72057e+00 -1.65632e+00 -1.78482e+00
1.92320e+05 4.80000e+02 -1.76890e+00 -1.52087e+00 -2.01693e+00 -1.71832e+00 -1.65360e+00 -1.78304e+00
1.92480e+05 4.81000e+02 -1.66023e+00 -1.44922e+00 -1.87123e+00 -1.71634e+00 -1.65109e+00 -1.78160e+00
1.92640e+05 4.81000e+02 -1.66023e+00 -1.44922e+00 -1.87123e+00 -1.71463e+00 -1.64879e+00 -1.78047e+00
1.92800e+05 4.82000e+02 -1.74623e+00 -1.38389e+00 -2.10857e+00 -1.71319e+00 -1.64671e+00 -1.77967e+00
1.92960e+05 4.82000e+02 -1.74623e+00 -1.38389e+00 -2.10857e+00 -1.71201e+00 -1.64485e+00 -1.77917e+00
1.93120e+05 4.82000e+02 -1.74623e+00 -1.38389e+00 -2.10857e+00 -1.71109e+00 -1.64322e+00 -1.77896e+00
1.93280e+05 4.83000e+02 -1.88968e+00 -1.71811e+00 -2.06126e+00 -1.71043e+00 -1.64181e+00 -1.77904e+00
1.93440e+05 4.83000e+02 -1.88968e+00 -1.71811e+00 -2.06126e+00 -1.71001e+00 -1.64064e+00 -1.77937e+00
1.93600e+05 4.84000e+02 -1.61056e+00 -1.36890e+00 -1.85222e+00 -1.70981e+00 -1.63968e+00 -1.77994e+00
1.93760e+05 4.84000e+02 -1.61056e+00 -1.36890e+00 -1.85222e+00 -1.70983e+00 -1.63894e+00 -1.78073e+00
1.93920e+05 4.84000e+02 -1.61056e+00 -1.36890e+00 -1.85222e+00 -1.71006e+00 -1.63840e+00 -1.78171e+00
1.94080e+05 4.85000e+02 -1.85224e+00 -1.67416e+00 -2.03031e+00 -1.71046e+00 -1.63806e+00 -1.78287e+00
1.94240e+05 4.85000e+02 -1.85224e+00 -1.67416e+00 -2.03031e+00 -1.71104e+00 -1.63789e+00 -1.78419e+00
1.94400e+05 4.86000e+02 -1.61884e+00 -1.45200e+00 -1.78567e+00 -1.71176e+00 -1.63789e+00 -1.78564e+00
1.94560e+05 4.86000e+02 -1.61884e+00 -1.45200e+00 -1.78567e+00 -1.71261e+00 -1.63802e+00 -1.78721e+00
1.94720e+05 4.86000e+02 -1.61884e+00 -1.45200e+00 -1.78567e+00 -1.71358e+00 -1.63828e+00 -1.78889e+00
1.94880e+05 4.87000e+02 -1.57949e+00 -1.21798e+00 -1.94099e+00 -1.71465e+00 -1.63865e+00 -1.79065e+00
1.95040e+05 4.87000e+02 -1.57949e+00 -1.21798e+00 -1.94099e+00 -1.71579e+00 -1.63910e+00 -1.79249e+00
1.95200e+05 4.88000e+02 -1.68470e+00 -1.18605e+00 -2.18335e+00 -1.71700e+00 -1.63962e+00 -1.79438e+00
1.95360e+05 4.88000e+02 -1.68470e+00 -1.18605e+00 -2.18335e+00 -1.71825e+00 -1.64018e+00 -1.79633e+00
1.95520e+05 4.88000e+02 -1.68470e+00 -1.18605e+00 -2.18335e+00 -1.71955e+00 -1.64078e+00 -1.79832e+00
1.95680e+05 4.89000e+02 -1.83144e+00 -1.55999e+00 -2.10290e+00 -1.72085e+00 -1.64138e+00 -1.80032e+00
1.95840e+05 4.89000e+02 -1.83144e+00 -1.55999e+00 -2.10290e+00 -1.72218e+00 -1.64200e+00 -1.80236e+00
1.96000e+05 4.90000e+02 -1.71115e+00 -1.37939e+00 -2.04292e+00 -1.72350e+00 -1.64260e+00 -1.80440e+00
1.96160e+05 4.90000e+02 -1.71115e+00 -1.37939e+00 -2.04292e+00 -1.72480e+00 -1.64318e+00 -1.80643e+00
1.96320e+05 4.90000e+02 -1.71115e+00 -1.37939e+00 -2.04292e+00 -1.72610e+00 -1.64373e+00 -1.80846e+00
1.96480e+05 4.91000e+02 -1.44757e+00 -1.18660e+00 -1.70855e+00 -1.72736e+00 -1.64425e+00 -1.81047e+00
1.96640e+05 4.91000e+02 -1.44757e+00 -1.18660e+00 -1.70855e+00 -1.72859e+00 -1.64473e+00 -1.81245e+00
1.96800e+05 4.92000e+02 -1.80511e+00 -1.69988e+00 -1.91034e+00 -1.72978e+00 -1.64517e+00 -1.81439e+00
1.96960e+05 4.92000e+02 -1.80511e+00 -1.69988e+00 -1.91034e+00 -1.73092e+00 -1.64556e+00 -1.81628e+00
1.97120e+05 4.92000e+02 -1.80511e+00 -1.69988e+00 -1.91034e+00 -1.73201e+00 -1.64591e+00 -1.81812e+00
1.97280e+05 4.93000e+02 -1.84556e+00 -1.62495e+00 -2.06616e+00 -1.73306e+00 -1.64622e+00 -1.81990e+00
1.97440e+05 4.93000e+02 -1.84556e+00 -1.62495e+00 -2.06616e+00 -1.73404e+00 -1.64647e+00 -1.82160e+00
1.97600e+05 4.94000e+02 -1.65549e+00 -1.43063e+00 -1.88036e+00 -1.73495e+00 -1.64669e+00 -1.82322e+00
1.97760e+05 4.94000e+02 -1.65549e+00 -1.43063e+00 -1.88036e+00 -1.73580e+00 -1.64686e+00 -1.82475e+00
1.97920e+05 4.94000e+02 -1.65549e+00 -1.43063e+00 -1.88036e+00 -1.73659e+00 -1.64698e+00 -1.82619e+00
1.98080e+05 4.95000e+02 -1.69110e+00 -1.48478e+00 -1.89742e+00 -1.73730e+00 -1.64706e+00 -1.82753e+00
1.98240e+05 4.95000e+02 -1.69110e+00 -1.48478e+00 -1.89742e+00 -1.73793e+00 -1.64709e+00 -1.82877e+00
1.98400e+05 4.96000e+02 -1.61085e+00 -1.36906e+00 -1.85264e+00 -1.73848e+00 -1.64707e+00 -1.82990e+00
1.98560e+05 4.96000e+02 -1.61085e+00 -1.36906e+00 -1.85264e+00 -1.73896e+00 -1.64699e+00 -1.83093e+00
1.98720e+05 4.96000e+02 -1.61085e+00 -1.36906e+00 -1.85264e+00 -1.73935e+00 -1.64685e+00 -1.83185e+00
1.98880e+05 4.97000e+02 -1.76936e+00 -1.45641e+00 -2.08232e+00 -1.73966e+00 -1.64665e+00 -1.83267e+00
1.99040e+05 4.97000e+02 -1.76936e+00 -1.45641e+00 -2.08232e+00 -1.73988e+00 -1.64638e+00 -1.83338e+00
1.99200e+05 4.98000e+02 -1.86401e+00 -1.69698e+00 -2.03104e+00 -1.74001e+00 -1.64603e+00 -1.83399e+00
1.99360e+05 4.98000e+02 -1.86401e+00 -1.69698e+00 -2.03104e+00 -1.74006e+00 -1.64561e+00 -1.83452e+00
1.99520e+05 4.98000e+02 -1.86401e+00 -1.69698e+00 -2.03104e+00 -1.74002e+00 -1.64509e+00 -1.83495e+00
1.99680e+05 4.99000e+02 -1.65607e+00 -1.40279e+00 -1.90935e+00 -1.73990e+00 -1.64449e+00 -1.83531e+00
1.99840e+05 4.99000e+02 -1.65607e+00 -1.40279e+00 -1.90935e+00 -1.73969e+00 -1.64379e+00 -1.83559e+00


==> fig/shkadov_64_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.60000e+02 0.00000e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
3.20000e+02 0.00000e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
4.80000e+02 1.00000e+00 -3.21584e+00 -3.03746e+00 -3.39422e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
6.40000e+02 1.00000e+00 -3.21584e+00 -3.03746e+00 -3.39422e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
8.00000e+02 2.00000e+00 -3.05987e+00 -2.65250e+00 -3.46724e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
9.60000e+02 2.00000e+00 -3.05987e+00 -2.65250e+00 -3.46724e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.12000e+03 2.00000e+00 -3.05987e+00 -2.65250e+00 -3.46724e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.28000e+03 3.00000e+00 -3.34267e+00 -3.13508e+00 -3.55026e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.44000e+03 3.00000e+00 -3.34267e+00 -3.13508e+00 -3.55026e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.60000e+03 4.00000e+00 -3.10280e+00 -2.94226e+00 -3.26334e+00 -3.16797e+00 -2.88192e+00 -3.45402e+00
1.76000e+03 4.00000e+00 -3.10280e+00 -2.94226e+00 -3.26334e+00 -3.16797e+00 -2.88193e+00 -3.45402e+00
1.92000e+03 4.00000e+00 -3.10280e+00 -2.94226e+00 -3.26334e+00 -3.16797e+00 -2.88193e+00 -3.45402e+00
2.08000e+03 5.00000e+00 -3.19144e+00 -2.91624e+00 -3.46664e+00 -3.16797e+00 -2.88193e+00 -3.45401e+00
2.24000e+03 5.00000e+00 -3.19144e+00 -2.91624e+00 -3.46664e+00 -3.16797e+00 -2.88193e+00 -3.45401e+00
2.40000e+03 6.00000e+00 -3.26082e+00 -3.08752e+00 -3.43412e+00 -3.16797e+00 -2.88194e+00 -3.45400e+00
2.56000e+03 6.00000e+00 -3.26082e+00 -3.08752e+00 -3.43412e+00 -3.16797e+00 -2.88195e+00 -3.45399e+00
2.72000e+03 6.00000e+00 -3.26082e+00 -3.08752e+00 -3.43412e+00 -3.16797e+00 -2.88198e+00 -3.45397e+00
2.88000e+03 7.00000e+00 -3.14279e+00 -2.85039e+00 -3.43519e+00 -3.16798e+00 -2.88202e+00 -3.45394e+00
3.04000e+03 7.00000e+00 -3.14279e+00 -2.85039e+00 -3.43519e+00 -3.16798e+00 -2.88207e+00 -3.45389e+00
3.20000e+03 8.00000e+00 -3.24100e+00 -2.71224e+00 -3.76976e+00 -3.16798e+00 -2.88215e+00 -3.45382e+00
3.36000e+03 8.00000e+00 -3.24100e+00 -2.71224e+00 -3.76976e+00 -3.16799e+00 -2.88226e+00 -3.45372e+00
3.52000e+03 8.00000e+00 -3.24100e+00 -2.71224e+00 -3.76976e+00 -3.16800e+00 -2.88242e+00 -3.45358e+00
3.68000e+03 9.00000e+00 -3.14062e+00 -2.77735e+00 -3.50389e+00 -3.16801e+00 -2.88264e+00 -3.45338e+00
3.84000e+03 9.00000e+00 -3.14062e+00 -2.77735e+00 -3.50389e+00 -3.16802e+00 -2.88292e+00 -3.45312e+00
4.00000e+03 1.00000e+01 -3.13598e+00 -2.87106e+00 -3.40089e+00 -3.16804e+00 -2.88329e+00 -3.45279e+00
4.16000e+03 1.00000e+01 -3.13598e+00 -2.87106e+00 -3.40089e+00 -3.16806e+00 -2.88376e+00 -3.45237e+00
4.32000e+03 1.00000e+01 -3.13598e+00 -2.87106e+00 -3.40089e+00 -3.16809e+00 -2.88434e+00 -3.45184e+00
4.48000e+03 1.10000e+01 -3.21941e+00 -2.99772e+00 -3.44110e+00 -3.16813e+00 -2.88506e+00 -3.45119e+00
4.64000e+03 1.10000e+01 -3.21941e+00 -2.99772e+00 -3.44110e+00 -3.16817e+00 -2.88594e+00 -3.45040e+00
4.80000e+03 1.20000e+01 -2.97460e+00 -2.73190e+00 -3.21729e+00 -3.16822e+00 -2.88698e+00 -3.44947e+00
4.96000e+03 1.20000e+01 -2.97460e+00 -2.73190e+00 -3.21729e+00 -3.16829e+00 -2.88821e+00 -3.44837e+00
5.12000e+03 1.20000e+01 -2.97460e+00 -2.73190e+00 -3.21729e+00 -3.16837e+00 -2.88964e+00 -3.44709e+00
5.28000e+03 1.30000e+01 -3.16716e+00 -2.70746e+00 -3.62686e+00 -3.16846e+00 -2.89128e+00 -3.44563e+00
5.44000e+03 1.30000e+01 -3.16716e+00 -2.70746e+00 -3.62686e+00 -3.16856e+00 -2.89315e+00 -3.44398e+00
5.60000e+03 1.40000e+01 -3.01158e+00 -2.86009e+00 -3.16306e+00 -3.16869e+00 -2.89525e+00 -3.44212e+00
5.76000e+03 1.40000e+01 -3.01158e+00 -2.86009e+00 -3.16306e+00 -3.16883e+00 -2.89760e+00 -3.44006e+00
5.92000e+03 1.40000e+01 -3.01158e+00 -2.86009e+00 -3.16306e+00 -3.16899e+00 -2.90018e+00 -3.43779e+00
6.08000e+03 1.50000e+01 -3.04125e+00 -2.62353e+00 -3.45896e+00 -3.16917e+00 -2.90301e+00 -3.43532e+00
6.24000e+03 1.50000e+01 -3.04125e+00 -2.62353e+00 -3.45896e+00 -3.16937e+00 -2.90609e+00 -3.43265e+00
6.40000e+03 1.60000e+01 -3.31606e+00 -2.98271e+00 -3.64942e+00 -3.16959e+00 -2.90941e+00 -3.42977e+00
6.56000e+03 1.60000e+01 -3.31606e+00 -2.98271e+00 -3.64942e+00 -3.16983e+00 -2.91295e+00 -3.42671e+00
6.72000e+03 1.60000e+01 -3.31606e+00 -2.98271e+00 -3.64942e+00 -3.17009e+00 -2.91672e+00 -3.42346e+00
6.88000e+03 1.70000e+01 -3.05841e+00 -2.76623e+00 -3.35059e+00 -3.17036e+00 -2.92069e+00 -3.42003e+00
7.04000e+03 1.70000e+01 -3.05841e+00 -2.76623e+00 -3.35059e+00 -3.17065e+00 -2.92486e+00 -3.41644e+00
7.20000e+03 1.80000e+01 -3.13922e+00 -2.76274e+00 -3.51571e+00 -3.17095e+00 -2.92922e+00 -3.41269e+00
7.36000e+03 1.80000e+01 -3.13922e+00 -2.76274e+00 -3.51571e+00 -3.17126e+00 -2.93373e+00 -3.40879e+00
7.52000e+03 1.80000e+01 -3.13922e+00 -2.76274e+00 -3.51571e+00 -3.17158e+00 -2.93840e+00 -3.40476e+00
7.68000e+03 1.90000e+01 -3.13018e+00 -2.89836e+00 -3.36200e+00 -3.17189e+00 -2.94320e+00 -3.40059e+00
7.84000e+03 1.90000e+01 -3.13018e+00 -2.89836e+00 -3.36200e+00 -3.17220e+00 -2.94810e+00 -3.39630e+00
8.00000e+03 2.00000e+01 -3.10403e+00 -3.01083e+00 -3.19723e+00 -3.17249e+00 -2.95309e+00 -3.39190e+00
8.16000e+03 2.00000e+01 -3.10403e+00 -3.01083e+00 -3.19723e+00 -3.17277e+00 -2.95815e+00 -3.38738e+00
8.32000e+03 2.00000e+01 -3.10403e+00 -3.01083e+00 -3.19723e+00 -3.17302e+00 -2.96326e+00 -3.38278e+00
8.48000e+03 2.10000e+01 -3.09380e+00 -2.93877e+00 -3.24882e+00 -3.17323e+00 -2.96839e+00 -3.37807e+00
8.64000e+03 2.10000e+01 -3.09380e+00 -2.93877e+00 -3.24882e+00 -3.17341e+00 -2.97352e+00 -3.37330e+00
8.80000e+03 2.20000e+01 -3.22015e+00 -3.07221e+00 -3.36809e+00 -3.17354e+00 -2.97864e+00 -3.36844e+00
8.96000e+03 2.20000e+01 -3.22015e+00 -3.07221e+00 -3.36809e+00 -3.17362e+00 -2.98372e+00 -3.36351e+00
9.12000e+03 2.20000e+01 -3.22015e+00 -3.07221e+00 -3.36809e+00 -3.17363e+00 -2.98874e+00 -3.35853e+00
9.28000e+03 2.30000e+01 -3.45223e+00 -2.88038e+00 -4.02407e+00 -3.17359e+00 -2.99368e+00 -3.35349e+00
9.44000e+03 2.30000e+01 -3.45223e+00 -2.88038e+00 -4.02407e+00 -3.17347e+00 -2.99852e+00 -3.34843e+00
9.60000e+03 2.40000e+01 -3.11806e+00 -2.80338e+00 -3.43274e+00 -3.17328e+00 -3.00324e+00 -3.34333e+00
9.76000e+03 2.40000e+01 -3.11806e+00 -2.80338e+00 -3.43274e+00 -3.17302e+00 -3.00784e+00 -3.33821e+00
9.92000e+03 2.40000e+01 -3.11806e+00 -2.80338e+00 -3.43274e+00 -3.17268e+00 -3.01229e+00 -3.33307e+00
1.00800e+04 2.50000e+01 -3.19050e+00 -2.80762e+00 -3.57338e+00 -3.17227e+00 -3.01659e+00 -3.32794e+00
1.02400e+04 2.50000e+01 -3.19050e+00 -2.80762e+00 -3.57338e+00 -3.17177e+00 -3.02073e+00 -3.32282e+00
1.04000e+04 2.60000e+01 -3.27406e+00 -3.04469e+00 -3.50343e+00 -3.17120e+00 -3.02469e+00 -3.31771e+00
1.05600e+04 2.60000e+01 -3.27406e+00 -3.04469e+00 -3.50343e+00 -3.17055e+00 -3.02848e+00 -3.31263e+00
1.07200e+04 2.60000e+01 -3.27406e+00 -3.04469e+00 -3.50343e+00 -3.16983e+00 -3.03208e+00 -3.30758e+00
1.08800e+04 2.70000e+01 -3.16757e+00 -2.87987e+00 -3.45526e+00 -3.16904e+00 -3.03551e+00 -3.30258e+00
1.10400e+04 2.70000e+01 -3.16757e+00 -2.87987e+00 -3.45526e+00 -3.16819e+00 -3.03876e+00 -3.29763e+00
1.12000e+04 2.80000e+01 -2.92180e+00 -2.43348e+00 -3.41013e+00 -3.16729e+00 -3.04183e+00 -3.29274e+00
1.13600e+04 2.80000e+01 -2.92180e+00 -2.43348e+00 -3.41013e+00 -3.16632e+00 -3.04472e+00 -3.28792e+00
1.15200e+04 2.80000e+01 -2.92180e+00 -2.43348e+00 -3.41013e+00 -3.16532e+00 -3.04745e+00 -3.28319e+00
1.16800e+04 2.90000e+01 -3.21436e+00 -3.03340e+00 -3.39533e+00 -3.16428e+00 -3.05000e+00 -3.27856e+00
1.18400e+04 2.90000e+01 -3.21436e+00 -3.03340e+00 -3.39533e+00 -3.16322e+00 -3.05240e+00 -3.27404e+00
1.20000e+04 3.00000e+01 -3.28541e+00 -3.12098e+00 -3.44984e+00 -3.16214e+00 -3.05464e+00 -3.26965e+00
1.21600e+04 3.00000e+01 -3.28541e+00 -3.12098e+00 -3.44984e+00 -3.16107e+00 -3.05673e+00 -3.26540e+00
1.23200e+04 3.00000e+01 -3.28541e+00 -3.12098e+00 -3.44984e+00 -3.15999e+00 -3.05868e+00 -3.26130e+00
1.24800e+04 3.10000e+01 -3.04103e+00 -2.74905e+00 -3.33302e+00 -3.15894e+00 -3.06049e+00 -3.25739e+00
1.26400e+04 3.10000e+01 -3.04103e+00 -2.74905e+00 -3.33302e+00 -3.15792e+00 -3.06217e+00 -3.25366e+00
1.28000e+04 3.20000e+01 -3.28683e+00 -3.21956e+00 -3.35410e+00 -3.15693e+00 -3.06373e+00 -3.25013e+00
1.29600e+04 3.20000e+01 -3.28683e+00 -3.21956e+00 -3.35410e+00 -3.15600e+00 -3.06516e+00 -3.24683e+00
1.31200e+04 3.20000e+01 -3.28683e+00 -3.21956e+00 -3.35410e+00 -3.15513e+00 -3.06649e+00 -3.24377e+00
1.32800e+04 3.30000e+01 -3.17437e+00 -3.09594e+00 -3.25280e+00 -3.15433e+00 -3.06771e+00 -3.24095e+00
1.34400e+04 3.30000e+01 -3.17437e+00 -3.09594e+00 -3.25280e+00 -3.15361e+00 -3.06884e+00 -3.23839e+00
1.36000e+04 3.40000e+01 -3.15316e+00 -2.83970e+00 -3.46662e+00 -3.15298e+00 -3.06987e+00 -3.23610e+00
1.37600e+04 3.40000e+01 -3.15316e+00 -2.83970e+00 -3.46662e+00 -3.15244e+00 -3.07081e+00 -3.23407e+00
1.39200e+04 3.40000e+01 -3.15316e+00 -2.83970e+00 -3.46662e+00 -3.15199e+00 -3.07167e+00 -3.23230e+00
1.40800e+04 3.50000e+01 -2.97969e+00 -2.74170e+00 -3.21768e+00 -3.15163e+00 -3.07246e+00 -3.23081e+00
1.42400e+04 3.50000e+01 -2.97969e+00 -2.74170e+00 -3.21768e+00 -3.15138e+00 -3.07318e+00 -3.22957e+00
1.44000e+04 3.60000e+01 -2.87684e+00 -2.54122e+00 -3.21245e+00 -3.15122e+00 -3.07384e+00 -3.22859e+00
1.45600e+04 3.60000e+01 -2.87684e+00 -2.54122e+00 -3.21245e+00 -3.15115e+00 -3.07446e+00 -3.22785e+00
1.47200e+04 3.60000e+01 -2.87684e+00 -2.54122e+00 -3.21245e+00 -3.15118e+00 -3.07503e+00 -3.22733e+00
1.48800e+04 3.70000e+01 -3.05827e+00 -2.73520e+00 -3.38135e+00 -3.15129e+00 -3.07557e+00 -3.22702e+00
1.50400e+04 3.70000e+01 -3.05827e+00 -2.73520e+00 -3.38135e+00 -3.15148e+00 -3.07608e+00 -3.22689e+00
1.52000e+04 3.80000e+01 -3.22959e+00 -3.09352e+00 -3.36566e+00 -3.15175e+00 -3.07658e+00 -3.22693e+00
1.53600e+04 3.80000e+01 -3.22959e+00 -3.09352e+00 -3.36566e+00 -3.15210e+00 -3.07708e+00 -3.22711e+00
1.55200e+04 3.80000e+01 -3.22959e+00 -3.09352e+00 -3.36566e+00 -3.15250e+00 -3.07759e+00 -3.22741e+00
1.56800e+04 3.90000e+01 -2.91679e+00 -2.66167e+00 -3.17190e+00 -3.15296e+00 -3.07812e+00 -3.22780e+00
1.58400e+04 3.90000e+01 -2.91679e+00 -2.66167e+00 -3.17190e+00 -3.15347e+00 -3.07868e+00 -3.22826e+00
1.60000e+04 4.00000e+01 -3.14288e+00 -2.91245e+00 -3.37331e+00 -3.15402e+00 -3.07928e+00 -3.22875e+00
1.61600e+04 4.00000e+01 -3.14288e+00 -2.91245e+00 -3.37331e+00 -3.15460e+00 -3.07993e+00 -3.22927e+00
1.63200e+04 4.00000e+01 -3.14288e+00 -2.91245e+00 -3.37331e+00 -3.15520e+00 -3.08063e+00 -3.22977e+00
1.64800e+04 4.10000e+01 -3.20975e+00 -3.00223e+00 -3.41727e+00 -3.15583e+00 -3.08140e+00 -3.23025e+00
1.66400e+04 4.10000e+01 -3.20975e+00 -3.00223e+00 -3.41727e+00 -3.15645e+00 -3.08222e+00 -3.23068e+00
1.68000e+04 4.20000e+01 -2.95621e+00 -2.71565e+00 -3.19677e+00 -3.15707e+00 -3.08312e+00 -3.23102e+00
1.69600e+04 4.20000e+01 -2.95621e+00 -2.71565e+00 -3.19677e+00 -3.15767e+00 -3.08408e+00 -3.23127e+00
1.71200e+04 4.20000e+01 -2.95621e+00 -2.71565e+00 -3.19677e+00 -3.15825e+00 -3.08510e+00 -3.23140e+00
1.72800e+04 4.30000e+01 -3.31821e+00 -3.03891e+00 -3.59752e+00 -3.15880e+00 -3.08619e+00 -3.23141e+00
1.74400e+04 4.30000e+01 -3.31821e+00 -3.03891e+00 -3.59752e+00 -3.15929e+00 -3.08733e+00 -3.23126e+00
1.76000e+04 4.40000e+01 -2.96901e+00 -2.58852e+00 -3.34949e+00 -3.15973e+00 -3.08852e+00 -3.23094e+00
1.77600e+04 4.40000e+01 -2.96901e+00 -2.58852e+00 -3.34949e+00 -3.16010e+00 -3.08975e+00 -3.23045e+00
1.79200e+04 4.40000e+01 -2.96901e+00 -2.58852e+00 -3.34949e+00 -3.16039e+00 -3.09103e+00 -3.22976e+00
1.80800e+04 4.50000e+01 -3.20402e+00 -2.95811e+00 -3.44993e+00 -3.16060e+00 -3.09232e+00 -3.22887e+00
1.82400e+04 4.50000e+01 -3.20402e+00 -2.95811e+00 -3.44993e+00 -3.16070e+00 -3.09364e+00 -3.22777e+00
1.84000e+04 4.60000e+01 -2.75805e+00 -2.46991e+00 -3.04619e+00 -3.16071e+00 -3.09497e+00 -3.22645e+00
1.85600e+04 4.60000e+01 -2.75805e+00 -2.46991e+00 -3.04619e+00 -3.16059e+00 -3.09629e+00 -3.22490e+00
1.87200e+04 4.60000e+01 -2.75805e+00 -2.46991e+00 -3.04619e+00 -3.16037e+00 -3.09761e+00 -3.22313e+00
1.88800e+04 4.70000e+01 -3.23755e+00 -3.05301e+00 -3.42208e+00 -3.16002e+00 -3.09891e+00 -3.22114e+00
1.90400e+04 4.70000e+01 -3.23755e+00 -3.05301e+00 -3.42208e+00 -3.15955e+00 -3.10018e+00 -3.21893e+00
1.92000e+04 4.80000e+01 -3.17476e+00 -2.83506e+00 -3.51446e+00 -3.15896e+00 -3.10141e+00 -3.21650e+00
1.93600e+04 4.80000e+01 -3.17476e+00 -2.83506e+00 -3.51446e+00 -3.15824e+00 -3.10260e+00 -3.21389e+00
1.95200e+04 4.80000e+01 -3.17476e+00 -2.83506e+00 -3.51446e+00 -3.15741e+00 -3.10372e+00 -3.21109e+00
1.96800e+04 4.90000e+01 -3.05436e+00 -2.83431e+00 -3.27440e+00 -3.15645e+00 -3.10476e+00 -3.20813e+00
1.98400e+04 4.90000e+01 -3.05436e+00 -2.83431e+00 -3.27440e+00 -3.15538e+00 -3.10572e+00 -3.20504e+00
2.00000e+04 5.00000e+01 -3.17874e+00 -2.77594e+00 -3.58153e+00 -3.15420e+00 -3.10655e+00 -3.20185e+00
2.01600e+04 5.00000e+01 -3.17874e+00 -2.77594e+00 -3.58153e+00 -3.15292e+00 -3.10725e+00 -3.19859e+00
2.03200e+04 5.00000e+01 -3.17874e+00 -2.77594e+00 -3.58153e+00 -3.15155e+00 -3.10779e+00 -3.19532e+00
2.04800e+04 5.10000e+01 -3.15489e+00 -2.86276e+00 -3.44702e+00 -3.15010e+00 -3.10813e+00 -3.19207e+00
2.06400e+04 5.10000e+01 -3.15489e+00 -2.86276e+00 -3.44702e+00 -3.14857e+00 -3.10823e+00 -3.18891e+00
2.08000e+04 5.20000e+01 -3.16433e+00 -2.84123e+00 -3.48743e+00 -3.14697e+00 -3.10807e+00 -3.18587e+00
2.09600e+04 5.20000e+01 -3.16433e+00 -2.84123e+00 -3.48743e+00 -3.14532e+00 -3.10760e+00 -3.18304e+00
2.11200e+04 5.20000e+01 -3.16433e+00 -2.84123e+00 -3.48743e+00 -3.14361e+00 -3.10679e+00 -3.18043e+00
2.12800e+04 5.30000e+01 -2.87417e+00 -2.52507e+00 -3.22327e+00 -3.14187e+00 -3.10563e+00 -3.17812e+00
2.14400e+04 5.30000e+01 -2.87417e+00 -2.52507e+00 -3.22327e+00 -3.14010e+00 -3.10409e+00 -3.17611e+00
2.16000e+04 5.40000e+01 -3.14041e+00 -2.79163e+00 -3.48920e+00 -3.13831e+00 -3.10218e+00 -3.17443e+00
2.17600e+04 5.40000e+01 -3.14041e+00 -2.79163e+00 -3.48920e+00 -3.13650e+00 -3.09992e+00 -3.17307e+00
2.19200e+04 5.40000e+01 -3.14041e+00 -2.79163e+00 -3.48920e+00 -3.13468e+00 -3.09734e+00 -3.17202e+00
2.20800e+04 5.50000e+01 -3.10959e+00 -2.88823e+00 -3.33094e+00 -3.13287e+00 -3.09450e+00 -3.17123e+00
2.22400e+04 5.50000e+01 -3.10959e+00 -2.88823e+00 -3.33094e+00 -3.13106e+00 -3.09143e+00 -3.17069e+00
2.24000e+04 5.60000e+01 -3.36208e+00 -3.23694e+00 -3.48722e+00 -3.12927e+00 -3.08819e+00 -3.17035e+00
2.25600e+04 5.60000e+01 -3.36208e+00 -3.23694e+00 -3.48722e+00 -3.12750e+00 -3.08485e+00 -3.17016e+00
2.27200e+04 5.60000e+01 -3.36208e+00 -3.23694e+00 -3.48722e+00 -3.12577e+00 -3.08144e+00 -3.17009e+00
2.28800e+04 5.70000e+01 -3.10908e+00 -3.00633e+00 -3.21183e+00 -3.12407e+00 -3.07801e+00 -3.17013e+00
2.30400e+04 5.70000e+01 -3.10908e+00 -3.00633e+00 -3.21183e+00 -3.12241e+00 -3.07461e+00 -3.17022e+00
2.32000e+04 5.80000e+01 -3.08464e+00 -2.78783e+00 -3.38145e+00 -3.12080e+00 -3.07125e+00 -3.17036e+00
2.33600e+04 5.80000e+01 -3.08464e+00 -2.78783e+00 -3.38145e+00 -3.11924e+00 -3.06797e+00 -3.17052e+00
2.35200e+04 5.80000e+01 -3.08464e+00 -2.78783e+00 -3.38145e+00 -3.11774e+00 -3.06478e+00 -3.17071e+00
2.36800e+04 5.90000e+01 -3.21207e+00 -2.97710e+00 -3.44704e+00 -3.11630e+00 -3.06171e+00 -3.17089e+00
2.38400e+04 5.90000e+01 -3.21207e+00 -2.97710e+00 -3.44704e+00 -3.11493e+00 -3.05877e+00 -3.17109e+00
2.40000e+04 6.00000e+01 -3.12218e+00 -2.80068e+00 -3.44368e+00 -3.11363e+00 -3.05596e+00 -3.17129e+00
2.41600e+04 6.00000e+01 -3.12218e+00 -2.80068e+00 -3.44368e+00 -3.11239e+00 -3.05329e+00 -3.17149e+00
2.43200e+04 6.00000e+01 -3.12218e+00 -2.80068e+00 -3.44368e+00 -3.11122e+00 -3.05075e+00 -3.17169e+00
2.44800e+04 6.10000e+01 -3.18599e+00 -3.05760e+00 -3.31438e+00 -3.11013e+00 -3.04835e+00 -3.17191e+00
2.46400e+04 6.10000e+01 -3.18599e+00 -3.05760e+00 -3.31438e+00 -3.10911e+00 -3.04609e+00 -3.17213e+00
2.48000e+04 6.20000e+01 -3.15423e+00 -2.81699e+00 -3.49147e+00 -3.10816e+00 -3.04396e+00 -3.17237e+00
2.49600e+04 6.20000e+01 -3.15423e+00 -2.81699e+00 -3.49147e+00 -3.10729e+00 -3.04195e+00 -3.17263e+00
2.51200e+04 6.20000e+01 -3.15423e+00 -2.81699e+00 -3.49147e+00 -3.10650e+00 -3.04008e+00 -3.17292e+00
2.52800e+04 6.30000e+01 -3.09480e+00 -2.87086e+00 -3.31873e+00 -3.10578e+00 -3.03832e+00 -3.17324e+00
2.54400e+04 6.30000e+01 -3.09480e+00 -2.87086e+00 -3.31873e+00 -3.10514e+00 -3.03669e+00 -3.17358e+00
2.56000e+04 6.40000e+01 -2.86171e+00 -2.55246e+00 -3.17096e+00 -3.10457e+00 -3.03518e+00 -3.17397e+00
2.57600e+04 6.40000e+01 -2.86171e+00 -2.55246e+00 -3.17096e+00 -3.10409e+00 -3.03379e+00 -3.17439e+00
2.59200e+04 6.40000e+01 -2.86171e+00 -2.55246e+00 -3.17096e+00 -3.10368e+00 -3.03251e+00 -3.17484e+00
2.60800e+04 6.50000e+01 -2.83798e+00 -2.63279e+00 -3.04317e+00 -3.10335e+00 -3.03137e+00 -3.17533e+00
2.62400e+04 6.50000e+01 -2.83798e+00 -2.63279e+00 -3.04317e+00 -3.10310e+00 -3.03035e+00 -3.17585e+00
2.64000e+04 6.60000e+01 -2.86425e+00 -2.66306e+00 -3.06544e+00 -3.10293e+00 -3.02945e+00 -3.17640e+00
2.65600e+04 6.60000e+01 -2.86425e+00 -2.66306e+00 -3.06544e+00 -3.10284e+00 -3.02868e+00 -3.17699e+00
2.67200e+04 6.60000e+01 -2.86425e+00 -2.66306e+00 -3.06544e+00 -3.10282e+00 -3.02805e+00 -3.17760e+00
2.68800e+04 6.70000e+01 -2.99967e+00 -2.90640e+00 -3.09294e+00 -3.10289e+00 -3.02754e+00 -3.17824e+00
2.70400e+04 6.70000e+01 -2.99967e+00 -2.90640e+00 -3.09294e+00 -3.10304e+00 -3.02717e+00 -3.17891e+00
2.72000e+04 6.80000e+01 -2.94479e+00 -2.80410e+00 -3.08548e+00 -3.10327e+00 -3.02693e+00 -3.17961e+00
2.73600e+04 6.80000e+01 -2.94479e+00 -2.80410e+00 -3.08548e+00 -3.10357e+00 -3.02682e+00 -3.18033e+00
2.75200e+04 6.80000e+01 -2.94479e+00 -2.80410e+00 -3.08548e+00 -3.10395e+00 -3.02683e+00 -3.18107e+00
2.76800e+04 6.90000e+01 -3.01565e+00 -2.85074e+00 -3.18057e+00 -3.10440e+00 -3.02696e+00 -3.18183e+00
2.78400e+04 6.90000e+01 -3.01565e+00 -2.85074e+00 -3.18057e+00 -3.10491e+00 -3.02721e+00 -3.18261e+00
2.80000e+04 7.00000e+01 -3.12745e+00 -2.89104e+00 -3.36385e+00 -3.10548e+00 -3.02756e+00 -3.18340e+00
2.81600e+04 7.00000e+01 -3.12745e+00 -2.89104e+00 -3.36385e+00 -3.10610e+00 -3.02801e+00 -3.18419e+00
2.83200e+04 7.00000e+01 -3.12745e+00 -2.89104e+00 -3.36385e+00 -3.10676e+00 -3.02853e+00 -3.18498e+00
2.84800e+04 7.10000e+01 -2.94621e+00 -2.70682e+00 -3.18560e+00 -3.10745e+00 -3.02913e+00 -3.18576e+00
2.86400e+04 7.10000e+01 -2.94621e+00 -2.70682e+00 -3.18560e+00 -3.10815e+00 -3.02978e+00 -3.18652e+00
2.88000e+04 7.20000e+01 -3.01244e+00 -2.72308e+00 -3.30181e+00 -3.10886e+00 -3.03047e+00 -3.18724e+00
2.89600e+04 7.20000e+01 -3.01244e+00 -2.72308e+00 -3.30181e+00 -3.10955e+00 -3.03118e+00 -3.18792e+00
2.91200e+04 7.20000e+01 -3.01244e+00 -2.72308e+00 -3.30181e+00 -3.11022e+00 -3.03189e+00 -3.18854e+00
2.92800e+04 7.30000e+01 -2.96686e+00 -2.78747e+00 -3.14626e+00 -3.11084e+00 -3.03259e+00 -3.18908e+00
2.94400e+04 7.30000e+01 -2.96686e+00 -2.78747e+00 -3.14626e+00 -3.11139e+00 -3.03325e+00 -3.18953e+00
2.96000e+04 7.40000e+01 -2.72597e+00 -2.31875e+00 -3.13318e+00 -3.11187e+00 -3.03386e+00 -3.18988e+00
2.97600e+04 7.40000e+01 -2.72597e+00 -2.31875e+00 -3.13318e+00 -3.11224e+00 -3.03438e+00 -3.19010e+00
2.99200e+04 7.40000e+01 -2.72597e+00 -2.31875e+00 -3.13318e+00 -3.11250e+00 -3.03481e+00 -3.19018e+00
3.00800e+04 7.50000e+01 -2.90905e+00 -2.70003e+00 -3.11806e+00 -3.11262e+00 -3.03513e+00 -3.19011e+00
3.02400e+04 7.50000e+01 -2.90905e+00 -2.70003e+00 -3.11806e+00 -3.11260e+00 -3.03532e+00 -3.18987e+00
3.04000e+04 7.60000e+01 -2.94354e+00 -2.74625e+00 -3.14083e+00 -3.11242e+00 -3.03537e+00 -3.18947e+00
3.05600e+04 7.60000e+01 -2.94354e+00 -2.74625e+00 -3.14083e+00 -3.11207e+00 -3.03526e+00 -3.18888e+00
3.07200e+04 7.60000e+01 -2.94354e+00 -2.74625e+00 -3.14083e+00 -3.11154e+00 -3.03499e+00 -3.18810e+00
3.08800e+04 7.70000e+01 -2.68263e+00 -2.52698e+00 -2.83828e+00 -3.11083e+00 -3.03454e+00 -3.18712e+00
3.10400e+04 7.70000e+01 -2.68263e+00 -2.52698e+00 -2.83828e+00 -3.10993e+00 -3.03392e+00 -3.18594e+00
3.12000e+04 7.80000e+01 -2.83533e+00 -2.66861e+00 -3.00205e+00 -3.10884e+00 -3.03311e+00 -3.18456e+00
3.13600e+04 7.80000e+01 -2.83533e+00 -2.66861e+00 -3.00205e+00 -3.10756e+00 -3.03213e+00 -3.18298e+00
3.15200e+04 7.80000e+01 -2.83533e+00 -2.66861e+00 -3.00205e+00 -3.10609e+00 -3.03097e+00 -3.18120e+00
3.16800e+04 7.90000e+01 -3.09691e+00 -2.77379e+00 -3.42002e+00 -3.10443e+00 -3.02963e+00 -3.17922e+00
3.18400e+04 7.90000e+01 -3.09691e+00 -2.77379e+00 -3.42002e+00 -3.10260e+00 -3.02814e+00 -3.17706e+00
3.20000e+04 8.00000e+01 -2.84132e+00 -2.48854e+00 -3.19409e+00 -3.10058e+00 -3.02647e+00 -3.17470e+00
3.21600e+04 8.00000e+01 -2.84132e+00 -2.48854e+00 -3.19409e+00 -3.09841e+00 -3.02466e+00 -3.17216e+00
3.23200e+04 8.00000e+01 -2.84132e+00 -2.48854e+00 -3.19409e+00 -3.09607e+00 -3.02269e+00 -3.16945e+00
3.24800e+04 8.10000e+01 -2.99944e+00 -2.82330e+00 -3.17557e+00 -3.09358e+00 -3.02060e+00 -3.16657e+00
3.26400e+04 8.10000e+01 -2.99944e+00 -2.82330e+00 -3.17557e+00 -3.09095e+00 -3.01837e+00 -3.16354e+00
3.28000e+04 8.20000e+01 -2.80496e+00 -2.63622e+00 -2.97371e+00 -3.08819e+00 -3.01602e+00 -3.16036e+00
3.29600e+04 8.20000e+01 -2.80496e+00 -2.63622e+00 -2.97371e+00 -3.08529e+00 -3.01354e+00 -3.15704e+00
3.31200e+04 8.20000e+01 -2.80496e+00 -2.63622e+00 -2.97371e+00 -3.08228e+00 -3.01095e+00 -3.15360e+00
3.32800e+04 8.30000e+01 -2.97897e+00 -2.69457e+00 -3.26337e+00 -3.07914e+00 -3.00824e+00 -3.15004e+00
3.34400e+04 8.30000e+01 -2.97897e+00 -2.69457e+00 -3.26337e+00 -3.07590e+00 -3.00542e+00 -3.14639e+00
3.36000e+04 8.40000e+01 -3.03394e+00 -2.79449e+00 -3.27340e+00 -3.07256e+00 -3.00249e+00 -3.14264e+00
3.37600e+04 8.40000e+01 -3.03394e+00 -2.79449e+00 -3.27340e+00 -3.06913e+00 -2.99944e+00 -3.13881e+00
3.39200e+04 8.40000e+01 -3.03394e+00 -2.79449e+00 -3.27340e+00 -3.06560e+00 -2.99628e+00 -3.13491e+00
3.40800e+04 8.50000e+01 -3.06490e+00 -2.70867e+00 -3.42113e+00 -3.06198e+00 -2.99301e+00 -3.13096e+00
3.42400e+04 8.50000e+01 -3.06490e+00 -2.70867e+00 -3.42113e+00 -3.05829e+00 -2.98962e+00 -3.12696e+00
3.44000e+04 8.60000e+01 -3.12970e+00 -2.82368e+00 -3.43572e+00 -3.05452e+00 -2.98612e+00 -3.12293e+00
3.45600e+04 8.60000e+01 -3.12970e+00 -2.82368e+00 -3.43572e+00 -3.05069e+00 -2.98250e+00 -3.11887e+00
3.47200e+04 8.60000e+01 -3.12970e+00 -2.82368e+00 -3.43572e+00 -3.04678e+00 -2.97876e+00 -3.11480e+00
3.48800e+04 8.70000e+01 -2.90764e+00 -2.75463e+00 -3.06066e+00 -3.04283e+00 -2.97492e+00 -3.11074e+00
3.50400e+04 8.70000e+01 -2.90764e+00 -2.75463e+00 -3.06066e+00 -3.03882e+00 -2.97098e+00 -3.10667e+00
3.52000e+04 8.80000e+01 -2.90514e+00 -2.74030e+00 -3.06998e+00 -3.03477e+00 -2.96693e+00 -3.10262e+00
3.53600e+04 8.80000e+01 -2.90514e+00 -2.74030e+00 -3.06998e+00 -3.03070e+00 -2.96281e+00 -3.09859e+00
3.55200e+04 8.80000e+01 -2.90514e+00 -2.74030e+00 -3.06998e+00 -3.02659e+00 -2.95861e+00 -3.09458e+00
3.56800e+04 8.90000e+01 -2.89468e+00 -2.58551e+00 -3.20384e+00 -3.02248e+00 -2.95435e+00 -3.09060e+00
3.58400e+04 8.90000e+01 -2.89468e+00 -2.58551e+00 -3.20384e+00 -3.01836e+00 -2.95006e+00 -3.08665e+00
3.60000e+04 9.00000e+01 -2.85044e+00 -2.57543e+00 -3.12545e+00 -3.01424e+00 -2.94574e+00 -3.08275e+00
3.61600e+04 9.00000e+01 -2.85044e+00 -2.57543e+00 -3.12545e+00 -3.01015e+00 -2.94142e+00 -3.07889e+00
3.63200e+04 9.00000e+01 -2.85044e+00 -2.57543e+00 -3.12545e+00 -3.00609e+00 -2.93711e+00 -3.07507e+00
3.64800e+04 9.10000e+01 -2.99363e+00 -2.88646e+00 -3.10080e+00 -3.00208e+00 -2.93285e+00 -3.07131e+00
3.66400e+04 9.10000e+01 -2.99363e+00 -2.88646e+00 -3.10080e+00 -2.99812e+00 -2.92865e+00 -3.06759e+00
3.68000e+04 9.20000e+01 -2.98293e+00 -2.88097e+00 -3.08489e+00 -2.99424e+00 -2.92455e+00 -3.06393e+00
3.69600e+04 9.20000e+01 -2.98293e+00 -2.88097e+00 -3.08489e+00 -2.99045e+00 -2.92056e+00 -3.06034e+00
3.71200e+04 9.20000e+01 -2.98293e+00 -2.88097e+00 -3.08489e+00 -2.98676e+00 -2.91671e+00 -3.05681e+00
3.72800e+04 9.30000e+01 -2.80304e+00 -2.67191e+00 -2.93416e+00 -2.98318e+00 -2.91302e+00 -3.05334e+00
3.74400e+04 9.30000e+01 -2.80304e+00 -2.67191e+00 -2.93416e+00 -2.97973e+00 -2.90951e+00 -3.04995e+00
3.76000e+04 9.40000e+01 -2.96747e+00 -2.82865e+00 -3.10629e+00 -2.97643e+00 -2.90622e+00 -3.04664e+00
3.77600e+04 9.40000e+01 -2.96747e+00 -2.82865e+00 -3.10629e+00 -2.97327e+00 -2.90314e+00 -3.04341e+00
3.79200e+04 9.40000e+01 -2.96747e+00 -2.82865e+00 -3.10629e+00 -2.97028e+00 -2.90030e+00 -3.04026e+00
3.80800e+04 9.50000e+01 -2.98762e+00 -2.85473e+00 -3.12051e+00 -2.96745e+00 -2.89772e+00 -3.03719e+00
3.82400e+04 9.50000e+01 -2.98762e+00 -2.85473e+00 -3.12051e+00 -2.96480e+00 -2.89539e+00 -3.03421e+00
3.84000e+04 9.60000e+01 -2.94004e+00 -2.70655e+00 -3.17353e+00 -2.96233e+00 -2.89334e+00 -3.03133e+00
3.85600e+04 9.60000e+01 -2.94004e+00 -2.70655e+00 -3.17353e+00 -2.96004e+00 -2.89155e+00 -3.02854e+00
3.87200e+04 9.60000e+01 -2.94004e+00 -2.70655e+00 -3.17353e+00 -2.95794e+00 -2.89003e+00 -3.02584e+00
3.88800e+04 9.70000e+01 -2.84212e+00 -2.52138e+00 -3.16286e+00 -2.95601e+00 -2.88878e+00 -3.02324e+00
3.90400e+04 9.70000e+01 -2.84212e+00 -2.52138e+00 -3.16286e+00 -2.95427e+00 -2.88780e+00 -3.02074e+00
3.92000e+04 9.80000e+01 -3.16987e+00 -2.98728e+00 -3.35247e+00 -2.95270e+00 -2.88707e+00 -3.01833e+00
3.93600e+04 9.80000e+01 -3.16987e+00 -2.98728e+00 -3.35247e+00 -2.95129e+00 -2.88657e+00 -3.01602e+00
3.95200e+04 9.80000e+01 -3.16987e+00 -2.98728e+00 -3.35247e+00 -2.95005e+00 -2.88630e+00 -3.01380e+00
3.96800e+04 9.90000e+01 -2.94825e+00 -2.81049e+00 -3.08601e+00 -2.94896e+00 -2.88623e+00 -3.01168e+00
3.98400e+04 9.90000e+01 -2.94825e+00 -2.81049e+00 -3.08601e+00 -2.94801e+00 -2.88636e+00 -3.00965e+00
4.00000e+04 1.00000e+02 -2.96956e+00 -2.72643e+00 -3.21270e+00 -2.94719e+00 -2.88666e+00 -3.00772e+00
4.01600e+04 1.00000e+02 -2.96956e+00 -2.72643e+00 -3.21270e+00 -2.94649e+00 -2.88711e+00 -3.00588e+00
4.03200e+04 1.00000e+02 -2.96956e+00 -2.72643e+00 -3.21270e+00 -2.94590e+00 -2.88769e+00 -3.00412e+00
4.04800e+04 1.01000e+02 -2.67504e+00 -2.25232e+00 -3.09776e+00 -2.94542e+00 -2.88839e+00 -3.00245e+00
4.06400e+04 1.01000e+02 -2.67504e+00 -2.25232e+00 -3.09776e+00 -2.94502e+00 -2.88918e+00 -3.00086e+00
4.08000e+04 1.02000e+02 -2.96247e+00 -2.82283e+00 -3.10212e+00 -2.94469e+00 -2.89004e+00 -2.99935e+00
4.09600e+04 1.02000e+02 -2.96247e+00 -2.82283e+00 -3.10212e+00 -2.94443e+00 -2.89095e+00 -2.99791e+00
4.11200e+04 1.02000e+02 -2.96247e+00 -2.82283e+00 -3.10212e+00 -2.94423e+00 -2.89191e+00 -2.99654e+00
4.12800e+04 1.03000e+02 -3.19415e+00 -2.88039e+00 -3.50790e+00 -2.94407e+00 -2.89290e+00 -2.99524e+00
4.14400e+04 1.03000e+02 -3.19415e+00 -2.88039e+00 -3.50790e+00 -2.94395e+00 -2.89390e+00 -2.99401e+00
4.16000e+04 1.04000e+02 -2.90672e+00 -2.56587e+00 -3.24757e+00 -2.94387e+00 -2.89490e+00 -2.99284e+00
4.17600e+04 1.04000e+02 -2.90672e+00 -2.56587e+00 -3.24757e+00 -2.94381e+00 -2.89590e+00 -2.99173e+00
4.19200e+04 1.04000e+02 -2.90672e+00 -2.56587e+00 -3.24757e+00 -2.94377e+00 -2.89687e+00 -2.99066e+00
4.20800e+04 1.05000e+02 -3.16837e+00 -2.93405e+00 -3.40270e+00 -2.94375e+00 -2.89784e+00 -2.98965e+00
4.22400e+04 1.05000e+02 -3.16837e+00 -2.93405e+00 -3.40270e+00 -2.94374e+00 -2.89878e+00 -2.98870e+00
4.24000e+04 1.06000e+02 -2.69426e+00 -2.45063e+00 -2.93789e+00 -2.94374e+00 -2.89969e+00 -2.98778e+00
4.25600e+04 1.06000e+02 -2.69426e+00 -2.45063e+00 -2.93789e+00 -2.94374e+00 -2.90058e+00 -2.98691e+00
4.27200e+04 1.06000e+02 -2.69426e+00 -2.45063e+00 -2.93789e+00 -2.94376e+00 -2.90143e+00 -2.98608e+00
4.28800e+04 1.07000e+02 -3.11256e+00 -3.03366e+00 -3.19146e+00 -2.94377e+00 -2.90225e+00 -2.98530e+00
4.30400e+04 1.07000e+02 -3.11256e+00 -3.03366e+00 -3.19146e+00 -2.94380e+00 -2.90304e+00 -2.98455e+00
4.32000e+04 1.08000e+02 -2.87263e+00 -2.64982e+00 -3.09543e+00 -2.94382e+00 -2.90380e+00 -2.98383e+00
4.33600e+04 1.08000e+02 -2.87263e+00 -2.64982e+00 -3.09543e+00 -2.94384e+00 -2.90454e+00 -2.98315e+00
4.35200e+04 1.08000e+02 -2.87263e+00 -2.64982e+00 -3.09543e+00 -2.94387e+00 -2.90525e+00 -2.98249e+00
4.36800e+04 1.09000e+02 -2.90880e+00 -2.65135e+00 -3.16625e+00 -2.94390e+00 -2.90595e+00 -2.98186e+00
4.38400e+04 1.09000e+02 -2.90880e+00 -2.65135e+00 -3.16625e+00 -2.94394e+00 -2.90663e+00 -2.98124e+00
4.40000e+04 1.10000e+02 -2.73863e+00 -2.58287e+00 -2.89440e+00 -2.94398e+00 -2.90730e+00 -2.98065e+00
4.41600e+04 1.10000e+02 -2.73863e+00 -2.58287e+00 -2.89440e+00 -2.94402e+00 -2.90798e+00 -2.98006e+00
4.43200e+04 1.10000e+02 -2.73863e+00 -2.58287e+00 -2.89440e+00 -2.94407e+00 -2.90865e+00 -2.97950e+00
4.44800e+04 1.11000e+02 -2.78220e+00 -2.45114e+00 -3.11326e+00 -2.94413e+00 -2.90932e+00 -2.97895e+00
4.46400e+04 1.11000e+02 -2.78220e+00 -2.45114e+00 -3.11326e+00 -2.94421e+00 -2.91000e+00 -2.97842e+00
4.48000e+04 1.12000e+02 -3.02230e+00 -2.83156e+00 -3.21304e+00 -2.94429e+00 -2.91068e+00 -2.97790e+00
4.49600e+04 1.12000e+02 -3.02230e+00 -2.83156e+00 -3.21304e+00 -2.94439e+00 -2.91136e+00 -2.97743e+00
4.51200e+04 1.12000e+02 -3.02230e+00 -2.83156e+00 -3.21304e+00 -2.94451e+00 -2.91203e+00 -2.97699e+00
4.52800e+04 1.13000e+02 -2.98376e+00 -2.73407e+00 -3.23345e+00 -2.94464e+00 -2.91268e+00 -2.97661e+00
4.54400e+04 1.13000e+02 -2.98376e+00 -2.73407e+00 -3.23345e+00 -2.94480e+00 -2.91330e+00 -2.97629e+00
4.56000e+04 1.14000e+02 -3.03059e+00 -2.77838e+00 -3.28281e+00 -2.94497e+00 -2.91388e+00 -2.97607e+00
4.57600e+04 1.14000e+02 -3.03059e+00 -2.77838e+00 -3.28281e+00 -2.94517e+00 -2.91439e+00 -2.97595e+00
4.59200e+04 1.14000e+02 -3.03059e+00 -2.77838e+00 -3.28281e+00 -2.94539e+00 -2.91482e+00 -2.97596e+00
4.60800e+04 1.15000e+02 -2.84194e+00 -2.68488e+00 -2.99901e+00 -2.94562e+00 -2.91514e+00 -2.97610e+00
4.62400e+04 1.15000e+02 -2.84194e+00 -2.68488e+00 -2.99901e+00 -2.94587e+00 -2.91536e+00 -2.97639e+00
4.64000e+04 1.16000e+02 -3.10145e+00 -2.86646e+00 -3.33644e+00 -2.94614e+00 -2.91543e+00 -2.97685e+00
4.65600e+04 1.16000e+02 -3.10145e+00 -2.86646e+00 -3.33644e+00 -2.94642e+00 -2.91537e+00 -2.97747e+00
4.67200e+04 1.16000e+02 -3.10145e+00 -2.86646e+00 -3.33644e+00 -2.94670e+00 -2.91515e+00 -2.97824e+00
4.68800e+04 1.17000e+02 -3.04701e+00 -2.76891e+00 -3.32511e+00 -2.94697e+00 -2.91478e+00 -2.97917e+00
4.70400e+04 1.17000e+02 -3.04701e+00 -2.76891e+00 -3.32511e+00 -2.94724e+00 -2.91426e+00 -2.98023e+00
4.72000e+04 1.18000e+02 -2.91054e+00 -2.82797e+00 -2.99311e+00 -2.94750e+00 -2.91359e+00 -2.98141e+00
4.73600e+04 1.18000e+02 -2.91054e+00 -2.82797e+00 -2.99311e+00 -2.94773e+00 -2.91280e+00 -2.98267e+00
4.75200e+04 1.18000e+02 -2.91054e+00 -2.82797e+00 -2.99311e+00 -2.94794e+00 -2.91188e+00 -2.98401e+00
4.76800e+04 1.19000e+02 -2.89935e+00 -2.48818e+00 -3.31052e+00 -2.94811e+00 -2.91084e+00 -2.98538e+00
4.78400e+04 1.19000e+02 -2.89935e+00 -2.48818e+00 -3.31052e+00 -2.94825e+00 -2.90971e+00 -2.98678e+00
4.80000e+04 1.20000e+02 -2.79517e+00 -2.61163e+00 -2.97871e+00 -2.94834e+00 -2.90849e+00 -2.98819e+00
4.81600e+04 1.20000e+02 -2.79517e+00 -2.61163e+00 -2.97871e+00 -2.94838e+00 -2.90718e+00 -2.98957e+00
4.83200e+04 1.20000e+02 -2.79517e+00 -2.61163e+00 -2.97871e+00 -2.94836e+00 -2.90580e+00 -2.99093e+00
4.84800e+04 1.21000e+02 -2.97138e+00 -2.73594e+00 -3.20682e+00 -2.94830e+00 -2.90436e+00 -2.99223e+00
4.86400e+04 1.21000e+02 -2.97138e+00 -2.73594e+00 -3.20682e+00 -2.94818e+00 -2.90286e+00 -2.99349e+00
4.88000e+04 1.22000e+02 -3.09890e+00 -2.94883e+00 -3.24896e+00 -2.94800e+00 -2.90131e+00 -2.99470e+00
4.89600e+04 1.22000e+02 -3.09890e+00 -2.94883e+00 -3.24896e+00 -2.94778e+00 -2.89972e+00 -2.99585e+00
4.91200e+04 1.22000e+02 -3.09890e+00 -2.94883e+00 -3.24896e+00 -2.94751e+00 -2.89808e+00 -2.99694e+00
4.92800e+04 1.23000e+02 -2.96917e+00 -2.71296e+00 -3.22538e+00 -2.94719e+00 -2.89641e+00 -2.99797e+00
4.94400e+04 1.23000e+02 -2.96917e+00 -2.71296e+00 -3.22538e+00 -2.94684e+00 -2.89473e+00 -2.99896e+00
4.96000e+04 1.24000e+02 -2.81158e+00 -2.67361e+00 -2.94955e+00 -2.94646e+00 -2.89303e+00 -2.99989e+00
4.97600e+04 1.24000e+02 -2.81158e+00 -2.67361e+00 -2.94955e+00 -2.94605e+00 -2.89132e+00 -3.00079e+00
4.99200e+04 1.24000e+02 -2.81158e+00 -2.67361e+00 -2.94955e+00 -2.94563e+00 -2.88961e+00 -3.00165e+00
5.00800e+04 1.25000e+02 -2.98630e+00 -2.78562e+00 -3.18699e+00 -2.94519e+00 -2.88792e+00 -3.00246e+00
5.02400e+04 1.25000e+02 -2.98630e+00 -2.78562e+00 -3.18699e+00 -2.94475e+00 -2.88626e+00 -3.00324e+00
5.04000e+04 1.26000e+02 -2.83715e+00 -2.64991e+00 -3.02439e+00 -2.94431e+00 -2.88464e+00 -3.00399e+00
5.05600e+04 1.26000e+02 -2.83715e+00 -2.64991e+00 -3.02439e+00 -2.94389e+00 -2.88306e+00 -3.00471e+00
5.07200e+04 1.26000e+02 -2.83715e+00 -2.64991e+00 -3.02439e+00 -2.94347e+00 -2.88155e+00 -3.00539e+00
5.08800e+04 1.27000e+02 -2.78267e+00 -2.64557e+00 -2.91977e+00 -2.94308e+00 -2.88011e+00 -3.00605e+00
5.10400e+04 1.27000e+02 -2.78267e+00 -2.64557e+00 -2.91977e+00 -2.94271e+00 -2.87875e+00 -3.00667e+00
5.12000e+04 1.28000e+02 -2.62385e+00 -2.24591e+00 -3.00178e+00 -2.94237e+00 -2.87748e+00 -3.00725e+00
5.13600e+04 1.28000e+02 -2.62385e+00 -2.24591e+00 -3.00178e+00 -2.94206e+00 -2.87632e+00 -3.00780e+00
5.15200e+04 1.28000e+02 -2.62385e+00 -2.24591e+00 -3.00178e+00 -2.94178e+00 -2.87525e+00 -3.00831e+00
5.16800e+04 1.29000e+02 -2.73577e+00 -2.57702e+00 -2.89453e+00 -2.94154e+00 -2.87429e+00 -3.00879e+00
5.18400e+04 1.29000e+02 -2.73577e+00 -2.57702e+00 -2.89453e+00 -2.94133e+00 -2.87344e+00 -3.00922e+00
5.20000e+04 1.30000e+02 -2.47083e+00 -2.09292e+00 -2.84875e+00 -2.94116e+00 -2.87269e+00 -3.00963e+00
5.21600e+04 1.30000e+02 -2.47083e+00 -2.09292e+00 -2.84875e+00 -2.94102e+00 -2.87206e+00 -3.00999e+00
5.23200e+04 1.30000e+02 -2.47083e+00 -2.09292e+00 -2.84875e+00 -2.94092e+00 -2.87152e+00 -3.01033e+00
5.24800e+04 1.31000e+02 -2.53985e+00 -2.48064e+00 -2.59906e+00 -2.94086e+00 -2.87107e+00 -3.01064e+00
5.26400e+04 1.31000e+02 -2.53985e+00 -2.48064e+00 -2.59906e+00 -2.94082e+00 -2.87071e+00 -3.01092e+00
5.28000e+04 1.32000e+02 -2.59911e+00 -2.46572e+00 -2.73251e+00 -2.94081e+00 -2.87044e+00 -3.01118e+00
5.29600e+04 1.32000e+02 -2.59911e+00 -2.46572e+00 -2.73251e+00 -2.94081e+00 -2.87022e+00 -3.01140e+00
5.31200e+04 1.32000e+02 -2.59911e+00 -2.46572e+00 -2.73251e+00 -2.94084e+00 -2.87007e+00 -3.01161e+00
5.32800e+04 1.33000e+02 -2.87005e+00 -2.76524e+00 -2.97487e+00 -2.94087e+00 -2.86996e+00 -3.01178e+00
5.34400e+04 1.33000e+02 -2.87005e+00 -2.76524e+00 -2.97487e+00 -2.94091e+00 -2.86989e+00 -3.01192e+00
5.36000e+04 1.34000e+02 -2.48061e+00 -2.31986e+00 -2.64137e+00 -2.94093e+00 -2.86984e+00 -3.01202e+00
5.37600e+04 1.34000e+02 -2.48061e+00 -2.31986e+00 -2.64137e+00 -2.94093e+00 -2.86980e+00 -3.01207e+00
5.39200e+04 1.34000e+02 -2.48061e+00 -2.31986e+00 -2.64137e+00 -2.94091e+00 -2.86975e+00 -3.01207e+00
5.40800e+04 1.35000e+02 -2.88887e+00 -2.78241e+00 -2.99534e+00 -2.94084e+00 -2.86969e+00 -3.01199e+00
5.42400e+04 1.35000e+02 -2.88887e+00 -2.78241e+00 -2.99534e+00 -2.94070e+00 -2.86959e+00 -3.01182e+00
5.44000e+04 1.36000e+02 -2.64618e+00 -2.42352e+00 -2.86885e+00 -2.94049e+00 -2.86944e+00 -3.01154e+00
5.45600e+04 1.36000e+02 -2.64618e+00 -2.42352e+00 -2.86885e+00 -2.94019e+00 -2.86923e+00 -3.01115e+00
5.47200e+04 1.36000e+02 -2.64618e+00 -2.42352e+00 -2.86885e+00 -2.93978e+00 -2.86893e+00 -3.01062e+00
5.48800e+04 1.37000e+02 -2.58842e+00 -2.27969e+00 -2.89715e+00 -2.93923e+00 -2.86853e+00 -3.00993e+00
5.50400e+04 1.37000e+02 -2.58842e+00 -2.27969e+00 -2.89715e+00 -2.93853e+00 -2.86801e+00 -3.00905e+00
5.52000e+04 1.38000e+02 -2.58960e+00 -2.36797e+00 -2.81123e+00 -2.93766e+00 -2.86734e+00 -3.00799e+00
5.53600e+04 1.38000e+02 -2.58960e+00 -2.36797e+00 -2.81123e+00 -2.93661e+00 -2.86651e+00 -3.00670e+00
5.55200e+04 1.38000e+02 -2.58960e+00 -2.36797e+00 -2.81123e+00 -2.93534e+00 -2.86550e+00 -3.00518e+00
5.56800e+04 1.39000e+02 -2.59659e+00 -2.29683e+00 -2.89635e+00 -2.93385e+00 -2.86429e+00 -3.00340e+00
5.58400e+04 1.39000e+02 -2.59659e+00 -2.29683e+00 -2.89635e+00 -2.93212e+00 -2.86287e+00 -3.00137e+00
5.60000e+04 1.40000e+02 -2.74791e+00 -2.58254e+00 -2.91328e+00 -2.93014e+00 -2.86122e+00 -2.99905e+00
5.61600e+04 1.40000e+02 -2.74791e+00 -2.58254e+00 -2.91328e+00 -2.92789e+00 -2.85933e+00 -2.99646e+00
5.63200e+04 1.40000e+02 -2.74791e+00 -2.58254e+00 -2.91328e+00 -2.92538e+00 -2.85718e+00 -2.99358e+00
5.64800e+04 1.41000e+02 -2.69571e+00 -2.35722e+00 -3.03420e+00 -2.92258e+00 -2.85476e+00 -2.99040e+00
5.66400e+04 1.41000e+02 -2.69571e+00 -2.35722e+00 -3.03420e+00 -2.91950e+00 -2.85207e+00 -2.98693e+00
5.68000e+04 1.42000e+02 -2.58927e+00 -2.20040e+00 -2.97814e+00 -2.91614e+00 -2.84910e+00 -2.98318e+00
5.69600e+04 1.42000e+02 -2.58927e+00 -2.20040e+00 -2.97814e+00 -2.91250e+00 -2.84584e+00 -2.97915e+00
5.71200e+04 1.42000e+02 -2.58927e+00 -2.20040e+00 -2.97814e+00 -2.90858e+00 -2.84230e+00 -2.97486e+00
5.72800e+04 1.43000e+02 -2.52758e+00 -2.19599e+00 -2.85917e+00 -2.90440e+00 -2.83849e+00 -2.97031e+00
5.74400e+04 1.43000e+02 -2.52758e+00 -2.19599e+00 -2.85917e+00 -2.89996e+00 -2.83440e+00 -2.96553e+00
5.76000e+04 1.44000e+02 -2.58875e+00 -2.23829e+00 -2.93921e+00 -2.89528e+00 -2.83004e+00 -2.96052e+00
5.77600e+04 1.44000e+02 -2.58875e+00 -2.23829e+00 -2.93921e+00 -2.89036e+00 -2.82543e+00 -2.95530e+00
5.79200e+04 1.44000e+02 -2.58875e+00 -2.23829e+00 -2.93921e+00 -2.88523e+00 -2.82057e+00 -2.94990e+00
5.80800e+04 1.45000e+02 -2.88555e+00 -2.49811e+00 -3.27298e+00 -2.87990e+00 -2.81548e+00 -2.94433e+00
5.82400e+04 1.45000e+02 -2.88555e+00 -2.49811e+00 -3.27298e+00 -2.87439e+00 -2.81019e+00 -2.93860e+00
5.84000e+04 1.46000e+02 -2.49630e+00 -2.21342e+00 -2.77918e+00 -2.86872e+00 -2.80471e+00 -2.93273e+00
5.85600e+04 1.46000e+02 -2.49630e+00 -2.21342e+00 -2.77918e+00 -2.86291e+00 -2.79907e+00 -2.92675e+00
5.87200e+04 1.46000e+02 -2.49630e+00 -2.21342e+00 -2.77918e+00 -2.85697e+00 -2.79330e+00 -2.92065e+00
5.88800e+04 1.47000e+02 -2.66295e+00 -2.50386e+00 -2.82205e+00 -2.85094e+00 -2.78741e+00 -2.91447e+00
5.90400e+04 1.47000e+02 -2.66295e+00 -2.50386e+00 -2.82205e+00 -2.84482e+00 -2.78143e+00 -2.90820e+00
5.92000e+04 1.48000e+02 -2.99921e+00 -2.83155e+00 -3.16686e+00 -2.83864e+00 -2.77540e+00 -2.90187e+00
5.93600e+04 1.48000e+02 -2.99921e+00 -2.83155e+00 -3.16686e+00 -2.83242e+00 -2.76934e+00 -2.89550e+00
5.95200e+04 1.48000e+02 -2.99921e+00 -2.83155e+00 -3.16686e+00 -2.82617e+00 -2.76326e+00 -2.88907e+00
5.96800e+04 1.49000e+02 -2.68510e+00 -2.43676e+00 -2.93343e+00 -2.81992e+00 -2.75720e+00 -2.88264e+00
5.98400e+04 1.49000e+02 -2.68510e+00 -2.43676e+00 -2.93343e+00 -2.81368e+00 -2.75116e+00 -2.87619e+00
6.00000e+04 1.50000e+02 -2.76298e+00 -2.52516e+00 -3.00080e+00 -2.80746e+00 -2.74517e+00 -2.86975e+00
6.01600e+04 1.50000e+02 -2.76298e+00 -2.52516e+00 -3.00080e+00 -2.80129e+00 -2.73925e+00 -2.86333e+00
6.03200e+04 1.50000e+02 -2.76298e+00 -2.52516e+00 -3.00080e+00 -2.79517e+00 -2.73339e+00 -2.85696e+00
6.04800e+04 1.51000e+02 -2.47117e+00 -2.25904e+00 -2.68330e+00 -2.78913e+00 -2.72761e+00 -2.85064e+00
6.06400e+04 1.51000e+02 -2.47117e+00 -2.25904e+00 -2.68330e+00 -2.78317e+00 -2.72193e+00 -2.84441e+00
6.08000e+04 1.52000e+02 -2.48693e+00 -2.27635e+00 -2.69751e+00 -2.77729e+00 -2.71633e+00 -2.83826e+00
6.09600e+04 1.52000e+02 -2.48693e+00 -2.27635e+00 -2.69751e+00 -2.77153e+00 -2.71083e+00 -2.83223e+00
6.11200e+04 1.52000e+02 -2.48693e+00 -2.27635e+00 -2.69751e+00 -2.76588e+00 -2.70542e+00 -2.82634e+00
6.12800e+04 1.53000e+02 -2.61490e+00 -2.18485e+00 -3.04495e+00 -2.76036e+00 -2.70012e+00 -2.82059e+00
6.14400e+04 1.53000e+02 -2.61490e+00 -2.18485e+00 -3.04495e+00 -2.75496e+00 -2.69490e+00 -2.81502e+00
6.16000e+04 1.54000e+02 -2.69053e+00 -2.40003e+00 -2.98103e+00 -2.74971e+00 -2.68979e+00 -2.80963e+00
6.17600e+04 1.54000e+02 -2.69053e+00 -2.40003e+00 -2.98103e+00 -2.74462e+00 -2.68478e+00 -2.80445e+00
6.19200e+04 1.54000e+02 -2.69053e+00 -2.40003e+00 -2.98103e+00 -2.73968e+00 -2.67986e+00 -2.79950e+00
6.20800e+04 1.55000e+02 -2.80121e+00 -2.51255e+00 -3.08988e+00 -2.73492e+00 -2.67504e+00 -2.79479e+00
6.22400e+04 1.55000e+02 -2.80121e+00 -2.51255e+00 -3.08988e+00 -2.73033e+00 -2.67032e+00 -2.79033e+00
6.24000e+04 1.56000e+02 -2.79497e+00 -2.49243e+00 -3.09751e+00 -2.72592e+00 -2.66570e+00 -2.78614e+00
6.25600e+04 1.56000e+02 -2.79497e+00 -2.49243e+00 -3.09751e+00 -2.72170e+00 -2.66118e+00 -2.78223e+00
6.27200e+04 1.56000e+02 -2.79497e+00 -2.49243e+00 -3.09751e+00 -2.71768e+00 -2.65675e+00 -2.77861e+00
6.28800e+04 1.57000e+02 -2.55457e+00 -2.04776e+00 -3.06137e+00 -2.71386e+00 -2.65242e+00 -2.77530e+00
6.30400e+04 1.57000e+02 -2.55457e+00 -2.04776e+00 -3.06137e+00 -2.71023e+00 -2.64818e+00 -2.77229e+00
6.32000e+04 1.58000e+02 -2.51978e+00 -2.18006e+00 -2.85950e+00 -2.70681e+00 -2.64404e+00 -2.76959e+00
6.33600e+04 1.58000e+02 -2.51978e+00 -2.18006e+00 -2.85950e+00 -2.70360e+00 -2.64000e+00 -2.76720e+00
6.35200e+04 1.58000e+02 -2.51978e+00 -2.18006e+00 -2.85950e+00 -2.70058e+00 -2.63605e+00 -2.76511e+00
6.36800e+04 1.59000e+02 -2.60363e+00 -2.36539e+00 -2.84186e+00 -2.69776e+00 -2.63220e+00 -2.76332e+00
6.38400e+04 1.59000e+02 -2.60363e+00 -2.36539e+00 -2.84186e+00 -2.69513e+00 -2.62845e+00 -2.76181e+00
6.40000e+04 1.60000e+02 -2.88924e+00 -2.47614e+00 -3.30233e+00 -2.69269e+00 -2.62481e+00 -2.76057e+00
6.41600e+04 1.60000e+02 -2.88924e+00 -2.47614e+00 -3.30233e+00 -2.69042e+00 -2.62126e+00 -2.75958e+00
6.43200e+04 1.60000e+02 -2.88924e+00 -2.47614e+00 -3.30233e+00 -2.68833e+00 -2.61783e+00 -2.75883e+00
6.44800e+04 1.61000e+02 -2.60784e+00 -2.38359e+00 -2.83208e+00 -2.68640e+00 -2.61451e+00 -2.75829e+00
6.46400e+04 1.61000e+02 -2.60784e+00 -2.38359e+00 -2.83208e+00 -2.68462e+00 -2.61131e+00 -2.75793e+00
6.48000e+04 1.62000e+02 -2.74630e+00 -2.50393e+00 -2.98867e+00 -2.68298e+00 -2.60822e+00 -2.75775e+00
6.49600e+04 1.62000e+02 -2.74630e+00 -2.50393e+00 -2.98867e+00 -2.68148e+00 -2.60526e+00 -2.75770e+00
6.51200e+04 1.62000e+02 -2.74630e+00 -2.50393e+00 -2.98867e+00 -2.68011e+00 -2.60243e+00 -2.75778e+00
6.52800e+04 1.63000e+02 -2.59745e+00 -2.34038e+00 -2.85453e+00 -2.67885e+00 -2.59973e+00 -2.75796e+00
6.54400e+04 1.63000e+02 -2.59745e+00 -2.34038e+00 -2.85453e+00 -2.67769e+00 -2.59716e+00 -2.75823e+00
6.56000e+04 1.64000e+02 -2.68432e+00 -2.46531e+00 -2.90333e+00 -2.67663e+00 -2.59471e+00 -2.75855e+00
6.57600e+04 1.64000e+02 -2.68432e+00 -2.46531e+00 -2.90333e+00 -2.67567e+00 -2.59241e+00 -2.75892e+00
6.59200e+04 1.64000e+02 -2.68432e+00 -2.46531e+00 -2.90333e+00 -2.67478e+00 -2.59024e+00 -2.75932e+00
6.60800e+04 1.65000e+02 -2.51148e+00 -2.21398e+00 -2.80897e+00 -2.67396e+00 -2.58819e+00 -2.75973e+00
6.62400e+04 1.65000e+02 -2.51148e+00 -2.21398e+00 -2.80897e+00 -2.67321e+00 -2.58628e+00 -2.76015e+00
6.64000e+04 1.66000e+02 -2.80278e+00 -2.55521e+00 -3.05035e+00 -2.67252e+00 -2.58448e+00 -2.76056e+00
6.65600e+04 1.66000e+02 -2.80278e+00 -2.55521e+00 -3.05035e+00 -2.67188e+00 -2.58282e+00 -2.76095e+00
6.67200e+04 1.66000e+02 -2.80278e+00 -2.55521e+00 -3.05035e+00 -2.67129e+00 -2.58127e+00 -2.76131e+00
6.68800e+04 1.67000e+02 -2.67616e+00 -2.38568e+00 -2.96664e+00 -2.67074e+00 -2.57984e+00 -2.76164e+00
6.70400e+04 1.67000e+02 -2.67616e+00 -2.38568e+00 -2.96664e+00 -2.67023e+00 -2.57853e+00 -2.76194e+00
6.72000e+04 1.68000e+02 -2.58874e+00 -2.36552e+00 -2.81195e+00 -2.66976e+00 -2.57732e+00 -2.76220e+00
6.73600e+04 1.68000e+02 -2.58874e+00 -2.36552e+00 -2.81195e+00 -2.66932e+00 -2.57622e+00 -2.76241e+00
6.75200e+04 1.68000e+02 -2.58874e+00 -2.36552e+00 -2.81195e+00 -2.66890e+00 -2.57523e+00 -2.76258e+00
6.76800e+04 1.69000e+02 -2.58599e+00 -2.39565e+00 -2.77633e+00 -2.66852e+00 -2.57434e+00 -2.76270e+00
6.78400e+04 1.69000e+02 -2.58599e+00 -2.39565e+00 -2.77633e+00 -2.66816e+00 -2.57355e+00 -2.76278e+00
6.80000e+04 1.70000e+02 -2.50743e+00 -2.39705e+00 -2.61781e+00 -2.66783e+00 -2.57285e+00 -2.76281e+00
6.81600e+04 1.70000e+02 -2.50743e+00 -2.39705e+00 -2.61781e+00 -2.66752e+00 -2.57225e+00 -2.76280e+00
6.83200e+04 1.70000e+02 -2.50743e+00 -2.39705e+00 -2.61781e+00 -2.66724e+00 -2.57172e+00 -2.76275e+00
6.84800e+04 1.71000e+02 -2.62468e+00 -2.41994e+00 -2.82941e+00 -2.66697e+00 -2.57128e+00 -2.76266e+00
6.86400e+04 1.71000e+02 -2.62468e+00 -2.41994e+00 -2.82941e+00 -2.66673e+00 -2.57091e+00 -2.76255e+00
6.88000e+04 1.72000e+02 -2.62547e+00 -2.33412e+00 -2.91681e+00 -2.66651e+00 -2.57061e+00 -2.76240e+00
6.89600e+04 1.72000e+02 -2.62547e+00 -2.33412e+00 -2.91681e+00 -2.66630e+00 -2.57036e+00 -2.76224e+00
6.91200e+04 1.72000e+02 -2.62547e+00 -2.33412e+00 -2.91681e+00 -2.66611e+00 -2.57017e+00 -2.76205e+00
6.92800e+04 1.73000e+02 -2.81408e+00 -2.56041e+00 -3.06774e+00 -2.66594e+00 -2.57003e+00 -2.76186e+00
6.94400e+04 1.73000e+02 -2.81408e+00 -2.56041e+00 -3.06774e+00 -2.66579e+00 -2.56992e+00 -2.76165e+00
6.96000e+04 1.74000e+02 -2.44140e+00 -2.02636e+00 -2.85644e+00 -2.66564e+00 -2.56985e+00 -2.76144e+00
6.97600e+04 1.74000e+02 -2.44140e+00 -2.02636e+00 -2.85644e+00 -2.66551e+00 -2.56980e+00 -2.76122e+00
6.99200e+04 1.74000e+02 -2.44140e+00 -2.02636e+00 -2.85644e+00 -2.66539e+00 -2.56978e+00 -2.76100e+00
7.00800e+04 1.75000e+02 -2.63660e+00 -2.25378e+00 -3.01942e+00 -2.66527e+00 -2.56977e+00 -2.76077e+00
7.02400e+04 1.75000e+02 -2.63660e+00 -2.25378e+00 -3.01942e+00 -2.66516e+00 -2.56978e+00 -2.76054e+00
7.04000e+04 1.76000e+02 -2.55924e+00 -2.42997e+00 -2.68850e+00 -2.66504e+00 -2.56979e+00 -2.76030e+00
7.05600e+04 1.76000e+02 -2.55924e+00 -2.42997e+00 -2.68850e+00 -2.66492e+00 -2.56980e+00 -2.76004e+00
7.07200e+04 1.76000e+02 -2.55924e+00 -2.42997e+00 -2.68850e+00 -2.66480e+00 -2.56982e+00 -2.75977e+00
7.08800e+04 1.77000e+02 -2.86970e+00 -2.73474e+00 -3.00466e+00 -2.66465e+00 -2.56983e+00 -2.75948e+00
7.10400e+04 1.77000e+02 -2.86970e+00 -2.73474e+00 -3.00466e+00 -2.66450e+00 -2.56984e+00 -2.75916e+00
7.12000e+04 1.78000e+02 -2.74395e+00 -2.55003e+00 -2.93787e+00 -2.66432e+00 -2.56984e+00 -2.75880e+00
7.13600e+04 1.78000e+02 -2.74395e+00 -2.55003e+00 -2.93787e+00 -2.66411e+00 -2.56983e+00 -2.75839e+00
7.15200e+04 1.78000e+02 -2.74395e+00 -2.55003e+00 -2.93787e+00 -2.66388e+00 -2.56982e+00 -2.75794e+00
7.16800e+04 1.79000e+02 -2.68274e+00 -2.48042e+00 -2.88506e+00 -2.66361e+00 -2.56979e+00 -2.75743e+00
7.18400e+04 1.79000e+02 -2.68274e+00 -2.48042e+00 -2.88506e+00 -2.66331e+00 -2.56977e+00 -2.75685e+00
7.20000e+04 1.80000e+02 -2.80071e+00 -2.56739e+00 -3.03403e+00 -2.66296e+00 -2.56973e+00 -2.75620e+00
7.21600e+04 1.80000e+02 -2.80071e+00 -2.56739e+00 -3.03403e+00 -2.66257e+00 -2.56968e+00 -2.75547e+00
7.23200e+04 1.80000e+02 -2.80071e+00 -2.56739e+00 -3.03403e+00 -2.66214e+00 -2.56964e+00 -2.75465e+00
7.24800e+04 1.81000e+02 -2.64518e+00 -2.56030e+00 -2.73006e+00 -2.66167e+00 -2.56959e+00 -2.75375e+00
7.26400e+04 1.81000e+02 -2.64518e+00 -2.56030e+00 -2.73006e+00 -2.66115e+00 -2.56955e+00 -2.75275e+00
7.28000e+04 1.82000e+02 -2.41151e+00 -2.13822e+00 -2.68480e+00 -2.66058e+00 -2.56951e+00 -2.75165e+00
7.29600e+04 1.82000e+02 -2.41151e+00 -2.13822e+00 -2.68480e+00 -2.65997e+00 -2.56949e+00 -2.75044e+00
7.31200e+04 1.82000e+02 -2.41151e+00 -2.13822e+00 -2.68480e+00 -2.65932e+00 -2.56949e+00 -2.74914e+00
7.32800e+04 1.83000e+02 -2.77009e+00 -2.58103e+00 -2.95916e+00 -2.65862e+00 -2.56951e+00 -2.74773e+00
7.34400e+04 1.83000e+02 -2.77009e+00 -2.58103e+00 -2.95916e+00 -2.65789e+00 -2.56955e+00 -2.74624e+00
7.36000e+04 1.84000e+02 -2.59805e+00 -2.33754e+00 -2.85856e+00 -2.65713e+00 -2.56963e+00 -2.74464e+00
7.37600e+04 1.84000e+02 -2.59805e+00 -2.33754e+00 -2.85856e+00 -2.65635e+00 -2.56975e+00 -2.74295e+00
7.39200e+04 1.84000e+02 -2.59805e+00 -2.33754e+00 -2.85856e+00 -2.65555e+00 -2.56990e+00 -2.74119e+00
7.40800e+04 1.85000e+02 -2.67496e+00 -2.35965e+00 -2.99028e+00 -2.65474e+00 -2.57011e+00 -2.73936e+00
7.42400e+04 1.85000e+02 -2.67496e+00 -2.35965e+00 -2.99028e+00 -2.65392e+00 -2.57037e+00 -2.73748e+00
7.44000e+04 1.86000e+02 -2.50836e+00 -2.19786e+00 -2.81886e+00 -2.65312e+00 -2.57069e+00 -2.73555e+00
7.45600e+04 1.86000e+02 -2.50836e+00 -2.19786e+00 -2.81886e+00 -2.65233e+00 -2.57107e+00 -2.73360e+00
7.47200e+04 1.86000e+02 -2.50836e+00 -2.19786e+00 -2.81886e+00 -2.65157e+00 -2.57151e+00 -2.73163e+00
7.48800e+04 1.87000e+02 -2.73451e+00 -2.58359e+00 -2.88543e+00 -2.65084e+00 -2.57203e+00 -2.72966e+00
7.50400e+04 1.87000e+02 -2.73451e+00 -2.58359e+00 -2.88543e+00 -2.65016e+00 -2.57262e+00 -2.72770e+00
7.52000e+04 1.88000e+02 -2.73239e+00 -2.43224e+00 -3.03254e+00 -2.64952e+00 -2.57327e+00 -2.72578e+00
7.53600e+04 1.88000e+02 -2.73239e+00 -2.43224e+00 -3.03254e+00 -2.64895e+00 -2.57401e+00 -2.72389e+00
7.55200e+04 1.88000e+02 -2.73239e+00 -2.43224e+00 -3.03254e+00 -2.64843e+00 -2.57481e+00 -2.72206e+00
7.56800e+04 1.89000e+02 -2.65139e+00 -2.22117e+00 -3.08160e+00 -2.64799e+00 -2.57570e+00 -2.72028e+00
7.58400e+04 1.89000e+02 -2.65139e+00 -2.22117e+00 -3.08160e+00 -2.64761e+00 -2.57665e+00 -2.71858e+00
7.60000e+04 1.90000e+02 -2.65219e+00 -2.43116e+00 -2.87322e+00 -2.64731e+00 -2.57767e+00 -2.71695e+00
7.61600e+04 1.90000e+02 -2.65219e+00 -2.43116e+00 -2.87322e+00 -2.64708e+00 -2.57875e+00 -2.71541e+00
7.63200e+04 1.90000e+02 -2.65219e+00 -2.43116e+00 -2.87322e+00 -2.64693e+00 -2.57989e+00 -2.71396e+00
7.64800e+04 1.91000e+02 -2.55023e+00 -2.17344e+00 -2.92701e+00 -2.64684e+00 -2.58108e+00 -2.71259e+00
7.66400e+04 1.91000e+02 -2.55023e+00 -2.17344e+00 -2.92701e+00 -2.64682e+00 -2.58233e+00 -2.71132e+00
7.68000e+04 1.92000e+02 -2.13291e+00 -1.93614e+00 -2.32969e+00 -2.64687e+00 -2.58360e+00 -2.71014e+00
7.69600e+04 1.92000e+02 -2.13291e+00 -1.93614e+00 -2.32969e+00 -2.64697e+00 -2.58490e+00 -2.70904e+00
7.71200e+04 1.92000e+02 -2.13291e+00 -1.93614e+00 -2.32969e+00 -2.64713e+00 -2.58622e+00 -2.70804e+00
7.72800e+04 1.93000e+02 -2.57158e+00 -2.39780e+00 -2.74537e+00 -2.64733e+00 -2.58755e+00 -2.70712e+00
7.74400e+04 1.93000e+02 -2.57158e+00 -2.39780e+00 -2.74537e+00 -2.64758e+00 -2.58887e+00 -2.70628e+00
7.76000e+04 1.94000e+02 -2.25630e+00 -2.09556e+00 -2.41704e+00 -2.64785e+00 -2.59017e+00 -2.70553e+00
7.77600e+04 1.94000e+02 -2.25630e+00 -2.09556e+00 -2.41704e+00 -2.64816e+00 -2.59146e+00 -2.70485e+00
7.79200e+04 1.94000e+02 -2.25630e+00 -2.09556e+00 -2.41704e+00 -2.64848e+00 -2.59272e+00 -2.70424e+00
7.80800e+04 1.95000e+02 -2.40283e+00 -2.12027e+00 -2.68539e+00 -2.64882e+00 -2.59392e+00 -2.70371e+00
7.82400e+04 1.95000e+02 -2.40283e+00 -2.12027e+00 -2.68539e+00 -2.64917e+00 -2.59508e+00 -2.70326e+00
7.84000e+04 1.96000e+02 -2.18289e+00 -1.97096e+00 -2.39482e+00 -2.64952e+00 -2.59617e+00 -2.70286e+00
7.85600e+04 1.96000e+02 -2.18289e+00 -1.97096e+00 -2.39482e+00 -2.64987e+00 -2.59720e+00 -2.70253e+00
7.87200e+04 1.96000e+02 -2.18289e+00 -1.97096e+00 -2.39482e+00 -2.65020e+00 -2.59814e+00 -2.70226e+00
7.88800e+04 1.97000e+02 -2.46550e+00 -2.29143e+00 -2.63958e+00 -2.65052e+00 -2.59900e+00 -2.70205e+00
7.90400e+04 1.97000e+02 -2.46550e+00 -2.29143e+00 -2.63958e+00 -2.65082e+00 -2.59975e+00 -2.70189e+00
7.92000e+04 1.98000e+02 -2.08054e+00 -1.82943e+00 -2.33164e+00 -2.65109e+00 -2.60040e+00 -2.70177e+00
7.93600e+04 1.98000e+02 -2.08054e+00 -1.82943e+00 -2.33164e+00 -2.65131e+00 -2.60093e+00 -2.70169e+00
7.95200e+04 1.98000e+02 -2.08054e+00 -1.82943e+00 -2.33164e+00 -2.65149e+00 -2.60134e+00 -2.70164e+00
7.96800e+04 1.99000e+02 -2.40396e+00 -2.16243e+00 -2.64548e+00 -2.65161e+00 -2.60161e+00 -2.70161e+00
7.98400e+04 1.99000e+02 -2.40396e+00 -2.16243e+00 -2.64548e+00 -2.65166e+00 -2.60172e+00 -2.70159e+00
8.00000e+04 2.00000e+02 -2.41034e+00 -2.21909e+00 -2.60159e+00 -2.65162e+00 -2.60168e+00 -2.70156e+00
8.01600e+04 2.00000e+02 -2.41034e+00 -2.21909e+00 -2.60159e+00 -2.65149e+00 -2.60147e+00 -2.70151e+00
8.03200e+04 2.00000e+02 -2.41034e+00 -2.21909e+00 -2.60159e+00 -2.65124e+00 -2.60106e+00 -2.70142e+00
8.04800e+04 2.01000e+02 -2.48338e+00 -2.28523e+00 -2.68154e+00 -2.65087e+00 -2.60045e+00 -2.70128e+00
8.06400e+04 2.01000e+02 -2.48338e+00 -2.28523e+00 -2.68154e+00 -2.65035e+00 -2.59963e+00 -2.70107e+00
8.08000e+04 2.02000e+02 -2.07516e+00 -1.80316e+00 -2.34717e+00 -2.64967e+00 -2.59858e+00 -2.70076e+00
8.09600e+04 2.02000e+02 -2.07516e+00 -1.80316e+00 -2.34717e+00 -2.64882e+00 -2.59729e+00 -2.70035e+00
8.11200e+04 2.02000e+02 -2.07516e+00 -1.80316e+00 -2.34717e+00 -2.64777e+00 -2.59574e+00 -2.69980e+00
8.12800e+04 2.03000e+02 -2.35900e+00 -2.09783e+00 -2.62016e+00 -2.64650e+00 -2.59391e+00 -2.69909e+00
8.14400e+04 2.03000e+02 -2.35900e+00 -2.09783e+00 -2.62016e+00 -2.64501e+00 -2.59181e+00 -2.69821e+00
8.16000e+04 2.04000e+02 -2.24400e+00 -1.99419e+00 -2.49381e+00 -2.64328e+00 -2.58943e+00 -2.69714e+00
8.17600e+04 2.04000e+02 -2.24400e+00 -1.99419e+00 -2.49381e+00 -2.64130e+00 -2.58675e+00 -2.69584e+00
8.19200e+04 2.04000e+02 -2.24400e+00 -1.99419e+00 -2.49381e+00 -2.63904e+00 -2.58376e+00 -2.69432e+00
8.20800e+04 2.05000e+02 -2.26670e+00 -2.08787e+00 -2.44553e+00 -2.63651e+00 -2.58048e+00 -2.69253e+00
8.22400e+04 2.05000e+02 -2.26670e+00 -2.08787e+00 -2.44553e+00 -2.63368e+00 -2.57689e+00 -2.69048e+00
8.24000e+04 2.06000e+02 -2.32968e+00 -2.07737e+00 -2.58200e+00 -2.63057e+00 -2.57300e+00 -2.68813e+00
8.25600e+04 2.06000e+02 -2.32968e+00 -2.07737e+00 -2.58200e+00 -2.62715e+00 -2.56883e+00 -2.68548e+00
8.27200e+04 2.06000e+02 -2.32968e+00 -2.07737e+00 -2.58200e+00 -2.62344e+00 -2.56436e+00 -2.68252e+00
8.28800e+04 2.07000e+02 -2.24032e+00 -1.95669e+00 -2.52395e+00 -2.61943e+00 -2.55962e+00 -2.67925e+00
8.30400e+04 2.07000e+02 -2.24032e+00 -1.95669e+00 -2.52395e+00 -2.61513e+00 -2.55461e+00 -2.67564e+00
8.32000e+04 2.08000e+02 -2.49545e+00 -2.10744e+00 -2.88346e+00 -2.61053e+00 -2.54935e+00 -2.67172e+00
8.33600e+04 2.08000e+02 -2.49545e+00 -2.10744e+00 -2.88346e+00 -2.60566e+00 -2.54386e+00 -2.66747e+00
8.35200e+04 2.08000e+02 -2.49545e+00 -2.10744e+00 -2.88346e+00 -2.60052e+00 -2.53814e+00 -2.66290e+00
8.36800e+04 2.09000e+02 -2.34994e+00 -1.94349e+00 -2.75639e+00 -2.59513e+00 -2.53223e+00 -2.65802e+00
8.38400e+04 2.09000e+02 -2.34994e+00 -1.94349e+00 -2.75639e+00 -2.58948e+00 -2.52612e+00 -2.65285e+00
8.40000e+04 2.10000e+02 -2.37509e+00 -2.15756e+00 -2.59263e+00 -2.58361e+00 -2.51984e+00 -2.64739e+00
8.41600e+04 2.10000e+02 -2.37509e+00 -2.15756e+00 -2.59263e+00 -2.57753e+00 -2.51339e+00 -2.64167e+00
8.43200e+04 2.10000e+02 -2.37509e+00 -2.15756e+00 -2.59263e+00 -2.57125e+00 -2.50681e+00 -2.63570e+00
8.44800e+04 2.11000e+02 -2.28972e+00 -2.10311e+00 -2.47633e+00 -2.56480e+00 -2.50009e+00 -2.62951e+00
8.46400e+04 2.11000e+02 -2.28972e+00 -2.10311e+00 -2.47633e+00 -2.55819e+00 -2.49325e+00 -2.62313e+00
8.48000e+04 2.12000e+02 -2.44705e+00 -2.17133e+00 -2.72277e+00 -2.55145e+00 -2.48631e+00 -2.61659e+00
8.49600e+04 2.12000e+02 -2.44705e+00 -2.17133e+00 -2.72277e+00 -2.54458e+00 -2.47926e+00 -2.60990e+00
8.51200e+04 2.12000e+02 -2.44705e+00 -2.17133e+00 -2.72277e+00 -2.53762e+00 -2.47214e+00 -2.60310e+00
8.52800e+04 2.13000e+02 -2.45293e+00 -2.14389e+00 -2.76197e+00 -2.53058e+00 -2.46493e+00 -2.59623e+00
8.54400e+04 2.13000e+02 -2.45293e+00 -2.14389e+00 -2.76197e+00 -2.52348e+00 -2.45767e+00 -2.58930e+00
8.56000e+04 2.14000e+02 -2.37661e+00 -2.14153e+00 -2.61169e+00 -2.51635e+00 -2.45035e+00 -2.58235e+00
8.57600e+04 2.14000e+02 -2.37661e+00 -2.14153e+00 -2.61169e+00 -2.50919e+00 -2.44298e+00 -2.57540e+00
8.59200e+04 2.14000e+02 -2.37661e+00 -2.14153e+00 -2.61169e+00 -2.50204e+00 -2.43559e+00 -2.56849e+00
8.60800e+04 2.15000e+02 -2.13899e+00 -1.79022e+00 -2.48775e+00 -2.49490e+00 -2.42817e+00 -2.56164e+00
8.62400e+04 2.15000e+02 -2.13899e+00 -1.79022e+00 -2.48775e+00 -2.48782e+00 -2.42076e+00 -2.55488e+00
8.64000e+04 2.16000e+02 -2.19566e+00 -1.79683e+00 -2.59450e+00 -2.48079e+00 -2.41336e+00 -2.54821e+00
8.65600e+04 2.16000e+02 -2.19566e+00 -1.79683e+00 -2.59450e+00 -2.47383e+00 -2.40599e+00 -2.54168e+00
8.67200e+04 2.16000e+02 -2.19566e+00 -1.79683e+00 -2.59450e+00 -2.46698e+00 -2.39866e+00 -2.53529e+00
8.68800e+04 2.17000e+02 -2.27574e+00 -2.02864e+00 -2.52284e+00 -2.46024e+00 -2.39141e+00 -2.52906e+00
8.70400e+04 2.17000e+02 -2.27574e+00 -2.02864e+00 -2.52284e+00 -2.45363e+00 -2.38424e+00 -2.52301e+00
8.72000e+04 2.18000e+02 -2.54359e+00 -2.23634e+00 -2.85084e+00 -2.44716e+00 -2.37719e+00 -2.51713e+00
8.73600e+04 2.18000e+02 -2.54359e+00 -2.23634e+00 -2.85084e+00 -2.44086e+00 -2.37027e+00 -2.51146e+00
8.75200e+04 2.18000e+02 -2.54359e+00 -2.23634e+00 -2.85084e+00 -2.43474e+00 -2.36350e+00 -2.50598e+00
8.76800e+04 2.19000e+02 -2.23610e+00 -2.08536e+00 -2.38685e+00 -2.42881e+00 -2.35690e+00 -2.50072e+00
8.78400e+04 2.19000e+02 -2.23610e+00 -2.08536e+00 -2.38685e+00 -2.42308e+00 -2.35048e+00 -2.49567e+00
8.80000e+04 2.20000e+02 -2.25035e+00 -2.04576e+00 -2.45494e+00 -2.41756e+00 -2.34429e+00 -2.49084e+00
8.81600e+04 2.20000e+02 -2.25035e+00 -2.04576e+00 -2.45494e+00 -2.41227e+00 -2.33831e+00 -2.48622e+00
8.83200e+04 2.20000e+02 -2.25035e+00 -2.04576e+00 -2.45494e+00 -2.40720e+00 -2.33257e+00 -2.48183e+00
8.84800e+04 2.21000e+02 -2.19400e+00 -1.86289e+00 -2.52511e+00 -2.40237e+00 -2.32709e+00 -2.47765e+00
8.86400e+04 2.21000e+02 -2.19400e+00 -1.86289e+00 -2.52511e+00 -2.39777e+00 -2.32186e+00 -2.47368e+00
8.88000e+04 2.22000e+02 -2.27107e+00 -2.02612e+00 -2.51602e+00 -2.39342e+00 -2.31691e+00 -2.46993e+00
8.89600e+04 2.22000e+02 -2.27107e+00 -2.02612e+00 -2.51602e+00 -2.38930e+00 -2.31223e+00 -2.46637e+00
8.91200e+04 2.22000e+02 -2.27107e+00 -2.02612e+00 -2.51602e+00 -2.38542e+00 -2.30782e+00 -2.46301e+00
8.92800e+04 2.23000e+02 -2.34685e+00 -2.15569e+00 -2.53800e+00 -2.38177e+00 -2.30370e+00 -2.45983e+00
8.94400e+04 2.23000e+02 -2.34685e+00 -2.15569e+00 -2.53800e+00 -2.37834e+00 -2.29986e+00 -2.45683e+00
8.96000e+04 2.24000e+02 -2.38292e+00 -2.21676e+00 -2.54908e+00 -2.37513e+00 -2.29629e+00 -2.45398e+00
8.97600e+04 2.24000e+02 -2.38292e+00 -2.21676e+00 -2.54908e+00 -2.37214e+00 -2.29299e+00 -2.45129e+00
8.99200e+04 2.24000e+02 -2.38292e+00 -2.21676e+00 -2.54908e+00 -2.36934e+00 -2.28995e+00 -2.44872e+00
9.00800e+04 2.25000e+02 -2.44624e+00 -2.05009e+00 -2.84240e+00 -2.36673e+00 -2.28717e+00 -2.44628e+00
9.02400e+04 2.25000e+02 -2.44624e+00 -2.05009e+00 -2.84240e+00 -2.36430e+00 -2.28464e+00 -2.44395e+00
9.04000e+04 2.26000e+02 -2.37785e+00 -2.10889e+00 -2.64681e+00 -2.36203e+00 -2.28234e+00 -2.44172e+00
9.05600e+04 2.26000e+02 -2.37785e+00 -2.10889e+00 -2.64681e+00 -2.35992e+00 -2.28026e+00 -2.43957e+00
9.07200e+04 2.26000e+02 -2.37785e+00 -2.10889e+00 -2.64681e+00 -2.35794e+00 -2.27840e+00 -2.43749e+00
9.08800e+04 2.27000e+02 -2.29683e+00 -1.92738e+00 -2.66627e+00 -2.35609e+00 -2.27671e+00 -2.43548e+00
9.10400e+04 2.27000e+02 -2.29683e+00 -1.92738e+00 -2.66627e+00 -2.35436e+00 -2.27522e+00 -2.43351e+00
9.12000e+04 2.28000e+02 -2.25149e+00 -2.00619e+00 -2.49679e+00 -2.35273e+00 -2.27387e+00 -2.43159e+00
9.13600e+04 2.28000e+02 -2.25149e+00 -2.00619e+00 -2.49679e+00 -2.35118e+00 -2.27267e+00 -2.42970e+00
9.15200e+04 2.28000e+02 -2.25149e+00 -2.00619e+00 -2.49679e+00 -2.34972e+00 -2.27159e+00 -2.42785e+00
9.16800e+04 2.29000e+02 -2.42054e+00 -2.18678e+00 -2.65429e+00 -2.34832e+00 -2.27061e+00 -2.42602e+00
9.18400e+04 2.29000e+02 -2.42054e+00 -2.18678e+00 -2.65429e+00 -2.34697e+00 -2.26972e+00 -2.42421e+00
9.20000e+04 2.30000e+02 -2.23416e+00 -2.09997e+00 -2.36835e+00 -2.34567e+00 -2.26891e+00 -2.42243e+00
9.21600e+04 2.30000e+02 -2.23416e+00 -2.09997e+00 -2.36835e+00 -2.34441e+00 -2.26816e+00 -2.42067e+00
9.23200e+04 2.30000e+02 -2.23416e+00 -2.09997e+00 -2.36835e+00 -2.34318e+00 -2.26745e+00 -2.41892e+00
9.24800e+04 2.31000e+02 -2.29975e+00 -2.12979e+00 -2.46972e+00 -2.34198e+00 -2.26677e+00 -2.41720e+00
9.26400e+04 2.31000e+02 -2.29975e+00 -2.12979e+00 -2.46972e+00 -2.34081e+00 -2.26612e+00 -2.41550e+00
9.28000e+04 2.32000e+02 -2.40381e+00 -2.22729e+00 -2.58034e+00 -2.33966e+00 -2.26550e+00 -2.41381e+00
9.29600e+04 2.32000e+02 -2.40381e+00 -2.22729e+00 -2.58034e+00 -2.33853e+00 -2.26491e+00 -2.41215e+00
9.31200e+04 2.32000e+02 -2.40381e+00 -2.22729e+00 -2.58034e+00 -2.33741e+00 -2.26433e+00 -2.41050e+00
9.32800e+04 2.33000e+02 -2.29568e+00 -1.89803e+00 -2.69333e+00 -2.33633e+00 -2.26378e+00 -2.40888e+00
9.34400e+04 2.33000e+02 -2.29568e+00 -1.89803e+00 -2.69333e+00 -2.33527e+00 -2.26325e+00 -2.40728e+00
9.36000e+04 2.34000e+02 -2.26816e+00 -2.04348e+00 -2.49284e+00 -2.33423e+00 -2.26277e+00 -2.40569e+00
9.37600e+04 2.34000e+02 -2.26816e+00 -2.04348e+00 -2.49284e+00 -2.33322e+00 -2.26232e+00 -2.40412e+00
9.39200e+04 2.34000e+02 -2.26816e+00 -2.04348e+00 -2.49284e+00 -2.33225e+00 -2.26195e+00 -2.40256e+00
9.40800e+04 2.35000e+02 -2.24273e+00 -2.10798e+00 -2.37748e+00 -2.33132e+00 -2.26163e+00 -2.40101e+00
9.42400e+04 2.35000e+02 -2.24273e+00 -2.10798e+00 -2.37748e+00 -2.33043e+00 -2.26140e+00 -2.39945e+00
9.44000e+04 2.36000e+02 -2.41216e+00 -2.12615e+00 -2.69816e+00 -2.32957e+00 -2.26125e+00 -2.39789e+00
9.45600e+04 2.36000e+02 -2.41216e+00 -2.12615e+00 -2.69816e+00 -2.32877e+00 -2.26121e+00 -2.39634e+00
9.47200e+04 2.36000e+02 -2.41216e+00 -2.12615e+00 -2.69816e+00 -2.32802e+00 -2.26126e+00 -2.39477e+00
9.48800e+04 2.37000e+02 -2.13349e+00 -1.77427e+00 -2.49271e+00 -2.32731e+00 -2.26144e+00 -2.39319e+00
9.50400e+04 2.37000e+02 -2.13349e+00 -1.77427e+00 -2.49271e+00 -2.32666e+00 -2.26173e+00 -2.39160e+00
9.52000e+04 2.38000e+02 -2.54696e+00 -2.42035e+00 -2.67357e+00 -2.32607e+00 -2.26214e+00 -2.39000e+00
9.53600e+04 2.38000e+02 -2.54696e+00 -2.42035e+00 -2.67357e+00 -2.32552e+00 -2.26266e+00 -2.38838e+00
9.55200e+04 2.38000e+02 -2.54696e+00 -2.42035e+00 -2.67357e+00 -2.32503e+00 -2.26330e+00 -2.38676e+00
9.56800e+04 2.39000e+02 -2.39872e+00 -2.20702e+00 -2.59041e+00 -2.32459e+00 -2.26406e+00 -2.38513e+00
9.58400e+04 2.39000e+02 -2.39872e+00 -2.20702e+00 -2.59041e+00 -2.32420e+00 -2.26491e+00 -2.38349e+00
9.60000e+04 2.40000e+02 -2.29963e+00 -2.12085e+00 -2.47841e+00 -2.32386e+00 -2.26587e+00 -2.38185e+00
9.61600e+04 2.40000e+02 -2.29963e+00 -2.12085e+00 -2.47841e+00 -2.32357e+00 -2.26692e+00 -2.38022e+00
9.63200e+04 2.40000e+02 -2.29963e+00 -2.12085e+00 -2.47841e+00 -2.32331e+00 -2.26803e+00 -2.37859e+00
9.64800e+04 2.41000e+02 -2.27706e+00 -2.03278e+00 -2.52135e+00 -2.32310e+00 -2.26922e+00 -2.37697e+00
9.66400e+04 2.41000e+02 -2.27706e+00 -2.03278e+00 -2.52135e+00 -2.32292e+00 -2.27046e+00 -2.37537e+00
9.68000e+04 2.42000e+02 -2.38016e+00 -2.17957e+00 -2.58074e+00 -2.32276e+00 -2.27172e+00 -2.37380e+00
9.69600e+04 2.42000e+02 -2.38016e+00 -2.17957e+00 -2.58074e+00 -2.32264e+00 -2.27301e+00 -2.37227e+00
9.71200e+04 2.42000e+02 -2.38016e+00 -2.17957e+00 -2.58074e+00 -2.32253e+00 -2.27430e+00 -2.37077e+00
9.72800e+04 2.43000e+02 -2.32644e+00 -2.10856e+00 -2.54432e+00 -2.32245e+00 -2.27556e+00 -2.36933e+00
9.74400e+04 2.43000e+02 -2.32644e+00 -2.10856e+00 -2.54432e+00 -2.32237e+00 -2.27679e+00 -2.36795e+00
9.76000e+04 2.44000e+02 -2.30081e+00 -1.96965e+00 -2.63198e+00 -2.32231e+00 -2.27796e+00 -2.36666e+00
9.77600e+04 2.44000e+02 -2.30081e+00 -1.96965e+00 -2.63198e+00 -2.32225e+00 -2.27905e+00 -2.36546e+00
9.79200e+04 2.44000e+02 -2.30081e+00 -1.96965e+00 -2.63198e+00 -2.32221e+00 -2.28005e+00 -2.36437e+00
9.80800e+04 2.45000e+02 -2.23428e+00 -1.99341e+00 -2.47514e+00 -2.32216e+00 -2.28092e+00 -2.36339e+00
9.82400e+04 2.45000e+02 -2.23428e+00 -1.99341e+00 -2.47514e+00 -2.32211e+00 -2.28166e+00 -2.36255e+00
9.84000e+04 2.46000e+02 -2.22459e+00 -1.94319e+00 -2.50600e+00 -2.32206e+00 -2.28226e+00 -2.36186e+00
9.85600e+04 2.46000e+02 -2.22459e+00 -1.94319e+00 -2.50600e+00 -2.32202e+00 -2.28270e+00 -2.36133e+00
9.87200e+04 2.46000e+02 -2.22459e+00 -1.94319e+00 -2.50600e+00 -2.32197e+00 -2.28298e+00 -2.36097e+00
9.88800e+04 2.47000e+02 -2.33898e+00 -2.08866e+00 -2.58930e+00 -2.32193e+00 -2.28309e+00 -2.36078e+00
9.90400e+04 2.47000e+02 -2.33898e+00 -2.08866e+00 -2.58930e+00 -2.32190e+00 -2.28303e+00 -2.36076e+00
9.92000e+04 2.48000e+02 -2.37113e+00 -2.15364e+00 -2.58863e+00 -2.32187e+00 -2.28282e+00 -2.36091e+00
9.93600e+04 2.48000e+02 -2.37113e+00 -2.15364e+00 -2.58863e+00 -2.32184e+00 -2.28246e+00 -2.36123e+00
9.95200e+04 2.48000e+02 -2.37113e+00 -2.15364e+00 -2.58863e+00 -2.32183e+00 -2.28197e+00 -2.36169e+00
9.96800e+04 2.49000e+02 -2.45910e+00 -2.29571e+00 -2.62249e+00 -2.32182e+00 -2.28135e+00 -2.36230e+00
9.98400e+04 2.49000e+02 -2.45910e+00 -2.29571e+00 -2.62249e+00 -2.32183e+00 -2.28062e+00 -2.36304e+00
1.00000e+05 2.50000e+02 -2.28358e+00 -1.92809e+00 -2.63907e+00 -2.32186e+00 -2.27982e+00 -2.36389e+00
1.00160e+05 2.50000e+02 -2.28358e+00 -1.92809e+00 -2.63907e+00 -2.32189e+00 -2.27895e+00 -2.36484e+00
1.00320e+05 2.50000e+02 -2.28358e+00 -1.92809e+00 -2.63907e+00 -2.32194e+00 -2.27802e+00 -2.36586e+00
1.00480e+05 2.51000e+02 -2.24950e+00 -1.99793e+00 -2.50107e+00 -2.32200e+00 -2.27706e+00 -2.36695e+00
1.00640e+05 2.51000e+02 -2.24950e+00 -1.99793e+00 -2.50107e+00 -2.32209e+00 -2.27608e+00 -2.36809e+00
1.00800e+05 2.52000e+02 -2.45421e+00 -2.21978e+00 -2.68864e+00 -2.32218e+00 -2.27510e+00 -2.36925e+00
1.00960e+05 2.52000e+02 -2.45421e+00 -2.21978e+00 -2.68864e+00 -2.32227e+00 -2.27412e+00 -2.37043e+00
1.01120e+05 2.52000e+02 -2.45421e+00 -2.21978e+00 -2.68864e+00 -2.32238e+00 -2.27315e+00 -2.37161e+00
1.01280e+05 2.53000e+02 -2.17935e+00 -1.92813e+00 -2.43058e+00 -2.32249e+00 -2.27219e+00 -2.37278e+00
1.01440e+05 2.53000e+02 -2.17935e+00 -1.92813e+00 -2.43058e+00 -2.32260e+00 -2.27127e+00 -2.37393e+00
1.01600e+05 2.54000e+02 -2.35650e+00 -2.17889e+00 -2.53411e+00 -2.32272e+00 -2.27037e+00 -2.37506e+00
1.01760e+05 2.54000e+02 -2.35650e+00 -2.17889e+00 -2.53411e+00 -2.32282e+00 -2.26950e+00 -2.37615e+00
1.01920e+05 2.54000e+02 -2.35650e+00 -2.17889e+00 -2.53411e+00 -2.32293e+00 -2.26866e+00 -2.37720e+00
1.02080e+05 2.55000e+02 -2.29729e+00 -1.92574e+00 -2.66885e+00 -2.32302e+00 -2.26784e+00 -2.37820e+00
1.02240e+05 2.55000e+02 -2.29729e+00 -1.92574e+00 -2.66885e+00 -2.32311e+00 -2.26705e+00 -2.37916e+00
1.02400e+05 2.56000e+02 -1.89384e+00 -1.58933e+00 -2.19835e+00 -2.32318e+00 -2.26628e+00 -2.38007e+00
1.02560e+05 2.56000e+02 -1.89384e+00 -1.58933e+00 -2.19835e+00 -2.32324e+00 -2.26554e+00 -2.38094e+00
1.02720e+05 2.56000e+02 -1.89384e+00 -1.58933e+00 -2.19835e+00 -2.32329e+00 -2.26483e+00 -2.38175e+00
1.02880e+05 2.57000e+02 -1.95623e+00 -1.64889e+00 -2.26357e+00 -2.32333e+00 -2.26413e+00 -2.38252e+00
1.03040e+05 2.57000e+02 -1.95623e+00 -1.64889e+00 -2.26357e+00 -2.32335e+00 -2.26346e+00 -2.38324e+00
1.03200e+05 2.58000e+02 -1.77485e+00 -1.28826e+00 -2.26144e+00 -2.32336e+00 -2.26281e+00 -2.38390e+00
1.03360e+05 2.58000e+02 -1.77485e+00 -1.28826e+00 -2.26144e+00 -2.32335e+00 -2.26220e+00 -2.38450e+00
1.03520e+05 2.58000e+02 -1.77485e+00 -1.28826e+00 -2.26144e+00 -2.32334e+00 -2.26163e+00 -2.38506e+00
1.03680e+05 2.59000e+02 -2.16600e+00 -2.07320e+00 -2.25880e+00 -2.32332e+00 -2.26110e+00 -2.38554e+00
1.03840e+05 2.59000e+02 -2.16600e+00 -2.07320e+00 -2.25880e+00 -2.32329e+00 -2.26062e+00 -2.38596e+00
1.04000e+05 2.60000e+02 -2.04263e+00 -1.74651e+00 -2.33876e+00 -2.32326e+00 -2.26022e+00 -2.38630e+00
1.04160e+05 2.60000e+02 -2.04263e+00 -1.74651e+00 -2.33876e+00 -2.32321e+00 -2.25988e+00 -2.38654e+00
1.04320e+05 2.60000e+02 -2.04263e+00 -1.74651e+00 -2.33876e+00 -2.32316e+00 -2.25962e+00 -2.38669e+00
1.04480e+05 2.61000e+02 -1.95991e+00 -1.81276e+00 -2.10706e+00 -2.32310e+00 -2.25946e+00 -2.38674e+00
1.04640e+05 2.61000e+02 -1.95991e+00 -1.81276e+00 -2.10706e+00 -2.32302e+00 -2.25939e+00 -2.38664e+00
1.04800e+05 2.62000e+02 -2.12117e+00 -1.83703e+00 -2.40532e+00 -2.32292e+00 -2.25942e+00 -2.38642e+00
1.04960e+05 2.62000e+02 -2.12117e+00 -1.83703e+00 -2.40532e+00 -2.32280e+00 -2.25956e+00 -2.38604e+00
1.05120e+05 2.62000e+02 -2.12117e+00 -1.83703e+00 -2.40532e+00 -2.32265e+00 -2.25982e+00 -2.38549e+00
1.05280e+05 2.63000e+02 -1.92474e+00 -1.71227e+00 -2.13721e+00 -2.32246e+00 -2.26018e+00 -2.38474e+00
1.05440e+05 2.63000e+02 -1.92474e+00 -1.71227e+00 -2.13721e+00 -2.32221e+00 -2.26063e+00 -2.38379e+00
1.05600e+05 2.64000e+02 -2.08827e+00 -1.85195e+00 -2.32458e+00 -2.32189e+00 -2.26118e+00 -2.38261e+00
1.05760e+05 2.64000e+02 -2.08827e+00 -1.85195e+00 -2.32458e+00 -2.32149e+00 -2.26180e+00 -2.38118e+00
1.05920e+05 2.64000e+02 -2.08827e+00 -1.85195e+00 -2.32458e+00 -2.32099e+00 -2.26248e+00 -2.37949e+00
1.06080e+05 2.65000e+02 -2.01416e+00 -1.72572e+00 -2.30260e+00 -2.32037e+00 -2.26322e+00 -2.37752e+00
1.06240e+05 2.65000e+02 -2.01416e+00 -1.72572e+00 -2.30260e+00 -2.31961e+00 -2.26398e+00 -2.37523e+00
1.06400e+05 2.66000e+02 -1.88855e+00 -1.64758e+00 -2.12951e+00 -2.31869e+00 -2.26473e+00 -2.37265e+00
1.06560e+05 2.66000e+02 -1.88855e+00 -1.64758e+00 -2.12951e+00 -2.31760e+00 -2.26546e+00 -2.36973e+00
1.06720e+05 2.66000e+02 -1.88855e+00 -1.64758e+00 -2.12951e+00 -2.31631e+00 -2.26614e+00 -2.36647e+00
1.06880e+05 2.67000e+02 -1.87177e+00 -1.64211e+00 -2.10143e+00 -2.31480e+00 -2.26673e+00 -2.36287e+00
1.07040e+05 2.67000e+02 -1.87177e+00 -1.64211e+00 -2.10143e+00 -2.31307e+00 -2.26721e+00 -2.35893e+00
1.07200e+05 2.68000e+02 -2.12545e+00 -1.85748e+00 -2.39341e+00 -2.31109e+00 -2.26754e+00 -2.35464e+00
1.07360e+05 2.68000e+02 -2.12545e+00 -1.85748e+00 -2.39341e+00 -2.30885e+00 -2.26770e+00 -2.35000e+00
1.07520e+05 2.68000e+02 -2.12545e+00 -1.85748e+00 -2.39341e+00 -2.30634e+00 -2.26764e+00 -2.34504e+00
1.07680e+05 2.69000e+02 -2.07205e+00 -1.95833e+00 -2.18577e+00 -2.30356e+00 -2.26734e+00 -2.33977e+00
1.07840e+05 2.69000e+02 -2.07205e+00 -1.95833e+00 -2.18577e+00 -2.30049e+00 -2.26676e+00 -2.33421e+00
1.08000e+05 2.70000e+02 -2.09094e+00 -1.74562e+00 -2.43626e+00 -2.29713e+00 -2.26588e+00 -2.32838e+00
1.08160e+05 2.70000e+02 -2.09094e+00 -1.74562e+00 -2.43626e+00 -2.29349e+00 -2.26465e+00 -2.32232e+00
1.08320e+05 2.70000e+02 -2.09094e+00 -1.74562e+00 -2.43626e+00 -2.28955e+00 -2.26304e+00 -2.31607e+00
1.08480e+05 2.71000e+02 -2.01290e+00 -1.73971e+00 -2.28609e+00 -2.28534e+00 -2.26101e+00 -2.30968e+00
1.08640e+05 2.71000e+02 -2.01290e+00 -1.73971e+00 -2.28609e+00 -2.28086e+00 -2.25853e+00 -2.30318e+00
1.08800e+05 2.72000e+02 -1.96803e+00 -1.84841e+00 -2.08766e+00 -2.27610e+00 -2.25556e+00 -2.29664e+00
1.08960e+05 2.72000e+02 -1.96803e+00 -1.84841e+00 -2.08766e+00 -2.27109e+00 -2.25205e+00 -2.29013e+00
1.09120e+05 2.72000e+02 -1.96803e+00 -1.84841e+00 -2.08766e+00 -2.26584e+00 -2.24797e+00 -2.28371e+00
1.09280e+05 2.73000e+02 -1.86276e+00 -1.70365e+00 -2.02187e+00 -2.26036e+00 -2.24329e+00 -2.27742e+00
1.09440e+05 2.73000e+02 -1.86276e+00 -1.70365e+00 -2.02187e+00 -2.25466e+00 -2.23803e+00 -2.27130e+00
1.09600e+05 2.74000e+02 -1.98925e+00 -1.55984e+00 -2.41866e+00 -2.24877e+00 -2.23220e+00 -2.26534e+00
1.09760e+05 2.74000e+02 -1.98925e+00 -1.55984e+00 -2.41866e+00 -2.24270e+00 -2.22586e+00 -2.25955e+00
1.09920e+05 2.74000e+02 -1.98925e+00 -1.55984e+00 -2.41866e+00 -2.23647e+00 -2.21909e+00 -2.25386e+00
1.10080e+05 2.75000e+02 -1.96215e+00 -1.69986e+00 -2.22443e+00 -2.23011e+00 -2.21197e+00 -2.24825e+00
1.10240e+05 2.75000e+02 -1.96215e+00 -1.69986e+00 -2.22443e+00 -2.22362e+00 -2.20459e+00 -2.24265e+00
1.10400e+05 2.76000e+02 -2.03261e+00 -1.86195e+00 -2.20327e+00 -2.21704e+00 -2.19703e+00 -2.23705e+00
1.10560e+05 2.76000e+02 -2.03261e+00 -1.86195e+00 -2.20327e+00 -2.21038e+00 -2.18934e+00 -2.23142e+00
1.10720e+05 2.76000e+02 -2.03261e+00 -1.86195e+00 -2.20327e+00 -2.20367e+00 -2.18159e+00 -2.22575e+00
1.10880e+05 2.77000e+02 -2.03667e+00 -1.72277e+00 -2.35057e+00 -2.19693e+00 -2.17382e+00 -2.22003e+00
1.11040e+05 2.77000e+02 -2.03667e+00 -1.72277e+00 -2.35057e+00 -2.19017e+00 -2.16608e+00 -2.21426e+00
1.11200e+05 2.78000e+02 -1.68288e+00 -1.41167e+00 -1.95410e+00 -2.18342e+00 -2.15840e+00 -2.20845e+00
1.11360e+05 2.78000e+02 -1.68288e+00 -1.41167e+00 -1.95410e+00 -2.17671e+00 -2.15081e+00 -2.20260e+00
1.11520e+05 2.78000e+02 -1.68288e+00 -1.41167e+00 -1.95410e+00 -2.17003e+00 -2.14333e+00 -2.19674e+00
1.11680e+05 2.79000e+02 -1.96506e+00 -1.62605e+00 -2.30407e+00 -2.16343e+00 -2.13599e+00 -2.19086e+00
1.11840e+05 2.79000e+02 -1.96506e+00 -1.62605e+00 -2.30407e+00 -2.15690e+00 -2.12881e+00 -2.18499e+00
1.12000e+05 2.80000e+02 -1.98748e+00 -1.72781e+00 -2.24714e+00 -2.15046e+00 -2.12179e+00 -2.17914e+00
1.12160e+05 2.80000e+02 -1.98748e+00 -1.72781e+00 -2.24714e+00 -2.14413e+00 -2.11495e+00 -2.17332e+00
1.12320e+05 2.80000e+02 -1.98748e+00 -1.72781e+00 -2.24714e+00 -2.13793e+00 -2.10831e+00 -2.16755e+00
1.12480e+05 2.81000e+02 -1.91943e+00 -1.58373e+00 -2.25513e+00 -2.13185e+00 -2.10186e+00 -2.16183e+00
1.12640e+05 2.81000e+02 -1.91943e+00 -1.58373e+00 -2.25513e+00 -2.12591e+00 -2.09562e+00 -2.15619e+00
1.12800e+05 2.82000e+02 -1.93638e+00 -1.70801e+00 -2.16475e+00 -2.12010e+00 -2.08958e+00 -2.15062e+00
1.12960e+05 2.82000e+02 -1.93638e+00 -1.70801e+00 -2.16475e+00 -2.11445e+00 -2.08376e+00 -2.14514e+00
1.13120e+05 2.82000e+02 -1.93638e+00 -1.70801e+00 -2.16475e+00 -2.10895e+00 -2.07814e+00 -2.13976e+00
1.13280e+05 2.83000e+02 -1.92976e+00 -1.70975e+00 -2.14978e+00 -2.10360e+00 -2.07272e+00 -2.13448e+00
1.13440e+05 2.83000e+02 -1.92976e+00 -1.70975e+00 -2.14978e+00 -2.09841e+00 -2.06752e+00 -2.12930e+00
1.13600e+05 2.84000e+02 -2.10411e+00 -1.75602e+00 -2.45220e+00 -2.09337e+00 -2.06252e+00 -2.12423e+00
1.13760e+05 2.84000e+02 -2.10411e+00 -1.75602e+00 -2.45220e+00 -2.08848e+00 -2.05770e+00 -2.11926e+00
1.13920e+05 2.84000e+02 -2.10411e+00 -1.75602e+00 -2.45220e+00 -2.08374e+00 -2.05308e+00 -2.11440e+00
1.14080e+05 2.85000e+02 -1.87662e+00 -1.68295e+00 -2.07028e+00 -2.07915e+00 -2.04865e+00 -2.10965e+00
1.14240e+05 2.85000e+02 -1.87662e+00 -1.68295e+00 -2.07028e+00 -2.07470e+00 -2.04438e+00 -2.10501e+00
1.14400e+05 2.86000e+02 -1.85006e+00 -1.73581e+00 -1.96432e+00 -2.07038e+00 -2.04027e+00 -2.10049e+00
1.14560e+05 2.86000e+02 -1.85006e+00 -1.73581e+00 -1.96432e+00 -2.06619e+00 -2.03631e+00 -2.09606e+00
1.14720e+05 2.86000e+02 -1.85006e+00 -1.73581e+00 -1.96432e+00 -2.06212e+00 -2.03249e+00 -2.09175e+00
1.14880e+05 2.87000e+02 -1.87354e+00 -1.70405e+00 -2.04303e+00 -2.05816e+00 -2.02879e+00 -2.08754e+00
1.15040e+05 2.87000e+02 -1.87354e+00 -1.70405e+00 -2.04303e+00 -2.05432e+00 -2.02519e+00 -2.08344e+00
1.15200e+05 2.88000e+02 -1.97172e+00 -1.82540e+00 -2.11805e+00 -2.05057e+00 -2.02168e+00 -2.07946e+00
1.15360e+05 2.88000e+02 -1.97172e+00 -1.82540e+00 -2.11805e+00 -2.04693e+00 -2.01825e+00 -2.07560e+00
1.15520e+05 2.88000e+02 -1.97172e+00 -1.82540e+00 -2.11805e+00 -2.04337e+00 -2.01489e+00 -2.07185e+00
1.15680e+05 2.89000e+02 -2.01924e+00 -1.83110e+00 -2.20739e+00 -2.03990e+00 -2.01157e+00 -2.06822e+00
1.15840e+05 2.89000e+02 -2.01924e+00 -1.83110e+00 -2.20739e+00 -2.03650e+00 -2.00829e+00 -2.06472e+00
1.16000e+05 2.90000e+02 -1.78282e+00 -1.61165e+00 -1.95398e+00 -2.03318e+00 -2.00502e+00 -2.06134e+00
1.16160e+05 2.90000e+02 -1.78282e+00 -1.61165e+00 -1.95398e+00 -2.02994e+00 -2.00178e+00 -2.05809e+00
1.16320e+05 2.90000e+02 -1.78282e+00 -1.61165e+00 -1.95398e+00 -2.02676e+00 -1.99854e+00 -2.05498e+00
1.16480e+05 2.91000e+02 -1.88872e+00 -1.85469e+00 -1.92275e+00 -2.02365e+00 -1.99529e+00 -2.05200e+00
1.16640e+05 2.91000e+02 -1.88872e+00 -1.85469e+00 -1.92275e+00 -2.02060e+00 -1.99205e+00 -2.04915e+00
1.16800e+05 2.92000e+02 -2.16106e+00 -2.00648e+00 -2.31564e+00 -2.01761e+00 -1.98879e+00 -2.04643e+00
1.16960e+05 2.92000e+02 -2.16106e+00 -2.00648e+00 -2.31564e+00 -2.01469e+00 -1.98552e+00 -2.04386e+00
1.17120e+05 2.92000e+02 -2.16106e+00 -2.00648e+00 -2.31564e+00 -2.01182e+00 -1.98224e+00 -2.04140e+00
1.17280e+05 2.93000e+02 -1.81957e+00 -1.59245e+00 -2.04668e+00 -2.00902e+00 -1.97897e+00 -2.03907e+00
1.17440e+05 2.93000e+02 -1.81957e+00 -1.59245e+00 -2.04668e+00 -2.00627e+00 -1.97569e+00 -2.03686e+00
1.17600e+05 2.94000e+02 -2.09322e+00 -1.90472e+00 -2.28173e+00 -2.00359e+00 -1.97241e+00 -2.03477e+00
1.17760e+05 2.94000e+02 -2.09322e+00 -1.90472e+00 -2.28173e+00 -2.00096e+00 -1.96914e+00 -2.03278e+00
1.17920e+05 2.94000e+02 -2.09322e+00 -1.90472e+00 -2.28173e+00 -1.99839e+00 -1.96588e+00 -2.03089e+00
1.18080e+05 2.95000e+02 -1.94225e+00 -1.69117e+00 -2.19333e+00 -1.99588e+00 -1.96266e+00 -2.02909e+00
1.18240e+05 2.95000e+02 -1.94225e+00 -1.69117e+00 -2.19333e+00 -1.99342e+00 -1.95947e+00 -2.02736e+00
1.18400e+05 2.96000e+02 -1.88093e+00 -1.74559e+00 -2.01627e+00 -1.99102e+00 -1.95632e+00 -2.02571e+00
1.18560e+05 2.96000e+02 -1.88093e+00 -1.74559e+00 -2.01627e+00 -1.98867e+00 -1.95323e+00 -2.02411e+00
1.18720e+05 2.96000e+02 -1.88093e+00 -1.74559e+00 -2.01627e+00 -1.98638e+00 -1.95020e+00 -2.02255e+00
1.18880e+05 2.97000e+02 -1.88620e+00 -1.76595e+00 -2.00644e+00 -1.98414e+00 -1.94725e+00 -2.02104e+00
1.19040e+05 2.97000e+02 -1.88620e+00 -1.76595e+00 -2.00644e+00 -1.98196e+00 -1.94437e+00 -2.01954e+00
1.19200e+05 2.98000e+02 -1.79728e+00 -1.55737e+00 -2.03719e+00 -1.97983e+00 -1.94159e+00 -2.01807e+00
1.19360e+05 2.98000e+02 -1.79728e+00 -1.55737e+00 -2.03719e+00 -1.97775e+00 -1.93890e+00 -2.01660e+00
1.19520e+05 2.98000e+02 -1.79728e+00 -1.55737e+00 -2.03719e+00 -1.97572e+00 -1.93631e+00 -2.01514e+00
1.19680e+05 2.99000e+02 -2.06767e+00 -1.84840e+00 -2.28695e+00 -1.97376e+00 -1.93383e+00 -2.01369e+00
1.19840e+05 2.99000e+02 -2.06767e+00 -1.84840e+00 -2.28695e+00 -1.97184e+00 -1.93146e+00 -2.01223e+00
1.20000e+05 3.00000e+02 -2.08078e+00 -1.93355e+00 -2.22801e+00 -1.96999e+00 -1.92920e+00 -2.01078e+00
1.20160e+05 3.00000e+02 -2.08078e+00 -1.93355e+00 -2.22801e+00 -1.96819e+00 -1.92705e+00 -2.00933e+00
1.20320e+05 3.00000e+02 -2.08078e+00 -1.93355e+00 -2.22801e+00 -1.96645e+00 -1.92502e+00 -2.00788e+00
1.20480e+05 3.01000e+02 -1.91434e+00 -1.63346e+00 -2.19522e+00 -1.96477e+00 -1.92310e+00 -2.00645e+00
1.20640e+05 3.01000e+02 -1.91434e+00 -1.63346e+00 -2.19522e+00 -1.96316e+00 -1.92129e+00 -2.00503e+00
1.20800e+05 3.02000e+02 -2.09885e+00 -1.90586e+00 -2.29185e+00 -1.96161e+00 -1.91957e+00 -2.00364e+00
1.20960e+05 3.02000e+02 -2.09885e+00 -1.90586e+00 -2.29185e+00 -1.96012e+00 -1.91796e+00 -2.00228e+00
1.21120e+05 3.02000e+02 -2.09885e+00 -1.90586e+00 -2.29185e+00 -1.95871e+00 -1.91645e+00 -2.00096e+00
1.21280e+05 3.03000e+02 -2.08536e+00 -1.67648e+00 -2.49424e+00 -1.95736e+00 -1.91504e+00 -1.99969e+00
1.21440e+05 3.03000e+02 -2.08536e+00 -1.67648e+00 -2.49424e+00 -1.95608e+00 -1.91370e+00 -1.99846e+00
1.21600e+05 3.04000e+02 -1.99234e+00 -1.75429e+00 -2.23038e+00 -1.95487e+00 -1.91245e+00 -1.99728e+00
1.21760e+05 3.04000e+02 -1.99234e+00 -1.75429e+00 -2.23038e+00 -1.95372e+00 -1.91128e+00 -1.99617e+00
1.21920e+05 3.04000e+02 -1.99234e+00 -1.75429e+00 -2.23038e+00 -1.95264e+00 -1.91018e+00 -1.99511e+00
1.22080e+05 3.05000e+02 -2.10865e+00 -1.99959e+00 -2.21770e+00 -1.95163e+00 -1.90914e+00 -1.99412e+00
1.22240e+05 3.05000e+02 -2.10865e+00 -1.99959e+00 -2.21770e+00 -1.95068e+00 -1.90817e+00 -1.99318e+00
1.22400e+05 3.06000e+02 -1.74776e+00 -1.63665e+00 -1.85888e+00 -1.94979e+00 -1.90726e+00 -1.99232e+00
1.22560e+05 3.06000e+02 -1.74776e+00 -1.63665e+00 -1.85888e+00 -1.94897e+00 -1.90640e+00 -1.99153e+00
1.22720e+05 3.06000e+02 -1.74776e+00 -1.63665e+00 -1.85888e+00 -1.94820e+00 -1.90560e+00 -1.99081e+00
1.22880e+05 3.07000e+02 -1.91682e+00 -1.81093e+00 -2.02270e+00 -1.94749e+00 -1.90484e+00 -1.99015e+00
1.23040e+05 3.07000e+02 -1.91682e+00 -1.81093e+00 -2.02270e+00 -1.94685e+00 -1.90413e+00 -1.98957e+00
1.23200e+05 3.08000e+02 -1.85334e+00 -1.70500e+00 -2.00167e+00 -1.94626e+00 -1.90347e+00 -1.98906e+00
1.23360e+05 3.08000e+02 -1.85334e+00 -1.70500e+00 -2.00167e+00 -1.94574e+00 -1.90285e+00 -1.98862e+00
1.23520e+05 3.08000e+02 -1.85334e+00 -1.70500e+00 -2.00167e+00 -1.94528e+00 -1.90229e+00 -1.98826e+00
1.23680e+05 3.09000e+02 -1.91019e+00 -1.45386e+00 -2.36652e+00 -1.94487e+00 -1.90178e+00 -1.98796e+00
1.23840e+05 3.09000e+02 -1.91019e+00 -1.45386e+00 -2.36652e+00 -1.94454e+00 -1.90133e+00 -1.98775e+00
1.24000e+05 3.10000e+02 -2.13713e+00 -2.00542e+00 -2.26883e+00 -1.94427e+00 -1.90095e+00 -1.98759e+00
1.24160e+05 3.10000e+02 -2.13713e+00 -2.00542e+00 -2.26883e+00 -1.94408e+00 -1.90064e+00 -1.98752e+00
1.24320e+05 3.10000e+02 -2.13713e+00 -2.00542e+00 -2.26883e+00 -1.94396e+00 -1.90042e+00 -1.98750e+00
1.24480e+05 3.11000e+02 -1.85934e+00 -1.70210e+00 -2.01659e+00 -1.94392e+00 -1.90028e+00 -1.98755e+00
1.24640e+05 3.11000e+02 -1.85934e+00 -1.70210e+00 -2.01659e+00 -1.94395e+00 -1.90024e+00 -1.98766e+00
1.24800e+05 3.12000e+02 -2.02244e+00 -1.89282e+00 -2.15207e+00 -1.94407e+00 -1.90031e+00 -1.98783e+00
1.24960e+05 3.12000e+02 -2.02244e+00 -1.89282e+00 -2.15207e+00 -1.94427e+00 -1.90048e+00 -1.98806e+00
1.25120e+05 3.12000e+02 -2.02244e+00 -1.89282e+00 -2.15207e+00 -1.94455e+00 -1.90076e+00 -1.98834e+00
1.25280e+05 3.13000e+02 -1.95078e+00 -1.72348e+00 -2.17808e+00 -1.94491e+00 -1.90115e+00 -1.98867e+00
1.25440e+05 3.13000e+02 -1.95078e+00 -1.72348e+00 -2.17808e+00 -1.94535e+00 -1.90166e+00 -1.98904e+00
1.25600e+05 3.14000e+02 -1.63232e+00 -1.30603e+00 -1.95860e+00 -1.94586e+00 -1.90226e+00 -1.98946e+00
1.25760e+05 3.14000e+02 -1.63232e+00 -1.30603e+00 -1.95860e+00 -1.94645e+00 -1.90296e+00 -1.98993e+00
1.25920e+05 3.14000e+02 -1.63232e+00 -1.30603e+00 -1.95860e+00 -1.94709e+00 -1.90375e+00 -1.99044e+00
1.26080e+05 3.15000e+02 -1.93368e+00 -1.63005e+00 -2.23732e+00 -1.94780e+00 -1.90460e+00 -1.99099e+00
1.26240e+05 3.15000e+02 -1.93368e+00 -1.63005e+00 -2.23732e+00 -1.94855e+00 -1.90551e+00 -1.99160e+00
1.26400e+05 3.16000e+02 -1.94609e+00 -1.67085e+00 -2.22132e+00 -1.94934e+00 -1.90643e+00 -1.99225e+00
1.26560e+05 3.16000e+02 -1.94609e+00 -1.67085e+00 -2.22132e+00 -1.95017e+00 -1.90737e+00 -1.99296e+00
1.26720e+05 3.16000e+02 -1.94609e+00 -1.67085e+00 -2.22132e+00 -1.95102e+00 -1.90830e+00 -1.99373e+00
1.26880e+05 3.17000e+02 -1.80131e+00 -1.58180e+00 -2.02082e+00 -1.95187e+00 -1.90917e+00 -1.99457e+00
1.27040e+05 3.17000e+02 -1.80131e+00 -1.58180e+00 -2.02082e+00 -1.95274e+00 -1.90998e+00 -1.99549e+00
1.27200e+05 3.18000e+02 -1.97392e+00 -1.83900e+00 -2.10883e+00 -1.95360e+00 -1.91071e+00 -1.99649e+00
1.27360e+05 3.18000e+02 -1.97392e+00 -1.83900e+00 -2.10883e+00 -1.95444e+00 -1.91131e+00 -1.99758e+00
1.27520e+05 3.18000e+02 -1.97392e+00 -1.83900e+00 -2.10883e+00 -1.95527e+00 -1.91178e+00 -1.99875e+00
1.27680e+05 3.19000e+02 -1.99169e+00 -1.62529e+00 -2.35808e+00 -1.95606e+00 -1.91209e+00 -2.00002e+00
1.27840e+05 3.19000e+02 -1.99169e+00 -1.62529e+00 -2.35808e+00 -1.95681e+00 -1.91224e+00 -2.00139e+00
1.28000e+05 3.20000e+02 -1.50883e+00 -1.35624e+00 -1.66142e+00 -1.95752e+00 -1.91220e+00 -2.00284e+00
1.28160e+05 3.20000e+02 -1.50883e+00 -1.35624e+00 -1.66142e+00 -1.95818e+00 -1.91198e+00 -2.00438e+00
1.28320e+05 3.20000e+02 -1.50883e+00 -1.35624e+00 -1.66142e+00 -1.95877e+00 -1.91156e+00 -2.00598e+00
1.28480e+05 3.21000e+02 -1.67350e+00 -1.49654e+00 -1.85046e+00 -1.95930e+00 -1.91095e+00 -2.00766e+00
1.28640e+05 3.21000e+02 -1.67350e+00 -1.49654e+00 -1.85046e+00 -1.95976e+00 -1.91015e+00 -2.00937e+00
1.28800e+05 3.22000e+02 -1.64870e+00 -1.28218e+00 -2.01521e+00 -1.96014e+00 -1.90916e+00 -2.01112e+00
1.28960e+05 3.22000e+02 -1.64870e+00 -1.28218e+00 -2.01521e+00 -1.96044e+00 -1.90800e+00 -2.01287e+00
1.29120e+05 3.22000e+02 -1.64870e+00 -1.28218e+00 -2.01521e+00 -1.96064e+00 -1.90668e+00 -2.01461e+00
1.29280e+05 3.23000e+02 -1.45231e+00 -1.31239e+00 -1.59222e+00 -1.96076e+00 -1.90520e+00 -2.01632e+00
1.29440e+05 3.23000e+02 -1.45231e+00 -1.31239e+00 -1.59222e+00 -1.96078e+00 -1.90358e+00 -2.01798e+00
1.29600e+05 3.24000e+02 -1.56665e+00 -1.48143e+00 -1.65187e+00 -1.96071e+00 -1.90184e+00 -2.01957e+00
1.29760e+05 3.24000e+02 -1.56665e+00 -1.48143e+00 -1.65187e+00 -1.96052e+00 -1.89998e+00 -2.02107e+00
1.29920e+05 3.24000e+02 -1.56665e+00 -1.48143e+00 -1.65187e+00 -1.96024e+00 -1.89803e+00 -2.02245e+00
1.30080e+05 3.25000e+02 -1.50185e+00 -1.22071e+00 -1.78298e+00 -1.95985e+00 -1.89600e+00 -2.02371e+00
1.30240e+05 3.25000e+02 -1.50185e+00 -1.22071e+00 -1.78298e+00 -1.95935e+00 -1.89389e+00 -2.02482e+00
1.30400e+05 3.26000e+02 -1.53352e+00 -1.35695e+00 -1.71009e+00 -1.95875e+00 -1.89173e+00 -2.02577e+00
1.30560e+05 3.26000e+02 -1.53352e+00 -1.35695e+00 -1.71009e+00 -1.95803e+00 -1.88952e+00 -2.02653e+00
1.30720e+05 3.26000e+02 -1.53352e+00 -1.35695e+00 -1.71009e+00 -1.95720e+00 -1.88728e+00 -2.02711e+00
1.30880e+05 3.27000e+02 -1.48159e+00 -1.28851e+00 -1.67467e+00 -1.95624e+00 -1.88502e+00 -2.02747e+00
1.31040e+05 3.27000e+02 -1.48159e+00 -1.28851e+00 -1.67467e+00 -1.95517e+00 -1.88273e+00 -2.02762e+00
1.31200e+05 3.28000e+02 -1.73873e+00 -1.45150e+00 -2.02596e+00 -1.95397e+00 -1.88042e+00 -2.02753e+00
1.31360e+05 3.28000e+02 -1.73873e+00 -1.45150e+00 -2.02596e+00 -1.95264e+00 -1.87810e+00 -2.02718e+00
1.31520e+05 3.28000e+02 -1.73873e+00 -1.45150e+00 -2.02596e+00 -1.95117e+00 -1.87576e+00 -2.02658e+00
1.31680e+05 3.29000e+02 -1.68813e+00 -1.41848e+00 -1.95778e+00 -1.94954e+00 -1.87340e+00 -2.02569e+00
1.31840e+05 3.29000e+02 -1.68813e+00 -1.41848e+00 -1.95778e+00 -1.94776e+00 -1.87101e+00 -2.02452e+00
1.32000e+05 3.30000e+02 -1.64277e+00 -1.37289e+00 -1.91265e+00 -1.94581e+00 -1.86858e+00 -2.02305e+00
1.32160e+05 3.30000e+02 -1.64277e+00 -1.37289e+00 -1.91265e+00 -1.94368e+00 -1.86611e+00 -2.02126e+00
1.32320e+05 3.30000e+02 -1.64277e+00 -1.37289e+00 -1.91265e+00 -1.94137e+00 -1.86357e+00 -2.01916e+00
1.32480e+05 3.31000e+02 -1.66568e+00 -1.41909e+00 -1.91226e+00 -1.93884e+00 -1.86096e+00 -2.01672e+00
1.32640e+05 3.31000e+02 -1.66568e+00 -1.41909e+00 -1.91226e+00 -1.93610e+00 -1.85825e+00 -2.01396e+00
1.32800e+05 3.32000e+02 -1.51814e+00 -1.34942e+00 -1.68686e+00 -1.93314e+00 -1.85541e+00 -2.01086e+00
1.32960e+05 3.32000e+02 -1.51814e+00 -1.34942e+00 -1.68686e+00 -1.92993e+00 -1.85243e+00 -2.00742e+00
1.33120e+05 3.32000e+02 -1.51814e+00 -1.34942e+00 -1.68686e+00 -1.92647e+00 -1.84930e+00 -2.00364e+00
1.33280e+05 3.33000e+02 -1.63611e+00 -1.32382e+00 -1.94839e+00 -1.92275e+00 -1.84597e+00 -1.99954e+00
1.33440e+05 3.33000e+02 -1.63611e+00 -1.32382e+00 -1.94839e+00 -1.91876e+00 -1.84243e+00 -1.99510e+00
1.33600e+05 3.34000e+02 -1.62289e+00 -1.44244e+00 -1.80335e+00 -1.91450e+00 -1.83866e+00 -1.99034e+00
1.33760e+05 3.34000e+02 -1.62289e+00 -1.44244e+00 -1.80335e+00 -1.90996e+00 -1.83464e+00 -1.98529e+00
1.33920e+05 3.34000e+02 -1.62289e+00 -1.44244e+00 -1.80335e+00 -1.90514e+00 -1.83035e+00 -1.97994e+00
1.34080e+05 3.35000e+02 -1.90280e+00 -1.51757e+00 -2.28803e+00 -1.90005e+00 -1.82578e+00 -1.97431e+00
1.34240e+05 3.35000e+02 -1.90280e+00 -1.51757e+00 -2.28803e+00 -1.89468e+00 -1.82094e+00 -1.96842e+00
1.34400e+05 3.36000e+02 -1.68890e+00 -1.47684e+00 -1.90095e+00 -1.88905e+00 -1.81581e+00 -1.96229e+00
1.34560e+05 3.36000e+02 -1.68890e+00 -1.47684e+00 -1.90095e+00 -1.88316e+00 -1.81040e+00 -1.95592e+00
1.34720e+05 3.36000e+02 -1.68890e+00 -1.47684e+00 -1.90095e+00 -1.87703e+00 -1.80473e+00 -1.94933e+00
1.34880e+05 3.37000e+02 -1.57534e+00 -1.48015e+00 -1.67053e+00 -1.87067e+00 -1.79880e+00 -1.94254e+00
1.35040e+05 3.37000e+02 -1.57534e+00 -1.48015e+00 -1.67053e+00 -1.86411e+00 -1.79265e+00 -1.93557e+00
1.35200e+05 3.38000e+02 -1.68793e+00 -1.58856e+00 -1.78730e+00 -1.85735e+00 -1.78630e+00 -1.92841e+00
1.35360e+05 3.38000e+02 -1.68793e+00 -1.58856e+00 -1.78730e+00 -1.85043e+00 -1.77978e+00 -1.92109e+00
1.35520e+05 3.38000e+02 -1.68793e+00 -1.58856e+00 -1.78730e+00 -1.84337e+00 -1.77313e+00 -1.91360e+00
1.35680e+05 3.39000e+02 -1.65786e+00 -1.54751e+00 -1.76821e+00 -1.83618e+00 -1.76638e+00 -1.90599e+00
1.35840e+05 3.39000e+02 -1.65786e+00 -1.54751e+00 -1.76821e+00 -1.82890e+00 -1.75957e+00 -1.89824e+00
1.36000e+05 3.40000e+02 -1.65568e+00 -1.57524e+00 -1.73612e+00 -1.82155e+00 -1.75273e+00 -1.89038e+00
1.36160e+05 3.40000e+02 -1.65568e+00 -1.57524e+00 -1.73612e+00 -1.81417e+00 -1.74590e+00 -1.88243e+00
1.36320e+05 3.40000e+02 -1.65568e+00 -1.57524e+00 -1.73612e+00 -1.80676e+00 -1.73911e+00 -1.87441e+00
1.36480e+05 3.41000e+02 -1.82313e+00 -1.64070e+00 -2.00556e+00 -1.79937e+00 -1.73239e+00 -1.86636e+00
1.36640e+05 3.41000e+02 -1.82313e+00 -1.64070e+00 -2.00556e+00 -1.79202e+00 -1.72575e+00 -1.85830e+00
1.36800e+05 3.42000e+02 -1.69593e+00 -1.54955e+00 -1.84230e+00 -1.78474e+00 -1.71922e+00 -1.85026e+00
1.36960e+05 3.42000e+02 -1.69593e+00 -1.54955e+00 -1.84230e+00 -1.77754e+00 -1.71280e+00 -1.84229e+00
1.37120e+05 3.42000e+02 -1.69593e+00 -1.54955e+00 -1.84230e+00 -1.77046e+00 -1.70650e+00 -1.83442e+00
1.37280e+05 3.43000e+02 -1.54608e+00 -1.42848e+00 -1.66368e+00 -1.76352e+00 -1.70033e+00 -1.82671e+00
1.37440e+05 3.43000e+02 -1.54608e+00 -1.42848e+00 -1.66368e+00 -1.75674e+00 -1.69429e+00 -1.81920e+00
1.37600e+05 3.44000e+02 -1.83096e+00 -1.65322e+00 -2.00870e+00 -1.75014e+00 -1.68836e+00 -1.81192e+00
1.37760e+05 3.44000e+02 -1.83096e+00 -1.65322e+00 -2.00870e+00 -1.74374e+00 -1.68255e+00 -1.80492e+00
1.37920e+05 3.44000e+02 -1.83096e+00 -1.65322e+00 -2.00870e+00 -1.73755e+00 -1.67684e+00 -1.79826e+00
1.38080e+05 3.45000e+02 -1.52614e+00 -1.34987e+00 -1.70242e+00 -1.73159e+00 -1.67122e+00 -1.79196e+00
1.38240e+05 3.45000e+02 -1.52614e+00 -1.34987e+00 -1.70242e+00 -1.72588e+00 -1.66570e+00 -1.78606e+00
1.38400e+05 3.46000e+02 -1.67154e+00 -1.49744e+00 -1.84565e+00 -1.72041e+00 -1.66027e+00 -1.78056e+00
1.38560e+05 3.46000e+02 -1.67154e+00 -1.49744e+00 -1.84565e+00 -1.71521e+00 -1.65492e+00 -1.77551e+00
1.38720e+05 3.46000e+02 -1.67154e+00 -1.49744e+00 -1.84565e+00 -1.71028e+00 -1.64967e+00 -1.77089e+00
1.38880e+05 3.47000e+02 -1.72543e+00 -1.58607e+00 -1.86480e+00 -1.70562e+00 -1.64453e+00 -1.76670e+00
1.39040e+05 3.47000e+02 -1.72543e+00 -1.58607e+00 -1.86480e+00 -1.70123e+00 -1.63953e+00 -1.76294e+00
1.39200e+05 3.48000e+02 -1.51708e+00 -1.30457e+00 -1.72959e+00 -1.69713e+00 -1.63467e+00 -1.75958e+00
1.39360e+05 3.48000e+02 -1.51708e+00 -1.30457e+00 -1.72959e+00 -1.69330e+00 -1.62999e+00 -1.75661e+00
1.39520e+05 3.48000e+02 -1.51708e+00 -1.30457e+00 -1.72959e+00 -1.68975e+00 -1.62550e+00 -1.75399e+00
1.39680e+05 3.49000e+02 -1.62752e+00 -1.50313e+00 -1.75191e+00 -1.68647e+00 -1.62125e+00 -1.75169e+00
1.39840e+05 3.49000e+02 -1.62752e+00 -1.50313e+00 -1.75191e+00 -1.68346e+00 -1.61724e+00 -1.74967e+00
1.40000e+05 3.50000e+02 -1.71210e+00 -1.60475e+00 -1.81945e+00 -1.68071e+00 -1.61351e+00 -1.74791e+00
1.40160e+05 3.50000e+02 -1.71210e+00 -1.60475e+00 -1.81945e+00 -1.67821e+00 -1.61007e+00 -1.74636e+00
1.40320e+05 3.50000e+02 -1.71210e+00 -1.60475e+00 -1.81945e+00 -1.67597e+00 -1.60695e+00 -1.74498e+00
1.40480e+05 3.51000e+02 -1.54307e+00 -1.34831e+00 -1.73784e+00 -1.67396e+00 -1.60416e+00 -1.74376e+00
1.40640e+05 3.51000e+02 -1.54307e+00 -1.34831e+00 -1.73784e+00 -1.67218e+00 -1.60170e+00 -1.74266e+00
1.40800e+05 3.52000e+02 -1.63285e+00 -1.48007e+00 -1.78563e+00 -1.67061e+00 -1.59959e+00 -1.74164e+00
1.40960e+05 3.52000e+02 -1.63285e+00 -1.48007e+00 -1.78563e+00 -1.66925e+00 -1.59783e+00 -1.74068e+00
1.41120e+05 3.52000e+02 -1.63285e+00 -1.48007e+00 -1.78563e+00 -1.66809e+00 -1.59641e+00 -1.73977e+00
1.41280e+05 3.53000e+02 -1.78109e+00 -1.56081e+00 -2.00137e+00 -1.66710e+00 -1.59533e+00 -1.73887e+00
1.41440e+05 3.53000e+02 -1.78109e+00 -1.56081e+00 -2.00137e+00 -1.66628e+00 -1.59459e+00 -1.73797e+00
1.41600e+05 3.54000e+02 -1.80328e+00 -1.63934e+00 -1.96722e+00 -1.66561e+00 -1.59417e+00 -1.73705e+00
1.41760e+05 3.54000e+02 -1.80328e+00 -1.63934e+00 -1.96722e+00 -1.66508e+00 -1.59405e+00 -1.73611e+00
1.41920e+05 3.54000e+02 -1.80328e+00 -1.63934e+00 -1.96722e+00 -1.66467e+00 -1.59422e+00 -1.73512e+00
1.42080e+05 3.55000e+02 -1.56658e+00 -1.34283e+00 -1.79033e+00 -1.66437e+00 -1.59466e+00 -1.73408e+00
1.42240e+05 3.55000e+02 -1.56658e+00 -1.34283e+00 -1.79033e+00 -1.66417e+00 -1.59535e+00 -1.73298e+00
1.42400e+05 3.56000e+02 -1.52840e+00 -1.39662e+00 -1.66019e+00 -1.66405e+00 -1.59627e+00 -1.73182e+00
1.42560e+05 3.56000e+02 -1.52840e+00 -1.39662e+00 -1.66019e+00 -1.66399e+00 -1.59739e+00 -1.73059e+00
1.42720e+05 3.56000e+02 -1.52840e+00 -1.39662e+00 -1.66019e+00 -1.66399e+00 -1.59869e+00 -1.72930e+00
1.42880e+05 3.57000e+02 -1.69468e+00 -1.55091e+00 -1.83844e+00 -1.66404e+00 -1.60013e+00 -1.72795e+00
1.43040e+05 3.57000e+02 -1.69468e+00 -1.55091e+00 -1.83844e+00 -1.66411e+00 -1.60168e+00 -1.72653e+00
1.43200e+05 3.58000e+02 -1.63873e+00 -1.38185e+00 -1.89560e+00 -1.66420e+00 -1.60334e+00 -1.72506e+00
1.43360e+05 3.58000e+02 -1.63873e+00 -1.38185e+00 -1.89560e+00 -1.66430e+00 -1.60505e+00 -1.72355e+00
1.43520e+05 3.58000e+02 -1.63873e+00 -1.38185e+00 -1.89560e+00 -1.66440e+00 -1.60680e+00 -1.72199e+00
1.43680e+05 3.59000e+02 -1.56721e+00 -1.33738e+00 -1.79704e+00 -1.66449e+00 -1.60856e+00 -1.72041e+00
1.43840e+05 3.59000e+02 -1.56721e+00 -1.33738e+00 -1.79704e+00 -1.66457e+00 -1.61031e+00 -1.71882e+00
1.44000e+05 3.60000e+02 -1.58497e+00 -1.46053e+00 -1.70942e+00 -1.66463e+00 -1.61203e+00 -1.71723e+00
1.44160e+05 3.60000e+02 -1.58497e+00 -1.46053e+00 -1.70942e+00 -1.66467e+00 -1.61369e+00 -1.71564e+00
1.44320e+05 3.60000e+02 -1.58497e+00 -1.46053e+00 -1.70942e+00 -1.66468e+00 -1.61527e+00 -1.71408e+00
1.44480e+05 3.61000e+02 -1.72078e+00 -1.41708e+00 -2.02449e+00 -1.66466e+00 -1.61676e+00 -1.71255e+00
1.44640e+05 3.61000e+02 -1.72078e+00 -1.41708e+00 -2.02449e+00 -1.66461e+00 -1.61814e+00 -1.71109e+00
1.44800e+05 3.62000e+02 -1.49375e+00 -1.25727e+00 -1.73023e+00 -1.66454e+00 -1.61940e+00 -1.70968e+00
1.44960e+05 3.62000e+02 -1.49375e+00 -1.25727e+00 -1.73023e+00 -1.66443e+00 -1.62053e+00 -1.70834e+00
1.45120e+05 3.62000e+02 -1.49375e+00 -1.25727e+00 -1.73023e+00 -1.66431e+00 -1.62152e+00 -1.70710e+00
1.45280e+05 3.63000e+02 -1.56032e+00 -1.36086e+00 -1.75977e+00 -1.66415e+00 -1.62236e+00 -1.70594e+00
1.45440e+05 3.63000e+02 -1.56032e+00 -1.36086e+00 -1.75977e+00 -1.66397e+00 -1.62305e+00 -1.70489e+00
1.45600e+05 3.64000e+02 -1.62903e+00 -1.42920e+00 -1.82886e+00 -1.66376e+00 -1.62359e+00 -1.70394e+00
1.45760e+05 3.64000e+02 -1.62903e+00 -1.42920e+00 -1.82886e+00 -1.66353e+00 -1.62396e+00 -1.70311e+00
1.45920e+05 3.64000e+02 -1.62903e+00 -1.42920e+00 -1.82886e+00 -1.66329e+00 -1.62418e+00 -1.70239e+00
1.46080e+05 3.65000e+02 -1.54854e+00 -1.38076e+00 -1.71631e+00 -1.66302e+00 -1.62424e+00 -1.70180e+00
1.46240e+05 3.65000e+02 -1.54854e+00 -1.38076e+00 -1.71631e+00 -1.66273e+00 -1.62414e+00 -1.70132e+00
1.46400e+05 3.66000e+02 -1.61790e+00 -1.37397e+00 -1.86183e+00 -1.66242e+00 -1.62389e+00 -1.70095e+00
1.46560e+05 3.66000e+02 -1.61790e+00 -1.37397e+00 -1.86183e+00 -1.66209e+00 -1.62349e+00 -1.70069e+00
1.46720e+05 3.66000e+02 -1.61790e+00 -1.37397e+00 -1.86183e+00 -1.66175e+00 -1.62295e+00 -1.70054e+00
1.46880e+05 3.67000e+02 -1.72796e+00 -1.39524e+00 -2.06069e+00 -1.66138e+00 -1.62229e+00 -1.70047e+00
1.47040e+05 3.67000e+02 -1.72796e+00 -1.39524e+00 -2.06069e+00 -1.66100e+00 -1.62150e+00 -1.70049e+00
1.47200e+05 3.68000e+02 -1.80892e+00 -1.60707e+00 -2.01077e+00 -1.66059e+00 -1.62060e+00 -1.70057e+00
1.47360e+05 3.68000e+02 -1.80892e+00 -1.60707e+00 -2.01077e+00 -1.66016e+00 -1.61961e+00 -1.70070e+00
1.47520e+05 3.68000e+02 -1.80892e+00 -1.60707e+00 -2.01077e+00 -1.65970e+00 -1.61854e+00 -1.70086e+00
1.47680e+05 3.69000e+02 -1.67899e+00 -1.44209e+00 -1.91589e+00 -1.65922e+00 -1.61739e+00 -1.70105e+00
1.47840e+05 3.69000e+02 -1.67899e+00 -1.44209e+00 -1.91589e+00 -1.65870e+00 -1.61619e+00 -1.70122e+00
1.48000e+05 3.70000e+02 -1.77653e+00 -1.49407e+00 -2.05900e+00 -1.65816e+00 -1.61494e+00 -1.70138e+00
1.48160e+05 3.70000e+02 -1.77653e+00 -1.49407e+00 -2.05900e+00 -1.65758e+00 -1.61365e+00 -1.70151e+00
1.48320e+05 3.70000e+02 -1.77653e+00 -1.49407e+00 -2.05900e+00 -1.65696e+00 -1.61234e+00 -1.70158e+00
1.48480e+05 3.71000e+02 -1.79555e+00 -1.75534e+00 -1.83576e+00 -1.65630e+00 -1.61101e+00 -1.70160e+00
1.48640e+05 3.71000e+02 -1.79555e+00 -1.75534e+00 -1.83576e+00 -1.65560e+00 -1.60966e+00 -1.70154e+00
1.48800e+05 3.72000e+02 -1.75656e+00 -1.50847e+00 -2.00465e+00 -1.65487e+00 -1.60832e+00 -1.70142e+00
1.48960e+05 3.72000e+02 -1.75656e+00 -1.50847e+00 -2.00465e+00 -1.65409e+00 -1.60697e+00 -1.70121e+00
1.49120e+05 3.72000e+02 -1.75656e+00 -1.50847e+00 -2.00465e+00 -1.65327e+00 -1.60563e+00 -1.70091e+00
1.49280e+05 3.73000e+02 -1.54892e+00 -1.17557e+00 -1.92227e+00 -1.65241e+00 -1.60428e+00 -1.70054e+00
1.49440e+05 3.73000e+02 -1.54892e+00 -1.17557e+00 -1.92227e+00 -1.65151e+00 -1.60294e+00 -1.70007e+00
1.49600e+05 3.74000e+02 -1.80603e+00 -1.65657e+00 -1.95549e+00 -1.65057e+00 -1.60161e+00 -1.69954e+00
1.49760e+05 3.74000e+02 -1.80603e+00 -1.65657e+00 -1.95549e+00 -1.64961e+00 -1.60030e+00 -1.69893e+00
1.49920e+05 3.74000e+02 -1.80603e+00 -1.65657e+00 -1.95549e+00 -1.64862e+00 -1.59899e+00 -1.69826e+00
1.50080e+05 3.75000e+02 -1.49558e+00 -1.35524e+00 -1.63592e+00 -1.64762e+00 -1.59771e+00 -1.69754e+00
1.50240e+05 3.75000e+02 -1.49558e+00 -1.35524e+00 -1.63592e+00 -1.64661e+00 -1.59644e+00 -1.69678e+00
1.50400e+05 3.76000e+02 -1.62313e+00 -1.38941e+00 -1.85684e+00 -1.64560e+00 -1.59521e+00 -1.69599e+00
1.50560e+05 3.76000e+02 -1.62313e+00 -1.38941e+00 -1.85684e+00 -1.64460e+00 -1.59401e+00 -1.69519e+00
1.50720e+05 3.76000e+02 -1.62313e+00 -1.38941e+00 -1.85684e+00 -1.64363e+00 -1.59286e+00 -1.69440e+00
1.50880e+05 3.77000e+02 -1.56040e+00 -1.39959e+00 -1.72122e+00 -1.64269e+00 -1.59175e+00 -1.69362e+00
1.51040e+05 3.77000e+02 -1.56040e+00 -1.39959e+00 -1.72122e+00 -1.64179e+00 -1.59070e+00 -1.69289e+00
1.51200e+05 3.78000e+02 -1.55159e+00 -1.37238e+00 -1.73079e+00 -1.64096e+00 -1.58972e+00 -1.69220e+00
1.51360e+05 3.78000e+02 -1.55159e+00 -1.37238e+00 -1.73079e+00 -1.64020e+00 -1.58880e+00 -1.69159e+00
1.51520e+05 3.78000e+02 -1.55159e+00 -1.37238e+00 -1.73079e+00 -1.63952e+00 -1.58796e+00 -1.69107e+00
1.51680e+05 3.79000e+02 -1.69148e+00 -1.60003e+00 -1.78292e+00 -1.63893e+00 -1.58721e+00 -1.69065e+00
1.51840e+05 3.79000e+02 -1.69148e+00 -1.60003e+00 -1.78292e+00 -1.63844e+00 -1.58654e+00 -1.69035e+00
1.52000e+05 3.80000e+02 -1.61086e+00 -1.32731e+00 -1.89441e+00 -1.63807e+00 -1.58596e+00 -1.69018e+00
1.52160e+05 3.80000e+02 -1.61086e+00 -1.32731e+00 -1.89441e+00 -1.63782e+00 -1.58548e+00 -1.69016e+00
1.52320e+05 3.80000e+02 -1.61086e+00 -1.32731e+00 -1.89441e+00 -1.63769e+00 -1.58508e+00 -1.69030e+00
1.52480e+05 3.81000e+02 -1.72622e+00 -1.54004e+00 -1.91241e+00 -1.63769e+00 -1.58479e+00 -1.69058e+00
1.52640e+05 3.81000e+02 -1.72622e+00 -1.54004e+00 -1.91241e+00 -1.63781e+00 -1.58459e+00 -1.69103e+00
1.52800e+05 3.82000e+02 -1.70455e+00 -1.53391e+00 -1.87520e+00 -1.63806e+00 -1.58448e+00 -1.69164e+00
1.52960e+05 3.82000e+02 -1.70455e+00 -1.53391e+00 -1.87520e+00 -1.63843e+00 -1.58446e+00 -1.69240e+00
1.53120e+05 3.82000e+02 -1.70455e+00 -1.53391e+00 -1.87520e+00 -1.63892e+00 -1.58452e+00 -1.69332e+00
1.53280e+05 3.83000e+02 -1.86067e+00 -1.65122e+00 -2.07012e+00 -1.63952e+00 -1.58467e+00 -1.69438e+00
1.53440e+05 3.83000e+02 -1.86067e+00 -1.65122e+00 -2.07012e+00 -1.64023e+00 -1.58488e+00 -1.69557e+00
1.53600e+05 3.84000e+02 -1.28395e+00 -1.01591e+00 -1.55199e+00 -1.64102e+00 -1.58516e+00 -1.69688e+00
1.53760e+05 3.84000e+02 -1.28395e+00 -1.01591e+00 -1.55199e+00 -1.64189e+00 -1.58549e+00 -1.69829e+00
1.53920e+05 3.84000e+02 -1.28395e+00 -1.01591e+00 -1.55199e+00 -1.64283e+00 -1.58586e+00 -1.69980e+00
1.54080e+05 3.85000e+02 -1.32933e+00 -1.22461e+00 -1.43404e+00 -1.64382e+00 -1.58626e+00 -1.70137e+00
1.54240e+05 3.85000e+02 -1.32933e+00 -1.22461e+00 -1.43404e+00 -1.64484e+00 -1.58667e+00 -1.70301e+00
1.54400e+05 3.86000e+02 -1.35453e+00 -1.17563e+00 -1.53343e+00 -1.64589e+00 -1.58709e+00 -1.70469e+00
1.54560e+05 3.86000e+02 -1.35453e+00 -1.17563e+00 -1.53343e+00 -1.64695e+00 -1.58749e+00 -1.70640e+00
1.54720e+05 3.86000e+02 -1.35453e+00 -1.17563e+00 -1.53343e+00 -1.64800e+00 -1.58787e+00 -1.70812e+00
1.54880e+05 3.87000e+02 -1.40729e+00 -1.18664e+00 -1.62794e+00 -1.64903e+00 -1.58821e+00 -1.70984e+00
1.55040e+05 3.87000e+02 -1.40729e+00 -1.18664e+00 -1.62794e+00 -1.65003e+00 -1.58850e+00 -1.71156e+00
1.55200e+05 3.88000e+02 -1.27491e+00 -1.17632e+00 -1.37350e+00 -1.65100e+00 -1.58874e+00 -1.71326e+00
1.55360e+05 3.88000e+02 -1.27491e+00 -1.17632e+00 -1.37350e+00 -1.65191e+00 -1.58890e+00 -1.71492e+00
1.55520e+05 3.88000e+02 -1.27491e+00 -1.17632e+00 -1.37350e+00 -1.65277e+00 -1.58899e+00 -1.71655e+00
1.55680e+05 3.89000e+02 -1.43704e+00 -1.27418e+00 -1.59990e+00 -1.65357e+00 -1.58900e+00 -1.71813e+00
1.55840e+05 3.89000e+02 -1.43704e+00 -1.27418e+00 -1.59990e+00 -1.65429e+00 -1.58892e+00 -1.71966e+00
1.56000e+05 3.90000e+02 -1.28148e+00 -1.11815e+00 -1.44482e+00 -1.65494e+00 -1.58876e+00 -1.72112e+00
1.56160e+05 3.90000e+02 -1.28148e+00 -1.11815e+00 -1.44482e+00 -1.65552e+00 -1.58850e+00 -1.72253e+00
1.56320e+05 3.90000e+02 -1.28148e+00 -1.11815e+00 -1.44482e+00 -1.65600e+00 -1.58816e+00 -1.72385e+00
1.56480e+05 3.91000e+02 -1.35151e+00 -1.10038e+00 -1.60265e+00 -1.65640e+00 -1.58771e+00 -1.72509e+00
1.56640e+05 3.91000e+02 -1.35151e+00 -1.10038e+00 -1.60265e+00 -1.65670e+00 -1.58717e+00 -1.72624e+00
1.56800e+05 3.92000e+02 -1.38980e+00 -1.23190e+00 -1.54769e+00 -1.65691e+00 -1.58653e+00 -1.72728e+00
1.56960e+05 3.92000e+02 -1.38980e+00 -1.23190e+00 -1.54769e+00 -1.65700e+00 -1.58580e+00 -1.72820e+00
1.57120e+05 3.92000e+02 -1.38980e+00 -1.23190e+00 -1.54769e+00 -1.65698e+00 -1.58496e+00 -1.72900e+00
1.57280e+05 3.93000e+02 -1.39823e+00 -1.26356e+00 -1.53289e+00 -1.65684e+00 -1.58402e+00 -1.72965e+00
1.57440e+05 3.93000e+02 -1.39823e+00 -1.26356e+00 -1.53289e+00 -1.65655e+00 -1.58297e+00 -1.73014e+00
1.57600e+05 3.94000e+02 -1.32284e+00 -1.20047e+00 -1.44521e+00 -1.65613e+00 -1.58181e+00 -1.73045e+00
1.57760e+05 3.94000e+02 -1.32284e+00 -1.20047e+00 -1.44521e+00 -1.65555e+00 -1.58054e+00 -1.73056e+00
1.57920e+05 3.94000e+02 -1.32284e+00 -1.20047e+00 -1.44521e+00 -1.65480e+00 -1.57915e+00 -1.73045e+00
1.58080e+05 3.95000e+02 -1.26585e+00 -1.06193e+00 -1.46977e+00 -1.65386e+00 -1.57762e+00 -1.73011e+00
1.58240e+05 3.95000e+02 -1.26585e+00 -1.06193e+00 -1.46977e+00 -1.65274e+00 -1.57596e+00 -1.72951e+00
1.58400e+05 3.96000e+02 -1.35154e+00 -1.14777e+00 -1.55530e+00 -1.65140e+00 -1.57416e+00 -1.72864e+00
1.58560e+05 3.96000e+02 -1.35154e+00 -1.14777e+00 -1.55530e+00 -1.64985e+00 -1.57222e+00 -1.72748e+00
1.58720e+05 3.96000e+02 -1.35154e+00 -1.14777e+00 -1.55530e+00 -1.64806e+00 -1.57011e+00 -1.72602e+00
1.58880e+05 3.97000e+02 -1.34692e+00 -1.12497e+00 -1.56888e+00 -1.64603e+00 -1.56783e+00 -1.72424e+00
1.59040e+05 3.97000e+02 -1.34692e+00 -1.12497e+00 -1.56888e+00 -1.64376e+00 -1.56539e+00 -1.72213e+00
1.59200e+05 3.98000e+02 -1.39528e+00 -1.23682e+00 -1.55375e+00 -1.64122e+00 -1.56276e+00 -1.71969e+00
1.59360e+05 3.98000e+02 -1.39528e+00 -1.23682e+00 -1.55375e+00 -1.63843e+00 -1.55995e+00 -1.71691e+00
1.59520e+05 3.98000e+02 -1.39528e+00 -1.23682e+00 -1.55375e+00 -1.63536e+00 -1.55694e+00 -1.71379e+00
1.59680e+05 3.99000e+02 -1.45250e+00 -1.37530e+00 -1.52970e+00 -1.63203e+00 -1.55373e+00 -1.71032e+00
1.59840e+05 3.99000e+02 -1.45250e+00 -1.37530e+00 -1.52970e+00 -1.62843e+00 -1.55033e+00 -1.70653e+00
1.60000e+05 4.00000e+02 -1.35830e+00 -1.21508e+00 -1.50152e+00 -1.62456e+00 -1.54672e+00 -1.70239e+00
1.60160e+05 4.00000e+02 -1.35830e+00 -1.21508e+00 -1.50152e+00 -1.62042e+00 -1.54291e+00 -1.69794e+00
1.60320e+05 4.00000e+02 -1.35830e+00 -1.21508e+00 -1.50152e+00 -1.61604e+00 -1.53891e+00 -1.69317e+00
1.60480e+05 4.01000e+02 -1.35259e+00 -1.27787e+00 -1.42731e+00 -1.61140e+00 -1.53470e+00 -1.68810e+00
1.60640e+05 4.01000e+02 -1.35259e+00 -1.27787e+00 -1.42731e+00 -1.60653e+00 -1.53031e+00 -1.68274e+00
1.60800e+05 4.02000e+02 -1.33591e+00 -1.17532e+00 -1.49649e+00 -1.60143e+00 -1.52573e+00 -1.67712e+00
1.60960e+05 4.02000e+02 -1.33591e+00 -1.17532e+00 -1.49649e+00 -1.59611e+00 -1.52099e+00 -1.67124e+00
1.61120e+05 4.02000e+02 -1.33591e+00 -1.17532e+00 -1.49649e+00 -1.59060e+00 -1.51608e+00 -1.66512e+00
1.61280e+05 4.03000e+02 -1.33178e+00 -1.20929e+00 -1.45428e+00 -1.58491e+00 -1.51103e+00 -1.65878e+00
1.61440e+05 4.03000e+02 -1.33178e+00 -1.20929e+00 -1.45428e+00 -1.57905e+00 -1.50585e+00 -1.65225e+00
1.61600e+05 4.04000e+02 -1.34701e+00 -1.23780e+00 -1.45622e+00 -1.57304e+00 -1.50054e+00 -1.64554e+00
1.61760e+05 4.04000e+02 -1.34701e+00 -1.23780e+00 -1.45622e+00 -1.56690e+00 -1.49514e+00 -1.63867e+00
1.61920e+05 4.04000e+02 -1.34701e+00 -1.23780e+00 -1.45622e+00 -1.56066e+00 -1.48965e+00 -1.63167e+00
1.62080e+05 4.05000e+02 -1.40611e+00 -1.28252e+00 -1.52971e+00 -1.55432e+00 -1.48410e+00 -1.62454e+00
1.62240e+05 4.05000e+02 -1.40611e+00 -1.28252e+00 -1.52971e+00 -1.54792e+00 -1.47850e+00 -1.61734e+00
1.62400e+05 4.06000e+02 -1.23901e+00 -1.06650e+00 -1.41152e+00 -1.54147e+00 -1.47287e+00 -1.61006e+00
1.62560e+05 4.06000e+02 -1.23901e+00 -1.06650e+00 -1.41152e+00 -1.53499e+00 -1.46723e+00 -1.60274e+00
1.62720e+05 4.06000e+02 -1.23901e+00 -1.06650e+00 -1.41152e+00 -1.52850e+00 -1.46160e+00 -1.59540e+00
1.62880e+05 4.07000e+02 -1.46371e+00 -1.37976e+00 -1.54766e+00 -1.52202e+00 -1.45598e+00 -1.58806e+00
1.63040e+05 4.07000e+02 -1.46371e+00 -1.37976e+00 -1.54766e+00 -1.51558e+00 -1.45041e+00 -1.58075e+00
1.63200e+05 4.08000e+02 -1.39970e+00 -1.18466e+00 -1.61474e+00 -1.50919e+00 -1.44489e+00 -1.57349e+00
1.63360e+05 4.08000e+02 -1.39970e+00 -1.18466e+00 -1.61474e+00 -1.50286e+00 -1.43942e+00 -1.56630e+00
1.63520e+05 4.08000e+02 -1.39970e+00 -1.18466e+00 -1.61474e+00 -1.49662e+00 -1.43403e+00 -1.55921e+00
1.63680e+05 4.09000e+02 -1.32123e+00 -1.15869e+00 -1.48377e+00 -1.49048e+00 -1.42872e+00 -1.55223e+00
1.63840e+05 4.09000e+02 -1.32123e+00 -1.15869e+00 -1.48377e+00 -1.48445e+00 -1.42350e+00 -1.54539e+00
1.64000e+05 4.10000e+02 -1.19615e+00 -1.05682e+00 -1.33549e+00 -1.47855e+00 -1.41839e+00 -1.53871e+00
1.64160e+05 4.10000e+02 -1.19615e+00 -1.05682e+00 -1.33549e+00 -1.47278e+00 -1.41337e+00 -1.53219e+00
1.64320e+05 4.10000e+02 -1.19615e+00 -1.05682e+00 -1.33549e+00 -1.46716e+00 -1.40847e+00 -1.52586e+00
1.64480e+05 4.11000e+02 -1.27702e+00 -1.06981e+00 -1.48423e+00 -1.46170e+00 -1.40368e+00 -1.51971e+00
1.64640e+05 4.11000e+02 -1.27702e+00 -1.06981e+00 -1.48423e+00 -1.45640e+00 -1.39902e+00 -1.51377e+00
1.64800e+05 4.12000e+02 -1.53126e+00 -1.31563e+00 -1.74689e+00 -1.45126e+00 -1.39449e+00 -1.50803e+00
1.64960e+05 4.12000e+02 -1.53126e+00 -1.31563e+00 -1.74689e+00 -1.44630e+00 -1.39010e+00 -1.50250e+00
1.65120e+05 4.12000e+02 -1.53126e+00 -1.31563e+00 -1.74689e+00 -1.44151e+00 -1.38585e+00 -1.49717e+00
1.65280e+05 4.13000e+02 -1.24176e+00 -1.03935e+00 -1.44417e+00 -1.43691e+00 -1.38176e+00 -1.49205e+00
1.65440e+05 4.13000e+02 -1.24176e+00 -1.03935e+00 -1.44417e+00 -1.43248e+00 -1.37783e+00 -1.48713e+00
1.65600e+05 4.14000e+02 -1.34998e+00 -1.23655e+00 -1.46341e+00 -1.42823e+00 -1.37405e+00 -1.48240e+00
1.65760e+05 4.14000e+02 -1.34998e+00 -1.23655e+00 -1.46341e+00 -1.42415e+00 -1.37045e+00 -1.47785e+00
1.65920e+05 4.14000e+02 -1.34998e+00 -1.23655e+00 -1.46341e+00 -1.42026e+00 -1.36703e+00 -1.47349e+00
1.66080e+05 4.15000e+02 -1.38931e+00 -1.23348e+00 -1.54514e+00 -1.41653e+00 -1.36379e+00 -1.46927e+00
1.66240e+05 4.15000e+02 -1.38931e+00 -1.23348e+00 -1.54514e+00 -1.41298e+00 -1.36075e+00 -1.46521e+00
1.66400e+05 4.16000e+02 -1.30757e+00 -1.10327e+00 -1.51187e+00 -1.40959e+00 -1.35789e+00 -1.46129e+00
1.66560e+05 4.16000e+02 -1.30757e+00 -1.10327e+00 -1.51187e+00 -1.40637e+00 -1.35523e+00 -1.45750e+00
1.66720e+05 4.16000e+02 -1.30757e+00 -1.10327e+00 -1.51187e+00 -1.40329e+00 -1.35276e+00 -1.45383e+00
1.66880e+05 4.17000e+02 -1.43101e+00 -1.14580e+00 -1.71623e+00 -1.40037e+00 -1.35049e+00 -1.45025e+00
1.67040e+05 4.17000e+02 -1.43101e+00 -1.14580e+00 -1.71623e+00 -1.39759e+00 -1.34840e+00 -1.44678e+00
1.67200e+05 4.18000e+02 -1.38302e+00 -1.24116e+00 -1.52489e+00 -1.39495e+00 -1.34650e+00 -1.44340e+00
1.67360e+05 4.18000e+02 -1.38302e+00 -1.24116e+00 -1.52489e+00 -1.39244e+00 -1.34479e+00 -1.44010e+00
1.67520e+05 4.18000e+02 -1.38302e+00 -1.24116e+00 -1.52489e+00 -1.39005e+00 -1.34323e+00 -1.43688e+00
1.67680e+05 4.19000e+02 -1.48070e+00 -1.22748e+00 -1.73392e+00 -1.38779e+00 -1.34184e+00 -1.43373e+00
1.67840e+05 4.19000e+02 -1.48070e+00 -1.22748e+00 -1.73392e+00 -1.38563e+00 -1.34058e+00 -1.43067e+00
1.68000e+05 4.20000e+02 -1.52744e+00 -1.34482e+00 -1.71006e+00 -1.38357e+00 -1.33946e+00 -1.42767e+00
1.68160e+05 4.20000e+02 -1.52744e+00 -1.34482e+00 -1.71006e+00 -1.38161e+00 -1.33846e+00 -1.42475e+00
1.68320e+05 4.20000e+02 -1.52744e+00 -1.34482e+00 -1.71006e+00 -1.37974e+00 -1.33756e+00 -1.42191e+00
1.68480e+05 4.21000e+02 -1.28619e+00 -1.08605e+00 -1.48632e+00 -1.37795e+00 -1.33673e+00 -1.41917e+00
1.68640e+05 4.21000e+02 -1.28619e+00 -1.08605e+00 -1.48632e+00 -1.37625e+00 -1.33598e+00 -1.41651e+00
1.68800e+05 4.22000e+02 -1.33497e+00 -1.23712e+00 -1.43282e+00 -1.37461e+00 -1.33527e+00 -1.41396e+00
1.68960e+05 4.22000e+02 -1.33497e+00 -1.23712e+00 -1.43282e+00 -1.37305e+00 -1.33460e+00 -1.41151e+00
1.69120e+05 4.22000e+02 -1.33497e+00 -1.23712e+00 -1.43282e+00 -1.37156e+00 -1.33395e+00 -1.40917e+00
1.69280e+05 4.23000e+02 -1.40289e+00 -1.19156e+00 -1.61422e+00 -1.37014e+00 -1.33331e+00 -1.40696e+00
1.69440e+05 4.23000e+02 -1.40289e+00 -1.19156e+00 -1.61422e+00 -1.36878e+00 -1.33267e+00 -1.40488e+00
1.69600e+05 4.24000e+02 -1.52677e+00 -1.30604e+00 -1.74749e+00 -1.36747e+00 -1.33202e+00 -1.40293e+00
1.69760e+05 4.24000e+02 -1.52677e+00 -1.30604e+00 -1.74749e+00 -1.36624e+00 -1.33136e+00 -1.40111e+00
1.69920e+05 4.24000e+02 -1.52677e+00 -1.30604e+00 -1.74749e+00 -1.36506e+00 -1.33068e+00 -1.39944e+00
1.70080e+05 4.25000e+02 -1.39635e+00 -1.21049e+00 -1.58221e+00 -1.36395e+00 -1.32998e+00 -1.39791e+00
1.70240e+05 4.25000e+02 -1.39635e+00 -1.21049e+00 -1.58221e+00 -1.36289e+00 -1.32927e+00 -1.39652e+00
1.70400e+05 4.26000e+02 -1.44101e+00 -1.26249e+00 -1.61954e+00 -1.36192e+00 -1.32854e+00 -1.39529e+00
1.70560e+05 4.26000e+02 -1.44101e+00 -1.26249e+00 -1.61954e+00 -1.36100e+00 -1.32779e+00 -1.39421e+00
1.70720e+05 4.26000e+02 -1.44101e+00 -1.26249e+00 -1.61954e+00 -1.36016e+00 -1.32704e+00 -1.39328e+00
1.70880e+05 4.27000e+02 -1.51480e+00 -1.41007e+00 -1.61954e+00 -1.35940e+00 -1.32628e+00 -1.39252e+00
1.71040e+05 4.27000e+02 -1.51480e+00 -1.41007e+00 -1.61954e+00 -1.35872e+00 -1.32550e+00 -1.39193e+00
1.71200e+05 4.28000e+02 -1.42274e+00 -1.20046e+00 -1.64502e+00 -1.35811e+00 -1.32471e+00 -1.39151e+00
1.71360e+05 4.28000e+02 -1.42274e+00 -1.20046e+00 -1.64502e+00 -1.35759e+00 -1.32390e+00 -1.39128e+00
1.71520e+05 4.28000e+02 -1.42274e+00 -1.20046e+00 -1.64502e+00 -1.35717e+00 -1.32309e+00 -1.39125e+00
1.71680e+05 4.29000e+02 -1.43973e+00 -1.29198e+00 -1.58748e+00 -1.35683e+00 -1.32224e+00 -1.39141e+00
1.71840e+05 4.29000e+02 -1.43973e+00 -1.29198e+00 -1.58748e+00 -1.35658e+00 -1.32138e+00 -1.39178e+00
1.72000e+05 4.30000e+02 -1.26849e+00 -1.06959e+00 -1.46739e+00 -1.35642e+00 -1.32050e+00 -1.39235e+00
1.72160e+05 4.30000e+02 -1.26849e+00 -1.06959e+00 -1.46739e+00 -1.35636e+00 -1.31960e+00 -1.39313e+00
1.72320e+05 4.30000e+02 -1.26849e+00 -1.06959e+00 -1.46739e+00 -1.35640e+00 -1.31867e+00 -1.39413e+00
1.72480e+05 4.31000e+02 -1.42033e+00 -1.21939e+00 -1.62126e+00 -1.35653e+00 -1.31774e+00 -1.39532e+00
1.72640e+05 4.31000e+02 -1.42033e+00 -1.21939e+00 -1.62126e+00 -1.35675e+00 -1.31681e+00 -1.39669e+00
1.72800e+05 4.32000e+02 -1.28974e+00 -1.15004e+00 -1.42943e+00 -1.35708e+00 -1.31590e+00 -1.39825e+00
1.72960e+05 4.32000e+02 -1.28974e+00 -1.15004e+00 -1.42943e+00 -1.35749e+00 -1.31501e+00 -1.39997e+00
1.73120e+05 4.32000e+02 -1.28974e+00 -1.15004e+00 -1.42943e+00 -1.35799e+00 -1.31417e+00 -1.40182e+00
1.73280e+05 4.33000e+02 -1.49349e+00 -1.29170e+00 -1.69528e+00 -1.35859e+00 -1.31338e+00 -1.40380e+00
1.73440e+05 4.33000e+02 -1.49349e+00 -1.29170e+00 -1.69528e+00 -1.35928e+00 -1.31267e+00 -1.40588e+00
1.73600e+05 4.34000e+02 -1.26665e+00 -1.15124e+00 -1.38207e+00 -1.36005e+00 -1.31206e+00 -1.40804e+00
1.73760e+05 4.34000e+02 -1.26665e+00 -1.15124e+00 -1.38207e+00 -1.36091e+00 -1.31156e+00 -1.41027e+00
1.73920e+05 4.34000e+02 -1.26665e+00 -1.15124e+00 -1.38207e+00 -1.36185e+00 -1.31117e+00 -1.41254e+00
1.74080e+05 4.35000e+02 -1.37546e+00 -1.15641e+00 -1.59450e+00 -1.36287e+00 -1.31092e+00 -1.41482e+00
1.74240e+05 4.35000e+02 -1.37546e+00 -1.15641e+00 -1.59450e+00 -1.36397e+00 -1.31081e+00 -1.41712e+00
1.74400e+05 4.36000e+02 -1.31577e+00 -1.17555e+00 -1.45599e+00 -1.36514e+00 -1.31086e+00 -1.41941e+00
1.74560e+05 4.36000e+02 -1.31577e+00 -1.17555e+00 -1.45599e+00 -1.36637e+00 -1.31106e+00 -1.42168e+00
1.74720e+05 4.36000e+02 -1.31577e+00 -1.17555e+00 -1.45599e+00 -1.36767e+00 -1.31141e+00 -1.42392e+00
1.74880e+05 4.37000e+02 -1.34943e+00 -1.21339e+00 -1.48547e+00 -1.36902e+00 -1.31193e+00 -1.42611e+00
1.75040e+05 4.37000e+02 -1.34943e+00 -1.21339e+00 -1.48547e+00 -1.37041e+00 -1.31258e+00 -1.42824e+00
1.75200e+05 4.38000e+02 -1.29857e+00 -1.18778e+00 -1.40937e+00 -1.37185e+00 -1.31338e+00 -1.43031e+00
1.75360e+05 4.38000e+02 -1.29857e+00 -1.18778e+00 -1.40937e+00 -1.37332e+00 -1.31432e+00 -1.43231e+00
1.75520e+05 4.38000e+02 -1.29857e+00 -1.18778e+00 -1.40937e+00 -1.37481e+00 -1.31538e+00 -1.43424e+00
1.75680e+05 4.39000e+02 -1.31514e+00 -1.13020e+00 -1.50008e+00 -1.37632e+00 -1.31655e+00 -1.43608e+00
1.75840e+05 4.39000e+02 -1.31514e+00 -1.13020e+00 -1.50008e+00 -1.37783e+00 -1.31783e+00 -1.43783e+00
1.76000e+05 4.40000e+02 -1.17990e+00 -1.08961e+00 -1.27018e+00 -1.37934e+00 -1.31918e+00 -1.43950e+00
1.76160e+05 4.40000e+02 -1.17990e+00 -1.08961e+00 -1.27018e+00 -1.38084e+00 -1.32060e+00 -1.44107e+00
1.76320e+05 4.40000e+02 -1.17990e+00 -1.08961e+00 -1.27018e+00 -1.38231e+00 -1.32207e+00 -1.44255e+00
1.76480e+05 4.41000e+02 -1.33842e+00 -1.18394e+00 -1.49290e+00 -1.38375e+00 -1.32356e+00 -1.44393e+00
1.76640e+05 4.41000e+02 -1.33842e+00 -1.18394e+00 -1.49290e+00 -1.38515e+00 -1.32508e+00 -1.44522e+00
1.76800e+05 4.42000e+02 -1.40834e+00 -1.34692e+00 -1.46976e+00 -1.38649e+00 -1.32658e+00 -1.44641e+00
1.76960e+05 4.42000e+02 -1.40834e+00 -1.34692e+00 -1.46976e+00 -1.38778e+00 -1.32805e+00 -1.44750e+00
1.77120e+05 4.42000e+02 -1.40834e+00 -1.34692e+00 -1.46976e+00 -1.38899e+00 -1.32949e+00 -1.44850e+00
1.77280e+05 4.43000e+02 -1.42983e+00 -1.26430e+00 -1.59536e+00 -1.39013e+00 -1.33085e+00 -1.44941e+00
1.77440e+05 4.43000e+02 -1.42983e+00 -1.26430e+00 -1.59536e+00 -1.39119e+00 -1.33214e+00 -1.45023e+00
1.77600e+05 4.44000e+02 -1.51984e+00 -1.40648e+00 -1.63320e+00 -1.39214e+00 -1.33334e+00 -1.45095e+00
1.77760e+05 4.44000e+02 -1.51984e+00 -1.40648e+00 -1.63320e+00 -1.39301e+00 -1.33442e+00 -1.45159e+00
1.77920e+05 4.44000e+02 -1.51984e+00 -1.40648e+00 -1.63320e+00 -1.39376e+00 -1.33538e+00 -1.45214e+00
1.78080e+05 4.45000e+02 -1.31945e+00 -1.19244e+00 -1.44646e+00 -1.39440e+00 -1.33621e+00 -1.45260e+00
1.78240e+05 4.45000e+02 -1.31945e+00 -1.19244e+00 -1.44646e+00 -1.39493e+00 -1.33689e+00 -1.45297e+00
1.78400e+05 4.46000e+02 -1.46069e+00 -1.30289e+00 -1.61849e+00 -1.39534e+00 -1.33743e+00 -1.45325e+00
1.78560e+05 4.46000e+02 -1.46069e+00 -1.30289e+00 -1.61849e+00 -1.39562e+00 -1.33780e+00 -1.45344e+00
1.78720e+05 4.46000e+02 -1.46069e+00 -1.30289e+00 -1.61849e+00 -1.39578e+00 -1.33802e+00 -1.45353e+00
1.78880e+05 4.47000e+02 -1.50320e+00 -1.39254e+00 -1.61386e+00 -1.39580e+00 -1.33809e+00 -1.45352e+00
1.79040e+05 4.47000e+02 -1.50320e+00 -1.39254e+00 -1.61386e+00 -1.39569e+00 -1.33799e+00 -1.45340e+00
1.79200e+05 4.48000e+02 -1.17462e+00 -1.06510e+00 -1.28413e+00 -1.39546e+00 -1.33774e+00 -1.45318e+00
1.79360e+05 4.48000e+02 -1.17462e+00 -1.06510e+00 -1.28413e+00 -1.39509e+00 -1.33735e+00 -1.45284e+00
1.79520e+05 4.48000e+02 -1.17462e+00 -1.06510e+00 -1.28413e+00 -1.39460e+00 -1.33681e+00 -1.45239e+00
1.79680e+05 4.49000e+02 -1.02005e+00 -9.33218e-01 -1.10688e+00 -1.39398e+00 -1.33615e+00 -1.45182e+00
1.79840e+05 4.49000e+02 -1.02005e+00 -9.33218e-01 -1.10688e+00 -1.39325e+00 -1.33537e+00 -1.45114e+00
1.80000e+05 4.50000e+02 -1.17284e+00 -9.63650e-01 -1.38203e+00 -1.39241e+00 -1.33448e+00 -1.45034e+00
1.80160e+05 4.50000e+02 -1.17284e+00 -9.63650e-01 -1.38203e+00 -1.39146e+00 -1.33349e+00 -1.44943e+00
1.80320e+05 4.50000e+02 -1.17284e+00 -9.63650e-01 -1.38203e+00 -1.39042e+00 -1.33243e+00 -1.44842e+00
1.80480e+05 4.51000e+02 -1.05358e+00 -9.36601e-01 -1.17055e+00 -1.38930e+00 -1.33129e+00 -1.44731e+00
1.80640e+05 4.51000e+02 -1.05358e+00 -9.36601e-01 -1.17055e+00 -1.38811e+00 -1.33011e+00 -1.44611e+00
1.80800e+05 4.52000e+02 -1.17859e+00 -1.11293e+00 -1.24424e+00 -1.38685e+00 -1.32888e+00 -1.44483e+00
1.80960e+05 4.52000e+02 -1.17859e+00 -1.11293e+00 -1.24424e+00 -1.38556e+00 -1.32763e+00 -1.44349e+00
1.81120e+05 4.52000e+02 -1.17859e+00 -1.11293e+00 -1.24424e+00 -1.38423e+00 -1.32637e+00 -1.44209e+00
1.81280e+05 4.53000e+02 -1.02362e+00 -9.11799e-01 -1.13545e+00 -1.38288e+00 -1.32511e+00 -1.44064e+00
1.81440e+05 4.53000e+02 -1.02362e+00 -9.11799e-01 -1.13545e+00 -1.38152e+00 -1.32387e+00 -1.43917e+00
1.81600e+05 4.54000e+02 -1.20131e+00 -1.02292e+00 -1.37970e+00 -1.38017e+00 -1.32265e+00 -1.43769e+00
1.81760e+05 4.54000e+02 -1.20131e+00 -1.02292e+00 -1.37970e+00 -1.37883e+00 -1.32146e+00 -1.43621e+00
1.81920e+05 4.54000e+02 -1.20131e+00 -1.02292e+00 -1.37970e+00 -1.37752e+00 -1.32031e+00 -1.43474e+00
1.82080e+05 4.55000e+02 -1.11198e+00 -1.01069e+00 -1.21327e+00 -1.37624e+00 -1.31919e+00 -1.43329e+00
1.82240e+05 4.55000e+02 -1.11198e+00 -1.01069e+00 -1.21327e+00 -1.37499e+00 -1.31812e+00 -1.43185e+00
1.82400e+05 4.56000e+02 -1.09408e+00 -9.65331e-01 -1.22282e+00 -1.37377e+00 -1.31709e+00 -1.43045e+00
1.82560e+05 4.56000e+02 -1.09408e+00 -9.65331e-01 -1.22282e+00 -1.37259e+00 -1.31610e+00 -1.42908e+00
1.82720e+05 4.56000e+02 -1.09408e+00 -9.65331e-01 -1.22282e+00 -1.37145e+00 -1.31515e+00 -1.42775e+00
1.82880e+05 4.57000e+02 -1.16725e+00 -1.09535e+00 -1.23915e+00 -1.37032e+00 -1.31422e+00 -1.42642e+00
1.83040e+05 4.57000e+02 -1.16725e+00 -1.09535e+00 -1.23915e+00 -1.36921e+00 -1.31330e+00 -1.42512e+00
1.83200e+05 4.58000e+02 -1.19337e+00 -1.07193e+00 -1.31480e+00 -1.36811e+00 -1.31240e+00 -1.42382e+00
1.83360e+05 4.58000e+02 -1.19337e+00 -1.07193e+00 -1.31480e+00 -1.36700e+00 -1.31148e+00 -1.42251e+00
1.83520e+05 4.58000e+02 -1.19337e+00 -1.07193e+00 -1.31480e+00 -1.36586e+00 -1.31055e+00 -1.42117e+00
1.83680e+05 4.59000e+02 -1.16406e+00 -9.96167e-01 -1.33195e+00 -1.36469e+00 -1.30959e+00 -1.41978e+00
1.83840e+05 4.59000e+02 -1.16406e+00 -9.96167e-01 -1.33195e+00 -1.36345e+00 -1.30857e+00 -1.41833e+00
1.84000e+05 4.60000e+02 -1.18527e+00 -9.38652e-01 -1.43189e+00 -1.36214e+00 -1.30749e+00 -1.41680e+00
1.84160e+05 4.60000e+02 -1.18527e+00 -9.38652e-01 -1.43189e+00 -1.36074e+00 -1.30634e+00 -1.41515e+00
1.84320e+05 4.60000e+02 -1.18527e+00 -9.38652e-01 -1.43189e+00 -1.35923e+00 -1.30509e+00 -1.41338e+00
1.84480e+05 4.61000e+02 -1.22913e+00 -1.11629e+00 -1.34197e+00 -1.35760e+00 -1.30373e+00 -1.41146e+00
1.84640e+05 4.61000e+02 -1.22913e+00 -1.11629e+00 -1.34197e+00 -1.35581e+00 -1.30225e+00 -1.40937e+00
1.84800e+05 4.62000e+02 -1.21607e+00 -1.10336e+00 -1.32879e+00 -1.35388e+00 -1.30065e+00 -1.40711e+00
1.84960e+05 4.62000e+02 -1.21607e+00 -1.10336e+00 -1.32879e+00 -1.35177e+00 -1.29889e+00 -1.40465e+00
1.85120e+05 4.62000e+02 -1.21607e+00 -1.10336e+00 -1.32879e+00 -1.34949e+00 -1.29699e+00 -1.40198e+00
1.85280e+05 4.63000e+02 -1.07157e+00 -9.81626e-01 -1.16151e+00 -1.34701e+00 -1.29492e+00 -1.39910e+00
1.85440e+05 4.63000e+02 -1.07157e+00 -9.81626e-01 -1.16151e+00 -1.34434e+00 -1.29269e+00 -1.39599e+00
1.85600e+05 4.64000e+02 -1.18669e+00 -1.04444e+00 -1.32894e+00 -1.34147e+00 -1.29028e+00 -1.39266e+00
1.85760e+05 4.64000e+02 -1.18669e+00 -1.04444e+00 -1.32894e+00 -1.33839e+00 -1.28770e+00 -1.38909e+00
1.85920e+05 4.64000e+02 -1.18669e+00 -1.04444e+00 -1.32894e+00 -1.33513e+00 -1.28494e+00 -1.38532e+00
1.86080e+05 4.65000e+02 -1.13347e+00 -1.02939e+00 -1.23755e+00 -1.33167e+00 -1.28200e+00 -1.38133e+00
1.86240e+05 4.65000e+02 -1.13347e+00 -1.02939e+00 -1.23755e+00 -1.32801e+00 -1.27889e+00 -1.37714e+00
1.86400e+05 4.66000e+02 -1.06893e+00 -9.67490e-01 -1.17037e+00 -1.32419e+00 -1.27561e+00 -1.37277e+00
1.86560e+05 4.66000e+02 -1.06893e+00 -9.67490e-01 -1.17037e+00 -1.32019e+00 -1.27216e+00 -1.36823e+00
1.86720e+05 4.66000e+02 -1.06893e+00 -9.67490e-01 -1.17037e+00 -1.31604e+00 -1.26855e+00 -1.36353e+00
1.86880e+05 4.67000e+02 -1.22608e+00 -1.01832e+00 -1.43384e+00 -1.31175e+00 -1.26479e+00 -1.35872e+00
1.87040e+05 4.67000e+02 -1.22608e+00 -1.01832e+00 -1.43384e+00 -1.30735e+00 -1.26090e+00 -1.35379e+00
1.87200e+05 4.68000e+02 -1.14527e+00 -1.08594e+00 -1.20461e+00 -1.30283e+00 -1.25687e+00 -1.34879e+00
1.87360e+05 4.68000e+02 -1.14527e+00 -1.08594e+00 -1.20461e+00 -1.29822e+00 -1.25272e+00 -1.34373e+00
1.87520e+05 4.68000e+02 -1.14527e+00 -1.08594e+00 -1.20461e+00 -1.29355e+00 -1.24846e+00 -1.33864e+00
1.87680e+05 4.69000e+02 -1.02204e+00 -8.86581e-01 -1.15749e+00 -1.28883e+00 -1.24412e+00 -1.33353e+00
1.87840e+05 4.69000e+02 -1.02204e+00 -8.86581e-01 -1.15749e+00 -1.28408e+00 -1.23971e+00 -1.32844e+00
1.88000e+05 4.70000e+02 -1.15620e+00 -1.08743e+00 -1.22498e+00 -1.27931e+00 -1.23523e+00 -1.32338e+00
1.88160e+05 4.70000e+02 -1.15620e+00 -1.08743e+00 -1.22498e+00 -1.27455e+00 -1.23072e+00 -1.31838e+00
1.88320e+05 4.70000e+02 -1.15620e+00 -1.08743e+00 -1.22498e+00 -1.26982e+00 -1.22618e+00 -1.31346e+00
1.88480e+05 4.71000e+02 -1.23929e+00 -1.00963e+00 -1.46895e+00 -1.26512e+00 -1.22162e+00 -1.30862e+00
1.88640e+05 4.71000e+02 -1.23929e+00 -1.00963e+00 -1.46895e+00 -1.26048e+00 -1.21708e+00 -1.30389e+00
1.88800e+05 4.72000e+02 -1.11308e+00 -1.01000e+00 -1.21616e+00 -1.25592e+00 -1.21257e+00 -1.29926e+00
1.88960e+05 4.72000e+02 -1.11308e+00 -1.01000e+00 -1.21616e+00 -1.25143e+00 -1.20809e+00 -1.29477e+00
1.89120e+05 4.72000e+02 -1.11308e+00 -1.01000e+00 -1.21616e+00 -1.24703e+00 -1.20365e+00 -1.29040e+00
1.89280e+05 4.73000e+02 -1.21307e+00 -1.07963e+00 -1.34652e+00 -1.24273e+00 -1.19929e+00 -1.28618e+00
1.89440e+05 4.73000e+02 -1.21307e+00 -1.07963e+00 -1.34652e+00 -1.23855e+00 -1.19500e+00 -1.28210e+00
1.89600e+05 4.74000e+02 -1.07128e+00 -9.38503e-01 -1.20405e+00 -1.23448e+00 -1.19080e+00 -1.27816e+00
1.89760e+05 4.74000e+02 -1.07128e+00 -9.38503e-01 -1.20405e+00 -1.23053e+00 -1.18670e+00 -1.27437e+00
1.89920e+05 4.74000e+02 -1.07128e+00 -9.38503e-01 -1.20405e+00 -1.22671e+00 -1.18269e+00 -1.27072e+00
1.90080e+05 4.75000e+02 -1.14664e+00 -1.08273e+00 -1.21055e+00 -1.22301e+00 -1.17880e+00 -1.26722e+00
1.90240e+05 4.75000e+02 -1.14664e+00 -1.08273e+00 -1.21055e+00 -1.21944e+00 -1.17503e+00 -1.26385e+00
1.90400e+05 4.76000e+02 -1.15404e+00 -1.09226e+00 -1.21582e+00 -1.21600e+00 -1.17137e+00 -1.26063e+00
1.90560e+05 4.76000e+02 -1.15404e+00 -1.09226e+00 -1.21582e+00 -1.21268e+00 -1.16783e+00 -1.25753e+00
1.90720e+05 4.76000e+02 -1.15404e+00 -1.09226e+00 -1.21582e+00 -1.20949e+00 -1.16442e+00 -1.25456e+00
1.90880e+05 4.77000e+02 -1.09618e+00 -9.43930e-01 -1.24843e+00 -1.20642e+00 -1.16113e+00 -1.25171e+00
1.91040e+05 4.77000e+02 -1.09618e+00 -9.43930e-01 -1.24843e+00 -1.20348e+00 -1.15798e+00 -1.24898e+00
1.91200e+05 4.78000e+02 -1.13670e+00 -1.08124e+00 -1.19217e+00 -1.20065e+00 -1.15494e+00 -1.24636e+00
1.91360e+05 4.78000e+02 -1.13670e+00 -1.08124e+00 -1.19217e+00 -1.19793e+00 -1.15202e+00 -1.24384e+00
1.91520e+05 4.78000e+02 -1.13670e+00 -1.08124e+00 -1.19217e+00 -1.19533e+00 -1.14922e+00 -1.24144e+00
1.91680e+05 4.79000e+02 -1.25735e+00 -1.20674e+00 -1.30795e+00 -1.19283e+00 -1.14654e+00 -1.23912e+00
1.91840e+05 4.79000e+02 -1.25735e+00 -1.20674e+00 -1.30795e+00 -1.19044e+00 -1.14397e+00 -1.23691e+00
1.92000e+05 4.80000e+02 -1.12274e+00 -9.53377e-01 -1.29210e+00 -1.18815e+00 -1.14150e+00 -1.23479e+00
1.92160e+05 4.80000e+02 -1.12274e+00 -9.53377e-01 -1.29210e+00 -1.18595e+00 -1.13914e+00 -1.23275e+00
1.92320e+05 4.80000e+02 -1.12274e+00 -9.53377e-01 -1.29210e+00 -1.18384e+00 -1.13688e+00 -1.23081e+00
1.92480e+05 4.81000e+02 -1.12664e+00 -1.04550e+00 -1.20778e+00 -1.18183e+00 -1.13471e+00 -1.22895e+00
1.92640e+05 4.81000e+02 -1.12664e+00 -1.04550e+00 -1.20778e+00 -1.17990e+00 -1.13263e+00 -1.22717e+00
1.92800e+05 4.82000e+02 -1.22380e+00 -1.10678e+00 -1.34081e+00 -1.17806e+00 -1.13064e+00 -1.22548e+00
1.92960e+05 4.82000e+02 -1.22380e+00 -1.10678e+00 -1.34081e+00 -1.17630e+00 -1.12873e+00 -1.22387e+00
1.93120e+05 4.82000e+02 -1.22380e+00 -1.10678e+00 -1.34081e+00 -1.17462e+00 -1.12689e+00 -1.22234e+00
1.93280e+05 4.83000e+02 -1.10895e+00 -9.92150e-01 -1.22575e+00 -1.17301e+00 -1.12513e+00 -1.22088e+00
1.93440e+05 4.83000e+02 -1.10895e+00 -9.92150e-01 -1.22575e+00 -1.17147e+00 -1.12343e+00 -1.21950e+00
1.93600e+05 4.84000e+02 -1.05094e+00 -9.37095e-01 -1.16478e+00 -1.17000e+00 -1.12181e+00 -1.21819e+00
1.93760e+05 4.84000e+02 -1.05094e+00 -9.37095e-01 -1.16478e+00 -1.16860e+00 -1.12025e+00 -1.21694e+00
1.93920e+05 4.84000e+02 -1.05094e+00 -9.37095e-01 -1.16478e+00 -1.16725e+00 -1.11875e+00 -1.21576e+00
1.94080e+05 4.85000e+02 -1.12843e+00 -8.85306e-01 -1.37156e+00 -1.16598e+00 -1.11732e+00 -1.21464e+00
1.94240e+05 4.85000e+02 -1.12843e+00 -8.85306e-01 -1.37156e+00 -1.16476e+00 -1.11595e+00 -1.21357e+00
1.94400e+05 4.86000e+02 -1.18233e+00 -1.01671e+00 -1.34794e+00 -1.16360e+00 -1.11465e+00 -1.21255e+00
1.94560e+05 4.86000e+02 -1.18233e+00 -1.01671e+00 -1.34794e+00 -1.16249e+00 -1.11341e+00 -1.21158e+00
1.94720e+05 4.86000e+02 -1.18233e+00 -1.01671e+00 -1.34794e+00 -1.16144e+00 -1.11224e+00 -1.21064e+00
1.94880e+05 4.87000e+02 -1.18821e+00 -1.02068e+00 -1.35575e+00 -1.16044e+00 -1.11115e+00 -1.20974e+00
1.95040e+05 4.87000e+02 -1.18821e+00 -1.02068e+00 -1.35575e+00 -1.15950e+00 -1.11014e+00 -1.20886e+00
1.95200e+05 4.88000e+02 -1.25036e+00 -1.08190e+00 -1.41883e+00 -1.15860e+00 -1.10920e+00 -1.20800e+00
1.95360e+05 4.88000e+02 -1.25036e+00 -1.08190e+00 -1.41883e+00 -1.15775e+00 -1.10835e+00 -1.20715e+00
1.95520e+05 4.88000e+02 -1.25036e+00 -1.08190e+00 -1.41883e+00 -1.15695e+00 -1.10760e+00 -1.20631e+00
1.95680e+05 4.89000e+02 -1.22160e+00 -1.01325e+00 -1.42994e+00 -1.15620e+00 -1.10694e+00 -1.20547e+00
1.95840e+05 4.89000e+02 -1.22160e+00 -1.01325e+00 -1.42994e+00 -1.15550e+00 -1.10638e+00 -1.20462e+00
1.96000e+05 4.90000e+02 -1.10991e+00 -9.64537e-01 -1.25529e+00 -1.15484e+00 -1.10592e+00 -1.20376e+00
1.96160e+05 4.90000e+02 -1.10991e+00 -9.64537e-01 -1.25529e+00 -1.15422e+00 -1.10556e+00 -1.20289e+00
1.96320e+05 4.90000e+02 -1.10991e+00 -9.64537e-01 -1.25529e+00 -1.15365e+00 -1.10530e+00 -1.20200e+00
1.96480e+05 4.91000e+02 -1.11170e+00 -9.50470e-01 -1.27293e+00 -1.15311e+00 -1.10514e+00 -1.20108e+00
1.96640e+05 4.91000e+02 -1.11170e+00 -9.50470e-01 -1.27293e+00 -1.15261e+00 -1.10507e+00 -1.20015e+00
1.96800e+05 4.92000e+02 -1.13214e+00 -1.09442e+00 -1.16987e+00 -1.15215e+00 -1.10510e+00 -1.19920e+00
1.96960e+05 4.92000e+02 -1.13214e+00 -1.09442e+00 -1.16987e+00 -1.15172e+00 -1.10521e+00 -1.19823e+00
1.97120e+05 4.92000e+02 -1.13214e+00 -1.09442e+00 -1.16987e+00 -1.15132e+00 -1.10539e+00 -1.19725e+00
1.97280e+05 4.93000e+02 -1.10849e+00 -1.02215e+00 -1.19482e+00 -1.15095e+00 -1.10564e+00 -1.19627e+00
1.97440e+05 4.93000e+02 -1.10849e+00 -1.02215e+00 -1.19482e+00 -1.15062e+00 -1.10595e+00 -1.19528e+00
1.97600e+05 4.94000e+02 -1.11212e+00 -1.00701e+00 -1.21723e+00 -1.15030e+00 -1.10630e+00 -1.19430e+00
1.97760e+05 4.94000e+02 -1.11212e+00 -1.00701e+00 -1.21723e+00 -1.15001e+00 -1.10668e+00 -1.19335e+00
1.97920e+05 4.94000e+02 -1.11212e+00 -1.00701e+00 -1.21723e+00 -1.14975e+00 -1.10708e+00 -1.19242e+00
1.98080e+05 4.95000e+02 -1.06148e+00 -9.52916e-01 -1.17005e+00 -1.14952e+00 -1.10749e+00 -1.19154e+00
1.98240e+05 4.95000e+02 -1.06148e+00 -9.52916e-01 -1.17005e+00 -1.14931e+00 -1.10790e+00 -1.19071e+00
1.98400e+05 4.96000e+02 -1.13452e+00 -1.00800e+00 -1.26104e+00 -1.14912e+00 -1.10829e+00 -1.18995e+00
1.98560e+05 4.96000e+02 -1.13452e+00 -1.00800e+00 -1.26104e+00 -1.14897e+00 -1.10866e+00 -1.18927e+00
1.98720e+05 4.96000e+02 -1.13452e+00 -1.00800e+00 -1.26104e+00 -1.14884e+00 -1.10899e+00 -1.18868e+00
1.98880e+05 4.97000e+02 -1.17629e+00 -1.00070e+00 -1.35188e+00 -1.14873e+00 -1.10927e+00 -1.18820e+00
1.99040e+05 4.97000e+02 -1.17629e+00 -1.00070e+00 -1.35188e+00 -1.14866e+00 -1.10950e+00 -1.18781e+00
1.99200e+05 4.98000e+02 -1.14242e+00 -9.92723e-01 -1.29211e+00 -1.14861e+00 -1.10968e+00 -1.18754e+00
1.99360e+05 4.98000e+02 -1.14242e+00 -9.92723e-01 -1.29211e+00 -1.14859e+00 -1.10980e+00 -1.18739e+00
1.99520e+05 4.98000e+02 -1.14242e+00 -9.92723e-01 -1.29211e+00 -1.14860e+00 -1.10985e+00 -1.18736e+00
1.99680e+05 4.99000e+02 -1.18290e+00 -1.03033e+00 -1.33548e+00 -1.14863e+00 -1.10984e+00 -1.18743e+00
1.99840e+05 4.99000e+02 -1.18290e+00 -1.03033e+00 -1.33548e+00 -1.14869e+00 -1.10977e+00 -1.18761e+00


==> fig/shkadov_8_envs_bs.dat <==
0.00000e+00 0.00000e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.60000e+02 0.00000e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
3.20000e+02 0.00000e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
4.80000e+02 1.00000e+00 -2.90768e+00 -2.73939e+00 -3.07597e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
6.40000e+02 1.00000e+00 -2.90768e+00 -2.73939e+00 -3.07597e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
8.00000e+02 2.00000e+00 -3.22731e+00 -3.06856e+00 -3.38606e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
9.60000e+02 2.00000e+00 -3.22731e+00 -3.06856e+00 -3.38606e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.12000e+03 2.00000e+00 -3.22731e+00 -3.06856e+00 -3.38606e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.28000e+03 3.00000e+00 -3.17434e+00 -2.96880e+00 -3.37988e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.44000e+03 3.00000e+00 -3.17434e+00 -2.96880e+00 -3.37988e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.60000e+03 4.00000e+00 -3.20428e+00 -2.93747e+00 -3.47109e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.76000e+03 4.00000e+00 -3.20428e+00 -2.93747e+00 -3.47109e+00 -3.27182e+00 -3.01535e+00 -3.52829e+00
1.92000e+03 4.00000e+00 -3.20428e+00 -2.93747e+00 -3.47109e+00 -3.27182e+00 -3.01535e+00 -3.52828e+00
2.08000e+03 5.00000e+00 -3.27406e+00 -2.93210e+00 -3.61603e+00 -3.27181e+00 -3.01535e+00 -3.52828e+00
2.24000e+03 5.00000e+00 -3.27406e+00 -2.93210e+00 -3.61603e+00 -3.27181e+00 -3.01535e+00 -3.52827e+00
2.40000e+03 6.00000e+00 -2.96111e+00 -2.59078e+00 -3.33144e+00 -3.27180e+00 -3.01535e+00 -3.52825e+00
2.56000e+03 6.00000e+00 -2.96111e+00 -2.59078e+00 -3.33144e+00 -3.27179e+00 -3.01535e+00 -3.52822e+00
2.72000e+03 6.00000e+00 -2.96111e+00 -2.59078e+00 -3.33144e+00 -3.27176e+00 -3.01535e+00 -3.52818e+00
2.88000e+03 7.00000e+00 -3.14325e+00 -2.86906e+00 -3.41744e+00 -3.27173e+00 -3.01535e+00 -3.52811e+00
3.04000e+03 7.00000e+00 -3.14325e+00 -2.86906e+00 -3.41744e+00 -3.27168e+00 -3.01536e+00 -3.52800e+00
3.20000e+03 8.00000e+00 -3.36789e+00 -3.03401e+00 -3.70177e+00 -3.27161e+00 -3.01537e+00 -3.52786e+00
3.36000e+03 8.00000e+00 -3.36789e+00 -3.03401e+00 -3.70177e+00 -3.27152e+00 -3.01539e+00 -3.52765e+00
3.52000e+03 8.00000e+00 -3.36789e+00 -3.03401e+00 -3.70177e+00 -3.27139e+00 -3.01542e+00 -3.52736e+00
3.68000e+03 9.00000e+00 -3.22165e+00 -3.03319e+00 -3.41011e+00 -3.27122e+00 -3.01546e+00 -3.52699e+00
3.84000e+03 9.00000e+00 -3.22165e+00 -3.03319e+00 -3.41011e+00 -3.27102e+00 -3.01553e+00 -3.52651e+00
4.00000e+03 1.00000e+01 -2.80871e+00 -2.43301e+00 -3.18441e+00 -3.27076e+00 -3.01563e+00 -3.52590e+00
4.16000e+03 1.00000e+01 -2.80871e+00 -2.43301e+00 -3.18441e+00 -3.27046e+00 -3.01577e+00 -3.52514e+00
4.32000e+03 1.00000e+01 -2.80871e+00 -2.43301e+00 -3.18441e+00 -3.27008e+00 -3.01595e+00 -3.52422e+00
4.48000e+03 1.10000e+01 -3.01593e+00 -2.83533e+00 -3.19653e+00 -3.26964e+00 -3.01618e+00 -3.52310e+00
4.64000e+03 1.10000e+01 -3.01593e+00 -2.83533e+00 -3.19653e+00 -3.26912e+00 -3.01646e+00 -3.52179e+00
4.80000e+03 1.20000e+01 -2.96279e+00 -2.67412e+00 -3.25147e+00 -3.26853e+00 -3.01680e+00 -3.52025e+00
4.96000e+03 1.20000e+01 -2.96279e+00 -2.67412e+00 -3.25147e+00 -3.26784e+00 -3.01721e+00 -3.51848e+00
5.12000e+03 1.20000e+01 -2.96279e+00 -2.67412e+00 -3.25147e+00 -3.26707e+00 -3.01769e+00 -3.51645e+00
5.28000e+03 1.30000e+01 -3.02887e+00 -2.71759e+00 -3.34014e+00 -3.26621e+00 -3.01825e+00 -3.51417e+00
5.44000e+03 1.30000e+01 -3.02887e+00 -2.71759e+00 -3.34014e+00 -3.26525e+00 -3.01888e+00 -3.51161e+00
5.60000e+03 1.40000e+01 -2.88683e+00 -2.62634e+00 -3.14733e+00 -3.26419e+00 -3.01960e+00 -3.50878e+00
5.76000e+03 1.40000e+01 -2.88683e+00 -2.62634e+00 -3.14733e+00 -3.26303e+00 -3.02039e+00 -3.50567e+00
5.92000e+03 1.40000e+01 -2.88683e+00 -2.62634e+00 -3.14733e+00 -3.26177e+00 -3.02126e+00 -3.50228e+00
6.08000e+03 1.50000e+01 -2.90610e+00 -2.65291e+00 -3.15928e+00 -3.26041e+00 -3.02221e+00 -3.49861e+00
6.24000e+03 1.50000e+01 -2.90610e+00 -2.65291e+00 -3.15928e+00 -3.25896e+00 -3.02325e+00 -3.49467e+00
6.40000e+03 1.60000e+01 -2.96116e+00 -2.66504e+00 -3.25729e+00 -3.25740e+00 -3.02435e+00 -3.49045e+00
6.56000e+03 1.60000e+01 -2.96116e+00 -2.66504e+00 -3.25729e+00 -3.25575e+00 -3.02553e+00 -3.48597e+00
6.72000e+03 1.60000e+01 -2.96116e+00 -2.66504e+00 -3.25729e+00 -3.25400e+00 -3.02677e+00 -3.48124e+00
6.88000e+03 1.70000e+01 -2.81461e+00 -2.52707e+00 -3.10216e+00 -3.25216e+00 -3.02806e+00 -3.47625e+00
7.04000e+03 1.70000e+01 -2.81461e+00 -2.52707e+00 -3.10216e+00 -3.25022e+00 -3.02942e+00 -3.47102e+00
7.20000e+03 1.80000e+01 -2.73832e+00 -2.50109e+00 -2.97555e+00 -3.24817e+00 -3.03080e+00 -3.46555e+00
7.36000e+03 1.80000e+01 -2.73832e+00 -2.50109e+00 -2.97555e+00 -3.24604e+00 -3.03223e+00 -3.45985e+00
7.52000e+03 1.80000e+01 -2.73832e+00 -2.50109e+00 -2.97555e+00 -3.24380e+00 -3.03367e+00 -3.45394e+00
7.68000e+03 1.90000e+01 -3.00728e+00 -2.78348e+00 -3.23109e+00 -3.24147e+00 -3.03513e+00 -3.44780e+00
7.84000e+03 1.90000e+01 -3.00728e+00 -2.78348e+00 -3.23109e+00 -3.23903e+00 -3.03658e+00 -3.44147e+00
8.00000e+03 2.00000e+01 -2.87810e+00 -2.73901e+00 -3.01718e+00 -3.23647e+00 -3.03801e+00 -3.43492e+00
8.16000e+03 2.00000e+01 -2.87810e+00 -2.73901e+00 -3.01718e+00 -3.23380e+00 -3.03941e+00 -3.42819e+00
8.32000e+03 2.00000e+01 -2.87810e+00 -2.73901e+00 -3.01718e+00 -3.23102e+00 -3.04076e+00 -3.42127e+00
8.48000e+03 2.10000e+01 -3.03608e+00 -2.66898e+00 -3.40317e+00 -3.22811e+00 -3.04204e+00 -3.41417e+00
8.64000e+03 2.10000e+01 -3.03608e+00 -2.66898e+00 -3.40317e+00 -3.22507e+00 -3.04324e+00 -3.40690e+00
8.80000e+03 2.20000e+01 -2.73212e+00 -2.63454e+00 -2.82970e+00 -3.22190e+00 -3.04433e+00 -3.39946e+00
8.96000e+03 2.20000e+01 -2.73212e+00 -2.63454e+00 -2.82970e+00 -3.21858e+00 -3.04529e+00 -3.39187e+00
9.12000e+03 2.20000e+01 -2.73212e+00 -2.63454e+00 -2.82970e+00 -3.21512e+00 -3.04612e+00 -3.38412e+00
9.28000e+03 2.30000e+01 -2.77996e+00 -2.43696e+00 -3.12296e+00 -3.21150e+00 -3.04677e+00 -3.37623e+00
9.44000e+03 2.30000e+01 -2.77996e+00 -2.43696e+00 -3.12296e+00 -3.20772e+00 -3.04724e+00 -3.36820e+00
9.60000e+03 2.40000e+01 -2.44503e+00 -2.34727e+00 -2.54278e+00 -3.20378e+00 -3.04751e+00 -3.36005e+00
9.76000e+03 2.40000e+01 -2.44503e+00 -2.34727e+00 -2.54278e+00 -3.19967e+00 -3.04756e+00 -3.35178e+00
9.92000e+03 2.40000e+01 -2.44503e+00 -2.34727e+00 -2.54278e+00 -3.19538e+00 -3.04737e+00 -3.34340e+00
1.00800e+04 2.50000e+01 -2.53060e+00 -2.38589e+00 -2.67530e+00 -3.19093e+00 -3.04693e+00 -3.33492e+00
1.02400e+04 2.50000e+01 -2.53060e+00 -2.38589e+00 -2.67530e+00 -3.18629e+00 -3.04623e+00 -3.32635e+00
1.04000e+04 2.60000e+01 -2.50883e+00 -2.18756e+00 -2.83011e+00 -3.18148e+00 -3.04526e+00 -3.31769e+00
1.05600e+04 2.60000e+01 -2.50883e+00 -2.18756e+00 -2.83011e+00 -3.17649e+00 -3.04402e+00 -3.30896e+00
1.07200e+04 2.60000e+01 -2.50883e+00 -2.18756e+00 -2.83011e+00 -3.17132e+00 -3.04249e+00 -3.30015e+00
1.08800e+04 2.70000e+01 -2.57909e+00 -2.27487e+00 -2.88332e+00 -3.16599e+00 -3.04069e+00 -3.29129e+00
1.10400e+04 2.70000e+01 -2.57909e+00 -2.27487e+00 -2.88332e+00 -3.16049e+00 -3.03861e+00 -3.28237e+00
1.12000e+04 2.80000e+01 -2.58126e+00 -2.29399e+00 -2.86852e+00 -3.15483e+00 -3.03626e+00 -3.27340e+00
1.13600e+04 2.80000e+01 -2.58126e+00 -2.29399e+00 -2.86852e+00 -3.14902e+00 -3.03365e+00 -3.26439e+00
1.15200e+04 2.80000e+01 -2.58126e+00 -2.29399e+00 -2.86852e+00 -3.14306e+00 -3.03078e+00 -3.25535e+00
1.16800e+04 2.90000e+01 -2.79045e+00 -2.54756e+00 -3.03334e+00 -3.13696e+00 -3.02766e+00 -3.24626e+00
1.18400e+04 2.90000e+01 -2.79045e+00 -2.54756e+00 -3.03334e+00 -3.13073e+00 -3.02430e+00 -3.23715e+00
1.20000e+04 3.00000e+01 -2.62169e+00 -2.30030e+00 -2.94308e+00 -3.12436e+00 -3.02071e+00 -3.22802e+00
1.21600e+04 3.00000e+01 -2.62169e+00 -2.30030e+00 -2.94308e+00 -3.11788e+00 -3.01689e+00 -3.21886e+00
1.23200e+04 3.00000e+01 -2.62169e+00 -2.30030e+00 -2.94308e+00 -3.11127e+00 -3.01286e+00 -3.20969e+00
1.24800e+04 3.10000e+01 -2.34417e+00 -2.14603e+00 -2.54232e+00 -3.10456e+00 -3.00861e+00 -3.20051e+00
1.26400e+04 3.10000e+01 -2.34417e+00 -2.14603e+00 -2.54232e+00 -3.09772e+00 -3.00415e+00 -3.19130e+00
1.28000e+04 3.20000e+01 -2.45066e+00 -2.22509e+00 -2.67623e+00 -3.09078e+00 -2.99947e+00 -3.18209e+00
1.29600e+04 3.20000e+01 -2.45066e+00 -2.22509e+00 -2.67623e+00 -3.08372e+00 -2.99457e+00 -3.17286e+00
1.31200e+04 3.20000e+01 -2.45066e+00 -2.22509e+00 -2.67623e+00 -3.07654e+00 -2.98945e+00 -3.16363e+00
1.32800e+04 3.30000e+01 -2.44504e+00 -2.28550e+00 -2.60459e+00 -3.06925e+00 -2.98410e+00 -3.15439e+00
1.34400e+04 3.30000e+01 -2.44504e+00 -2.28550e+00 -2.60459e+00 -3.06183e+00 -2.97851e+00 -3.14515e+00
1.36000e+04 3.40000e+01 -2.25559e+00 -1.98996e+00 -2.52122e+00 -3.05428e+00 -2.97267e+00 -3.13589e+00
1.37600e+04 3.40000e+01 -2.25559e+00 -1.98996e+00 -2.52122e+00 -3.04660e+00 -2.96657e+00 -3.12664e+00
1.39200e+04 3.40000e+01 -2.25559e+00 -1.98996e+00 -2.52122e+00 -3.03879e+00 -2.96020e+00 -3.11737e+00
1.40800e+04 3.50000e+01 -2.04527e+00 -1.87606e+00 -2.21448e+00 -3.03083e+00 -2.95356e+00 -3.10810e+00
1.42400e+04 3.50000e+01 -2.04527e+00 -1.87606e+00 -2.21448e+00 -3.02273e+00 -2.94664e+00 -3.09883e+00
1.44000e+04 3.60000e+01 -2.23061e+00 -2.06881e+00 -2.39241e+00 -3.01449e+00 -2.93943e+00 -3.08955e+00
1.45600e+04 3.60000e+01 -2.23061e+00 -2.06881e+00 -2.39241e+00 -3.00610e+00 -2.93193e+00 -3.08027e+00
1.47200e+04 3.60000e+01 -2.23061e+00 -2.06881e+00 -2.39241e+00 -2.99757e+00 -2.92413e+00 -3.07100e+00
1.48800e+04 3.70000e+01 -2.25752e+00 -2.08873e+00 -2.42632e+00 -2.98889e+00 -2.91605e+00 -3.06173e+00
1.50400e+04 3.70000e+01 -2.25752e+00 -2.08873e+00 -2.42632e+00 -2.98006e+00 -2.90767e+00 -3.05245e+00
1.52000e+04 3.80000e+01 -2.23551e+00 -1.91184e+00 -2.55917e+00 -2.97110e+00 -2.89901e+00 -3.04319e+00
1.53600e+04 3.80000e+01 -2.23551e+00 -1.91184e+00 -2.55917e+00 -2.96200e+00 -2.89007e+00 -3.03393e+00
1.55200e+04 3.80000e+01 -2.23551e+00 -1.91184e+00 -2.55917e+00 -2.95276e+00 -2.88085e+00 -3.02467e+00
1.56800e+04 3.90000e+01 -2.24940e+00 -2.01855e+00 -2.48025e+00 -2.94339e+00 -2.87137e+00 -3.01542e+00
1.58400e+04 3.90000e+01 -2.24940e+00 -2.01855e+00 -2.48025e+00 -2.93390e+00 -2.86162e+00 -3.00618e+00
1.60000e+04 4.00000e+01 -2.23444e+00 -2.13512e+00 -2.33377e+00 -2.92428e+00 -2.85163e+00 -2.99693e+00
1.61600e+04 4.00000e+01 -2.23444e+00 -2.13512e+00 -2.33377e+00 -2.91455e+00 -2.84141e+00 -2.98769e+00
1.63200e+04 4.00000e+01 -2.23444e+00 -2.13512e+00 -2.33377e+00 -2.90469e+00 -2.83095e+00 -2.97843e+00
1.64800e+04 4.10000e+01 -2.04610e+00 -1.66528e+00 -2.42693e+00 -2.89472e+00 -2.82028e+00 -2.96916e+00
1.66400e+04 4.10000e+01 -2.04610e+00 -1.66528e+00 -2.42693e+00 -2.88464e+00 -2.80940e+00 -2.95987e+00
1.68000e+04 4.20000e+01 -2.13997e+00 -1.89822e+00 -2.38171e+00 -2.87444e+00 -2.79832e+00 -2.95055e+00
1.69600e+04 4.20000e+01 -2.13997e+00 -1.89822e+00 -2.38171e+00 -2.86412e+00 -2.78705e+00 -2.94119e+00
1.71200e+04 4.20000e+01 -2.13997e+00 -1.89822e+00 -2.38171e+00 -2.85368e+00 -2.77560e+00 -2.93177e+00
1.72800e+04 4.30000e+01 -2.08593e+00 -1.77182e+00 -2.40003e+00 -2.84313e+00 -2.76397e+00 -2.92228e+00
1.74400e+04 4.30000e+01 -2.08593e+00 -1.77182e+00 -2.40003e+00 -2.83245e+00 -2.75218e+00 -2.91271e+00
1.76000e+04 4.40000e+01 -2.02951e+00 -1.86555e+00 -2.19347e+00 -2.82164e+00 -2.74023e+00 -2.90305e+00
1.77600e+04 4.40000e+01 -2.02951e+00 -1.86555e+00 -2.19347e+00 -2.81071e+00 -2.72814e+00 -2.89328e+00
1.79200e+04 4.40000e+01 -2.02951e+00 -1.86555e+00 -2.19347e+00 -2.79964e+00 -2.71590e+00 -2.88338e+00
1.80800e+04 4.50000e+01 -2.24780e+00 -2.07040e+00 -2.42520e+00 -2.78844e+00 -2.70353e+00 -2.87335e+00
1.82400e+04 4.50000e+01 -2.24780e+00 -2.07040e+00 -2.42520e+00 -2.77711e+00 -2.69104e+00 -2.86317e+00
1.84000e+04 4.60000e+01 -1.91547e+00 -1.68885e+00 -2.14208e+00 -2.76564e+00 -2.67843e+00 -2.85284e+00
1.85600e+04 4.60000e+01 -1.91547e+00 -1.68885e+00 -2.14208e+00 -2.75404e+00 -2.66574e+00 -2.84234e+00
1.87200e+04 4.60000e+01 -1.91547e+00 -1.68885e+00 -2.14208e+00 -2.74230e+00 -2.65294e+00 -2.83166e+00
1.88800e+04 4.70000e+01 -2.00570e+00 -1.83926e+00 -2.17214e+00 -2.73044e+00 -2.64007e+00 -2.82081e+00
1.90400e+04 4.70000e+01 -2.00570e+00 -1.83926e+00 -2.17214e+00 -2.71845e+00 -2.62713e+00 -2.80977e+00
1.92000e+04 4.80000e+01 -1.73870e+00 -1.52042e+00 -1.95698e+00 -2.70634e+00 -2.61413e+00 -2.79855e+00
1.93600e+04 4.80000e+01 -1.73870e+00 -1.52042e+00 -1.95698e+00 -2.69412e+00 -2.60109e+00 -2.78715e+00
1.95200e+04 4.80000e+01 -1.73870e+00 -1.52042e+00 -1.95698e+00 -2.68179e+00 -2.58800e+00 -2.77557e+00
1.96800e+04 4.90000e+01 -1.64625e+00 -1.49933e+00 -1.79318e+00 -2.66936e+00 -2.57490e+00 -2.76381e+00
1.98400e+04 4.90000e+01 -1.64625e+00 -1.49933e+00 -1.79318e+00 -2.65683e+00 -2.56178e+00 -2.75189e+00
2.00000e+04 5.00000e+01 -1.88312e+00 -1.48316e+00 -2.28308e+00 -2.64423e+00 -2.54867e+00 -2.73980e+00
2.01600e+04 5.00000e+01 -1.88312e+00 -1.48316e+00 -2.28308e+00 -2.63156e+00 -2.53556e+00 -2.72756e+00
2.03200e+04 5.00000e+01 -1.88312e+00 -1.48316e+00 -2.28308e+00 -2.61882e+00 -2.52246e+00 -2.71518e+00
2.04800e+04 5.10000e+01 -2.02392e+00 -1.69399e+00 -2.35386e+00 -2.60603e+00 -2.50940e+00 -2.70266e+00
2.06400e+04 5.10000e+01 -2.02392e+00 -1.69399e+00 -2.35386e+00 -2.59321e+00 -2.49639e+00 -2.69002e+00
2.08000e+04 5.20000e+01 -1.88859e+00 -1.58385e+00 -2.19334e+00 -2.58035e+00 -2.48343e+00 -2.67727e+00
2.09600e+04 5.20000e+01 -1.88859e+00 -1.58385e+00 -2.19334e+00 -2.56748e+00 -2.47054e+00 -2.66441e+00
2.11200e+04 5.20000e+01 -1.88859e+00 -1.58385e+00 -2.19334e+00 -2.55460e+00 -2.45773e+00 -2.65146e+00
2.12800e+04 5.30000e+01 -1.90400e+00 -1.60431e+00 -2.20369e+00 -2.54172e+00 -2.44501e+00 -2.63843e+00
2.14400e+04 5.30000e+01 -1.90400e+00 -1.60431e+00 -2.20369e+00 -2.52885e+00 -2.43239e+00 -2.62531e+00
2.16000e+04 5.40000e+01 -1.69179e+00 -1.41433e+00 -1.96924e+00 -2.51600e+00 -2.41988e+00 -2.61211e+00
2.17600e+04 5.40000e+01 -1.69179e+00 -1.41433e+00 -1.96924e+00 -2.50317e+00 -2.40749e+00 -2.59885e+00
2.19200e+04 5.40000e+01 -1.69179e+00 -1.41433e+00 -1.96924e+00 -2.49037e+00 -2.39522e+00 -2.58551e+00
2.20800e+04 5.50000e+01 -1.82248e+00 -1.51249e+00 -2.13247e+00 -2.47760e+00 -2.38308e+00 -2.57211e+00
2.22400e+04 5.50000e+01 -1.82248e+00 -1.51249e+00 -2.13247e+00 -2.46485e+00 -2.37106e+00 -2.55865e+00
2.24000e+04 5.60000e+01 -1.62733e+00 -1.38976e+00 -1.86489e+00 -2.45215e+00 -2.35917e+00 -2.54512e+00
2.25600e+04 5.60000e+01 -1.62733e+00 -1.38976e+00 -1.86489e+00 -2.43947e+00 -2.34740e+00 -2.53154e+00
2.27200e+04 5.60000e+01 -1.62733e+00 -1.38976e+00 -1.86489e+00 -2.42683e+00 -2.33576e+00 -2.51791e+00
2.28800e+04 5.70000e+01 -1.59686e+00 -1.48044e+00 -1.71327e+00 -2.41422e+00 -2.32422e+00 -2.50423e+00
2.30400e+04 5.70000e+01 -1.59686e+00 -1.48044e+00 -1.71327e+00 -2.40164e+00 -2.31278e+00 -2.49050e+00
2.32000e+04 5.80000e+01 -1.74067e+00 -1.50443e+00 -1.97691e+00 -2.38908e+00 -2.30143e+00 -2.47674e+00
2.33600e+04 5.80000e+01 -1.74067e+00 -1.50443e+00 -1.97691e+00 -2.37655e+00 -2.29014e+00 -2.46296e+00
2.35200e+04 5.80000e+01 -1.74067e+00 -1.50443e+00 -1.97691e+00 -2.36404e+00 -2.27892e+00 -2.44916e+00
2.36800e+04 5.90000e+01 -1.65486e+00 -1.41242e+00 -1.89731e+00 -2.35156e+00 -2.26775e+00 -2.43537e+00
2.38400e+04 5.90000e+01 -1.65486e+00 -1.41242e+00 -1.89731e+00 -2.33910e+00 -2.25660e+00 -2.42160e+00
2.40000e+04 6.00000e+01 -1.72407e+00 -1.49896e+00 -1.94918e+00 -2.32666e+00 -2.24545e+00 -2.40786e+00
2.41600e+04 6.00000e+01 -1.72407e+00 -1.49896e+00 -1.94918e+00 -2.31424e+00 -2.23429e+00 -2.39419e+00
2.43200e+04 6.00000e+01 -1.72407e+00 -1.49896e+00 -1.94918e+00 -2.30185e+00 -2.22310e+00 -2.38060e+00
2.44800e+04 6.10000e+01 -1.48572e+00 -1.25975e+00 -1.71168e+00 -2.28949e+00 -2.21186e+00 -2.36712e+00
2.46400e+04 6.10000e+01 -1.48572e+00 -1.25975e+00 -1.71168e+00 -2.27715e+00 -2.20054e+00 -2.35377e+00
2.48000e+04 6.20000e+01 -1.72884e+00 -1.46355e+00 -1.99414e+00 -2.26485e+00 -2.18912e+00 -2.34059e+00
2.49600e+04 6.20000e+01 -1.72884e+00 -1.46355e+00 -1.99414e+00 -2.25259e+00 -2.17758e+00 -2.32760e+00
2.51200e+04 6.20000e+01 -1.72884e+00 -1.46355e+00 -1.99414e+00 -2.24036e+00 -2.16590e+00 -2.31482e+00
2.52800e+04 6.30000e+01 -1.54287e+00 -1.25850e+00 -1.82724e+00 -2.22817e+00 -2.15407e+00 -2.30227e+00
2.54400e+04 6.30000e+01 -1.54287e+00 -1.25850e+00 -1.82724e+00 -2.21602e+00 -2.14206e+00 -2.28998e+00
2.56000e+04 6.40000e+01 -1.57653e+00 -1.31147e+00 -1.84158e+00 -2.20392e+00 -2.12988e+00 -2.27796e+00
2.57600e+04 6.40000e+01 -1.57653e+00 -1.31147e+00 -1.84158e+00 -2.19187e+00 -2.11751e+00 -2.26623e+00
2.59200e+04 6.40000e+01 -1.57653e+00 -1.31147e+00 -1.84158e+00 -2.17986e+00 -2.10494e+00 -2.25478e+00
2.60800e+04 6.50000e+01 -1.53634e+00 -1.30866e+00 -1.76401e+00 -2.16790e+00 -2.09219e+00 -2.24361e+00
2.62400e+04 6.50000e+01 -1.53634e+00 -1.30866e+00 -1.76401e+00 -2.15600e+00 -2.07927e+00 -2.23272e+00
2.64000e+04 6.60000e+01 -1.43641e+00 -9.71046e-01 -1.90178e+00 -2.14414e+00 -2.06619e+00 -2.22210e+00
2.65600e+04 6.60000e+01 -1.43641e+00 -9.71046e-01 -1.90178e+00 -2.13234e+00 -2.05296e+00 -2.21173e+00
2.67200e+04 6.60000e+01 -1.43641e+00 -9.71046e-01 -1.90178e+00 -2.12060e+00 -2.03962e+00 -2.20159e+00
2.68800e+04 6.70000e+01 -1.42020e+00 -1.23385e+00 -1.60655e+00 -2.10891e+00 -2.02617e+00 -2.19166e+00
2.70400e+04 6.70000e+01 -1.42020e+00 -1.23385e+00 -1.60655e+00 -2.09728e+00 -2.01264e+00 -2.18192e+00
2.72000e+04 6.80000e+01 -1.32643e+00 -1.07783e+00 -1.57502e+00 -2.08571e+00 -1.99908e+00 -2.17234e+00
2.73600e+04 6.80000e+01 -1.32643e+00 -1.07783e+00 -1.57502e+00 -2.07419e+00 -1.98548e+00 -2.16290e+00
2.75200e+04 6.80000e+01 -1.32643e+00 -1.07783e+00 -1.57502e+00 -2.06274e+00 -1.97188e+00 -2.15359e+00
2.76800e+04 6.90000e+01 -1.37785e+00 -1.29428e+00 -1.46142e+00 -2.05134e+00 -1.95831e+00 -2.14437e+00
2.78400e+04 6.90000e+01 -1.37785e+00 -1.29428e+00 -1.46142e+00 -2.04001e+00 -1.94477e+00 -2.13524e+00
2.80000e+04 7.00000e+01 -1.36607e+00 -1.16148e+00 -1.57066e+00 -2.02874e+00 -1.93130e+00 -2.12618e+00
2.81600e+04 7.00000e+01 -1.36607e+00 -1.16148e+00 -1.57066e+00 -2.01753e+00 -1.91790e+00 -2.11716e+00
2.83200e+04 7.00000e+01 -1.36607e+00 -1.16148e+00 -1.57066e+00 -2.00639e+00 -1.90458e+00 -2.10820e+00
2.84800e+04 7.10000e+01 -1.77381e+00 -1.45627e+00 -2.09135e+00 -1.99532e+00 -1.89137e+00 -2.09926e+00
2.86400e+04 7.10000e+01 -1.77381e+00 -1.45627e+00 -2.09135e+00 -1.98431e+00 -1.87826e+00 -2.09036e+00
2.88000e+04 7.20000e+01 -1.20945e+00 -1.02460e+00 -1.39431e+00 -1.97337e+00 -1.86526e+00 -2.08148e+00
2.89600e+04 7.20000e+01 -1.20945e+00 -1.02460e+00 -1.39431e+00 -1.96249e+00 -1.85238e+00 -2.07261e+00
2.91200e+04 7.20000e+01 -1.20945e+00 -1.02460e+00 -1.39431e+00 -1.95169e+00 -1.83962e+00 -2.06375e+00
2.92800e+04 7.30000e+01 -1.39438e+00 -1.08077e+00 -1.70798e+00 -1.94095e+00 -1.82698e+00 -2.05491e+00
2.94400e+04 7.30000e+01 -1.39438e+00 -1.08077e+00 -1.70798e+00 -1.93027e+00 -1.81446e+00 -2.04608e+00
2.96000e+04 7.40000e+01 -1.29701e+00 -1.13894e+00 -1.45508e+00 -1.91965e+00 -1.80206e+00 -2.03725e+00
2.97600e+04 7.40000e+01 -1.29701e+00 -1.13894e+00 -1.45508e+00 -1.90909e+00 -1.78976e+00 -2.02842e+00
2.99200e+04 7.40000e+01 -1.29701e+00 -1.13894e+00 -1.45508e+00 -1.89859e+00 -1.77758e+00 -2.01960e+00
3.00800e+04 7.50000e+01 -1.27251e+00 -1.14721e+00 -1.39782e+00 -1.88814e+00 -1.76550e+00 -2.01078e+00
3.02400e+04 7.50000e+01 -1.27251e+00 -1.14721e+00 -1.39782e+00 -1.87774e+00 -1.75353e+00 -2.00195e+00
3.04000e+04 7.60000e+01 -1.30670e+00 -1.18403e+00 -1.42937e+00 -1.86737e+00 -1.74163e+00 -1.99311e+00
3.05600e+04 7.60000e+01 -1.30670e+00 -1.18403e+00 -1.42937e+00 -1.85705e+00 -1.72984e+00 -1.98427e+00
3.07200e+04 7.60000e+01 -1.30670e+00 -1.18403e+00 -1.42937e+00 -1.84677e+00 -1.71812e+00 -1.97542e+00
3.08800e+04 7.70000e+01 -1.32027e+00 -1.10661e+00 -1.53392e+00 -1.83653e+00 -1.70649e+00 -1.96656e+00
3.10400e+04 7.70000e+01 -1.32027e+00 -1.10661e+00 -1.53392e+00 -1.82631e+00 -1.69493e+00 -1.95768e+00
3.12000e+04 7.80000e+01 -1.20040e+00 -1.03808e+00 -1.36271e+00 -1.81612e+00 -1.68344e+00 -1.94880e+00
3.13600e+04 7.80000e+01 -1.20040e+00 -1.03808e+00 -1.36271e+00 -1.80596e+00 -1.67203e+00 -1.93990e+00
3.15200e+04 7.80000e+01 -1.20040e+00 -1.03808e+00 -1.36271e+00 -1.79584e+00 -1.66069e+00 -1.93098e+00
3.16800e+04 7.90000e+01 -1.15259e+00 -9.90680e-01 -1.31449e+00 -1.78574e+00 -1.64942e+00 -1.92206e+00
3.18400e+04 7.90000e+01 -1.15259e+00 -9.90680e-01 -1.31449e+00 -1.77567e+00 -1.63822e+00 -1.91312e+00
3.20000e+04 8.00000e+01 -1.18267e+00 -1.00127e+00 -1.36407e+00 -1.76563e+00 -1.62709e+00 -1.90417e+00
3.21600e+04 8.00000e+01 -1.18267e+00 -1.00127e+00 -1.36407e+00 -1.75562e+00 -1.61603e+00 -1.89522e+00
3.23200e+04 8.00000e+01 -1.18267e+00 -1.00127e+00 -1.36407e+00 -1.74565e+00 -1.60505e+00 -1.88626e+00
3.24800e+04 8.10000e+01 -1.25904e+00 -1.08275e+00 -1.43533e+00 -1.73572e+00 -1.59415e+00 -1.87729e+00
3.26400e+04 8.10000e+01 -1.25904e+00 -1.08275e+00 -1.43533e+00 -1.72583e+00 -1.58333e+00 -1.86832e+00
3.28000e+04 8.20000e+01 -1.09947e+00 -8.39998e-01 -1.35894e+00 -1.71598e+00 -1.57260e+00 -1.85936e+00
3.29600e+04 8.20000e+01 -1.09947e+00 -8.39998e-01 -1.35894e+00 -1.70617e+00 -1.56195e+00 -1.85039e+00
3.31200e+04 8.20000e+01 -1.09947e+00 -8.39998e-01 -1.35894e+00 -1.69641e+00 -1.55140e+00 -1.84142e+00
3.32800e+04 8.30000e+01 -1.16919e+00 -1.02211e+00 -1.31628e+00 -1.68670e+00 -1.54095e+00 -1.83244e+00
3.34400e+04 8.30000e+01 -1.16919e+00 -1.02211e+00 -1.31628e+00 -1.67704e+00 -1.53061e+00 -1.82347e+00
3.36000e+04 8.40000e+01 -1.12459e+00 -9.63800e-01 -1.28538e+00 -1.66743e+00 -1.52037e+00 -1.81448e+00
3.37600e+04 8.40000e+01 -1.12459e+00 -9.63800e-01 -1.28538e+00 -1.65787e+00 -1.51025e+00 -1.80549e+00
3.39200e+04 8.40000e+01 -1.12459e+00 -9.63800e-01 -1.28538e+00 -1.64836e+00 -1.50024e+00 -1.79649e+00
3.40800e+04 8.50000e+01 -1.16726e+00 -9.63173e-01 -1.37136e+00 -1.63891e+00 -1.49035e+00 -1.78748e+00
3.42400e+04 8.50000e+01 -1.16726e+00 -9.63173e-01 -1.37136e+00 -1.62951e+00 -1.48057e+00 -1.77845e+00
3.44000e+04 8.60000e+01 -1.14972e+00 -9.69939e-01 -1.32949e+00 -1.62016e+00 -1.47092e+00 -1.76940e+00
3.45600e+04 8.60000e+01 -1.14972e+00 -9.69939e-01 -1.32949e+00 -1.61086e+00 -1.46140e+00 -1.76033e+00
3.47200e+04 8.60000e+01 -1.14972e+00 -9.69939e-01 -1.32949e+00 -1.60161e+00 -1.45200e+00 -1.75123e+00
3.48800e+04 8.70000e+01 -1.31506e+00 -1.09733e+00 -1.53280e+00 -1.59241e+00 -1.44272e+00 -1.74210e+00
3.50400e+04 8.70000e+01 -1.31506e+00 -1.09733e+00 -1.53280e+00 -1.58325e+00 -1.43355e+00 -1.73294e+00
3.52000e+04 8.80000e+01 -1.09587e+00 -9.47271e-01 -1.24448e+00 -1.57413e+00 -1.42451e+00 -1.72374e+00
3.53600e+04 8.80000e+01 -1.09587e+00 -9.47271e-01 -1.24448e+00 -1.56505e+00 -1.41558e+00 -1.71452e+00
3.55200e+04 8.80000e+01 -1.09587e+00 -9.47271e-01 -1.24448e+00 -1.55600e+00 -1.40676e+00 -1.70525e+00
3.56800e+04 8.90000e+01 -1.09182e+00 -9.92064e-01 -1.19158e+00 -1.54700e+00 -1.39804e+00 -1.69595e+00
3.58400e+04 8.90000e+01 -1.09182e+00 -9.92064e-01 -1.19158e+00 -1.53802e+00 -1.38943e+00 -1.68662e+00
3.60000e+04 9.00000e+01 -1.07332e+00 -9.36537e-01 -1.21010e+00 -1.52908e+00 -1.38090e+00 -1.67725e+00
3.61600e+04 9.00000e+01 -1.07332e+00 -9.36537e-01 -1.21010e+00 -1.52016e+00 -1.37246e+00 -1.66786e+00
3.63200e+04 9.00000e+01 -1.07332e+00 -9.36537e-01 -1.21010e+00 -1.51128e+00 -1.36411e+00 -1.65845e+00
3.64800e+04 9.10000e+01 -1.00784e+00 -9.38243e-01 -1.07744e+00 -1.50242e+00 -1.35582e+00 -1.64902e+00
3.66400e+04 9.10000e+01 -1.00784e+00 -9.38243e-01 -1.07744e+00 -1.49359e+00 -1.34760e+00 -1.63958e+00
3.68000e+04 9.20000e+01 -1.11992e+00 -9.39875e-01 -1.29996e+00 -1.48479e+00 -1.33945e+00 -1.63013e+00
3.69600e+04 9.20000e+01 -1.11992e+00 -9.39875e-01 -1.29996e+00 -1.47603e+00 -1.33136e+00 -1.62070e+00
3.71200e+04 9.20000e+01 -1.11992e+00 -9.39875e-01 -1.29996e+00 -1.46729e+00 -1.32331e+00 -1.61127e+00
3.72800e+04 9.30000e+01 -1.08834e+00 -9.74047e-01 -1.20264e+00 -1.45860e+00 -1.31532e+00 -1.60187e+00
3.74400e+04 9.30000e+01 -1.08834e+00 -9.74047e-01 -1.20264e+00 -1.44994e+00 -1.30738e+00 -1.59249e+00
3.76000e+04 9.40000e+01 -1.00770e+00 -8.92914e-01 -1.12248e+00 -1.44133e+00 -1.29949e+00 -1.58317e+00
3.77600e+04 9.40000e+01 -1.00770e+00 -8.92914e-01 -1.12248e+00 -1.43277e+00 -1.29164e+00 -1.57390e+00
3.79200e+04 9.40000e+01 -1.00770e+00 -8.92914e-01 -1.12248e+00 -1.42427e+00 -1.28385e+00 -1.56469e+00
3.80800e+04 9.50000e+01 -1.01816e+00 -9.18905e-01 -1.11742e+00 -1.41583e+00 -1.27610e+00 -1.55556e+00
3.82400e+04 9.50000e+01 -1.01816e+00 -9.18905e-01 -1.11742e+00 -1.40746e+00 -1.26842e+00 -1.54651e+00
3.84000e+04 9.60000e+01 -9.73259e-01 -9.08055e-01 -1.03846e+00 -1.39916e+00 -1.26078e+00 -1.53754e+00
3.85600e+04 9.60000e+01 -9.73259e-01 -9.08055e-01 -1.03846e+00 -1.39095e+00 -1.25322e+00 -1.52868e+00
3.87200e+04 9.60000e+01 -9.73259e-01 -9.08055e-01 -1.03846e+00 -1.38282e+00 -1.24572e+00 -1.51992e+00
3.88800e+04 9.70000e+01 -1.13431e+00 -1.08451e+00 -1.18411e+00 -1.37478e+00 -1.23829e+00 -1.51127e+00
3.90400e+04 9.70000e+01 -1.13431e+00 -1.08451e+00 -1.18411e+00 -1.36684e+00 -1.23094e+00 -1.50273e+00
3.92000e+04 9.80000e+01 -1.07439e+00 -9.83402e-01 -1.16538e+00 -1.35899e+00 -1.22368e+00 -1.49430e+00
3.93600e+04 9.80000e+01 -1.07439e+00 -9.83402e-01 -1.16538e+00 -1.35125e+00 -1.21650e+00 -1.48599e+00
3.95200e+04 9.80000e+01 -1.07439e+00 -9.83402e-01 -1.16538e+00 -1.34361e+00 -1.20942e+00 -1.47779e+00
3.96800e+04 9.90000e+01 -8.96335e-01 -7.33020e-01 -1.05965e+00 -1.33607e+00 -1.20244e+00 -1.46970e+00
3.98400e+04 9.90000e+01 -8.96335e-01 -7.33020e-01 -1.05965e+00 -1.32865e+00 -1.19557e+00 -1.46173e+00
4.00000e+04 1.00000e+02 -9.91687e-01 -8.67513e-01 -1.11586e+00 -1.32133e+00 -1.18882e+00 -1.45385e+00
4.01600e+04 1.00000e+02 -9.91687e-01 -8.67513e-01 -1.11586e+00 -1.31412e+00 -1.18217e+00 -1.44607e+00
4.03200e+04 1.00000e+02 -9.91687e-01 -8.67513e-01 -1.11586e+00 -1.30702e+00 -1.17565e+00 -1.43839e+00
4.04800e+04 1.01000e+02 -9.98847e-01 -9.04683e-01 -1.09301e+00 -1.30002e+00 -1.16925e+00 -1.43080e+00
4.06400e+04 1.01000e+02 -9.98847e-01 -9.04683e-01 -1.09301e+00 -1.29313e+00 -1.16298e+00 -1.42328e+00
4.08000e+04 1.02000e+02 -8.76991e-01 -8.28484e-01 -9.25497e-01 -1.28633e+00 -1.15683e+00 -1.41584e+00
4.09600e+04 1.02000e+02 -8.76991e-01 -8.28484e-01 -9.25497e-01 -1.27963e+00 -1.15081e+00 -1.40846e+00
4.11200e+04 1.02000e+02 -8.76991e-01 -8.28484e-01 -9.25497e-01 -1.27304e+00 -1.14493e+00 -1.40115e+00
4.12800e+04 1.03000e+02 -9.88151e-01 -8.78154e-01 -1.09815e+00 -1.26653e+00 -1.13918e+00 -1.39388e+00
4.14400e+04 1.03000e+02 -9.88151e-01 -8.78154e-01 -1.09815e+00 -1.26011e+00 -1.13356e+00 -1.38666e+00
4.16000e+04 1.04000e+02 -9.80151e-01 -8.66752e-01 -1.09355e+00 -1.25378e+00 -1.12808e+00 -1.37948e+00
4.17600e+04 1.04000e+02 -9.80151e-01 -8.66752e-01 -1.09355e+00 -1.24753e+00 -1.12273e+00 -1.37234e+00
4.19200e+04 1.04000e+02 -9.80151e-01 -8.66752e-01 -1.09355e+00 -1.24137e+00 -1.11752e+00 -1.36522e+00
4.20800e+04 1.05000e+02 -8.32572e-01 -7.71126e-01 -8.94019e-01 -1.23528e+00 -1.11244e+00 -1.35813e+00
4.22400e+04 1.05000e+02 -8.32572e-01 -7.71126e-01 -8.94019e-01 -1.22927e+00 -1.10749e+00 -1.35105e+00
4.24000e+04 1.06000e+02 -8.46957e-01 -7.72692e-01 -9.21222e-01 -1.22334e+00 -1.10268e+00 -1.34399e+00
4.25600e+04 1.06000e+02 -8.46957e-01 -7.72692e-01 -9.21222e-01 -1.21747e+00 -1.09800e+00 -1.33695e+00
4.27200e+04 1.06000e+02 -8.46957e-01 -7.72692e-01 -9.21222e-01 -1.21168e+00 -1.09344e+00 -1.32992e+00
4.28800e+04 1.07000e+02 -8.70046e-01 -7.73578e-01 -9.66514e-01 -1.20594e+00 -1.08900e+00 -1.32289e+00
4.30400e+04 1.07000e+02 -8.70046e-01 -7.73578e-01 -9.66514e-01 -1.20028e+00 -1.08469e+00 -1.31587e+00
4.32000e+04 1.08000e+02 -8.69604e-01 -7.83757e-01 -9.55451e-01 -1.19467e+00 -1.08048e+00 -1.30887e+00
4.33600e+04 1.08000e+02 -8.69604e-01 -7.83757e-01 -9.55451e-01 -1.18913e+00 -1.07639e+00 -1.30187e+00
4.35200e+04 1.08000e+02 -8.69604e-01 -7.83757e-01 -9.55451e-01 -1.18364e+00 -1.07240e+00 -1.29488e+00
4.36800e+04 1.09000e+02 -8.42795e-01 -7.59991e-01 -9.25598e-01 -1.17820e+00 -1.06852e+00 -1.28789e+00
4.38400e+04 1.09000e+02 -8.42795e-01 -7.59991e-01 -9.25598e-01 -1.17282e+00 -1.06472e+00 -1.28091e+00
4.40000e+04 1.10000e+02 -8.95173e-01 -8.31218e-01 -9.59129e-01 -1.16748e+00 -1.06102e+00 -1.27395e+00
4.41600e+04 1.10000e+02 -8.95173e-01 -8.31218e-01 -9.59129e-01 -1.16219e+00 -1.05739e+00 -1.26699e+00
4.43200e+04 1.10000e+02 -8.95173e-01 -8.31218e-01 -9.59129e-01 -1.15694e+00 -1.05384e+00 -1.26004e+00
4.44800e+04 1.11000e+02 -9.18723e-01 -8.25050e-01 -1.01240e+00 -1.15174e+00 -1.05036e+00 -1.25312e+00
4.46400e+04 1.11000e+02 -9.18723e-01 -8.25050e-01 -1.01240e+00 -1.14656e+00 -1.04693e+00 -1.24620e+00
4.48000e+04 1.12000e+02 -7.97413e-01 -7.14944e-01 -8.79881e-01 -1.14143e+00 -1.04355e+00 -1.23930e+00
4.49600e+04 1.12000e+02 -7.97413e-01 -7.14944e-01 -8.79881e-01 -1.13632e+00 -1.04022e+00 -1.23241e+00
4.51200e+04 1.12000e+02 -7.97413e-01 -7.14944e-01 -8.79881e-01 -1.13123e+00 -1.03692e+00 -1.22554e+00
4.52800e+04 1.13000e+02 -8.43792e-01 -7.58313e-01 -9.29271e-01 -1.12617e+00 -1.03365e+00 -1.21869e+00
4.54400e+04 1.13000e+02 -8.43792e-01 -7.58313e-01 -9.29271e-01 -1.12112e+00 -1.03039e+00 -1.21185e+00
4.56000e+04 1.14000e+02 -7.76402e-01 -7.07373e-01 -8.45431e-01 -1.11609e+00 -1.02714e+00 -1.20505e+00
4.57600e+04 1.14000e+02 -7.76402e-01 -7.07373e-01 -8.45431e-01 -1.11107e+00 -1.02389e+00 -1.19825e+00
4.59200e+04 1.14000e+02 -7.76402e-01 -7.07373e-01 -8.45431e-01 -1.10605e+00 -1.02063e+00 -1.19148e+00
4.60800e+04 1.15000e+02 -7.14249e-01 -6.35290e-01 -7.93207e-01 -1.10104e+00 -1.01735e+00 -1.18473e+00
4.62400e+04 1.15000e+02 -7.14249e-01 -6.35290e-01 -7.93207e-01 -1.09602e+00 -1.01405e+00 -1.17800e+00
4.64000e+04 1.16000e+02 -7.95939e-01 -6.84267e-01 -9.07611e-01 -1.09101e+00 -1.01072e+00 -1.17130e+00
4.65600e+04 1.16000e+02 -7.95939e-01 -6.84267e-01 -9.07611e-01 -1.08599e+00 -1.00736e+00 -1.16462e+00
4.67200e+04 1.16000e+02 -7.95939e-01 -6.84267e-01 -9.07611e-01 -1.08096e+00 -1.00395e+00 -1.15798e+00
4.68800e+04 1.17000e+02 -7.78087e-01 -6.95582e-01 -8.60592e-01 -1.07593e+00 -1.00049e+00 -1.15136e+00
4.70400e+04 1.17000e+02 -7.78087e-01 -6.95582e-01 -8.60592e-01 -1.07088e+00 -9.96981e-01 -1.14478e+00
4.72000e+04 1.18000e+02 -7.88322e-01 -6.49551e-01 -9.27093e-01 -1.06583e+00 -9.93417e-01 -1.13824e+00
4.73600e+04 1.18000e+02 -7.88322e-01 -6.49551e-01 -9.27093e-01 -1.06076e+00 -9.89797e-01 -1.13173e+00
4.75200e+04 1.18000e+02 -7.88322e-01 -6.49551e-01 -9.27093e-01 -1.05570e+00 -9.86118e-01 -1.12527e+00
4.76800e+04 1.19000e+02 -7.13217e-01 -6.50350e-01 -7.76084e-01 -1.05062e+00 -9.82380e-01 -1.11885e+00
4.78400e+04 1.19000e+02 -7.13217e-01 -6.50350e-01 -7.76084e-01 -1.04553e+00 -9.78582e-01 -1.11248e+00
4.80000e+04 1.20000e+02 -7.51029e-01 -6.45887e-01 -8.56171e-01 -1.04044e+00 -9.74728e-01 -1.10616e+00
4.81600e+04 1.20000e+02 -7.51029e-01 -6.45887e-01 -8.56171e-01 -1.03535e+00 -9.70815e-01 -1.09989e+00
4.83200e+04 1.20000e+02 -7.51029e-01 -6.45887e-01 -8.56171e-01 -1.03026e+00 -9.66848e-01 -1.09368e+00
4.84800e+04 1.21000e+02 -7.56641e-01 -6.96194e-01 -8.17088e-01 -1.02517e+00 -9.62829e-01 -1.08752e+00
4.86400e+04 1.21000e+02 -7.56641e-01 -6.96194e-01 -8.17088e-01 -1.02008e+00 -9.58761e-01 -1.08140e+00
4.88000e+04 1.22000e+02 -7.23347e-01 -6.54915e-01 -7.91778e-01 -1.01500e+00 -9.54646e-01 -1.07534e+00
4.89600e+04 1.22000e+02 -7.23347e-01 -6.54915e-01 -7.91778e-01 -1.00991e+00 -9.50490e-01 -1.06934e+00
4.91200e+04 1.22000e+02 -7.23347e-01 -6.54915e-01 -7.91778e-01 -1.00484e+00 -9.46296e-01 -1.06339e+00
4.92800e+04 1.23000e+02 -7.71159e-01 -7.28800e-01 -8.13517e-01 -9.99773e-01 -9.42066e-01 -1.05748e+00
4.94400e+04 1.23000e+02 -7.71159e-01 -7.28800e-01 -8.13517e-01 -9.94709e-01 -9.37803e-01 -1.05161e+00
4.96000e+04 1.24000e+02 -7.62036e-01 -6.56900e-01 -8.67171e-01 -9.89656e-01 -9.33514e-01 -1.04580e+00
4.97600e+04 1.24000e+02 -7.62036e-01 -6.56900e-01 -8.67171e-01 -9.84611e-01 -9.29202e-01 -1.04002e+00
4.99200e+04 1.24000e+02 -7.62036e-01 -6.56900e-01 -8.67171e-01 -9.79573e-01 -9.24867e-01 -1.03428e+00
5.00800e+04 1.25000e+02 -7.60181e-01 -7.45291e-01 -7.75072e-01 -9.74543e-01 -9.20515e-01 -1.02857e+00
5.02400e+04 1.25000e+02 -7.60181e-01 -7.45291e-01 -7.75072e-01 -9.69522e-01 -9.16148e-01 -1.02290e+00
5.04000e+04 1.26000e+02 -7.71028e-01 -7.36062e-01 -8.05993e-01 -9.64512e-01 -9.11769e-01 -1.01726e+00
5.05600e+04 1.26000e+02 -7.71028e-01 -7.36062e-01 -8.05993e-01 -9.59512e-01 -9.07382e-01 -1.01164e+00
5.07200e+04 1.26000e+02 -7.71028e-01 -7.36062e-01 -8.05993e-01 -9.54520e-01 -9.02986e-01 -1.00605e+00
5.08800e+04 1.27000e+02 -8.10876e-01 -6.35718e-01 -9.86034e-01 -9.49537e-01 -8.98587e-01 -1.00049e+00
5.10400e+04 1.27000e+02 -8.10876e-01 -6.35718e-01 -9.86034e-01 -9.44566e-01 -8.94185e-01 -9.94948e-01
5.12000e+04 1.28000e+02 -7.36525e-01 -7.01835e-01 -7.71215e-01 -9.39609e-01 -8.89781e-01 -9.89437e-01
5.13600e+04 1.28000e+02 -7.36525e-01 -7.01835e-01 -7.71215e-01 -9.34663e-01 -8.85379e-01 -9.83947e-01
5.15200e+04 1.28000e+02 -7.36525e-01 -7.01835e-01 -7.71215e-01 -9.29732e-01 -8.80979e-01 -9.78485e-01
5.16800e+04 1.29000e+02 -7.23787e-01 -6.17995e-01 -8.29580e-01 -9.24817e-01 -8.76584e-01 -9.73050e-01
5.18400e+04 1.29000e+02 -7.23787e-01 -6.17995e-01 -8.29580e-01 -9.19921e-01 -8.72195e-01 -9.67646e-01
5.20000e+04 1.30000e+02 -7.81967e-01 -6.67398e-01 -8.96536e-01 -9.15045e-01 -8.67814e-01 -9.62276e-01
5.21600e+04 1.30000e+02 -7.81967e-01 -6.67398e-01 -8.96536e-01 -9.10192e-01 -8.63443e-01 -9.56941e-01
5.23200e+04 1.30000e+02 -7.81967e-01 -6.67398e-01 -8.96536e-01 -9.05367e-01 -8.59086e-01 -9.51649e-01
5.24800e+04 1.31000e+02 -7.95318e-01 -6.66091e-01 -9.24546e-01 -9.00573e-01 -8.54743e-01 -9.46403e-01
5.26400e+04 1.31000e+02 -7.95318e-01 -6.66091e-01 -9.24546e-01 -8.95812e-01 -8.50418e-01 -9.41207e-01
5.28000e+04 1.32000e+02 -7.22683e-01 -6.70371e-01 -7.74995e-01 -8.91091e-01 -8.46113e-01 -9.36068e-01
5.29600e+04 1.32000e+02 -7.22683e-01 -6.70371e-01 -7.74995e-01 -8.86413e-01 -8.41833e-01 -9.30992e-01
5.31200e+04 1.32000e+02 -7.22683e-01 -6.70371e-01 -7.74995e-01 -8.81783e-01 -8.37580e-01 -9.25986e-01
5.32800e+04 1.33000e+02 -7.20803e-01 -6.69520e-01 -7.72086e-01 -8.77206e-01 -8.33358e-01 -9.21055e-01
5.34400e+04 1.33000e+02 -7.20803e-01 -6.69520e-01 -7.72086e-01 -8.72689e-01 -8.29170e-01 -9.16208e-01
5.36000e+04 1.34000e+02 -6.88785e-01 -6.25603e-01 -7.51967e-01 -8.68235e-01 -8.25021e-01 -9.11450e-01
5.37600e+04 1.34000e+02 -6.88785e-01 -6.25603e-01 -7.51967e-01 -8.63852e-01 -8.20914e-01 -9.06789e-01
5.39200e+04 1.34000e+02 -6.88785e-01 -6.25603e-01 -7.51967e-01 -8.59543e-01 -8.16855e-01 -9.02232e-01
5.40800e+04 1.35000e+02 -6.89707e-01 -6.23802e-01 -7.55612e-01 -8.55314e-01 -8.12845e-01 -8.97784e-01
5.42400e+04 1.35000e+02 -6.89707e-01 -6.23802e-01 -7.55612e-01 -8.51171e-01 -8.08891e-01 -8.93451e-01
5.44000e+04 1.36000e+02 -6.88694e-01 -6.02753e-01 -7.74635e-01 -8.47117e-01 -8.04997e-01 -8.89238e-01
5.45600e+04 1.36000e+02 -6.88694e-01 -6.02753e-01 -7.74635e-01 -8.43158e-01 -8.01166e-01 -8.85151e-01
5.47200e+04 1.36000e+02 -6.88694e-01 -6.02753e-01 -7.74635e-01 -8.39298e-01 -7.97403e-01 -8.81192e-01
5.48800e+04 1.37000e+02 -6.24171e-01 -5.54532e-01 -6.93810e-01 -8.35539e-01 -7.93712e-01 -8.77366e-01
5.50400e+04 1.37000e+02 -6.24171e-01 -5.54532e-01 -6.93810e-01 -8.31886e-01 -7.90098e-01 -8.73675e-01
5.52000e+04 1.38000e+02 -6.83234e-01 -6.02784e-01 -7.63684e-01 -8.28341e-01 -7.86563e-01 -8.70119e-01
5.53600e+04 1.38000e+02 -6.83234e-01 -6.02784e-01 -7.63684e-01 -8.24906e-01 -7.83112e-01 -8.66701e-01
5.55200e+04 1.38000e+02 -6.83234e-01 -6.02784e-01 -7.63684e-01 -8.21582e-01 -7.79747e-01 -8.63418e-01
5.56800e+04 1.39000e+02 -7.28206e-01 -6.58198e-01 -7.98213e-01 -8.18370e-01 -7.76471e-01 -8.60270e-01
5.58400e+04 1.39000e+02 -7.28206e-01 -6.58198e-01 -7.98213e-01 -8.15271e-01 -7.73287e-01 -8.57255e-01
5.60000e+04 1.40000e+02 -7.61068e-01 -6.71420e-01 -8.50716e-01 -8.12281e-01 -7.70194e-01 -8.54368e-01
5.61600e+04 1.40000e+02 -7.61068e-01 -6.71420e-01 -8.50716e-01 -8.09401e-01 -7.67197e-01 -8.51606e-01
5.63200e+04 1.40000e+02 -7.61068e-01 -6.71420e-01 -8.50716e-01 -8.06628e-01 -7.64293e-01 -8.48963e-01
5.64800e+04 1.41000e+02 -6.94475e-01 -6.42250e-01 -7.46699e-01 -8.03958e-01 -7.61483e-01 -8.46434e-01
5.66400e+04 1.41000e+02 -6.94475e-01 -6.42250e-01 -7.46699e-01 -8.01388e-01 -7.58766e-01 -8.44010e-01
5.68000e+04 1.42000e+02 -7.14237e-01 -6.43736e-01 -7.84739e-01 -7.98913e-01 -7.56139e-01 -8.41686e-01
5.69600e+04 1.42000e+02 -7.14237e-01 -6.43736e-01 -7.84739e-01 -7.96526e-01 -7.53601e-01 -8.39451e-01
5.71200e+04 1.42000e+02 -7.14237e-01 -6.43736e-01 -7.84739e-01 -7.94222e-01 -7.51149e-01 -8.37296e-01
5.72800e+04 1.43000e+02 -6.73475e-01 -6.21445e-01 -7.25504e-01 -7.91996e-01 -7.48777e-01 -8.35214e-01
5.74400e+04 1.43000e+02 -6.73475e-01 -6.21445e-01 -7.25504e-01 -7.89838e-01 -7.46482e-01 -8.33194e-01
5.76000e+04 1.44000e+02 -6.20766e-01 -5.82446e-01 -6.59087e-01 -7.87743e-01 -7.44260e-01 -8.31226e-01
5.77600e+04 1.44000e+02 -6.20766e-01 -5.82446e-01 -6.59087e-01 -7.85703e-01 -7.42106e-01 -8.29300e-01
5.79200e+04 1.44000e+02 -6.20766e-01 -5.82446e-01 -6.59087e-01 -7.83710e-01 -7.40014e-01 -8.27407e-01
5.80800e+04 1.45000e+02 -5.89257e-01 -5.56188e-01 -6.22327e-01 -7.81758e-01 -7.37979e-01 -8.25538e-01
5.82400e+04 1.45000e+02 -5.89257e-01 -5.56188e-01 -6.22327e-01 -7.79840e-01 -7.35996e-01 -8.23684e-01
5.84000e+04 1.46000e+02 -6.62879e-01 -5.68695e-01 -7.57063e-01 -7.77949e-01 -7.34061e-01 -8.21837e-01
5.85600e+04 1.46000e+02 -6.62879e-01 -5.68695e-01 -7.57063e-01 -7.76080e-01 -7.32169e-01 -8.19990e-01
5.87200e+04 1.46000e+02 -6.62879e-01 -5.68695e-01 -7.57063e-01 -7.74227e-01 -7.30316e-01 -8.18137e-01
5.88800e+04 1.47000e+02 -6.72487e-01 -6.08330e-01 -7.36644e-01 -7.72386e-01 -7.28500e-01 -8.16272e-01
5.90400e+04 1.47000e+02 -6.72487e-01 -6.08330e-01 -7.36644e-01 -7.70553e-01 -7.26715e-01 -8.14391e-01
5.92000e+04 1.48000e+02 -6.97941e-01 -5.90496e-01 -8.05386e-01 -7.68725e-01 -7.24961e-01 -8.12490e-01
5.93600e+04 1.48000e+02 -6.97941e-01 -5.90496e-01 -8.05386e-01 -7.66900e-01 -7.23235e-01 -8.10565e-01
5.95200e+04 1.48000e+02 -6.97941e-01 -5.90496e-01 -8.05386e-01 -7.65075e-01 -7.21535e-01 -8.08616e-01
5.96800e+04 1.49000e+02 -6.61802e-01 -5.90794e-01 -7.32810e-01 -7.63251e-01 -7.19861e-01 -8.06641e-01
5.98400e+04 1.49000e+02 -6.61802e-01 -5.90794e-01 -7.32810e-01 -7.61424e-01 -7.18210e-01 -8.04638e-01
6.00000e+04 1.50000e+02 -6.93123e-01 -6.22465e-01 -7.63781e-01 -7.59596e-01 -7.16583e-01 -8.02608e-01
6.01600e+04 1.50000e+02 -6.93123e-01 -6.22465e-01 -7.63781e-01 -7.57765e-01 -7.14979e-01 -8.00551e-01
6.03200e+04 1.50000e+02 -6.93123e-01 -6.22465e-01 -7.63781e-01 -7.55932e-01 -7.13397e-01 -7.98467e-01
6.04800e+04 1.51000e+02 -7.20628e-01 -6.62094e-01 -7.79163e-01 -7.54095e-01 -7.11836e-01 -7.96355e-01
6.06400e+04 1.51000e+02 -7.20628e-01 -6.62094e-01 -7.79163e-01 -7.52257e-01 -7.10296e-01 -7.94217e-01
6.08000e+04 1.52000e+02 -6.63996e-01 -6.49388e-01 -6.78603e-01 -7.50414e-01 -7.08775e-01 -7.92054e-01
6.09600e+04 1.52000e+02 -6.63996e-01 -6.49388e-01 -6.78603e-01 -7.48570e-01 -7.07275e-01 -7.89865e-01
6.11200e+04 1.52000e+02 -6.63996e-01 -6.49388e-01 -6.78603e-01 -7.46721e-01 -7.05791e-01 -7.87651e-01
6.12800e+04 1.53000e+02 -6.65615e-01 -5.70295e-01 -7.60935e-01 -7.44869e-01 -7.04324e-01 -7.85415e-01
6.14400e+04 1.53000e+02 -6.65615e-01 -5.70295e-01 -7.60935e-01 -7.43014e-01 -7.02871e-01 -7.83156e-01
6.16000e+04 1.54000e+02 -6.41043e-01 -6.01545e-01 -6.80541e-01 -7.41154e-01 -7.01432e-01 -7.80876e-01
6.17600e+04 1.54000e+02 -6.41043e-01 -6.01545e-01 -6.80541e-01 -7.39290e-01 -7.00005e-01 -7.78576e-01
6.19200e+04 1.54000e+02 -6.41043e-01 -6.01545e-01 -6.80541e-01 -7.37423e-01 -6.98586e-01 -7.76260e-01
6.20800e+04 1.55000e+02 -6.63278e-01 -5.44281e-01 -7.82276e-01 -7.35553e-01 -6.97177e-01 -7.73929e-01
6.22400e+04 1.55000e+02 -6.63278e-01 -5.44281e-01 -7.82276e-01 -7.33680e-01 -6.95773e-01 -7.71587e-01
6.24000e+04 1.56000e+02 -6.07254e-01 -5.65630e-01 -6.48878e-01 -7.31805e-01 -6.94374e-01 -7.69236e-01
6.25600e+04 1.56000e+02 -6.07254e-01 -5.65630e-01 -6.48878e-01 -7.29931e-01 -6.92980e-01 -7.66882e-01
6.27200e+04 1.56000e+02 -6.07254e-01 -5.65630e-01 -6.48878e-01 -7.28058e-01 -6.91588e-01 -7.64527e-01
6.28800e+04 1.57000e+02 -6.14503e-01 -5.69097e-01 -6.59909e-01 -7.26188e-01 -6.90199e-01 -7.62177e-01
6.30400e+04 1.57000e+02 -6.14503e-01 -5.69097e-01 -6.59909e-01 -7.24325e-01 -6.88813e-01 -7.59836e-01
6.32000e+04 1.58000e+02 -6.19874e-01 -5.37118e-01 -7.02630e-01 -7.22470e-01 -6.87429e-01 -7.57510e-01
6.33600e+04 1.58000e+02 -6.19874e-01 -5.37118e-01 -7.02630e-01 -7.20627e-01 -6.86051e-01 -7.55203e-01
6.35200e+04 1.58000e+02 -6.19874e-01 -5.37118e-01 -7.02630e-01 -7.18798e-01 -6.84677e-01 -7.52919e-01
6.36800e+04 1.59000e+02 -6.40593e-01 -5.97876e-01 -6.83311e-01 -7.16987e-01 -6.83311e-01 -7.50662e-01
6.38400e+04 1.59000e+02 -6.40593e-01 -5.97876e-01 -6.83311e-01 -7.15197e-01 -6.81956e-01 -7.48438e-01
6.40000e+04 1.60000e+02 -6.13913e-01 -5.69488e-01 -6.58338e-01 -7.13431e-01 -6.80614e-01 -7.46248e-01
6.41600e+04 1.60000e+02 -6.13913e-01 -5.69488e-01 -6.58338e-01 -7.11692e-01 -6.79288e-01 -7.44097e-01
6.43200e+04 1.60000e+02 -6.13913e-01 -5.69488e-01 -6.58338e-01 -7.09983e-01 -6.77982e-01 -7.41984e-01
6.44800e+04 1.61000e+02 -6.12293e-01 -5.54113e-01 -6.70473e-01 -7.08306e-01 -6.76700e-01 -7.39913e-01
6.46400e+04 1.61000e+02 -6.12293e-01 -5.54113e-01 -6.70473e-01 -7.06664e-01 -6.75444e-01 -7.37883e-01
6.48000e+04 1.62000e+02 -6.05591e-01 -5.59574e-01 -6.51608e-01 -7.05057e-01 -6.74219e-01 -7.35894e-01
6.49600e+04 1.62000e+02 -6.05591e-01 -5.59574e-01 -6.51608e-01 -7.03486e-01 -6.73027e-01 -7.33945e-01
6.51200e+04 1.62000e+02 -6.05591e-01 -5.59574e-01 -6.51608e-01 -7.01953e-01 -6.71871e-01 -7.32034e-01
6.52800e+04 1.63000e+02 -5.94910e-01 -5.41527e-01 -6.48293e-01 -7.00456e-01 -6.70752e-01 -7.30160e-01
6.54400e+04 1.63000e+02 -5.94910e-01 -5.41527e-01 -6.48293e-01 -6.98996e-01 -6.69674e-01 -7.28319e-01
6.56000e+04 1.64000e+02 -5.93156e-01 -5.27615e-01 -6.58697e-01 -6.97572e-01 -6.68634e-01 -7.26509e-01
6.57600e+04 1.64000e+02 -5.93156e-01 -5.27615e-01 -6.58697e-01 -6.96181e-01 -6.67634e-01 -7.24727e-01
6.59200e+04 1.64000e+02 -5.93156e-01 -5.27615e-01 -6.58697e-01 -6.94821e-01 -6.66671e-01 -7.22970e-01
6.60800e+04 1.65000e+02 -6.53304e-01 -5.86685e-01 -7.19922e-01 -6.93490e-01 -6.65744e-01 -7.21236e-01
6.62400e+04 1.65000e+02 -6.53304e-01 -5.86685e-01 -7.19922e-01 -6.92185e-01 -6.64849e-01 -7.19521e-01
6.64000e+04 1.66000e+02 -6.33290e-01 -5.51462e-01 -7.15118e-01 -6.90904e-01 -6.63983e-01 -7.17824e-01
6.65600e+04 1.66000e+02 -6.33290e-01 -5.51462e-01 -7.15118e-01 -6.89641e-01 -6.63140e-01 -7.16143e-01
6.67200e+04 1.66000e+02 -6.33290e-01 -5.51462e-01 -7.15118e-01 -6.88396e-01 -6.62314e-01 -7.14477e-01
6.68800e+04 1.67000e+02 -6.10365e-01 -5.66388e-01 -6.54341e-01 -6.87162e-01 -6.61500e-01 -7.12825e-01
6.70400e+04 1.67000e+02 -6.10365e-01 -5.66388e-01 -6.54341e-01 -6.85938e-01 -6.60690e-01 -7.11186e-01
6.72000e+04 1.68000e+02 -5.76064e-01 -5.10487e-01 -6.41640e-01 -6.84719e-01 -6.59878e-01 -7.09560e-01
6.73600e+04 1.68000e+02 -5.76064e-01 -5.10487e-01 -6.41640e-01 -6.83501e-01 -6.59055e-01 -7.07947e-01
6.75200e+04 1.68000e+02 -5.76064e-01 -5.10487e-01 -6.41640e-01 -6.82282e-01 -6.58217e-01 -7.06347e-01
6.76800e+04 1.69000e+02 -6.09408e-01 -5.76839e-01 -6.41977e-01 -6.81058e-01 -6.57355e-01 -7.04761e-01
6.78400e+04 1.69000e+02 -6.09408e-01 -5.76839e-01 -6.41977e-01 -6.79827e-01 -6.56464e-01 -7.03189e-01
6.80000e+04 1.70000e+02 -5.76024e-01 -5.29377e-01 -6.22671e-01 -6.78585e-01 -6.55539e-01 -7.01631e-01
6.81600e+04 1.70000e+02 -5.76024e-01 -5.29377e-01 -6.22671e-01 -6.77330e-01 -6.54574e-01 -7.00087e-01
6.83200e+04 1.70000e+02 -5.76024e-01 -5.29377e-01 -6.22671e-01 -6.76061e-01 -6.53566e-01 -6.98557e-01
6.84800e+04 1.71000e+02 -6.16551e-01 -5.52313e-01 -6.80789e-01 -6.74777e-01 -6.52513e-01 -6.97041e-01
6.86400e+04 1.71000e+02 -6.16551e-01 -5.52313e-01 -6.80789e-01 -6.73474e-01 -6.51412e-01 -6.95537e-01
6.88000e+04 1.72000e+02 -6.20143e-01 -5.55296e-01 -6.84990e-01 -6.72155e-01 -6.50265e-01 -6.94045e-01
6.89600e+04 1.72000e+02 -6.20143e-01 -5.55296e-01 -6.84990e-01 -6.70818e-01 -6.49070e-01 -6.92565e-01
6.91200e+04 1.72000e+02 -6.20143e-01 -5.55296e-01 -6.84990e-01 -6.69463e-01 -6.47831e-01 -6.91094e-01
6.92800e+04 1.73000e+02 -6.25317e-01 -5.33481e-01 -7.17154e-01 -6.68091e-01 -6.46549e-01 -6.89633e-01
6.94400e+04 1.73000e+02 -6.25317e-01 -5.33481e-01 -7.17154e-01 -6.66703e-01 -6.45227e-01 -6.88179e-01
6.96000e+04 1.74000e+02 -5.59011e-01 -5.19088e-01 -5.98934e-01 -6.65300e-01 -6.43869e-01 -6.86732e-01
6.97600e+04 1.74000e+02 -5.59011e-01 -5.19088e-01 -5.98934e-01 -6.63885e-01 -6.42477e-01 -6.85292e-01
6.99200e+04 1.74000e+02 -5.59011e-01 -5.19088e-01 -5.98934e-01 -6.62457e-01 -6.41057e-01 -6.83857e-01
7.00800e+04 1.75000e+02 -6.41124e-01 -5.55511e-01 -7.26736e-01 -6.61021e-01 -6.39613e-01 -6.82428e-01
7.02400e+04 1.75000e+02 -6.41124e-01 -5.55511e-01 -7.26736e-01 -6.59576e-01 -6.38148e-01 -6.81004e-01
7.04000e+04 1.76000e+02 -5.75378e-01 -5.33086e-01 -6.17670e-01 -6.58126e-01 -6.36666e-01 -6.79586e-01
7.05600e+04 1.76000e+02 -5.75378e-01 -5.33086e-01 -6.17670e-01 -6.56672e-01 -6.35171e-01 -6.78173e-01
7.07200e+04 1.76000e+02 -5.75378e-01 -5.33086e-01 -6.17670e-01 -6.55217e-01 -6.33667e-01 -6.76767e-01
7.08800e+04 1.77000e+02 -6.44283e-01 -5.43163e-01 -7.45402e-01 -6.53762e-01 -6.32156e-01 -6.75368e-01
7.10400e+04 1.77000e+02 -6.44283e-01 -5.43163e-01 -7.45402e-01 -6.52311e-01 -6.30643e-01 -6.73979e-01
7.12000e+04 1.78000e+02 -5.48847e-01 -5.09588e-01 -5.88106e-01 -6.50864e-01 -6.29128e-01 -6.72599e-01
7.13600e+04 1.78000e+02 -5.48847e-01 -5.09588e-01 -5.88106e-01 -6.49424e-01 -6.27617e-01 -6.71231e-01
7.15200e+04 1.78000e+02 -5.48847e-01 -5.09588e-01 -5.88106e-01 -6.47993e-01 -6.26110e-01 -6.69875e-01
7.16800e+04 1.79000e+02 -5.99392e-01 -5.42783e-01 -6.56000e-01 -6.46572e-01 -6.24611e-01 -6.68533e-01
7.18400e+04 1.79000e+02 -5.99392e-01 -5.42783e-01 -6.56000e-01 -6.45165e-01 -6.23121e-01 -6.67208e-01
7.20000e+04 1.80000e+02 -5.78072e-01 -5.25093e-01 -6.31051e-01 -6.43771e-01 -6.21644e-01 -6.65898e-01
7.21600e+04 1.80000e+02 -5.78072e-01 -5.25093e-01 -6.31051e-01 -6.42394e-01 -6.20181e-01 -6.64607e-01
7.23200e+04 1.80000e+02 -5.78072e-01 -5.25093e-01 -6.31051e-01 -6.41034e-01 -6.18735e-01 -6.63334e-01
7.24800e+04 1.81000e+02 -5.80116e-01 -5.35289e-01 -6.24943e-01 -6.39694e-01 -6.17307e-01 -6.62081e-01
7.26400e+04 1.81000e+02 -5.80116e-01 -5.35289e-01 -6.24943e-01 -6.38375e-01 -6.15901e-01 -6.60849e-01
7.28000e+04 1.82000e+02 -5.71277e-01 -5.14891e-01 -6.27663e-01 -6.37078e-01 -6.14518e-01 -6.59637e-01
7.29600e+04 1.82000e+02 -5.71277e-01 -5.14891e-01 -6.27663e-01 -6.35804e-01 -6.13160e-01 -6.58447e-01
7.31200e+04 1.82000e+02 -5.71277e-01 -5.14891e-01 -6.27663e-01 -6.34555e-01 -6.11830e-01 -6.57279e-01
7.32800e+04 1.83000e+02 -6.08316e-01 -5.40441e-01 -6.76190e-01 -6.33331e-01 -6.10529e-01 -6.56132e-01
7.34400e+04 1.83000e+02 -6.08316e-01 -5.40441e-01 -6.76190e-01 -6.32133e-01 -6.09257e-01 -6.55009e-01
7.36000e+04 1.84000e+02 -5.22283e-01 -4.52507e-01 -5.92060e-01 -6.30962e-01 -6.08017e-01 -6.53908e-01
7.37600e+04 1.84000e+02 -5.22283e-01 -4.52507e-01 -5.92060e-01 -6.29819e-01 -6.06808e-01 -6.52831e-01
7.39200e+04 1.84000e+02 -5.22283e-01 -4.52507e-01 -5.92060e-01 -6.28704e-01 -6.05630e-01 -6.51777e-01
7.40800e+04 1.85000e+02 -6.07679e-01 -5.27684e-01 -6.87673e-01 -6.27616e-01 -6.04484e-01 -6.50748e-01
7.42400e+04 1.85000e+02 -6.07679e-01 -5.27684e-01 -6.87673e-01 -6.26557e-01 -6.03369e-01 -6.49745e-01
7.44000e+04 1.86000e+02 -6.13509e-01 -5.22643e-01 -7.04375e-01 -6.25525e-01 -6.02285e-01 -6.48764e-01
7.45600e+04 1.86000e+02 -6.13509e-01 -5.22643e-01 -7.04375e-01 -6.24519e-01 -6.01228e-01 -6.47810e-01
7.47200e+04 1.86000e+02 -6.13509e-01 -5.22643e-01 -7.04375e-01 -6.23540e-01 -6.00198e-01 -6.46881e-01
7.48800e+04 1.87000e+02 -5.83170e-01 -5.28300e-01 -6.38040e-01 -6.22585e-01 -5.99193e-01 -6.45978e-01
7.50400e+04 1.87000e+02 -5.83170e-01 -5.28300e-01 -6.38040e-01 -6.21655e-01 -5.98211e-01 -6.45099e-01
7.52000e+04 1.88000e+02 -5.62453e-01 -5.08984e-01 -6.15923e-01 -6.20748e-01 -5.97250e-01 -6.44246e-01
7.53600e+04 1.88000e+02 -5.62453e-01 -5.08984e-01 -6.15923e-01 -6.19861e-01 -5.96305e-01 -6.43416e-01
7.55200e+04 1.88000e+02 -5.62453e-01 -5.08984e-01 -6.15923e-01 -6.18994e-01 -5.95377e-01 -6.42610e-01
7.56800e+04 1.89000e+02 -5.56079e-01 -5.15561e-01 -5.96597e-01 -6.18144e-01 -5.94462e-01 -6.41826e-01
7.58400e+04 1.89000e+02 -5.56079e-01 -5.15561e-01 -5.96597e-01 -6.17312e-01 -5.93559e-01 -6.41064e-01
7.60000e+04 1.90000e+02 -5.71922e-01 -5.27786e-01 -6.16059e-01 -6.16493e-01 -5.92663e-01 -6.40323e-01
7.61600e+04 1.90000e+02 -5.71922e-01 -5.27786e-01 -6.16059e-01 -6.15687e-01 -5.91774e-01 -6.39599e-01
7.63200e+04 1.90000e+02 -5.71922e-01 -5.27786e-01 -6.16059e-01 -6.14892e-01 -5.90890e-01 -6.38893e-01
7.64800e+04 1.91000e+02 -6.39011e-01 -5.53999e-01 -7.24022e-01 -6.14106e-01 -5.90008e-01 -6.38203e-01
7.66400e+04 1.91000e+02 -6.39011e-01 -5.53999e-01 -7.24022e-01 -6.13327e-01 -5.89127e-01 -6.37527e-01
7.68000e+04 1.92000e+02 -4.99522e-01 -4.69885e-01 -5.29159e-01 -6.12556e-01 -5.88247e-01 -6.36864e-01
7.69600e+04 1.92000e+02 -4.99522e-01 -4.69885e-01 -5.29159e-01 -6.11789e-01 -5.87365e-01 -6.36212e-01
7.71200e+04 1.92000e+02 -4.99522e-01 -4.69885e-01 -5.29159e-01 -6.11026e-01 -5.86482e-01 -6.35571e-01
7.72800e+04 1.93000e+02 -5.75819e-01 -4.90760e-01 -6.60878e-01 -6.10267e-01 -5.85595e-01 -6.34939e-01
7.74400e+04 1.93000e+02 -5.75819e-01 -4.90760e-01 -6.60878e-01 -6.09510e-01 -5.84705e-01 -6.34315e-01
7.76000e+04 1.94000e+02 -5.80574e-01 -5.39370e-01 -6.21778e-01 -6.08756e-01 -5.83812e-01 -6.33700e-01
7.77600e+04 1.94000e+02 -5.80574e-01 -5.39370e-01 -6.21778e-01 -6.08004e-01 -5.82916e-01 -6.33092e-01
7.79200e+04 1.94000e+02 -5.80574e-01 -5.39370e-01 -6.21778e-01 -6.07253e-01 -5.82015e-01 -6.32491e-01
7.80800e+04 1.95000e+02 -5.37589e-01 -4.76561e-01 -5.98618e-01 -6.06504e-01 -5.81112e-01 -6.31897e-01
7.82400e+04 1.95000e+02 -5.37589e-01 -4.76561e-01 -5.98618e-01 -6.05757e-01 -5.80205e-01 -6.31310e-01
7.84000e+04 1.96000e+02 -5.38756e-01 -4.94856e-01 -5.82655e-01 -6.05012e-01 -5.79295e-01 -6.30730e-01
7.85600e+04 1.96000e+02 -5.38756e-01 -4.94856e-01 -5.82655e-01 -6.04269e-01 -5.78384e-01 -6.30155e-01
7.87200e+04 1.96000e+02 -5.38756e-01 -4.94856e-01 -5.82655e-01 -6.03529e-01 -5.77472e-01 -6.29586e-01
7.88800e+04 1.97000e+02 -5.91690e-01 -5.39086e-01 -6.44294e-01 -6.02792e-01 -5.76561e-01 -6.29022e-01
7.90400e+04 1.97000e+02 -5.91690e-01 -5.39086e-01 -6.44294e-01 -6.02058e-01 -5.75652e-01 -6.28464e-01
7.92000e+04 1.98000e+02 -5.36654e-01 -4.69267e-01 -6.04040e-01 -6.01328e-01 -5.74747e-01 -6.27908e-01
7.93600e+04 1.98000e+02 -5.36654e-01 -4.69267e-01 -6.04040e-01 -6.00601e-01 -5.73847e-01 -6.27355e-01
7.95200e+04 1.98000e+02 -5.36654e-01 -4.69267e-01 -6.04040e-01 -5.99879e-01 -5.72955e-01 -6.26803e-01
7.96800e+04 1.99000e+02 -5.65793e-01 -5.11679e-01 -6.19906e-01 -5.99162e-01 -5.72072e-01 -6.26251e-01
7.98400e+04 1.99000e+02 -5.65793e-01 -5.11679e-01 -6.19906e-01 -5.98449e-01 -5.71201e-01 -6.25697e-01
8.00000e+04 2.00000e+02 -5.23787e-01 -5.03586e-01 -5.43988e-01 -5.97740e-01 -5.70343e-01 -6.25138e-01
8.01600e+04 2.00000e+02 -5.23787e-01 -5.03586e-01 -5.43988e-01 -5.97036e-01 -5.69500e-01 -6.24573e-01
8.03200e+04 2.00000e+02 -5.23787e-01 -5.03586e-01 -5.43988e-01 -5.96337e-01 -5.68674e-01 -6.24000e-01
8.04800e+04 2.01000e+02 -5.51268e-01 -5.03532e-01 -5.99005e-01 -5.95641e-01 -5.67866e-01 -6.23417e-01
8.06400e+04 2.01000e+02 -5.51268e-01 -5.03532e-01 -5.99005e-01 -5.94950e-01 -5.67078e-01 -6.22822e-01
8.08000e+04 2.02000e+02 -5.43362e-01 -5.11964e-01 -5.74760e-01 -5.94261e-01 -5.66309e-01 -6.22214e-01
8.09600e+04 2.02000e+02 -5.43362e-01 -5.11964e-01 -5.74760e-01 -5.93575e-01 -5.65560e-01 -6.21590e-01
8.11200e+04 2.02000e+02 -5.43362e-01 -5.11964e-01 -5.74760e-01 -5.92891e-01 -5.64832e-01 -6.20951e-01
8.12800e+04 2.03000e+02 -5.34129e-01 -4.96804e-01 -5.71455e-01 -5.92209e-01 -5.64124e-01 -6.20294e-01
8.14400e+04 2.03000e+02 -5.34129e-01 -4.96804e-01 -5.71455e-01 -5.91527e-01 -5.63436e-01 -6.19619e-01
8.16000e+04 2.04000e+02 -5.45609e-01 -5.06758e-01 -5.84461e-01 -5.90845e-01 -5.62767e-01 -6.18924e-01
8.17600e+04 2.04000e+02 -5.45609e-01 -5.06758e-01 -5.84461e-01 -5.90163e-01 -5.62117e-01 -6.18209e-01
8.19200e+04 2.04000e+02 -5.45609e-01 -5.06758e-01 -5.84461e-01 -5.89479e-01 -5.61485e-01 -6.17473e-01
8.20800e+04 2.05000e+02 -5.21979e-01 -5.02270e-01 -5.41687e-01 -5.88793e-01 -5.60872e-01 -6.16715e-01
8.22400e+04 2.05000e+02 -5.21979e-01 -5.02270e-01 -5.41687e-01 -5.88104e-01 -5.60275e-01 -6.15934e-01
8.24000e+04 2.06000e+02 -4.89972e-01 -4.47060e-01 -5.32884e-01 -5.87412e-01 -5.59694e-01 -6.15130e-01
8.25600e+04 2.06000e+02 -4.89972e-01 -4.47060e-01 -5.32884e-01 -5.86716e-01 -5.59130e-01 -6.14302e-01
8.27200e+04 2.06000e+02 -4.89972e-01 -4.47060e-01 -5.32884e-01 -5.86015e-01 -5.58582e-01 -6.13448e-01
8.28800e+04 2.07000e+02 -5.98155e-01 -5.77829e-01 -6.18480e-01 -5.85309e-01 -5.58049e-01 -6.12570e-01
8.30400e+04 2.07000e+02 -5.98155e-01 -5.77829e-01 -6.18480e-01 -5.84598e-01 -5.57532e-01 -6.11664e-01
8.32000e+04 2.08000e+02 -5.18358e-01 -4.87366e-01 -5.49350e-01 -5.83880e-01 -5.57030e-01 -6.10730e-01
8.33600e+04 2.08000e+02 -5.18358e-01 -4.87366e-01 -5.49350e-01 -5.83155e-01 -5.56545e-01 -6.09766e-01
8.35200e+04 2.08000e+02 -5.18358e-01 -4.87366e-01 -5.49350e-01 -5.82424e-01 -5.56077e-01 -6.08772e-01
8.36800e+04 2.09000e+02 -5.24858e-01 -4.95667e-01 -5.54048e-01 -5.81686e-01 -5.55625e-01 -6.07747e-01
8.38400e+04 2.09000e+02 -5.24858e-01 -4.95667e-01 -5.54048e-01 -5.80940e-01 -5.55191e-01 -6.06688e-01
8.40000e+04 2.10000e+02 -4.98641e-01 -4.52877e-01 -5.44405e-01 -5.80186e-01 -5.54775e-01 -6.05597e-01
8.41600e+04 2.10000e+02 -4.98641e-01 -4.52877e-01 -5.44405e-01 -5.79424e-01 -5.54377e-01 -6.04471e-01
8.43200e+04 2.10000e+02 -4.98641e-01 -4.52877e-01 -5.44405e-01 -5.78653e-01 -5.53997e-01 -6.03309e-01
8.44800e+04 2.11000e+02 -5.37768e-01 -5.01755e-01 -5.73780e-01 -5.77874e-01 -5.53636e-01 -6.02113e-01
8.46400e+04 2.11000e+02 -5.37768e-01 -5.01755e-01 -5.73780e-01 -5.77086e-01 -5.53291e-01 -6.00881e-01
8.48000e+04 2.12000e+02 -5.35843e-01 -4.83615e-01 -5.88071e-01 -5.76289e-01 -5.52964e-01 -5.99614e-01
8.49600e+04 2.12000e+02 -5.35843e-01 -4.83615e-01 -5.88071e-01 -5.75483e-01 -5.52653e-01 -5.98313e-01
8.51200e+04 2.12000e+02 -5.35843e-01 -4.83615e-01 -5.88071e-01 -5.74668e-01 -5.52356e-01 -5.96980e-01
8.52800e+04 2.13000e+02 -5.17990e-01 -4.93721e-01 -5.42258e-01 -5.73843e-01 -5.52071e-01 -5.95616e-01
8.54400e+04 2.13000e+02 -5.17990e-01 -4.93721e-01 -5.42258e-01 -5.73010e-01 -5.51797e-01 -5.94223e-01
8.56000e+04 2.14000e+02 -5.21403e-01 -4.85008e-01 -5.57799e-01 -5.72168e-01 -5.51530e-01 -5.92806e-01
8.57600e+04 2.14000e+02 -5.21403e-01 -4.85008e-01 -5.57799e-01 -5.71317e-01 -5.51268e-01 -5.91366e-01
8.59200e+04 2.14000e+02 -5.21403e-01 -4.85008e-01 -5.57799e-01 -5.70458e-01 -5.51007e-01 -5.89908e-01
8.60800e+04 2.15000e+02 -5.86949e-01 -5.06982e-01 -6.66916e-01 -5.69590e-01 -5.50742e-01 -5.88438e-01
8.62400e+04 2.15000e+02 -5.86949e-01 -5.06982e-01 -6.66916e-01 -5.68716e-01 -5.50471e-01 -5.86960e-01
8.64000e+04 2.16000e+02 -5.24266e-01 -4.84828e-01 -5.63704e-01 -5.67834e-01 -5.50188e-01 -5.85479e-01
8.65600e+04 2.16000e+02 -5.24266e-01 -4.84828e-01 -5.63704e-01 -5.66945e-01 -5.49888e-01 -5.84002e-01
8.67200e+04 2.16000e+02 -5.24266e-01 -4.84828e-01 -5.63704e-01 -5.66051e-01 -5.49567e-01 -5.82535e-01
8.68800e+04 2.17000e+02 -5.11217e-01 -4.55255e-01 -5.67180e-01 -5.65151e-01 -5.49219e-01 -5.81084e-01
8.70400e+04 2.17000e+02 -5.11217e-01 -4.55255e-01 -5.67180e-01 -5.64247e-01 -5.48838e-01 -5.79655e-01
8.72000e+04 2.18000e+02 -4.98760e-01 -4.51029e-01 -5.46491e-01 -5.63338e-01 -5.48420e-01 -5.78257e-01
8.73600e+04 2.18000e+02 -4.98760e-01 -4.51029e-01 -5.46491e-01 -5.62427e-01 -5.47961e-01 -5.76893e-01
8.75200e+04 2.18000e+02 -4.98760e-01 -4.51029e-01 -5.46491e-01 -5.61512e-01 -5.47454e-01 -5.75571e-01
8.76800e+04 2.19000e+02 -5.34503e-01 -4.67827e-01 -6.01179e-01 -5.60597e-01 -5.46897e-01 -5.74296e-01
8.78400e+04 2.19000e+02 -5.34503e-01 -4.67827e-01 -6.01179e-01 -5.59680e-01 -5.46288e-01 -5.73072e-01
8.80000e+04 2.20000e+02 -5.29011e-01 -4.76554e-01 -5.81468e-01 -5.58763e-01 -5.45623e-01 -5.71904e-01
8.81600e+04 2.20000e+02 -5.29011e-01 -4.76554e-01 -5.81468e-01 -5.57849e-01 -5.44903e-01 -5.70795e-01
8.83200e+04 2.20000e+02 -5.29011e-01 -4.76554e-01 -5.81468e-01 -5.56936e-01 -5.44126e-01 -5.69745e-01
8.84800e+04 2.21000e+02 -4.78241e-01 -4.40084e-01 -5.16398e-01 -5.56028e-01 -5.43298e-01 -5.68757e-01
8.86400e+04 2.21000e+02 -4.78241e-01 -4.40084e-01 -5.16398e-01 -5.55124e-01 -5.42418e-01 -5.67830e-01
8.88000e+04 2.22000e+02 -5.52407e-01 -4.98332e-01 -6.06481e-01 -5.54227e-01 -5.41492e-01 -5.66962e-01
8.89600e+04 2.22000e+02 -5.52407e-01 -4.98332e-01 -6.06481e-01 -5.53338e-01 -5.40525e-01 -5.66151e-01
8.91200e+04 2.22000e+02 -5.52407e-01 -4.98332e-01 -6.06481e-01 -5.52459e-01 -5.39521e-01 -5.65396e-01
8.92800e+04 2.23000e+02 -5.15098e-01 -4.86044e-01 -5.44151e-01 -5.51590e-01 -5.38488e-01 -5.64692e-01
8.94400e+04 2.23000e+02 -5.15098e-01 -4.86044e-01 -5.44151e-01 -5.50733e-01 -5.37429e-01 -5.64037e-01
8.96000e+04 2.24000e+02 -5.40207e-01 -4.77033e-01 -6.03381e-01 -5.49890e-01 -5.36352e-01 -5.63428e-01
8.97600e+04 2.24000e+02 -5.40207e-01 -4.77033e-01 -6.03381e-01 -5.49061e-01 -5.35262e-01 -5.62861e-01
8.99200e+04 2.24000e+02 -5.40207e-01 -4.77033e-01 -6.03381e-01 -5.48249e-01 -5.34164e-01 -5.62333e-01
9.00800e+04 2.25000e+02 -5.36489e-01 -4.89175e-01 -5.83803e-01 -5.47452e-01 -5.33063e-01 -5.61841e-01
9.02400e+04 2.25000e+02 -5.36489e-01 -4.89175e-01 -5.83803e-01 -5.46673e-01 -5.31963e-01 -5.61382e-01
9.04000e+04 2.26000e+02 -5.60234e-01 -5.12509e-01 -6.07959e-01 -5.45911e-01 -5.30869e-01 -5.60952e-01
9.05600e+04 2.26000e+02 -5.60234e-01 -5.12509e-01 -6.07959e-01 -5.45166e-01 -5.29784e-01 -5.60549e-01
9.07200e+04 2.26000e+02 -5.60234e-01 -5.12509e-01 -6.07959e-01 -5.44440e-01 -5.28711e-01 -5.60169e-01
9.08800e+04 2.27000e+02 -4.97363e-01 -4.47110e-01 -5.47615e-01 -5.43732e-01 -5.27654e-01 -5.59810e-01
9.10400e+04 2.27000e+02 -4.97363e-01 -4.47110e-01 -5.47615e-01 -5.43041e-01 -5.26615e-01 -5.59467e-01
9.12000e+04 2.28000e+02 -5.22075e-01 -4.98419e-01 -5.45730e-01 -5.42368e-01 -5.25596e-01 -5.59139e-01
9.13600e+04 2.28000e+02 -5.22075e-01 -4.98419e-01 -5.45730e-01 -5.41711e-01 -5.24601e-01 -5.58821e-01
9.15200e+04 2.28000e+02 -5.22075e-01 -4.98419e-01 -5.45730e-01 -5.41071e-01 -5.23629e-01 -5.58512e-01
9.16800e+04 2.29000e+02 -5.30173e-01 -4.86011e-01 -5.74335e-01 -5.40447e-01 -5.22684e-01 -5.58209e-01
9.18400e+04 2.29000e+02 -5.30173e-01 -4.86011e-01 -5.74335e-01 -5.39837e-01 -5.21767e-01 -5.57907e-01
9.20000e+04 2.30000e+02 -5.34962e-01 -4.89469e-01 -5.80455e-01 -5.39243e-01 -5.20879e-01 -5.57607e-01
9.21600e+04 2.30000e+02 -5.34962e-01 -4.89469e-01 -5.80455e-01 -5.38663e-01 -5.20022e-01 -5.57305e-01
9.23200e+04 2.30000e+02 -5.34962e-01 -4.89469e-01 -5.80455e-01 -5.38098e-01 -5.19196e-01 -5.57000e-01
9.24800e+04 2.31000e+02 -5.71752e-01 -5.24935e-01 -6.18570e-01 -5.37546e-01 -5.18402e-01 -5.56690e-01
9.26400e+04 2.31000e+02 -5.71752e-01 -5.24935e-01 -6.18570e-01 -5.37007e-01 -5.17640e-01 -5.56375e-01
9.28000e+04 2.32000e+02 -5.04198e-01 -4.44891e-01 -5.63504e-01 -5.36482e-01 -5.16911e-01 -5.56053e-01
9.29600e+04 2.32000e+02 -5.04198e-01 -4.44891e-01 -5.63504e-01 -5.35971e-01 -5.16217e-01 -5.55725e-01
9.31200e+04 2.32000e+02 -5.04198e-01 -4.44891e-01 -5.63504e-01 -5.35474e-01 -5.15557e-01 -5.55392e-01
9.32800e+04 2.33000e+02 -4.75188e-01 -4.43894e-01 -5.06482e-01 -5.34992e-01 -5.14932e-01 -5.55051e-01
9.34400e+04 2.33000e+02 -4.75188e-01 -4.43894e-01 -5.06482e-01 -5.34523e-01 -5.14341e-01 -5.54706e-01
9.36000e+04 2.34000e+02 -4.99489e-01 -4.59636e-01 -5.39343e-01 -5.34070e-01 -5.13785e-01 -5.54356e-01
9.37600e+04 2.34000e+02 -4.99489e-01 -4.59636e-01 -5.39343e-01 -5.33633e-01 -5.13264e-01 -5.54002e-01
9.39200e+04 2.34000e+02 -4.99489e-01 -4.59636e-01 -5.39343e-01 -5.33211e-01 -5.12777e-01 -5.53646e-01
9.40800e+04 2.35000e+02 -4.79541e-01 -4.30202e-01 -5.28880e-01 -5.32806e-01 -5.12324e-01 -5.53288e-01
9.42400e+04 2.35000e+02 -4.79541e-01 -4.30202e-01 -5.28880e-01 -5.32418e-01 -5.11905e-01 -5.52930e-01
9.44000e+04 2.36000e+02 -5.33432e-01 -4.82555e-01 -5.84309e-01 -5.32047e-01 -5.11520e-01 -5.52573e-01
9.45600e+04 2.36000e+02 -5.33432e-01 -4.82555e-01 -5.84309e-01 -5.31694e-01 -5.11169e-01 -5.52218e-01
9.47200e+04 2.36000e+02 -5.33432e-01 -4.82555e-01 -5.84309e-01 -5.31359e-01 -5.10851e-01 -5.51866e-01
9.48800e+04 2.37000e+02 -5.36229e-01 -4.43065e-01 -6.29394e-01 -5.31042e-01 -5.10566e-01 -5.51518e-01
9.50400e+04 2.37000e+02 -5.36229e-01 -4.43065e-01 -6.29394e-01 -5.30743e-01 -5.10312e-01 -5.51175e-01
9.52000e+04 2.38000e+02 -5.40672e-01 -4.87906e-01 -5.93437e-01 -5.30464e-01 -5.10091e-01 -5.50837e-01
9.53600e+04 2.38000e+02 -5.40672e-01 -4.87906e-01 -5.93437e-01 -5.30202e-01 -5.09900e-01 -5.50505e-01
9.55200e+04 2.38000e+02 -5.40672e-01 -4.87906e-01 -5.93437e-01 -5.29959e-01 -5.09739e-01 -5.50179e-01
9.56800e+04 2.39000e+02 -5.08360e-01 -4.73271e-01 -5.43450e-01 -5.29733e-01 -5.09608e-01 -5.49858e-01
9.58400e+04 2.39000e+02 -5.08360e-01 -4.73271e-01 -5.43450e-01 -5.29524e-01 -5.09504e-01 -5.49543e-01
9.60000e+04 2.40000e+02 -5.28968e-01 -4.92879e-01 -5.65056e-01 -5.29330e-01 -5.09426e-01 -5.49233e-01
9.61600e+04 2.40000e+02 -5.28968e-01 -4.92879e-01 -5.65056e-01 -5.29150e-01 -5.09372e-01 -5.48928e-01
9.63200e+04 2.40000e+02 -5.28968e-01 -4.92879e-01 -5.65056e-01 -5.28982e-01 -5.09339e-01 -5.48625e-01
9.64800e+04 2.41000e+02 -5.09300e-01 -4.62945e-01 -5.55656e-01 -5.28825e-01 -5.09326e-01 -5.48325e-01
9.66400e+04 2.41000e+02 -5.09300e-01 -4.62945e-01 -5.55656e-01 -5.28677e-01 -5.09329e-01 -5.48026e-01
9.68000e+04 2.42000e+02 -5.61058e-01 -5.17954e-01 -6.04162e-01 -5.28536e-01 -5.09345e-01 -5.47726e-01
9.69600e+04 2.42000e+02 -5.61058e-01 -5.17954e-01 -6.04162e-01 -5.28399e-01 -5.09371e-01 -5.47427e-01
9.71200e+04 2.42000e+02 -5.61058e-01 -5.17954e-01 -6.04162e-01 -5.28264e-01 -5.09403e-01 -5.47125e-01
9.72800e+04 2.43000e+02 -5.08455e-01 -4.75816e-01 -5.41094e-01 -5.28130e-01 -5.09439e-01 -5.46821e-01
9.74400e+04 2.43000e+02 -5.08455e-01 -4.75816e-01 -5.41094e-01 -5.27994e-01 -5.09473e-01 -5.46515e-01
9.76000e+04 2.44000e+02 -5.48554e-01 -4.94011e-01 -6.03097e-01 -5.27855e-01 -5.09504e-01 -5.46206e-01
9.77600e+04 2.44000e+02 -5.48554e-01 -4.94011e-01 -6.03097e-01 -5.27711e-01 -5.09528e-01 -5.45894e-01
9.79200e+04 2.44000e+02 -5.48554e-01 -4.94011e-01 -6.03097e-01 -5.27560e-01 -5.09541e-01 -5.45580e-01
9.80800e+04 2.45000e+02 -5.66257e-01 -5.10362e-01 -6.22152e-01 -5.27402e-01 -5.09542e-01 -5.45263e-01
9.82400e+04 2.45000e+02 -5.66257e-01 -5.10362e-01 -6.22152e-01 -5.27236e-01 -5.09528e-01 -5.44944e-01
9.84000e+04 2.46000e+02 -5.25288e-01 -4.72951e-01 -5.77625e-01 -5.27062e-01 -5.09499e-01 -5.44624e-01
9.85600e+04 2.46000e+02 -5.25288e-01 -4.72951e-01 -5.77625e-01 -5.26878e-01 -5.09453e-01 -5.44303e-01
9.87200e+04 2.46000e+02 -5.25288e-01 -4.72951e-01 -5.77625e-01 -5.26686e-01 -5.09391e-01 -5.43982e-01
9.88800e+04 2.47000e+02 -5.22409e-01 -4.65463e-01 -5.79355e-01 -5.26486e-01 -5.09312e-01 -5.43661e-01
9.90400e+04 2.47000e+02 -5.22409e-01 -4.65463e-01 -5.79355e-01 -5.26278e-01 -5.09217e-01 -5.43339e-01
9.92000e+04 2.48000e+02 -4.93430e-01 -4.55290e-01 -5.31569e-01 -5.26064e-01 -5.09108e-01 -5.43019e-01
9.93600e+04 2.48000e+02 -4.93430e-01 -4.55290e-01 -5.31569e-01 -5.25844e-01 -5.08987e-01 -5.42701e-01
9.95200e+04 2.48000e+02 -4.93430e-01 -4.55290e-01 -5.31569e-01 -5.25620e-01 -5.08856e-01 -5.42384e-01
9.96800e+04 2.49000e+02 -4.86206e-01 -4.07247e-01 -5.65165e-01 -5.25394e-01 -5.08717e-01 -5.42070e-01
9.98400e+04 2.49000e+02 -4.86206e-01 -4.07247e-01 -5.65165e-01 -5.25167e-01 -5.08573e-01 -5.41761e-01
1.00000e+05 2.50000e+02 -4.96033e-01 -4.65275e-01 -5.26791e-01 -5.24941e-01 -5.08425e-01 -5.41457e-01
1.00160e+05 2.50000e+02 -4.96033e-01 -4.65275e-01 -5.26791e-01 -5.24719e-01 -5.08277e-01 -5.41160e-01
1.00320e+05 2.50000e+02 -4.96033e-01 -4.65275e-01 -5.26791e-01 -5.24501e-01 -5.08130e-01 -5.40872e-01
1.00480e+05 2.51000e+02 -5.36387e-01 -4.81736e-01 -5.91039e-01 -5.24291e-01 -5.07989e-01 -5.40594e-01
1.00640e+05 2.51000e+02 -5.36387e-01 -4.81736e-01 -5.91039e-01 -5.24091e-01 -5.07854e-01 -5.40329e-01
1.00800e+05 2.52000e+02 -5.47027e-01 -4.93107e-01 -6.00947e-01 -5.23902e-01 -5.07727e-01 -5.40077e-01
1.00960e+05 2.52000e+02 -5.47027e-01 -4.93107e-01 -6.00947e-01 -5.23727e-01 -5.07611e-01 -5.39842e-01
1.01120e+05 2.52000e+02 -5.47027e-01 -4.93107e-01 -6.00947e-01 -5.23567e-01 -5.07508e-01 -5.39625e-01
1.01280e+05 2.53000e+02 -5.31707e-01 -4.76353e-01 -5.87060e-01 -5.23423e-01 -5.07418e-01 -5.39428e-01
1.01440e+05 2.53000e+02 -5.31707e-01 -4.76353e-01 -5.87060e-01 -5.23297e-01 -5.07343e-01 -5.39252e-01
1.01600e+05 2.54000e+02 -5.22001e-01 -4.65467e-01 -5.78534e-01 -5.23191e-01 -5.07283e-01 -5.39099e-01
1.01760e+05 2.54000e+02 -5.22001e-01 -4.65467e-01 -5.78534e-01 -5.23103e-01 -5.07238e-01 -5.38968e-01
1.01920e+05 2.54000e+02 -5.22001e-01 -4.65467e-01 -5.78534e-01 -5.23035e-01 -5.07208e-01 -5.38862e-01
1.02080e+05 2.55000e+02 -5.35766e-01 -4.86091e-01 -5.85442e-01 -5.22986e-01 -5.07193e-01 -5.38779e-01
1.02240e+05 2.55000e+02 -5.35766e-01 -4.86091e-01 -5.85442e-01 -5.22956e-01 -5.07192e-01 -5.38720e-01
1.02400e+05 2.56000e+02 -4.83178e-01 -4.54303e-01 -5.12054e-01 -5.22943e-01 -5.07203e-01 -5.38684e-01
1.02560e+05 2.56000e+02 -4.83178e-01 -4.54303e-01 -5.12054e-01 -5.22947e-01 -5.07224e-01 -5.38670e-01
1.02720e+05 2.56000e+02 -4.83178e-01 -4.54303e-01 -5.12054e-01 -5.22965e-01 -5.07253e-01 -5.38676e-01
1.02880e+05 2.57000e+02 -4.86923e-01 -4.51019e-01 -5.22827e-01 -5.22996e-01 -5.07289e-01 -5.38703e-01
1.03040e+05 2.57000e+02 -4.86923e-01 -4.51019e-01 -5.22827e-01 -5.23038e-01 -5.07328e-01 -5.38747e-01
1.03200e+05 2.58000e+02 -4.81630e-01 -4.28549e-01 -5.34711e-01 -5.23089e-01 -5.07368e-01 -5.38809e-01
1.03360e+05 2.58000e+02 -4.81630e-01 -4.28549e-01 -5.34711e-01 -5.23146e-01 -5.07406e-01 -5.38886e-01
1.03520e+05 2.58000e+02 -4.81630e-01 -4.28549e-01 -5.34711e-01 -5.23208e-01 -5.07438e-01 -5.38977e-01
1.03680e+05 2.59000e+02 -5.13843e-01 -4.80911e-01 -5.46775e-01 -5.23273e-01 -5.07463e-01 -5.39082e-01
1.03840e+05 2.59000e+02 -5.13843e-01 -4.80911e-01 -5.46775e-01 -5.23338e-01 -5.07477e-01 -5.39198e-01
1.04000e+05 2.60000e+02 -4.84195e-01 -4.65768e-01 -5.02622e-01 -5.23402e-01 -5.07479e-01 -5.39325e-01
1.04160e+05 2.60000e+02 -4.84195e-01 -4.65768e-01 -5.02622e-01 -5.23464e-01 -5.07466e-01 -5.39462e-01
1.04320e+05 2.60000e+02 -4.84195e-01 -4.65768e-01 -5.02622e-01 -5.23522e-01 -5.07435e-01 -5.39608e-01
1.04480e+05 2.61000e+02 -4.72166e-01 -4.10535e-01 -5.33797e-01 -5.23574e-01 -5.07387e-01 -5.39762e-01
1.04640e+05 2.61000e+02 -4.72166e-01 -4.10535e-01 -5.33797e-01 -5.23621e-01 -5.07319e-01 -5.39924e-01
1.04800e+05 2.62000e+02 -5.35603e-01 -4.70286e-01 -6.00921e-01 -5.23661e-01 -5.07231e-01 -5.40091e-01
1.04960e+05 2.62000e+02 -5.35603e-01 -4.70286e-01 -6.00921e-01 -5.23693e-01 -5.07122e-01 -5.40263e-01
1.05120e+05 2.62000e+02 -5.35603e-01 -4.70286e-01 -6.00921e-01 -5.23716e-01 -5.06993e-01 -5.40439e-01
1.05280e+05 2.63000e+02 -4.85377e-01 -4.40020e-01 -5.30735e-01 -5.23730e-01 -5.06844e-01 -5.40616e-01
1.05440e+05 2.63000e+02 -4.85377e-01 -4.40020e-01 -5.30735e-01 -5.23733e-01 -5.06675e-01 -5.40792e-01
1.05600e+05 2.64000e+02 -5.56483e-01 -4.73945e-01 -6.39021e-01 -5.23726e-01 -5.06487e-01 -5.40965e-01
1.05760e+05 2.64000e+02 -5.56483e-01 -4.73945e-01 -6.39021e-01 -5.23707e-01 -5.06281e-01 -5.41132e-01
1.05920e+05 2.64000e+02 -5.56483e-01 -4.73945e-01 -6.39021e-01 -5.23675e-01 -5.06059e-01 -5.41290e-01
1.06080e+05 2.65000e+02 -5.05285e-01 -4.67737e-01 -5.42833e-01 -5.23629e-01 -5.05821e-01 -5.41437e-01
1.06240e+05 2.65000e+02 -5.05285e-01 -4.67737e-01 -5.42833e-01 -5.23568e-01 -5.05568e-01 -5.41568e-01
1.06400e+05 2.66000e+02 -5.20239e-01 -4.70223e-01 -5.70255e-01 -5.23492e-01 -5.05303e-01 -5.41681e-01
1.06560e+05 2.66000e+02 -5.20239e-01 -4.70223e-01 -5.70255e-01 -5.23398e-01 -5.05024e-01 -5.41772e-01
1.06720e+05 2.66000e+02 -5.20239e-01 -4.70223e-01 -5.70255e-01 -5.23286e-01 -5.04734e-01 -5.41838e-01
1.06880e+05 2.67000e+02 -5.00771e-01 -4.39321e-01 -5.62220e-01 -5.23155e-01 -5.04434e-01 -5.41876e-01
1.07040e+05 2.67000e+02 -5.00771e-01 -4.39321e-01 -5.62220e-01 -5.23003e-01 -5.04125e-01 -5.41881e-01
1.07200e+05 2.68000e+02 -4.94350e-01 -4.66828e-01 -5.21872e-01 -5.22830e-01 -5.03808e-01 -5.41852e-01
1.07360e+05 2.68000e+02 -4.94350e-01 -4.66828e-01 -5.21872e-01 -5.22635e-01 -5.03483e-01 -5.41787e-01
1.07520e+05 2.68000e+02 -4.94350e-01 -4.66828e-01 -5.21872e-01 -5.22416e-01 -5.03152e-01 -5.41681e-01
1.07680e+05 2.69000e+02 -4.55248e-01 -4.26473e-01 -4.84024e-01 -5.22175e-01 -5.02815e-01 -5.41535e-01
1.07840e+05 2.69000e+02 -4.55248e-01 -4.26473e-01 -4.84024e-01 -5.21910e-01 -5.02474e-01 -5.41346e-01
1.08000e+05 2.70000e+02 -5.05752e-01 -4.28107e-01 -5.83396e-01 -5.21622e-01 -5.02130e-01 -5.41114e-01
1.08160e+05 2.70000e+02 -5.05752e-01 -4.28107e-01 -5.83396e-01 -5.21311e-01 -5.01784e-01 -5.40839e-01
1.08320e+05 2.70000e+02 -5.05752e-01 -4.28107e-01 -5.83396e-01 -5.20979e-01 -5.01437e-01 -5.40521e-01
1.08480e+05 2.71000e+02 -5.12275e-01 -4.65860e-01 -5.58690e-01 -5.20626e-01 -5.01092e-01 -5.40161e-01
1.08640e+05 2.71000e+02 -5.12275e-01 -4.65860e-01 -5.58690e-01 -5.20255e-01 -5.00749e-01 -5.39760e-01
1.08800e+05 2.72000e+02 -4.86380e-01 -4.73903e-01 -4.98857e-01 -5.19865e-01 -5.00411e-01 -5.39319e-01
1.08960e+05 2.72000e+02 -4.86380e-01 -4.73903e-01 -4.98857e-01 -5.19460e-01 -5.00079e-01 -5.38841e-01
1.09120e+05 2.72000e+02 -4.86380e-01 -4.73903e-01 -4.98857e-01 -5.19042e-01 -4.99755e-01 -5.38329e-01
1.09280e+05 2.73000e+02 -4.52796e-01 -4.16760e-01 -4.88832e-01 -5.18613e-01 -4.99441e-01 -5.37785e-01
1.09440e+05 2.73000e+02 -4.52796e-01 -4.16760e-01 -4.88832e-01 -5.18175e-01 -4.99139e-01 -5.37212e-01
1.09600e+05 2.74000e+02 -4.97870e-01 -4.69432e-01 -5.26308e-01 -5.17730e-01 -4.98848e-01 -5.36613e-01
1.09760e+05 2.74000e+02 -4.97870e-01 -4.69432e-01 -5.26308e-01 -5.17281e-01 -4.98571e-01 -5.35992e-01
1.09920e+05 2.74000e+02 -4.97870e-01 -4.69432e-01 -5.26308e-01 -5.16831e-01 -4.98308e-01 -5.35353e-01
1.10080e+05 2.75000e+02 -5.51853e-01 -5.06344e-01 -5.97362e-01 -5.16379e-01 -4.98060e-01 -5.34699e-01
1.10240e+05 2.75000e+02 -5.51853e-01 -5.06344e-01 -5.97362e-01 -5.15930e-01 -4.97825e-01 -5.34034e-01
1.10400e+05 2.76000e+02 -5.23579e-01 -4.75905e-01 -5.71254e-01 -5.15483e-01 -4.97604e-01 -5.33361e-01
1.10560e+05 2.76000e+02 -5.23579e-01 -4.75905e-01 -5.71254e-01 -5.15040e-01 -4.97395e-01 -5.32684e-01
1.10720e+05 2.76000e+02 -5.23579e-01 -4.75905e-01 -5.71254e-01 -5.14602e-01 -4.97198e-01 -5.32006e-01
1.10880e+05 2.77000e+02 -4.85493e-01 -4.17661e-01 -5.53325e-01 -5.14171e-01 -4.97012e-01 -5.31329e-01
1.11040e+05 2.77000e+02 -4.85493e-01 -4.17661e-01 -5.53325e-01 -5.13745e-01 -4.96833e-01 -5.30657e-01
1.11200e+05 2.78000e+02 -4.76174e-01 -4.40307e-01 -5.12041e-01 -5.13326e-01 -4.96661e-01 -5.29991e-01
1.11360e+05 2.78000e+02 -4.76174e-01 -4.40307e-01 -5.12041e-01 -5.12913e-01 -4.96493e-01 -5.29333e-01
1.11520e+05 2.78000e+02 -4.76174e-01 -4.40307e-01 -5.12041e-01 -5.12507e-01 -4.96329e-01 -5.28686e-01
1.11680e+05 2.79000e+02 -4.65286e-01 -4.33675e-01 -4.96897e-01 -5.12106e-01 -4.96164e-01 -5.28049e-01
1.11840e+05 2.79000e+02 -4.65286e-01 -4.33675e-01 -4.96897e-01 -5.11711e-01 -4.95998e-01 -5.27423e-01
1.12000e+05 2.80000e+02 -4.77052e-01 -4.14415e-01 -5.39689e-01 -5.11320e-01 -4.95829e-01 -5.26811e-01
1.12160e+05 2.80000e+02 -4.77052e-01 -4.14415e-01 -5.39689e-01 -5.10933e-01 -4.95655e-01 -5.26211e-01
1.12320e+05 2.80000e+02 -4.77052e-01 -4.14415e-01 -5.39689e-01 -5.10549e-01 -4.95475e-01 -5.25624e-01
1.12480e+05 2.81000e+02 -4.80020e-01 -3.98868e-01 -5.61171e-01 -5.10169e-01 -4.95287e-01 -5.25050e-01
1.12640e+05 2.81000e+02 -4.80020e-01 -3.98868e-01 -5.61171e-01 -5.09791e-01 -4.95092e-01 -5.24490e-01
1.12800e+05 2.82000e+02 -4.90846e-01 -4.30837e-01 -5.50855e-01 -5.09414e-01 -4.94887e-01 -5.23942e-01
1.12960e+05 2.82000e+02 -4.90846e-01 -4.30837e-01 -5.50855e-01 -5.09040e-01 -4.94673e-01 -5.23408e-01
1.13120e+05 2.82000e+02 -4.90846e-01 -4.30837e-01 -5.50855e-01 -5.08668e-01 -4.94449e-01 -5.22887e-01
1.13280e+05 2.83000e+02 -4.45690e-01 -4.05207e-01 -4.86174e-01 -5.08298e-01 -4.94216e-01 -5.22380e-01
1.13440e+05 2.83000e+02 -4.45690e-01 -4.05207e-01 -4.86174e-01 -5.07931e-01 -4.93975e-01 -5.21887e-01
1.13600e+05 2.84000e+02 -4.68910e-01 -4.45363e-01 -4.92458e-01 -5.07566e-01 -4.93725e-01 -5.21407e-01
1.13760e+05 2.84000e+02 -4.68910e-01 -4.45363e-01 -4.92458e-01 -5.07204e-01 -4.93466e-01 -5.20942e-01
1.13920e+05 2.84000e+02 -4.68910e-01 -4.45363e-01 -4.92458e-01 -5.06846e-01 -4.93200e-01 -5.20492e-01
1.14080e+05 2.85000e+02 -4.50363e-01 -4.19344e-01 -4.81382e-01 -5.06491e-01 -4.92926e-01 -5.20055e-01
1.14240e+05 2.85000e+02 -4.50363e-01 -4.19344e-01 -4.81382e-01 -5.06139e-01 -4.92646e-01 -5.19633e-01
1.14400e+05 2.86000e+02 -4.56652e-01 -4.39100e-01 -4.74203e-01 -5.05792e-01 -4.92358e-01 -5.19226e-01
1.14560e+05 2.86000e+02 -4.56652e-01 -4.39100e-01 -4.74203e-01 -5.05448e-01 -4.92062e-01 -5.18834e-01
1.14720e+05 2.86000e+02 -4.56652e-01 -4.39100e-01 -4.74203e-01 -5.05108e-01 -4.91758e-01 -5.18457e-01
1.14880e+05 2.87000e+02 -4.49418e-01 -4.14034e-01 -4.84802e-01 -5.04770e-01 -4.91444e-01 -5.18096e-01
1.15040e+05 2.87000e+02 -4.49418e-01 -4.14034e-01 -4.84802e-01 -5.04435e-01 -4.91119e-01 -5.17752e-01
1.15200e+05 2.88000e+02 -4.59811e-01 -4.24088e-01 -4.95533e-01 -5.04103e-01 -4.90781e-01 -5.17425e-01
1.15360e+05 2.88000e+02 -4.59811e-01 -4.24088e-01 -4.95533e-01 -5.03771e-01 -4.90427e-01 -5.17114e-01
1.15520e+05 2.88000e+02 -4.59811e-01 -4.24088e-01 -4.95533e-01 -5.03439e-01 -4.90056e-01 -5.16821e-01
1.15680e+05 2.89000e+02 -4.99116e-01 -4.49948e-01 -5.48284e-01 -5.03105e-01 -4.89665e-01 -5.16545e-01
1.15840e+05 2.89000e+02 -4.99116e-01 -4.49948e-01 -5.48284e-01 -5.02769e-01 -4.89251e-01 -5.16286e-01
1.16000e+05 2.90000e+02 -4.83455e-01 -4.19378e-01 -5.47531e-01 -5.02429e-01 -4.88813e-01 -5.16045e-01
1.16160e+05 2.90000e+02 -4.83455e-01 -4.19378e-01 -5.47531e-01 -5.02083e-01 -4.88346e-01 -5.15820e-01
1.16320e+05 2.90000e+02 -4.83455e-01 -4.19378e-01 -5.47531e-01 -5.01730e-01 -4.87850e-01 -5.15609e-01
1.16480e+05 2.91000e+02 -4.89274e-01 -4.49097e-01 -5.29451e-01 -5.01367e-01 -4.87322e-01 -5.15412e-01
1.16640e+05 2.91000e+02 -4.89274e-01 -4.49097e-01 -5.29451e-01 -5.00993e-01 -4.86760e-01 -5.15227e-01
1.16800e+05 2.92000e+02 -4.88871e-01 -4.41983e-01 -5.35759e-01 -5.00607e-01 -4.86163e-01 -5.15051e-01
1.16960e+05 2.92000e+02 -4.88871e-01 -4.41983e-01 -5.35759e-01 -5.00206e-01 -4.85531e-01 -5.14881e-01
1.17120e+05 2.92000e+02 -4.88871e-01 -4.41983e-01 -5.35759e-01 -4.99789e-01 -4.84863e-01 -5.14715e-01
1.17280e+05 2.93000e+02 -4.80781e-01 -4.67902e-01 -4.93661e-01 -4.99355e-01 -4.84159e-01 -5.14550e-01
1.17440e+05 2.93000e+02 -4.80781e-01 -4.67902e-01 -4.93661e-01 -4.98901e-01 -4.83420e-01 -5.14381e-01
1.17600e+05 2.94000e+02 -4.59601e-01 -4.12099e-01 -5.07102e-01 -4.98426e-01 -4.82647e-01 -5.14205e-01
1.17760e+05 2.94000e+02 -4.59601e-01 -4.12099e-01 -5.07102e-01 -4.97929e-01 -4.81841e-01 -5.14018e-01
1.17920e+05 2.94000e+02 -4.59601e-01 -4.12099e-01 -5.07102e-01 -4.97411e-01 -4.81006e-01 -5.13816e-01
1.18080e+05 2.95000e+02 -4.83763e-01 -4.34417e-01 -5.33108e-01 -4.96870e-01 -4.80142e-01 -5.13597e-01
1.18240e+05 2.95000e+02 -4.83763e-01 -4.34417e-01 -5.33108e-01 -4.96306e-01 -4.79255e-01 -5.13356e-01
1.18400e+05 2.96000e+02 -4.69200e-01 -4.55613e-01 -4.82787e-01 -4.95719e-01 -4.78348e-01 -5.13090e-01
1.18560e+05 2.96000e+02 -4.69200e-01 -4.55613e-01 -4.82787e-01 -4.95111e-01 -4.77426e-01 -5.12796e-01
1.18720e+05 2.96000e+02 -4.69200e-01 -4.55613e-01 -4.82787e-01 -4.94482e-01 -4.76492e-01 -5.12473e-01
1.18880e+05 2.97000e+02 -4.88302e-01 -4.31522e-01 -5.45083e-01 -4.93834e-01 -4.75552e-01 -5.12116e-01
1.19040e+05 2.97000e+02 -4.88302e-01 -4.31522e-01 -5.45083e-01 -4.93169e-01 -4.74611e-01 -5.11726e-01
1.19200e+05 2.98000e+02 -4.88505e-01 -4.21832e-01 -5.55178e-01 -4.92488e-01 -4.73676e-01 -5.11300e-01
1.19360e+05 2.98000e+02 -4.88505e-01 -4.21832e-01 -5.55178e-01 -4.91795e-01 -4.72751e-01 -5.10839e-01
1.19520e+05 2.98000e+02 -4.88505e-01 -4.21832e-01 -5.55178e-01 -4.91092e-01 -4.71843e-01 -5.10341e-01
1.19680e+05 2.99000e+02 -4.76792e-01 -4.19247e-01 -5.34338e-01 -4.90382e-01 -4.70957e-01 -5.09807e-01
1.19840e+05 2.99000e+02 -4.76792e-01 -4.19247e-01 -5.34338e-01 -4.89668e-01 -4.70098e-01 -5.09238e-01
1.20000e+05 3.00000e+02 -4.71385e-01 -4.33013e-01 -5.09757e-01 -4.88954e-01 -4.69272e-01 -5.08635e-01
1.20160e+05 3.00000e+02 -4.71385e-01 -4.33013e-01 -5.09757e-01 -4.88242e-01 -4.68484e-01 -5.08000e-01
1.20320e+05 3.00000e+02 -4.71385e-01 -4.33013e-01 -5.09757e-01 -4.87536e-01 -4.67738e-01 -5.07334e-01
1.20480e+05 3.01000e+02 -5.18755e-01 -4.69038e-01 -5.68472e-01 -4.86838e-01 -4.67037e-01 -5.06639e-01
1.20640e+05 3.01000e+02 -5.18755e-01 -4.69038e-01 -5.68472e-01 -4.86153e-01 -4.66385e-01 -5.05920e-01
1.20800e+05 3.02000e+02 -4.44267e-01 -4.26212e-01 -4.62323e-01 -4.85482e-01 -4.65786e-01 -5.05178e-01
1.20960e+05 3.02000e+02 -4.44267e-01 -4.26212e-01 -4.62323e-01 -4.84828e-01 -4.65240e-01 -5.04417e-01
1.21120e+05 3.02000e+02 -4.44267e-01 -4.26212e-01 -4.62323e-01 -4.84194e-01 -4.64748e-01 -5.03641e-01
1.21280e+05 3.03000e+02 -4.68241e-01 -4.05562e-01 -5.30920e-01 -4.83582e-01 -4.64313e-01 -5.02852e-01
1.21440e+05 3.03000e+02 -4.68241e-01 -4.05562e-01 -5.30920e-01 -4.82994e-01 -4.63933e-01 -5.02055e-01
1.21600e+05 3.04000e+02 -5.04477e-01 -4.58566e-01 -5.50388e-01 -4.82431e-01 -4.63607e-01 -5.01255e-01
1.21760e+05 3.04000e+02 -5.04477e-01 -4.58566e-01 -5.50388e-01 -4.81895e-01 -4.63335e-01 -5.00455e-01
1.21920e+05 3.04000e+02 -5.04477e-01 -4.58566e-01 -5.50388e-01 -4.81388e-01 -4.63114e-01 -4.99661e-01
1.22080e+05 3.05000e+02 -4.64799e-01 -4.26610e-01 -5.02988e-01 -4.80909e-01 -4.62943e-01 -4.98875e-01
1.22240e+05 3.05000e+02 -4.64799e-01 -4.26610e-01 -5.02988e-01 -4.80460e-01 -4.62817e-01 -4.98103e-01
1.22400e+05 3.06000e+02 -5.07636e-01 -4.47993e-01 -5.67279e-01 -4.80041e-01 -4.62733e-01 -4.97348e-01
1.22560e+05 3.06000e+02 -5.07636e-01 -4.47993e-01 -5.67279e-01 -4.79652e-01 -4.62688e-01 -4.96616e-01
1.22720e+05 3.06000e+02 -5.07636e-01 -4.47993e-01 -5.67279e-01 -4.79294e-01 -4.62677e-01 -4.95910e-01
1.22880e+05 3.07000e+02 -5.13771e-01 -4.56549e-01 -5.70994e-01 -4.78966e-01 -4.62696e-01 -4.95235e-01
1.23040e+05 3.07000e+02 -5.13771e-01 -4.56549e-01 -5.70994e-01 -4.78667e-01 -4.62741e-01 -4.94594e-01
1.23200e+05 3.08000e+02 -4.81954e-01 -4.27897e-01 -5.36011e-01 -4.78399e-01 -4.62806e-01 -4.93992e-01
1.23360e+05 3.08000e+02 -4.81954e-01 -4.27897e-01 -5.36011e-01 -4.78159e-01 -4.62888e-01 -4.93430e-01
1.23520e+05 3.08000e+02 -4.81954e-01 -4.27897e-01 -5.36011e-01 -4.77946e-01 -4.62981e-01 -4.92911e-01
1.23680e+05 3.09000e+02 -5.12082e-01 -4.58571e-01 -5.65594e-01 -4.77761e-01 -4.63083e-01 -4.92438e-01
1.23840e+05 3.09000e+02 -5.12082e-01 -4.58571e-01 -5.65594e-01 -4.77601e-01 -4.63190e-01 -4.92013e-01
1.24000e+05 3.10000e+02 -4.41135e-01 -4.06011e-01 -4.76259e-01 -4.77466e-01 -4.63297e-01 -4.91635e-01
1.24160e+05 3.10000e+02 -4.41135e-01 -4.06011e-01 -4.76259e-01 -4.77354e-01 -4.63404e-01 -4.91304e-01
1.24320e+05 3.10000e+02 -4.41135e-01 -4.06011e-01 -4.76259e-01 -4.77265e-01 -4.63508e-01 -4.91022e-01
1.24480e+05 3.11000e+02 -4.58314e-01 -4.06766e-01 -5.09862e-01 -4.77196e-01 -4.63608e-01 -4.90784e-01
1.24640e+05 3.11000e+02 -4.58314e-01 -4.06766e-01 -5.09862e-01 -4.77147e-01 -4.63704e-01 -4.90591e-01
1.24800e+05 3.12000e+02 -4.55650e-01 -4.23450e-01 -4.87851e-01 -4.77117e-01 -4.63795e-01 -4.90439e-01
1.24960e+05 3.12000e+02 -4.55650e-01 -4.23450e-01 -4.87851e-01 -4.77103e-01 -4.63882e-01 -4.90325e-01
1.25120e+05 3.12000e+02 -4.55650e-01 -4.23450e-01 -4.87851e-01 -4.77107e-01 -4.63966e-01 -4.90247e-01
1.25280e+05 3.13000e+02 -4.52854e-01 -4.21168e-01 -4.84540e-01 -4.77126e-01 -4.64050e-01 -4.90202e-01
1.25440e+05 3.13000e+02 -4.52854e-01 -4.21168e-01 -4.84540e-01 -4.77160e-01 -4.64132e-01 -4.90187e-01
1.25600e+05 3.14000e+02 -4.41140e-01 -4.22872e-01 -4.59409e-01 -4.77207e-01 -4.64217e-01 -4.90198e-01
1.25760e+05 3.14000e+02 -4.41140e-01 -4.22872e-01 -4.59409e-01 -4.77269e-01 -4.64305e-01 -4.90233e-01
1.25920e+05 3.14000e+02 -4.41140e-01 -4.22872e-01 -4.59409e-01 -4.77343e-01 -4.64399e-01 -4.90288e-01
1.26080e+05 3.15000e+02 -4.48054e-01 -4.23193e-01 -4.72915e-01 -4.77430e-01 -4.64499e-01 -4.90361e-01
1.26240e+05 3.15000e+02 -4.48054e-01 -4.23193e-01 -4.72915e-01 -4.77530e-01 -4.64609e-01 -4.90451e-01
1.26400e+05 3.16000e+02 -4.43256e-01 -3.98769e-01 -4.87743e-01 -4.77641e-01 -4.64728e-01 -4.90554e-01
1.26560e+05 3.16000e+02 -4.43256e-01 -3.98769e-01 -4.87743e-01 -4.77763e-01 -4.64859e-01 -4.90667e-01
1.26720e+05 3.16000e+02 -4.43256e-01 -3.98769e-01 -4.87743e-01 -4.77896e-01 -4.65002e-01 -4.90790e-01
1.26880e+05 3.17000e+02 -4.35358e-01 -3.94343e-01 -4.76374e-01 -4.78038e-01 -4.65158e-01 -4.90919e-01
1.27040e+05 3.17000e+02 -4.35358e-01 -3.94343e-01 -4.76374e-01 -4.78189e-01 -4.65326e-01 -4.91053e-01
1.27200e+05 3.18000e+02 -4.67298e-01 -4.38923e-01 -4.95672e-01 -4.78347e-01 -4.65506e-01 -4.91189e-01
1.27360e+05 3.18000e+02 -4.67298e-01 -4.38923e-01 -4.95672e-01 -4.78511e-01 -4.65698e-01 -4.91325e-01
1.27520e+05 3.18000e+02 -4.67298e-01 -4.38923e-01 -4.95672e-01 -4.78679e-01 -4.65899e-01 -4.91459e-01
1.27680e+05 3.19000e+02 -4.79425e-01 -4.59240e-01 -4.99610e-01 -4.78849e-01 -4.66107e-01 -4.91590e-01
1.27840e+05 3.19000e+02 -4.79425e-01 -4.59240e-01 -4.99610e-01 -4.79018e-01 -4.66321e-01 -4.91716e-01
1.28000e+05 3.20000e+02 -4.73394e-01 -3.91617e-01 -5.55171e-01 -4.79185e-01 -4.66535e-01 -4.91834e-01
1.28160e+05 3.20000e+02 -4.73394e-01 -3.91617e-01 -5.55171e-01 -4.79345e-01 -4.66748e-01 -4.91943e-01
1.28320e+05 3.20000e+02 -4.73394e-01 -3.91617e-01 -5.55171e-01 -4.79498e-01 -4.66954e-01 -4.92043e-01
1.28480e+05 3.21000e+02 -4.62280e-01 -4.07956e-01 -5.16605e-01 -4.79639e-01 -4.67147e-01 -4.92131e-01
1.28640e+05 3.21000e+02 -4.62280e-01 -4.07956e-01 -5.16605e-01 -4.79766e-01 -4.67324e-01 -4.92207e-01
1.28800e+05 3.22000e+02 -4.44026e-01 -3.79829e-01 -5.08223e-01 -4.79875e-01 -4.67479e-01 -4.92271e-01
1.28960e+05 3.22000e+02 -4.44026e-01 -3.79829e-01 -5.08223e-01 -4.79963e-01 -4.67605e-01 -4.92321e-01
1.29120e+05 3.22000e+02 -4.44026e-01 -3.79829e-01 -5.08223e-01 -4.80027e-01 -4.67697e-01 -4.92358e-01
1.29280e+05 3.23000e+02 -4.94668e-01 -4.36740e-01 -5.52596e-01 -4.80065e-01 -4.67749e-01 -4.92381e-01
1.29440e+05 3.23000e+02 -4.94668e-01 -4.36740e-01 -5.52596e-01 -4.80074e-01 -4.67758e-01 -4.92390e-01
1.29600e+05 3.24000e+02 -4.62123e-01 -3.97585e-01 -5.26661e-01 -4.80051e-01 -4.67717e-01 -4.92384e-01
1.29760e+05 3.24000e+02 -4.62123e-01 -3.97585e-01 -5.26661e-01 -4.79994e-01 -4.67623e-01 -4.92364e-01
1.29920e+05 3.24000e+02 -4.62123e-01 -3.97585e-01 -5.26661e-01 -4.79902e-01 -4.67475e-01 -4.92329e-01
1.30080e+05 3.25000e+02 -4.67954e-01 -4.35729e-01 -5.00180e-01 -4.79773e-01 -4.67269e-01 -4.92278e-01
1.30240e+05 3.25000e+02 -4.67954e-01 -4.35729e-01 -5.00180e-01 -4.79607e-01 -4.67005e-01 -4.92210e-01
1.30400e+05 3.26000e+02 -4.70694e-01 -4.41438e-01 -4.99949e-01 -4.79404e-01 -4.66684e-01 -4.92124e-01
1.30560e+05 3.26000e+02 -4.70694e-01 -4.41438e-01 -4.99949e-01 -4.79163e-01 -4.66309e-01 -4.92018e-01
1.30720e+05 3.26000e+02 -4.70694e-01 -4.41438e-01 -4.99949e-01 -4.78885e-01 -4.65880e-01 -4.91891e-01
1.30880e+05 3.27000e+02 -4.59195e-01 -4.11008e-01 -5.07382e-01 -4.78572e-01 -4.65403e-01 -4.91742e-01
1.31040e+05 3.27000e+02 -4.59195e-01 -4.11008e-01 -5.07382e-01 -4.78225e-01 -4.64881e-01 -4.91568e-01
1.31200e+05 3.28000e+02 -4.82323e-01 -4.55311e-01 -5.09335e-01 -4.77845e-01 -4.64321e-01 -4.91369e-01
1.31360e+05 3.28000e+02 -4.82323e-01 -4.55311e-01 -5.09335e-01 -4.77435e-01 -4.63727e-01 -4.91143e-01
1.31520e+05 3.28000e+02 -4.82323e-01 -4.55311e-01 -5.09335e-01 -4.76998e-01 -4.63108e-01 -4.90888e-01
1.31680e+05 3.29000e+02 -4.75407e-01 -4.64697e-01 -4.86118e-01 -4.76537e-01 -4.62468e-01 -4.90606e-01
1.31840e+05 3.29000e+02 -4.75407e-01 -4.64697e-01 -4.86118e-01 -4.76054e-01 -4.61815e-01 -4.90294e-01
1.32000e+05 3.30000e+02 -4.45903e-01 -4.13758e-01 -4.78049e-01 -4.75554e-01 -4.61155e-01 -4.89953e-01
1.32160e+05 3.30000e+02 -4.45903e-01 -4.13758e-01 -4.78049e-01 -4.75039e-01 -4.60494e-01 -4.89583e-01
1.32320e+05 3.30000e+02 -4.45903e-01 -4.13758e-01 -4.78049e-01 -4.74513e-01 -4.59840e-01 -4.89186e-01
1.32480e+05 3.31000e+02 -4.73772e-01 -4.47438e-01 -5.00107e-01 -4.73980e-01 -4.59199e-01 -4.88761e-01
1.32640e+05 3.31000e+02 -4.73772e-01 -4.47438e-01 -5.00107e-01 -4.73443e-01 -4.58576e-01 -4.88311e-01
1.32800e+05 3.32000e+02 -4.70450e-01 -4.33413e-01 -5.07487e-01 -4.72906e-01 -4.57976e-01 -4.87836e-01
1.32960e+05 3.32000e+02 -4.70450e-01 -4.33413e-01 -5.07487e-01 -4.72372e-01 -4.57404e-01 -4.87340e-01
1.33120e+05 3.32000e+02 -4.70450e-01 -4.33413e-01 -5.07487e-01 -4.71844e-01 -4.56865e-01 -4.86823e-01
1.33280e+05 3.33000e+02 -4.35288e-01 -4.00101e-01 -4.70476e-01 -4.71325e-01 -4.56362e-01 -4.86288e-01
1.33440e+05 3.33000e+02 -4.35288e-01 -4.00101e-01 -4.70476e-01 -4.70819e-01 -4.55901e-01 -4.85736e-01
1.33600e+05 3.34000e+02 -4.57401e-01 -4.32232e-01 -4.82570e-01 -4.70327e-01 -4.55482e-01 -4.85172e-01
1.33760e+05 3.34000e+02 -4.57401e-01 -4.32232e-01 -4.82570e-01 -4.69852e-01 -4.55108e-01 -4.84596e-01
1.33920e+05 3.34000e+02 -4.57401e-01 -4.32232e-01 -4.82570e-01 -4.69396e-01 -4.54782e-01 -4.84010e-01
1.34080e+05 3.35000e+02 -4.54403e-01 -4.35696e-01 -4.73110e-01 -4.68961e-01 -4.54504e-01 -4.83418e-01
1.34240e+05 3.35000e+02 -4.54403e-01 -4.35696e-01 -4.73110e-01 -4.68549e-01 -4.54276e-01 -4.82822e-01
1.34400e+05 3.36000e+02 -5.04875e-01 -4.28023e-01 -5.81726e-01 -4.68161e-01 -4.54098e-01 -4.82223e-01
1.34560e+05 3.36000e+02 -5.04875e-01 -4.28023e-01 -5.81726e-01 -4.67797e-01 -4.53969e-01 -4.81624e-01
1.34720e+05 3.36000e+02 -5.04875e-01 -4.28023e-01 -5.81726e-01 -4.67458e-01 -4.53888e-01 -4.81028e-01
1.34880e+05 3.37000e+02 -4.60533e-01 -4.24967e-01 -4.96099e-01 -4.67145e-01 -4.53856e-01 -4.80434e-01
1.35040e+05 3.37000e+02 -4.60533e-01 -4.24967e-01 -4.96099e-01 -4.66858e-01 -4.53869e-01 -4.79848e-01
1.35200e+05 3.38000e+02 -4.40576e-01 -3.99556e-01 -4.81596e-01 -4.66597e-01 -4.53926e-01 -4.79268e-01
1.35360e+05 3.38000e+02 -4.40576e-01 -3.99556e-01 -4.81596e-01 -4.66361e-01 -4.54023e-01 -4.78699e-01
1.35520e+05 3.38000e+02 -4.40576e-01 -3.99556e-01 -4.81596e-01 -4.66150e-01 -4.54158e-01 -4.78141e-01
1.35680e+05 3.39000e+02 -4.50444e-01 -4.26885e-01 -4.74003e-01 -4.65962e-01 -4.54328e-01 -4.77596e-01
1.35840e+05 3.39000e+02 -4.50444e-01 -4.26885e-01 -4.74003e-01 -4.65797e-01 -4.54529e-01 -4.77064e-01
1.36000e+05 3.40000e+02 -4.59583e-01 -4.13217e-01 -5.05950e-01 -4.65652e-01 -4.54755e-01 -4.76549e-01
1.36160e+05 3.40000e+02 -4.59583e-01 -4.13217e-01 -5.05950e-01 -4.65527e-01 -4.55005e-01 -4.76050e-01
1.36320e+05 3.40000e+02 -4.59583e-01 -4.13217e-01 -5.05950e-01 -4.65421e-01 -4.55273e-01 -4.75569e-01
1.36480e+05 3.41000e+02 -4.48566e-01 -4.20166e-01 -4.76966e-01 -4.65331e-01 -4.55554e-01 -4.75107e-01
1.36640e+05 3.41000e+02 -4.48566e-01 -4.20166e-01 -4.76966e-01 -4.65255e-01 -4.55845e-01 -4.74665e-01
1.36800e+05 3.42000e+02 -4.33968e-01 -3.89075e-01 -4.78860e-01 -4.65193e-01 -4.56141e-01 -4.74245e-01
1.36960e+05 3.42000e+02 -4.33968e-01 -3.89075e-01 -4.78860e-01 -4.65142e-01 -4.56438e-01 -4.73846e-01
1.37120e+05 3.42000e+02 -4.33968e-01 -3.89075e-01 -4.78860e-01 -4.65101e-01 -4.56732e-01 -4.73470e-01
1.37280e+05 3.43000e+02 -4.42263e-01 -4.00354e-01 -4.84172e-01 -4.65068e-01 -4.57019e-01 -4.73116e-01
1.37440e+05 3.43000e+02 -4.42263e-01 -4.00354e-01 -4.84172e-01 -4.65041e-01 -4.57296e-01 -4.72787e-01
1.37600e+05 3.44000e+02 -4.69727e-01 -4.13823e-01 -5.25632e-01 -4.65020e-01 -4.57559e-01 -4.72481e-01
1.37760e+05 3.44000e+02 -4.69727e-01 -4.13823e-01 -5.25632e-01 -4.65003e-01 -4.57806e-01 -4.72200e-01
1.37920e+05 3.44000e+02 -4.69727e-01 -4.13823e-01 -5.25632e-01 -4.64988e-01 -4.58033e-01 -4.71943e-01
1.38080e+05 3.45000e+02 -4.49517e-01 -3.98535e-01 -5.00498e-01 -4.64975e-01 -4.58240e-01 -4.71709e-01
1.38240e+05 3.45000e+02 -4.49517e-01 -3.98535e-01 -5.00498e-01 -4.64961e-01 -4.58424e-01 -4.71499e-01
1.38400e+05 3.46000e+02 -4.46543e-01 -4.03979e-01 -4.89108e-01 -4.64947e-01 -4.58583e-01 -4.71312e-01
1.38560e+05 3.46000e+02 -4.46543e-01 -4.03979e-01 -4.89108e-01 -4.64931e-01 -4.58716e-01 -4.71146e-01
1.38720e+05 3.46000e+02 -4.46543e-01 -4.03979e-01 -4.89108e-01 -4.64912e-01 -4.58821e-01 -4.71003e-01
1.38880e+05 3.47000e+02 -4.56982e-01 -4.04222e-01 -5.09743e-01 -4.64889e-01 -4.58897e-01 -4.70880e-01
1.39040e+05 3.47000e+02 -4.56982e-01 -4.04222e-01 -5.09743e-01 -4.64861e-01 -4.58943e-01 -4.70778e-01
1.39200e+05 3.48000e+02 -4.40957e-01 -3.88405e-01 -4.93510e-01 -4.64826e-01 -4.58958e-01 -4.70695e-01
1.39360e+05 3.48000e+02 -4.40957e-01 -3.88405e-01 -4.93510e-01 -4.64785e-01 -4.58940e-01 -4.70630e-01
1.39520e+05 3.48000e+02 -4.40957e-01 -3.88405e-01 -4.93510e-01 -4.64736e-01 -4.58889e-01 -4.70583e-01
1.39680e+05 3.49000e+02 -4.62161e-01 -4.15324e-01 -5.08997e-01 -4.64678e-01 -4.58805e-01 -4.70552e-01
1.39840e+05 3.49000e+02 -4.62161e-01 -4.15324e-01 -5.08997e-01 -4.64611e-01 -4.58686e-01 -4.70535e-01
1.40000e+05 3.50000e+02 -4.59554e-01 -4.32993e-01 -4.86114e-01 -4.64532e-01 -4.58532e-01 -4.70533e-01
1.40160e+05 3.50000e+02 -4.59554e-01 -4.32993e-01 -4.86114e-01 -4.64443e-01 -4.58345e-01 -4.70541e-01
1.40320e+05 3.50000e+02 -4.59554e-01 -4.32993e-01 -4.86114e-01 -4.64342e-01 -4.58125e-01 -4.70559e-01
1.40480e+05 3.51000e+02 -4.17038e-01 -3.79745e-01 -4.54330e-01 -4.64229e-01 -4.57873e-01 -4.70584e-01
1.40640e+05 3.51000e+02 -4.17038e-01 -3.79745e-01 -4.54330e-01 -4.64102e-01 -4.57592e-01 -4.70612e-01
1.40800e+05 3.52000e+02 -4.36631e-01 -4.06441e-01 -4.66822e-01 -4.63963e-01 -4.57284e-01 -4.70641e-01
1.40960e+05 3.52000e+02 -4.36631e-01 -4.06441e-01 -4.66822e-01 -4.63810e-01 -4.56952e-01 -4.70668e-01
1.41120e+05 3.52000e+02 -4.36631e-01 -4.06441e-01 -4.66822e-01 -4.63644e-01 -4.56598e-01 -4.70689e-01
1.41280e+05 3.53000e+02 -5.02164e-01 -4.58936e-01 -5.45391e-01 -4.63464e-01 -4.56228e-01 -4.70700e-01
1.41440e+05 3.53000e+02 -5.02164e-01 -4.58936e-01 -5.45391e-01 -4.63271e-01 -4.55842e-01 -4.70701e-01
1.41600e+05 3.54000e+02 -4.42152e-01 -4.09165e-01 -4.75138e-01 -4.63066e-01 -4.55445e-01 -4.70687e-01
1.41760e+05 3.54000e+02 -4.42152e-01 -4.09165e-01 -4.75138e-01 -4.62848e-01 -4.55039e-01 -4.70656e-01
1.41920e+05 3.54000e+02 -4.42152e-01 -4.09165e-01 -4.75138e-01 -4.62618e-01 -4.54629e-01 -4.70607e-01
1.42080e+05 3.55000e+02 -4.89545e-01 -4.69059e-01 -5.10031e-01 -4.62377e-01 -4.54215e-01 -4.70539e-01
1.42240e+05 3.55000e+02 -4.89545e-01 -4.69059e-01 -5.10031e-01 -4.62125e-01 -4.53800e-01 -4.70451e-01
1.42400e+05 3.56000e+02 -4.39687e-01 -3.51012e-01 -5.28363e-01 -4.61864e-01 -4.53385e-01 -4.70343e-01
1.42560e+05 3.56000e+02 -4.39687e-01 -3.51012e-01 -5.28363e-01 -4.61593e-01 -4.52972e-01 -4.70215e-01
1.42720e+05 3.56000e+02 -4.39687e-01 -3.51012e-01 -5.28363e-01 -4.61315e-01 -4.52561e-01 -4.70069e-01
1.42880e+05 3.57000e+02 -4.70775e-01 -4.40183e-01 -5.01366e-01 -4.61030e-01 -4.52153e-01 -4.69906e-01
1.43040e+05 3.57000e+02 -4.70775e-01 -4.40183e-01 -5.01366e-01 -4.60737e-01 -4.51746e-01 -4.69728e-01
1.43200e+05 3.58000e+02 -4.49752e-01 -4.25811e-01 -4.73693e-01 -4.60441e-01 -4.51343e-01 -4.69539e-01
1.43360e+05 3.58000e+02 -4.49752e-01 -4.25811e-01 -4.73693e-01 -4.60139e-01 -4.50939e-01 -4.69339e-01
1.43520e+05 3.58000e+02 -4.49752e-01 -4.25811e-01 -4.73693e-01 -4.59834e-01 -4.50535e-01 -4.69132e-01
1.43680e+05 3.59000e+02 -4.76606e-01 -4.15443e-01 -5.37768e-01 -4.59527e-01 -4.50132e-01 -4.68922e-01
1.43840e+05 3.59000e+02 -4.76606e-01 -4.15443e-01 -5.37768e-01 -4.59218e-01 -4.49725e-01 -4.68711e-01
1.44000e+05 3.60000e+02 -4.45075e-01 -4.03384e-01 -4.86765e-01 -4.58909e-01 -4.49316e-01 -4.68502e-01
1.44160e+05 3.60000e+02 -4.45075e-01 -4.03384e-01 -4.86765e-01 -4.58601e-01 -4.48903e-01 -4.68299e-01
1.44320e+05 3.60000e+02 -4.45075e-01 -4.03384e-01 -4.86765e-01 -4.58295e-01 -4.48486e-01 -4.68104e-01
1.44480e+05 3.61000e+02 -4.65498e-01 -4.19689e-01 -5.11307e-01 -4.57993e-01 -4.48066e-01 -4.67919e-01
1.44640e+05 3.61000e+02 -4.65498e-01 -4.19689e-01 -5.11307e-01 -4.57695e-01 -4.47643e-01 -4.67747e-01
1.44800e+05 3.62000e+02 -4.30829e-01 -4.12689e-01 -4.48969e-01 -4.57403e-01 -4.47218e-01 -4.67589e-01
1.44960e+05 3.62000e+02 -4.30829e-01 -4.12689e-01 -4.48969e-01 -4.57119e-01 -4.46792e-01 -4.67446e-01
1.45120e+05 3.62000e+02 -4.30829e-01 -4.12689e-01 -4.48969e-01 -4.56843e-01 -4.46368e-01 -4.67319e-01
1.45280e+05 3.63000e+02 -4.76772e-01 -4.67164e-01 -4.86379e-01 -4.56578e-01 -4.45947e-01 -4.67208e-01
1.45440e+05 3.63000e+02 -4.76772e-01 -4.67164e-01 -4.86379e-01 -4.56323e-01 -4.45532e-01 -4.67114e-01
1.45600e+05 3.64000e+02 -4.31800e-01 -4.12564e-01 -4.51035e-01 -4.56082e-01 -4.45126e-01 -4.67038e-01
1.45760e+05 3.64000e+02 -4.31800e-01 -4.12564e-01 -4.51035e-01 -4.55853e-01 -4.44731e-01 -4.66976e-01
1.45920e+05 3.64000e+02 -4.31800e-01 -4.12564e-01 -4.51035e-01 -4.55640e-01 -4.44349e-01 -4.66931e-01
1.46080e+05 3.65000e+02 -4.54247e-01 -4.00948e-01 -5.07545e-01 -4.55443e-01 -4.43983e-01 -4.66903e-01
1.46240e+05 3.65000e+02 -4.54247e-01 -4.00948e-01 -5.07545e-01 -4.55262e-01 -4.43636e-01 -4.66889e-01
1.46400e+05 3.66000e+02 -4.67801e-01 -3.91500e-01 -5.44102e-01 -4.55099e-01 -4.43308e-01 -4.66890e-01
1.46560e+05 3.66000e+02 -4.67801e-01 -3.91500e-01 -5.44102e-01 -4.54953e-01 -4.43001e-01 -4.66905e-01
1.46720e+05 3.66000e+02 -4.67801e-01 -3.91500e-01 -5.44102e-01 -4.54826e-01 -4.42717e-01 -4.66935e-01
1.46880e+05 3.67000e+02 -4.85437e-01 -4.61121e-01 -5.09753e-01 -4.54717e-01 -4.42455e-01 -4.66979e-01
1.47040e+05 3.67000e+02 -4.85437e-01 -4.61121e-01 -5.09753e-01 -4.54626e-01 -4.42216e-01 -4.67035e-01
1.47200e+05 3.68000e+02 -4.54500e-01 -4.37304e-01 -4.71696e-01 -4.54553e-01 -4.42001e-01 -4.67105e-01
1.47360e+05 3.68000e+02 -4.54500e-01 -4.37304e-01 -4.71696e-01 -4.54498e-01 -4.41809e-01 -4.67188e-01
1.47520e+05 3.68000e+02 -4.54500e-01 -4.37304e-01 -4.71696e-01 -4.54460e-01 -4.41639e-01 -4.67282e-01
1.47680e+05 3.69000e+02 -4.33917e-01 -3.92584e-01 -4.75250e-01 -4.54439e-01 -4.41491e-01 -4.67387e-01
1.47840e+05 3.69000e+02 -4.33917e-01 -3.92584e-01 -4.75250e-01 -4.54433e-01 -4.41364e-01 -4.67502e-01
1.48000e+05 3.70000e+02 -4.64535e-01 -4.26079e-01 -5.02990e-01 -4.54442e-01 -4.41257e-01 -4.67627e-01
1.48160e+05 3.70000e+02 -4.64535e-01 -4.26079e-01 -5.02990e-01 -4.54464e-01 -4.41169e-01 -4.67758e-01
1.48320e+05 3.70000e+02 -4.64535e-01 -4.26079e-01 -5.02990e-01 -4.54498e-01 -4.41099e-01 -4.67897e-01
1.48480e+05 3.71000e+02 -4.63524e-01 -4.33540e-01 -4.93507e-01 -4.54542e-01 -4.41045e-01 -4.68040e-01
1.48640e+05 3.71000e+02 -4.63524e-01 -4.33540e-01 -4.93507e-01 -4.54596e-01 -4.41006e-01 -4.68186e-01
1.48800e+05 3.72000e+02 -4.97089e-01 -4.50864e-01 -5.43314e-01 -4.54659e-01 -4.40983e-01 -4.68335e-01
1.48960e+05 3.72000e+02 -4.97089e-01 -4.50864e-01 -5.43314e-01 -4.54728e-01 -4.40972e-01 -4.68484e-01
1.49120e+05 3.72000e+02 -4.97089e-01 -4.50864e-01 -5.43314e-01 -4.54803e-01 -4.40973e-01 -4.68633e-01
1.49280e+05 3.73000e+02 -4.30232e-01 -4.14819e-01 -4.45646e-01 -4.54882e-01 -4.40984e-01 -4.68780e-01
1.49440e+05 3.73000e+02 -4.30232e-01 -4.14819e-01 -4.45646e-01 -4.54965e-01 -4.41005e-01 -4.68925e-01
1.49600e+05 3.74000e+02 -4.08405e-01 -3.84695e-01 -4.32115e-01 -4.55050e-01 -4.41034e-01 -4.69067e-01
1.49760e+05 3.74000e+02 -4.08405e-01 -3.84695e-01 -4.32115e-01 -4.55137e-01 -4.41071e-01 -4.69204e-01
1.49920e+05 3.74000e+02 -4.08405e-01 -3.84695e-01 -4.32115e-01 -4.55225e-01 -4.41114e-01 -4.69336e-01
1.50080e+05 3.75000e+02 -4.68210e-01 -4.27111e-01 -5.09310e-01 -4.55313e-01 -4.41162e-01 -4.69465e-01
1.50240e+05 3.75000e+02 -4.68210e-01 -4.27111e-01 -5.09310e-01 -4.55402e-01 -4.41216e-01 -4.69587e-01
1.50400e+05 3.76000e+02 -4.16437e-01 -3.79089e-01 -4.53786e-01 -4.55489e-01 -4.41274e-01 -4.69705e-01
1.50560e+05 3.76000e+02 -4.16437e-01 -3.79089e-01 -4.53786e-01 -4.55576e-01 -4.41335e-01 -4.69817e-01
1.50720e+05 3.76000e+02 -4.16437e-01 -3.79089e-01 -4.53786e-01 -4.55661e-01 -4.41398e-01 -4.69923e-01
1.50880e+05 3.77000e+02 -4.90074e-01 -4.38024e-01 -5.42124e-01 -4.55745e-01 -4.41466e-01 -4.70025e-01
1.51040e+05 3.77000e+02 -4.90074e-01 -4.38024e-01 -5.42124e-01 -4.55828e-01 -4.41535e-01 -4.70121e-01
1.51200e+05 3.78000e+02 -4.26192e-01 -3.93221e-01 -4.59163e-01 -4.55909e-01 -4.41607e-01 -4.70212e-01
1.51360e+05 3.78000e+02 -4.26192e-01 -3.93221e-01 -4.59163e-01 -4.55990e-01 -4.41682e-01 -4.70298e-01
1.51520e+05 3.78000e+02 -4.26192e-01 -3.93221e-01 -4.59163e-01 -4.56069e-01 -4.41761e-01 -4.70378e-01
1.51680e+05 3.79000e+02 -4.82411e-01 -4.19142e-01 -5.45680e-01 -4.56147e-01 -4.41842e-01 -4.70452e-01
1.51840e+05 3.79000e+02 -4.82411e-01 -4.19142e-01 -5.45680e-01 -4.56224e-01 -4.41928e-01 -4.70520e-01
1.52000e+05 3.80000e+02 -4.89338e-01 -4.66891e-01 -5.11785e-01 -4.56299e-01 -4.42018e-01 -4.70581e-01
1.52160e+05 3.80000e+02 -4.89338e-01 -4.66891e-01 -5.11785e-01 -4.56373e-01 -4.42112e-01 -4.70634e-01
1.52320e+05 3.80000e+02 -4.89338e-01 -4.66891e-01 -5.11785e-01 -4.56445e-01 -4.42211e-01 -4.70679e-01
1.52480e+05 3.81000e+02 -4.75490e-01 -4.31831e-01 -5.19150e-01 -4.56514e-01 -4.42315e-01 -4.70713e-01
1.52640e+05 3.81000e+02 -4.75490e-01 -4.31831e-01 -5.19150e-01 -4.56580e-01 -4.42424e-01 -4.70737e-01
1.52800e+05 3.82000e+02 -4.43364e-01 -4.18880e-01 -4.67848e-01 -4.56643e-01 -4.42537e-01 -4.70749e-01
1.52960e+05 3.82000e+02 -4.43364e-01 -4.18880e-01 -4.67848e-01 -4.56702e-01 -4.42655e-01 -4.70748e-01
1.53120e+05 3.82000e+02 -4.43364e-01 -4.18880e-01 -4.67848e-01 -4.56755e-01 -4.42777e-01 -4.70733e-01
1.53280e+05 3.83000e+02 -4.35151e-01 -4.05738e-01 -4.64564e-01 -4.56803e-01 -4.42902e-01 -4.70703e-01
1.53440e+05 3.83000e+02 -4.35151e-01 -4.05738e-01 -4.64564e-01 -4.56844e-01 -4.43030e-01 -4.70658e-01
1.53600e+05 3.84000e+02 -4.32465e-01 -4.01327e-01 -4.63604e-01 -4.56877e-01 -4.43159e-01 -4.70596e-01
1.53760e+05 3.84000e+02 -4.32465e-01 -4.01327e-01 -4.63604e-01 -4.56903e-01 -4.43289e-01 -4.70518e-01
1.53920e+05 3.84000e+02 -4.32465e-01 -4.01327e-01 -4.63604e-01 -4.56920e-01 -4.43418e-01 -4.70422e-01
1.54080e+05 3.85000e+02 -4.38289e-01 -4.10687e-01 -4.65891e-01 -4.56929e-01 -4.43547e-01 -4.70311e-01
1.54240e+05 3.85000e+02 -4.38289e-01 -4.10687e-01 -4.65891e-01 -4.56928e-01 -4.43674e-01 -4.70182e-01
1.54400e+05 3.86000e+02 -4.46967e-01 -4.03684e-01 -4.90251e-01 -4.56919e-01 -4.43800e-01 -4.70038e-01
1.54560e+05 3.86000e+02 -4.46967e-01 -4.03684e-01 -4.90251e-01 -4.56901e-01 -4.43924e-01 -4.69879e-01
1.54720e+05 3.86000e+02 -4.46967e-01 -4.03684e-01 -4.90251e-01 -4.56876e-01 -4.44047e-01 -4.69705e-01
1.54880e+05 3.87000e+02 -4.42769e-01 -4.18949e-01 -4.66590e-01 -4.56843e-01 -4.44169e-01 -4.69516e-01
1.55040e+05 3.87000e+02 -4.42769e-01 -4.18949e-01 -4.66590e-01 -4.56803e-01 -4.44290e-01 -4.69315e-01
1.55200e+05 3.88000e+02 -4.26010e-01 -3.93935e-01 -4.58084e-01 -4.56758e-01 -4.44412e-01 -4.69103e-01
1.55360e+05 3.88000e+02 -4.26010e-01 -3.93935e-01 -4.58084e-01 -4.56708e-01 -4.44536e-01 -4.68880e-01
1.55520e+05 3.88000e+02 -4.26010e-01 -3.93935e-01 -4.58084e-01 -4.56655e-01 -4.44663e-01 -4.68648e-01
1.55680e+05 3.89000e+02 -4.24023e-01 -3.79926e-01 -4.68120e-01 -4.56600e-01 -4.44793e-01 -4.68408e-01
1.55840e+05 3.89000e+02 -4.24023e-01 -3.79926e-01 -4.68120e-01 -4.56544e-01 -4.44927e-01 -4.68161e-01
1.56000e+05 3.90000e+02 -4.51341e-01 -4.14048e-01 -4.88635e-01 -4.56487e-01 -4.45067e-01 -4.67907e-01
1.56160e+05 3.90000e+02 -4.51341e-01 -4.14048e-01 -4.88635e-01 -4.56431e-01 -4.45212e-01 -4.67650e-01
1.56320e+05 3.90000e+02 -4.51341e-01 -4.14048e-01 -4.88635e-01 -4.56375e-01 -4.45362e-01 -4.67389e-01
1.56480e+05 3.91000e+02 -4.37617e-01 -3.79879e-01 -4.95354e-01 -4.56321e-01 -4.45517e-01 -4.67126e-01
1.56640e+05 3.91000e+02 -4.37617e-01 -3.79879e-01 -4.95354e-01 -4.56268e-01 -4.45676e-01 -4.66861e-01
1.56800e+05 3.92000e+02 -4.40839e-01 -3.89330e-01 -4.92348e-01 -4.56217e-01 -4.45837e-01 -4.66596e-01
1.56960e+05 3.92000e+02 -4.40839e-01 -3.89330e-01 -4.92348e-01 -4.56166e-01 -4.46000e-01 -4.66332e-01
1.57120e+05 3.92000e+02 -4.40839e-01 -3.89330e-01 -4.92348e-01 -4.56116e-01 -4.46162e-01 -4.66071e-01
1.57280e+05 3.93000e+02 -4.59128e-01 -4.34481e-01 -4.83775e-01 -4.56066e-01 -4.46320e-01 -4.65811e-01
1.57440e+05 3.93000e+02 -4.59128e-01 -4.34481e-01 -4.83775e-01 -4.56014e-01 -4.46473e-01 -4.65556e-01
1.57600e+05 3.94000e+02 -4.53282e-01 -4.13918e-01 -4.92646e-01 -4.55960e-01 -4.46617e-01 -4.65303e-01
1.57760e+05 3.94000e+02 -4.53282e-01 -4.13918e-01 -4.92646e-01 -4.55902e-01 -4.46749e-01 -4.65056e-01
1.57920e+05 3.94000e+02 -4.53282e-01 -4.13918e-01 -4.92646e-01 -4.55840e-01 -4.46866e-01 -4.64814e-01
1.58080e+05 3.95000e+02 -4.58521e-01 -4.24441e-01 -4.92602e-01 -4.55771e-01 -4.46966e-01 -4.64576e-01
1.58240e+05 3.95000e+02 -4.58521e-01 -4.24441e-01 -4.92602e-01 -4.55694e-01 -4.47045e-01 -4.64343e-01
1.58400e+05 3.96000e+02 -4.78687e-01 -4.44773e-01 -5.12601e-01 -4.55607e-01 -4.47101e-01 -4.64114e-01
1.58560e+05 3.96000e+02 -4.78687e-01 -4.44773e-01 -5.12601e-01 -4.55511e-01 -4.47133e-01 -4.63889e-01
1.58720e+05 3.96000e+02 -4.78687e-01 -4.44773e-01 -5.12601e-01 -4.55402e-01 -4.47138e-01 -4.63666e-01
1.58880e+05 3.97000e+02 -4.61639e-01 -4.42416e-01 -4.80862e-01 -4.55280e-01 -4.47117e-01 -4.63443e-01
1.59040e+05 3.97000e+02 -4.61639e-01 -4.42416e-01 -4.80862e-01 -4.55144e-01 -4.47068e-01 -4.63220e-01
1.59200e+05 3.98000e+02 -4.46617e-01 -4.10933e-01 -4.82301e-01 -4.54993e-01 -4.46992e-01 -4.62994e-01
1.59360e+05 3.98000e+02 -4.46617e-01 -4.10933e-01 -4.82301e-01 -4.54826e-01 -4.46889e-01 -4.62764e-01
1.59520e+05 3.98000e+02 -4.46617e-01 -4.10933e-01 -4.82301e-01 -4.54643e-01 -4.46761e-01 -4.62526e-01
1.59680e+05 3.99000e+02 -4.73467e-01 -4.38497e-01 -5.08437e-01 -4.54445e-01 -4.46610e-01 -4.62279e-01
1.59840e+05 3.99000e+02 -4.73467e-01 -4.38497e-01 -5.08437e-01 -4.54230e-01 -4.46438e-01 -4.62023e-01
1.60000e+05 4.00000e+02 -4.57410e-01 -4.25216e-01 -4.89604e-01 -4.54001e-01 -4.46247e-01 -4.61755e-01
1.60160e+05 4.00000e+02 -4.57410e-01 -4.25216e-01 -4.89604e-01 -4.53756e-01 -4.46039e-01 -4.61473e-01
1.60320e+05 4.00000e+02 -4.57410e-01 -4.25216e-01 -4.89604e-01 -4.53499e-01 -4.45818e-01 -4.61179e-01
1.60480e+05 4.01000e+02 -4.39586e-01 -3.95232e-01 -4.83940e-01 -4.53229e-01 -4.45586e-01 -4.60872e-01
1.60640e+05 4.01000e+02 -4.39586e-01 -3.95232e-01 -4.83940e-01 -4.52948e-01 -4.45345e-01 -4.60552e-01
1.60800e+05 4.02000e+02 -4.65990e-01 -4.23149e-01 -5.08831e-01 -4.52660e-01 -4.45099e-01 -4.60220e-01
1.60960e+05 4.02000e+02 -4.65990e-01 -4.23149e-01 -5.08831e-01 -4.52364e-01 -4.44851e-01 -4.59878e-01
1.61120e+05 4.02000e+02 -4.65990e-01 -4.23149e-01 -5.08831e-01 -4.52065e-01 -4.44602e-01 -4.59529e-01
1.61280e+05 4.03000e+02 -4.89931e-01 -4.47287e-01 -5.32576e-01 -4.51764e-01 -4.44356e-01 -4.59173e-01
1.61440e+05 4.03000e+02 -4.89931e-01 -4.47287e-01 -5.32576e-01 -4.51464e-01 -4.44114e-01 -4.58815e-01
1.61600e+05 4.04000e+02 -4.28946e-01 -3.84232e-01 -4.73660e-01 -4.51168e-01 -4.43880e-01 -4.58457e-01
1.61760e+05 4.04000e+02 -4.28946e-01 -3.84232e-01 -4.73660e-01 -4.50878e-01 -4.43655e-01 -4.58102e-01
1.61920e+05 4.04000e+02 -4.28946e-01 -3.84232e-01 -4.73660e-01 -4.50597e-01 -4.43440e-01 -4.57753e-01
1.62080e+05 4.05000e+02 -4.43088e-01 -4.17746e-01 -4.68430e-01 -4.50327e-01 -4.43240e-01 -4.57414e-01
1.62240e+05 4.05000e+02 -4.43088e-01 -4.17746e-01 -4.68430e-01 -4.50071e-01 -4.43055e-01 -4.57088e-01
1.62400e+05 4.06000e+02 -4.54915e-01 -3.88052e-01 -5.21779e-01 -4.49832e-01 -4.42887e-01 -4.56776e-01
1.62560e+05 4.06000e+02 -4.54915e-01 -3.88052e-01 -5.21779e-01 -4.49610e-01 -4.42736e-01 -4.56484e-01
1.62720e+05 4.06000e+02 -4.54915e-01 -3.88052e-01 -5.21779e-01 -4.49409e-01 -4.42606e-01 -4.56211e-01
1.62880e+05 4.07000e+02 -4.22336e-01 -3.82853e-01 -4.61819e-01 -4.49230e-01 -4.42497e-01 -4.55962e-01
1.63040e+05 4.07000e+02 -4.22336e-01 -3.82853e-01 -4.61819e-01 -4.49074e-01 -4.42411e-01 -4.55737e-01
1.63200e+05 4.08000e+02 -4.66470e-01 -4.43359e-01 -4.89582e-01 -4.48942e-01 -4.42346e-01 -4.55538e-01
1.63360e+05 4.08000e+02 -4.66470e-01 -4.43359e-01 -4.89582e-01 -4.48836e-01 -4.42305e-01 -4.55366e-01
1.63520e+05 4.08000e+02 -4.66470e-01 -4.43359e-01 -4.89582e-01 -4.48755e-01 -4.42288e-01 -4.55223e-01
1.63680e+05 4.09000e+02 -4.11629e-01 -3.89970e-01 -4.33288e-01 -4.48701e-01 -4.42295e-01 -4.55108e-01
1.63840e+05 4.09000e+02 -4.11629e-01 -3.89970e-01 -4.33288e-01 -4.48673e-01 -4.42325e-01 -4.55022e-01
1.64000e+05 4.10000e+02 -4.42043e-01 -3.89207e-01 -4.94878e-01 -4.48671e-01 -4.42378e-01 -4.54964e-01
1.64160e+05 4.10000e+02 -4.42043e-01 -3.89207e-01 -4.94878e-01 -4.48695e-01 -4.42454e-01 -4.54936e-01
1.64320e+05 4.10000e+02 -4.42043e-01 -3.89207e-01 -4.94878e-01 -4.48744e-01 -4.42551e-01 -4.54936e-01
1.64480e+05 4.11000e+02 -4.54087e-01 -4.39352e-01 -4.68821e-01 -4.48816e-01 -4.42667e-01 -4.54964e-01
1.64640e+05 4.11000e+02 -4.54087e-01 -4.39352e-01 -4.68821e-01 -4.48910e-01 -4.42801e-01 -4.55019e-01
1.64800e+05 4.12000e+02 -4.41374e-01 -4.25318e-01 -4.57430e-01 -4.49026e-01 -4.42950e-01 -4.55102e-01
1.64960e+05 4.12000e+02 -4.41374e-01 -4.25318e-01 -4.57430e-01 -4.49160e-01 -4.43111e-01 -4.55210e-01
1.65120e+05 4.12000e+02 -4.41374e-01 -4.25318e-01 -4.57430e-01 -4.49312e-01 -4.43282e-01 -4.55343e-01
1.65280e+05 4.13000e+02 -4.64882e-01 -4.35812e-01 -4.93952e-01 -4.49479e-01 -4.43458e-01 -4.55501e-01
1.65440e+05 4.13000e+02 -4.64882e-01 -4.35812e-01 -4.93952e-01 -4.49659e-01 -4.43635e-01 -4.55684e-01
1.65600e+05 4.14000e+02 -4.19702e-01 -4.02303e-01 -4.37102e-01 -4.49849e-01 -4.43811e-01 -4.55888e-01
1.65760e+05 4.14000e+02 -4.19702e-01 -4.02303e-01 -4.37102e-01 -4.50047e-01 -4.43980e-01 -4.56114e-01
1.65920e+05 4.14000e+02 -4.19702e-01 -4.02303e-01 -4.37102e-01 -4.50250e-01 -4.44139e-01 -4.56361e-01
1.66080e+05 4.15000e+02 -4.33824e-01 -4.03419e-01 -4.64230e-01 -4.50456e-01 -4.44285e-01 -4.56627e-01
1.66240e+05 4.15000e+02 -4.33824e-01 -4.03419e-01 -4.64230e-01 -4.50661e-01 -4.44413e-01 -4.56910e-01
1.66400e+05 4.16000e+02 -4.69514e-01 -4.36538e-01 -5.02491e-01 -4.50864e-01 -4.44520e-01 -4.57208e-01
1.66560e+05 4.16000e+02 -4.69514e-01 -4.36538e-01 -5.02491e-01 -4.51061e-01 -4.44604e-01 -4.57518e-01
1.66720e+05 4.16000e+02 -4.69514e-01 -4.36538e-01 -5.02491e-01 -4.51251e-01 -4.44663e-01 -4.57839e-01
1.66880e+05 4.17000e+02 -4.25575e-01 -4.08649e-01 -4.42501e-01 -4.51430e-01 -4.44694e-01 -4.58166e-01
1.67040e+05 4.17000e+02 -4.25575e-01 -4.08649e-01 -4.42501e-01 -4.51598e-01 -4.44698e-01 -4.58497e-01
1.67200e+05 4.18000e+02 -4.17610e-01 -3.85501e-01 -4.49719e-01 -4.51751e-01 -4.44673e-01 -4.58828e-01
1.67360e+05 4.18000e+02 -4.17610e-01 -3.85501e-01 -4.49719e-01 -4.51887e-01 -4.44620e-01 -4.59155e-01
1.67520e+05 4.18000e+02 -4.17610e-01 -3.85501e-01 -4.49719e-01 -4.52007e-01 -4.44539e-01 -4.59475e-01
1.67680e+05 4.19000e+02 -4.13940e-01 -3.94441e-01 -4.33440e-01 -4.52107e-01 -4.44431e-01 -4.59783e-01
1.67840e+05 4.19000e+02 -4.13940e-01 -3.94441e-01 -4.33440e-01 -4.52188e-01 -4.44299e-01 -4.60077e-01
1.68000e+05 4.20000e+02 -4.61970e-01 -4.04142e-01 -5.19798e-01 -4.52248e-01 -4.44144e-01 -4.60353e-01
1.68160e+05 4.20000e+02 -4.61970e-01 -4.04142e-01 -5.19798e-01 -4.52288e-01 -4.43969e-01 -4.60607e-01
1.68320e+05 4.20000e+02 -4.61970e-01 -4.04142e-01 -5.19798e-01 -4.52306e-01 -4.43774e-01 -4.60837e-01
1.68480e+05 4.21000e+02 -4.03291e-01 -3.57998e-01 -4.48583e-01 -4.52302e-01 -4.43564e-01 -4.61040e-01
1.68640e+05 4.21000e+02 -4.03291e-01 -3.57998e-01 -4.48583e-01 -4.52277e-01 -4.43341e-01 -4.61213e-01
1.68800e+05 4.22000e+02 -4.31484e-01 -3.58676e-01 -5.04292e-01 -4.52231e-01 -4.43107e-01 -4.61355e-01
1.68960e+05 4.22000e+02 -4.31484e-01 -3.58676e-01 -5.04292e-01 -4.52165e-01 -4.42864e-01 -4.61465e-01
1.69120e+05 4.22000e+02 -4.31484e-01 -3.58676e-01 -5.04292e-01 -4.52078e-01 -4.42615e-01 -4.61541e-01
1.69280e+05 4.23000e+02 -4.25562e-01 -4.03332e-01 -4.47792e-01 -4.51973e-01 -4.42362e-01 -4.61583e-01
1.69440e+05 4.23000e+02 -4.25562e-01 -4.03332e-01 -4.47792e-01 -4.51848e-01 -4.42106e-01 -4.61591e-01
1.69600e+05 4.24000e+02 -4.58763e-01 -4.06841e-01 -5.10686e-01 -4.51707e-01 -4.41849e-01 -4.61564e-01
1.69760e+05 4.24000e+02 -4.58763e-01 -4.06841e-01 -5.10686e-01 -4.51548e-01 -4.41592e-01 -4.61503e-01
1.69920e+05 4.24000e+02 -4.58763e-01 -4.06841e-01 -5.10686e-01 -4.51373e-01 -4.41336e-01 -4.61409e-01
1.70080e+05 4.25000e+02 -4.62765e-01 -4.09897e-01 -5.15633e-01 -4.51183e-01 -4.41081e-01 -4.61284e-01
1.70240e+05 4.25000e+02 -4.62765e-01 -4.09897e-01 -5.15633e-01 -4.50978e-01 -4.40828e-01 -4.61127e-01
1.70400e+05 4.26000e+02 -4.06782e-01 -3.78241e-01 -4.35324e-01 -4.50759e-01 -4.40577e-01 -4.60941e-01
1.70560e+05 4.26000e+02 -4.06782e-01 -3.78241e-01 -4.35324e-01 -4.50526e-01 -4.40326e-01 -4.60726e-01
1.70720e+05 4.26000e+02 -4.06782e-01 -3.78241e-01 -4.35324e-01 -4.50281e-01 -4.40075e-01 -4.60486e-01
1.70880e+05 4.27000e+02 -4.29707e-01 -4.09472e-01 -4.49942e-01 -4.50023e-01 -4.39824e-01 -4.60222e-01
1.71040e+05 4.27000e+02 -4.29707e-01 -4.09472e-01 -4.49942e-01 -4.49753e-01 -4.39570e-01 -4.59935e-01
1.71200e+05 4.28000e+02 -3.92427e-01 -3.81721e-01 -4.03134e-01 -4.49471e-01 -4.39312e-01 -4.59630e-01
1.71360e+05 4.28000e+02 -3.92427e-01 -3.81721e-01 -4.03134e-01 -4.49178e-01 -4.39049e-01 -4.59308e-01
1.71520e+05 4.28000e+02 -3.92427e-01 -3.81721e-01 -4.03134e-01 -4.48874e-01 -4.38777e-01 -4.58971e-01
1.71680e+05 4.29000e+02 -4.38856e-01 -4.07702e-01 -4.70010e-01 -4.48559e-01 -4.38496e-01 -4.58622e-01
1.71840e+05 4.29000e+02 -4.38856e-01 -4.07702e-01 -4.70010e-01 -4.48235e-01 -4.38203e-01 -4.58266e-01
1.72000e+05 4.30000e+02 -4.41350e-01 -4.11749e-01 -4.70951e-01 -4.47900e-01 -4.37896e-01 -4.57905e-01
1.72160e+05 4.30000e+02 -4.41350e-01 -4.11749e-01 -4.70951e-01 -4.47557e-01 -4.37572e-01 -4.57542e-01
1.72320e+05 4.30000e+02 -4.41350e-01 -4.11749e-01 -4.70951e-01 -4.47205e-01 -4.37229e-01 -4.57180e-01
1.72480e+05 4.31000e+02 -4.18603e-01 -3.77137e-01 -4.60069e-01 -4.46845e-01 -4.36866e-01 -4.56824e-01
1.72640e+05 4.31000e+02 -4.18603e-01 -3.77137e-01 -4.60069e-01 -4.46479e-01 -4.36481e-01 -4.56476e-01
1.72800e+05 4.32000e+02 -4.25147e-01 -3.97786e-01 -4.52508e-01 -4.46106e-01 -4.36073e-01 -4.56139e-01
1.72960e+05 4.32000e+02 -4.25147e-01 -3.97786e-01 -4.52508e-01 -4.45728e-01 -4.35640e-01 -4.55816e-01
1.73120e+05 4.32000e+02 -4.25147e-01 -3.97786e-01 -4.52508e-01 -4.45346e-01 -4.35183e-01 -4.55510e-01
1.73280e+05 4.33000e+02 -4.63941e-01 -4.50782e-01 -4.77100e-01 -4.44961e-01 -4.34703e-01 -4.55220e-01
1.73440e+05 4.33000e+02 -4.63941e-01 -4.50782e-01 -4.77100e-01 -4.44574e-01 -4.34198e-01 -4.54949e-01
1.73600e+05 4.34000e+02 -4.08681e-01 -4.06823e-01 -4.10539e-01 -4.44185e-01 -4.33672e-01 -4.54697e-01
1.73760e+05 4.34000e+02 -4.08681e-01 -4.06823e-01 -4.10539e-01 -4.43795e-01 -4.33126e-01 -4.54464e-01
1.73920e+05 4.34000e+02 -4.08681e-01 -4.06823e-01 -4.10539e-01 -4.43406e-01 -4.32562e-01 -4.54249e-01
1.74080e+05 4.35000e+02 -4.37310e-01 -4.01855e-01 -4.72765e-01 -4.43017e-01 -4.31984e-01 -4.54049e-01
1.74240e+05 4.35000e+02 -4.37310e-01 -4.01855e-01 -4.72765e-01 -4.42629e-01 -4.31393e-01 -4.53865e-01
1.74400e+05 4.36000e+02 -4.38267e-01 -3.80927e-01 -4.95607e-01 -4.42243e-01 -4.30793e-01 -4.53693e-01
1.74560e+05 4.36000e+02 -4.38267e-01 -3.80927e-01 -4.95607e-01 -4.41859e-01 -4.30188e-01 -4.53531e-01
1.74720e+05 4.36000e+02 -4.38267e-01 -3.80927e-01 -4.95607e-01 -4.41478e-01 -4.29579e-01 -4.53377e-01
1.74880e+05 4.37000e+02 -4.21157e-01 -4.08233e-01 -4.34081e-01 -4.41099e-01 -4.28972e-01 -4.53227e-01
1.75040e+05 4.37000e+02 -4.21157e-01 -4.08233e-01 -4.34081e-01 -4.40724e-01 -4.28368e-01 -4.53079e-01
1.75200e+05 4.38000e+02 -4.60451e-01 -4.18999e-01 -5.01903e-01 -4.40351e-01 -4.27772e-01 -4.52931e-01
1.75360e+05 4.38000e+02 -4.60451e-01 -4.18999e-01 -5.01903e-01 -4.39983e-01 -4.27185e-01 -4.52781e-01
1.75520e+05 4.38000e+02 -4.60451e-01 -4.18999e-01 -5.01903e-01 -4.39617e-01 -4.26609e-01 -4.52625e-01
1.75680e+05 4.39000e+02 -4.36344e-01 -4.04905e-01 -4.67783e-01 -4.39256e-01 -4.26049e-01 -4.52464e-01
1.75840e+05 4.39000e+02 -4.36344e-01 -4.04905e-01 -4.67783e-01 -4.38899e-01 -4.25504e-01 -4.52294e-01
1.76000e+05 4.40000e+02 -4.69718e-01 -4.31492e-01 -5.07944e-01 -4.38547e-01 -4.24979e-01 -4.52115e-01
1.76160e+05 4.40000e+02 -4.69718e-01 -4.31492e-01 -5.07944e-01 -4.38200e-01 -4.24474e-01 -4.51925e-01
1.76320e+05 4.40000e+02 -4.69718e-01 -4.31492e-01 -5.07944e-01 -4.37858e-01 -4.23991e-01 -4.51724e-01
1.76480e+05 4.41000e+02 -4.09446e-01 -3.64593e-01 -4.54299e-01 -4.37522e-01 -4.23532e-01 -4.51512e-01
1.76640e+05 4.41000e+02 -4.09446e-01 -3.64593e-01 -4.54299e-01 -4.37192e-01 -4.23096e-01 -4.51288e-01
1.76800e+05 4.42000e+02 -4.33551e-01 -3.66200e-01 -5.00902e-01 -4.36869e-01 -4.22686e-01 -4.51052e-01
1.76960e+05 4.42000e+02 -4.33551e-01 -3.66200e-01 -5.00902e-01 -4.36552e-01 -4.22301e-01 -4.50804e-01
1.77120e+05 4.42000e+02 -4.33551e-01 -3.66200e-01 -5.00902e-01 -4.36245e-01 -4.21943e-01 -4.50546e-01
1.77280e+05 4.43000e+02 -4.38008e-01 -3.92658e-01 -4.83359e-01 -4.35945e-01 -4.21612e-01 -4.50278e-01
1.77440e+05 4.43000e+02 -4.38008e-01 -3.92658e-01 -4.83359e-01 -4.35655e-01 -4.21308e-01 -4.50001e-01
1.77600e+05 4.44000e+02 -4.48153e-01 -3.91748e-01 -5.04558e-01 -4.35374e-01 -4.21032e-01 -4.49716e-01
1.77760e+05 4.44000e+02 -4.48153e-01 -3.91748e-01 -5.04558e-01 -4.35104e-01 -4.20783e-01 -4.49424e-01
1.77920e+05 4.44000e+02 -4.48153e-01 -3.91748e-01 -5.04558e-01 -4.34844e-01 -4.20563e-01 -4.49126e-01
1.78080e+05 4.45000e+02 -4.24120e-01 -4.15131e-01 -4.33108e-01 -4.34597e-01 -4.20370e-01 -4.48825e-01
1.78240e+05 4.45000e+02 -4.24120e-01 -4.15131e-01 -4.33108e-01 -4.34363e-01 -4.20205e-01 -4.48521e-01
1.78400e+05 4.46000e+02 -4.10450e-01 -3.71166e-01 -4.49734e-01 -4.34142e-01 -4.20068e-01 -4.48216e-01
1.78560e+05 4.46000e+02 -4.10450e-01 -3.71166e-01 -4.49734e-01 -4.33935e-01 -4.19958e-01 -4.47912e-01
1.78720e+05 4.46000e+02 -4.10450e-01 -3.71166e-01 -4.49734e-01 -4.33743e-01 -4.19876e-01 -4.47611e-01
1.78880e+05 4.47000e+02 -4.57846e-01 -4.09353e-01 -5.06340e-01 -4.33567e-01 -4.19820e-01 -4.47314e-01
1.79040e+05 4.47000e+02 -4.57846e-01 -4.09353e-01 -5.06340e-01 -4.33407e-01 -4.19790e-01 -4.47024e-01
1.79200e+05 4.48000e+02 -4.26736e-01 -3.79905e-01 -4.73567e-01 -4.33264e-01 -4.19785e-01 -4.46742e-01
1.79360e+05 4.48000e+02 -4.26736e-01 -3.79905e-01 -4.73567e-01 -4.33137e-01 -4.19803e-01 -4.46471e-01
1.79520e+05 4.48000e+02 -4.26736e-01 -3.79905e-01 -4.73567e-01 -4.33028e-01 -4.19844e-01 -4.46213e-01
1.79680e+05 4.49000e+02 -4.22323e-01 -3.93218e-01 -4.51428e-01 -4.32936e-01 -4.19904e-01 -4.45968e-01
1.79840e+05 4.49000e+02 -4.22323e-01 -3.93218e-01 -4.51428e-01 -4.32861e-01 -4.19982e-01 -4.45741e-01
1.80000e+05 4.50000e+02 -4.40592e-01 -4.09511e-01 -4.71672e-01 -4.32804e-01 -4.20077e-01 -4.45531e-01
1.80160e+05 4.50000e+02 -4.40592e-01 -4.09511e-01 -4.71672e-01 -4.32763e-01 -4.20185e-01 -4.45342e-01
1.80320e+05 4.50000e+02 -4.40592e-01 -4.09511e-01 -4.71672e-01 -4.32739e-01 -4.20303e-01 -4.45175e-01
1.80480e+05 4.51000e+02 -4.24078e-01 -3.88631e-01 -4.59525e-01 -4.32731e-01 -4.20430e-01 -4.45032e-01
1.80640e+05 4.51000e+02 -4.24078e-01 -3.88631e-01 -4.59525e-01 -4.32737e-01 -4.20562e-01 -4.44913e-01
1.80800e+05 4.52000e+02 -4.06681e-01 -3.69198e-01 -4.44164e-01 -4.32758e-01 -4.20697e-01 -4.44820e-01
1.80960e+05 4.52000e+02 -4.06681e-01 -3.69198e-01 -4.44164e-01 -4.32792e-01 -4.20832e-01 -4.44753e-01
1.81120e+05 4.52000e+02 -4.06681e-01 -3.69198e-01 -4.44164e-01 -4.32838e-01 -4.20964e-01 -4.44712e-01
1.81280e+05 4.53000e+02 -4.25577e-01 -3.88581e-01 -4.62573e-01 -4.32895e-01 -4.21092e-01 -4.44698e-01
1.81440e+05 4.53000e+02 -4.25577e-01 -3.88581e-01 -4.62573e-01 -4.32961e-01 -4.21213e-01 -4.44710e-01
1.81600e+05 4.54000e+02 -4.43171e-01 -4.32750e-01 -4.53592e-01 -4.33036e-01 -4.21325e-01 -4.44748e-01
1.81760e+05 4.54000e+02 -4.43171e-01 -4.32750e-01 -4.53592e-01 -4.33118e-01 -4.21426e-01 -4.44809e-01
1.81920e+05 4.54000e+02 -4.43171e-01 -4.32750e-01 -4.53592e-01 -4.33205e-01 -4.21515e-01 -4.44895e-01
1.82080e+05 4.55000e+02 -4.43053e-01 -3.83767e-01 -5.02338e-01 -4.33296e-01 -4.21591e-01 -4.45001e-01
1.82240e+05 4.55000e+02 -4.43053e-01 -3.83767e-01 -5.02338e-01 -4.33390e-01 -4.21653e-01 -4.45128e-01
1.82400e+05 4.56000e+02 -4.58249e-01 -3.94283e-01 -5.22215e-01 -4.33486e-01 -4.21701e-01 -4.45271e-01
1.82560e+05 4.56000e+02 -4.58249e-01 -3.94283e-01 -5.22215e-01 -4.33581e-01 -4.21734e-01 -4.45429e-01
1.82720e+05 4.56000e+02 -4.58249e-01 -3.94283e-01 -5.22215e-01 -4.33676e-01 -4.21753e-01 -4.45599e-01
1.82880e+05 4.57000e+02 -4.08350e-01 -3.70684e-01 -4.46017e-01 -4.33768e-01 -4.21758e-01 -4.45778e-01
1.83040e+05 4.57000e+02 -4.08350e-01 -3.70684e-01 -4.46017e-01 -4.33856e-01 -4.21749e-01 -4.45964e-01
1.83200e+05 4.58000e+02 -4.22844e-01 -4.04267e-01 -4.41420e-01 -4.33940e-01 -4.21727e-01 -4.46152e-01
1.83360e+05 4.58000e+02 -4.22844e-01 -4.04267e-01 -4.41420e-01 -4.34017e-01 -4.21694e-01 -4.46340e-01
1.83520e+05 4.58000e+02 -4.22844e-01 -4.04267e-01 -4.41420e-01 -4.34088e-01 -4.21650e-01 -4.46526e-01
1.83680e+05 4.59000e+02 -3.95818e-01 -3.85260e-01 -4.06375e-01 -4.34150e-01 -4.21596e-01 -4.46705e-01
1.83840e+05 4.59000e+02 -3.95818e-01 -3.85260e-01 -4.06375e-01 -4.34204e-01 -4.21533e-01 -4.46875e-01
1.84000e+05 4.60000e+02 -4.22438e-01 -3.74347e-01 -4.70530e-01 -4.34248e-01 -4.21463e-01 -4.47034e-01
1.84160e+05 4.60000e+02 -4.22438e-01 -3.74347e-01 -4.70530e-01 -4.34283e-01 -4.21385e-01 -4.47181e-01
1.84320e+05 4.60000e+02 -4.22438e-01 -3.74347e-01 -4.70530e-01 -4.34307e-01 -4.21303e-01 -4.47311e-01
1.84480e+05 4.61000e+02 -4.27118e-01 -4.19867e-01 -4.34369e-01 -4.34320e-01 -4.21215e-01 -4.47425e-01
1.84640e+05 4.61000e+02 -4.27118e-01 -4.19867e-01 -4.34369e-01 -4.34323e-01 -4.21124e-01 -4.47522e-01
1.84800e+05 4.62000e+02 -4.20952e-01 -3.97603e-01 -4.44302e-01 -4.34315e-01 -4.21029e-01 -4.47600e-01
1.84960e+05 4.62000e+02 -4.20952e-01 -3.97603e-01 -4.44302e-01 -4.34297e-01 -4.20933e-01 -4.47660e-01
1.85120e+05 4.62000e+02 -4.20952e-01 -3.97603e-01 -4.44302e-01 -4.34268e-01 -4.20834e-01 -4.47702e-01
1.85280e+05 4.63000e+02 -4.31312e-01 -3.75830e-01 -4.86795e-01 -4.34230e-01 -4.20733e-01 -4.47726e-01
1.85440e+05 4.63000e+02 -4.31312e-01 -3.75830e-01 -4.86795e-01 -4.34183e-01 -4.20632e-01 -4.47734e-01
1.85600e+05 4.64000e+02 -4.61669e-01 -4.05037e-01 -5.18300e-01 -4.34127e-01 -4.20529e-01 -4.47725e-01
1.85760e+05 4.64000e+02 -4.61669e-01 -4.05037e-01 -5.18300e-01 -4.34063e-01 -4.20425e-01 -4.47701e-01
1.85920e+05 4.64000e+02 -4.61669e-01 -4.05037e-01 -5.18300e-01 -4.33992e-01 -4.20321e-01 -4.47663e-01
1.86080e+05 4.65000e+02 -4.41903e-01 -3.81697e-01 -5.02108e-01 -4.33914e-01 -4.20216e-01 -4.47612e-01
1.86240e+05 4.65000e+02 -4.41903e-01 -3.81697e-01 -5.02108e-01 -4.33829e-01 -4.20109e-01 -4.47549e-01
1.86400e+05 4.66000e+02 -4.31745e-01 -4.05805e-01 -4.57685e-01 -4.33738e-01 -4.20002e-01 -4.47474e-01
1.86560e+05 4.66000e+02 -4.31745e-01 -4.05805e-01 -4.57685e-01 -4.33641e-01 -4.19894e-01 -4.47388e-01
1.86720e+05 4.66000e+02 -4.31745e-01 -4.05805e-01 -4.57685e-01 -4.33538e-01 -4.19784e-01 -4.47292e-01
1.86880e+05 4.67000e+02 -4.43311e-01 -4.27861e-01 -4.58761e-01 -4.33429e-01 -4.19673e-01 -4.47186e-01
1.87040e+05 4.67000e+02 -4.43311e-01 -4.27861e-01 -4.58761e-01 -4.33315e-01 -4.19560e-01 -4.47070e-01
1.87200e+05 4.68000e+02 -4.59044e-01 -4.07096e-01 -5.10993e-01 -4.33194e-01 -4.19444e-01 -4.46945e-01
1.87360e+05 4.68000e+02 -4.59044e-01 -4.07096e-01 -5.10993e-01 -4.33069e-01 -4.19327e-01 -4.46810e-01
1.87520e+05 4.68000e+02 -4.59044e-01 -4.07096e-01 -5.10993e-01 -4.32937e-01 -4.19207e-01 -4.46667e-01
1.87680e+05 4.69000e+02 -4.62372e-01 -4.15742e-01 -5.09003e-01 -4.32800e-01 -4.19086e-01 -4.46514e-01
1.87840e+05 4.69000e+02 -4.62372e-01 -4.15742e-01 -5.09003e-01 -4.32657e-01 -4.18962e-01 -4.46352e-01
1.88000e+05 4.70000e+02 -4.35176e-01 -3.85294e-01 -4.85058e-01 -4.32509e-01 -4.18836e-01 -4.46182e-01
1.88160e+05 4.70000e+02 -4.35176e-01 -3.85294e-01 -4.85058e-01 -4.32357e-01 -4.18711e-01 -4.46002e-01
1.88320e+05 4.70000e+02 -4.35176e-01 -3.85294e-01 -4.85058e-01 -4.32199e-01 -4.18584e-01 -4.45815e-01
1.88480e+05 4.71000e+02 -4.28753e-01 -3.89184e-01 -4.68321e-01 -4.32039e-01 -4.18458e-01 -4.45620e-01
1.88640e+05 4.71000e+02 -4.28753e-01 -3.89184e-01 -4.68321e-01 -4.31876e-01 -4.18334e-01 -4.45418e-01
1.88800e+05 4.72000e+02 -4.11831e-01 -3.91482e-01 -4.32180e-01 -4.31711e-01 -4.18212e-01 -4.45210e-01
1.88960e+05 4.72000e+02 -4.11831e-01 -3.91482e-01 -4.32180e-01 -4.31546e-01 -4.18095e-01 -4.44997e-01
1.89120e+05 4.72000e+02 -4.11831e-01 -3.91482e-01 -4.32180e-01 -4.31382e-01 -4.17984e-01 -4.44779e-01
1.89280e+05 4.73000e+02 -4.49239e-01 -3.85343e-01 -5.13135e-01 -4.31220e-01 -4.17882e-01 -4.44558e-01
1.89440e+05 4.73000e+02 -4.49239e-01 -3.85343e-01 -5.13135e-01 -4.31062e-01 -4.17789e-01 -4.44335e-01
1.89600e+05 4.74000e+02 -3.92243e-01 -3.52907e-01 -4.31579e-01 -4.30910e-01 -4.17708e-01 -4.44112e-01
1.89760e+05 4.74000e+02 -3.92243e-01 -3.52907e-01 -4.31579e-01 -4.30765e-01 -4.17642e-01 -4.43889e-01
1.89920e+05 4.74000e+02 -3.92243e-01 -3.52907e-01 -4.31579e-01 -4.30630e-01 -4.17592e-01 -4.43668e-01
1.90080e+05 4.75000e+02 -4.45240e-01 -4.21118e-01 -4.69363e-01 -4.30507e-01 -4.17561e-01 -4.43452e-01
1.90240e+05 4.75000e+02 -4.45240e-01 -4.21118e-01 -4.69363e-01 -4.30396e-01 -4.17551e-01 -4.43240e-01
1.90400e+05 4.76000e+02 -4.71515e-01 -4.21243e-01 -5.21787e-01 -4.30300e-01 -4.17563e-01 -4.43036e-01
1.90560e+05 4.76000e+02 -4.71515e-01 -4.21243e-01 -5.21787e-01 -4.30220e-01 -4.17601e-01 -4.42839e-01
1.90720e+05 4.76000e+02 -4.71515e-01 -4.21243e-01 -5.21787e-01 -4.30158e-01 -4.17665e-01 -4.42651e-01
1.90880e+05 4.77000e+02 -4.50372e-01 -4.04290e-01 -4.96455e-01 -4.30116e-01 -4.17758e-01 -4.42473e-01
1.91040e+05 4.77000e+02 -4.50372e-01 -4.04290e-01 -4.96455e-01 -4.30092e-01 -4.17880e-01 -4.42304e-01
1.91200e+05 4.78000e+02 -4.74416e-01 -4.23428e-01 -5.25405e-01 -4.30091e-01 -4.18034e-01 -4.42147e-01
1.91360e+05 4.78000e+02 -4.74416e-01 -4.23428e-01 -5.25405e-01 -4.30109e-01 -4.18218e-01 -4.42000e-01
1.91520e+05 4.78000e+02 -4.74416e-01 -4.23428e-01 -5.25405e-01 -4.30149e-01 -4.18434e-01 -4.41863e-01
1.91680e+05 4.79000e+02 -4.97172e-01 -4.64385e-01 -5.29959e-01 -4.30210e-01 -4.18683e-01 -4.41736e-01
1.91840e+05 4.79000e+02 -4.97172e-01 -4.64385e-01 -5.29959e-01 -4.30290e-01 -4.18963e-01 -4.41618e-01
1.92000e+05 4.80000e+02 -4.40647e-01 -3.97636e-01 -4.83657e-01 -4.30390e-01 -4.19274e-01 -4.41507e-01
1.92160e+05 4.80000e+02 -4.40647e-01 -3.97636e-01 -4.83657e-01 -4.30509e-01 -4.19615e-01 -4.41403e-01
1.92320e+05 4.80000e+02 -4.40647e-01 -3.97636e-01 -4.83657e-01 -4.30644e-01 -4.19984e-01 -4.41304e-01
1.92480e+05 4.81000e+02 -4.10904e-01 -3.82507e-01 -4.39302e-01 -4.30794e-01 -4.20379e-01 -4.41209e-01
1.92640e+05 4.81000e+02 -4.10904e-01 -3.82507e-01 -4.39302e-01 -4.30958e-01 -4.20799e-01 -4.41118e-01
1.92800e+05 4.82000e+02 -4.09289e-01 -3.57314e-01 -4.61265e-01 -4.31134e-01 -4.21240e-01 -4.41029e-01
1.92960e+05 4.82000e+02 -4.09289e-01 -3.57314e-01 -4.61265e-01 -4.31321e-01 -4.21699e-01 -4.40943e-01
1.93120e+05 4.82000e+02 -4.09289e-01 -3.57314e-01 -4.61265e-01 -4.31516e-01 -4.22173e-01 -4.40859e-01
1.93280e+05 4.83000e+02 -4.24344e-01 -3.98391e-01 -4.50298e-01 -4.31719e-01 -4.22658e-01 -4.40780e-01
1.93440e+05 4.83000e+02 -4.24344e-01 -3.98391e-01 -4.50298e-01 -4.31928e-01 -4.23150e-01 -4.40706e-01
1.93600e+05 4.84000e+02 -4.48727e-01 -3.85766e-01 -5.11688e-01 -4.32142e-01 -4.23644e-01 -4.40640e-01
1.93760e+05 4.84000e+02 -4.48727e-01 -3.85766e-01 -5.11688e-01 -4.32361e-01 -4.24135e-01 -4.40587e-01
1.93920e+05 4.84000e+02 -4.48727e-01 -3.85766e-01 -5.11688e-01 -4.32584e-01 -4.24616e-01 -4.40551e-01
1.94080e+05 4.85000e+02 -4.12002e-01 -3.89998e-01 -4.34007e-01 -4.32811e-01 -4.25084e-01 -4.40537e-01
1.94240e+05 4.85000e+02 -4.12002e-01 -3.89998e-01 -4.34007e-01 -4.33041e-01 -4.25530e-01 -4.40553e-01
1.94400e+05 4.86000e+02 -4.41619e-01 -4.24087e-01 -4.59151e-01 -4.33276e-01 -4.25948e-01 -4.40604e-01
1.94560e+05 4.86000e+02 -4.41619e-01 -4.24087e-01 -4.59151e-01 -4.33515e-01 -4.26331e-01 -4.40700e-01
1.94720e+05 4.86000e+02 -4.41619e-01 -4.24087e-01 -4.59151e-01 -4.33760e-01 -4.26674e-01 -4.40845e-01
1.94880e+05 4.87000e+02 -4.31397e-01 -3.98413e-01 -4.64381e-01 -4.34009e-01 -4.26971e-01 -4.41048e-01
1.95040e+05 4.87000e+02 -4.31397e-01 -3.98413e-01 -4.64381e-01 -4.34265e-01 -4.27217e-01 -4.41312e-01
1.95200e+05 4.88000e+02 -4.27991e-01 -3.71818e-01 -4.84164e-01 -4.34526e-01 -4.27413e-01 -4.41640e-01
1.95360e+05 4.88000e+02 -4.27991e-01 -3.71818e-01 -4.84164e-01 -4.34794e-01 -4.27556e-01 -4.42031e-01
1.95520e+05 4.88000e+02 -4.27991e-01 -3.71818e-01 -4.84164e-01 -4.35067e-01 -4.27651e-01 -4.42484e-01
1.95680e+05 4.89000e+02 -4.50486e-01 -3.85180e-01 -5.15792e-01 -4.35346e-01 -4.27699e-01 -4.42993e-01
1.95840e+05 4.89000e+02 -4.50486e-01 -3.85180e-01 -5.15792e-01 -4.35630e-01 -4.27708e-01 -4.43552e-01
1.96000e+05 4.90000e+02 -4.20874e-01 -3.94097e-01 -4.47651e-01 -4.35918e-01 -4.27681e-01 -4.44155e-01
1.96160e+05 4.90000e+02 -4.20874e-01 -3.94097e-01 -4.47651e-01 -4.36209e-01 -4.27626e-01 -4.44792e-01
1.96320e+05 4.90000e+02 -4.20874e-01 -3.94097e-01 -4.47651e-01 -4.36501e-01 -4.27547e-01 -4.45456e-01
1.96480e+05 4.91000e+02 -4.14374e-01 -3.83241e-01 -4.45506e-01 -4.36794e-01 -4.27448e-01 -4.46139e-01
1.96640e+05 4.91000e+02 -4.14374e-01 -3.83241e-01 -4.45506e-01 -4.37085e-01 -4.27336e-01 -4.46833e-01
1.96800e+05 4.92000e+02 -5.12914e-01 -4.72754e-01 -5.53074e-01 -4.37371e-01 -4.27213e-01 -4.47530e-01
1.96960e+05 4.92000e+02 -5.12914e-01 -4.72754e-01 -5.53074e-01 -4.37652e-01 -4.27082e-01 -4.48223e-01
1.97120e+05 4.92000e+02 -5.12914e-01 -4.72754e-01 -5.53074e-01 -4.37926e-01 -4.26946e-01 -4.48906e-01
1.97280e+05 4.93000e+02 -4.08796e-01 -3.94104e-01 -4.23488e-01 -4.38189e-01 -4.26807e-01 -4.49572e-01
1.97440e+05 4.93000e+02 -4.08796e-01 -3.94104e-01 -4.23488e-01 -4.38441e-01 -4.26665e-01 -4.50218e-01
1.97600e+05 4.94000e+02 -4.07501e-01 -3.84766e-01 -4.30235e-01 -4.38679e-01 -4.26523e-01 -4.50836e-01
1.97760e+05 4.94000e+02 -4.07501e-01 -3.84766e-01 -4.30235e-01 -4.38902e-01 -4.26381e-01 -4.51423e-01
1.97920e+05 4.94000e+02 -4.07501e-01 -3.84766e-01 -4.30235e-01 -4.39108e-01 -4.26239e-01 -4.51976e-01
1.98080e+05 4.95000e+02 -4.98722e-01 -4.30245e-01 -5.67198e-01 -4.39295e-01 -4.26098e-01 -4.52491e-01
1.98240e+05 4.95000e+02 -4.98722e-01 -4.30245e-01 -5.67198e-01 -4.39462e-01 -4.25958e-01 -4.52966e-01
1.98400e+05 4.96000e+02 -4.49156e-01 -3.91023e-01 -5.07290e-01 -4.39608e-01 -4.25818e-01 -4.53398e-01
1.98560e+05 4.96000e+02 -4.49156e-01 -3.91023e-01 -5.07290e-01 -4.39733e-01 -4.25680e-01 -4.53786e-01
1.98720e+05 4.96000e+02 -4.49156e-01 -3.91023e-01 -5.07290e-01 -4.39836e-01 -4.25543e-01 -4.54130e-01
1.98880e+05 4.97000e+02 -4.10244e-01 -3.84468e-01 -4.36020e-01 -4.39917e-01 -4.25407e-01 -4.54428e-01
1.99040e+05 4.97000e+02 -4.10244e-01 -3.84468e-01 -4.36020e-01 -4.39977e-01 -4.25273e-01 -4.54681e-01
1.99200e+05 4.98000e+02 -4.53681e-01 -3.94342e-01 -5.13020e-01 -4.40015e-01 -4.25141e-01 -4.54889e-01
1.99360e+05 4.98000e+02 -4.53681e-01 -3.94342e-01 -5.13020e-01 -4.40032e-01 -4.25010e-01 -4.55053e-01
1.99520e+05 4.98000e+02 -4.53681e-01 -3.94342e-01 -5.13020e-01 -4.40029e-01 -4.24882e-01 -4.55175e-01
1.99680e+05 4.99000e+02 -4.18922e-01 -3.84558e-01 -4.53286e-01 -4.40007e-01 -4.24757e-01 -4.55257e-01
1.99840e+05 4.99000e+02 -4.18922e-01 -3.84558e-01 -4.53286e-01 -4.39969e-01 -4.24636e-01 -4.55301e-01


==> fig/shkadov_8_envs_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.60000e+02 0.00000e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
3.20000e+02 0.00000e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
4.80000e+02 1.00000e+00 -3.00685e+00 -2.70213e+00 -3.31157e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
6.40000e+02 1.00000e+00 -3.00685e+00 -2.70213e+00 -3.31157e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
8.00000e+02 2.00000e+00 -3.22031e+00 -2.92833e+00 -3.51228e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
9.60000e+02 2.00000e+00 -3.22031e+00 -2.92833e+00 -3.51228e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.12000e+03 2.00000e+00 -3.22031e+00 -2.92833e+00 -3.51228e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.28000e+03 3.00000e+00 -3.26232e+00 -2.78845e+00 -3.73620e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.44000e+03 3.00000e+00 -3.26232e+00 -2.78845e+00 -3.73620e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.60000e+03 4.00000e+00 -2.95999e+00 -2.78375e+00 -3.13622e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.76000e+03 4.00000e+00 -2.95999e+00 -2.78375e+00 -3.13622e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
1.92000e+03 4.00000e+00 -2.95999e+00 -2.78375e+00 -3.13622e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
2.08000e+03 5.00000e+00 -3.27651e+00 -2.88423e+00 -3.66879e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
2.24000e+03 5.00000e+00 -3.27651e+00 -2.88423e+00 -3.66879e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
2.40000e+03 6.00000e+00 -3.19562e+00 -3.02961e+00 -3.36163e+00 -3.03659e+00 -2.83066e+00 -3.24251e+00
2.56000e+03 6.00000e+00 -3.19562e+00 -3.02961e+00 -3.36163e+00 -3.03659e+00 -2.83067e+00 -3.24251e+00
2.72000e+03 6.00000e+00 -3.19562e+00 -3.02961e+00 -3.36163e+00 -3.03659e+00 -2.83068e+00 -3.24251e+00
2.88000e+03 7.00000e+00 -3.16759e+00 -2.91256e+00 -3.42262e+00 -3.03660e+00 -2.83069e+00 -3.24250e+00
3.04000e+03 7.00000e+00 -3.16759e+00 -2.91256e+00 -3.42262e+00 -3.03660e+00 -2.83071e+00 -3.24249e+00
3.20000e+03 8.00000e+00 -2.79881e+00 -2.58592e+00 -3.01169e+00 -3.03662e+00 -2.83075e+00 -3.24249e+00
3.36000e+03 8.00000e+00 -2.79881e+00 -2.58592e+00 -3.01169e+00 -3.03664e+00 -2.83080e+00 -3.24247e+00
3.52000e+03 8.00000e+00 -2.79881e+00 -2.58592e+00 -3.01169e+00 -3.03667e+00 -2.83088e+00 -3.24246e+00
3.68000e+03 9.00000e+00 -3.03964e+00 -2.75206e+00 -3.32723e+00 -3.03672e+00 -2.83099e+00 -3.24244e+00
3.84000e+03 9.00000e+00 -3.03964e+00 -2.75206e+00 -3.32723e+00 -3.03678e+00 -2.83114e+00 -3.24242e+00
4.00000e+03 1.00000e+01 -3.12556e+00 -2.96838e+00 -3.28274e+00 -3.03687e+00 -2.83134e+00 -3.24239e+00
4.16000e+03 1.00000e+01 -3.12556e+00 -2.96838e+00 -3.28274e+00 -3.03698e+00 -2.83160e+00 -3.24236e+00
4.32000e+03 1.00000e+01 -3.12556e+00 -2.96838e+00 -3.28274e+00 -3.03713e+00 -2.83195e+00 -3.24232e+00
4.48000e+03 1.10000e+01 -3.00412e+00 -2.68530e+00 -3.32295e+00 -3.03732e+00 -2.83237e+00 -3.24227e+00
4.64000e+03 1.10000e+01 -3.00412e+00 -2.68530e+00 -3.32295e+00 -3.03756e+00 -2.83289e+00 -3.24222e+00
4.80000e+03 1.20000e+01 -2.95411e+00 -2.61786e+00 -3.29036e+00 -3.03785e+00 -2.83353e+00 -3.24217e+00
4.96000e+03 1.20000e+01 -2.95411e+00 -2.61786e+00 -3.29036e+00 -3.03820e+00 -2.83430e+00 -3.24211e+00
5.12000e+03 1.20000e+01 -2.95411e+00 -2.61786e+00 -3.29036e+00 -3.03862e+00 -2.83520e+00 -3.24204e+00
5.28000e+03 1.30000e+01 -3.03943e+00 -2.91718e+00 -3.16169e+00 -3.03911e+00 -2.83625e+00 -3.24197e+00
5.44000e+03 1.30000e+01 -3.03943e+00 -2.91718e+00 -3.16169e+00 -3.03968e+00 -2.83746e+00 -3.24189e+00
5.60000e+03 1.40000e+01 -2.86080e+00 -2.58073e+00 -3.14087e+00 -3.04032e+00 -2.83885e+00 -3.24180e+00
5.76000e+03 1.40000e+01 -2.86080e+00 -2.58073e+00 -3.14087e+00 -3.04106e+00 -2.84041e+00 -3.24171e+00
5.92000e+03 1.40000e+01 -2.86080e+00 -2.58073e+00 -3.14087e+00 -3.04187e+00 -2.84215e+00 -3.24160e+00
6.08000e+03 1.50000e+01 -2.80963e+00 -2.46020e+00 -3.15905e+00 -3.04277e+00 -2.84407e+00 -3.24147e+00
6.24000e+03 1.50000e+01 -2.80963e+00 -2.46020e+00 -3.15905e+00 -3.04375e+00 -2.84618e+00 -3.24132e+00
6.40000e+03 1.60000e+01 -2.84982e+00 -2.50313e+00 -3.19650e+00 -3.04481e+00 -2.84848e+00 -3.24114e+00
6.56000e+03 1.60000e+01 -2.84982e+00 -2.50313e+00 -3.19650e+00 -3.04595e+00 -2.85096e+00 -3.24093e+00
6.72000e+03 1.60000e+01 -2.84982e+00 -2.50313e+00 -3.19650e+00 -3.04715e+00 -2.85362e+00 -3.24068e+00
6.88000e+03 1.70000e+01 -3.02402e+00 -2.87455e+00 -3.17349e+00 -3.04841e+00 -2.85645e+00 -3.24037e+00
7.04000e+03 1.70000e+01 -3.02402e+00 -2.87455e+00 -3.17349e+00 -3.04972e+00 -2.85944e+00 -3.24000e+00
7.20000e+03 1.80000e+01 -2.77359e+00 -2.57021e+00 -2.97696e+00 -3.05107e+00 -2.86258e+00 -3.23956e+00
7.36000e+03 1.80000e+01 -2.77359e+00 -2.57021e+00 -2.97696e+00 -3.05245e+00 -2.86586e+00 -3.23904e+00
7.52000e+03 1.80000e+01 -2.77359e+00 -2.57021e+00 -2.97696e+00 -3.05383e+00 -2.86926e+00 -3.23841e+00
7.68000e+03 1.90000e+01 -3.05060e+00 -2.68270e+00 -3.41850e+00 -3.05522e+00 -2.87277e+00 -3.23768e+00
7.84000e+03 1.90000e+01 -3.05060e+00 -2.68270e+00 -3.41850e+00 -3.05660e+00 -2.87638e+00 -3.23682e+00
8.00000e+03 2.00000e+01 -2.74596e+00 -2.52590e+00 -2.96601e+00 -3.05795e+00 -2.88006e+00 -3.23583e+00
8.16000e+03 2.00000e+01 -2.74596e+00 -2.52590e+00 -2.96601e+00 -3.05925e+00 -2.88381e+00 -3.23469e+00
8.32000e+03 2.00000e+01 -2.74596e+00 -2.52590e+00 -2.96601e+00 -3.06049e+00 -2.88759e+00 -3.23339e+00
8.48000e+03 2.10000e+01 -3.01502e+00 -2.80905e+00 -3.22099e+00 -3.06165e+00 -2.89140e+00 -3.23191e+00
8.64000e+03 2.10000e+01 -3.01502e+00 -2.80905e+00 -3.22099e+00 -3.06273e+00 -2.89520e+00 -3.23025e+00
8.80000e+03 2.20000e+01 -2.80281e+00 -2.59596e+00 -3.00966e+00 -3.06369e+00 -2.89899e+00 -3.22839e+00
8.96000e+03 2.20000e+01 -2.80281e+00 -2.59596e+00 -3.00966e+00 -3.06453e+00 -2.90273e+00 -3.22633e+00
9.12000e+03 2.20000e+01 -2.80281e+00 -2.59596e+00 -3.00966e+00 -3.06522e+00 -2.90641e+00 -3.22404e+00
9.28000e+03 2.30000e+01 -2.69388e+00 -2.23914e+00 -3.14863e+00 -3.06577e+00 -2.91001e+00 -3.22153e+00
9.44000e+03 2.30000e+01 -2.69388e+00 -2.23914e+00 -3.14863e+00 -3.06614e+00 -2.91350e+00 -3.21878e+00
9.60000e+03 2.40000e+01 -2.57951e+00 -2.32520e+00 -2.83382e+00 -3.06634e+00 -2.91689e+00 -3.21580e+00
9.76000e+03 2.40000e+01 -2.57951e+00 -2.32520e+00 -2.83382e+00 -3.06636e+00 -2.92014e+00 -3.21258e+00
9.92000e+03 2.40000e+01 -2.57951e+00 -2.32520e+00 -2.83382e+00 -3.06617e+00 -2.92324e+00 -3.20909e+00
1.00800e+04 2.50000e+01 -2.74616e+00 -2.47195e+00 -3.02038e+00 -3.06577e+00 -2.92618e+00 -3.20536e+00
1.02400e+04 2.50000e+01 -2.74616e+00 -2.47195e+00 -3.02038e+00 -3.06516e+00 -2.92895e+00 -3.20137e+00
1.04000e+04 2.60000e+01 -2.83533e+00 -2.61544e+00 -3.05521e+00 -3.06433e+00 -2.93155e+00 -3.19712e+00
1.05600e+04 2.60000e+01 -2.83533e+00 -2.61544e+00 -3.05521e+00 -3.06329e+00 -2.93396e+00 -3.19262e+00
1.07200e+04 2.60000e+01 -2.83533e+00 -2.61544e+00 -3.05521e+00 -3.06202e+00 -2.93618e+00 -3.18787e+00
1.08800e+04 2.70000e+01 -2.63883e+00 -2.12567e+00 -3.15199e+00 -3.06053e+00 -2.93821e+00 -3.18286e+00
1.10400e+04 2.70000e+01 -2.63883e+00 -2.12567e+00 -3.15199e+00 -3.05883e+00 -2.94005e+00 -3.17761e+00
1.12000e+04 2.80000e+01 -2.74778e+00 -2.35517e+00 -3.14039e+00 -3.05690e+00 -2.94169e+00 -3.17212e+00
1.13600e+04 2.80000e+01 -2.74778e+00 -2.35517e+00 -3.14039e+00 -3.05477e+00 -2.94315e+00 -3.16638e+00
1.15200e+04 2.80000e+01 -2.74778e+00 -2.35517e+00 -3.14039e+00 -3.05242e+00 -2.94441e+00 -3.16042e+00
1.16800e+04 2.90000e+01 -2.55312e+00 -2.15194e+00 -2.95431e+00 -3.04987e+00 -2.94550e+00 -3.15424e+00
1.18400e+04 2.90000e+01 -2.55312e+00 -2.15194e+00 -2.95431e+00 -3.04712e+00 -2.94639e+00 -3.14785e+00
1.20000e+04 3.00000e+01 -2.97173e+00 -2.80082e+00 -3.14264e+00 -3.04418e+00 -2.94711e+00 -3.14125e+00
1.21600e+04 3.00000e+01 -2.97173e+00 -2.80082e+00 -3.14264e+00 -3.04105e+00 -2.94763e+00 -3.13447e+00
1.23200e+04 3.00000e+01 -2.97173e+00 -2.80082e+00 -3.14264e+00 -3.03773e+00 -2.94796e+00 -3.12751e+00
1.24800e+04 3.10000e+01 -2.56481e+00 -2.32737e+00 -2.80224e+00 -3.03424e+00 -2.94810e+00 -3.12039e+00
1.26400e+04 3.10000e+01 -2.56481e+00 -2.32737e+00 -2.80224e+00 -3.03058e+00 -2.94802e+00 -3.11313e+00
1.28000e+04 3.20000e+01 -2.75631e+00 -2.47942e+00 -3.03320e+00 -3.02674e+00 -2.94772e+00 -3.10576e+00
1.29600e+04 3.20000e+01 -2.75631e+00 -2.47942e+00 -3.03320e+00 -3.02275e+00 -2.94719e+00 -3.09830e+00
1.31200e+04 3.20000e+01 -2.75631e+00 -2.47942e+00 -3.03320e+00 -3.01858e+00 -2.94639e+00 -3.09077e+00
1.32800e+04 3.30000e+01 -2.60064e+00 -2.25557e+00 -2.94571e+00 -3.01427e+00 -2.94531e+00 -3.08322e+00
1.34400e+04 3.30000e+01 -2.60064e+00 -2.25557e+00 -2.94571e+00 -3.00979e+00 -2.94391e+00 -3.07567e+00
1.36000e+04 3.40000e+01 -2.61379e+00 -2.49030e+00 -2.73729e+00 -3.00517e+00 -2.94218e+00 -3.06817e+00
1.37600e+04 3.40000e+01 -2.61379e+00 -2.49030e+00 -2.73729e+00 -3.00040e+00 -2.94007e+00 -3.06074e+00
1.39200e+04 3.40000e+01 -2.61379e+00 -2.49030e+00 -2.73729e+00 -2.99549e+00 -2.93755e+00 -3.05344e+00
1.40800e+04 3.50000e+01 -2.49740e+00 -2.19338e+00 -2.80143e+00 -2.99044e+00 -2.93459e+00 -3.04629e+00
1.42400e+04 3.50000e+01 -2.49740e+00 -2.19338e+00 -2.80143e+00 -2.98526e+00 -2.93119e+00 -3.03933e+00
1.44000e+04 3.60000e+01 -2.55434e+00 -2.21931e+00 -2.88937e+00 -2.97995e+00 -2.92729e+00 -3.03260e+00
1.45600e+04 3.60000e+01 -2.55434e+00 -2.21931e+00 -2.88937e+00 -2.97451e+00 -2.92291e+00 -3.02610e+00
1.47200e+04 3.60000e+01 -2.55434e+00 -2.21931e+00 -2.88937e+00 -2.96896e+00 -2.91804e+00 -3.01987e+00
1.48800e+04 3.70000e+01 -2.60617e+00 -2.32589e+00 -2.88645e+00 -2.96329e+00 -2.91271e+00 -3.01388e+00
1.50400e+04 3.70000e+01 -2.60617e+00 -2.32589e+00 -2.88645e+00 -2.95753e+00 -2.90692e+00 -3.00814e+00
1.52000e+04 3.80000e+01 -2.54790e+00 -2.33109e+00 -2.76471e+00 -2.95167e+00 -2.90072e+00 -3.00262e+00
1.53600e+04 3.80000e+01 -2.54790e+00 -2.33109e+00 -2.76471e+00 -2.94573e+00 -2.89417e+00 -2.99729e+00
1.55200e+04 3.80000e+01 -2.54790e+00 -2.33109e+00 -2.76471e+00 -2.93970e+00 -2.88729e+00 -2.99212e+00
1.56800e+04 3.90000e+01 -2.49833e+00 -2.23367e+00 -2.76299e+00 -2.93361e+00 -2.88016e+00 -2.98707e+00
1.58400e+04 3.90000e+01 -2.49833e+00 -2.23367e+00 -2.76299e+00 -2.92746e+00 -2.87282e+00 -2.98210e+00
1.60000e+04 4.00000e+01 -2.51072e+00 -2.40409e+00 -2.61735e+00 -2.92126e+00 -2.86532e+00 -2.97719e+00
1.61600e+04 4.00000e+01 -2.51072e+00 -2.40409e+00 -2.61735e+00 -2.91501e+00 -2.85772e+00 -2.97230e+00
1.63200e+04 4.00000e+01 -2.51072e+00 -2.40409e+00 -2.61735e+00 -2.90873e+00 -2.85005e+00 -2.96740e+00
1.64800e+04 4.10000e+01 -2.38465e+00 -2.06998e+00 -2.69932e+00 -2.90241e+00 -2.84236e+00 -2.96247e+00
1.66400e+04 4.10000e+01 -2.38465e+00 -2.06998e+00 -2.69932e+00 -2.89608e+00 -2.83467e+00 -2.95748e+00
1.68000e+04 4.20000e+01 -2.62836e+00 -2.47480e+00 -2.78193e+00 -2.88973e+00 -2.82702e+00 -2.95243e+00
1.69600e+04 4.20000e+01 -2.62836e+00 -2.47480e+00 -2.78193e+00 -2.88336e+00 -2.81943e+00 -2.94729e+00
1.71200e+04 4.20000e+01 -2.62836e+00 -2.47480e+00 -2.78193e+00 -2.87699e+00 -2.81191e+00 -2.94206e+00
1.72800e+04 4.30000e+01 -2.26514e+00 -2.09914e+00 -2.43114e+00 -2.87061e+00 -2.80448e+00 -2.93674e+00
1.74400e+04 4.30000e+01 -2.26514e+00 -2.09914e+00 -2.43114e+00 -2.86422e+00 -2.79714e+00 -2.93131e+00
1.76000e+04 4.40000e+01 -2.59684e+00 -2.18671e+00 -3.00697e+00 -2.85784e+00 -2.78991e+00 -2.92578e+00
1.77600e+04 4.40000e+01 -2.59684e+00 -2.18671e+00 -3.00697e+00 -2.85146e+00 -2.78276e+00 -2.92016e+00
1.79200e+04 4.40000e+01 -2.59684e+00 -2.18671e+00 -3.00697e+00 -2.84507e+00 -2.77570e+00 -2.91444e+00
1.80800e+04 4.50000e+01 -2.54755e+00 -2.39435e+00 -2.70075e+00 -2.83869e+00 -2.76873e+00 -2.90865e+00
1.82400e+04 4.50000e+01 -2.54755e+00 -2.39435e+00 -2.70075e+00 -2.83230e+00 -2.76183e+00 -2.90277e+00
1.84000e+04 4.60000e+01 -2.26290e+00 -1.90484e+00 -2.62096e+00 -2.82591e+00 -2.75499e+00 -2.89684e+00
1.85600e+04 4.60000e+01 -2.26290e+00 -1.90484e+00 -2.62096e+00 -2.81953e+00 -2.74820e+00 -2.89085e+00
1.87200e+04 4.60000e+01 -2.26290e+00 -1.90484e+00 -2.62096e+00 -2.81313e+00 -2.74143e+00 -2.88483e+00
1.88800e+04 4.70000e+01 -2.45811e+00 -2.17134e+00 -2.74488e+00 -2.80672e+00 -2.73467e+00 -2.87878e+00
1.90400e+04 4.70000e+01 -2.45811e+00 -2.17134e+00 -2.74488e+00 -2.80031e+00 -2.72791e+00 -2.87272e+00
1.92000e+04 4.80000e+01 -2.58905e+00 -2.13883e+00 -3.03927e+00 -2.79389e+00 -2.72114e+00 -2.86665e+00
1.93600e+04 4.80000e+01 -2.58905e+00 -2.13883e+00 -3.03927e+00 -2.78745e+00 -2.71433e+00 -2.86057e+00
1.95200e+04 4.80000e+01 -2.58905e+00 -2.13883e+00 -3.03927e+00 -2.78100e+00 -2.70749e+00 -2.85452e+00
1.96800e+04 4.90000e+01 -2.25634e+00 -2.05853e+00 -2.45416e+00 -2.77454e+00 -2.70060e+00 -2.84848e+00
1.98400e+04 4.90000e+01 -2.25634e+00 -2.05853e+00 -2.45416e+00 -2.76805e+00 -2.69366e+00 -2.84245e+00
2.00000e+04 5.00000e+01 -2.36081e+00 -2.05822e+00 -2.66340e+00 -2.76155e+00 -2.68665e+00 -2.83645e+00
2.01600e+04 5.00000e+01 -2.36081e+00 -2.05822e+00 -2.66340e+00 -2.75503e+00 -2.67960e+00 -2.83046e+00
2.03200e+04 5.00000e+01 -2.36081e+00 -2.05822e+00 -2.66340e+00 -2.74849e+00 -2.67250e+00 -2.82448e+00
2.04800e+04 5.10000e+01 -2.50822e+00 -2.16056e+00 -2.85588e+00 -2.74193e+00 -2.66535e+00 -2.81851e+00
2.06400e+04 5.10000e+01 -2.50822e+00 -2.16056e+00 -2.85588e+00 -2.73536e+00 -2.65817e+00 -2.81254e+00
2.08000e+04 5.20000e+01 -2.30610e+00 -1.96771e+00 -2.64450e+00 -2.72876e+00 -2.65096e+00 -2.80656e+00
2.09600e+04 5.20000e+01 -2.30610e+00 -1.96771e+00 -2.64450e+00 -2.72216e+00 -2.64375e+00 -2.80057e+00
2.11200e+04 5.20000e+01 -2.30610e+00 -1.96771e+00 -2.64450e+00 -2.71554e+00 -2.63655e+00 -2.79454e+00
2.12800e+04 5.30000e+01 -2.44161e+00 -2.22412e+00 -2.65911e+00 -2.70892e+00 -2.62936e+00 -2.78848e+00
2.14400e+04 5.30000e+01 -2.44161e+00 -2.22412e+00 -2.65911e+00 -2.70229e+00 -2.62221e+00 -2.78237e+00
2.16000e+04 5.40000e+01 -2.32197e+00 -1.94674e+00 -2.69720e+00 -2.69565e+00 -2.61510e+00 -2.77621e+00
2.17600e+04 5.40000e+01 -2.32197e+00 -1.94674e+00 -2.69720e+00 -2.68902e+00 -2.60806e+00 -2.76999e+00
2.19200e+04 5.40000e+01 -2.32197e+00 -1.94674e+00 -2.69720e+00 -2.68240e+00 -2.60109e+00 -2.76370e+00
2.20800e+04 5.50000e+01 -2.55355e+00 -2.41501e+00 -2.69209e+00 -2.67578e+00 -2.59422e+00 -2.75735e+00
2.22400e+04 5.50000e+01 -2.55355e+00 -2.41501e+00 -2.69209e+00 -2.66918e+00 -2.58743e+00 -2.75093e+00
2.24000e+04 5.60000e+01 -2.15232e+00 -1.80936e+00 -2.49528e+00 -2.66260e+00 -2.58075e+00 -2.74444e+00
2.25600e+04 5.60000e+01 -2.15232e+00 -1.80936e+00 -2.49528e+00 -2.65603e+00 -2.57418e+00 -2.73789e+00
2.27200e+04 5.60000e+01 -2.15232e+00 -1.80936e+00 -2.49528e+00 -2.64950e+00 -2.56772e+00 -2.73128e+00
2.28800e+04 5.70000e+01 -2.19180e+00 -1.91360e+00 -2.47000e+00 -2.64300e+00 -2.56137e+00 -2.72462e+00
2.30400e+04 5.70000e+01 -2.19180e+00 -1.91360e+00 -2.47000e+00 -2.63653e+00 -2.55515e+00 -2.71791e+00
2.32000e+04 5.80000e+01 -2.30810e+00 -2.00671e+00 -2.60949e+00 -2.63010e+00 -2.54902e+00 -2.71117e+00
2.33600e+04 5.80000e+01 -2.30810e+00 -2.00671e+00 -2.60949e+00 -2.62371e+00 -2.54301e+00 -2.70440e+00
2.35200e+04 5.80000e+01 -2.30810e+00 -2.00671e+00 -2.60949e+00 -2.61736e+00 -2.53711e+00 -2.69762e+00
2.36800e+04 5.90000e+01 -2.48033e+00 -2.17465e+00 -2.78600e+00 -2.61107e+00 -2.53130e+00 -2.69084e+00
2.38400e+04 5.90000e+01 -2.48033e+00 -2.17465e+00 -2.78600e+00 -2.60482e+00 -2.52558e+00 -2.68407e+00
2.40000e+04 6.00000e+01 -2.19122e+00 -1.81770e+00 -2.56474e+00 -2.59863e+00 -2.51994e+00 -2.67732e+00
2.41600e+04 6.00000e+01 -2.19122e+00 -1.81770e+00 -2.56474e+00 -2.59251e+00 -2.51439e+00 -2.67063e+00
2.43200e+04 6.00000e+01 -2.19122e+00 -1.81770e+00 -2.56474e+00 -2.58644e+00 -2.50890e+00 -2.66398e+00
2.44800e+04 6.10000e+01 -2.10034e+00 -1.83534e+00 -2.36534e+00 -2.58043e+00 -2.50347e+00 -2.65739e+00
2.46400e+04 6.10000e+01 -2.10034e+00 -1.83534e+00 -2.36534e+00 -2.57449e+00 -2.49810e+00 -2.65088e+00
2.48000e+04 6.20000e+01 -2.25633e+00 -2.05953e+00 -2.45313e+00 -2.56862e+00 -2.49279e+00 -2.64445e+00
2.49600e+04 6.20000e+01 -2.25633e+00 -2.05953e+00 -2.45313e+00 -2.56281e+00 -2.48751e+00 -2.63811e+00
2.51200e+04 6.20000e+01 -2.25633e+00 -2.05953e+00 -2.45313e+00 -2.55707e+00 -2.48227e+00 -2.63187e+00
2.52800e+04 6.30000e+01 -2.12815e+00 -1.82190e+00 -2.43440e+00 -2.55140e+00 -2.47707e+00 -2.62573e+00
2.54400e+04 6.30000e+01 -2.12815e+00 -1.82190e+00 -2.43440e+00 -2.54580e+00 -2.47190e+00 -2.61969e+00
2.56000e+04 6.40000e+01 -2.25370e+00 -2.08274e+00 -2.42466e+00 -2.54026e+00 -2.46676e+00 -2.61376e+00
2.57600e+04 6.40000e+01 -2.25370e+00 -2.08274e+00 -2.42466e+00 -2.53479e+00 -2.46163e+00 -2.60794e+00
2.59200e+04 6.40000e+01 -2.25370e+00 -2.08274e+00 -2.42466e+00 -2.52937e+00 -2.45654e+00 -2.60221e+00
2.60800e+04 6.50000e+01 -2.53691e+00 -2.06600e+00 -3.00783e+00 -2.52402e+00 -2.45146e+00 -2.59659e+00
2.62400e+04 6.50000e+01 -2.53691e+00 -2.06600e+00 -3.00783e+00 -2.51873e+00 -2.44640e+00 -2.59106e+00
2.64000e+04 6.60000e+01 -2.41626e+00 -1.83700e+00 -2.99551e+00 -2.51349e+00 -2.44135e+00 -2.58562e+00
2.65600e+04 6.60000e+01 -2.41626e+00 -1.83700e+00 -2.99551e+00 -2.50829e+00 -2.43633e+00 -2.58025e+00
2.67200e+04 6.60000e+01 -2.41626e+00 -1.83700e+00 -2.99551e+00 -2.50314e+00 -2.43132e+00 -2.57496e+00
2.68800e+04 6.70000e+01 -2.26835e+00 -2.02029e+00 -2.51640e+00 -2.49803e+00 -2.42633e+00 -2.56972e+00
2.70400e+04 6.70000e+01 -2.26835e+00 -2.02029e+00 -2.51640e+00 -2.49295e+00 -2.42137e+00 -2.56453e+00
2.72000e+04 6.80000e+01 -2.04644e+00 -1.61824e+00 -2.47465e+00 -2.48790e+00 -2.41643e+00 -2.55936e+00
2.73600e+04 6.80000e+01 -2.04644e+00 -1.61824e+00 -2.47465e+00 -2.48287e+00 -2.41152e+00 -2.55422e+00
2.75200e+04 6.80000e+01 -2.04644e+00 -1.61824e+00 -2.47465e+00 -2.47786e+00 -2.40663e+00 -2.54909e+00
2.76800e+04 6.90000e+01 -2.28802e+00 -2.09680e+00 -2.47924e+00 -2.47286e+00 -2.40177e+00 -2.54395e+00
2.78400e+04 6.90000e+01 -2.28802e+00 -2.09680e+00 -2.47924e+00 -2.46787e+00 -2.39693e+00 -2.53880e+00
2.80000e+04 7.00000e+01 -2.02413e+00 -1.85970e+00 -2.18857e+00 -2.46287e+00 -2.39212e+00 -2.53363e+00
2.81600e+04 7.00000e+01 -2.02413e+00 -1.85970e+00 -2.18857e+00 -2.45788e+00 -2.38733e+00 -2.52843e+00
2.83200e+04 7.00000e+01 -2.02413e+00 -1.85970e+00 -2.18857e+00 -2.45289e+00 -2.38256e+00 -2.52321e+00
2.84800e+04 7.10000e+01 -2.38870e+00 -1.73958e+00 -3.03782e+00 -2.44789e+00 -2.37782e+00 -2.51795e+00
2.86400e+04 7.10000e+01 -2.38870e+00 -1.73958e+00 -3.03782e+00 -2.44288e+00 -2.37308e+00 -2.51268e+00
2.88000e+04 7.20000e+01 -1.98311e+00 -1.77823e+00 -2.18798e+00 -2.43788e+00 -2.36835e+00 -2.50740e+00
2.89600e+04 7.20000e+01 -1.98311e+00 -1.77823e+00 -2.18798e+00 -2.43287e+00 -2.36362e+00 -2.50212e+00
2.91200e+04 7.20000e+01 -1.98311e+00 -1.77823e+00 -2.18798e+00 -2.42787e+00 -2.35889e+00 -2.49685e+00
2.92800e+04 7.30000e+01 -2.04663e+00 -1.59957e+00 -2.49369e+00 -2.42287e+00 -2.35413e+00 -2.49161e+00
2.94400e+04 7.30000e+01 -2.04663e+00 -1.59957e+00 -2.49369e+00 -2.41790e+00 -2.34937e+00 -2.48642e+00
2.96000e+04 7.40000e+01 -2.03673e+00 -1.92940e+00 -2.14405e+00 -2.41294e+00 -2.34458e+00 -2.48129e+00
2.97600e+04 7.40000e+01 -2.03673e+00 -1.92940e+00 -2.14405e+00 -2.40801e+00 -2.33977e+00 -2.47625e+00
2.99200e+04 7.40000e+01 -2.03673e+00 -1.92940e+00 -2.14405e+00 -2.40312e+00 -2.33492e+00 -2.47132e+00
3.00800e+04 7.50000e+01 -1.97469e+00 -1.65635e+00 -2.29304e+00 -2.39826e+00 -2.33003e+00 -2.46650e+00
3.02400e+04 7.50000e+01 -1.97469e+00 -1.65635e+00 -2.29304e+00 -2.39346e+00 -2.32511e+00 -2.46182e+00
3.04000e+04 7.60000e+01 -2.13967e+00 -1.90912e+00 -2.37023e+00 -2.38872e+00 -2.32015e+00 -2.45729e+00
3.05600e+04 7.60000e+01 -2.13967e+00 -1.90912e+00 -2.37023e+00 -2.38404e+00 -2.31515e+00 -2.45292e+00
3.07200e+04 7.60000e+01 -2.13967e+00 -1.90912e+00 -2.37023e+00 -2.37942e+00 -2.31010e+00 -2.44873e+00
3.08800e+04 7.70000e+01 -2.21382e+00 -1.82094e+00 -2.60670e+00 -2.37486e+00 -2.30500e+00 -2.44472e+00
3.10400e+04 7.70000e+01 -2.21382e+00 -1.82094e+00 -2.60670e+00 -2.37038e+00 -2.29986e+00 -2.44090e+00
3.12000e+04 7.80000e+01 -1.77860e+00 -1.64554e+00 -1.91165e+00 -2.36597e+00 -2.29467e+00 -2.43727e+00
3.13600e+04 7.80000e+01 -1.77860e+00 -1.64554e+00 -1.91165e+00 -2.36162e+00 -2.28940e+00 -2.43383e+00
3.15200e+04 7.80000e+01 -1.77860e+00 -1.64554e+00 -1.91165e+00 -2.35734e+00 -2.28409e+00 -2.43059e+00
3.16800e+04 7.90000e+01 -1.80853e+00 -1.57587e+00 -2.04119e+00 -2.35312e+00 -2.27870e+00 -2.42755e+00
3.18400e+04 7.90000e+01 -1.80853e+00 -1.57587e+00 -2.04119e+00 -2.34896e+00 -2.27323e+00 -2.42469e+00
3.20000e+04 8.00000e+01 -1.72810e+00 -1.46855e+00 -1.98765e+00 -2.34485e+00 -2.26768e+00 -2.42201e+00
3.21600e+04 8.00000e+01 -1.72810e+00 -1.46855e+00 -1.98765e+00 -2.34077e+00 -2.26204e+00 -2.41950e+00
3.23200e+04 8.00000e+01 -1.72810e+00 -1.46855e+00 -1.98765e+00 -2.33673e+00 -2.25631e+00 -2.41714e+00
3.24800e+04 8.10000e+01 -1.84143e+00 -1.65569e+00 -2.02718e+00 -2.33270e+00 -2.25048e+00 -2.41493e+00
3.26400e+04 8.10000e+01 -1.84143e+00 -1.65569e+00 -2.02718e+00 -2.32869e+00 -2.24455e+00 -2.41283e+00
3.28000e+04 8.20000e+01 -1.82896e+00 -1.48607e+00 -2.17185e+00 -2.32468e+00 -2.23852e+00 -2.41084e+00
3.29600e+04 8.20000e+01 -1.82896e+00 -1.48607e+00 -2.17185e+00 -2.32065e+00 -2.23238e+00 -2.40892e+00
3.31200e+04 8.20000e+01 -1.82896e+00 -1.48607e+00 -2.17185e+00 -2.31660e+00 -2.22614e+00 -2.40706e+00
3.32800e+04 8.30000e+01 -2.03006e+00 -1.67708e+00 -2.38305e+00 -2.31251e+00 -2.21979e+00 -2.40523e+00
3.34400e+04 8.30000e+01 -2.03006e+00 -1.67708e+00 -2.38305e+00 -2.30838e+00 -2.21335e+00 -2.40341e+00
3.36000e+04 8.40000e+01 -1.83824e+00 -1.50948e+00 -2.16701e+00 -2.30419e+00 -2.20681e+00 -2.40156e+00
3.37600e+04 8.40000e+01 -1.83824e+00 -1.50948e+00 -2.16701e+00 -2.29993e+00 -2.20018e+00 -2.39967e+00
3.39200e+04 8.40000e+01 -1.83824e+00 -1.50948e+00 -2.16701e+00 -2.29559e+00 -2.19346e+00 -2.39771e+00
3.40800e+04 8.50000e+01 -1.91009e+00 -1.78277e+00 -2.03740e+00 -2.29115e+00 -2.18666e+00 -2.39564e+00
3.42400e+04 8.50000e+01 -1.91009e+00 -1.78277e+00 -2.03740e+00 -2.28662e+00 -2.17978e+00 -2.39346e+00
3.44000e+04 8.60000e+01 -2.07544e+00 -1.73772e+00 -2.41317e+00 -2.28197e+00 -2.17283e+00 -2.39111e+00
3.45600e+04 8.60000e+01 -2.07544e+00 -1.73772e+00 -2.41317e+00 -2.27720e+00 -2.16581e+00 -2.38859e+00
3.47200e+04 8.60000e+01 -2.07544e+00 -1.73772e+00 -2.41317e+00 -2.27230e+00 -2.15872e+00 -2.38588e+00
3.48800e+04 8.70000e+01 -2.12239e+00 -1.88915e+00 -2.35563e+00 -2.26725e+00 -2.15158e+00 -2.38293e+00
3.50400e+04 8.70000e+01 -2.12239e+00 -1.88915e+00 -2.35563e+00 -2.26205e+00 -2.14437e+00 -2.37974e+00
3.52000e+04 8.80000e+01 -1.86382e+00 -1.64884e+00 -2.07879e+00 -2.25670e+00 -2.13711e+00 -2.37628e+00
3.53600e+04 8.80000e+01 -1.86382e+00 -1.64884e+00 -2.07879e+00 -2.25117e+00 -2.12979e+00 -2.37254e+00
3.55200e+04 8.80000e+01 -1.86382e+00 -1.64884e+00 -2.07879e+00 -2.24546e+00 -2.12243e+00 -2.36850e+00
3.56800e+04 8.90000e+01 -1.78528e+00 -1.54725e+00 -2.02331e+00 -2.23958e+00 -2.11501e+00 -2.36415e+00
3.58400e+04 8.90000e+01 -1.78528e+00 -1.54725e+00 -2.02331e+00 -2.23351e+00 -2.10755e+00 -2.35947e+00
3.60000e+04 9.00000e+01 -1.80391e+00 -1.52468e+00 -2.08314e+00 -2.22726e+00 -2.10006e+00 -2.35446e+00
3.61600e+04 9.00000e+01 -1.80391e+00 -1.52468e+00 -2.08314e+00 -2.22082e+00 -2.09253e+00 -2.34911e+00
3.63200e+04 9.00000e+01 -1.80391e+00 -1.52468e+00 -2.08314e+00 -2.21420e+00 -2.08496e+00 -2.34343e+00
3.64800e+04 9.10000e+01 -1.94705e+00 -1.63407e+00 -2.26003e+00 -2.20740e+00 -2.07737e+00 -2.33743e+00
3.66400e+04 9.10000e+01 -1.94705e+00 -1.63407e+00 -2.26003e+00 -2.20043e+00 -2.06976e+00 -2.33109e+00
3.68000e+04 9.20000e+01 -1.63306e+00 -1.28392e+00 -1.98220e+00 -2.19330e+00 -2.06214e+00 -2.32446e+00
3.69600e+04 9.20000e+01 -1.63306e+00 -1.28392e+00 -1.98220e+00 -2.18602e+00 -2.05451e+00 -2.31753e+00
3.71200e+04 9.20000e+01 -1.63306e+00 -1.28392e+00 -1.98220e+00 -2.17860e+00 -2.04688e+00 -2.31032e+00
3.72800e+04 9.30000e+01 -1.68054e+00 -1.53885e+00 -1.82222e+00 -2.17107e+00 -2.03927e+00 -2.30287e+00
3.74400e+04 9.30000e+01 -1.68054e+00 -1.53885e+00 -1.82222e+00 -2.16344e+00 -2.03167e+00 -2.29520e+00
3.76000e+04 9.40000e+01 -1.70254e+00 -1.54226e+00 -1.86282e+00 -2.15572e+00 -2.02410e+00 -2.28734e+00
3.77600e+04 9.40000e+01 -1.70254e+00 -1.54226e+00 -1.86282e+00 -2.14795e+00 -2.01657e+00 -2.27934e+00
3.79200e+04 9.40000e+01 -1.70254e+00 -1.54226e+00 -1.86282e+00 -2.14014e+00 -2.00908e+00 -2.27120e+00
3.80800e+04 9.50000e+01 -1.88912e+00 -1.63114e+00 -2.14709e+00 -2.13232e+00 -2.00165e+00 -2.26299e+00
3.82400e+04 9.50000e+01 -1.88912e+00 -1.63114e+00 -2.14709e+00 -2.12449e+00 -1.99427e+00 -2.25472e+00
3.84000e+04 9.60000e+01 -1.94717e+00 -1.71933e+00 -2.17502e+00 -2.11670e+00 -1.98696e+00 -2.24645e+00
3.85600e+04 9.60000e+01 -1.94717e+00 -1.71933e+00 -2.17502e+00 -2.10895e+00 -1.97971e+00 -2.23820e+00
3.87200e+04 9.60000e+01 -1.94717e+00 -1.71933e+00 -2.17502e+00 -2.10127e+00 -1.97255e+00 -2.23000e+00
3.88800e+04 9.70000e+01 -1.86134e+00 -1.75752e+00 -1.96516e+00 -2.09368e+00 -1.96547e+00 -2.22188e+00
3.90400e+04 9.70000e+01 -1.86134e+00 -1.75752e+00 -1.96516e+00 -2.08618e+00 -1.95848e+00 -2.21388e+00
3.92000e+04 9.80000e+01 -1.82802e+00 -1.64910e+00 -2.00694e+00 -2.07878e+00 -1.95156e+00 -2.20601e+00
3.93600e+04 9.80000e+01 -1.82802e+00 -1.64910e+00 -2.00694e+00 -2.07152e+00 -1.94474e+00 -2.19829e+00
3.95200e+04 9.80000e+01 -1.82802e+00 -1.64910e+00 -2.00694e+00 -2.06438e+00 -1.93801e+00 -2.19074e+00
3.96800e+04 9.90000e+01 -1.74713e+00 -1.54166e+00 -1.95259e+00 -2.05737e+00 -1.93137e+00 -2.18337e+00
3.98400e+04 9.90000e+01 -1.74713e+00 -1.54166e+00 -1.95259e+00 -2.05050e+00 -1.92482e+00 -2.17618e+00
4.00000e+04 1.00000e+02 -1.66605e+00 -1.33612e+00 -1.99598e+00 -2.04377e+00 -1.91836e+00 -2.16917e+00
4.01600e+04 1.00000e+02 -1.66605e+00 -1.33612e+00 -1.99598e+00 -2.03717e+00 -1.91198e+00 -2.16236e+00
4.03200e+04 1.00000e+02 -1.66605e+00 -1.33612e+00 -1.99598e+00 -2.03071e+00 -1.90569e+00 -2.15572e+00
4.04800e+04 1.01000e+02 -1.80075e+00 -1.47222e+00 -2.12928e+00 -2.02437e+00 -1.89948e+00 -2.14926e+00
4.06400e+04 1.01000e+02 -1.80075e+00 -1.47222e+00 -2.12928e+00 -2.01816e+00 -1.89335e+00 -2.14297e+00
4.08000e+04 1.02000e+02 -1.72200e+00 -1.36704e+00 -2.07695e+00 -2.01207e+00 -1.88729e+00 -2.13685e+00
4.09600e+04 1.02000e+02 -1.72200e+00 -1.36704e+00 -2.07695e+00 -2.00609e+00 -1.88132e+00 -2.13086e+00
4.11200e+04 1.02000e+02 -1.72200e+00 -1.36704e+00 -2.07695e+00 -2.00021e+00 -1.87541e+00 -2.12502e+00
4.12800e+04 1.03000e+02 -1.63957e+00 -1.48547e+00 -1.79366e+00 -1.99444e+00 -1.86958e+00 -2.11931e+00
4.14400e+04 1.03000e+02 -1.63957e+00 -1.48547e+00 -1.79366e+00 -1.98876e+00 -1.86382e+00 -2.11371e+00
4.16000e+04 1.04000e+02 -1.74231e+00 -1.50342e+00 -1.98120e+00 -1.98317e+00 -1.85812e+00 -2.10822e+00
4.17600e+04 1.04000e+02 -1.74231e+00 -1.50342e+00 -1.98120e+00 -1.97767e+00 -1.85251e+00 -2.10283e+00
4.19200e+04 1.04000e+02 -1.74231e+00 -1.50342e+00 -1.98120e+00 -1.97225e+00 -1.84697e+00 -2.09753e+00
4.20800e+04 1.05000e+02 -1.50408e+00 -1.26818e+00 -1.73997e+00 -1.96691e+00 -1.84150e+00 -2.09231e+00
4.22400e+04 1.05000e+02 -1.50408e+00 -1.26818e+00 -1.73997e+00 -1.96164e+00 -1.83612e+00 -2.08715e+00
4.24000e+04 1.06000e+02 -1.49480e+00 -1.21368e+00 -1.77592e+00 -1.95645e+00 -1.83083e+00 -2.08207e+00
4.25600e+04 1.06000e+02 -1.49480e+00 -1.21368e+00 -1.77592e+00 -1.95134e+00 -1.82563e+00 -2.07704e+00
4.27200e+04 1.06000e+02 -1.49480e+00 -1.21368e+00 -1.77592e+00 -1.94629e+00 -1.82053e+00 -2.07206e+00
4.28800e+04 1.07000e+02 -1.50699e+00 -1.33026e+00 -1.68373e+00 -1.94133e+00 -1.81553e+00 -2.06712e+00
4.30400e+04 1.07000e+02 -1.50699e+00 -1.33026e+00 -1.68373e+00 -1.93643e+00 -1.81064e+00 -2.06222e+00
4.32000e+04 1.08000e+02 -1.75022e+00 -1.58576e+00 -1.91469e+00 -1.93160e+00 -1.80585e+00 -2.05736e+00
4.33600e+04 1.08000e+02 -1.75022e+00 -1.58576e+00 -1.91469e+00 -1.92685e+00 -1.80118e+00 -2.05252e+00
4.35200e+04 1.08000e+02 -1.75022e+00 -1.58576e+00 -1.91469e+00 -1.92215e+00 -1.79661e+00 -2.04769e+00
4.36800e+04 1.09000e+02 -1.50257e+00 -1.24102e+00 -1.76411e+00 -1.91753e+00 -1.79217e+00 -2.04289e+00
4.38400e+04 1.09000e+02 -1.50257e+00 -1.24102e+00 -1.76411e+00 -1.91297e+00 -1.78784e+00 -2.03810e+00
4.40000e+04 1.10000e+02 -1.60798e+00 -1.31717e+00 -1.89878e+00 -1.90846e+00 -1.78361e+00 -2.03331e+00
4.41600e+04 1.10000e+02 -1.60798e+00 -1.31717e+00 -1.89878e+00 -1.90402e+00 -1.77950e+00 -2.02854e+00
4.43200e+04 1.10000e+02 -1.60798e+00 -1.31717e+00 -1.89878e+00 -1.89961e+00 -1.77547e+00 -2.02376e+00
4.44800e+04 1.11000e+02 -1.69279e+00 -1.36504e+00 -2.02053e+00 -1.89526e+00 -1.77154e+00 -2.01897e+00
4.46400e+04 1.11000e+02 -1.69279e+00 -1.36504e+00 -2.02053e+00 -1.89094e+00 -1.76769e+00 -2.01419e+00
4.48000e+04 1.12000e+02 -1.43180e+00 -1.08895e+00 -1.77465e+00 -1.88665e+00 -1.76390e+00 -2.00939e+00
4.49600e+04 1.12000e+02 -1.43180e+00 -1.08895e+00 -1.77465e+00 -1.88237e+00 -1.76016e+00 -2.00458e+00
4.51200e+04 1.12000e+02 -1.43180e+00 -1.08895e+00 -1.77465e+00 -1.87811e+00 -1.75647e+00 -1.99975e+00
4.52800e+04 1.13000e+02 -1.40661e+00 -1.18222e+00 -1.63100e+00 -1.87384e+00 -1.75279e+00 -1.99489e+00
4.54400e+04 1.13000e+02 -1.40661e+00 -1.18222e+00 -1.63100e+00 -1.86957e+00 -1.74911e+00 -1.99002e+00
4.56000e+04 1.14000e+02 -1.52315e+00 -1.33271e+00 -1.71359e+00 -1.86527e+00 -1.74542e+00 -1.98512e+00
4.57600e+04 1.14000e+02 -1.52315e+00 -1.33271e+00 -1.71359e+00 -1.86094e+00 -1.74171e+00 -1.98018e+00
4.59200e+04 1.14000e+02 -1.52315e+00 -1.33271e+00 -1.71359e+00 -1.85657e+00 -1.73794e+00 -1.97521e+00
4.60800e+04 1.15000e+02 -1.23048e+00 -1.10765e+00 -1.35332e+00 -1.85215e+00 -1.73410e+00 -1.97020e+00
4.62400e+04 1.15000e+02 -1.23048e+00 -1.10765e+00 -1.35332e+00 -1.84768e+00 -1.73020e+00 -1.96515e+00
4.64000e+04 1.16000e+02 -1.54209e+00 -1.43332e+00 -1.65087e+00 -1.84313e+00 -1.72620e+00 -1.96006e+00
4.65600e+04 1.16000e+02 -1.54209e+00 -1.43332e+00 -1.65087e+00 -1.83851e+00 -1.72209e+00 -1.95492e+00
4.67200e+04 1.16000e+02 -1.54209e+00 -1.43332e+00 -1.65087e+00 -1.83381e+00 -1.71788e+00 -1.94973e+00
4.68800e+04 1.17000e+02 -1.45058e+00 -1.19554e+00 -1.70561e+00 -1.82902e+00 -1.71354e+00 -1.94451e+00
4.70400e+04 1.17000e+02 -1.45058e+00 -1.19554e+00 -1.70561e+00 -1.82415e+00 -1.70908e+00 -1.93922e+00
4.72000e+04 1.18000e+02 -1.71394e+00 -1.16280e+00 -2.26508e+00 -1.81919e+00 -1.70448e+00 -1.93390e+00
4.73600e+04 1.18000e+02 -1.71394e+00 -1.16280e+00 -2.26508e+00 -1.81414e+00 -1.69975e+00 -1.92852e+00
4.75200e+04 1.18000e+02 -1.71394e+00 -1.16280e+00 -2.26508e+00 -1.80899e+00 -1.69488e+00 -1.92310e+00
4.76800e+04 1.19000e+02 -1.36854e+00 -1.14815e+00 -1.58893e+00 -1.80375e+00 -1.68987e+00 -1.91764e+00
4.78400e+04 1.19000e+02 -1.36854e+00 -1.14815e+00 -1.58893e+00 -1.79843e+00 -1.68473e+00 -1.91213e+00
4.80000e+04 1.20000e+02 -1.51064e+00 -1.29761e+00 -1.72367e+00 -1.79301e+00 -1.67944e+00 -1.90658e+00
4.81600e+04 1.20000e+02 -1.51064e+00 -1.29761e+00 -1.72367e+00 -1.78750e+00 -1.67402e+00 -1.90099e+00
4.83200e+04 1.20000e+02 -1.51064e+00 -1.29761e+00 -1.72367e+00 -1.78191e+00 -1.66845e+00 -1.89537e+00
4.84800e+04 1.21000e+02 -1.49994e+00 -1.12183e+00 -1.87805e+00 -1.77623e+00 -1.66276e+00 -1.88971e+00
4.86400e+04 1.21000e+02 -1.49994e+00 -1.12183e+00 -1.87805e+00 -1.77047e+00 -1.65693e+00 -1.88402e+00
4.88000e+04 1.22000e+02 -1.34056e+00 -1.15257e+00 -1.52855e+00 -1.76463e+00 -1.65097e+00 -1.87829e+00
4.89600e+04 1.22000e+02 -1.34056e+00 -1.15257e+00 -1.52855e+00 -1.75871e+00 -1.64488e+00 -1.87255e+00
4.91200e+04 1.22000e+02 -1.34056e+00 -1.15257e+00 -1.52855e+00 -1.75272e+00 -1.63866e+00 -1.86678e+00
4.92800e+04 1.23000e+02 -1.63896e+00 -1.29107e+00 -1.98686e+00 -1.74665e+00 -1.63233e+00 -1.86098e+00
4.94400e+04 1.23000e+02 -1.63896e+00 -1.29107e+00 -1.98686e+00 -1.74052e+00 -1.62589e+00 -1.85516e+00
4.96000e+04 1.24000e+02 -1.42591e+00 -1.14249e+00 -1.70933e+00 -1.73432e+00 -1.61933e+00 -1.84932e+00
4.97600e+04 1.24000e+02 -1.42591e+00 -1.14249e+00 -1.70933e+00 -1.72807e+00 -1.61267e+00 -1.84346e+00
4.99200e+04 1.24000e+02 -1.42591e+00 -1.14249e+00 -1.70933e+00 -1.72176e+00 -1.60593e+00 -1.83759e+00
5.00800e+04 1.25000e+02 -1.53789e+00 -1.42548e+00 -1.65030e+00 -1.71540e+00 -1.59910e+00 -1.83170e+00
5.02400e+04 1.25000e+02 -1.53789e+00 -1.42548e+00 -1.65030e+00 -1.70900e+00 -1.59220e+00 -1.82580e+00
5.04000e+04 1.26000e+02 -1.34844e+00 -1.17928e+00 -1.51761e+00 -1.70257e+00 -1.58525e+00 -1.81990e+00
5.05600e+04 1.26000e+02 -1.34844e+00 -1.17928e+00 -1.51761e+00 -1.69612e+00 -1.57825e+00 -1.81400e+00
5.07200e+04 1.26000e+02 -1.34844e+00 -1.17928e+00 -1.51761e+00 -1.68966e+00 -1.57121e+00 -1.80811e+00
5.08800e+04 1.27000e+02 -1.50291e+00 -1.12005e+00 -1.88578e+00 -1.68319e+00 -1.56415e+00 -1.80223e+00
5.10400e+04 1.27000e+02 -1.50291e+00 -1.12005e+00 -1.88578e+00 -1.67673e+00 -1.55708e+00 -1.79637e+00
5.12000e+04 1.28000e+02 -1.30196e+00 -1.15809e+00 -1.44583e+00 -1.67028e+00 -1.55002e+00 -1.79053e+00
5.13600e+04 1.28000e+02 -1.30196e+00 -1.15809e+00 -1.44583e+00 -1.66386e+00 -1.54297e+00 -1.78474e+00
5.15200e+04 1.28000e+02 -1.30196e+00 -1.15809e+00 -1.44583e+00 -1.65747e+00 -1.53595e+00 -1.77899e+00
5.16800e+04 1.29000e+02 -1.29680e+00 -1.16075e+00 -1.43285e+00 -1.65114e+00 -1.52897e+00 -1.77331e+00
5.18400e+04 1.29000e+02 -1.29680e+00 -1.16075e+00 -1.43285e+00 -1.64486e+00 -1.52204e+00 -1.76768e+00
5.20000e+04 1.30000e+02 -1.56104e+00 -1.42827e+00 -1.69381e+00 -1.63865e+00 -1.51516e+00 -1.76214e+00
5.21600e+04 1.30000e+02 -1.56104e+00 -1.42827e+00 -1.69381e+00 -1.63252e+00 -1.50836e+00 -1.75669e+00
5.23200e+04 1.30000e+02 -1.56104e+00 -1.42827e+00 -1.69381e+00 -1.62648e+00 -1.50163e+00 -1.75134e+00
5.24800e+04 1.31000e+02 -1.26544e+00 -1.10466e+00 -1.42623e+00 -1.62054e+00 -1.49499e+00 -1.74610e+00
5.26400e+04 1.31000e+02 -1.26544e+00 -1.10466e+00 -1.42623e+00 -1.61470e+00 -1.48844e+00 -1.74097e+00
5.28000e+04 1.32000e+02 -1.50056e+00 -1.28771e+00 -1.71340e+00 -1.60898e+00 -1.48199e+00 -1.73597e+00
5.29600e+04 1.32000e+02 -1.50056e+00 -1.28771e+00 -1.71340e+00 -1.60338e+00 -1.47565e+00 -1.73110e+00
5.31200e+04 1.32000e+02 -1.50056e+00 -1.28771e+00 -1.71340e+00 -1.59790e+00 -1.46943e+00 -1.72637e+00
5.32800e+04 1.33000e+02 -1.40894e+00 -1.14632e+00 -1.67156e+00 -1.59255e+00 -1.46333e+00 -1.72177e+00
5.34400e+04 1.33000e+02 -1.40894e+00 -1.14632e+00 -1.67156e+00 -1.58733e+00 -1.45736e+00 -1.71730e+00
5.36000e+04 1.34000e+02 -1.25394e+00 -1.10726e+00 -1.40062e+00 -1.58225e+00 -1.45153e+00 -1.71298e+00
5.37600e+04 1.34000e+02 -1.25394e+00 -1.10726e+00 -1.40062e+00 -1.57731e+00 -1.44583e+00 -1.70878e+00
5.39200e+04 1.34000e+02 -1.25394e+00 -1.10726e+00 -1.40062e+00 -1.57249e+00 -1.44027e+00 -1.70471e+00
5.40800e+04 1.35000e+02 -1.41023e+00 -1.09613e+00 -1.72433e+00 -1.56781e+00 -1.43487e+00 -1.70076e+00
5.42400e+04 1.35000e+02 -1.41023e+00 -1.09613e+00 -1.72433e+00 -1.56327e+00 -1.42960e+00 -1.69693e+00
5.44000e+04 1.36000e+02 -1.35494e+00 -1.13093e+00 -1.57896e+00 -1.55884e+00 -1.42450e+00 -1.69319e+00
5.45600e+04 1.36000e+02 -1.35494e+00 -1.13093e+00 -1.57896e+00 -1.55454e+00 -1.41954e+00 -1.68955e+00
5.47200e+04 1.36000e+02 -1.35494e+00 -1.13093e+00 -1.57896e+00 -1.55036e+00 -1.41473e+00 -1.68599e+00
5.48800e+04 1.37000e+02 -1.22939e+00 -1.16750e+00 -1.29127e+00 -1.54628e+00 -1.41006e+00 -1.68250e+00
5.50400e+04 1.37000e+02 -1.22939e+00 -1.16750e+00 -1.29127e+00 -1.54231e+00 -1.40555e+00 -1.67908e+00
5.52000e+04 1.38000e+02 -1.31671e+00 -1.14750e+00 -1.48592e+00 -1.53844e+00 -1.40117e+00 -1.67570e+00
5.53600e+04 1.38000e+02 -1.31671e+00 -1.14750e+00 -1.48592e+00 -1.53465e+00 -1.39693e+00 -1.67237e+00
5.55200e+04 1.38000e+02 -1.31671e+00 -1.14750e+00 -1.48592e+00 -1.53095e+00 -1.39283e+00 -1.66906e+00
5.56800e+04 1.39000e+02 -1.56164e+00 -1.29364e+00 -1.82965e+00 -1.52732e+00 -1.38885e+00 -1.66579e+00
5.58400e+04 1.39000e+02 -1.56164e+00 -1.29364e+00 -1.82965e+00 -1.52376e+00 -1.38499e+00 -1.66254e+00
5.60000e+04 1.40000e+02 -1.40838e+00 -1.07262e+00 -1.74415e+00 -1.52027e+00 -1.38123e+00 -1.65930e+00
5.61600e+04 1.40000e+02 -1.40838e+00 -1.07262e+00 -1.74415e+00 -1.51683e+00 -1.37758e+00 -1.65608e+00
5.63200e+04 1.40000e+02 -1.40838e+00 -1.07262e+00 -1.74415e+00 -1.51344e+00 -1.37403e+00 -1.65286e+00
5.64800e+04 1.41000e+02 -1.26645e+00 -1.08242e+00 -1.45048e+00 -1.51010e+00 -1.37055e+00 -1.64965e+00
5.66400e+04 1.41000e+02 -1.26645e+00 -1.08242e+00 -1.45048e+00 -1.50679e+00 -1.36714e+00 -1.64644e+00
5.68000e+04 1.42000e+02 -1.29962e+00 -1.14543e+00 -1.45382e+00 -1.50352e+00 -1.36379e+00 -1.64324e+00
5.69600e+04 1.42000e+02 -1.29962e+00 -1.14543e+00 -1.45382e+00 -1.50027e+00 -1.36050e+00 -1.64004e+00
5.71200e+04 1.42000e+02 -1.29962e+00 -1.14543e+00 -1.45382e+00 -1.49705e+00 -1.35725e+00 -1.63685e+00
5.72800e+04 1.43000e+02 -1.39905e+00 -9.67131e-01 -1.83098e+00 -1.49385e+00 -1.35403e+00 -1.63367e+00
5.74400e+04 1.43000e+02 -1.39905e+00 -9.67131e-01 -1.83098e+00 -1.49066e+00 -1.35084e+00 -1.63049e+00
5.76000e+04 1.44000e+02 -1.08015e+00 -9.27494e-01 -1.23281e+00 -1.48749e+00 -1.34767e+00 -1.62731e+00
5.77600e+04 1.44000e+02 -1.08015e+00 -9.27494e-01 -1.23281e+00 -1.48432e+00 -1.34451e+00 -1.62413e+00
5.79200e+04 1.44000e+02 -1.08015e+00 -9.27494e-01 -1.23281e+00 -1.48116e+00 -1.34136e+00 -1.62097e+00
5.80800e+04 1.45000e+02 -1.15694e+00 -9.76948e-01 -1.33693e+00 -1.47801e+00 -1.33822e+00 -1.61780e+00
5.82400e+04 1.45000e+02 -1.15694e+00 -9.76948e-01 -1.33693e+00 -1.47486e+00 -1.33509e+00 -1.61463e+00
5.84000e+04 1.46000e+02 -1.21795e+00 -1.12664e+00 -1.30927e+00 -1.47172e+00 -1.33196e+00 -1.61148e+00
5.85600e+04 1.46000e+02 -1.21795e+00 -1.12664e+00 -1.30927e+00 -1.46858e+00 -1.32883e+00 -1.60832e+00
5.87200e+04 1.46000e+02 -1.21795e+00 -1.12664e+00 -1.30927e+00 -1.46544e+00 -1.32571e+00 -1.60517e+00
5.88800e+04 1.47000e+02 -1.20523e+00 -1.06524e+00 -1.34522e+00 -1.46232e+00 -1.32260e+00 -1.60204e+00
5.90400e+04 1.47000e+02 -1.20523e+00 -1.06524e+00 -1.34522e+00 -1.45920e+00 -1.31950e+00 -1.59890e+00
5.92000e+04 1.48000e+02 -1.26840e+00 -1.02729e+00 -1.50952e+00 -1.45610e+00 -1.31641e+00 -1.59578e+00
5.93600e+04 1.48000e+02 -1.26840e+00 -1.02729e+00 -1.50952e+00 -1.45301e+00 -1.31333e+00 -1.59268e+00
5.95200e+04 1.48000e+02 -1.26840e+00 -1.02729e+00 -1.50952e+00 -1.44993e+00 -1.31026e+00 -1.58960e+00
5.96800e+04 1.49000e+02 -1.15236e+00 -1.08474e+00 -1.21998e+00 -1.44687e+00 -1.30720e+00 -1.58654e+00
5.98400e+04 1.49000e+02 -1.15236e+00 -1.08474e+00 -1.21998e+00 -1.44383e+00 -1.30415e+00 -1.58352e+00
6.00000e+04 1.50000e+02 -1.40093e+00 -1.15675e+00 -1.64512e+00 -1.44081e+00 -1.30110e+00 -1.58052e+00
6.01600e+04 1.50000e+02 -1.40093e+00 -1.15675e+00 -1.64512e+00 -1.43781e+00 -1.29805e+00 -1.57757e+00
6.03200e+04 1.50000e+02 -1.40093e+00 -1.15675e+00 -1.64512e+00 -1.43483e+00 -1.29499e+00 -1.57466e+00
6.04800e+04 1.51000e+02 -1.17241e+00 -1.04145e+00 -1.30336e+00 -1.43186e+00 -1.29192e+00 -1.57180e+00
6.06400e+04 1.51000e+02 -1.17241e+00 -1.04145e+00 -1.30336e+00 -1.42891e+00 -1.28884e+00 -1.56898e+00
6.08000e+04 1.52000e+02 -1.20295e+00 -1.01262e+00 -1.39329e+00 -1.42596e+00 -1.28571e+00 -1.56621e+00
6.09600e+04 1.52000e+02 -1.20295e+00 -1.01262e+00 -1.39329e+00 -1.42303e+00 -1.28257e+00 -1.56349e+00
6.11200e+04 1.52000e+02 -1.20295e+00 -1.01262e+00 -1.39329e+00 -1.42009e+00 -1.27936e+00 -1.56081e+00
6.12800e+04 1.53000e+02 -1.22544e+00 -9.70558e-01 -1.48032e+00 -1.41714e+00 -1.27612e+00 -1.55816e+00
6.14400e+04 1.53000e+02 -1.22544e+00 -9.70558e-01 -1.48032e+00 -1.41418e+00 -1.27282e+00 -1.55554e+00
6.16000e+04 1.54000e+02 -1.20483e+00 -1.03186e+00 -1.37781e+00 -1.41120e+00 -1.26946e+00 -1.55293e+00
6.17600e+04 1.54000e+02 -1.20483e+00 -1.03186e+00 -1.37781e+00 -1.40819e+00 -1.26605e+00 -1.55034e+00
6.19200e+04 1.54000e+02 -1.20483e+00 -1.03186e+00 -1.37781e+00 -1.40516e+00 -1.26258e+00 -1.54774e+00
6.20800e+04 1.55000e+02 -1.23650e+00 -1.09517e+00 -1.37783e+00 -1.40208e+00 -1.25904e+00 -1.54511e+00
6.22400e+04 1.55000e+02 -1.23650e+00 -1.09517e+00 -1.37783e+00 -1.39895e+00 -1.25545e+00 -1.54245e+00
6.24000e+04 1.56000e+02 -1.15442e+00 -9.13766e-01 -1.39508e+00 -1.39578e+00 -1.25182e+00 -1.53974e+00
6.25600e+04 1.56000e+02 -1.15442e+00 -9.13766e-01 -1.39508e+00 -1.39255e+00 -1.24814e+00 -1.53696e+00
6.27200e+04 1.56000e+02 -1.15442e+00 -9.13766e-01 -1.39508e+00 -1.38927e+00 -1.24444e+00 -1.53410e+00
6.28800e+04 1.57000e+02 -1.09906e+00 -9.83923e-01 -1.21420e+00 -1.38593e+00 -1.24071e+00 -1.53115e+00
6.30400e+04 1.57000e+02 -1.09906e+00 -9.83923e-01 -1.21420e+00 -1.38253e+00 -1.23696e+00 -1.52809e+00
6.32000e+04 1.58000e+02 -1.19041e+00 -1.13553e+00 -1.24529e+00 -1.37907e+00 -1.23322e+00 -1.52491e+00
6.33600e+04 1.58000e+02 -1.19041e+00 -1.13553e+00 -1.24529e+00 -1.37555e+00 -1.22949e+00 -1.52162e+00
6.35200e+04 1.58000e+02 -1.19041e+00 -1.13553e+00 -1.24529e+00 -1.37198e+00 -1.22578e+00 -1.51818e+00
6.36800e+04 1.59000e+02 -1.00930e+00 -9.14027e-01 -1.10457e+00 -1.36836e+00 -1.22210e+00 -1.51461e+00
6.38400e+04 1.59000e+02 -1.00930e+00 -9.14027e-01 -1.10457e+00 -1.36469e+00 -1.21847e+00 -1.51090e+00
6.40000e+04 1.60000e+02 -1.15161e+00 -9.43242e-01 -1.35999e+00 -1.36097e+00 -1.21488e+00 -1.50706e+00
6.41600e+04 1.60000e+02 -1.15161e+00 -9.43242e-01 -1.35999e+00 -1.35722e+00 -1.21137e+00 -1.50308e+00
6.43200e+04 1.60000e+02 -1.15161e+00 -9.43242e-01 -1.35999e+00 -1.35344e+00 -1.20792e+00 -1.49897e+00
6.44800e+04 1.61000e+02 -1.26492e+00 -1.06036e+00 -1.46948e+00 -1.34963e+00 -1.20454e+00 -1.49473e+00
6.46400e+04 1.61000e+02 -1.26492e+00 -1.06036e+00 -1.46948e+00 -1.34581e+00 -1.20125e+00 -1.49037e+00
6.48000e+04 1.62000e+02 -1.17126e+00 -9.21109e-01 -1.42140e+00 -1.34198e+00 -1.19804e+00 -1.48591e+00
6.49600e+04 1.62000e+02 -1.17126e+00 -9.21109e-01 -1.42140e+00 -1.33813e+00 -1.19492e+00 -1.48134e+00
6.51200e+04 1.62000e+02 -1.17126e+00 -9.21109e-01 -1.42140e+00 -1.33429e+00 -1.19190e+00 -1.47668e+00
6.52800e+04 1.63000e+02 -1.05876e+00 -8.69711e-01 -1.24780e+00 -1.33045e+00 -1.18896e+00 -1.47194e+00
6.54400e+04 1.63000e+02 -1.05876e+00 -8.69711e-01 -1.24780e+00 -1.32662e+00 -1.18611e+00 -1.46713e+00
6.56000e+04 1.64000e+02 -1.00082e+00 -9.34485e-01 -1.06716e+00 -1.32280e+00 -1.18335e+00 -1.46225e+00
6.57600e+04 1.64000e+02 -1.00082e+00 -9.34485e-01 -1.06716e+00 -1.31900e+00 -1.18068e+00 -1.45733e+00
6.59200e+04 1.64000e+02 -1.00082e+00 -9.34485e-01 -1.06716e+00 -1.31523e+00 -1.17809e+00 -1.45236e+00
6.60800e+04 1.65000e+02 -1.20768e+00 -1.04492e+00 -1.37044e+00 -1.31147e+00 -1.17559e+00 -1.44735e+00
6.62400e+04 1.65000e+02 -1.20768e+00 -1.04492e+00 -1.37044e+00 -1.30773e+00 -1.17315e+00 -1.44231e+00
6.64000e+04 1.66000e+02 -1.07493e+00 -8.96564e-01 -1.25330e+00 -1.30402e+00 -1.17079e+00 -1.43725e+00
6.65600e+04 1.66000e+02 -1.07493e+00 -8.96564e-01 -1.25330e+00 -1.30033e+00 -1.16849e+00 -1.43217e+00
6.67200e+04 1.66000e+02 -1.07493e+00 -8.96564e-01 -1.25330e+00 -1.29666e+00 -1.16625e+00 -1.42707e+00
6.68800e+04 1.67000e+02 -1.02414e+00 -8.98639e-01 -1.14964e+00 -1.29302e+00 -1.16406e+00 -1.42198e+00
6.70400e+04 1.67000e+02 -1.02414e+00 -8.98639e-01 -1.14964e+00 -1.28940e+00 -1.16192e+00 -1.41688e+00
6.72000e+04 1.68000e+02 -1.08781e+00 -9.35393e-01 -1.24023e+00 -1.28579e+00 -1.15980e+00 -1.41178e+00
6.73600e+04 1.68000e+02 -1.08781e+00 -9.35393e-01 -1.24023e+00 -1.28221e+00 -1.15774e+00 -1.40669e+00
6.75200e+04 1.68000e+02 -1.08781e+00 -9.35393e-01 -1.24023e+00 -1.27865e+00 -1.15569e+00 -1.40161e+00
6.76800e+04 1.69000e+02 -9.82441e-01 -8.55391e-01 -1.10949e+00 -1.27510e+00 -1.15366e+00 -1.39655e+00
6.78400e+04 1.69000e+02 -9.82441e-01 -8.55391e-01 -1.10949e+00 -1.27158e+00 -1.15166e+00 -1.39150e+00
6.80000e+04 1.70000e+02 -8.88735e-01 -8.47021e-01 -9.30449e-01 -1.26807e+00 -1.14966e+00 -1.38648e+00
6.81600e+04 1.70000e+02 -8.88735e-01 -8.47021e-01 -9.30449e-01 -1.26457e+00 -1.14766e+00 -1.38149e+00
6.83200e+04 1.70000e+02 -8.88735e-01 -8.47021e-01 -9.30449e-01 -1.26109e+00 -1.14567e+00 -1.37652e+00
6.84800e+04 1.71000e+02 -1.15324e+00 -1.07885e+00 -1.22763e+00 -1.25762e+00 -1.14367e+00 -1.37158e+00
6.86400e+04 1.71000e+02 -1.15324e+00 -1.07885e+00 -1.22763e+00 -1.25417e+00 -1.14167e+00 -1.36667e+00
6.88000e+04 1.72000e+02 -1.09233e+00 -9.62831e-01 -1.22183e+00 -1.25072e+00 -1.13966e+00 -1.36179e+00
6.89600e+04 1.72000e+02 -1.09233e+00 -9.62831e-01 -1.22183e+00 -1.24729e+00 -1.13764e+00 -1.35694e+00
6.91200e+04 1.72000e+02 -1.09233e+00 -9.62831e-01 -1.22183e+00 -1.24387e+00 -1.13561e+00 -1.35212e+00
6.92800e+04 1.73000e+02 -1.05160e+00 -9.02837e-01 -1.20035e+00 -1.24045e+00 -1.13357e+00 -1.34734e+00
6.94400e+04 1.73000e+02 -1.05160e+00 -9.02837e-01 -1.20035e+00 -1.23704e+00 -1.13151e+00 -1.34258e+00
6.96000e+04 1.74000e+02 -1.02934e+00 -8.31452e-01 -1.22722e+00 -1.23364e+00 -1.12944e+00 -1.33784e+00
6.97600e+04 1.74000e+02 -1.02934e+00 -8.31452e-01 -1.22722e+00 -1.23024e+00 -1.12735e+00 -1.33313e+00
6.99200e+04 1.74000e+02 -1.02934e+00 -8.31452e-01 -1.22722e+00 -1.22684e+00 -1.12526e+00 -1.32843e+00
7.00800e+04 1.75000e+02 -9.30888e-01 -8.04922e-01 -1.05685e+00 -1.22345e+00 -1.12314e+00 -1.32375e+00
7.02400e+04 1.75000e+02 -9.30888e-01 -8.04922e-01 -1.05685e+00 -1.22005e+00 -1.12101e+00 -1.31908e+00
7.04000e+04 1.76000e+02 -9.11268e-01 -7.93481e-01 -1.02906e+00 -1.21665e+00 -1.11888e+00 -1.31442e+00
7.05600e+04 1.76000e+02 -9.11268e-01 -7.93481e-01 -1.02906e+00 -1.21324e+00 -1.11672e+00 -1.30976e+00
7.07200e+04 1.76000e+02 -9.11268e-01 -7.93481e-01 -1.02906e+00 -1.20982e+00 -1.11455e+00 -1.30510e+00
7.08800e+04 1.77000e+02 -1.08278e+00 -9.04702e-01 -1.26085e+00 -1.20639e+00 -1.11236e+00 -1.30042e+00
7.10400e+04 1.77000e+02 -1.08278e+00 -9.04702e-01 -1.26085e+00 -1.20295e+00 -1.11016e+00 -1.29574e+00
7.12000e+04 1.78000e+02 -9.58896e-01 -8.84671e-01 -1.03312e+00 -1.19949e+00 -1.10794e+00 -1.29104e+00
7.13600e+04 1.78000e+02 -9.58896e-01 -8.84671e-01 -1.03312e+00 -1.19602e+00 -1.10572e+00 -1.28632e+00
7.15200e+04 1.78000e+02 -9.58896e-01 -8.84671e-01 -1.03312e+00 -1.19252e+00 -1.10347e+00 -1.28157e+00
7.16800e+04 1.79000e+02 -1.06235e+00 -9.65420e-01 -1.15928e+00 -1.18901e+00 -1.10121e+00 -1.27681e+00
7.18400e+04 1.79000e+02 -1.06235e+00 -9.65420e-01 -1.15928e+00 -1.18547e+00 -1.09893e+00 -1.27202e+00
7.20000e+04 1.80000e+02 -9.55372e-01 -8.64676e-01 -1.04607e+00 -1.18192e+00 -1.09664e+00 -1.26720e+00
7.21600e+04 1.80000e+02 -9.55372e-01 -8.64676e-01 -1.04607e+00 -1.17835e+00 -1.09433e+00 -1.26238e+00
7.23200e+04 1.80000e+02 -9.55372e-01 -8.64676e-01 -1.04607e+00 -1.17476e+00 -1.09200e+00 -1.25753e+00
7.24800e+04 1.81000e+02 -9.96465e-01 -9.32625e-01 -1.06031e+00 -1.17116e+00 -1.08965e+00 -1.25267e+00
7.26400e+04 1.81000e+02 -9.96465e-01 -9.32625e-01 -1.06031e+00 -1.16754e+00 -1.08728e+00 -1.24780e+00
7.28000e+04 1.82000e+02 -9.46846e-01 -8.68523e-01 -1.02517e+00 -1.16391e+00 -1.08487e+00 -1.24294e+00
7.29600e+04 1.82000e+02 -9.46846e-01 -8.68523e-01 -1.02517e+00 -1.16026e+00 -1.08244e+00 -1.23808e+00
7.31200e+04 1.82000e+02 -9.46846e-01 -8.68523e-01 -1.02517e+00 -1.15660e+00 -1.07998e+00 -1.23323e+00
7.32800e+04 1.83000e+02 -9.97553e-01 -8.23592e-01 -1.17151e+00 -1.15294e+00 -1.07748e+00 -1.22840e+00
7.34400e+04 1.83000e+02 -9.97553e-01 -8.23592e-01 -1.17151e+00 -1.14927e+00 -1.07493e+00 -1.22361e+00
7.36000e+04 1.84000e+02 -9.82011e-01 -8.40391e-01 -1.12363e+00 -1.14560e+00 -1.07235e+00 -1.21885e+00
7.37600e+04 1.84000e+02 -9.82011e-01 -8.40391e-01 -1.12363e+00 -1.14192e+00 -1.06970e+00 -1.21413e+00
7.39200e+04 1.84000e+02 -9.82011e-01 -8.40391e-01 -1.12363e+00 -1.13824e+00 -1.06701e+00 -1.20948e+00
7.40800e+04 1.85000e+02 -9.63445e-01 -8.64930e-01 -1.06196e+00 -1.13457e+00 -1.06426e+00 -1.20488e+00
7.42400e+04 1.85000e+02 -9.63445e-01 -8.64930e-01 -1.06196e+00 -1.13091e+00 -1.06146e+00 -1.20035e+00
7.44000e+04 1.86000e+02 -9.21965e-01 -7.70941e-01 -1.07299e+00 -1.12725e+00 -1.05859e+00 -1.19590e+00
7.45600e+04 1.86000e+02 -9.21965e-01 -7.70941e-01 -1.07299e+00 -1.12360e+00 -1.05566e+00 -1.19153e+00
7.47200e+04 1.86000e+02 -9.21965e-01 -7.70941e-01 -1.07299e+00 -1.11996e+00 -1.05268e+00 -1.18724e+00
7.48800e+04 1.87000e+02 -1.00250e+00 -9.03525e-01 -1.10147e+00 -1.11634e+00 -1.04964e+00 -1.18303e+00
7.50400e+04 1.87000e+02 -1.00250e+00 -9.03525e-01 -1.10147e+00 -1.11274e+00 -1.04655e+00 -1.17892e+00
7.52000e+04 1.88000e+02 -9.59945e-01 -8.49949e-01 -1.06994e+00 -1.10916e+00 -1.04342e+00 -1.17489e+00
7.53600e+04 1.88000e+02 -9.59945e-01 -8.49949e-01 -1.06994e+00 -1.10560e+00 -1.04025e+00 -1.17094e+00
7.55200e+04 1.88000e+02 -9.59945e-01 -8.49949e-01 -1.06994e+00 -1.10206e+00 -1.03705e+00 -1.16708e+00
7.56800e+04 1.89000e+02 -9.80613e-01 -8.71251e-01 -1.08997e+00 -1.09856e+00 -1.03383e+00 -1.16329e+00
7.58400e+04 1.89000e+02 -9.80613e-01 -8.71251e-01 -1.08997e+00 -1.09508e+00 -1.03060e+00 -1.15957e+00
7.60000e+04 1.90000e+02 -9.58510e-01 -7.71100e-01 -1.14592e+00 -1.09164e+00 -1.02737e+00 -1.15592e+00
7.61600e+04 1.90000e+02 -9.58510e-01 -7.71100e-01 -1.14592e+00 -1.08824e+00 -1.02416e+00 -1.15232e+00
7.63200e+04 1.90000e+02 -9.58510e-01 -7.71100e-01 -1.14592e+00 -1.08487e+00 -1.02097e+00 -1.14877e+00
7.64800e+04 1.91000e+02 -9.06849e-01 -7.79911e-01 -1.03379e+00 -1.08154e+00 -1.01782e+00 -1.14526e+00
7.66400e+04 1.91000e+02 -9.06849e-01 -7.79911e-01 -1.03379e+00 -1.07825e+00 -1.01471e+00 -1.14179e+00
7.68000e+04 1.92000e+02 -8.58792e-01 -7.70162e-01 -9.47422e-01 -1.07501e+00 -1.01167e+00 -1.13835e+00
7.69600e+04 1.92000e+02 -8.58792e-01 -7.70162e-01 -9.47422e-01 -1.07181e+00 -1.00869e+00 -1.13492e+00
7.71200e+04 1.92000e+02 -8.58792e-01 -7.70162e-01 -9.47422e-01 -1.06865e+00 -1.00578e+00 -1.13151e+00
7.72800e+04 1.93000e+02 -9.55856e-01 -9.24061e-01 -9.87651e-01 -1.06554e+00 -1.00297e+00 -1.12811e+00
7.74400e+04 1.93000e+02 -9.55856e-01 -9.24061e-01 -9.87651e-01 -1.06247e+00 -1.00024e+00 -1.12471e+00
7.76000e+04 1.94000e+02 -8.83500e-01 -8.21083e-01 -9.45918e-01 -1.05946e+00 -9.97607e-01 -1.12131e+00
7.77600e+04 1.94000e+02 -8.83500e-01 -8.21083e-01 -9.45918e-01 -1.05649e+00 -9.95075e-01 -1.11790e+00
7.79200e+04 1.94000e+02 -8.83500e-01 -8.21083e-01 -9.45918e-01 -1.05357e+00 -9.92644e-01 -1.11449e+00
7.80800e+04 1.95000e+02 -9.67260e-01 -8.55069e-01 -1.07945e+00 -1.05069e+00 -9.90321e-01 -1.11107e+00
7.82400e+04 1.95000e+02 -9.67260e-01 -8.55069e-01 -1.07945e+00 -1.04787e+00 -9.88101e-01 -1.10764e+00
7.84000e+04 1.96000e+02 -9.34239e-01 -8.16425e-01 -1.05205e+00 -1.04510e+00 -9.85994e-01 -1.10421e+00
7.85600e+04 1.96000e+02 -9.34239e-01 -8.16425e-01 -1.05205e+00 -1.04238e+00 -9.83990e-01 -1.10076e+00
7.87200e+04 1.96000e+02 -9.34239e-01 -8.16425e-01 -1.05205e+00 -1.03971e+00 -9.82094e-01 -1.09732e+00
7.88800e+04 1.97000e+02 -9.49477e-01 -8.91992e-01 -1.00696e+00 -1.03708e+00 -9.80294e-01 -1.09386e+00
7.90400e+04 1.97000e+02 -9.49477e-01 -8.91992e-01 -1.00696e+00 -1.03450e+00 -9.78600e-01 -1.09040e+00
7.92000e+04 1.98000e+02 -8.76842e-01 -7.20344e-01 -1.03334e+00 -1.03197e+00 -9.76996e-01 -1.08694e+00
7.93600e+04 1.98000e+02 -8.76842e-01 -7.20344e-01 -1.03334e+00 -1.02948e+00 -9.75490e-01 -1.08348e+00
7.95200e+04 1.98000e+02 -8.76842e-01 -7.20344e-01 -1.03334e+00 -1.02704e+00 -9.74068e-01 -1.08001e+00
7.96800e+04 1.99000e+02 -9.39724e-01 -7.86830e-01 -1.09262e+00 -1.02464e+00 -9.72731e-01 -1.07655e+00
7.98400e+04 1.99000e+02 -9.39724e-01 -7.86830e-01 -1.09262e+00 -1.02227e+00 -9.71466e-01 -1.07308e+00
8.00000e+04 2.00000e+02 -8.96663e-01 -7.51883e-01 -1.04144e+00 -1.01995e+00 -9.70275e-01 -1.06963e+00
8.01600e+04 2.00000e+02 -8.96663e-01 -7.51883e-01 -1.04144e+00 -1.01766e+00 -9.69149e-01 -1.06617e+00
8.03200e+04 2.00000e+02 -8.96663e-01 -7.51883e-01 -1.04144e+00 -1.01540e+00 -9.68074e-01 -1.06273e+00
8.04800e+04 2.01000e+02 -8.58314e-01 -7.38889e-01 -9.77738e-01 -1.01317e+00 -9.67047e-01 -1.05929e+00
8.06400e+04 2.01000e+02 -8.58314e-01 -7.38889e-01 -9.77738e-01 -1.01097e+00 -9.66064e-01 -1.05587e+00
8.08000e+04 2.02000e+02 -8.85080e-01 -8.14662e-01 -9.55498e-01 -1.00879e+00 -9.65109e-01 -1.05247e+00
8.09600e+04 2.02000e+02 -8.85080e-01 -8.14662e-01 -9.55498e-01 -1.00663e+00 -9.64174e-01 -1.04908e+00
8.11200e+04 2.02000e+02 -8.85080e-01 -8.14662e-01 -9.55498e-01 -1.00449e+00 -9.63248e-01 -1.04574e+00
8.12800e+04 2.03000e+02 -9.26168e-01 -7.87879e-01 -1.06446e+00 -1.00238e+00 -9.62324e-01 -1.04243e+00
8.14400e+04 2.03000e+02 -9.26168e-01 -7.87879e-01 -1.06446e+00 -1.00028e+00 -9.61390e-01 -1.03916e+00
8.16000e+04 2.04000e+02 -8.49318e-01 -7.29294e-01 -9.69343e-01 -9.98192e-01 -9.60432e-01 -1.03595e+00
8.17600e+04 2.04000e+02 -8.49318e-01 -7.29294e-01 -9.69343e-01 -9.96123e-01 -9.59445e-01 -1.03280e+00
8.19200e+04 2.04000e+02 -8.49318e-01 -7.29294e-01 -9.69343e-01 -9.94068e-01 -9.58418e-01 -1.02972e+00
8.20800e+04 2.05000e+02 -9.35353e-01 -7.89850e-01 -1.08086e+00 -9.92027e-01 -9.57341e-01 -1.02671e+00
8.22400e+04 2.05000e+02 -9.35353e-01 -7.89850e-01 -1.08086e+00 -9.90001e-01 -9.56205e-01 -1.02380e+00
8.24000e+04 2.06000e+02 -7.93443e-01 -7.08090e-01 -8.78796e-01 -9.87988e-01 -9.55007e-01 -1.02097e+00
8.25600e+04 2.06000e+02 -7.93443e-01 -7.08090e-01 -8.78796e-01 -9.85989e-01 -9.53741e-01 -1.01824e+00
8.27200e+04 2.06000e+02 -7.93443e-01 -7.08090e-01 -8.78796e-01 -9.84002e-01 -9.52404e-01 -1.01560e+00
8.28800e+04 2.07000e+02 -8.85553e-01 -8.02267e-01 -9.68839e-01 -9.82031e-01 -9.50994e-01 -1.01307e+00
8.30400e+04 2.07000e+02 -8.85553e-01 -8.02267e-01 -9.68839e-01 -9.80073e-01 -9.49514e-01 -1.01063e+00
8.32000e+04 2.08000e+02 -8.87820e-01 -7.88648e-01 -9.86992e-01 -9.78130e-01 -9.47962e-01 -1.00830e+00
8.33600e+04 2.08000e+02 -8.87820e-01 -7.88648e-01 -9.86992e-01 -9.76200e-01 -9.46340e-01 -1.00606e+00
8.35200e+04 2.08000e+02 -8.87820e-01 -7.88648e-01 -9.86992e-01 -9.74283e-01 -9.44655e-01 -1.00391e+00
8.36800e+04 2.09000e+02 -9.39340e-01 -7.60220e-01 -1.11846e+00 -9.72380e-01 -9.42909e-01 -1.00185e+00
8.38400e+04 2.09000e+02 -9.39340e-01 -7.60220e-01 -1.11846e+00 -9.70488e-01 -9.41102e-01 -9.99875e-01
8.40000e+04 2.10000e+02 -8.53991e-01 -7.33003e-01 -9.74980e-01 -9.68611e-01 -9.39239e-01 -9.97982e-01
8.41600e+04 2.10000e+02 -8.53991e-01 -7.33003e-01 -9.74980e-01 -9.66745e-01 -9.37320e-01 -9.96170e-01
8.43200e+04 2.10000e+02 -8.53991e-01 -7.33003e-01 -9.74980e-01 -9.64890e-01 -9.35344e-01 -9.94436e-01
8.44800e+04 2.11000e+02 -8.08727e-01 -7.18631e-01 -8.98822e-01 -9.63048e-01 -9.33309e-01 -9.92788e-01
8.46400e+04 2.11000e+02 -8.08727e-01 -7.18631e-01 -8.98822e-01 -9.61215e-01 -9.31213e-01 -9.91217e-01
8.48000e+04 2.12000e+02 -8.43536e-01 -7.70440e-01 -9.16631e-01 -9.59392e-01 -9.29053e-01 -9.89731e-01
8.49600e+04 2.12000e+02 -8.43536e-01 -7.70440e-01 -9.16631e-01 -9.57578e-01 -9.26823e-01 -9.88333e-01
8.51200e+04 2.12000e+02 -8.43536e-01 -7.70440e-01 -9.16631e-01 -9.55772e-01 -9.24520e-01 -9.87024e-01
8.52800e+04 2.13000e+02 -8.64616e-01 -8.01620e-01 -9.27612e-01 -9.53973e-01 -9.22142e-01 -9.85804e-01
8.54400e+04 2.13000e+02 -8.64616e-01 -8.01620e-01 -9.27612e-01 -9.52181e-01 -9.19685e-01 -9.84676e-01
8.56000e+04 2.14000e+02 -9.11137e-01 -7.85081e-01 -1.03719e+00 -9.50394e-01 -9.17148e-01 -9.83639e-01
8.57600e+04 2.14000e+02 -9.11137e-01 -7.85081e-01 -1.03719e+00 -9.48612e-01 -9.14534e-01 -9.82690e-01
8.59200e+04 2.14000e+02 -9.11137e-01 -7.85081e-01 -1.03719e+00 -9.46836e-01 -9.11844e-01 -9.81828e-01
8.60800e+04 2.15000e+02 -8.68015e-01 -7.65399e-01 -9.70630e-01 -9.45065e-01 -9.09083e-01 -9.81046e-01
8.62400e+04 2.15000e+02 -8.68015e-01 -7.65399e-01 -9.70630e-01 -9.43298e-01 -9.06257e-01 -9.80339e-01
8.64000e+04 2.16000e+02 -8.30448e-01 -7.53476e-01 -9.07419e-01 -9.41536e-01 -9.03373e-01 -9.79698e-01
8.65600e+04 2.16000e+02 -8.30448e-01 -7.53476e-01 -9.07419e-01 -9.39779e-01 -9.00441e-01 -9.79117e-01
8.67200e+04 2.16000e+02 -8.30448e-01 -7.53476e-01 -9.07419e-01 -9.38027e-01 -8.97468e-01 -9.78586e-01
8.68800e+04 2.17000e+02 -7.94740e-01 -6.69322e-01 -9.20158e-01 -9.36280e-01 -8.94465e-01 -9.78095e-01
8.70400e+04 2.17000e+02 -7.94740e-01 -6.69322e-01 -9.20158e-01 -9.34540e-01 -8.91443e-01 -9.77636e-01
8.72000e+04 2.18000e+02 -8.03783e-01 -6.83064e-01 -9.24502e-01 -9.32805e-01 -8.88411e-01 -9.77200e-01
8.73600e+04 2.18000e+02 -8.03783e-01 -6.83064e-01 -9.24502e-01 -9.31077e-01 -8.85378e-01 -9.76777e-01
8.75200e+04 2.18000e+02 -8.03783e-01 -6.83064e-01 -9.24502e-01 -9.29357e-01 -8.82353e-01 -9.76361e-01
8.76800e+04 2.19000e+02 -7.95788e-01 -7.30742e-01 -8.60833e-01 -9.27644e-01 -8.79347e-01 -9.75940e-01
8.78400e+04 2.19000e+02 -7.95788e-01 -7.30742e-01 -8.60833e-01 -9.25938e-01 -8.76367e-01 -9.75508e-01
8.80000e+04 2.20000e+02 -8.14489e-01 -7.56219e-01 -8.72759e-01 -9.24242e-01 -8.73421e-01 -9.75064e-01
8.81600e+04 2.20000e+02 -8.14489e-01 -7.56219e-01 -8.72759e-01 -9.22554e-01 -8.70515e-01 -9.74592e-01
8.83200e+04 2.20000e+02 -8.14489e-01 -7.56219e-01 -8.72759e-01 -9.20877e-01 -8.67656e-01 -9.74097e-01
8.84800e+04 2.21000e+02 -7.28157e-01 -6.22257e-01 -8.34056e-01 -9.19210e-01 -8.64849e-01 -9.73572e-01
8.86400e+04 2.21000e+02 -7.28157e-01 -6.22257e-01 -8.34056e-01 -9.17554e-01 -8.62100e-01 -9.73008e-01
8.88000e+04 2.22000e+02 -8.72143e-01 -8.00010e-01 -9.44277e-01 -9.15910e-01 -8.59411e-01 -9.72410e-01
8.89600e+04 2.22000e+02 -8.72143e-01 -8.00010e-01 -9.44277e-01 -9.14278e-01 -8.56788e-01 -9.71767e-01
8.91200e+04 2.22000e+02 -8.72143e-01 -8.00010e-01 -9.44277e-01 -9.12659e-01 -8.54233e-01 -9.71086e-01
8.92800e+04 2.23000e+02 -8.49557e-01 -7.84479e-01 -9.14635e-01 -9.11052e-01 -8.51748e-01 -9.70355e-01
8.94400e+04 2.23000e+02 -8.49557e-01 -7.84479e-01 -9.14635e-01 -9.09456e-01 -8.49335e-01 -9.69576e-01
8.96000e+04 2.24000e+02 -7.75058e-01 -7.22750e-01 -8.27367e-01 -9.07871e-01 -8.46997e-01 -9.68744e-01
8.97600e+04 2.24000e+02 -7.75058e-01 -7.22750e-01 -8.27367e-01 -9.06298e-01 -8.44733e-01 -9.67864e-01
8.99200e+04 2.24000e+02 -7.75058e-01 -7.22750e-01 -8.27367e-01 -9.04736e-01 -8.42541e-01 -9.66931e-01
9.00800e+04 2.25000e+02 -8.65379e-01 -7.75343e-01 -9.55415e-01 -9.03183e-01 -8.40425e-01 -9.65940e-01
9.02400e+04 2.25000e+02 -8.65379e-01 -7.75343e-01 -9.55415e-01 -9.01634e-01 -8.38383e-01 -9.64886e-01
9.04000e+04 2.26000e+02 -9.40159e-01 -7.62622e-01 -1.11770e+00 -9.00092e-01 -8.36412e-01 -9.63771e-01
9.05600e+04 2.26000e+02 -9.40159e-01 -7.62622e-01 -1.11770e+00 -8.98552e-01 -8.34512e-01 -9.62592e-01
9.07200e+04 2.26000e+02 -9.40159e-01 -7.62622e-01 -1.11770e+00 -8.97013e-01 -8.32681e-01 -9.61344e-01
9.08800e+04 2.27000e+02 -8.33005e-01 -7.84122e-01 -8.81888e-01 -8.95471e-01 -8.30915e-01 -9.60027e-01
9.10400e+04 2.27000e+02 -8.33005e-01 -7.84122e-01 -8.81888e-01 -8.93925e-01 -8.29213e-01 -9.58637e-01
9.12000e+04 2.28000e+02 -8.10589e-01 -6.99396e-01 -9.21782e-01 -8.92372e-01 -8.27571e-01 -9.57172e-01
9.13600e+04 2.28000e+02 -8.10589e-01 -6.99396e-01 -9.21782e-01 -8.90809e-01 -8.25987e-01 -9.55631e-01
9.15200e+04 2.28000e+02 -8.10589e-01 -6.99396e-01 -9.21782e-01 -8.89235e-01 -8.24456e-01 -9.54014e-01
9.16800e+04 2.29000e+02 -7.71135e-01 -6.77425e-01 -8.64846e-01 -8.87647e-01 -8.22976e-01 -9.52319e-01
9.18400e+04 2.29000e+02 -7.71135e-01 -6.77425e-01 -8.64846e-01 -8.86045e-01 -8.21542e-01 -9.50547e-01
9.20000e+04 2.30000e+02 -7.45484e-01 -6.65400e-01 -8.25567e-01 -8.84426e-01 -8.20153e-01 -9.48699e-01
9.21600e+04 2.30000e+02 -7.45484e-01 -6.65400e-01 -8.25567e-01 -8.82792e-01 -8.18804e-01 -9.46779e-01
9.23200e+04 2.30000e+02 -7.45484e-01 -6.65400e-01 -8.25567e-01 -8.81141e-01 -8.17494e-01 -9.44788e-01
9.24800e+04 2.31000e+02 -8.30342e-01 -6.74930e-01 -9.85755e-01 -8.79476e-01 -8.16220e-01 -9.42732e-01
9.26400e+04 2.31000e+02 -8.30342e-01 -6.74930e-01 -9.85755e-01 -8.77797e-01 -8.14979e-01 -9.40615e-01
9.28000e+04 2.32000e+02 -7.21144e-01 -6.64634e-01 -7.77655e-01 -8.76108e-01 -8.13770e-01 -9.38445e-01
9.29600e+04 2.32000e+02 -7.21144e-01 -6.64634e-01 -7.77655e-01 -8.74410e-01 -8.12591e-01 -9.36228e-01
9.31200e+04 2.32000e+02 -7.21144e-01 -6.64634e-01 -7.77655e-01 -8.72707e-01 -8.11441e-01 -9.33973e-01
9.32800e+04 2.33000e+02 -8.03034e-01 -6.95326e-01 -9.10742e-01 -8.71004e-01 -8.10320e-01 -9.31689e-01
9.34400e+04 2.33000e+02 -8.03034e-01 -6.95326e-01 -9.10742e-01 -8.69305e-01 -8.09226e-01 -9.29384e-01
9.36000e+04 2.34000e+02 -7.38601e-01 -6.38685e-01 -8.38517e-01 -8.67614e-01 -8.08160e-01 -9.27069e-01
9.37600e+04 2.34000e+02 -7.38601e-01 -6.38685e-01 -8.38517e-01 -8.65937e-01 -8.07120e-01 -9.24753e-01
9.39200e+04 2.34000e+02 -7.38601e-01 -6.38685e-01 -8.38517e-01 -8.64277e-01 -8.06107e-01 -9.22447e-01
9.40800e+04 2.35000e+02 -7.63555e-01 -6.78694e-01 -8.48416e-01 -8.62639e-01 -8.05120e-01 -9.20159e-01
9.42400e+04 2.35000e+02 -7.63555e-01 -6.78694e-01 -8.48416e-01 -8.61028e-01 -8.04157e-01 -9.17898e-01
9.44000e+04 2.36000e+02 -8.45632e-01 -7.52500e-01 -9.38764e-01 -8.59447e-01 -8.03220e-01 -9.15674e-01
9.45600e+04 2.36000e+02 -8.45632e-01 -7.52500e-01 -9.38764e-01 -8.57899e-01 -8.02306e-01 -9.13492e-01
9.47200e+04 2.36000e+02 -8.45632e-01 -7.52500e-01 -9.38764e-01 -8.56387e-01 -8.01413e-01 -9.11361e-01
9.48800e+04 2.37000e+02 -7.25718e-01 -6.48697e-01 -8.02739e-01 -8.54912e-01 -8.00540e-01 -9.09284e-01
9.50400e+04 2.37000e+02 -7.25718e-01 -6.48697e-01 -8.02739e-01 -8.53475e-01 -7.99685e-01 -9.07265e-01
9.52000e+04 2.38000e+02 -7.21262e-01 -6.61929e-01 -7.80595e-01 -8.52077e-01 -7.98845e-01 -9.05309e-01
9.53600e+04 2.38000e+02 -7.21262e-01 -6.61929e-01 -7.80595e-01 -8.50717e-01 -7.98017e-01 -9.03416e-01
9.55200e+04 2.38000e+02 -7.21262e-01 -6.61929e-01 -7.80595e-01 -8.49393e-01 -7.97198e-01 -9.01588e-01
9.56800e+04 2.39000e+02 -7.67932e-01 -6.05204e-01 -9.30660e-01 -8.48103e-01 -7.96385e-01 -8.99822e-01
9.58400e+04 2.39000e+02 -7.67932e-01 -6.05204e-01 -9.30660e-01 -8.46845e-01 -7.95572e-01 -8.98119e-01
9.60000e+04 2.40000e+02 -7.46804e-01 -6.44918e-01 -8.48689e-01 -8.45616e-01 -7.94757e-01 -8.96475e-01
9.61600e+04 2.40000e+02 -7.46804e-01 -6.44918e-01 -8.48689e-01 -8.44411e-01 -7.93935e-01 -8.94888e-01
9.63200e+04 2.40000e+02 -7.46804e-01 -6.44918e-01 -8.48689e-01 -8.43228e-01 -7.93102e-01 -8.93353e-01
9.64800e+04 2.41000e+02 -7.30824e-01 -6.69917e-01 -7.91731e-01 -8.42061e-01 -7.92255e-01 -8.91867e-01
9.66400e+04 2.41000e+02 -7.30824e-01 -6.69917e-01 -7.91731e-01 -8.40906e-01 -7.91388e-01 -8.90424e-01
9.68000e+04 2.42000e+02 -6.74048e-01 -6.04996e-01 -7.43101e-01 -8.39759e-01 -7.90498e-01 -8.89020e-01
9.69600e+04 2.42000e+02 -6.74048e-01 -6.04996e-01 -7.43101e-01 -8.38616e-01 -7.89581e-01 -8.87650e-01
9.71200e+04 2.42000e+02 -6.74048e-01 -6.04996e-01 -7.43101e-01 -8.37471e-01 -7.88635e-01 -8.86308e-01
9.72800e+04 2.43000e+02 -7.89599e-01 -6.73296e-01 -9.05902e-01 -8.36323e-01 -7.87656e-01 -8.84989e-01
9.74400e+04 2.43000e+02 -7.89599e-01 -6.73296e-01 -9.05902e-01 -8.35165e-01 -7.86640e-01 -8.83690e-01
9.76000e+04 2.44000e+02 -7.44826e-01 -6.44113e-01 -8.45538e-01 -8.33996e-01 -7.85587e-01 -8.82406e-01
9.77600e+04 2.44000e+02 -7.44826e-01 -6.44113e-01 -8.45538e-01 -8.32812e-01 -7.84493e-01 -8.81131e-01
9.79200e+04 2.44000e+02 -7.44826e-01 -6.44113e-01 -8.45538e-01 -8.31610e-01 -7.83357e-01 -8.79862e-01
9.80800e+04 2.45000e+02 -7.89977e-01 -6.90900e-01 -8.89054e-01 -8.30387e-01 -7.82178e-01 -8.78596e-01
9.82400e+04 2.45000e+02 -7.89977e-01 -6.90900e-01 -8.89054e-01 -8.29142e-01 -7.80955e-01 -8.77329e-01
9.84000e+04 2.46000e+02 -8.28968e-01 -7.47184e-01 -9.10752e-01 -8.27872e-01 -7.79687e-01 -8.76057e-01
9.85600e+04 2.46000e+02 -8.28968e-01 -7.47184e-01 -9.10752e-01 -8.26575e-01 -7.78374e-01 -8.74776e-01
9.87200e+04 2.46000e+02 -8.28968e-01 -7.47184e-01 -9.10752e-01 -8.25251e-01 -7.77017e-01 -8.73485e-01
9.88800e+04 2.47000e+02 -7.13368e-01 -6.71369e-01 -7.55367e-01 -8.23899e-01 -7.75618e-01 -8.72180e-01
9.90400e+04 2.47000e+02 -7.13368e-01 -6.71369e-01 -7.55367e-01 -8.22517e-01 -7.74178e-01 -8.70857e-01
9.92000e+04 2.48000e+02 -7.35445e-01 -6.85729e-01 -7.85160e-01 -8.21106e-01 -7.72698e-01 -8.69514e-01
9.93600e+04 2.48000e+02 -7.35445e-01 -6.85729e-01 -7.85160e-01 -8.19664e-01 -7.71182e-01 -8.68147e-01
9.95200e+04 2.48000e+02 -7.35445e-01 -6.85729e-01 -7.85160e-01 -8.18193e-01 -7.69632e-01 -8.66754e-01
9.96800e+04 2.49000e+02 -6.44689e-01 -5.48974e-01 -7.40404e-01 -8.16692e-01 -7.68053e-01 -8.65331e-01
9.98400e+04 2.49000e+02 -6.44689e-01 -5.48974e-01 -7.40404e-01 -8.15162e-01 -7.66448e-01 -8.63877e-01
1.00000e+05 2.50000e+02 -7.07728e-01 -6.56546e-01 -7.58910e-01 -8.13605e-01 -7.64822e-01 -8.62387e-01
1.00160e+05 2.50000e+02 -7.07728e-01 -6.56546e-01 -7.58910e-01 -8.12021e-01 -7.63181e-01 -8.60860e-01
1.00320e+05 2.50000e+02 -7.07728e-01 -6.56546e-01 -7.58910e-01 -8.10412e-01 -7.61530e-01 -8.59295e-01
1.00480e+05 2.51000e+02 -7.32069e-01 -6.85134e-01 -7.79004e-01 -8.08782e-01 -7.59875e-01 -8.57688e-01
1.00640e+05 2.51000e+02 -7.32069e-01 -6.85134e-01 -7.79004e-01 -8.07132e-01 -7.58223e-01 -8.56041e-01
1.00800e+05 2.52000e+02 -7.05064e-01 -6.49496e-01 -7.60633e-01 -8.05466e-01 -7.56579e-01 -8.54352e-01
1.00960e+05 2.52000e+02 -7.05064e-01 -6.49496e-01 -7.60633e-01 -8.03786e-01 -7.54951e-01 -8.52622e-01
1.01120e+05 2.52000e+02 -7.05064e-01 -6.49496e-01 -7.60633e-01 -8.02098e-01 -7.53344e-01 -8.50852e-01
1.01280e+05 2.53000e+02 -7.10520e-01 -5.85776e-01 -8.35264e-01 -8.00404e-01 -7.51765e-01 -8.49043e-01
1.01440e+05 2.53000e+02 -7.10520e-01 -5.85776e-01 -8.35264e-01 -7.98709e-01 -7.50219e-01 -8.47198e-01
1.01600e+05 2.54000e+02 -7.05307e-01 -6.63726e-01 -7.46887e-01 -7.97016e-01 -7.48713e-01 -8.45318e-01
1.01760e+05 2.54000e+02 -7.05307e-01 -6.63726e-01 -7.46887e-01 -7.95329e-01 -7.47250e-01 -8.43408e-01
1.01920e+05 2.54000e+02 -7.05307e-01 -6.63726e-01 -7.46887e-01 -7.93652e-01 -7.45835e-01 -8.41469e-01
1.02080e+05 2.55000e+02 -7.68869e-01 -7.18949e-01 -8.18789e-01 -7.91988e-01 -7.44471e-01 -8.39506e-01
1.02240e+05 2.55000e+02 -7.68869e-01 -7.18949e-01 -8.18789e-01 -7.90340e-01 -7.43160e-01 -8.37521e-01
1.02400e+05 2.56000e+02 -5.99959e-01 -5.52071e-01 -6.47848e-01 -7.88711e-01 -7.41903e-01 -8.35518e-01
1.02560e+05 2.56000e+02 -5.99959e-01 -5.52071e-01 -6.47848e-01 -7.87101e-01 -7.40701e-01 -8.33501e-01
1.02720e+05 2.56000e+02 -5.99959e-01 -5.52071e-01 -6.47848e-01 -7.85513e-01 -7.39552e-01 -8.31473e-01
1.02880e+05 2.57000e+02 -6.86996e-01 -5.93148e-01 -7.80844e-01 -7.83947e-01 -7.38456e-01 -8.29438e-01
1.03040e+05 2.57000e+02 -6.86996e-01 -5.93148e-01 -7.80844e-01 -7.82404e-01 -7.37410e-01 -8.27397e-01
1.03200e+05 2.58000e+02 -6.79785e-01 -6.12245e-01 -7.47324e-01 -7.80883e-01 -7.36410e-01 -8.25356e-01
1.03360e+05 2.58000e+02 -6.79785e-01 -6.12245e-01 -7.47324e-01 -7.79384e-01 -7.35452e-01 -8.23315e-01
1.03520e+05 2.58000e+02 -6.79785e-01 -6.12245e-01 -7.47324e-01 -7.77906e-01 -7.34532e-01 -8.21279e-01
1.03680e+05 2.59000e+02 -6.86389e-01 -6.29135e-01 -7.43644e-01 -7.76447e-01 -7.33645e-01 -8.19249e-01
1.03840e+05 2.59000e+02 -6.86389e-01 -6.29135e-01 -7.43644e-01 -7.75007e-01 -7.32785e-01 -8.17228e-01
1.04000e+05 2.60000e+02 -6.61205e-01 -6.06784e-01 -7.15626e-01 -7.73583e-01 -7.31946e-01 -8.15220e-01
1.04160e+05 2.60000e+02 -6.61205e-01 -6.06784e-01 -7.15626e-01 -7.72173e-01 -7.31122e-01 -8.13224e-01
1.04320e+05 2.60000e+02 -6.61205e-01 -6.06784e-01 -7.15626e-01 -7.70776e-01 -7.30307e-01 -8.11246e-01
1.04480e+05 2.61000e+02 -6.54250e-01 -5.71399e-01 -7.37101e-01 -7.69390e-01 -7.29496e-01 -8.09284e-01
1.04640e+05 2.61000e+02 -6.54250e-01 -5.71399e-01 -7.37101e-01 -7.68012e-01 -7.28681e-01 -8.07343e-01
1.04800e+05 2.62000e+02 -7.06659e-01 -6.34003e-01 -7.79315e-01 -7.66640e-01 -7.27857e-01 -8.05422e-01
1.04960e+05 2.62000e+02 -7.06659e-01 -6.34003e-01 -7.79315e-01 -7.65273e-01 -7.27021e-01 -8.03525e-01
1.05120e+05 2.62000e+02 -7.06659e-01 -6.34003e-01 -7.79315e-01 -7.63907e-01 -7.26165e-01 -8.01650e-01
1.05280e+05 2.63000e+02 -7.19251e-01 -6.57318e-01 -7.81183e-01 -7.62542e-01 -7.25286e-01 -7.99799e-01
1.05440e+05 2.63000e+02 -7.19251e-01 -6.57318e-01 -7.81183e-01 -7.61176e-01 -7.24379e-01 -7.97973e-01
1.05600e+05 2.64000e+02 -7.15031e-01 -6.62615e-01 -7.67447e-01 -7.59805e-01 -7.23440e-01 -7.96170e-01
1.05760e+05 2.64000e+02 -7.15031e-01 -6.62615e-01 -7.67447e-01 -7.58430e-01 -7.22467e-01 -7.94392e-01
1.05920e+05 2.64000e+02 -7.15031e-01 -6.62615e-01 -7.67447e-01 -7.57046e-01 -7.21455e-01 -7.92638e-01
1.06080e+05 2.65000e+02 -6.39689e-01 -5.98799e-01 -6.80579e-01 -7.55655e-01 -7.20403e-01 -7.90906e-01
1.06240e+05 2.65000e+02 -6.39689e-01 -5.98799e-01 -6.80579e-01 -7.54252e-01 -7.19309e-01 -7.89196e-01
1.06400e+05 2.66000e+02 -6.80408e-01 -5.60073e-01 -8.00743e-01 -7.52839e-01 -7.18170e-01 -7.87508e-01
1.06560e+05 2.66000e+02 -6.80408e-01 -5.60073e-01 -8.00743e-01 -7.51412e-01 -7.16984e-01 -7.85839e-01
1.06720e+05 2.66000e+02 -6.80408e-01 -5.60073e-01 -8.00743e-01 -7.49971e-01 -7.15753e-01 -7.84188e-01
1.06880e+05 2.67000e+02 -6.94387e-01 -6.33669e-01 -7.55105e-01 -7.48515e-01 -7.14475e-01 -7.82555e-01
1.07040e+05 2.67000e+02 -6.94387e-01 -6.33669e-01 -7.55105e-01 -7.47045e-01 -7.13150e-01 -7.80939e-01
1.07200e+05 2.68000e+02 -6.64168e-01 -6.19994e-01 -7.08342e-01 -7.45558e-01 -7.11779e-01 -7.79337e-01
1.07360e+05 2.68000e+02 -6.64168e-01 -6.19994e-01 -7.08342e-01 -7.44057e-01 -7.10363e-01 -7.77751e-01
1.07520e+05 2.68000e+02 -6.64168e-01 -6.19994e-01 -7.08342e-01 -7.42540e-01 -7.08903e-01 -7.76178e-01
1.07680e+05 2.69000e+02 -7.09229e-01 -5.88468e-01 -8.29991e-01 -7.41010e-01 -7.07402e-01 -7.74618e-01
1.07840e+05 2.69000e+02 -7.09229e-01 -5.88468e-01 -8.29991e-01 -7.39467e-01 -7.05863e-01 -7.73071e-01
1.08000e+05 2.70000e+02 -6.72079e-01 -5.72600e-01 -7.71557e-01 -7.37912e-01 -7.04287e-01 -7.71537e-01
1.08160e+05 2.70000e+02 -6.72079e-01 -5.72600e-01 -7.71557e-01 -7.36348e-01 -7.02680e-01 -7.70016e-01
1.08320e+05 2.70000e+02 -6.72079e-01 -5.72600e-01 -7.71557e-01 -7.34777e-01 -7.01046e-01 -7.68509e-01
1.08480e+05 2.71000e+02 -7.45319e-01 -6.47505e-01 -8.43134e-01 -7.33201e-01 -6.99387e-01 -7.67016e-01
1.08640e+05 2.71000e+02 -7.45319e-01 -6.47505e-01 -8.43134e-01 -7.31623e-01 -6.97710e-01 -7.65537e-01
1.08800e+05 2.72000e+02 -6.65489e-01 -6.33161e-01 -6.97816e-01 -7.30045e-01 -6.96018e-01 -7.64073e-01
1.08960e+05 2.72000e+02 -6.65489e-01 -6.33161e-01 -6.97816e-01 -7.28471e-01 -6.94318e-01 -7.62624e-01
1.09120e+05 2.72000e+02 -6.65489e-01 -6.33161e-01 -6.97816e-01 -7.26903e-01 -6.92615e-01 -7.61192e-01
1.09280e+05 2.73000e+02 -6.39400e-01 -5.74967e-01 -7.03832e-01 -7.25345e-01 -6.90913e-01 -7.59777e-01
1.09440e+05 2.73000e+02 -6.39400e-01 -5.74967e-01 -7.03832e-01 -7.23799e-01 -6.89219e-01 -7.58380e-01
1.09600e+05 2.74000e+02 -6.61487e-01 -5.87421e-01 -7.35554e-01 -7.22269e-01 -6.87537e-01 -7.57000e-01
1.09760e+05 2.74000e+02 -6.61487e-01 -5.87421e-01 -7.35554e-01 -7.20756e-01 -6.85874e-01 -7.55639e-01
1.09920e+05 2.74000e+02 -6.61487e-01 -5.87421e-01 -7.35554e-01 -7.19265e-01 -6.84233e-01 -7.54296e-01
1.10080e+05 2.75000e+02 -6.66008e-01 -5.72817e-01 -7.59198e-01 -7.17797e-01 -6.82621e-01 -7.52973e-01
1.10240e+05 2.75000e+02 -6.66008e-01 -5.72817e-01 -7.59198e-01 -7.16355e-01 -6.81041e-01 -7.51670e-01
1.10400e+05 2.76000e+02 -6.20955e-01 -5.88121e-01 -6.53788e-01 -7.14942e-01 -6.79498e-01 -7.50386e-01
1.10560e+05 2.76000e+02 -6.20955e-01 -5.88121e-01 -6.53788e-01 -7.13560e-01 -6.77997e-01 -7.49123e-01
1.10720e+05 2.76000e+02 -6.20955e-01 -5.88121e-01 -6.53788e-01 -7.12210e-01 -6.76540e-01 -7.47880e-01
1.10880e+05 2.77000e+02 -6.31972e-01 -5.35145e-01 -7.28800e-01 -7.10896e-01 -6.75132e-01 -7.46659e-01
1.11040e+05 2.77000e+02 -6.31972e-01 -5.35145e-01 -7.28800e-01 -7.09617e-01 -6.73775e-01 -7.45460e-01
1.11200e+05 2.78000e+02 -6.03608e-01 -5.57368e-01 -6.49848e-01 -7.08378e-01 -6.72473e-01 -7.44282e-01
1.11360e+05 2.78000e+02 -6.03608e-01 -5.57368e-01 -6.49848e-01 -7.07177e-01 -6.71227e-01 -7.43126e-01
1.11520e+05 2.78000e+02 -6.03608e-01 -5.57368e-01 -6.49848e-01 -7.06017e-01 -6.70039e-01 -7.41994e-01
1.11680e+05 2.79000e+02 -6.14359e-01 -5.49517e-01 -6.79202e-01 -7.04897e-01 -6.68910e-01 -7.40884e-01
1.11840e+05 2.79000e+02 -6.14359e-01 -5.49517e-01 -6.79202e-01 -7.03819e-01 -6.67841e-01 -7.39796e-01
1.12000e+05 2.80000e+02 -6.34416e-01 -5.64528e-01 -7.04304e-01 -7.02781e-01 -6.66831e-01 -7.38732e-01
1.12160e+05 2.80000e+02 -6.34416e-01 -5.64528e-01 -7.04304e-01 -7.01785e-01 -6.65880e-01 -7.37690e-01
1.12320e+05 2.80000e+02 -6.34416e-01 -5.64528e-01 -7.04304e-01 -7.00828e-01 -6.64986e-01 -7.36670e-01
1.12480e+05 2.81000e+02 -6.41281e-01 -5.73346e-01 -7.09216e-01 -6.99910e-01 -6.64147e-01 -7.35672e-01
1.12640e+05 2.81000e+02 -6.41281e-01 -5.73346e-01 -7.09216e-01 -6.99028e-01 -6.63361e-01 -7.34694e-01
1.12800e+05 2.82000e+02 -6.45959e-01 -5.87364e-01 -7.04555e-01 -6.98181e-01 -6.62625e-01 -7.33737e-01
1.12960e+05 2.82000e+02 -6.45959e-01 -5.87364e-01 -7.04555e-01 -6.97366e-01 -6.61934e-01 -7.32797e-01
1.13120e+05 2.82000e+02 -6.45959e-01 -5.87364e-01 -7.04555e-01 -6.96580e-01 -6.61285e-01 -7.31875e-01
1.13280e+05 2.83000e+02 -6.28837e-01 -5.85613e-01 -6.72061e-01 -6.95819e-01 -6.60672e-01 -7.30966e-01
1.13440e+05 2.83000e+02 -6.28837e-01 -5.85613e-01 -6.72061e-01 -6.95080e-01 -6.60092e-01 -7.30069e-01
1.13600e+05 2.84000e+02 -6.42053e-01 -5.73949e-01 -7.10157e-01 -6.94359e-01 -6.59537e-01 -7.29180e-01
1.13760e+05 2.84000e+02 -6.42053e-01 -5.73949e-01 -7.10157e-01 -6.93652e-01 -6.59005e-01 -7.28298e-01
1.13920e+05 2.84000e+02 -6.42053e-01 -5.73949e-01 -7.10157e-01 -6.92953e-01 -6.58488e-01 -7.27417e-01
1.14080e+05 2.85000e+02 -6.49830e-01 -5.88218e-01 -7.11442e-01 -6.92258e-01 -6.57981e-01 -7.26536e-01
1.14240e+05 2.85000e+02 -6.49830e-01 -5.88218e-01 -7.11442e-01 -6.91564e-01 -6.57478e-01 -7.25649e-01
1.14400e+05 2.86000e+02 -6.29279e-01 -5.79236e-01 -6.79321e-01 -6.90864e-01 -6.56973e-01 -7.24754e-01
1.14560e+05 2.86000e+02 -6.29279e-01 -5.79236e-01 -6.79321e-01 -6.90154e-01 -6.56460e-01 -7.23847e-01
1.14720e+05 2.86000e+02 -6.29279e-01 -5.79236e-01 -6.79321e-01 -6.89430e-01 -6.55935e-01 -7.22926e-01
1.14880e+05 2.87000e+02 -6.70511e-01 -6.15254e-01 -7.25767e-01 -6.88689e-01 -6.55391e-01 -7.21986e-01
1.15040e+05 2.87000e+02 -6.70511e-01 -6.15254e-01 -7.25767e-01 -6.87925e-01 -6.54824e-01 -7.21027e-01
1.15200e+05 2.88000e+02 -6.42597e-01 -5.87669e-01 -6.97524e-01 -6.87138e-01 -6.54228e-01 -7.20047e-01
1.15360e+05 2.88000e+02 -6.42597e-01 -5.87669e-01 -6.97524e-01 -6.86321e-01 -6.53600e-01 -7.19042e-01
1.15520e+05 2.88000e+02 -6.42597e-01 -5.87669e-01 -6.97524e-01 -6.85476e-01 -6.52937e-01 -7.18014e-01
1.15680e+05 2.89000e+02 -6.64599e-01 -6.15125e-01 -7.14073e-01 -6.84598e-01 -6.52236e-01 -7.16961e-01
1.15840e+05 2.89000e+02 -6.64599e-01 -6.15125e-01 -7.14073e-01 -6.83688e-01 -6.51493e-01 -7.15883e-01
1.16000e+05 2.90000e+02 -6.00880e-01 -5.61605e-01 -6.40156e-01 -6.82744e-01 -6.50708e-01 -7.14781e-01
1.16160e+05 2.90000e+02 -6.00880e-01 -5.61605e-01 -6.40156e-01 -6.81767e-01 -6.49878e-01 -7.13657e-01
1.16320e+05 2.90000e+02 -6.00880e-01 -5.61605e-01 -6.40156e-01 -6.80758e-01 -6.49006e-01 -7.12511e-01
1.16480e+05 2.91000e+02 -6.31861e-01 -5.61514e-01 -7.02207e-01 -6.79717e-01 -6.48089e-01 -7.11345e-01
1.16640e+05 2.91000e+02 -6.31861e-01 -5.61514e-01 -7.02207e-01 -6.78647e-01 -6.47131e-01 -7.10163e-01
1.16800e+05 2.92000e+02 -6.23798e-01 -5.62910e-01 -6.84687e-01 -6.77549e-01 -6.46133e-01 -7.08965e-01
1.16960e+05 2.92000e+02 -6.23798e-01 -5.62910e-01 -6.84687e-01 -6.76426e-01 -6.45097e-01 -7.07755e-01
1.17120e+05 2.92000e+02 -6.23798e-01 -5.62910e-01 -6.84687e-01 -6.75282e-01 -6.44028e-01 -7.06535e-01
1.17280e+05 2.93000e+02 -6.32155e-01 -5.78608e-01 -6.85702e-01 -6.74119e-01 -6.42930e-01 -7.05309e-01
1.17440e+05 2.93000e+02 -6.32155e-01 -5.78608e-01 -6.85702e-01 -6.72943e-01 -6.41806e-01 -7.04079e-01
1.17600e+05 2.94000e+02 -6.62218e-01 -5.32893e-01 -7.91542e-01 -6.71755e-01 -6.40663e-01 -7.02848e-01
1.17760e+05 2.94000e+02 -6.62218e-01 -5.32893e-01 -7.91542e-01 -6.70562e-01 -6.39506e-01 -7.01618e-01
1.17920e+05 2.94000e+02 -6.62218e-01 -5.32893e-01 -7.91542e-01 -6.69366e-01 -6.38340e-01 -7.00391e-01
1.18080e+05 2.95000e+02 -6.09996e-01 -5.80347e-01 -6.39645e-01 -6.68172e-01 -6.37172e-01 -6.99172e-01
1.18240e+05 2.95000e+02 -6.09996e-01 -5.80347e-01 -6.39645e-01 -6.66984e-01 -6.36008e-01 -6.97961e-01
1.18400e+05 2.96000e+02 -6.10298e-01 -5.78771e-01 -6.41825e-01 -6.65807e-01 -6.34853e-01 -6.96761e-01
1.18560e+05 2.96000e+02 -6.10298e-01 -5.78771e-01 -6.41825e-01 -6.64644e-01 -6.33714e-01 -6.95573e-01
1.18720e+05 2.96000e+02 -6.10298e-01 -5.78771e-01 -6.41825e-01 -6.63498e-01 -6.32597e-01 -6.94398e-01
1.18880e+05 2.97000e+02 -6.37397e-01 -5.09013e-01 -7.65782e-01 -6.62372e-01 -6.31506e-01 -6.93238e-01
1.19040e+05 2.97000e+02 -6.37397e-01 -5.09013e-01 -7.65782e-01 -6.61270e-01 -6.30448e-01 -6.92093e-01
1.19200e+05 2.98000e+02 -6.58334e-01 -5.86369e-01 -7.30299e-01 -6.60195e-01 -6.29425e-01 -6.90964e-01
1.19360e+05 2.98000e+02 -6.58334e-01 -5.86369e-01 -7.30299e-01 -6.59147e-01 -6.28443e-01 -6.89851e-01
1.19520e+05 2.98000e+02 -6.58334e-01 -5.86369e-01 -7.30299e-01 -6.58129e-01 -6.27504e-01 -6.88754e-01
1.19680e+05 2.99000e+02 -6.76452e-01 -5.65226e-01 -7.87679e-01 -6.57143e-01 -6.26611e-01 -6.87674e-01
1.19840e+05 2.99000e+02 -6.76452e-01 -5.65226e-01 -7.87679e-01 -6.56188e-01 -6.25768e-01 -6.86609e-01
1.20000e+05 3.00000e+02 -6.33424e-01 -5.46610e-01 -7.20238e-01 -6.55267e-01 -6.24974e-01 -6.85559e-01
1.20160e+05 3.00000e+02 -6.33424e-01 -5.46610e-01 -7.20238e-01 -6.54378e-01 -6.24233e-01 -6.84523e-01
1.20320e+05 3.00000e+02 -6.33424e-01 -5.46610e-01 -7.20238e-01 -6.53523e-01 -6.23543e-01 -6.83503e-01
1.20480e+05 3.01000e+02 -6.18362e-01 -5.59054e-01 -6.77670e-01 -6.52699e-01 -6.22904e-01 -6.82494e-01
1.20640e+05 3.01000e+02 -6.18362e-01 -5.59054e-01 -6.77670e-01 -6.51908e-01 -6.22317e-01 -6.81499e-01
1.20800e+05 3.02000e+02 -6.63546e-01 -5.52585e-01 -7.74507e-01 -6.51148e-01 -6.21779e-01 -6.80517e-01
1.20960e+05 3.02000e+02 -6.63546e-01 -5.52585e-01 -7.74507e-01 -6.50418e-01 -6.21288e-01 -6.79547e-01
1.21120e+05 3.02000e+02 -6.63546e-01 -5.52585e-01 -7.74507e-01 -6.49717e-01 -6.20842e-01 -6.78591e-01
1.21280e+05 3.03000e+02 -6.75972e-01 -5.78429e-01 -7.73515e-01 -6.49044e-01 -6.20439e-01 -6.77648e-01
1.21440e+05 3.03000e+02 -6.75972e-01 -5.78429e-01 -7.73515e-01 -6.48397e-01 -6.20074e-01 -6.76719e-01
1.21600e+05 3.04000e+02 -6.90660e-01 -6.44768e-01 -7.36551e-01 -6.47775e-01 -6.19743e-01 -6.75807e-01
1.21760e+05 3.04000e+02 -6.90660e-01 -6.44768e-01 -7.36551e-01 -6.47178e-01 -6.19444e-01 -6.74912e-01
1.21920e+05 3.04000e+02 -6.90660e-01 -6.44768e-01 -7.36551e-01 -6.46603e-01 -6.19170e-01 -6.74036e-01
1.22080e+05 3.05000e+02 -6.57848e-01 -5.57576e-01 -7.58120e-01 -6.46052e-01 -6.18921e-01 -6.73182e-01
1.22240e+05 3.05000e+02 -6.57848e-01 -5.57576e-01 -7.58120e-01 -6.45521e-01 -6.18690e-01 -6.72352e-01
1.22400e+05 3.06000e+02 -6.49126e-01 -6.00837e-01 -6.97414e-01 -6.45011e-01 -6.18475e-01 -6.71548e-01
1.22560e+05 3.06000e+02 -6.49126e-01 -6.00837e-01 -6.97414e-01 -6.44522e-01 -6.18272e-01 -6.70773e-01
1.22720e+05 3.06000e+02 -6.49126e-01 -6.00837e-01 -6.97414e-01 -6.44054e-01 -6.18079e-01 -6.70029e-01
1.22880e+05 3.07000e+02 -6.73786e-01 -5.88461e-01 -7.59110e-01 -6.43605e-01 -6.17892e-01 -6.69317e-01
1.23040e+05 3.07000e+02 -6.73786e-01 -5.88461e-01 -7.59110e-01 -6.43176e-01 -6.17711e-01 -6.68642e-01
1.23200e+05 3.08000e+02 -6.33341e-01 -5.81586e-01 -6.85095e-01 -6.42768e-01 -6.17533e-01 -6.68003e-01
1.23360e+05 3.08000e+02 -6.33341e-01 -5.81586e-01 -6.85095e-01 -6.42381e-01 -6.17359e-01 -6.67403e-01
1.23520e+05 3.08000e+02 -6.33341e-01 -5.81586e-01 -6.85095e-01 -6.42015e-01 -6.17187e-01 -6.66843e-01
1.23680e+05 3.09000e+02 -6.59745e-01 -5.98074e-01 -7.21416e-01 -6.41671e-01 -6.17018e-01 -6.66324e-01
1.23840e+05 3.09000e+02 -6.59745e-01 -5.98074e-01 -7.21416e-01 -6.41351e-01 -6.16854e-01 -6.65848e-01
1.24000e+05 3.10000e+02 -6.09035e-01 -5.23191e-01 -6.94879e-01 -6.41054e-01 -6.16694e-01 -6.65415e-01
1.24160e+05 3.10000e+02 -6.09035e-01 -5.23191e-01 -6.94879e-01 -6.40783e-01 -6.16542e-01 -6.65025e-01
1.24320e+05 3.10000e+02 -6.09035e-01 -5.23191e-01 -6.94879e-01 -6.40539e-01 -6.16398e-01 -6.64680e-01
1.24480e+05 3.11000e+02 -6.20624e-01 -5.64432e-01 -6.76817e-01 -6.40322e-01 -6.16265e-01 -6.64379e-01
1.24640e+05 3.11000e+02 -6.20624e-01 -5.64432e-01 -6.76817e-01 -6.40134e-01 -6.16147e-01 -6.64122e-01
1.24800e+05 3.12000e+02 -5.75931e-01 -5.08463e-01 -6.43399e-01 -6.39977e-01 -6.16045e-01 -6.63910e-01
1.24960e+05 3.12000e+02 -5.75931e-01 -5.08463e-01 -6.43399e-01 -6.39851e-01 -6.15961e-01 -6.63742e-01
1.25120e+05 3.12000e+02 -5.75931e-01 -5.08463e-01 -6.43399e-01 -6.39758e-01 -6.15898e-01 -6.63618e-01
1.25280e+05 3.13000e+02 -5.56761e-01 -5.03017e-01 -6.10506e-01 -6.39698e-01 -6.15859e-01 -6.63537e-01
1.25440e+05 3.13000e+02 -5.56761e-01 -5.03017e-01 -6.10506e-01 -6.39672e-01 -6.15844e-01 -6.63499e-01
1.25600e+05 3.14000e+02 -6.00562e-01 -5.74975e-01 -6.26150e-01 -6.39680e-01 -6.15856e-01 -6.63504e-01
1.25760e+05 3.14000e+02 -6.00562e-01 -5.74975e-01 -6.26150e-01 -6.39723e-01 -6.15896e-01 -6.63550e-01
1.25920e+05 3.14000e+02 -6.00562e-01 -5.74975e-01 -6.26150e-01 -6.39801e-01 -6.15964e-01 -6.63637e-01
1.26080e+05 3.15000e+02 -6.10806e-01 -5.61477e-01 -6.60135e-01 -6.39912e-01 -6.16060e-01 -6.63764e-01
1.26240e+05 3.15000e+02 -6.10806e-01 -5.61477e-01 -6.60135e-01 -6.40056e-01 -6.16183e-01 -6.63928e-01
1.26400e+05 3.16000e+02 -5.85108e-01 -5.17830e-01 -6.52387e-01 -6.40231e-01 -6.16332e-01 -6.64130e-01
1.26560e+05 3.16000e+02 -5.85108e-01 -5.17830e-01 -6.52387e-01 -6.40436e-01 -6.16505e-01 -6.64366e-01
1.26720e+05 3.16000e+02 -5.85108e-01 -5.17830e-01 -6.52387e-01 -6.40667e-01 -6.16700e-01 -6.64635e-01
1.26880e+05 3.17000e+02 -6.12296e-01 -5.75384e-01 -6.49207e-01 -6.40923e-01 -6.16911e-01 -6.64935e-01
1.27040e+05 3.17000e+02 -6.12296e-01 -5.75384e-01 -6.49207e-01 -6.41200e-01 -6.17137e-01 -6.65262e-01
1.27200e+05 3.18000e+02 -6.17672e-01 -5.62401e-01 -6.72942e-01 -6.41493e-01 -6.17371e-01 -6.65614e-01
1.27360e+05 3.18000e+02 -6.17672e-01 -5.62401e-01 -6.72942e-01 -6.41798e-01 -6.17610e-01 -6.65986e-01
1.27520e+05 3.18000e+02 -6.17672e-01 -5.62401e-01 -6.72942e-01 -6.42111e-01 -6.17848e-01 -6.66374e-01
1.27680e+05 3.19000e+02 -5.77586e-01 -5.24502e-01 -6.30669e-01 -6.42426e-01 -6.18078e-01 -6.66774e-01
1.27840e+05 3.19000e+02 -5.77586e-01 -5.24502e-01 -6.30669e-01 -6.42737e-01 -6.18296e-01 -6.67179e-01
1.28000e+05 3.20000e+02 -6.34030e-01 -5.62907e-01 -7.05153e-01 -6.43040e-01 -6.18495e-01 -6.67584e-01
1.28160e+05 3.20000e+02 -6.34030e-01 -5.62907e-01 -7.05153e-01 -6.43327e-01 -6.18669e-01 -6.67984e-01
1.28320e+05 3.20000e+02 -6.34030e-01 -5.62907e-01 -7.05153e-01 -6.43592e-01 -6.18812e-01 -6.68372e-01
1.28480e+05 3.21000e+02 -5.94979e-01 -5.51372e-01 -6.38587e-01 -6.43831e-01 -6.18920e-01 -6.68741e-01
1.28640e+05 3.21000e+02 -5.94979e-01 -5.51372e-01 -6.38587e-01 -6.44036e-01 -6.18985e-01 -6.69086e-01
1.28800e+05 3.22000e+02 -5.51009e-01 -5.17055e-01 -5.84964e-01 -6.44202e-01 -6.19005e-01 -6.69400e-01
1.28960e+05 3.22000e+02 -5.51009e-01 -5.17055e-01 -5.84964e-01 -6.44324e-01 -6.18973e-01 -6.69676e-01
1.29120e+05 3.22000e+02 -5.51009e-01 -5.17055e-01 -5.84964e-01 -6.44398e-01 -6.18885e-01 -6.69911e-01
1.29280e+05 3.23000e+02 -6.60131e-01 -5.91818e-01 -7.28444e-01 -6.44418e-01 -6.18739e-01 -6.70097e-01
1.29440e+05 3.23000e+02 -6.60131e-01 -5.91818e-01 -7.28444e-01 -6.44380e-01 -6.18531e-01 -6.70230e-01
1.29600e+05 3.24000e+02 -6.05106e-01 -5.58154e-01 -6.52059e-01 -6.44283e-01 -6.18259e-01 -6.70307e-01
1.29760e+05 3.24000e+02 -6.05106e-01 -5.58154e-01 -6.52059e-01 -6.44123e-01 -6.17921e-01 -6.70324e-01
1.29920e+05 3.24000e+02 -6.05106e-01 -5.58154e-01 -6.52059e-01 -6.43898e-01 -6.17517e-01 -6.70279e-01
1.30080e+05 3.25000e+02 -5.76474e-01 -5.44144e-01 -6.08805e-01 -6.43608e-01 -6.17046e-01 -6.70170e-01
1.30240e+05 3.25000e+02 -5.76474e-01 -5.44144e-01 -6.08805e-01 -6.43252e-01 -6.16509e-01 -6.69995e-01
1.30400e+05 3.26000e+02 -6.41811e-01 -5.56677e-01 -7.26946e-01 -6.42831e-01 -6.15906e-01 -6.69755e-01
1.30560e+05 3.26000e+02 -6.41811e-01 -5.56677e-01 -7.26946e-01 -6.42345e-01 -6.15240e-01 -6.69450e-01
1.30720e+05 3.26000e+02 -6.41811e-01 -5.56677e-01 -7.26946e-01 -6.41796e-01 -6.14512e-01 -6.69080e-01
1.30880e+05 3.27000e+02 -5.17807e-01 -4.68208e-01 -5.67405e-01 -6.41187e-01 -6.13726e-01 -6.68648e-01
1.31040e+05 3.27000e+02 -5.17807e-01 -4.68208e-01 -5.67405e-01 -6.40519e-01 -6.12884e-01 -6.68155e-01
1.31200e+05 3.28000e+02 -6.46648e-01 -5.71535e-01 -7.21762e-01 -6.39797e-01 -6.11991e-01 -6.67604e-01
1.31360e+05 3.28000e+02 -6.46648e-01 -5.71535e-01 -7.21762e-01 -6.39024e-01 -6.11050e-01 -6.66998e-01
1.31520e+05 3.28000e+02 -6.46648e-01 -5.71535e-01 -7.21762e-01 -6.38204e-01 -6.10067e-01 -6.66342e-01
1.31680e+05 3.29000e+02 -5.69780e-01 -5.33695e-01 -6.05864e-01 -6.37341e-01 -6.09044e-01 -6.65637e-01
1.31840e+05 3.29000e+02 -5.69780e-01 -5.33695e-01 -6.05864e-01 -6.36439e-01 -6.07988e-01 -6.64889e-01
1.32000e+05 3.30000e+02 -5.84653e-01 -5.23272e-01 -6.46033e-01 -6.35503e-01 -6.06904e-01 -6.64102e-01
1.32160e+05 3.30000e+02 -5.84653e-01 -5.23272e-01 -6.46033e-01 -6.34538e-01 -6.05796e-01 -6.63280e-01
1.32320e+05 3.30000e+02 -5.84653e-01 -5.23272e-01 -6.46033e-01 -6.33549e-01 -6.04669e-01 -6.62429e-01
1.32480e+05 3.31000e+02 -6.41013e-01 -5.90718e-01 -6.91309e-01 -6.32540e-01 -6.03528e-01 -6.61552e-01
1.32640e+05 3.31000e+02 -6.41013e-01 -5.90718e-01 -6.91309e-01 -6.31516e-01 -6.02377e-01 -6.60655e-01
1.32800e+05 3.32000e+02 -6.00595e-01 -5.76655e-01 -6.24536e-01 -6.30481e-01 -6.01220e-01 -6.59742e-01
1.32960e+05 3.32000e+02 -6.00595e-01 -5.76655e-01 -6.24536e-01 -6.29440e-01 -6.00062e-01 -6.58818e-01
1.33120e+05 3.32000e+02 -6.00595e-01 -5.76655e-01 -6.24536e-01 -6.28397e-01 -5.98904e-01 -6.57889e-01
1.33280e+05 3.33000e+02 -5.86163e-01 -5.55998e-01 -6.16328e-01 -6.27355e-01 -5.97752e-01 -6.56958e-01
1.33440e+05 3.33000e+02 -5.86163e-01 -5.55998e-01 -6.16328e-01 -6.26318e-01 -5.96607e-01 -6.56029e-01
1.33600e+05 3.34000e+02 -5.90427e-01 -5.31523e-01 -6.49331e-01 -6.25290e-01 -5.95472e-01 -6.55107e-01
1.33760e+05 3.34000e+02 -5.90427e-01 -5.31523e-01 -6.49331e-01 -6.24272e-01 -5.94349e-01 -6.54196e-01
1.33920e+05 3.34000e+02 -5.90427e-01 -5.31523e-01 -6.49331e-01 -6.23269e-01 -5.93240e-01 -6.53297e-01
1.34080e+05 3.35000e+02 -6.00352e-01 -5.52737e-01 -6.47968e-01 -6.22280e-01 -5.92145e-01 -6.52415e-01
1.34240e+05 3.35000e+02 -6.00352e-01 -5.52737e-01 -6.47968e-01 -6.21310e-01 -5.91067e-01 -6.51552e-01
1.34400e+05 3.36000e+02 -6.13381e-01 -5.78208e-01 -6.48553e-01 -6.20359e-01 -5.90008e-01 -6.50710e-01
1.34560e+05 3.36000e+02 -6.13381e-01 -5.78208e-01 -6.48553e-01 -6.19428e-01 -5.88967e-01 -6.49889e-01
1.34720e+05 3.36000e+02 -6.13381e-01 -5.78208e-01 -6.48553e-01 -6.18519e-01 -5.87946e-01 -6.49092e-01
1.34880e+05 3.37000e+02 -5.97527e-01 -5.20089e-01 -6.74966e-01 -6.17632e-01 -5.86948e-01 -6.48317e-01
1.35040e+05 3.37000e+02 -5.97527e-01 -5.20089e-01 -6.74966e-01 -6.16770e-01 -5.85973e-01 -6.47567e-01
1.35200e+05 3.38000e+02 -5.77160e-01 -5.15050e-01 -6.39270e-01 -6.15930e-01 -5.85022e-01 -6.46839e-01
1.35360e+05 3.38000e+02 -5.77160e-01 -5.15050e-01 -6.39270e-01 -6.15115e-01 -5.84097e-01 -6.46133e-01
1.35520e+05 3.38000e+02 -5.77160e-01 -5.15050e-01 -6.39270e-01 -6.14325e-01 -5.83201e-01 -6.45449e-01
1.35680e+05 3.39000e+02 -6.37355e-01 -5.78808e-01 -6.95903e-01 -6.13559e-01 -5.82335e-01 -6.44784e-01
1.35840e+05 3.39000e+02 -6.37355e-01 -5.78808e-01 -6.95903e-01 -6.12819e-01 -5.81499e-01 -6.44138e-01
1.36000e+05 3.40000e+02 -5.64746e-01 -5.03121e-01 -6.26371e-01 -6.12104e-01 -5.80698e-01 -6.43509e-01
1.36160e+05 3.40000e+02 -5.64746e-01 -5.03121e-01 -6.26371e-01 -6.11413e-01 -5.79932e-01 -6.42895e-01
1.36320e+05 3.40000e+02 -5.64746e-01 -5.03121e-01 -6.26371e-01 -6.10748e-01 -5.79201e-01 -6.42294e-01
1.36480e+05 3.41000e+02 -5.82038e-01 -5.27666e-01 -6.36409e-01 -6.10107e-01 -5.78510e-01 -6.41704e-01
1.36640e+05 3.41000e+02 -5.82038e-01 -5.27666e-01 -6.36409e-01 -6.09491e-01 -5.77858e-01 -6.41124e-01
1.36800e+05 3.42000e+02 -5.62019e-01 -5.12007e-01 -6.12032e-01 -6.08899e-01 -5.77245e-01 -6.40553e-01
1.36960e+05 3.42000e+02 -5.62019e-01 -5.12007e-01 -6.12032e-01 -6.08331e-01 -5.76676e-01 -6.39987e-01
1.37120e+05 3.42000e+02 -5.62019e-01 -5.12007e-01 -6.12032e-01 -6.07788e-01 -5.76149e-01 -6.39426e-01
1.37280e+05 3.43000e+02 -5.44597e-01 -4.82419e-01 -6.06774e-01 -6.07268e-01 -5.75666e-01 -6.38870e-01
1.37440e+05 3.43000e+02 -5.44597e-01 -4.82419e-01 -6.06774e-01 -6.06771e-01 -5.75226e-01 -6.38315e-01
1.37600e+05 3.44000e+02 -5.84864e-01 -5.03049e-01 -6.66680e-01 -6.06296e-01 -5.74831e-01 -6.37761e-01
1.37760e+05 3.44000e+02 -5.84864e-01 -5.03049e-01 -6.66680e-01 -6.05845e-01 -5.74481e-01 -6.37208e-01
1.37920e+05 3.44000e+02 -5.84864e-01 -5.03049e-01 -6.66680e-01 -6.05414e-01 -5.74175e-01 -6.36654e-01
1.38080e+05 3.45000e+02 -5.52504e-01 -4.81484e-01 -6.23524e-01 -6.05006e-01 -5.73914e-01 -6.36098e-01
1.38240e+05 3.45000e+02 -5.52504e-01 -4.81484e-01 -6.23524e-01 -6.04617e-01 -5.73696e-01 -6.35539e-01
1.38400e+05 3.46000e+02 -5.76749e-01 -5.64803e-01 -5.88694e-01 -6.04249e-01 -5.73522e-01 -6.34977e-01
1.38560e+05 3.46000e+02 -5.76749e-01 -5.64803e-01 -5.88694e-01 -6.03900e-01 -5.73389e-01 -6.34411e-01
1.38720e+05 3.46000e+02 -5.76749e-01 -5.64803e-01 -5.88694e-01 -6.03569e-01 -5.73298e-01 -6.33840e-01
1.38880e+05 3.47000e+02 -6.19297e-01 -5.46616e-01 -6.91978e-01 -6.03255e-01 -5.73245e-01 -6.33265e-01
1.39040e+05 3.47000e+02 -6.19297e-01 -5.46616e-01 -6.91978e-01 -6.02957e-01 -5.73229e-01 -6.32684e-01
1.39200e+05 3.48000e+02 -6.00197e-01 -5.52988e-01 -6.47405e-01 -6.02672e-01 -5.73247e-01 -6.32098e-01
1.39360e+05 3.48000e+02 -6.00197e-01 -5.52988e-01 -6.47405e-01 -6.02401e-01 -5.73295e-01 -6.31506e-01
1.39520e+05 3.48000e+02 -6.00197e-01 -5.52988e-01 -6.47405e-01 -6.02140e-01 -5.73371e-01 -6.30909e-01
1.39680e+05 3.49000e+02 -5.80785e-01 -5.00987e-01 -6.60582e-01 -6.01888e-01 -5.73468e-01 -6.30307e-01
1.39840e+05 3.49000e+02 -5.80785e-01 -5.00987e-01 -6.60582e-01 -6.01642e-01 -5.73584e-01 -6.29701e-01
1.40000e+05 3.50000e+02 -5.74513e-01 -5.29167e-01 -6.19859e-01 -6.01401e-01 -5.73712e-01 -6.29091e-01
1.40160e+05 3.50000e+02 -5.74513e-01 -5.29167e-01 -6.19859e-01 -6.01162e-01 -5.73846e-01 -6.28477e-01
1.40320e+05 3.50000e+02 -5.74513e-01 -5.29167e-01 -6.19859e-01 -6.00921e-01 -5.73981e-01 -6.27862e-01
1.40480e+05 3.51000e+02 -5.83110e-01 -5.59013e-01 -6.07206e-01 -6.00679e-01 -5.74112e-01 -6.27246e-01
1.40640e+05 3.51000e+02 -5.83110e-01 -5.59013e-01 -6.07206e-01 -6.00430e-01 -5.74230e-01 -6.26630e-01
1.40800e+05 3.52000e+02 -5.71485e-01 -5.14728e-01 -6.28242e-01 -6.00174e-01 -5.74331e-01 -6.26016e-01
1.40960e+05 3.52000e+02 -5.71485e-01 -5.14728e-01 -6.28242e-01 -5.99907e-01 -5.74409e-01 -6.25406e-01
1.41120e+05 3.52000e+02 -5.71485e-01 -5.14728e-01 -6.28242e-01 -5.99629e-01 -5.74458e-01 -6.24800e-01
1.41280e+05 3.53000e+02 -6.32082e-01 -5.89660e-01 -6.74503e-01 -5.99338e-01 -5.74474e-01 -6.24202e-01
1.41440e+05 3.53000e+02 -6.32082e-01 -5.89660e-01 -6.74503e-01 -5.99032e-01 -5.74452e-01 -6.23611e-01
1.41600e+05 3.54000e+02 -5.80586e-01 -5.54691e-01 -6.06481e-01 -5.98710e-01 -5.74389e-01 -6.23030e-01
1.41760e+05 3.54000e+02 -5.80586e-01 -5.54691e-01 -6.06481e-01 -5.98371e-01 -5.74281e-01 -6.22461e-01
1.41920e+05 3.54000e+02 -5.80586e-01 -5.54691e-01 -6.06481e-01 -5.98016e-01 -5.74128e-01 -6.21904e-01
1.42080e+05 3.55000e+02 -5.94138e-01 -4.95587e-01 -6.92689e-01 -5.97645e-01 -5.73928e-01 -6.21362e-01
1.42240e+05 3.55000e+02 -5.94138e-01 -4.95587e-01 -6.92689e-01 -5.97258e-01 -5.73682e-01 -6.20835e-01
1.42400e+05 3.56000e+02 -5.80677e-01 -5.29392e-01 -6.31963e-01 -5.96856e-01 -5.73388e-01 -6.20324e-01
1.42560e+05 3.56000e+02 -5.80677e-01 -5.29392e-01 -6.31963e-01 -5.96440e-01 -5.73051e-01 -6.19830e-01
1.42720e+05 3.56000e+02 -5.80677e-01 -5.29392e-01 -6.31963e-01 -5.96012e-01 -5.72670e-01 -6.19354e-01
1.42880e+05 3.57000e+02 -5.90986e-01 -5.45220e-01 -6.36752e-01 -5.95573e-01 -5.72249e-01 -6.18896e-01
1.43040e+05 3.57000e+02 -5.90986e-01 -5.45220e-01 -6.36752e-01 -5.95124e-01 -5.71792e-01 -6.18457e-01
1.43200e+05 3.58000e+02 -5.36716e-01 -4.80641e-01 -5.92792e-01 -5.94669e-01 -5.71302e-01 -6.18036e-01
1.43360e+05 3.58000e+02 -5.36716e-01 -4.80641e-01 -5.92792e-01 -5.94209e-01 -5.70784e-01 -6.17635e-01
1.43520e+05 3.58000e+02 -5.36716e-01 -4.80641e-01 -5.92792e-01 -5.93747e-01 -5.70241e-01 -6.17252e-01
1.43680e+05 3.59000e+02 -5.91109e-01 -5.27655e-01 -6.54564e-01 -5.93284e-01 -5.69679e-01 -6.16889e-01
1.43840e+05 3.59000e+02 -5.91109e-01 -5.27655e-01 -6.54564e-01 -5.92823e-01 -5.69101e-01 -6.16545e-01
1.44000e+05 3.60000e+02 -5.32779e-01 -5.03014e-01 -5.62545e-01 -5.92367e-01 -5.68513e-01 -6.16221e-01
1.44160e+05 3.60000e+02 -5.32779e-01 -5.03014e-01 -5.62545e-01 -5.91917e-01 -5.67918e-01 -6.15916e-01
1.44320e+05 3.60000e+02 -5.32779e-01 -5.03014e-01 -5.62545e-01 -5.91476e-01 -5.67321e-01 -6.15632e-01
1.44480e+05 3.61000e+02 -5.83208e-01 -4.90756e-01 -6.75661e-01 -5.91047e-01 -5.66726e-01 -6.15368e-01
1.44640e+05 3.61000e+02 -5.83208e-01 -4.90756e-01 -6.75661e-01 -5.90630e-01 -5.66135e-01 -6.15124e-01
1.44800e+05 3.62000e+02 -5.86570e-01 -5.13247e-01 -6.59893e-01 -5.90227e-01 -5.65553e-01 -6.14902e-01
1.44960e+05 3.62000e+02 -5.86570e-01 -5.13247e-01 -6.59893e-01 -5.89842e-01 -5.64983e-01 -6.14701e-01
1.45120e+05 3.62000e+02 -5.86570e-01 -5.13247e-01 -6.59893e-01 -5.89474e-01 -5.64425e-01 -6.14522e-01
1.45280e+05 3.63000e+02 -5.68137e-01 -4.95480e-01 -6.40794e-01 -5.89124e-01 -5.63883e-01 -6.14365e-01
1.45440e+05 3.63000e+02 -5.68137e-01 -4.95480e-01 -6.40794e-01 -5.88794e-01 -5.63357e-01 -6.14231e-01
1.45600e+05 3.64000e+02 -5.55929e-01 -5.15844e-01 -5.96014e-01 -5.88484e-01 -5.62849e-01 -6.14118e-01
1.45760e+05 3.64000e+02 -5.55929e-01 -5.15844e-01 -5.96014e-01 -5.88194e-01 -5.62360e-01 -6.14028e-01
1.45920e+05 3.64000e+02 -5.55929e-01 -5.15844e-01 -5.96014e-01 -5.87923e-01 -5.61888e-01 -6.13959e-01
1.46080e+05 3.65000e+02 -6.25639e-01 -5.56612e-01 -6.94667e-01 -5.87673e-01 -5.61434e-01 -6.13911e-01
1.46240e+05 3.65000e+02 -6.25639e-01 -5.56612e-01 -6.94667e-01 -5.87440e-01 -5.60998e-01 -6.13881e-01
1.46400e+05 3.66000e+02 -5.97616e-01 -4.92688e-01 -7.02544e-01 -5.87225e-01 -5.60579e-01 -6.13871e-01
1.46560e+05 3.66000e+02 -5.97616e-01 -4.92688e-01 -7.02544e-01 -5.87025e-01 -5.60175e-01 -6.13876e-01
1.46720e+05 3.66000e+02 -5.97616e-01 -4.92688e-01 -7.02544e-01 -5.86840e-01 -5.59784e-01 -6.13896e-01
1.46880e+05 3.67000e+02 -5.94469e-01 -5.51718e-01 -6.37220e-01 -5.86667e-01 -5.59406e-01 -6.13927e-01
1.47040e+05 3.67000e+02 -5.94469e-01 -5.51718e-01 -6.37220e-01 -5.86504e-01 -5.59038e-01 -6.13970e-01
1.47200e+05 3.68000e+02 -5.63389e-01 -5.05412e-01 -6.21366e-01 -5.86349e-01 -5.58678e-01 -6.14020e-01
1.47360e+05 3.68000e+02 -5.63389e-01 -5.05412e-01 -6.21366e-01 -5.86201e-01 -5.58325e-01 -6.14076e-01
1.47520e+05 3.68000e+02 -5.63389e-01 -5.05412e-01 -6.21366e-01 -5.86056e-01 -5.57977e-01 -6.14136e-01
1.47680e+05 3.69000e+02 -5.86765e-01 -5.41974e-01 -6.31555e-01 -5.85913e-01 -5.57630e-01 -6.14196e-01
1.47840e+05 3.69000e+02 -5.86765e-01 -5.41974e-01 -6.31555e-01 -5.85770e-01 -5.57285e-01 -6.14256e-01
1.48000e+05 3.70000e+02 -5.23625e-01 -4.42281e-01 -6.04969e-01 -5.85625e-01 -5.56938e-01 -6.14313e-01
1.48160e+05 3.70000e+02 -5.23625e-01 -4.42281e-01 -6.04969e-01 -5.85477e-01 -5.56588e-01 -6.14367e-01
1.48320e+05 3.70000e+02 -5.23625e-01 -4.42281e-01 -6.04969e-01 -5.85324e-01 -5.56233e-01 -6.14415e-01
1.48480e+05 3.71000e+02 -5.43581e-01 -5.09617e-01 -5.77546e-01 -5.85166e-01 -5.55874e-01 -6.14458e-01
1.48640e+05 3.71000e+02 -5.43581e-01 -5.09617e-01 -5.77546e-01 -5.85001e-01 -5.55507e-01 -6.14494e-01
1.48800e+05 3.72000e+02 -5.86846e-01 -5.32646e-01 -6.41046e-01 -5.84829e-01 -5.55134e-01 -6.14524e-01
1.48960e+05 3.72000e+02 -5.86846e-01 -5.32646e-01 -6.41046e-01 -5.84651e-01 -5.54753e-01 -6.14548e-01
1.49120e+05 3.72000e+02 -5.86846e-01 -5.32646e-01 -6.41046e-01 -5.84466e-01 -5.54366e-01 -6.14566e-01
1.49280e+05 3.73000e+02 -6.36427e-01 -5.91721e-01 -6.81133e-01 -5.84275e-01 -5.53971e-01 -6.14579e-01
1.49440e+05 3.73000e+02 -6.36427e-01 -5.91721e-01 -6.81133e-01 -5.84079e-01 -5.53571e-01 -6.14588e-01
1.49600e+05 3.74000e+02 -5.15425e-01 -5.00128e-01 -5.30721e-01 -5.83879e-01 -5.53165e-01 -6.14593e-01
1.49760e+05 3.74000e+02 -5.15425e-01 -5.00128e-01 -5.30721e-01 -5.83677e-01 -5.52756e-01 -6.14598e-01
1.49920e+05 3.74000e+02 -5.15425e-01 -5.00128e-01 -5.30721e-01 -5.83472e-01 -5.52344e-01 -6.14600e-01
1.50080e+05 3.75000e+02 -5.60994e-01 -5.03360e-01 -6.18628e-01 -5.83267e-01 -5.51930e-01 -6.14603e-01
1.50240e+05 3.75000e+02 -5.60994e-01 -5.03360e-01 -6.18628e-01 -5.83063e-01 -5.51517e-01 -6.14608e-01
1.50400e+05 3.76000e+02 -5.79118e-01 -5.40416e-01 -6.17820e-01 -5.82859e-01 -5.51105e-01 -6.14614e-01
1.50560e+05 3.76000e+02 -5.79118e-01 -5.40416e-01 -6.17820e-01 -5.82659e-01 -5.50695e-01 -6.14623e-01
1.50720e+05 3.76000e+02 -5.79118e-01 -5.40416e-01 -6.17820e-01 -5.82461e-01 -5.50289e-01 -6.14634e-01
1.50880e+05 3.77000e+02 -5.96095e-01 -4.86256e-01 -7.05935e-01 -5.82267e-01 -5.49887e-01 -6.14648e-01
1.51040e+05 3.77000e+02 -5.96095e-01 -4.86256e-01 -7.05935e-01 -5.82077e-01 -5.49490e-01 -6.14665e-01
1.51200e+05 3.78000e+02 -5.43579e-01 -4.86559e-01 -6.00599e-01 -5.81892e-01 -5.49099e-01 -6.14684e-01
1.51360e+05 3.78000e+02 -5.43579e-01 -4.86559e-01 -6.00599e-01 -5.81710e-01 -5.48714e-01 -6.14705e-01
1.51520e+05 3.78000e+02 -5.43579e-01 -4.86559e-01 -6.00599e-01 -5.81532e-01 -5.48336e-01 -6.14727e-01
1.51680e+05 3.79000e+02 -5.55094e-01 -4.94817e-01 -6.15372e-01 -5.81357e-01 -5.47964e-01 -6.14749e-01
1.51840e+05 3.79000e+02 -5.55094e-01 -4.94817e-01 -6.15372e-01 -5.81185e-01 -5.47600e-01 -6.14770e-01
1.52000e+05 3.80000e+02 -5.62022e-01 -5.41374e-01 -5.82671e-01 -5.81016e-01 -5.47243e-01 -6.14789e-01
1.52160e+05 3.80000e+02 -5.62022e-01 -5.41374e-01 -5.82671e-01 -5.80848e-01 -5.46893e-01 -6.14803e-01
1.52320e+05 3.80000e+02 -5.62022e-01 -5.41374e-01 -5.82671e-01 -5.80681e-01 -5.46552e-01 -6.14811e-01
1.52480e+05 3.81000e+02 -5.46612e-01 -4.72401e-01 -6.20824e-01 -5.80515e-01 -5.46219e-01 -6.14811e-01
1.52640e+05 3.81000e+02 -5.46612e-01 -4.72401e-01 -6.20824e-01 -5.80348e-01 -5.45893e-01 -6.14802e-01
1.52800e+05 3.82000e+02 -6.27664e-01 -5.75822e-01 -6.79506e-01 -5.80180e-01 -5.45577e-01 -6.14782e-01
1.52960e+05 3.82000e+02 -6.27664e-01 -5.75822e-01 -6.79506e-01 -5.80009e-01 -5.45270e-01 -6.14748e-01
1.53120e+05 3.82000e+02 -6.27664e-01 -5.75822e-01 -6.79506e-01 -5.79836e-01 -5.44973e-01 -6.14699e-01
1.53280e+05 3.83000e+02 -5.74958e-01 -5.43633e-01 -6.06283e-01 -5.79661e-01 -5.44687e-01 -6.14635e-01
1.53440e+05 3.83000e+02 -5.74958e-01 -5.43633e-01 -6.06283e-01 -5.79481e-01 -5.44412e-01 -6.14550e-01
1.53600e+05 3.84000e+02 -5.18331e-01 -4.65873e-01 -5.70789e-01 -5.79298e-01 -5.44150e-01 -6.14446e-01
1.53760e+05 3.84000e+02 -5.18331e-01 -4.65873e-01 -5.70789e-01 -5.79110e-01 -5.43900e-01 -6.14320e-01
1.53920e+05 3.84000e+02 -5.18331e-01 -4.65873e-01 -5.70789e-01 -5.78917e-01 -5.43664e-01 -6.14170e-01
1.54080e+05 3.85000e+02 -5.37137e-01 -4.84625e-01 -5.89649e-01 -5.78719e-01 -5.43443e-01 -6.13995e-01
1.54240e+05 3.85000e+02 -5.37137e-01 -4.84625e-01 -5.89649e-01 -5.78516e-01 -5.43238e-01 -6.13794e-01
1.54400e+05 3.86000e+02 -5.43272e-01 -4.82246e-01 -6.04298e-01 -5.78307e-01 -5.43048e-01 -6.13565e-01
1.54560e+05 3.86000e+02 -5.43272e-01 -4.82246e-01 -6.04298e-01 -5.78093e-01 -5.42877e-01 -6.13308e-01
1.54720e+05 3.86000e+02 -5.43272e-01 -4.82246e-01 -6.04298e-01 -5.77872e-01 -5.42723e-01 -6.13022e-01
1.54880e+05 3.87000e+02 -5.60022e-01 -5.43294e-01 -5.76750e-01 -5.77647e-01 -5.42587e-01 -6.12707e-01
1.55040e+05 3.87000e+02 -5.60022e-01 -5.43294e-01 -5.76750e-01 -5.77415e-01 -5.42471e-01 -6.12360e-01
1.55200e+05 3.88000e+02 -5.85859e-01 -5.14282e-01 -6.57435e-01 -5.77179e-01 -5.42373e-01 -6.11985e-01
1.55360e+05 3.88000e+02 -5.85859e-01 -5.14282e-01 -6.57435e-01 -5.76937e-01 -5.42294e-01 -6.11581e-01
1.55520e+05 3.88000e+02 -5.85859e-01 -5.14282e-01 -6.57435e-01 -5.76691e-01 -5.42234e-01 -6.11148e-01
1.55680e+05 3.89000e+02 -5.62063e-01 -4.99672e-01 -6.24454e-01 -5.76441e-01 -5.42193e-01 -6.10689e-01
1.55840e+05 3.89000e+02 -5.62063e-01 -4.99672e-01 -6.24454e-01 -5.76186e-01 -5.42168e-01 -6.10204e-01
1.56000e+05 3.90000e+02 -6.15095e-01 -5.69889e-01 -6.60302e-01 -5.75928e-01 -5.42160e-01 -6.09697e-01
1.56160e+05 3.90000e+02 -6.15095e-01 -5.69889e-01 -6.60302e-01 -5.75667e-01 -5.42166e-01 -6.09169e-01
1.56320e+05 3.90000e+02 -6.15095e-01 -5.69889e-01 -6.60302e-01 -5.75403e-01 -5.42184e-01 -6.08623e-01
1.56480e+05 3.91000e+02 -5.20500e-01 -4.85322e-01 -5.55679e-01 -5.75137e-01 -5.42212e-01 -6.08061e-01
1.56640e+05 3.91000e+02 -5.20500e-01 -4.85322e-01 -5.55679e-01 -5.74868e-01 -5.42249e-01 -6.07486e-01
1.56800e+05 3.92000e+02 -5.47780e-01 -5.15535e-01 -5.80024e-01 -5.74596e-01 -5.42290e-01 -6.06902e-01
1.56960e+05 3.92000e+02 -5.47780e-01 -5.15535e-01 -5.80024e-01 -5.74322e-01 -5.42333e-01 -6.06310e-01
1.57120e+05 3.92000e+02 -5.47780e-01 -5.15535e-01 -5.80024e-01 -5.74045e-01 -5.42376e-01 -6.05714e-01
1.57280e+05 3.93000e+02 -5.41114e-01 -4.77595e-01 -6.04633e-01 -5.73765e-01 -5.42415e-01 -6.05116e-01
1.57440e+05 3.93000e+02 -5.41114e-01 -4.77595e-01 -6.04633e-01 -5.73483e-01 -5.42447e-01 -6.04519e-01
1.57600e+05 3.94000e+02 -5.40785e-01 -4.80720e-01 -6.00850e-01 -5.73197e-01 -5.42471e-01 -6.03923e-01
1.57760e+05 3.94000e+02 -5.40785e-01 -4.80720e-01 -6.00850e-01 -5.72907e-01 -5.42483e-01 -6.03332e-01
1.57920e+05 3.94000e+02 -5.40785e-01 -4.80720e-01 -6.00850e-01 -5.72615e-01 -5.42483e-01 -6.02747e-01
1.58080e+05 3.95000e+02 -5.76977e-01 -5.11693e-01 -6.42261e-01 -5.72319e-01 -5.42467e-01 -6.02171e-01
1.58240e+05 3.95000e+02 -5.76977e-01 -5.11693e-01 -6.42261e-01 -5.72019e-01 -5.42436e-01 -6.01603e-01
1.58400e+05 3.96000e+02 -5.60325e-01 -5.07051e-01 -6.13599e-01 -5.71717e-01 -5.42388e-01 -6.01046e-01
1.58560e+05 3.96000e+02 -5.60325e-01 -5.07051e-01 -6.13599e-01 -5.71411e-01 -5.42324e-01 -6.00499e-01
1.58720e+05 3.96000e+02 -5.60325e-01 -5.07051e-01 -6.13599e-01 -5.71104e-01 -5.42243e-01 -5.99965e-01
1.58880e+05 3.97000e+02 -5.97626e-01 -5.48917e-01 -6.46336e-01 -5.70794e-01 -5.42145e-01 -5.99443e-01
1.59040e+05 3.97000e+02 -5.97626e-01 -5.48917e-01 -6.46336e-01 -5.70484e-01 -5.42033e-01 -5.98934e-01
1.59200e+05 3.98000e+02 -5.29824e-01 -4.87141e-01 -5.72506e-01 -5.70172e-01 -5.41906e-01 -5.98438e-01
1.59360e+05 3.98000e+02 -5.29824e-01 -4.87141e-01 -5.72506e-01 -5.69861e-01 -5.41766e-01 -5.97955e-01
1.59520e+05 3.98000e+02 -5.29824e-01 -4.87141e-01 -5.72506e-01 -5.69550e-01 -5.41614e-01 -5.97485e-01
1.59680e+05 3.99000e+02 -6.58261e-01 -5.86900e-01 -7.29622e-01 -5.69239e-01 -5.41451e-01 -5.97028e-01
1.59840e+05 3.99000e+02 -6.58261e-01 -5.86900e-01 -7.29622e-01 -5.68931e-01 -5.41278e-01 -5.96583e-01
1.60000e+05 4.00000e+02 -5.47248e-01 -5.12962e-01 -5.81534e-01 -5.68623e-01 -5.41097e-01 -5.96150e-01
1.60160e+05 4.00000e+02 -5.47248e-01 -5.12962e-01 -5.81534e-01 -5.68318e-01 -5.40908e-01 -5.95729e-01
1.60320e+05 4.00000e+02 -5.47248e-01 -5.12962e-01 -5.81534e-01 -5.68016e-01 -5.40713e-01 -5.95318e-01
1.60480e+05 4.01000e+02 -5.48033e-01 -4.86258e-01 -6.09808e-01 -5.67715e-01 -5.40513e-01 -5.94918e-01
1.60640e+05 4.01000e+02 -5.48033e-01 -4.86258e-01 -6.09808e-01 -5.67418e-01 -5.40308e-01 -5.94527e-01
1.60800e+05 4.02000e+02 -5.47881e-01 -5.14733e-01 -5.81029e-01 -5.67123e-01 -5.40100e-01 -5.94146e-01
1.60960e+05 4.02000e+02 -5.47881e-01 -5.14733e-01 -5.81029e-01 -5.66831e-01 -5.39889e-01 -5.93774e-01
1.61120e+05 4.02000e+02 -5.47881e-01 -5.14733e-01 -5.81029e-01 -5.66543e-01 -5.39676e-01 -5.93410e-01
1.61280e+05 4.03000e+02 -6.03797e-01 -5.47058e-01 -6.60536e-01 -5.66258e-01 -5.39462e-01 -5.93054e-01
1.61440e+05 4.03000e+02 -6.03797e-01 -5.47058e-01 -6.60536e-01 -5.65977e-01 -5.39248e-01 -5.92707e-01
1.61600e+05 4.04000e+02 -5.34781e-01 -4.79933e-01 -5.89628e-01 -5.65701e-01 -5.39034e-01 -5.92368e-01
1.61760e+05 4.04000e+02 -5.34781e-01 -4.79933e-01 -5.89628e-01 -5.65430e-01 -5.38822e-01 -5.92039e-01
1.61920e+05 4.04000e+02 -5.34781e-01 -4.79933e-01 -5.89628e-01 -5.65166e-01 -5.38613e-01 -5.91720e-01
1.62080e+05 4.05000e+02 -5.28259e-01 -4.73200e-01 -5.83317e-01 -5.64909e-01 -5.38407e-01 -5.91411e-01
1.62240e+05 4.05000e+02 -5.28259e-01 -4.73200e-01 -5.83317e-01 -5.64660e-01 -5.38206e-01 -5.91115e-01
1.62400e+05 4.06000e+02 -5.76800e-01 -5.26446e-01 -6.27154e-01 -5.64421e-01 -5.38010e-01 -5.90833e-01
1.62560e+05 4.06000e+02 -5.76800e-01 -5.26446e-01 -6.27154e-01 -5.64193e-01 -5.37819e-01 -5.90566e-01
1.62720e+05 4.06000e+02 -5.76800e-01 -5.26446e-01 -6.27154e-01 -5.63977e-01 -5.37636e-01 -5.90317e-01
1.62880e+05 4.07000e+02 -5.71709e-01 -5.06104e-01 -6.37314e-01 -5.63774e-01 -5.37461e-01 -5.90088e-01
1.63040e+05 4.07000e+02 -5.71709e-01 -5.06104e-01 -6.37314e-01 -5.63586e-01 -5.37293e-01 -5.89879e-01
1.63200e+05 4.08000e+02 -5.95198e-01 -5.55573e-01 -6.34824e-01 -5.63414e-01 -5.37133e-01 -5.89695e-01
1.63360e+05 4.08000e+02 -5.95198e-01 -5.55573e-01 -6.34824e-01 -5.63258e-01 -5.36982e-01 -5.89534e-01
1.63520e+05 4.08000e+02 -5.95198e-01 -5.55573e-01 -6.34824e-01 -5.63121e-01 -5.36840e-01 -5.89401e-01
1.63680e+05 4.09000e+02 -5.27524e-01 -4.96606e-01 -5.58442e-01 -5.63001e-01 -5.36707e-01 -5.89295e-01
1.63840e+05 4.09000e+02 -5.27524e-01 -4.96606e-01 -5.58442e-01 -5.62901e-01 -5.36584e-01 -5.89217e-01
1.64000e+05 4.10000e+02 -5.46275e-01 -4.80661e-01 -6.11890e-01 -5.62819e-01 -5.36469e-01 -5.89168e-01
1.64160e+05 4.10000e+02 -5.46275e-01 -4.80661e-01 -6.11890e-01 -5.62756e-01 -5.36364e-01 -5.89147e-01
1.64320e+05 4.10000e+02 -5.46275e-01 -4.80661e-01 -6.11890e-01 -5.62711e-01 -5.36268e-01 -5.89154e-01
1.64480e+05 4.11000e+02 -5.59609e-01 -5.28546e-01 -5.90672e-01 -5.62684e-01 -5.36181e-01 -5.89187e-01
1.64640e+05 4.11000e+02 -5.59609e-01 -5.28546e-01 -5.90672e-01 -5.62674e-01 -5.36103e-01 -5.89244e-01
1.64800e+05 4.12000e+02 -5.58126e-01 -5.22848e-01 -5.93403e-01 -5.62680e-01 -5.36035e-01 -5.89324e-01
1.64960e+05 4.12000e+02 -5.58126e-01 -5.22848e-01 -5.93403e-01 -5.62700e-01 -5.35975e-01 -5.89424e-01
1.65120e+05 4.12000e+02 -5.58126e-01 -5.22848e-01 -5.93403e-01 -5.62733e-01 -5.35926e-01 -5.89541e-01
1.65280e+05 4.13000e+02 -5.72588e-01 -5.23512e-01 -6.21663e-01 -5.62778e-01 -5.35885e-01 -5.89671e-01
1.65440e+05 4.13000e+02 -5.72588e-01 -5.23512e-01 -6.21663e-01 -5.62833e-01 -5.35854e-01 -5.89811e-01
1.65600e+05 4.14000e+02 -5.22557e-01 -4.76735e-01 -5.68379e-01 -5.62896e-01 -5.35833e-01 -5.89960e-01
1.65760e+05 4.14000e+02 -5.22557e-01 -4.76735e-01 -5.68379e-01 -5.62967e-01 -5.35822e-01 -5.90111e-01
1.65920e+05 4.14000e+02 -5.22557e-01 -4.76735e-01 -5.68379e-01 -5.63042e-01 -5.35821e-01 -5.90264e-01
1.66080e+05 4.15000e+02 -5.45781e-01 -5.05565e-01 -5.85998e-01 -5.63121e-01 -5.35829e-01 -5.90413e-01
1.66240e+05 4.15000e+02 -5.45781e-01 -5.05565e-01 -5.85998e-01 -5.63202e-01 -5.35847e-01 -5.90557e-01
1.66400e+05 4.16000e+02 -5.72282e-01 -5.42529e-01 -6.02035e-01 -5.63284e-01 -5.35874e-01 -5.90694e-01
1.66560e+05 4.16000e+02 -5.72282e-01 -5.42529e-01 -6.02035e-01 -5.63364e-01 -5.35909e-01 -5.90819e-01
1.66720e+05 4.16000e+02 -5.72282e-01 -5.42529e-01 -6.02035e-01 -5.63442e-01 -5.35951e-01 -5.90933e-01
1.66880e+05 4.17000e+02 -5.25035e-01 -4.86168e-01 -5.63902e-01 -5.63517e-01 -5.36000e-01 -5.91033e-01
1.67040e+05 4.17000e+02 -5.25035e-01 -4.86168e-01 -5.63902e-01 -5.63586e-01 -5.36053e-01 -5.91119e-01
1.67200e+05 4.18000e+02 -5.06087e-01 -4.55926e-01 -5.56247e-01 -5.63650e-01 -5.36111e-01 -5.91188e-01
1.67360e+05 4.18000e+02 -5.06087e-01 -4.55926e-01 -5.56247e-01 -5.63705e-01 -5.36169e-01 -5.91242e-01
1.67520e+05 4.18000e+02 -5.06087e-01 -4.55926e-01 -5.56247e-01 -5.63754e-01 -5.36227e-01 -5.91280e-01
1.67680e+05 4.19000e+02 -5.43171e-01 -5.07797e-01 -5.78546e-01 -5.63793e-01 -5.36284e-01 -5.91301e-01
1.67840e+05 4.19000e+02 -5.43171e-01 -5.07797e-01 -5.78546e-01 -5.63822e-01 -5.36337e-01 -5.91307e-01
1.68000e+05 4.20000e+02 -5.19740e-01 -4.71367e-01 -5.68113e-01 -5.63840e-01 -5.36384e-01 -5.91297e-01
1.68160e+05 4.20000e+02 -5.19740e-01 -4.71367e-01 -5.68113e-01 -5.63848e-01 -5.36423e-01 -5.91273e-01
1.68320e+05 4.20000e+02 -5.19740e-01 -4.71367e-01 -5.68113e-01 -5.63843e-01 -5.36452e-01 -5.91234e-01
1.68480e+05 4.21000e+02 -5.50561e-01 -5.01310e-01 -5.99812e-01 -5.63826e-01 -5.36471e-01 -5.91182e-01
1.68640e+05 4.21000e+02 -5.50561e-01 -5.01310e-01 -5.99812e-01 -5.63797e-01 -5.36477e-01 -5.91116e-01
1.68800e+05 4.22000e+02 -5.46889e-01 -4.72836e-01 -6.20941e-01 -5.63754e-01 -5.36470e-01 -5.91038e-01
1.68960e+05 4.22000e+02 -5.46889e-01 -4.72836e-01 -6.20941e-01 -5.63696e-01 -5.36447e-01 -5.90946e-01
1.69120e+05 4.22000e+02 -5.46889e-01 -4.72836e-01 -6.20941e-01 -5.63625e-01 -5.36409e-01 -5.90841e-01
1.69280e+05 4.23000e+02 -5.65598e-01 -5.32166e-01 -5.99029e-01 -5.63539e-01 -5.36353e-01 -5.90724e-01
1.69440e+05 4.23000e+02 -5.65598e-01 -5.32166e-01 -5.99029e-01 -5.63437e-01 -5.36282e-01 -5.90592e-01
1.69600e+05 4.24000e+02 -5.90420e-01 -5.15466e-01 -6.65375e-01 -5.63320e-01 -5.36193e-01 -5.90446e-01
1.69760e+05 4.24000e+02 -5.90420e-01 -5.15466e-01 -6.65375e-01 -5.63186e-01 -5.36087e-01 -5.90285e-01
1.69920e+05 4.24000e+02 -5.90420e-01 -5.15466e-01 -6.65375e-01 -5.63035e-01 -5.35964e-01 -5.90106e-01
1.70080e+05 4.25000e+02 -5.28888e-01 -4.62470e-01 -5.95306e-01 -5.62867e-01 -5.35824e-01 -5.89909e-01
1.70240e+05 4.25000e+02 -5.28888e-01 -4.62470e-01 -5.95306e-01 -5.62680e-01 -5.35668e-01 -5.89693e-01
1.70400e+05 4.26000e+02 -5.06894e-01 -4.86411e-01 -5.27376e-01 -5.62475e-01 -5.35496e-01 -5.89453e-01
1.70560e+05 4.26000e+02 -5.06894e-01 -4.86411e-01 -5.27376e-01 -5.62250e-01 -5.35309e-01 -5.89190e-01
1.70720e+05 4.26000e+02 -5.06894e-01 -4.86411e-01 -5.27376e-01 -5.62005e-01 -5.35108e-01 -5.88902e-01
1.70880e+05 4.27000e+02 -5.50587e-01 -5.03406e-01 -5.97768e-01 -5.61740e-01 -5.34895e-01 -5.88586e-01
1.71040e+05 4.27000e+02 -5.50587e-01 -5.03406e-01 -5.97768e-01 -5.61455e-01 -5.34670e-01 -5.88240e-01
1.71200e+05 4.28000e+02 -4.96790e-01 -4.39548e-01 -5.54031e-01 -5.61149e-01 -5.34433e-01 -5.87864e-01
1.71360e+05 4.28000e+02 -4.96790e-01 -4.39548e-01 -5.54031e-01 -5.60822e-01 -5.34189e-01 -5.87456e-01
1.71520e+05 4.28000e+02 -4.96790e-01 -4.39548e-01 -5.54031e-01 -5.60476e-01 -5.33936e-01 -5.87015e-01
1.71680e+05 4.29000e+02 -5.00547e-01 -4.63683e-01 -5.37410e-01 -5.60110e-01 -5.33677e-01 -5.86542e-01
1.71840e+05 4.29000e+02 -5.00547e-01 -4.63683e-01 -5.37410e-01 -5.59725e-01 -5.33413e-01 -5.86037e-01
1.72000e+05 4.30000e+02 -5.67879e-01 -5.27089e-01 -6.08669e-01 -5.59324e-01 -5.33147e-01 -5.85500e-01
1.72160e+05 4.30000e+02 -5.67879e-01 -5.27089e-01 -6.08669e-01 -5.58907e-01 -5.32879e-01 -5.84934e-01
1.72320e+05 4.30000e+02 -5.67879e-01 -5.27089e-01 -6.08669e-01 -5.58475e-01 -5.32611e-01 -5.84340e-01
1.72480e+05 4.31000e+02 -5.52339e-01 -4.58868e-01 -6.45810e-01 -5.58031e-01 -5.32344e-01 -5.83719e-01
1.72640e+05 4.31000e+02 -5.52339e-01 -4.58868e-01 -6.45810e-01 -5.57577e-01 -5.32079e-01 -5.83075e-01
1.72800e+05 4.32000e+02 -5.27753e-01 -4.65523e-01 -5.89983e-01 -5.57114e-01 -5.31819e-01 -5.82410e-01
1.72960e+05 4.32000e+02 -5.27753e-01 -4.65523e-01 -5.89983e-01 -5.56645e-01 -5.31562e-01 -5.81728e-01
1.73120e+05 4.32000e+02 -5.27753e-01 -4.65523e-01 -5.89983e-01 -5.56172e-01 -5.31311e-01 -5.81033e-01
1.73280e+05 4.33000e+02 -5.66606e-01 -5.07463e-01 -6.25749e-01 -5.55695e-01 -5.31066e-01 -5.80325e-01
1.73440e+05 4.33000e+02 -5.66606e-01 -5.07463e-01 -6.25749e-01 -5.55219e-01 -5.30826e-01 -5.79611e-01
1.73600e+05 4.34000e+02 -5.41614e-01 -5.07082e-01 -5.76146e-01 -5.54742e-01 -5.30593e-01 -5.78892e-01
1.73760e+05 4.34000e+02 -5.41614e-01 -5.07082e-01 -5.76146e-01 -5.54267e-01 -5.30364e-01 -5.78170e-01
1.73920e+05 4.34000e+02 -5.41614e-01 -5.07082e-01 -5.76146e-01 -5.53796e-01 -5.30141e-01 -5.77450e-01
1.74080e+05 4.35000e+02 -5.01367e-01 -4.52719e-01 -5.50014e-01 -5.53327e-01 -5.29922e-01 -5.76732e-01
1.74240e+05 4.35000e+02 -5.01367e-01 -4.52719e-01 -5.50014e-01 -5.52863e-01 -5.29706e-01 -5.76020e-01
1.74400e+05 4.36000e+02 -5.40512e-01 -4.91728e-01 -5.89296e-01 -5.52403e-01 -5.29491e-01 -5.75315e-01
1.74560e+05 4.36000e+02 -5.40512e-01 -4.91728e-01 -5.89296e-01 -5.51948e-01 -5.29278e-01 -5.74619e-01
1.74720e+05 4.36000e+02 -5.40512e-01 -4.91728e-01 -5.89296e-01 -5.51498e-01 -5.29062e-01 -5.73934e-01
1.74880e+05 4.37000e+02 -5.05065e-01 -4.46899e-01 -5.63230e-01 -5.51052e-01 -5.28843e-01 -5.73261e-01
1.75040e+05 4.37000e+02 -5.05065e-01 -4.46899e-01 -5.63230e-01 -5.50611e-01 -5.28620e-01 -5.72602e-01
1.75200e+05 4.38000e+02 -5.29082e-01 -4.99702e-01 -5.58462e-01 -5.50175e-01 -5.28391e-01 -5.71958e-01
1.75360e+05 4.38000e+02 -5.29082e-01 -4.99702e-01 -5.58462e-01 -5.49742e-01 -5.28154e-01 -5.71331e-01
1.75520e+05 4.38000e+02 -5.29082e-01 -4.99702e-01 -5.58462e-01 -5.49314e-01 -5.27907e-01 -5.70721e-01
1.75680e+05 4.39000e+02 -5.04750e-01 -4.60364e-01 -5.49135e-01 -5.48891e-01 -5.27649e-01 -5.70132e-01
1.75840e+05 4.39000e+02 -5.04750e-01 -4.60364e-01 -5.49135e-01 -5.48471e-01 -5.27378e-01 -5.69564e-01
1.76000e+05 4.40000e+02 -5.73027e-01 -5.45624e-01 -6.00430e-01 -5.48057e-01 -5.27094e-01 -5.69020e-01
1.76160e+05 4.40000e+02 -5.73027e-01 -5.45624e-01 -6.00430e-01 -5.47646e-01 -5.26794e-01 -5.68499e-01
1.76320e+05 4.40000e+02 -5.73027e-01 -5.45624e-01 -6.00430e-01 -5.47241e-01 -5.26479e-01 -5.68004e-01
1.76480e+05 4.41000e+02 -5.29369e-01 -4.72836e-01 -5.85902e-01 -5.46842e-01 -5.26146e-01 -5.67537e-01
1.76640e+05 4.41000e+02 -5.29369e-01 -4.72836e-01 -5.85902e-01 -5.46447e-01 -5.25797e-01 -5.67098e-01
1.76800e+05 4.42000e+02 -5.45154e-01 -5.10736e-01 -5.79572e-01 -5.46059e-01 -5.25430e-01 -5.66688e-01
1.76960e+05 4.42000e+02 -5.45154e-01 -5.10736e-01 -5.79572e-01 -5.45676e-01 -5.25046e-01 -5.66306e-01
1.77120e+05 4.42000e+02 -5.45154e-01 -5.10736e-01 -5.79572e-01 -5.45299e-01 -5.24645e-01 -5.65953e-01
1.77280e+05 4.43000e+02 -5.45848e-01 -5.16288e-01 -5.75407e-01 -5.44929e-01 -5.24230e-01 -5.65629e-01
1.77440e+05 4.43000e+02 -5.45848e-01 -5.16288e-01 -5.75407e-01 -5.44565e-01 -5.23799e-01 -5.65331e-01
1.77600e+05 4.44000e+02 -4.98455e-01 -4.44541e-01 -5.52369e-01 -5.44207e-01 -5.23356e-01 -5.65057e-01
1.77760e+05 4.44000e+02 -4.98455e-01 -4.44541e-01 -5.52369e-01 -5.43854e-01 -5.22903e-01 -5.64806e-01
1.77920e+05 4.44000e+02 -4.98455e-01 -4.44541e-01 -5.52369e-01 -5.43507e-01 -5.22441e-01 -5.64574e-01
1.78080e+05 4.45000e+02 -5.06939e-01 -4.54408e-01 -5.59470e-01 -5.43165e-01 -5.21974e-01 -5.64357e-01
1.78240e+05 4.45000e+02 -5.06939e-01 -4.54408e-01 -5.59470e-01 -5.42828e-01 -5.21503e-01 -5.64153e-01
1.78400e+05 4.46000e+02 -5.24637e-01 -4.79231e-01 -5.70043e-01 -5.42495e-01 -5.21033e-01 -5.63957e-01
1.78560e+05 4.46000e+02 -5.24637e-01 -4.79231e-01 -5.70043e-01 -5.42165e-01 -5.20565e-01 -5.63765e-01
1.78720e+05 4.46000e+02 -5.24637e-01 -4.79231e-01 -5.70043e-01 -5.41839e-01 -5.20103e-01 -5.63575e-01
1.78880e+05 4.47000e+02 -5.54400e-01 -4.58871e-01 -6.49930e-01 -5.41516e-01 -5.19651e-01 -5.63382e-01
1.79040e+05 4.47000e+02 -5.54400e-01 -4.58871e-01 -6.49930e-01 -5.41197e-01 -5.19211e-01 -5.63183e-01
1.79200e+05 4.48000e+02 -4.88763e-01 -4.67909e-01 -5.09617e-01 -5.40880e-01 -5.18786e-01 -5.62974e-01
1.79360e+05 4.48000e+02 -4.88763e-01 -4.67909e-01 -5.09617e-01 -5.40566e-01 -5.18378e-01 -5.62753e-01
1.79520e+05 4.48000e+02 -4.88763e-01 -4.67909e-01 -5.09617e-01 -5.40255e-01 -5.17990e-01 -5.62519e-01
1.79680e+05 4.49000e+02 -5.40634e-01 -4.72948e-01 -6.08320e-01 -5.39946e-01 -5.17624e-01 -5.62268e-01
1.79840e+05 4.49000e+02 -5.40634e-01 -4.72948e-01 -6.08320e-01 -5.39642e-01 -5.17282e-01 -5.62001e-01
1.80000e+05 4.50000e+02 -5.60101e-01 -5.00174e-01 -6.20028e-01 -5.39340e-01 -5.16965e-01 -5.61715e-01
1.80160e+05 4.50000e+02 -5.60101e-01 -5.00174e-01 -6.20028e-01 -5.39042e-01 -5.16674e-01 -5.61410e-01
1.80320e+05 4.50000e+02 -5.60101e-01 -5.00174e-01 -6.20028e-01 -5.38748e-01 -5.16410e-01 -5.61086e-01
1.80480e+05 4.51000e+02 -5.17899e-01 -4.76683e-01 -5.59115e-01 -5.38458e-01 -5.16172e-01 -5.60744e-01
1.80640e+05 4.51000e+02 -5.17899e-01 -4.76683e-01 -5.59115e-01 -5.38172e-01 -5.15961e-01 -5.60383e-01
1.80800e+05 4.52000e+02 -4.99405e-01 -4.71041e-01 -5.27769e-01 -5.37890e-01 -5.15776e-01 -5.60004e-01
1.80960e+05 4.52000e+02 -4.99405e-01 -4.71041e-01 -5.27769e-01 -5.37613e-01 -5.15617e-01 -5.59608e-01
1.81120e+05 4.52000e+02 -4.99405e-01 -4.71041e-01 -5.27769e-01 -5.37339e-01 -5.15482e-01 -5.59196e-01
1.81280e+05 4.53000e+02 -4.99430e-01 -4.30071e-01 -5.68788e-01 -5.37070e-01 -5.15370e-01 -5.58770e-01
1.81440e+05 4.53000e+02 -4.99430e-01 -4.30071e-01 -5.68788e-01 -5.36804e-01 -5.15279e-01 -5.58329e-01
1.81600e+05 4.54000e+02 -4.99520e-01 -4.52984e-01 -5.46056e-01 -5.36542e-01 -5.15207e-01 -5.57877e-01
1.81760e+05 4.54000e+02 -4.99520e-01 -4.52984e-01 -5.46056e-01 -5.36283e-01 -5.15153e-01 -5.57414e-01
1.81920e+05 4.54000e+02 -4.99520e-01 -4.52984e-01 -5.46056e-01 -5.36028e-01 -5.15113e-01 -5.56942e-01
1.82080e+05 4.55000e+02 -5.11097e-01 -4.52751e-01 -5.69443e-01 -5.35775e-01 -5.15086e-01 -5.56464e-01
1.82240e+05 4.55000e+02 -5.11097e-01 -4.52751e-01 -5.69443e-01 -5.35525e-01 -5.15069e-01 -5.55982e-01
1.82400e+05 4.56000e+02 -5.17526e-01 -4.62681e-01 -5.72371e-01 -5.35277e-01 -5.15058e-01 -5.55497e-01
1.82560e+05 4.56000e+02 -5.17526e-01 -4.62681e-01 -5.72371e-01 -5.35032e-01 -5.15052e-01 -5.55012e-01
1.82720e+05 4.56000e+02 -5.17526e-01 -4.62681e-01 -5.72371e-01 -5.34788e-01 -5.15047e-01 -5.54530e-01
1.82880e+05 4.57000e+02 -5.40767e-01 -4.65650e-01 -6.15884e-01 -5.34547e-01 -5.15040e-01 -5.54054e-01
1.83040e+05 4.57000e+02 -5.40767e-01 -4.65650e-01 -6.15884e-01 -5.34307e-01 -5.15029e-01 -5.53585e-01
1.83200e+05 4.58000e+02 -5.40500e-01 -5.08683e-01 -5.72316e-01 -5.34069e-01 -5.15011e-01 -5.53126e-01
1.83360e+05 4.58000e+02 -5.40500e-01 -5.08683e-01 -5.72316e-01 -5.33832e-01 -5.14982e-01 -5.52681e-01
1.83520e+05 4.58000e+02 -5.40500e-01 -5.08683e-01 -5.72316e-01 -5.33596e-01 -5.14942e-01 -5.52250e-01
1.83680e+05 4.59000e+02 -4.85326e-01 -4.57995e-01 -5.12657e-01 -5.33361e-01 -5.14886e-01 -5.51836e-01
1.83840e+05 4.59000e+02 -4.85326e-01 -4.57995e-01 -5.12657e-01 -5.33126e-01 -5.14812e-01 -5.51439e-01
1.84000e+05 4.60000e+02 -5.25895e-01 -4.68448e-01 -5.83341e-01 -5.32890e-01 -5.14718e-01 -5.51062e-01
1.84160e+05 4.60000e+02 -5.25895e-01 -4.68448e-01 -5.83341e-01 -5.32655e-01 -5.14603e-01 -5.50706e-01
1.84320e+05 4.60000e+02 -5.25895e-01 -4.68448e-01 -5.83341e-01 -5.32417e-01 -5.14462e-01 -5.50372e-01
1.84480e+05 4.61000e+02 -5.66662e-01 -5.09779e-01 -6.23545e-01 -5.32177e-01 -5.14297e-01 -5.50058e-01
1.84640e+05 4.61000e+02 -5.66662e-01 -5.09779e-01 -6.23545e-01 -5.31935e-01 -5.14103e-01 -5.49767e-01
1.84800e+05 4.62000e+02 -5.00065e-01 -4.61273e-01 -5.38856e-01 -5.31688e-01 -5.13879e-01 -5.49497e-01
1.84960e+05 4.62000e+02 -5.00065e-01 -4.61273e-01 -5.38856e-01 -5.31437e-01 -5.13626e-01 -5.49248e-01
1.85120e+05 4.62000e+02 -5.00065e-01 -4.61273e-01 -5.38856e-01 -5.31181e-01 -5.13342e-01 -5.49020e-01
1.85280e+05 4.63000e+02 -5.06648e-01 -4.42976e-01 -5.70321e-01 -5.30919e-01 -5.13028e-01 -5.48811e-01
1.85440e+05 4.63000e+02 -5.06648e-01 -4.42976e-01 -5.70321e-01 -5.30652e-01 -5.12684e-01 -5.48619e-01
1.85600e+05 4.64000e+02 -5.32126e-01 -5.04502e-01 -5.59750e-01 -5.30377e-01 -5.12311e-01 -5.48444e-01
1.85760e+05 4.64000e+02 -5.32126e-01 -5.04502e-01 -5.59750e-01 -5.30096e-01 -5.11910e-01 -5.48282e-01
1.85920e+05 4.64000e+02 -5.32126e-01 -5.04502e-01 -5.59750e-01 -5.29809e-01 -5.11483e-01 -5.48134e-01
1.86080e+05 4.65000e+02 -5.32913e-01 -4.30273e-01 -6.35552e-01 -5.29515e-01 -5.11034e-01 -5.47995e-01
1.86240e+05 4.65000e+02 -5.32913e-01 -4.30273e-01 -6.35552e-01 -5.29214e-01 -5.10564e-01 -5.47865e-01
1.86400e+05 4.66000e+02 -5.01090e-01 -4.71512e-01 -5.30667e-01 -5.28909e-01 -5.10077e-01 -5.47740e-01
1.86560e+05 4.66000e+02 -5.01090e-01 -4.71512e-01 -5.30667e-01 -5.28598e-01 -5.09575e-01 -5.47621e-01
1.86720e+05 4.66000e+02 -5.01090e-01 -4.71512e-01 -5.30667e-01 -5.28283e-01 -5.09063e-01 -5.47503e-01
1.86880e+05 4.67000e+02 -5.00940e-01 -4.47540e-01 -5.54339e-01 -5.27965e-01 -5.08544e-01 -5.47386e-01
1.87040e+05 4.67000e+02 -5.00940e-01 -4.47540e-01 -5.54339e-01 -5.27645e-01 -5.08021e-01 -5.47268e-01
1.87200e+05 4.68000e+02 -5.31488e-01 -4.94830e-01 -5.68146e-01 -5.27324e-01 -5.07499e-01 -5.47150e-01
1.87360e+05 4.68000e+02 -5.31488e-01 -4.94830e-01 -5.68146e-01 -5.27004e-01 -5.06979e-01 -5.47029e-01
1.87520e+05 4.68000e+02 -5.31488e-01 -4.94830e-01 -5.68146e-01 -5.26685e-01 -5.06465e-01 -5.46906e-01
1.87680e+05 4.69000e+02 -5.31721e-01 -5.17007e-01 -5.46435e-01 -5.26370e-01 -5.05960e-01 -5.46779e-01
1.87840e+05 4.69000e+02 -5.31721e-01 -5.17007e-01 -5.46435e-01 -5.26058e-01 -5.05466e-01 -5.46651e-01
1.88000e+05 4.70000e+02 -4.66954e-01 -4.24171e-01 -5.09736e-01 -5.25753e-01 -5.04984e-01 -5.46521e-01
1.88160e+05 4.70000e+02 -4.66954e-01 -4.24171e-01 -5.09736e-01 -5.25454e-01 -5.04518e-01 -5.46390e-01
1.88320e+05 4.70000e+02 -4.66954e-01 -4.24171e-01 -5.09736e-01 -5.25163e-01 -5.04066e-01 -5.46260e-01
1.88480e+05 4.71000e+02 -5.21844e-01 -4.61514e-01 -5.82173e-01 -5.24880e-01 -5.03630e-01 -5.46130e-01
1.88640e+05 4.71000e+02 -5.21844e-01 -4.61514e-01 -5.82173e-01 -5.24608e-01 -5.03211e-01 -5.46004e-01
1.88800e+05 4.72000e+02 -4.88973e-01 -4.46942e-01 -5.31003e-01 -5.24346e-01 -5.02809e-01 -5.45882e-01
1.88960e+05 4.72000e+02 -4.88973e-01 -4.46942e-01 -5.31003e-01 -5.24094e-01 -5.02422e-01 -5.45766e-01
1.89120e+05 4.72000e+02 -4.88973e-01 -4.46942e-01 -5.31003e-01 -5.23854e-01 -5.02051e-01 -5.45658e-01
1.89280e+05 4.73000e+02 -5.01511e-01 -4.67935e-01 -5.35086e-01 -5.23626e-01 -5.01693e-01 -5.45559e-01
1.89440e+05 4.73000e+02 -5.01511e-01 -4.67935e-01 -5.35086e-01 -5.23409e-01 -5.01348e-01 -5.45471e-01
1.89600e+05 4.74000e+02 -4.96325e-01 -4.64487e-01 -5.28164e-01 -5.23204e-01 -5.01013e-01 -5.45395e-01
1.89760e+05 4.74000e+02 -4.96325e-01 -4.64487e-01 -5.28164e-01 -5.23010e-01 -5.00687e-01 -5.45333e-01
1.89920e+05 4.74000e+02 -4.96325e-01 -4.64487e-01 -5.28164e-01 -5.22827e-01 -5.00368e-01 -5.45286e-01
1.90080e+05 4.75000e+02 -5.60274e-01 -5.13148e-01 -6.07400e-01 -5.22654e-01 -5.00054e-01 -5.45254e-01
1.90240e+05 4.75000e+02 -5.60274e-01 -5.13148e-01 -6.07400e-01 -5.22491e-01 -4.99741e-01 -5.45240e-01
1.90400e+05 4.76000e+02 -5.31379e-01 -4.94402e-01 -5.68356e-01 -5.22336e-01 -4.99430e-01 -5.45243e-01
1.90560e+05 4.76000e+02 -5.31379e-01 -4.94402e-01 -5.68356e-01 -5.22189e-01 -4.99116e-01 -5.45263e-01
1.90720e+05 4.76000e+02 -5.31379e-01 -4.94402e-01 -5.68356e-01 -5.22049e-01 -4.98797e-01 -5.45301e-01
1.90880e+05 4.77000e+02 -5.26608e-01 -4.83355e-01 -5.69862e-01 -5.21914e-01 -4.98472e-01 -5.45355e-01
1.91040e+05 4.77000e+02 -5.26608e-01 -4.83355e-01 -5.69862e-01 -5.21783e-01 -4.98140e-01 -5.45426e-01
1.91200e+05 4.78000e+02 -5.48316e-01 -4.49837e-01 -6.46795e-01 -5.21655e-01 -4.97798e-01 -5.45512e-01
1.91360e+05 4.78000e+02 -5.48316e-01 -4.49837e-01 -6.46795e-01 -5.21528e-01 -4.97445e-01 -5.45611e-01
1.91520e+05 4.78000e+02 -5.48316e-01 -4.49837e-01 -6.46795e-01 -5.21401e-01 -4.97080e-01 -5.45722e-01
1.91680e+05 4.79000e+02 -5.26309e-01 -4.99763e-01 -5.52856e-01 -5.21272e-01 -4.96702e-01 -5.45841e-01
1.91840e+05 4.79000e+02 -5.26309e-01 -4.99763e-01 -5.52856e-01 -5.21140e-01 -4.96312e-01 -5.45967e-01
1.92000e+05 4.80000e+02 -5.06947e-01 -4.79071e-01 -5.34822e-01 -5.21003e-01 -4.95910e-01 -5.46097e-01
1.92160e+05 4.80000e+02 -5.06947e-01 -4.79071e-01 -5.34822e-01 -5.20862e-01 -4.95495e-01 -5.46229e-01
1.92320e+05 4.80000e+02 -5.06947e-01 -4.79071e-01 -5.34822e-01 -5.20713e-01 -4.95068e-01 -5.46358e-01
1.92480e+05 4.81000e+02 -4.85996e-01 -4.18648e-01 -5.53345e-01 -5.20557e-01 -4.94631e-01 -5.46483e-01
1.92640e+05 4.81000e+02 -4.85996e-01 -4.18648e-01 -5.53345e-01 -5.20393e-01 -4.94186e-01 -5.46601e-01
1.92800e+05 4.82000e+02 -4.99346e-01 -4.62298e-01 -5.36394e-01 -5.20222e-01 -4.93734e-01 -5.46709e-01
1.92960e+05 4.82000e+02 -4.99346e-01 -4.62298e-01 -5.36394e-01 -5.20042e-01 -4.93278e-01 -5.46807e-01
1.93120e+05 4.82000e+02 -4.99346e-01 -4.62298e-01 -5.36394e-01 -5.19856e-01 -4.92820e-01 -5.46891e-01
1.93280e+05 4.83000e+02 -5.28574e-01 -4.92732e-01 -5.64416e-01 -5.19662e-01 -4.92364e-01 -5.46959e-01
1.93440e+05 4.83000e+02 -5.28574e-01 -4.92732e-01 -5.64416e-01 -5.19462e-01 -4.91912e-01 -5.47013e-01
1.93600e+05 4.84000e+02 -5.05684e-01 -4.70026e-01 -5.41343e-01 -5.19259e-01 -4.91467e-01 -5.47051e-01
1.93760e+05 4.84000e+02 -5.05684e-01 -4.70026e-01 -5.41343e-01 -5.19052e-01 -4.91033e-01 -5.47071e-01
1.93920e+05 4.84000e+02 -5.05684e-01 -4.70026e-01 -5.41343e-01 -5.18844e-01 -4.90614e-01 -5.47075e-01
1.94080e+05 4.85000e+02 -4.78861e-01 -4.36073e-01 -5.21649e-01 -5.18638e-01 -4.90212e-01 -5.47063e-01
1.94240e+05 4.85000e+02 -4.78861e-01 -4.36073e-01 -5.21649e-01 -5.18434e-01 -4.89832e-01 -5.47035e-01
1.94400e+05 4.86000e+02 -4.86253e-01 -4.72835e-01 -4.99671e-01 -5.18234e-01 -4.89476e-01 -5.46993e-01
1.94560e+05 4.86000e+02 -4.86253e-01 -4.72835e-01 -4.99671e-01 -5.18042e-01 -4.89148e-01 -5.46936e-01
1.94720e+05 4.86000e+02 -4.86253e-01 -4.72835e-01 -4.99671e-01 -5.17858e-01 -4.88850e-01 -5.46866e-01
1.94880e+05 4.87000e+02 -4.99323e-01 -4.56587e-01 -5.42059e-01 -5.17683e-01 -4.88584e-01 -5.46783e-01
1.95040e+05 4.87000e+02 -4.99323e-01 -4.56587e-01 -5.42059e-01 -5.17520e-01 -4.88353e-01 -5.46688e-01
1.95200e+05 4.88000e+02 -5.09944e-01 -4.59714e-01 -5.60175e-01 -5.17370e-01 -4.88158e-01 -5.46582e-01
1.95360e+05 4.88000e+02 -5.09944e-01 -4.59714e-01 -5.60175e-01 -5.17233e-01 -4.88000e-01 -5.46465e-01
1.95520e+05 4.88000e+02 -5.09944e-01 -4.59714e-01 -5.60175e-01 -5.17109e-01 -4.87881e-01 -5.46337e-01
1.95680e+05 4.89000e+02 -5.18609e-01 -4.66659e-01 -5.70558e-01 -5.16999e-01 -4.87799e-01 -5.46199e-01
1.95840e+05 4.89000e+02 -5.18609e-01 -4.66659e-01 -5.70558e-01 -5.16903e-01 -4.87757e-01 -5.46049e-01
1.96000e+05 4.90000e+02 -5.00728e-01 -4.67971e-01 -5.33486e-01 -5.16820e-01 -4.87752e-01 -5.45888e-01
1.96160e+05 4.90000e+02 -5.00728e-01 -4.67971e-01 -5.33486e-01 -5.16749e-01 -4.87784e-01 -5.45714e-01
1.96320e+05 4.90000e+02 -5.00728e-01 -4.67971e-01 -5.33486e-01 -5.16689e-01 -4.87852e-01 -5.45527e-01
1.96480e+05 4.91000e+02 -5.26611e-01 -4.46772e-01 -6.06449e-01 -5.16640e-01 -4.87954e-01 -5.45326e-01
1.96640e+05 4.91000e+02 -5.26611e-01 -4.46772e-01 -6.06449e-01 -5.16598e-01 -4.88087e-01 -5.45108e-01
1.96800e+05 4.92000e+02 -5.18599e-01 -5.01601e-01 -5.35597e-01 -5.16562e-01 -4.88250e-01 -5.44874e-01
1.96960e+05 4.92000e+02 -5.18599e-01 -5.01601e-01 -5.35597e-01 -5.16530e-01 -4.88439e-01 -5.44621e-01
1.97120e+05 4.92000e+02 -5.18599e-01 -5.01601e-01 -5.35597e-01 -5.16500e-01 -4.88653e-01 -5.44348e-01
1.97280e+05 4.93000e+02 -5.00831e-01 -4.47925e-01 -5.53737e-01 -5.16470e-01 -4.88886e-01 -5.44053e-01
1.97440e+05 4.93000e+02 -5.00831e-01 -4.47925e-01 -5.53737e-01 -5.16437e-01 -4.89137e-01 -5.43738e-01
1.97600e+05 4.94000e+02 -5.66770e-01 -5.12505e-01 -6.21035e-01 -5.16399e-01 -4.89400e-01 -5.43399e-01
1.97760e+05 4.94000e+02 -5.66770e-01 -5.12505e-01 -6.21035e-01 -5.16355e-01 -4.89673e-01 -5.43036e-01
1.97920e+05 4.94000e+02 -5.66770e-01 -5.12505e-01 -6.21035e-01 -5.16301e-01 -4.89952e-01 -5.42651e-01
1.98080e+05 4.95000e+02 -5.81202e-01 -5.64980e-01 -5.97424e-01 -5.16237e-01 -4.90233e-01 -5.42241e-01
1.98240e+05 4.95000e+02 -5.81202e-01 -5.64980e-01 -5.97424e-01 -5.16161e-01 -4.90512e-01 -5.41809e-01
1.98400e+05 4.96000e+02 -5.26765e-01 -4.82509e-01 -5.71022e-01 -5.16071e-01 -4.90786e-01 -5.41355e-01
1.98560e+05 4.96000e+02 -5.26765e-01 -4.82509e-01 -5.71022e-01 -5.15966e-01 -4.91051e-01 -5.40881e-01
1.98720e+05 4.96000e+02 -5.26765e-01 -4.82509e-01 -5.71022e-01 -5.15847e-01 -4.91305e-01 -5.40389e-01
1.98880e+05 4.97000e+02 -4.62323e-01 -4.18357e-01 -5.06289e-01 -5.15712e-01 -4.91544e-01 -5.39879e-01
1.99040e+05 4.97000e+02 -4.62323e-01 -4.18357e-01 -5.06289e-01 -5.15562e-01 -4.91766e-01 -5.39358e-01
1.99200e+05 4.98000e+02 -5.01685e-01 -4.80737e-01 -5.22634e-01 -5.15397e-01 -4.91968e-01 -5.38825e-01
1.99360e+05 4.98000e+02 -5.01685e-01 -4.80737e-01 -5.22634e-01 -5.15217e-01 -4.92148e-01 -5.38286e-01
1.99520e+05 4.98000e+02 -5.01685e-01 -4.80737e-01 -5.22634e-01 -5.15025e-01 -4.92305e-01 -5.37744e-01
1.99680e+05 4.99000e+02 -5.06699e-01 -4.89275e-01 -5.24124e-01 -5.14821e-01 -4.92438e-01 -5.37203e-01
1.99840e+05 4.99000e+02 -5.06699e-01 -4.89275e-01 -5.24124e-01 -5.14607e-01 -4.92546e-01 -5.36667e-01


==> fig/shkadov_8_envs_semi_bs.dat <==
0.00000e+00 0.00000e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.60000e+02 0.00000e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
3.20000e+02 0.00000e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
4.80000e+02 1.00000e+00 -3.17007e+00 -2.94857e+00 -3.39157e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
6.40000e+02 1.00000e+00 -3.17007e+00 -2.94857e+00 -3.39157e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
8.00000e+02 2.00000e+00 -3.07156e+00 -2.79073e+00 -3.35239e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
9.60000e+02 2.00000e+00 -3.07156e+00 -2.79073e+00 -3.35239e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.12000e+03 2.00000e+00 -3.07156e+00 -2.79073e+00 -3.35239e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.28000e+03 3.00000e+00 -3.45696e+00 -3.22099e+00 -3.69292e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.44000e+03 3.00000e+00 -3.45696e+00 -3.22099e+00 -3.69292e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.60000e+03 4.00000e+00 -3.40187e+00 -3.26522e+00 -3.53852e+00 -2.92858e+00 -2.69472e+00 -3.16244e+00
1.76000e+03 4.00000e+00 -3.40187e+00 -3.26522e+00 -3.53852e+00 -2.92858e+00 -2.69472e+00 -3.16245e+00
1.92000e+03 4.00000e+00 -3.40187e+00 -3.26522e+00 -3.53852e+00 -2.92859e+00 -2.69472e+00 -3.16245e+00
2.08000e+03 5.00000e+00 -3.02897e+00 -2.84105e+00 -3.21689e+00 -2.92859e+00 -2.69472e+00 -3.16245e+00
2.24000e+03 5.00000e+00 -3.02897e+00 -2.84105e+00 -3.21689e+00 -2.92859e+00 -2.69473e+00 -3.16245e+00
2.40000e+03 6.00000e+00 -3.27741e+00 -3.06270e+00 -3.49212e+00 -2.92860e+00 -2.69474e+00 -3.16246e+00
2.56000e+03 6.00000e+00 -3.27741e+00 -3.06270e+00 -3.49212e+00 -2.92861e+00 -2.69475e+00 -3.16247e+00
2.72000e+03 6.00000e+00 -3.27741e+00 -3.06270e+00 -3.49212e+00 -2.92863e+00 -2.69478e+00 -3.16247e+00
2.88000e+03 7.00000e+00 -3.23021e+00 -3.02096e+00 -3.43946e+00 -2.92866e+00 -2.69483e+00 -3.16249e+00
3.04000e+03 7.00000e+00 -3.23021e+00 -3.02096e+00 -3.43946e+00 -2.92870e+00 -2.69490e+00 -3.16251e+00
3.20000e+03 8.00000e+00 -2.96610e+00 -2.64684e+00 -3.28536e+00 -2.92877e+00 -2.69500e+00 -3.16254e+00
3.36000e+03 8.00000e+00 -2.96610e+00 -2.64684e+00 -3.28536e+00 -2.92887e+00 -2.69515e+00 -3.16259e+00
3.52000e+03 8.00000e+00 -2.96610e+00 -2.64684e+00 -3.28536e+00 -2.92901e+00 -2.69536e+00 -3.16265e+00
3.68000e+03 9.00000e+00 -2.86032e+00 -2.53603e+00 -3.18462e+00 -2.92919e+00 -2.69565e+00 -3.16274e+00
3.84000e+03 9.00000e+00 -2.86032e+00 -2.53603e+00 -3.18462e+00 -2.92944e+00 -2.69602e+00 -3.16286e+00
4.00000e+03 1.00000e+01 -2.67400e+00 -2.51592e+00 -2.83209e+00 -2.92977e+00 -2.69653e+00 -3.16301e+00
4.16000e+03 1.00000e+01 -2.67400e+00 -2.51592e+00 -2.83209e+00 -2.93019e+00 -2.69717e+00 -3.16320e+00
4.32000e+03 1.00000e+01 -2.67400e+00 -2.51592e+00 -2.83209e+00 -2.93071e+00 -2.69798e+00 -3.16344e+00
4.48000e+03 1.10000e+01 -3.39796e+00 -3.09646e+00 -3.69945e+00 -2.93136e+00 -2.69898e+00 -3.16374e+00
4.64000e+03 1.10000e+01 -3.39796e+00 -3.09646e+00 -3.69945e+00 -2.93215e+00 -2.70021e+00 -3.16410e+00
4.80000e+03 1.20000e+01 -2.88796e+00 -2.57707e+00 -3.19886e+00 -2.93311e+00 -2.70168e+00 -3.16453e+00
4.96000e+03 1.20000e+01 -2.88796e+00 -2.57707e+00 -3.19886e+00 -2.93424e+00 -2.70343e+00 -3.16505e+00
5.12000e+03 1.20000e+01 -2.88796e+00 -2.57707e+00 -3.19886e+00 -2.93557e+00 -2.70549e+00 -3.16565e+00
5.28000e+03 1.30000e+01 -2.90751e+00 -2.59484e+00 -3.22018e+00 -2.93711e+00 -2.70787e+00 -3.16634e+00
5.44000e+03 1.30000e+01 -2.90751e+00 -2.59484e+00 -3.22018e+00 -2.93887e+00 -2.71060e+00 -3.16713e+00
5.60000e+03 1.40000e+01 -2.99296e+00 -2.79164e+00 -3.19429e+00 -2.94086e+00 -2.71371e+00 -3.16801e+00
5.76000e+03 1.40000e+01 -2.99296e+00 -2.79164e+00 -3.19429e+00 -2.94308e+00 -2.71719e+00 -3.16898e+00
5.92000e+03 1.40000e+01 -2.99296e+00 -2.79164e+00 -3.19429e+00 -2.94555e+00 -2.72107e+00 -3.17004e+00
6.08000e+03 1.50000e+01 -3.21625e+00 -3.06390e+00 -3.36861e+00 -2.94827e+00 -2.72535e+00 -3.17118e+00
6.24000e+03 1.50000e+01 -3.21625e+00 -3.06390e+00 -3.36861e+00 -2.95121e+00 -2.73003e+00 -3.17239e+00
6.40000e+03 1.60000e+01 -2.91062e+00 -2.59030e+00 -3.23093e+00 -2.95439e+00 -2.73512e+00 -3.17366e+00
6.56000e+03 1.60000e+01 -2.91062e+00 -2.59030e+00 -3.23093e+00 -2.95778e+00 -2.74059e+00 -3.17497e+00
6.72000e+03 1.60000e+01 -2.91062e+00 -2.59030e+00 -3.23093e+00 -2.96137e+00 -2.74645e+00 -3.17629e+00
6.88000e+03 1.70000e+01 -2.87761e+00 -2.47371e+00 -3.28150e+00 -2.96514e+00 -2.75267e+00 -3.17762e+00
7.04000e+03 1.70000e+01 -2.87761e+00 -2.47371e+00 -3.28150e+00 -2.96908e+00 -2.75923e+00 -3.17893e+00
7.20000e+03 1.80000e+01 -2.87038e+00 -2.73811e+00 -3.00264e+00 -2.97315e+00 -2.76611e+00 -3.18019e+00
7.36000e+03 1.80000e+01 -2.87038e+00 -2.73811e+00 -3.00264e+00 -2.97733e+00 -2.77328e+00 -3.18138e+00
7.52000e+03 1.80000e+01 -2.87038e+00 -2.73811e+00 -3.00264e+00 -2.98158e+00 -2.78070e+00 -3.18247e+00
7.68000e+03 1.90000e+01 -2.65649e+00 -2.36558e+00 -2.94740e+00 -2.98589e+00 -2.78834e+00 -3.18343e+00
7.84000e+03 1.90000e+01 -2.65649e+00 -2.36558e+00 -2.94740e+00 -2.99022e+00 -2.79617e+00 -3.18426e+00
8.00000e+03 2.00000e+01 -2.88091e+00 -2.50932e+00 -3.25249e+00 -2.99453e+00 -2.80415e+00 -3.18492e+00
8.16000e+03 2.00000e+01 -2.88091e+00 -2.50932e+00 -3.25249e+00 -2.99881e+00 -2.81224e+00 -3.18539e+00
8.32000e+03 2.00000e+01 -2.88091e+00 -2.50932e+00 -3.25249e+00 -3.00303e+00 -2.82039e+00 -3.18566e+00
8.48000e+03 2.10000e+01 -2.71638e+00 -2.36483e+00 -3.06794e+00 -3.00715e+00 -2.82858e+00 -3.18572e+00
8.64000e+03 2.10000e+01 -2.71638e+00 -2.36483e+00 -3.06794e+00 -3.01115e+00 -2.83675e+00 -3.18554e+00
8.80000e+03 2.20000e+01 -2.66450e+00 -2.36366e+00 -2.96534e+00 -3.01500e+00 -2.84488e+00 -3.18512e+00
8.96000e+03 2.20000e+01 -2.66450e+00 -2.36366e+00 -2.96534e+00 -3.01869e+00 -2.85291e+00 -3.18447e+00
9.12000e+03 2.20000e+01 -2.66450e+00 -2.36366e+00 -2.96534e+00 -3.02220e+00 -2.86081e+00 -3.18358e+00
9.28000e+03 2.30000e+01 -2.68769e+00 -2.39381e+00 -2.98156e+00 -3.02550e+00 -2.86856e+00 -3.18244e+00
9.44000e+03 2.30000e+01 -2.68769e+00 -2.39381e+00 -2.98156e+00 -3.02858e+00 -2.87610e+00 -3.18106e+00
9.60000e+03 2.40000e+01 -2.43412e+00 -2.27292e+00 -2.59533e+00 -3.03143e+00 -2.88341e+00 -3.17945e+00
9.76000e+03 2.40000e+01 -2.43412e+00 -2.27292e+00 -2.59533e+00 -3.03403e+00 -2.89046e+00 -3.17761e+00
9.92000e+03 2.40000e+01 -2.43412e+00 -2.27292e+00 -2.59533e+00 -3.03638e+00 -2.89721e+00 -3.17555e+00
1.00800e+04 2.50000e+01 -2.52621e+00 -2.35265e+00 -2.69977e+00 -3.03846e+00 -2.90364e+00 -3.17328e+00
1.02400e+04 2.50000e+01 -2.52621e+00 -2.35265e+00 -2.69977e+00 -3.04026e+00 -2.90972e+00 -3.17081e+00
1.04000e+04 2.60000e+01 -2.58120e+00 -2.30695e+00 -2.85544e+00 -3.04178e+00 -2.91543e+00 -3.16813e+00
1.05600e+04 2.60000e+01 -2.58120e+00 -2.30695e+00 -2.85544e+00 -3.04301e+00 -2.92076e+00 -3.16527e+00
1.07200e+04 2.60000e+01 -2.58120e+00 -2.30695e+00 -2.85544e+00 -3.04394e+00 -2.92568e+00 -3.16221e+00
1.08800e+04 2.70000e+01 -2.70979e+00 -2.34616e+00 -3.07342e+00 -3.04457e+00 -2.93019e+00 -3.15896e+00
1.10400e+04 2.70000e+01 -2.70979e+00 -2.34616e+00 -3.07342e+00 -3.04489e+00 -2.93428e+00 -3.15551e+00
1.12000e+04 2.80000e+01 -2.56502e+00 -2.18865e+00 -2.94138e+00 -3.04490e+00 -2.93794e+00 -3.15186e+00
1.13600e+04 2.80000e+01 -2.56502e+00 -2.18865e+00 -2.94138e+00 -3.04459e+00 -2.94117e+00 -3.14800e+00
1.15200e+04 2.80000e+01 -2.56502e+00 -2.18865e+00 -2.94138e+00 -3.04396e+00 -2.94398e+00 -3.14393e+00
1.16800e+04 2.90000e+01 -2.84994e+00 -2.47122e+00 -3.22866e+00 -3.04300e+00 -2.94637e+00 -3.13962e+00
1.18400e+04 2.90000e+01 -2.84994e+00 -2.47122e+00 -3.22866e+00 -3.04170e+00 -2.94833e+00 -3.13506e+00
1.20000e+04 3.00000e+01 -2.76837e+00 -2.51222e+00 -3.02451e+00 -3.04006e+00 -2.94989e+00 -3.13024e+00
1.21600e+04 3.00000e+01 -2.76837e+00 -2.51222e+00 -3.02451e+00 -3.03808e+00 -2.95103e+00 -3.12514e+00
1.23200e+04 3.00000e+01 -2.76837e+00 -2.51222e+00 -3.02451e+00 -3.03575e+00 -2.95176e+00 -3.11974e+00
1.24800e+04 3.10000e+01 -2.35456e+00 -2.12205e+00 -2.58706e+00 -3.03307e+00 -2.95209e+00 -3.11405e+00
1.26400e+04 3.10000e+01 -2.35456e+00 -2.12205e+00 -2.58706e+00 -3.03004e+00 -2.95203e+00 -3.10805e+00
1.28000e+04 3.20000e+01 -2.46213e+00 -2.12129e+00 -2.80297e+00 -3.02664e+00 -2.95155e+00 -3.10173e+00
1.29600e+04 3.20000e+01 -2.46213e+00 -2.12129e+00 -2.80297e+00 -3.02288e+00 -2.95066e+00 -3.09509e+00
1.31200e+04 3.20000e+01 -2.46213e+00 -2.12129e+00 -2.80297e+00 -3.01875e+00 -2.94936e+00 -3.08814e+00
1.32800e+04 3.30000e+01 -2.53304e+00 -2.27428e+00 -2.79180e+00 -3.01426e+00 -2.94763e+00 -3.08089e+00
1.34400e+04 3.30000e+01 -2.53304e+00 -2.27428e+00 -2.79180e+00 -3.00942e+00 -2.94547e+00 -3.07336e+00
1.36000e+04 3.40000e+01 -2.10639e+00 -1.78179e+00 -2.43100e+00 -3.00421e+00 -2.94285e+00 -3.06557e+00
1.37600e+04 3.40000e+01 -2.10639e+00 -1.78179e+00 -2.43100e+00 -2.99865e+00 -2.93975e+00 -3.05754e+00
1.39200e+04 3.40000e+01 -2.10639e+00 -1.78179e+00 -2.43100e+00 -2.99275e+00 -2.93618e+00 -3.04932e+00
1.40800e+04 3.50000e+01 -2.34577e+00 -2.16229e+00 -2.52926e+00 -2.98652e+00 -2.93208e+00 -3.04095e+00
1.42400e+04 3.50000e+01 -2.34577e+00 -2.16229e+00 -2.52926e+00 -2.97996e+00 -2.92745e+00 -3.03247e+00
1.44000e+04 3.60000e+01 -2.10281e+00 -1.83402e+00 -2.37160e+00 -2.97311e+00 -2.92226e+00 -3.02396e+00
1.45600e+04 3.60000e+01 -2.10281e+00 -1.83402e+00 -2.37160e+00 -2.96596e+00 -2.91647e+00 -3.01545e+00
1.47200e+04 3.60000e+01 -2.10281e+00 -1.83402e+00 -2.37160e+00 -2.95855e+00 -2.91008e+00 -3.00702e+00
1.48800e+04 3.70000e+01 -2.31055e+00 -2.05006e+00 -2.57104e+00 -2.95089e+00 -2.90306e+00 -2.99872e+00
1.50400e+04 3.70000e+01 -2.31055e+00 -2.05006e+00 -2.57104e+00 -2.94301e+00 -2.89541e+00 -2.99060e+00
1.52000e+04 3.80000e+01 -2.20681e+00 -2.03288e+00 -2.38074e+00 -2.93492e+00 -2.88713e+00 -2.98270e+00
1.53600e+04 3.80000e+01 -2.20681e+00 -2.03288e+00 -2.38074e+00 -2.92664e+00 -2.87824e+00 -2.97504e+00
1.55200e+04 3.80000e+01 -2.20681e+00 -2.03288e+00 -2.38074e+00 -2.91820e+00 -2.86877e+00 -2.96763e+00
1.56800e+04 3.90000e+01 -2.09468e+00 -1.82809e+00 -2.36127e+00 -2.90962e+00 -2.85877e+00 -2.96047e+00
1.58400e+04 3.90000e+01 -2.09468e+00 -1.82809e+00 -2.36127e+00 -2.90092e+00 -2.84829e+00 -2.95354e+00
1.60000e+04 4.00000e+01 -1.97793e+00 -1.54393e+00 -2.41193e+00 -2.89210e+00 -2.83740e+00 -2.94680e+00
1.61600e+04 4.00000e+01 -1.97793e+00 -1.54393e+00 -2.41193e+00 -2.88320e+00 -2.82616e+00 -2.94023e+00
1.63200e+04 4.00000e+01 -1.97793e+00 -1.54393e+00 -2.41193e+00 -2.87421e+00 -2.81464e+00 -2.93379e+00
1.64800e+04 4.10000e+01 -2.00473e+00 -1.64952e+00 -2.35995e+00 -2.86516e+00 -2.80289e+00 -2.92743e+00
1.66400e+04 4.10000e+01 -2.00473e+00 -1.64952e+00 -2.35995e+00 -2.85604e+00 -2.79096e+00 -2.92112e+00
1.68000e+04 4.20000e+01 -2.00069e+00 -1.89663e+00 -2.10475e+00 -2.84686e+00 -2.77891e+00 -2.91482e+00
1.69600e+04 4.20000e+01 -2.00069e+00 -1.89663e+00 -2.10475e+00 -2.83763e+00 -2.76677e+00 -2.90848e+00
1.71200e+04 4.20000e+01 -2.00069e+00 -1.89663e+00 -2.10475e+00 -2.82834e+00 -2.75460e+00 -2.90208e+00
1.72800e+04 4.30000e+01 -1.91296e+00 -1.65233e+00 -2.17358e+00 -2.81899e+00 -2.74242e+00 -2.89556e+00
1.74400e+04 4.30000e+01 -1.91296e+00 -1.65233e+00 -2.17358e+00 -2.80958e+00 -2.73025e+00 -2.88891e+00
1.76000e+04 4.40000e+01 -2.04532e+00 -1.78384e+00 -2.30679e+00 -2.80010e+00 -2.71812e+00 -2.88209e+00
1.77600e+04 4.40000e+01 -2.04532e+00 -1.78384e+00 -2.30679e+00 -2.79054e+00 -2.70603e+00 -2.87506e+00
1.79200e+04 4.40000e+01 -2.04532e+00 -1.78384e+00 -2.30679e+00 -2.78090e+00 -2.69399e+00 -2.86780e+00
1.80800e+04 4.50000e+01 -2.19608e+00 -2.01823e+00 -2.37393e+00 -2.77115e+00 -2.68201e+00 -2.86029e+00
1.82400e+04 4.50000e+01 -2.19608e+00 -2.01823e+00 -2.37393e+00 -2.76130e+00 -2.67010e+00 -2.85250e+00
1.84000e+04 4.60000e+01 -1.89193e+00 -1.58020e+00 -2.20366e+00 -2.75133e+00 -2.65823e+00 -2.84443e+00
1.85600e+04 4.60000e+01 -1.89193e+00 -1.58020e+00 -2.20366e+00 -2.74122e+00 -2.64640e+00 -2.83604e+00
1.87200e+04 4.60000e+01 -1.89193e+00 -1.58020e+00 -2.20366e+00 -2.73097e+00 -2.63462e+00 -2.82733e+00
1.88800e+04 4.70000e+01 -1.82869e+00 -1.58216e+00 -2.07522e+00 -2.72057e+00 -2.62284e+00 -2.81829e+00
1.90400e+04 4.70000e+01 -1.82869e+00 -1.58216e+00 -2.07522e+00 -2.70999e+00 -2.61106e+00 -2.80892e+00
1.92000e+04 4.80000e+01 -1.87440e+00 -1.69619e+00 -2.05261e+00 -2.69924e+00 -2.59927e+00 -2.79922e+00
1.93600e+04 4.80000e+01 -1.87440e+00 -1.69619e+00 -2.05261e+00 -2.68830e+00 -2.58744e+00 -2.78917e+00
1.95200e+04 4.80000e+01 -1.87440e+00 -1.69619e+00 -2.05261e+00 -2.67717e+00 -2.57556e+00 -2.77879e+00
1.96800e+04 4.90000e+01 -1.69800e+00 -1.55770e+00 -1.83831e+00 -2.66584e+00 -2.56360e+00 -2.76807e+00
1.98400e+04 4.90000e+01 -1.69800e+00 -1.55770e+00 -1.83831e+00 -2.65429e+00 -2.55154e+00 -2.75704e+00
2.00000e+04 5.00000e+01 -1.86592e+00 -1.58726e+00 -2.14459e+00 -2.64253e+00 -2.53938e+00 -2.74569e+00
2.01600e+04 5.00000e+01 -1.86592e+00 -1.58726e+00 -2.14459e+00 -2.63057e+00 -2.52709e+00 -2.73404e+00
2.03200e+04 5.00000e+01 -1.86592e+00 -1.58726e+00 -2.14459e+00 -2.61838e+00 -2.51466e+00 -2.72210e+00
2.04800e+04 5.10000e+01 -1.78851e+00 -1.52542e+00 -2.05160e+00 -2.60599e+00 -2.50208e+00 -2.70989e+00
2.06400e+04 5.10000e+01 -1.78851e+00 -1.52542e+00 -2.05160e+00 -2.59339e+00 -2.48935e+00 -2.69743e+00
2.08000e+04 5.20000e+01 -1.76752e+00 -1.53666e+00 -1.99838e+00 -2.58059e+00 -2.47645e+00 -2.68474e+00
2.09600e+04 5.20000e+01 -1.76752e+00 -1.53666e+00 -1.99838e+00 -2.56760e+00 -2.46338e+00 -2.67182e+00
2.11200e+04 5.20000e+01 -1.76752e+00 -1.53666e+00 -1.99838e+00 -2.55443e+00 -2.45014e+00 -2.65872e+00
2.12800e+04 5.30000e+01 -1.89994e+00 -1.60907e+00 -2.19081e+00 -2.54109e+00 -2.43675e+00 -2.64543e+00
2.14400e+04 5.30000e+01 -1.89994e+00 -1.60907e+00 -2.19081e+00 -2.52759e+00 -2.42319e+00 -2.63199e+00
2.16000e+04 5.40000e+01 -1.58811e+00 -1.35456e+00 -1.82167e+00 -2.51395e+00 -2.40949e+00 -2.61841e+00
2.17600e+04 5.40000e+01 -1.58811e+00 -1.35456e+00 -1.82167e+00 -2.50018e+00 -2.39564e+00 -2.60471e+00
2.19200e+04 5.40000e+01 -1.58811e+00 -1.35456e+00 -1.82167e+00 -2.48629e+00 -2.38166e+00 -2.59091e+00
2.20800e+04 5.50000e+01 -1.76968e+00 -1.43847e+00 -2.10088e+00 -2.47230e+00 -2.36758e+00 -2.57701e+00
2.22400e+04 5.50000e+01 -1.76968e+00 -1.43847e+00 -2.10088e+00 -2.45822e+00 -2.35340e+00 -2.56305e+00
2.24000e+04 5.60000e+01 -1.70963e+00 -1.53206e+00 -1.88720e+00 -2.44408e+00 -2.33913e+00 -2.54902e+00
2.25600e+04 5.60000e+01 -1.70963e+00 -1.53206e+00 -1.88720e+00 -2.42987e+00 -2.32480e+00 -2.53493e+00
2.27200e+04 5.60000e+01 -1.70963e+00 -1.53206e+00 -1.88720e+00 -2.41562e+00 -2.31043e+00 -2.52081e+00
2.28800e+04 5.70000e+01 -1.46895e+00 -1.30006e+00 -1.63785e+00 -2.40134e+00 -2.29603e+00 -2.50665e+00
2.30400e+04 5.70000e+01 -1.46895e+00 -1.30006e+00 -1.63785e+00 -2.38704e+00 -2.28162e+00 -2.49246e+00
2.32000e+04 5.80000e+01 -1.63018e+00 -1.43940e+00 -1.82095e+00 -2.37273e+00 -2.26721e+00 -2.47826e+00
2.33600e+04 5.80000e+01 -1.63018e+00 -1.43940e+00 -1.82095e+00 -2.35844e+00 -2.25283e+00 -2.46404e+00
2.35200e+04 5.80000e+01 -1.63018e+00 -1.43940e+00 -1.82095e+00 -2.34415e+00 -2.23849e+00 -2.44982e+00
2.36800e+04 5.90000e+01 -1.45355e+00 -1.26491e+00 -1.64219e+00 -2.32990e+00 -2.22420e+00 -2.43560e+00
2.38400e+04 5.90000e+01 -1.45355e+00 -1.26491e+00 -1.64219e+00 -2.31568e+00 -2.20997e+00 -2.42140e+00
2.40000e+04 6.00000e+01 -1.52702e+00 -1.26111e+00 -1.79293e+00 -2.30151e+00 -2.19581e+00 -2.40721e+00
2.41600e+04 6.00000e+01 -1.52702e+00 -1.26111e+00 -1.79293e+00 -2.28740e+00 -2.18174e+00 -2.39306e+00
2.43200e+04 6.00000e+01 -1.52702e+00 -1.26111e+00 -1.79293e+00 -2.27335e+00 -2.16775e+00 -2.37894e+00
2.44800e+04 6.10000e+01 -1.32408e+00 -1.21793e+00 -1.43023e+00 -2.25937e+00 -2.15384e+00 -2.36489e+00
2.46400e+04 6.10000e+01 -1.32408e+00 -1.21793e+00 -1.43023e+00 -2.24546e+00 -2.14003e+00 -2.35090e+00
2.48000e+04 6.20000e+01 -1.45547e+00 -1.18381e+00 -1.72713e+00 -2.23165e+00 -2.12630e+00 -2.33699e+00
2.49600e+04 6.20000e+01 -1.45547e+00 -1.18381e+00 -1.72713e+00 -2.21792e+00 -2.11265e+00 -2.32318e+00
2.51200e+04 6.20000e+01 -1.45547e+00 -1.18381e+00 -1.72713e+00 -2.20428e+00 -2.09908e+00 -2.30948e+00
2.52800e+04 6.30000e+01 -1.57692e+00 -1.30618e+00 -1.84765e+00 -2.19075e+00 -2.08558e+00 -2.29591e+00
2.54400e+04 6.30000e+01 -1.57692e+00 -1.30618e+00 -1.84765e+00 -2.17731e+00 -2.07214e+00 -2.28248e+00
2.56000e+04 6.40000e+01 -1.33921e+00 -1.19820e+00 -1.48022e+00 -2.16398e+00 -2.05876e+00 -2.26920e+00
2.57600e+04 6.40000e+01 -1.33921e+00 -1.19820e+00 -1.48022e+00 -2.15075e+00 -2.04542e+00 -2.25608e+00
2.59200e+04 6.40000e+01 -1.33921e+00 -1.19820e+00 -1.48022e+00 -2.13762e+00 -2.03211e+00 -2.24314e+00
2.60800e+04 6.50000e+01 -1.19554e+00 -1.06146e+00 -1.32962e+00 -2.12460e+00 -2.01883e+00 -2.23036e+00
2.62400e+04 6.50000e+01 -1.19554e+00 -1.06146e+00 -1.32962e+00 -2.11166e+00 -2.00557e+00 -2.21776e+00
2.64000e+04 6.60000e+01 -1.37292e+00 -1.19756e+00 -1.54828e+00 -2.09883e+00 -1.99233e+00 -2.20534e+00
2.65600e+04 6.60000e+01 -1.37292e+00 -1.19756e+00 -1.54828e+00 -2.08608e+00 -1.97909e+00 -2.19308e+00
2.67200e+04 6.60000e+01 -1.37292e+00 -1.19756e+00 -1.54828e+00 -2.07342e+00 -1.96586e+00 -2.18098e+00
2.68800e+04 6.70000e+01 -1.28293e+00 -1.16249e+00 -1.40338e+00 -2.06084e+00 -1.95264e+00 -2.16904e+00
2.70400e+04 6.70000e+01 -1.28293e+00 -1.16249e+00 -1.40338e+00 -2.04833e+00 -1.93942e+00 -2.15724e+00
2.72000e+04 6.80000e+01 -1.26040e+00 -1.15104e+00 -1.36976e+00 -2.03588e+00 -1.92620e+00 -2.14556e+00
2.73600e+04 6.80000e+01 -1.26040e+00 -1.15104e+00 -1.36976e+00 -2.02349e+00 -1.91298e+00 -2.13399e+00
2.75200e+04 6.80000e+01 -1.26040e+00 -1.15104e+00 -1.36976e+00 -2.01114e+00 -1.89977e+00 -2.12251e+00
2.76800e+04 6.90000e+01 -1.21604e+00 -1.03619e+00 -1.39589e+00 -1.99884e+00 -1.88658e+00 -2.11109e+00
2.78400e+04 6.90000e+01 -1.21604e+00 -1.03619e+00 -1.39589e+00 -1.98657e+00 -1.87339e+00 -2.09975e+00
2.80000e+04 7.00000e+01 -1.20933e+00 -1.09995e+00 -1.31871e+00 -1.97432e+00 -1.86021e+00 -2.08843e+00
2.81600e+04 7.00000e+01 -1.20933e+00 -1.09995e+00 -1.31871e+00 -1.96210e+00 -1.84706e+00 -2.07713e+00
2.83200e+04 7.00000e+01 -1.20933e+00 -1.09995e+00 -1.31871e+00 -1.94988e+00 -1.83393e+00 -2.06583e+00
2.84800e+04 7.10000e+01 -1.43376e+00 -1.26411e+00 -1.60341e+00 -1.93767e+00 -1.82082e+00 -2.05453e+00
2.86400e+04 7.10000e+01 -1.43376e+00 -1.26411e+00 -1.60341e+00 -1.92546e+00 -1.80773e+00 -2.04319e+00
2.88000e+04 7.20000e+01 -1.11944e+00 -9.72417e-01 -1.26646e+00 -1.91325e+00 -1.79469e+00 -2.03180e+00
2.89600e+04 7.20000e+01 -1.11944e+00 -9.72417e-01 -1.26646e+00 -1.90102e+00 -1.78168e+00 -2.02036e+00
2.91200e+04 7.20000e+01 -1.11944e+00 -9.72417e-01 -1.26646e+00 -1.88878e+00 -1.76872e+00 -2.00885e+00
2.92800e+04 7.30000e+01 -1.27976e+00 -1.09171e+00 -1.46781e+00 -1.87653e+00 -1.75580e+00 -1.99725e+00
2.94400e+04 7.30000e+01 -1.27976e+00 -1.09171e+00 -1.46781e+00 -1.86425e+00 -1.74294e+00 -1.98556e+00
2.96000e+04 7.40000e+01 -1.12169e+00 -1.03510e+00 -1.20827e+00 -1.85195e+00 -1.73014e+00 -1.97376e+00
2.97600e+04 7.40000e+01 -1.12169e+00 -1.03510e+00 -1.20827e+00 -1.83963e+00 -1.71741e+00 -1.96185e+00
2.99200e+04 7.40000e+01 -1.12169e+00 -1.03510e+00 -1.20827e+00 -1.82728e+00 -1.70476e+00 -1.94981e+00
3.00800e+04 7.50000e+01 -1.17673e+00 -9.92284e-01 -1.36118e+00 -1.81491e+00 -1.69219e+00 -1.93763e+00
3.02400e+04 7.50000e+01 -1.17673e+00 -9.92284e-01 -1.36118e+00 -1.80251e+00 -1.67971e+00 -1.92532e+00
3.04000e+04 7.60000e+01 -1.26777e+00 -1.04163e+00 -1.49391e+00 -1.79010e+00 -1.66734e+00 -1.91286e+00
3.05600e+04 7.60000e+01 -1.26777e+00 -1.04163e+00 -1.49391e+00 -1.77766e+00 -1.65506e+00 -1.90025e+00
3.07200e+04 7.60000e+01 -1.26777e+00 -1.04163e+00 -1.49391e+00 -1.76520e+00 -1.64291e+00 -1.88749e+00
3.08800e+04 7.70000e+01 -1.23237e+00 -1.04655e+00 -1.41820e+00 -1.75273e+00 -1.63088e+00 -1.87458e+00
3.10400e+04 7.70000e+01 -1.23237e+00 -1.04655e+00 -1.41820e+00 -1.74026e+00 -1.61899e+00 -1.86152e+00
3.12000e+04 7.80000e+01 -1.09791e+00 -9.91558e-01 -1.20427e+00 -1.72778e+00 -1.60723e+00 -1.84832e+00
3.13600e+04 7.80000e+01 -1.09791e+00 -9.91558e-01 -1.20427e+00 -1.71530e+00 -1.59562e+00 -1.83498e+00
3.15200e+04 7.80000e+01 -1.09791e+00 -9.91558e-01 -1.20427e+00 -1.70283e+00 -1.58417e+00 -1.82150e+00
3.16800e+04 7.90000e+01 -1.12764e+00 -1.06446e+00 -1.19082e+00 -1.69039e+00 -1.57287e+00 -1.80790e+00
3.18400e+04 7.90000e+01 -1.12764e+00 -1.06446e+00 -1.19082e+00 -1.67797e+00 -1.56173e+00 -1.79420e+00
3.20000e+04 8.00000e+01 -1.02265e+00 -9.53086e-01 -1.09221e+00 -1.66558e+00 -1.55076e+00 -1.78040e+00
3.21600e+04 8.00000e+01 -1.02265e+00 -9.53086e-01 -1.09221e+00 -1.65324e+00 -1.53996e+00 -1.76652e+00
3.23200e+04 8.00000e+01 -1.02265e+00 -9.53086e-01 -1.09221e+00 -1.64095e+00 -1.52933e+00 -1.75257e+00
3.24800e+04 8.10000e+01 -1.10363e+00 -1.04466e+00 -1.16261e+00 -1.62872e+00 -1.51886e+00 -1.73859e+00
3.26400e+04 8.10000e+01 -1.10363e+00 -1.04466e+00 -1.16261e+00 -1.61657e+00 -1.50856e+00 -1.72458e+00
3.28000e+04 8.20000e+01 -1.03465e+00 -9.48916e-01 -1.12038e+00 -1.60450e+00 -1.49843e+00 -1.71056e+00
3.29600e+04 8.20000e+01 -1.03465e+00 -9.48916e-01 -1.12038e+00 -1.59251e+00 -1.48845e+00 -1.69658e+00
3.31200e+04 8.20000e+01 -1.03465e+00 -9.48916e-01 -1.12038e+00 -1.58063e+00 -1.47863e+00 -1.68263e+00
3.32800e+04 8.30000e+01 -1.02470e+00 -9.46332e-01 -1.10306e+00 -1.56886e+00 -1.46896e+00 -1.66876e+00
3.34400e+04 8.30000e+01 -1.02470e+00 -9.46332e-01 -1.10306e+00 -1.55720e+00 -1.45943e+00 -1.65498e+00
3.36000e+04 8.40000e+01 -1.00883e+00 -8.67287e-01 -1.15037e+00 -1.54567e+00 -1.45002e+00 -1.64133e+00
3.37600e+04 8.40000e+01 -1.00883e+00 -8.67287e-01 -1.15037e+00 -1.53428e+00 -1.44074e+00 -1.62782e+00
3.39200e+04 8.40000e+01 -1.00883e+00 -8.67287e-01 -1.15037e+00 -1.52302e+00 -1.43157e+00 -1.61448e+00
3.40800e+04 8.50000e+01 -1.07858e+00 -9.27913e-01 -1.22924e+00 -1.51192e+00 -1.42250e+00 -1.60134e+00
3.42400e+04 8.50000e+01 -1.07858e+00 -9.27913e-01 -1.22924e+00 -1.50096e+00 -1.41351e+00 -1.58841e+00
3.44000e+04 8.60000e+01 -1.06390e+00 -1.03128e+00 -1.09652e+00 -1.49016e+00 -1.40461e+00 -1.57572e+00
3.45600e+04 8.60000e+01 -1.06390e+00 -1.03128e+00 -1.09652e+00 -1.47953e+00 -1.39578e+00 -1.56327e+00
3.47200e+04 8.60000e+01 -1.06390e+00 -1.03128e+00 -1.09652e+00 -1.46905e+00 -1.38700e+00 -1.55110e+00
3.48800e+04 8.70000e+01 -1.11474e+00 -9.96266e-01 -1.23322e+00 -1.45874e+00 -1.37827e+00 -1.53921e+00
3.50400e+04 8.70000e+01 -1.11474e+00 -9.96266e-01 -1.23322e+00 -1.44860e+00 -1.36958e+00 -1.52761e+00
3.52000e+04 8.80000e+01 -1.12094e+00 -1.02341e+00 -1.21846e+00 -1.43862e+00 -1.36093e+00 -1.51630e+00
3.53600e+04 8.80000e+01 -1.12094e+00 -1.02341e+00 -1.21846e+00 -1.42880e+00 -1.35230e+00 -1.50529e+00
3.55200e+04 8.80000e+01 -1.12094e+00 -1.02341e+00 -1.21846e+00 -1.41914e+00 -1.34370e+00 -1.49458e+00
3.56800e+04 8.90000e+01 -9.19363e-01 -8.80652e-01 -9.58074e-01 -1.40963e+00 -1.33512e+00 -1.48414e+00
3.58400e+04 8.90000e+01 -9.19363e-01 -8.80652e-01 -9.58074e-01 -1.40028e+00 -1.32657e+00 -1.47400e+00
3.60000e+04 9.00000e+01 -1.06096e+00 -9.92076e-01 -1.12985e+00 -1.39108e+00 -1.31804e+00 -1.46412e+00
3.61600e+04 9.00000e+01 -1.06096e+00 -9.92076e-01 -1.12985e+00 -1.38202e+00 -1.30953e+00 -1.45450e+00
3.63200e+04 9.00000e+01 -1.06096e+00 -9.92076e-01 -1.12985e+00 -1.37309e+00 -1.30105e+00 -1.44512e+00
3.64800e+04 9.10000e+01 -9.99500e-01 -9.07582e-01 -1.09142e+00 -1.36430e+00 -1.29262e+00 -1.43597e+00
3.66400e+04 9.10000e+01 -9.99500e-01 -9.07582e-01 -1.09142e+00 -1.35563e+00 -1.28422e+00 -1.42703e+00
3.68000e+04 9.20000e+01 -9.67622e-01 -8.43443e-01 -1.09180e+00 -1.34707e+00 -1.27588e+00 -1.41827e+00
3.69600e+04 9.20000e+01 -9.67622e-01 -8.43443e-01 -1.09180e+00 -1.33864e+00 -1.26760e+00 -1.40969e+00
3.71200e+04 9.20000e+01 -9.67622e-01 -8.43443e-01 -1.09180e+00 -1.33032e+00 -1.25938e+00 -1.40126e+00
3.72800e+04 9.30000e+01 -9.38574e-01 -8.36782e-01 -1.04037e+00 -1.32211e+00 -1.25125e+00 -1.39297e+00
3.74400e+04 9.30000e+01 -9.38574e-01 -8.36782e-01 -1.04037e+00 -1.31400e+00 -1.24319e+00 -1.38481e+00
3.76000e+04 9.40000e+01 -9.40986e-01 -8.38421e-01 -1.04355e+00 -1.30600e+00 -1.23523e+00 -1.37676e+00
3.77600e+04 9.40000e+01 -9.40986e-01 -8.38421e-01 -1.04355e+00 -1.29809e+00 -1.22738e+00 -1.36881e+00
3.79200e+04 9.40000e+01 -9.40986e-01 -8.38421e-01 -1.04355e+00 -1.29029e+00 -1.21963e+00 -1.36096e+00
3.80800e+04 9.50000e+01 -9.33214e-01 -8.39027e-01 -1.02740e+00 -1.28259e+00 -1.21200e+00 -1.35318e+00
3.82400e+04 9.50000e+01 -9.33214e-01 -8.39027e-01 -1.02740e+00 -1.27500e+00 -1.20450e+00 -1.34549e+00
3.84000e+04 9.60000e+01 -8.81549e-01 -7.75486e-01 -9.87612e-01 -1.26750e+00 -1.19712e+00 -1.33787e+00
3.85600e+04 9.60000e+01 -8.81549e-01 -7.75486e-01 -9.87612e-01 -1.26011e+00 -1.18989e+00 -1.33033e+00
3.87200e+04 9.60000e+01 -8.81549e-01 -7.75486e-01 -9.87612e-01 -1.25282e+00 -1.18280e+00 -1.32284e+00
3.88800e+04 9.70000e+01 -9.08727e-01 -8.43325e-01 -9.74129e-01 -1.24565e+00 -1.17586e+00 -1.31543e+00
3.90400e+04 9.70000e+01 -9.08727e-01 -8.43325e-01 -9.74129e-01 -1.23857e+00 -1.16907e+00 -1.30808e+00
3.92000e+04 9.80000e+01 -1.03104e+00 -9.47632e-01 -1.11445e+00 -1.23162e+00 -1.16243e+00 -1.30080e+00
3.93600e+04 9.80000e+01 -1.03104e+00 -9.47632e-01 -1.11445e+00 -1.22477e+00 -1.15595e+00 -1.29358e+00
3.95200e+04 9.80000e+01 -1.03104e+00 -9.47632e-01 -1.11445e+00 -1.21803e+00 -1.14963e+00 -1.28644e+00
3.96800e+04 9.90000e+01 -8.68453e-01 -7.40573e-01 -9.96332e-01 -1.21141e+00 -1.14346e+00 -1.27936e+00
3.98400e+04 9.90000e+01 -8.68453e-01 -7.40573e-01 -9.96332e-01 -1.20490e+00 -1.13745e+00 -1.27235e+00
4.00000e+04 1.00000e+02 -8.91976e-01 -7.99594e-01 -9.84357e-01 -1.19850e+00 -1.13159e+00 -1.26541e+00
4.01600e+04 1.00000e+02 -8.91976e-01 -7.99594e-01 -9.84357e-01 -1.19221e+00 -1.12587e+00 -1.25855e+00
4.03200e+04 1.00000e+02 -8.91976e-01 -7.99594e-01 -9.84357e-01 -1.18603e+00 -1.12029e+00 -1.25176e+00
4.04800e+04 1.01000e+02 -9.41900e-01 -8.91902e-01 -9.91898e-01 -1.17995e+00 -1.11485e+00 -1.24505e+00
4.06400e+04 1.01000e+02 -9.41900e-01 -8.91902e-01 -9.91898e-01 -1.17397e+00 -1.10953e+00 -1.23841e+00
4.08000e+04 1.02000e+02 -8.12908e-01 -7.06667e-01 -9.19149e-01 -1.16809e+00 -1.10434e+00 -1.23185e+00
4.09600e+04 1.02000e+02 -8.12908e-01 -7.06667e-01 -9.19149e-01 -1.16231e+00 -1.09926e+00 -1.22536e+00
4.11200e+04 1.02000e+02 -8.12908e-01 -7.06667e-01 -9.19149e-01 -1.15661e+00 -1.09427e+00 -1.21895e+00
4.12800e+04 1.03000e+02 -9.00144e-01 -8.32607e-01 -9.67680e-01 -1.15100e+00 -1.08938e+00 -1.21262e+00
4.14400e+04 1.03000e+02 -9.00144e-01 -8.32607e-01 -9.67680e-01 -1.14547e+00 -1.08458e+00 -1.20636e+00
4.16000e+04 1.04000e+02 -9.55360e-01 -8.62967e-01 -1.04775e+00 -1.14000e+00 -1.07984e+00 -1.20016e+00
4.17600e+04 1.04000e+02 -9.55360e-01 -8.62967e-01 -1.04775e+00 -1.13461e+00 -1.07518e+00 -1.19405e+00
4.19200e+04 1.04000e+02 -9.55360e-01 -8.62967e-01 -1.04775e+00 -1.12929e+00 -1.07057e+00 -1.18800e+00
4.20800e+04 1.05000e+02 -7.76867e-01 -7.14588e-01 -8.39147e-01 -1.12402e+00 -1.06602e+00 -1.18202e+00
4.22400e+04 1.05000e+02 -7.76867e-01 -7.14588e-01 -8.39147e-01 -1.11880e+00 -1.06152e+00 -1.17609e+00
4.24000e+04 1.06000e+02 -8.39991e-01 -8.08068e-01 -8.71914e-01 -1.11364e+00 -1.05705e+00 -1.17023e+00
4.25600e+04 1.06000e+02 -8.39991e-01 -8.08068e-01 -8.71914e-01 -1.10853e+00 -1.05264e+00 -1.16442e+00
4.27200e+04 1.06000e+02 -8.39991e-01 -8.08068e-01 -8.71914e-01 -1.10346e+00 -1.04824e+00 -1.15867e+00
4.28800e+04 1.07000e+02 -8.20010e-01 -7.66365e-01 -8.73655e-01 -1.09843e+00 -1.04389e+00 -1.15297e+00
4.30400e+04 1.07000e+02 -8.20010e-01 -7.66365e-01 -8.73655e-01 -1.09344e+00 -1.03957e+00 -1.14731e+00
4.32000e+04 1.08000e+02 -8.61202e-01 -7.20763e-01 -1.00164e+00 -1.08849e+00 -1.03528e+00 -1.14170e+00
4.33600e+04 1.08000e+02 -8.61202e-01 -7.20763e-01 -1.00164e+00 -1.08357e+00 -1.03102e+00 -1.13612e+00
4.35200e+04 1.08000e+02 -8.61202e-01 -7.20763e-01 -1.00164e+00 -1.07869e+00 -1.02679e+00 -1.13059e+00
4.36800e+04 1.09000e+02 -8.04819e-01 -7.25151e-01 -8.84486e-01 -1.07384e+00 -1.02259e+00 -1.12510e+00
4.38400e+04 1.09000e+02 -8.04819e-01 -7.25151e-01 -8.84486e-01 -1.06903e+00 -1.01843e+00 -1.11964e+00
4.40000e+04 1.10000e+02 -8.22094e-01 -7.61093e-01 -8.83095e-01 -1.06425e+00 -1.01429e+00 -1.11421e+00
4.41600e+04 1.10000e+02 -8.22094e-01 -7.61093e-01 -8.83095e-01 -1.05950e+00 -1.01020e+00 -1.10881e+00
4.43200e+04 1.10000e+02 -8.22094e-01 -7.61093e-01 -8.83095e-01 -1.05479e+00 -1.00613e+00 -1.10345e+00
4.44800e+04 1.11000e+02 -8.43293e-01 -7.69561e-01 -9.17025e-01 -1.05011e+00 -1.00210e+00 -1.09811e+00
4.46400e+04 1.11000e+02 -8.43293e-01 -7.69561e-01 -9.17025e-01 -1.04546e+00 -9.98114e-01 -1.09280e+00
4.48000e+04 1.12000e+02 -7.54270e-01 -6.71761e-01 -8.36779e-01 -1.04085e+00 -9.94165e-01 -1.08753e+00
4.49600e+04 1.12000e+02 -7.54270e-01 -6.71761e-01 -8.36779e-01 -1.03627e+00 -9.90253e-01 -1.08228e+00
4.51200e+04 1.12000e+02 -7.54270e-01 -6.71761e-01 -8.36779e-01 -1.03171e+00 -9.86379e-01 -1.07705e+00
4.52800e+04 1.13000e+02 -8.16765e-01 -7.56922e-01 -8.76607e-01 -1.02720e+00 -9.82547e-01 -1.07186e+00
4.54400e+04 1.13000e+02 -8.16765e-01 -7.56922e-01 -8.76607e-01 -1.02272e+00 -9.78754e-01 -1.06669e+00
4.56000e+04 1.14000e+02 -7.92898e-01 -7.48203e-01 -8.37593e-01 -1.01827e+00 -9.74998e-01 -1.06155e+00
4.57600e+04 1.14000e+02 -7.92898e-01 -7.48203e-01 -8.37593e-01 -1.01386e+00 -9.71280e-01 -1.05644e+00
4.59200e+04 1.14000e+02 -7.92898e-01 -7.48203e-01 -8.37593e-01 -1.00948e+00 -9.67599e-01 -1.05136e+00
4.60800e+04 1.15000e+02 -7.47956e-01 -6.81891e-01 -8.14020e-01 -1.00513e+00 -9.63951e-01 -1.04631e+00
4.62400e+04 1.15000e+02 -7.47956e-01 -6.81891e-01 -8.14020e-01 -1.00081e+00 -9.60332e-01 -1.04128e+00
4.64000e+04 1.16000e+02 -7.66470e-01 -6.97401e-01 -8.35540e-01 -9.96521e-01 -9.56742e-01 -1.03630e+00
4.65600e+04 1.16000e+02 -7.66470e-01 -6.97401e-01 -8.35540e-01 -9.92261e-01 -9.53179e-01 -1.03134e+00
4.67200e+04 1.16000e+02 -7.66470e-01 -6.97401e-01 -8.35540e-01 -9.88033e-01 -9.49639e-01 -1.02643e+00
4.68800e+04 1.17000e+02 -7.63207e-01 -6.71277e-01 -8.55138e-01 -9.83832e-01 -9.46117e-01 -1.02155e+00
4.70400e+04 1.17000e+02 -7.63207e-01 -6.71277e-01 -8.55138e-01 -9.79659e-01 -9.42612e-01 -1.01671e+00
4.72000e+04 1.18000e+02 -7.99762e-01 -7.24932e-01 -8.74591e-01 -9.75515e-01 -9.39118e-01 -1.01191e+00
4.73600e+04 1.18000e+02 -7.99762e-01 -7.24932e-01 -8.74591e-01 -9.71397e-01 -9.35635e-01 -1.00716e+00
4.75200e+04 1.18000e+02 -7.99762e-01 -7.24932e-01 -8.74591e-01 -9.67305e-01 -9.32160e-01 -1.00245e+00
4.76800e+04 1.19000e+02 -6.82784e-01 -6.35665e-01 -7.29904e-01 -9.63240e-01 -9.28689e-01 -9.97790e-01
4.78400e+04 1.19000e+02 -6.82784e-01 -6.35665e-01 -7.29904e-01 -9.59200e-01 -9.25220e-01 -9.93181e-01
4.80000e+04 1.20000e+02 -7.44464e-01 -6.41469e-01 -8.47460e-01 -9.55186e-01 -9.21751e-01 -9.88622e-01
4.81600e+04 1.20000e+02 -7.44464e-01 -6.41469e-01 -8.47460e-01 -9.51196e-01 -9.18281e-01 -9.84112e-01
4.83200e+04 1.20000e+02 -7.44464e-01 -6.41469e-01 -8.47460e-01 -9.47232e-01 -9.14808e-01 -9.79657e-01
4.84800e+04 1.21000e+02 -7.92318e-01 -7.02353e-01 -8.82283e-01 -9.43292e-01 -9.11330e-01 -9.75253e-01
4.86400e+04 1.21000e+02 -7.92318e-01 -7.02353e-01 -8.82283e-01 -9.39375e-01 -9.07848e-01 -9.70902e-01
4.88000e+04 1.22000e+02 -7.22002e-01 -7.08338e-01 -7.35667e-01 -9.35482e-01 -9.04360e-01 -9.66604e-01
4.89600e+04 1.22000e+02 -7.22002e-01 -7.08338e-01 -7.35667e-01 -9.31613e-01 -9.00867e-01 -9.62359e-01
4.91200e+04 1.22000e+02 -7.22002e-01 -7.08338e-01 -7.35667e-01 -9.27766e-01 -8.97368e-01 -9.58165e-01
4.92800e+04 1.23000e+02 -7.20057e-01 -6.69915e-01 -7.70198e-01 -9.23942e-01 -8.93863e-01 -9.54022e-01
4.94400e+04 1.23000e+02 -7.20057e-01 -6.69915e-01 -7.70198e-01 -9.20141e-01 -8.90354e-01 -9.49928e-01
4.96000e+04 1.24000e+02 -7.20663e-01 -6.33357e-01 -8.07969e-01 -9.16362e-01 -8.86840e-01 -9.45884e-01
4.97600e+04 1.24000e+02 -7.20663e-01 -6.33357e-01 -8.07969e-01 -9.12604e-01 -8.83322e-01 -9.41887e-01
4.99200e+04 1.24000e+02 -7.20663e-01 -6.33357e-01 -8.07969e-01 -9.08868e-01 -8.79801e-01 -9.37935e-01
5.00800e+04 1.25000e+02 -7.22874e-01 -6.61946e-01 -7.83803e-01 -9.05153e-01 -8.76280e-01 -9.34026e-01
5.02400e+04 1.25000e+02 -7.22874e-01 -6.61946e-01 -7.83803e-01 -9.01459e-01 -8.72759e-01 -9.30159e-01
5.04000e+04 1.26000e+02 -7.15991e-01 -6.43019e-01 -7.88962e-01 -8.97785e-01 -8.69241e-01 -9.26330e-01
5.05600e+04 1.26000e+02 -7.15991e-01 -6.43019e-01 -7.88962e-01 -8.94133e-01 -8.65729e-01 -9.22536e-01
5.07200e+04 1.26000e+02 -7.15991e-01 -6.43019e-01 -7.88962e-01 -8.90500e-01 -8.62225e-01 -9.18775e-01
5.08800e+04 1.27000e+02 -7.91162e-01 -6.42124e-01 -9.40200e-01 -8.86888e-01 -8.58734e-01 -9.15041e-01
5.10400e+04 1.27000e+02 -7.91162e-01 -6.42124e-01 -9.40200e-01 -8.83296e-01 -8.55258e-01 -9.11334e-01
5.12000e+04 1.28000e+02 -7.53857e-01 -6.98880e-01 -8.08833e-01 -8.79724e-01 -8.51801e-01 -9.07648e-01
5.13600e+04 1.28000e+02 -7.53857e-01 -6.98880e-01 -8.08833e-01 -8.76174e-01 -8.48368e-01 -9.03979e-01
5.15200e+04 1.28000e+02 -7.53857e-01 -6.98880e-01 -8.08833e-01 -8.72644e-01 -8.44964e-01 -9.00324e-01
5.16800e+04 1.29000e+02 -6.87778e-01 -5.90951e-01 -7.84604e-01 -8.69135e-01 -8.41590e-01 -8.96680e-01
5.18400e+04 1.29000e+02 -6.87778e-01 -5.90951e-01 -7.84604e-01 -8.65648e-01 -8.38253e-01 -8.93044e-01
5.20000e+04 1.30000e+02 -7.66355e-01 -7.37485e-01 -7.95225e-01 -8.62184e-01 -8.34955e-01 -8.89413e-01
5.21600e+04 1.30000e+02 -7.66355e-01 -7.37485e-01 -7.95225e-01 -8.58742e-01 -8.31698e-01 -8.85785e-01
5.23200e+04 1.30000e+02 -7.66355e-01 -7.37485e-01 -7.95225e-01 -8.55323e-01 -8.28486e-01 -8.82160e-01
5.24800e+04 1.31000e+02 -7.50058e-01 -6.37333e-01 -8.62782e-01 -8.51929e-01 -8.25321e-01 -8.78537e-01
5.26400e+04 1.31000e+02 -7.50058e-01 -6.37333e-01 -8.62782e-01 -8.48559e-01 -8.22203e-01 -8.74916e-01
5.28000e+04 1.32000e+02 -7.38096e-01 -6.86601e-01 -7.89590e-01 -8.45216e-01 -8.19132e-01 -8.71299e-01
5.29600e+04 1.32000e+02 -7.38096e-01 -6.86601e-01 -7.89590e-01 -8.41900e-01 -8.16110e-01 -8.67690e-01
5.31200e+04 1.32000e+02 -7.38096e-01 -6.86601e-01 -7.89590e-01 -8.38612e-01 -8.13135e-01 -8.64090e-01
5.32800e+04 1.33000e+02 -6.75931e-01 -6.30086e-01 -7.21776e-01 -8.35355e-01 -8.10205e-01 -8.60504e-01
5.34400e+04 1.33000e+02 -6.75931e-01 -6.30086e-01 -7.21776e-01 -8.32129e-01 -8.07319e-01 -8.56939e-01
5.36000e+04 1.34000e+02 -6.94488e-01 -6.15722e-01 -7.73255e-01 -8.28937e-01 -8.04474e-01 -8.53399e-01
5.37600e+04 1.34000e+02 -6.94488e-01 -6.15722e-01 -7.73255e-01 -8.25779e-01 -8.01666e-01 -8.49892e-01
5.39200e+04 1.34000e+02 -6.94488e-01 -6.15722e-01 -7.73255e-01 -8.22660e-01 -7.98892e-01 -8.46428e-01
5.40800e+04 1.35000e+02 -7.28993e-01 -6.35756e-01 -8.22231e-01 -8.19580e-01 -7.96148e-01 -8.43012e-01
5.42400e+04 1.35000e+02 -7.28993e-01 -6.35756e-01 -8.22231e-01 -8.16543e-01 -7.93430e-01 -8.39656e-01
5.44000e+04 1.36000e+02 -6.48181e-01 -5.80184e-01 -7.16179e-01 -8.13550e-01 -7.90732e-01 -8.36368e-01
5.45600e+04 1.36000e+02 -6.48181e-01 -5.80184e-01 -7.16179e-01 -8.10605e-01 -7.88052e-01 -8.33158e-01
5.47200e+04 1.36000e+02 -6.48181e-01 -5.80184e-01 -7.16179e-01 -8.07709e-01 -7.85383e-01 -8.30036e-01
5.48800e+04 1.37000e+02 -6.66366e-01 -6.12229e-01 -7.20503e-01 -8.04867e-01 -7.82723e-01 -8.27010e-01
5.50400e+04 1.37000e+02 -6.66366e-01 -6.12229e-01 -7.20503e-01 -8.02078e-01 -7.80068e-01 -8.24089e-01
5.52000e+04 1.38000e+02 -6.59084e-01 -5.79059e-01 -7.39109e-01 -7.99347e-01 -7.77415e-01 -8.21280e-01
5.53600e+04 1.38000e+02 -6.59084e-01 -5.79059e-01 -7.39109e-01 -7.96675e-01 -7.74763e-01 -8.18588e-01
5.55200e+04 1.38000e+02 -6.59084e-01 -5.79059e-01 -7.39109e-01 -7.94065e-01 -7.72113e-01 -8.16017e-01
5.56800e+04 1.39000e+02 -7.67824e-01 -6.57860e-01 -8.77787e-01 -7.91517e-01 -7.69464e-01 -8.13570e-01
5.58400e+04 1.39000e+02 -7.67824e-01 -6.57860e-01 -8.77787e-01 -7.89033e-01 -7.66819e-01 -8.11247e-01
5.60000e+04 1.40000e+02 -6.83293e-01 -6.01056e-01 -7.65530e-01 -7.86614e-01 -7.64182e-01 -8.09045e-01
5.61600e+04 1.40000e+02 -6.83293e-01 -6.01056e-01 -7.65530e-01 -7.84259e-01 -7.61557e-01 -8.06961e-01
5.63200e+04 1.40000e+02 -6.83293e-01 -6.01056e-01 -7.65530e-01 -7.81969e-01 -7.58950e-01 -8.04989e-01
5.64800e+04 1.41000e+02 -6.50659e-01 -5.88980e-01 -7.12337e-01 -7.79744e-01 -7.56366e-01 -8.03121e-01
5.66400e+04 1.41000e+02 -6.50659e-01 -5.88980e-01 -7.12337e-01 -7.77581e-01 -7.53811e-01 -8.01351e-01
5.68000e+04 1.42000e+02 -6.60430e-01 -5.87175e-01 -7.33686e-01 -7.75480e-01 -7.51293e-01 -7.99667e-01
5.69600e+04 1.42000e+02 -6.60430e-01 -5.87175e-01 -7.33686e-01 -7.73438e-01 -7.48815e-01 -7.98060e-01
5.71200e+04 1.42000e+02 -6.60430e-01 -5.87175e-01 -7.33686e-01 -7.71452e-01 -7.46384e-01 -7.96521e-01
5.72800e+04 1.43000e+02 -7.03736e-01 -6.72601e-01 -7.34870e-01 -7.69520e-01 -7.44003e-01 -7.95037e-01
5.74400e+04 1.43000e+02 -7.03736e-01 -6.72601e-01 -7.34870e-01 -7.67638e-01 -7.41677e-01 -7.93600e-01
5.76000e+04 1.44000e+02 -6.29731e-01 -5.53667e-01 -7.05794e-01 -7.65803e-01 -7.39408e-01 -7.92197e-01
5.77600e+04 1.44000e+02 -6.29731e-01 -5.53667e-01 -7.05794e-01 -7.64010e-01 -7.37199e-01 -7.90821e-01
5.79200e+04 1.44000e+02 -6.29731e-01 -5.53667e-01 -7.05794e-01 -7.62256e-01 -7.35049e-01 -7.89462e-01
5.80800e+04 1.45000e+02 -6.08934e-01 -5.80648e-01 -6.37220e-01 -7.60536e-01 -7.32961e-01 -7.88112e-01
5.82400e+04 1.45000e+02 -6.08934e-01 -5.80648e-01 -6.37220e-01 -7.58848e-01 -7.30933e-01 -7.86764e-01
5.84000e+04 1.46000e+02 -5.96996e-01 -5.69532e-01 -6.24459e-01 -7.57187e-01 -7.28964e-01 -7.85410e-01
5.85600e+04 1.46000e+02 -5.96996e-01 -5.69532e-01 -6.24459e-01 -7.55549e-01 -7.27052e-01 -7.84046e-01
5.87200e+04 1.46000e+02 -5.96996e-01 -5.69532e-01 -6.24459e-01 -7.53931e-01 -7.25195e-01 -7.82666e-01
5.88800e+04 1.47000e+02 -7.07482e-01 -6.06479e-01 -8.08485e-01 -7.52329e-01 -7.23391e-01 -7.81267e-01
5.90400e+04 1.47000e+02 -7.07482e-01 -6.06479e-01 -8.08485e-01 -7.50741e-01 -7.21636e-01 -7.79845e-01
5.92000e+04 1.48000e+02 -6.84418e-01 -5.98942e-01 -7.69893e-01 -7.49163e-01 -7.19928e-01 -7.78399e-01
5.93600e+04 1.48000e+02 -6.84418e-01 -5.98942e-01 -7.69893e-01 -7.47595e-01 -7.18264e-01 -7.76925e-01
5.95200e+04 1.48000e+02 -6.84418e-01 -5.98942e-01 -7.69893e-01 -7.46031e-01 -7.16640e-01 -7.75423e-01
5.96800e+04 1.49000e+02 -6.67571e-01 -6.10649e-01 -7.24492e-01 -7.44473e-01 -7.15053e-01 -7.73893e-01
5.98400e+04 1.49000e+02 -6.67571e-01 -6.10649e-01 -7.24492e-01 -7.42916e-01 -7.13499e-01 -7.72332e-01
6.00000e+04 1.50000e+02 -6.24297e-01 -5.72456e-01 -6.76138e-01 -7.41359e-01 -7.11976e-01 -7.70743e-01
6.01600e+04 1.50000e+02 -6.24297e-01 -5.72456e-01 -6.76138e-01 -7.39802e-01 -7.10480e-01 -7.69124e-01
6.03200e+04 1.50000e+02 -6.24297e-01 -5.72456e-01 -6.76138e-01 -7.38241e-01 -7.09008e-01 -7.67475e-01
6.04800e+04 1.51000e+02 -6.65333e-01 -5.93871e-01 -7.36795e-01 -7.36677e-01 -7.07557e-01 -7.65797e-01
6.06400e+04 1.51000e+02 -6.65333e-01 -5.93871e-01 -7.36795e-01 -7.35107e-01 -7.06124e-01 -7.64091e-01
6.08000e+04 1.52000e+02 -6.36662e-01 -5.94360e-01 -6.78963e-01 -7.33531e-01 -7.04706e-01 -7.62355e-01
6.09600e+04 1.52000e+02 -6.36662e-01 -5.94360e-01 -6.78963e-01 -7.31946e-01 -7.03300e-01 -7.60592e-01
6.11200e+04 1.52000e+02 -6.36662e-01 -5.94360e-01 -6.78963e-01 -7.30352e-01 -7.01903e-01 -7.58802e-01
6.12800e+04 1.53000e+02 -6.36733e-01 -5.37180e-01 -7.36287e-01 -7.28749e-01 -7.00512e-01 -7.56985e-01
6.14400e+04 1.53000e+02 -6.36733e-01 -5.37180e-01 -7.36287e-01 -7.27134e-01 -6.99126e-01 -7.55143e-01
6.16000e+04 1.54000e+02 -6.39148e-01 -6.11773e-01 -6.66524e-01 -7.25509e-01 -6.97741e-01 -7.53277e-01
6.17600e+04 1.54000e+02 -6.39148e-01 -6.11773e-01 -6.66524e-01 -7.23872e-01 -6.96355e-01 -7.51389e-01
6.19200e+04 1.54000e+02 -6.39148e-01 -6.11773e-01 -6.66524e-01 -7.22224e-01 -6.94967e-01 -7.49481e-01
6.20800e+04 1.55000e+02 -6.65575e-01 -5.47698e-01 -7.83451e-01 -7.20565e-01 -6.93575e-01 -7.47555e-01
6.22400e+04 1.55000e+02 -6.65575e-01 -5.47698e-01 -7.83451e-01 -7.18895e-01 -6.92176e-01 -7.45613e-01
6.24000e+04 1.56000e+02 -6.03181e-01 -5.62622e-01 -6.43739e-01 -7.17215e-01 -6.90771e-01 -7.43659e-01
6.25600e+04 1.56000e+02 -6.03181e-01 -5.62622e-01 -6.43739e-01 -7.15527e-01 -6.89359e-01 -7.41696e-01
6.27200e+04 1.56000e+02 -6.03181e-01 -5.62622e-01 -6.43739e-01 -7.13832e-01 -6.87938e-01 -7.39727e-01
6.28800e+04 1.57000e+02 -6.07359e-01 -5.56712e-01 -6.58007e-01 -7.12132e-01 -6.86509e-01 -7.37755e-01
6.30400e+04 1.57000e+02 -6.07359e-01 -5.56712e-01 -6.58007e-01 -7.10428e-01 -6.85072e-01 -7.35784e-01
6.32000e+04 1.58000e+02 -6.20011e-01 -6.01986e-01 -6.38036e-01 -7.08723e-01 -6.83628e-01 -7.33818e-01
6.33600e+04 1.58000e+02 -6.20011e-01 -6.01986e-01 -6.38036e-01 -7.07018e-01 -6.82175e-01 -7.31860e-01
6.35200e+04 1.58000e+02 -6.20011e-01 -6.01986e-01 -6.38036e-01 -7.05316e-01 -6.80716e-01 -7.29915e-01
6.36800e+04 1.59000e+02 -6.07685e-01 -5.52226e-01 -6.63145e-01 -7.03618e-01 -6.79251e-01 -7.27986e-01
6.38400e+04 1.59000e+02 -6.07685e-01 -5.52226e-01 -6.63145e-01 -7.01928e-01 -6.77780e-01 -7.26076e-01
6.40000e+04 1.60000e+02 -6.12571e-01 -5.41688e-01 -6.83454e-01 -7.00247e-01 -6.76306e-01 -7.24189e-01
6.41600e+04 1.60000e+02 -6.12571e-01 -5.41688e-01 -6.83454e-01 -6.98578e-01 -6.74828e-01 -7.22327e-01
6.43200e+04 1.60000e+02 -6.12571e-01 -5.41688e-01 -6.83454e-01 -6.96921e-01 -6.73349e-01 -7.20493e-01
6.44800e+04 1.61000e+02 -6.36049e-01 -5.64155e-01 -7.07942e-01 -6.95280e-01 -6.71870e-01 -7.18690e-01
6.46400e+04 1.61000e+02 -6.36049e-01 -5.64155e-01 -7.07942e-01 -6.93656e-01 -6.70393e-01 -7.16919e-01
6.48000e+04 1.62000e+02 -5.77929e-01 -5.20234e-01 -6.35624e-01 -6.92049e-01 -6.68918e-01 -7.15180e-01
6.49600e+04 1.62000e+02 -5.77929e-01 -5.20234e-01 -6.35624e-01 -6.90462e-01 -6.67449e-01 -7.13475e-01
6.51200e+04 1.62000e+02 -5.77929e-01 -5.20234e-01 -6.35624e-01 -6.88895e-01 -6.65985e-01 -7.11805e-01
6.52800e+04 1.63000e+02 -6.15340e-01 -5.48174e-01 -6.82505e-01 -6.87349e-01 -6.64529e-01 -7.10168e-01
6.54400e+04 1.63000e+02 -6.15340e-01 -5.48174e-01 -6.82505e-01 -6.85823e-01 -6.63082e-01 -7.08565e-01
6.56000e+04 1.64000e+02 -6.34228e-01 -5.76451e-01 -6.92004e-01 -6.84319e-01 -6.61644e-01 -7.06994e-01
6.57600e+04 1.64000e+02 -6.34228e-01 -5.76451e-01 -6.92004e-01 -6.82836e-01 -6.60217e-01 -7.05455e-01
6.59200e+04 1.64000e+02 -6.34228e-01 -5.76451e-01 -6.92004e-01 -6.81373e-01 -6.58800e-01 -7.03947e-01
6.60800e+04 1.65000e+02 -6.22960e-01 -5.56366e-01 -6.89554e-01 -6.79930e-01 -6.57393e-01 -7.02467e-01
6.62400e+04 1.65000e+02 -6.22960e-01 -5.56366e-01 -6.89554e-01 -6.78506e-01 -6.55997e-01 -7.01015e-01
6.64000e+04 1.66000e+02 -6.09495e-01 -5.36574e-01 -6.82416e-01 -6.77099e-01 -6.54610e-01 -6.99589e-01
6.65600e+04 1.66000e+02 -6.09495e-01 -5.36574e-01 -6.82416e-01 -6.75709e-01 -6.53232e-01 -6.98186e-01
6.67200e+04 1.66000e+02 -6.09495e-01 -5.36574e-01 -6.82416e-01 -6.74335e-01 -6.51862e-01 -6.96807e-01
6.68800e+04 1.67000e+02 -5.86411e-01 -5.30023e-01 -6.42798e-01 -6.72974e-01 -6.50497e-01 -6.95450e-01
6.70400e+04 1.67000e+02 -5.86411e-01 -5.30023e-01 -6.42798e-01 -6.71625e-01 -6.49138e-01 -6.94112e-01
6.72000e+04 1.68000e+02 -5.29813e-01 -4.80629e-01 -5.78998e-01 -6.70287e-01 -6.47782e-01 -6.92792e-01
6.73600e+04 1.68000e+02 -5.29813e-01 -4.80629e-01 -5.78998e-01 -6.68959e-01 -6.46429e-01 -6.91490e-01
6.75200e+04 1.68000e+02 -5.29813e-01 -4.80629e-01 -5.78998e-01 -6.67639e-01 -6.45076e-01 -6.90203e-01
6.76800e+04 1.69000e+02 -6.31624e-01 -5.56123e-01 -7.07126e-01 -6.66327e-01 -6.43723e-01 -6.88930e-01
6.78400e+04 1.69000e+02 -6.31624e-01 -5.56123e-01 -7.07126e-01 -6.65020e-01 -6.42369e-01 -6.87670e-01
6.80000e+04 1.70000e+02 -5.42952e-01 -5.03578e-01 -5.82325e-01 -6.63718e-01 -6.41013e-01 -6.86423e-01
6.81600e+04 1.70000e+02 -5.42952e-01 -5.03578e-01 -5.82325e-01 -6.62421e-01 -6.39654e-01 -6.85188e-01
6.83200e+04 1.70000e+02 -5.42952e-01 -5.03578e-01 -5.82325e-01 -6.61128e-01 -6.38292e-01 -6.83964e-01
6.84800e+04 1.71000e+02 -5.80523e-01 -5.15834e-01 -6.45211e-01 -6.59839e-01 -6.36927e-01 -6.82751e-01
6.86400e+04 1.71000e+02 -5.80523e-01 -5.15834e-01 -6.45211e-01 -6.58553e-01 -6.35557e-01 -6.81549e-01
6.88000e+04 1.72000e+02 -6.22999e-01 -5.83992e-01 -6.62007e-01 -6.57271e-01 -6.34182e-01 -6.80360e-01
6.89600e+04 1.72000e+02 -6.22999e-01 -5.83992e-01 -6.62007e-01 -6.55993e-01 -6.32802e-01 -6.79184e-01
6.91200e+04 1.72000e+02 -6.22999e-01 -5.83992e-01 -6.62007e-01 -6.54719e-01 -6.31416e-01 -6.78021e-01
6.92800e+04 1.73000e+02 -6.03551e-01 -5.15103e-01 -6.92000e-01 -6.53449e-01 -6.30023e-01 -6.76875e-01
6.94400e+04 1.73000e+02 -6.03551e-01 -5.15103e-01 -6.92000e-01 -6.52184e-01 -6.28622e-01 -6.75745e-01
6.96000e+04 1.74000e+02 -5.40637e-01 -5.14555e-01 -5.66718e-01 -6.50924e-01 -6.27212e-01 -6.74635e-01
6.97600e+04 1.74000e+02 -5.40637e-01 -5.14555e-01 -5.66718e-01 -6.49668e-01 -6.25792e-01 -6.73544e-01
6.99200e+04 1.74000e+02 -5.40637e-01 -5.14555e-01 -5.66718e-01 -6.48418e-01 -6.24361e-01 -6.72475e-01
7.00800e+04 1.75000e+02 -5.81754e-01 -4.82547e-01 -6.80960e-01 -6.47173e-01 -6.22918e-01 -6.71428e-01
7.02400e+04 1.75000e+02 -5.81754e-01 -4.82547e-01 -6.80960e-01 -6.45933e-01 -6.21461e-01 -6.70404e-01
7.04000e+04 1.76000e+02 -5.68224e-01 -5.17990e-01 -6.18459e-01 -6.44697e-01 -6.19991e-01 -6.69403e-01
7.05600e+04 1.76000e+02 -5.68224e-01 -5.17990e-01 -6.18459e-01 -6.43466e-01 -6.18507e-01 -6.68425e-01
7.07200e+04 1.76000e+02 -5.68224e-01 -5.17990e-01 -6.18459e-01 -6.42239e-01 -6.17007e-01 -6.67470e-01
7.08800e+04 1.77000e+02 -6.15244e-01 -5.24214e-01 -7.06273e-01 -6.41015e-01 -6.15493e-01 -6.66537e-01
7.10400e+04 1.77000e+02 -6.15244e-01 -5.24214e-01 -7.06273e-01 -6.39794e-01 -6.13964e-01 -6.65623e-01
7.12000e+04 1.78000e+02 -5.80862e-01 -5.38280e-01 -6.23445e-01 -6.38575e-01 -6.12422e-01 -6.64728e-01
7.13600e+04 1.78000e+02 -5.80862e-01 -5.38280e-01 -6.23445e-01 -6.37358e-01 -6.10866e-01 -6.63850e-01
7.15200e+04 1.78000e+02 -5.80862e-01 -5.38280e-01 -6.23445e-01 -6.36142e-01 -6.09298e-01 -6.62987e-01
7.16800e+04 1.79000e+02 -6.30287e-01 -5.66643e-01 -6.93932e-01 -6.34927e-01 -6.07720e-01 -6.62135e-01
7.18400e+04 1.79000e+02 -6.30287e-01 -5.66643e-01 -6.93932e-01 -6.33713e-01 -6.06134e-01 -6.61292e-01
7.20000e+04 1.80000e+02 -5.93620e-01 -5.53098e-01 -6.34143e-01 -6.32499e-01 -6.04541e-01 -6.60457e-01
7.21600e+04 1.80000e+02 -5.93620e-01 -5.53098e-01 -6.34143e-01 -6.31286e-01 -6.02945e-01 -6.59627e-01
7.23200e+04 1.80000e+02 -5.93620e-01 -5.53098e-01 -6.34143e-01 -6.30072e-01 -6.01345e-01 -6.58799e-01
7.24800e+04 1.81000e+02 -5.72725e-01 -5.37100e-01 -6.08350e-01 -6.28859e-01 -5.99747e-01 -6.57971e-01
7.26400e+04 1.81000e+02 -5.72725e-01 -5.37100e-01 -6.08350e-01 -6.27646e-01 -5.98149e-01 -6.57143e-01
7.28000e+04 1.82000e+02 -5.30969e-01 -4.90278e-01 -5.71660e-01 -6.26434e-01 -5.96558e-01 -6.56311e-01
7.29600e+04 1.82000e+02 -5.30969e-01 -4.90278e-01 -5.71660e-01 -6.25224e-01 -5.94973e-01 -6.55475e-01
7.31200e+04 1.82000e+02 -5.30969e-01 -4.90278e-01 -5.71660e-01 -6.24015e-01 -5.93397e-01 -6.54634e-01
7.32800e+04 1.83000e+02 -5.68227e-01 -4.83325e-01 -6.53129e-01 -6.22810e-01 -5.91832e-01 -6.53788e-01
7.34400e+04 1.83000e+02 -5.68227e-01 -4.83325e-01 -6.53129e-01 -6.21608e-01 -5.90281e-01 -6.52935e-01
7.36000e+04 1.84000e+02 -5.91202e-01 -5.05749e-01 -6.76655e-01 -6.20412e-01 -5.88745e-01 -6.52078e-01
7.37600e+04 1.84000e+02 -5.91202e-01 -5.05749e-01 -6.76655e-01 -6.19221e-01 -5.87227e-01 -6.51216e-01
7.39200e+04 1.84000e+02 -5.91202e-01 -5.05749e-01 -6.76655e-01 -6.18039e-01 -5.85728e-01 -6.50350e-01
7.40800e+04 1.85000e+02 -5.47737e-01 -4.89950e-01 -6.05523e-01 -6.16867e-01 -5.84251e-01 -6.49482e-01
7.42400e+04 1.85000e+02 -5.47737e-01 -4.89950e-01 -6.05523e-01 -6.15706e-01 -5.82800e-01 -6.48612e-01
7.44000e+04 1.86000e+02 -5.94972e-01 -5.21352e-01 -6.68592e-01 -6.14558e-01 -5.81374e-01 -6.47742e-01
7.45600e+04 1.86000e+02 -5.94972e-01 -5.21352e-01 -6.68592e-01 -6.13425e-01 -5.79977e-01 -6.46873e-01
7.47200e+04 1.86000e+02 -5.94972e-01 -5.21352e-01 -6.68592e-01 -6.12309e-01 -5.78612e-01 -6.46006e-01
7.48800e+04 1.87000e+02 -5.56152e-01 -5.19016e-01 -5.93289e-01 -6.11212e-01 -5.77282e-01 -6.45143e-01
7.50400e+04 1.87000e+02 -5.56152e-01 -5.19016e-01 -5.93289e-01 -6.10137e-01 -5.75990e-01 -6.44283e-01
7.52000e+04 1.88000e+02 -5.49388e-01 -5.12099e-01 -5.86678e-01 -6.09083e-01 -5.74737e-01 -6.43428e-01
7.53600e+04 1.88000e+02 -5.49388e-01 -5.12099e-01 -5.86678e-01 -6.08052e-01 -5.73528e-01 -6.42577e-01
7.55200e+04 1.88000e+02 -5.49388e-01 -5.12099e-01 -5.86678e-01 -6.07046e-01 -5.72363e-01 -6.41729e-01
7.56800e+04 1.89000e+02 -5.66422e-01 -5.21656e-01 -6.11188e-01 -6.06066e-01 -5.71247e-01 -6.40886e-01
7.58400e+04 1.89000e+02 -5.66422e-01 -5.21656e-01 -6.11188e-01 -6.05112e-01 -5.70180e-01 -6.40044e-01
7.60000e+04 1.90000e+02 -5.60826e-01 -5.18780e-01 -6.02872e-01 -6.04183e-01 -5.69163e-01 -6.39204e-01
7.61600e+04 1.90000e+02 -5.60826e-01 -5.18780e-01 -6.02872e-01 -6.03282e-01 -5.68199e-01 -6.38364e-01
7.63200e+04 1.90000e+02 -5.60826e-01 -5.18780e-01 -6.02872e-01 -6.02405e-01 -5.67288e-01 -6.37523e-01
7.64800e+04 1.91000e+02 -5.59375e-01 -4.63251e-01 -6.55499e-01 -6.01554e-01 -5.66431e-01 -6.36678e-01
7.66400e+04 1.91000e+02 -5.59375e-01 -4.63251e-01 -6.55499e-01 -6.00728e-01 -5.65627e-01 -6.35829e-01
7.68000e+04 1.92000e+02 -5.30301e-01 -4.80990e-01 -5.79612e-01 -5.99924e-01 -5.64875e-01 -6.34974e-01
7.69600e+04 1.92000e+02 -5.30301e-01 -4.80990e-01 -5.79612e-01 -5.99144e-01 -5.64175e-01 -6.34112e-01
7.71200e+04 1.92000e+02 -5.30301e-01 -4.80990e-01 -5.79612e-01 -5.98383e-01 -5.63525e-01 -6.33242e-01
7.72800e+04 1.93000e+02 -5.62735e-01 -4.80904e-01 -6.44565e-01 -5.97642e-01 -5.62923e-01 -6.32362e-01
7.74400e+04 1.93000e+02 -5.62735e-01 -4.80904e-01 -6.44565e-01 -5.96919e-01 -5.62367e-01 -6.31471e-01
7.76000e+04 1.94000e+02 -5.36298e-01 -4.80177e-01 -5.92419e-01 -5.96212e-01 -5.61855e-01 -6.30569e-01
7.77600e+04 1.94000e+02 -5.36298e-01 -4.80177e-01 -5.92419e-01 -5.95519e-01 -5.61383e-01 -6.29655e-01
7.79200e+04 1.94000e+02 -5.36298e-01 -4.80177e-01 -5.92419e-01 -5.94838e-01 -5.60949e-01 -6.28728e-01
7.80800e+04 1.95000e+02 -5.67733e-01 -5.03351e-01 -6.32115e-01 -5.94169e-01 -5.60549e-01 -6.27790e-01
7.82400e+04 1.95000e+02 -5.67733e-01 -5.03351e-01 -6.32115e-01 -5.93509e-01 -5.60180e-01 -6.26838e-01
7.84000e+04 1.96000e+02 -5.01601e-01 -4.70491e-01 -5.32710e-01 -5.92856e-01 -5.59838e-01 -6.25874e-01
7.85600e+04 1.96000e+02 -5.01601e-01 -4.70491e-01 -5.32710e-01 -5.92209e-01 -5.59521e-01 -6.24897e-01
7.87200e+04 1.96000e+02 -5.01601e-01 -4.70491e-01 -5.32710e-01 -5.91566e-01 -5.59224e-01 -6.23909e-01
7.88800e+04 1.97000e+02 -5.99493e-01 -5.65257e-01 -6.33729e-01 -5.90927e-01 -5.58944e-01 -6.22910e-01
7.90400e+04 1.97000e+02 -5.99493e-01 -5.65257e-01 -6.33729e-01 -5.90289e-01 -5.58677e-01 -6.21901e-01
7.92000e+04 1.98000e+02 -5.29890e-01 -4.66845e-01 -5.92936e-01 -5.89651e-01 -5.58420e-01 -6.20882e-01
7.93600e+04 1.98000e+02 -5.29890e-01 -4.66845e-01 -5.92936e-01 -5.89013e-01 -5.58170e-01 -6.19855e-01
7.95200e+04 1.98000e+02 -5.29890e-01 -4.66845e-01 -5.92936e-01 -5.88372e-01 -5.57923e-01 -6.18820e-01
7.96800e+04 1.99000e+02 -5.28283e-01 -4.96001e-01 -5.60565e-01 -5.87728e-01 -5.57677e-01 -6.17779e-01
7.98400e+04 1.99000e+02 -5.28283e-01 -4.96001e-01 -5.60565e-01 -5.87080e-01 -5.57428e-01 -6.16732e-01
8.00000e+04 2.00000e+02 -4.92054e-01 -4.58206e-01 -5.25902e-01 -5.86427e-01 -5.57173e-01 -6.15681e-01
8.01600e+04 2.00000e+02 -4.92054e-01 -4.58206e-01 -5.25902e-01 -5.85768e-01 -5.56910e-01 -6.14627e-01
8.03200e+04 2.00000e+02 -4.92054e-01 -4.58206e-01 -5.25902e-01 -5.85103e-01 -5.56636e-01 -6.13570e-01
8.04800e+04 2.01000e+02 -5.42438e-01 -5.20955e-01 -5.63920e-01 -5.84431e-01 -5.56349e-01 -6.12513e-01
8.06400e+04 2.01000e+02 -5.42438e-01 -5.20955e-01 -5.63920e-01 -5.83751e-01 -5.56047e-01 -6.11456e-01
8.08000e+04 2.02000e+02 -5.08147e-01 -4.63821e-01 -5.52472e-01 -5.83064e-01 -5.55728e-01 -6.10401e-01
8.09600e+04 2.02000e+02 -5.08147e-01 -4.63821e-01 -5.52472e-01 -5.82369e-01 -5.55391e-01 -6.09347e-01
8.11200e+04 2.02000e+02 -5.08147e-01 -4.63821e-01 -5.52472e-01 -5.81665e-01 -5.55032e-01 -6.08297e-01
8.12800e+04 2.03000e+02 -5.35919e-01 -4.63803e-01 -6.08036e-01 -5.80953e-01 -5.54654e-01 -6.07252e-01
8.14400e+04 2.03000e+02 -5.35919e-01 -4.63803e-01 -6.08036e-01 -5.80232e-01 -5.54253e-01 -6.06212e-01
8.16000e+04 2.04000e+02 -5.08639e-01 -4.88688e-01 -5.28589e-01 -5.79504e-01 -5.53829e-01 -6.05178e-01
8.17600e+04 2.04000e+02 -5.08639e-01 -4.88688e-01 -5.28589e-01 -5.78767e-01 -5.53382e-01 -6.04152e-01
8.19200e+04 2.04000e+02 -5.08639e-01 -4.88688e-01 -5.28589e-01 -5.78022e-01 -5.52911e-01 -6.03134e-01
8.20800e+04 2.05000e+02 -4.99906e-01 -4.73932e-01 -5.25881e-01 -5.77269e-01 -5.52415e-01 -6.02123e-01
8.22400e+04 2.05000e+02 -4.99906e-01 -4.73932e-01 -5.25881e-01 -5.76510e-01 -5.51896e-01 -6.01123e-01
8.24000e+04 2.06000e+02 -5.30722e-01 -4.59372e-01 -6.02071e-01 -5.75743e-01 -5.51353e-01 -6.00132e-01
8.25600e+04 2.06000e+02 -5.30722e-01 -4.59372e-01 -6.02071e-01 -5.74968e-01 -5.50786e-01 -5.99150e-01
8.27200e+04 2.06000e+02 -5.30722e-01 -4.59372e-01 -6.02071e-01 -5.74185e-01 -5.50195e-01 -5.98175e-01
8.28800e+04 2.07000e+02 -5.38999e-01 -4.88569e-01 -5.89430e-01 -5.73396e-01 -5.49582e-01 -5.97210e-01
8.30400e+04 2.07000e+02 -5.38999e-01 -4.88569e-01 -5.89430e-01 -5.72599e-01 -5.48946e-01 -5.96252e-01
8.32000e+04 2.08000e+02 -4.93532e-01 -4.48394e-01 -5.38670e-01 -5.71795e-01 -5.48289e-01 -5.95301e-01
8.33600e+04 2.08000e+02 -4.93532e-01 -4.48394e-01 -5.38670e-01 -5.70982e-01 -5.47611e-01 -5.94354e-01
8.35200e+04 2.08000e+02 -4.93532e-01 -4.48394e-01 -5.38670e-01 -5.70162e-01 -5.46914e-01 -5.93410e-01
8.36800e+04 2.09000e+02 -5.22200e-01 -4.86506e-01 -5.57894e-01 -5.69333e-01 -5.46197e-01 -5.92469e-01
8.38400e+04 2.09000e+02 -5.22200e-01 -4.86506e-01 -5.57894e-01 -5.68495e-01 -5.45463e-01 -5.91527e-01
8.40000e+04 2.10000e+02 -4.99953e-01 -4.48260e-01 -5.51647e-01 -5.67647e-01 -5.44712e-01 -5.90583e-01
8.41600e+04 2.10000e+02 -4.99953e-01 -4.48260e-01 -5.51647e-01 -5.66790e-01 -5.43945e-01 -5.89635e-01
8.43200e+04 2.10000e+02 -4.99953e-01 -4.48260e-01 -5.51647e-01 -5.65923e-01 -5.43164e-01 -5.88681e-01
8.44800e+04 2.11000e+02 -5.17384e-01 -4.67765e-01 -5.67003e-01 -5.65045e-01 -5.42370e-01 -5.87720e-01
8.46400e+04 2.11000e+02 -5.17384e-01 -4.67765e-01 -5.67003e-01 -5.64156e-01 -5.41562e-01 -5.86749e-01
8.48000e+04 2.12000e+02 -5.60916e-01 -5.14770e-01 -6.07062e-01 -5.63256e-01 -5.40744e-01 -5.85769e-01
8.49600e+04 2.12000e+02 -5.60916e-01 -5.14770e-01 -6.07062e-01 -5.62345e-01 -5.39913e-01 -5.84777e-01
8.51200e+04 2.12000e+02 -5.60916e-01 -5.14770e-01 -6.07062e-01 -5.61423e-01 -5.39072e-01 -5.83774e-01
8.52800e+04 2.13000e+02 -5.15078e-01 -4.68501e-01 -5.61654e-01 -5.60489e-01 -5.38220e-01 -5.82759e-01
8.54400e+04 2.13000e+02 -5.15078e-01 -4.68501e-01 -5.61654e-01 -5.59545e-01 -5.37357e-01 -5.81732e-01
8.56000e+04 2.14000e+02 -5.19047e-01 -4.76519e-01 -5.61575e-01 -5.58590e-01 -5.36485e-01 -5.80695e-01
8.57600e+04 2.14000e+02 -5.19047e-01 -4.76519e-01 -5.61575e-01 -5.57625e-01 -5.35602e-01 -5.79649e-01
8.59200e+04 2.14000e+02 -5.19047e-01 -4.76519e-01 -5.61575e-01 -5.56651e-01 -5.34708e-01 -5.78594e-01
8.60800e+04 2.15000e+02 -5.39889e-01 -4.16447e-01 -6.63330e-01 -5.55669e-01 -5.33804e-01 -5.77534e-01
8.62400e+04 2.15000e+02 -5.39889e-01 -4.16447e-01 -6.63330e-01 -5.54678e-01 -5.32887e-01 -5.76468e-01
8.64000e+04 2.16000e+02 -5.04997e-01 -4.73186e-01 -5.36807e-01 -5.53681e-01 -5.31960e-01 -5.75402e-01
8.65600e+04 2.16000e+02 -5.04997e-01 -4.73186e-01 -5.36807e-01 -5.52678e-01 -5.31020e-01 -5.74335e-01
8.67200e+04 2.16000e+02 -5.04997e-01 -4.73186e-01 -5.36807e-01 -5.51670e-01 -5.30069e-01 -5.73272e-01
8.68800e+04 2.17000e+02 -4.82308e-01 -4.25896e-01 -5.38720e-01 -5.50660e-01 -5.29106e-01 -5.72214e-01
8.70400e+04 2.17000e+02 -4.82308e-01 -4.25896e-01 -5.38720e-01 -5.49648e-01 -5.28131e-01 -5.71165e-01
8.72000e+04 2.18000e+02 -5.02797e-01 -4.45522e-01 -5.60073e-01 -5.48636e-01 -5.27145e-01 -5.70127e-01
8.73600e+04 2.18000e+02 -5.02797e-01 -4.45522e-01 -5.60073e-01 -5.47626e-01 -5.26148e-01 -5.69103e-01
8.75200e+04 2.18000e+02 -5.02797e-01 -4.45522e-01 -5.60073e-01 -5.46619e-01 -5.25143e-01 -5.68095e-01
8.76800e+04 2.19000e+02 -5.51994e-01 -4.93784e-01 -6.10203e-01 -5.45618e-01 -5.24129e-01 -5.67106e-01
8.78400e+04 2.19000e+02 -5.51994e-01 -4.93784e-01 -6.10203e-01 -5.44623e-01 -5.23109e-01 -5.66138e-01
8.80000e+04 2.20000e+02 -5.29562e-01 -4.53956e-01 -6.05167e-01 -5.43639e-01 -5.22083e-01 -5.65194e-01
8.81600e+04 2.20000e+02 -5.29562e-01 -4.53956e-01 -6.05167e-01 -5.42665e-01 -5.21055e-01 -5.64276e-01
8.83200e+04 2.20000e+02 -5.29562e-01 -4.53956e-01 -6.05167e-01 -5.41705e-01 -5.20026e-01 -5.63384e-01
8.84800e+04 2.21000e+02 -4.76717e-01 -4.41102e-01 -5.12331e-01 -5.40760e-01 -5.18996e-01 -5.62524e-01
8.86400e+04 2.21000e+02 -4.76717e-01 -4.41102e-01 -5.12331e-01 -5.39832e-01 -5.17970e-01 -5.61695e-01
8.88000e+04 2.22000e+02 -5.34303e-01 -4.44143e-01 -6.24463e-01 -5.38923e-01 -5.16948e-01 -5.60898e-01
8.89600e+04 2.22000e+02 -5.34303e-01 -4.44143e-01 -6.24463e-01 -5.38034e-01 -5.15933e-01 -5.60136e-01
8.91200e+04 2.22000e+02 -5.34303e-01 -4.44143e-01 -6.24463e-01 -5.37168e-01 -5.14924e-01 -5.59411e-01
8.92800e+04 2.23000e+02 -4.69763e-01 -4.40432e-01 -4.99094e-01 -5.36323e-01 -5.13925e-01 -5.58721e-01
8.94400e+04 2.23000e+02 -4.69763e-01 -4.40432e-01 -4.99094e-01 -5.35503e-01 -5.12937e-01 -5.58069e-01
8.96000e+04 2.24000e+02 -4.77725e-01 -4.06577e-01 -5.48873e-01 -5.34708e-01 -5.11960e-01 -5.57455e-01
8.97600e+04 2.24000e+02 -4.77725e-01 -4.06577e-01 -5.48873e-01 -5.33937e-01 -5.10996e-01 -5.56879e-01
8.99200e+04 2.24000e+02 -4.77725e-01 -4.06577e-01 -5.48873e-01 -5.33192e-01 -5.10045e-01 -5.56340e-01
9.00800e+04 2.25000e+02 -5.07267e-01 -4.72883e-01 -5.41652e-01 -5.32473e-01 -5.09107e-01 -5.55839e-01
9.02400e+04 2.25000e+02 -5.07267e-01 -4.72883e-01 -5.41652e-01 -5.31779e-01 -5.08184e-01 -5.55374e-01
9.04000e+04 2.26000e+02 -4.92333e-01 -4.63992e-01 -5.20674e-01 -5.31111e-01 -5.07276e-01 -5.54946e-01
9.05600e+04 2.26000e+02 -4.92333e-01 -4.63992e-01 -5.20674e-01 -5.30467e-01 -5.06382e-01 -5.54552e-01
9.07200e+04 2.26000e+02 -4.92333e-01 -4.63992e-01 -5.20674e-01 -5.29848e-01 -5.05504e-01 -5.54192e-01
9.08800e+04 2.27000e+02 -4.84462e-01 -4.41641e-01 -5.27283e-01 -5.29252e-01 -5.04640e-01 -5.53865e-01
9.10400e+04 2.27000e+02 -4.84462e-01 -4.41641e-01 -5.27283e-01 -5.28680e-01 -5.03791e-01 -5.53568e-01
9.12000e+04 2.28000e+02 -5.14144e-01 -4.56199e-01 -5.72089e-01 -5.28129e-01 -5.02958e-01 -5.53300e-01
9.13600e+04 2.28000e+02 -5.14144e-01 -4.56199e-01 -5.72089e-01 -5.27599e-01 -5.02139e-01 -5.53058e-01
9.15200e+04 2.28000e+02 -5.14144e-01 -4.56199e-01 -5.72089e-01 -5.27088e-01 -5.01334e-01 -5.52842e-01
9.16800e+04 2.29000e+02 -5.13628e-01 -4.46326e-01 -5.80930e-01 -5.26595e-01 -5.00543e-01 -5.52647e-01
9.18400e+04 2.29000e+02 -5.13628e-01 -4.46326e-01 -5.80930e-01 -5.26119e-01 -4.99766e-01 -5.52473e-01
9.20000e+04 2.30000e+02 -5.09851e-01 -4.72400e-01 -5.47303e-01 -5.25658e-01 -4.99002e-01 -5.52315e-01
9.21600e+04 2.30000e+02 -5.09851e-01 -4.72400e-01 -5.47303e-01 -5.25210e-01 -4.98249e-01 -5.52172e-01
9.23200e+04 2.30000e+02 -5.09851e-01 -4.72400e-01 -5.47303e-01 -5.24774e-01 -4.97508e-01 -5.52040e-01
9.24800e+04 2.31000e+02 -5.57288e-01 -4.81700e-01 -6.32877e-01 -5.24347e-01 -4.96777e-01 -5.51916e-01
9.26400e+04 2.31000e+02 -5.57288e-01 -4.81700e-01 -6.32877e-01 -5.23927e-01 -4.96055e-01 -5.51799e-01
9.28000e+04 2.32000e+02 -4.72443e-01 -4.22009e-01 -5.22876e-01 -5.23513e-01 -4.95342e-01 -5.51684e-01
9.29600e+04 2.32000e+02 -4.72443e-01 -4.22009e-01 -5.22876e-01 -5.23102e-01 -4.94635e-01 -5.51568e-01
9.31200e+04 2.32000e+02 -4.72443e-01 -4.22009e-01 -5.22876e-01 -5.22692e-01 -4.93936e-01 -5.51449e-01
9.32800e+04 2.33000e+02 -4.98357e-01 -4.46100e-01 -5.50613e-01 -5.22283e-01 -4.93242e-01 -5.51323e-01
9.34400e+04 2.33000e+02 -4.98357e-01 -4.46100e-01 -5.50613e-01 -5.21871e-01 -4.92554e-01 -5.51188e-01
9.36000e+04 2.34000e+02 -4.86465e-01 -4.33270e-01 -5.39660e-01 -5.21455e-01 -4.91870e-01 -5.51041e-01
9.37600e+04 2.34000e+02 -4.86465e-01 -4.33270e-01 -5.39660e-01 -5.21035e-01 -4.91190e-01 -5.50880e-01
9.39200e+04 2.34000e+02 -4.86465e-01 -4.33270e-01 -5.39660e-01 -5.20609e-01 -4.90515e-01 -5.50703e-01
9.40800e+04 2.35000e+02 -4.88884e-01 -4.49853e-01 -5.27915e-01 -5.20175e-01 -4.89843e-01 -5.50507e-01
9.42400e+04 2.35000e+02 -4.88884e-01 -4.49853e-01 -5.27915e-01 -5.19735e-01 -4.89177e-01 -5.50293e-01
9.44000e+04 2.36000e+02 -5.11098e-01 -4.46622e-01 -5.75574e-01 -5.19287e-01 -4.88516e-01 -5.50057e-01
9.45600e+04 2.36000e+02 -5.11098e-01 -4.46622e-01 -5.75574e-01 -5.18831e-01 -4.87861e-01 -5.49801e-01
9.47200e+04 2.36000e+02 -5.11098e-01 -4.46622e-01 -5.75574e-01 -5.18368e-01 -4.87214e-01 -5.49521e-01
9.48800e+04 2.37000e+02 -5.18006e-01 -4.32992e-01 -6.03021e-01 -5.17898e-01 -4.86576e-01 -5.49220e-01
9.50400e+04 2.37000e+02 -5.18006e-01 -4.32992e-01 -6.03021e-01 -5.17423e-01 -4.85950e-01 -5.48897e-01
9.52000e+04 2.38000e+02 -4.81395e-01 -4.26078e-01 -5.36713e-01 -5.16944e-01 -4.85337e-01 -5.48552e-01
9.53600e+04 2.38000e+02 -4.81395e-01 -4.26078e-01 -5.36713e-01 -5.16463e-01 -4.84739e-01 -5.48186e-01
9.55200e+04 2.38000e+02 -4.81395e-01 -4.26078e-01 -5.36713e-01 -5.15979e-01 -4.84159e-01 -5.47799e-01
9.56800e+04 2.39000e+02 -4.79771e-01 -4.46847e-01 -5.12696e-01 -5.15496e-01 -4.83599e-01 -5.47393e-01
9.58400e+04 2.39000e+02 -4.79771e-01 -4.46847e-01 -5.12696e-01 -5.15015e-01 -4.83059e-01 -5.46971e-01
9.60000e+04 2.40000e+02 -4.74927e-01 -4.34494e-01 -5.15360e-01 -5.14536e-01 -4.82542e-01 -5.46531e-01
9.61600e+04 2.40000e+02 -4.74927e-01 -4.34494e-01 -5.15360e-01 -5.14063e-01 -4.82050e-01 -5.46076e-01
9.63200e+04 2.40000e+02 -4.74927e-01 -4.34494e-01 -5.15360e-01 -5.13596e-01 -4.81584e-01 -5.45608e-01
9.64800e+04 2.41000e+02 -5.17640e-01 -4.47584e-01 -5.87697e-01 -5.13137e-01 -4.81143e-01 -5.45130e-01
9.66400e+04 2.41000e+02 -5.17640e-01 -4.47584e-01 -5.87697e-01 -5.12686e-01 -4.80729e-01 -5.44642e-01
9.68000e+04 2.42000e+02 -4.53478e-01 -4.06476e-01 -5.00480e-01 -5.12245e-01 -4.80341e-01 -5.44148e-01
9.69600e+04 2.42000e+02 -4.53478e-01 -4.06476e-01 -5.00480e-01 -5.11814e-01 -4.79979e-01 -5.43649e-01
9.71200e+04 2.42000e+02 -4.53478e-01 -4.06476e-01 -5.00480e-01 -5.11394e-01 -4.79641e-01 -5.43148e-01
9.72800e+04 2.43000e+02 -5.49114e-01 -5.25484e-01 -5.72745e-01 -5.10986e-01 -4.79325e-01 -5.42647e-01
9.74400e+04 2.43000e+02 -5.49114e-01 -5.25484e-01 -5.72745e-01 -5.10590e-01 -4.79031e-01 -5.42149e-01
9.76000e+04 2.44000e+02 -4.92905e-01 -4.42927e-01 -5.42883e-01 -5.10205e-01 -4.78756e-01 -5.41655e-01
9.77600e+04 2.44000e+02 -4.92905e-01 -4.42927e-01 -5.42883e-01 -5.09832e-01 -4.78497e-01 -5.41168e-01
9.79200e+04 2.44000e+02 -4.92905e-01 -4.42927e-01 -5.42883e-01 -5.09471e-01 -4.78252e-01 -5.40690e-01
9.80800e+04 2.45000e+02 -5.42212e-01 -4.95649e-01 -5.88774e-01 -5.09121e-01 -4.78019e-01 -5.40223e-01
9.82400e+04 2.45000e+02 -5.42212e-01 -4.95649e-01 -5.88774e-01 -5.08781e-01 -4.77794e-01 -5.39768e-01
9.84000e+04 2.46000e+02 -4.98949e-01 -4.24452e-01 -5.73445e-01 -5.08451e-01 -4.77575e-01 -5.39327e-01
9.85600e+04 2.46000e+02 -4.98949e-01 -4.24452e-01 -5.73445e-01 -5.08130e-01 -4.77360e-01 -5.38900e-01
9.87200e+04 2.46000e+02 -4.98949e-01 -4.24452e-01 -5.73445e-01 -5.07817e-01 -4.77145e-01 -5.38489e-01
9.88800e+04 2.47000e+02 -5.14131e-01 -4.66061e-01 -5.62200e-01 -5.07511e-01 -4.76929e-01 -5.38092e-01
9.90400e+04 2.47000e+02 -5.14131e-01 -4.66061e-01 -5.62200e-01 -5.07211e-01 -4.76711e-01 -5.37711e-01
9.92000e+04 2.48000e+02 -4.80435e-01 -4.48444e-01 -5.12425e-01 -5.06915e-01 -4.76487e-01 -5.37344e-01
9.93600e+04 2.48000e+02 -4.80435e-01 -4.48444e-01 -5.12425e-01 -5.06624e-01 -4.76257e-01 -5.36992e-01
9.95200e+04 2.48000e+02 -4.80435e-01 -4.48444e-01 -5.12425e-01 -5.06336e-01 -4.76020e-01 -5.36653e-01
9.96800e+04 2.49000e+02 -4.82282e-01 -4.24107e-01 -5.40457e-01 -5.06051e-01 -4.75775e-01 -5.36327e-01
9.98400e+04 2.49000e+02 -4.82282e-01 -4.24107e-01 -5.40457e-01 -5.05768e-01 -4.75523e-01 -5.36012e-01
1.00000e+05 2.50000e+02 -4.84252e-01 -4.38586e-01 -5.29918e-01 -5.05485e-01 -4.75262e-01 -5.35708e-01
1.00160e+05 2.50000e+02 -4.84252e-01 -4.38586e-01 -5.29918e-01 -5.05205e-01 -4.74994e-01 -5.35416e-01
1.00320e+05 2.50000e+02 -4.84252e-01 -4.38586e-01 -5.29918e-01 -5.04926e-01 -4.74720e-01 -5.35132e-01
1.00480e+05 2.51000e+02 -4.61480e-01 -4.17629e-01 -5.05332e-01 -5.04648e-01 -4.74440e-01 -5.34857e-01
1.00640e+05 2.51000e+02 -4.61480e-01 -4.17629e-01 -5.05332e-01 -5.04374e-01 -4.74157e-01 -5.34590e-01
1.00800e+05 2.52000e+02 -4.87421e-01 -4.51660e-01 -5.23182e-01 -5.04102e-01 -4.73871e-01 -5.34333e-01
1.00960e+05 2.52000e+02 -4.87421e-01 -4.51660e-01 -5.23182e-01 -5.03833e-01 -4.73585e-01 -5.34082e-01
1.01120e+05 2.52000e+02 -4.87421e-01 -4.51660e-01 -5.23182e-01 -5.03570e-01 -4.73301e-01 -5.33840e-01
1.01280e+05 2.53000e+02 -4.65720e-01 -4.18808e-01 -5.12633e-01 -5.03313e-01 -4.73021e-01 -5.33605e-01
1.01440e+05 2.53000e+02 -4.65720e-01 -4.18808e-01 -5.12633e-01 -5.03063e-01 -4.72748e-01 -5.33378e-01
1.01600e+05 2.54000e+02 -5.01808e-01 -4.74246e-01 -5.29370e-01 -5.02822e-01 -4.72485e-01 -5.33160e-01
1.01760e+05 2.54000e+02 -5.01808e-01 -4.74246e-01 -5.29370e-01 -5.02590e-01 -4.72232e-01 -5.32949e-01
1.01920e+05 2.54000e+02 -5.01808e-01 -4.74246e-01 -5.29370e-01 -5.02369e-01 -4.71992e-01 -5.32745e-01
1.02080e+05 2.55000e+02 -4.90584e-01 -4.51275e-01 -5.29893e-01 -5.02158e-01 -4.71768e-01 -5.32549e-01
1.02240e+05 2.55000e+02 -4.90584e-01 -4.51275e-01 -5.29893e-01 -5.01960e-01 -4.71561e-01 -5.32360e-01
1.02400e+05 2.56000e+02 -4.89200e-01 -4.59469e-01 -5.18930e-01 -5.01774e-01 -4.71371e-01 -5.32177e-01
1.02560e+05 2.56000e+02 -4.89200e-01 -4.59469e-01 -5.18930e-01 -5.01600e-01 -4.71201e-01 -5.31999e-01
1.02720e+05 2.56000e+02 -4.89200e-01 -4.59469e-01 -5.18930e-01 -5.01438e-01 -4.71050e-01 -5.31827e-01
1.02880e+05 2.57000e+02 -4.54047e-01 -3.92427e-01 -5.15668e-01 -5.01288e-01 -4.70919e-01 -5.31657e-01
1.03040e+05 2.57000e+02 -4.54047e-01 -3.92427e-01 -5.15668e-01 -5.01148e-01 -4.70807e-01 -5.31489e-01
1.03200e+05 2.58000e+02 -4.82118e-01 -4.25740e-01 -5.38495e-01 -5.01018e-01 -4.70714e-01 -5.31321e-01
1.03360e+05 2.58000e+02 -4.82118e-01 -4.25740e-01 -5.38495e-01 -5.00895e-01 -4.70638e-01 -5.31152e-01
1.03520e+05 2.58000e+02 -4.82118e-01 -4.25740e-01 -5.38495e-01 -5.00779e-01 -4.70578e-01 -5.30980e-01
1.03680e+05 2.59000e+02 -5.21427e-01 -4.05840e-01 -6.37015e-01 -5.00668e-01 -4.70533e-01 -5.30802e-01
1.03840e+05 2.59000e+02 -5.21427e-01 -4.05840e-01 -6.37015e-01 -5.00559e-01 -4.70500e-01 -5.30617e-01
1.04000e+05 2.60000e+02 -4.84615e-01 -4.36481e-01 -5.32749e-01 -5.00451e-01 -4.70478e-01 -5.30425e-01
1.04160e+05 2.60000e+02 -4.84615e-01 -4.36481e-01 -5.32749e-01 -5.00342e-01 -4.70462e-01 -5.30221e-01
1.04320e+05 2.60000e+02 -4.84615e-01 -4.36481e-01 -5.32749e-01 -5.00229e-01 -4.70453e-01 -5.30005e-01
1.04480e+05 2.61000e+02 -4.63317e-01 -4.06596e-01 -5.20038e-01 -5.00111e-01 -4.70446e-01 -5.29776e-01
1.04640e+05 2.61000e+02 -4.63317e-01 -4.06596e-01 -5.20038e-01 -4.99986e-01 -4.70440e-01 -5.29531e-01
1.04800e+05 2.62000e+02 -4.92137e-01 -4.41258e-01 -5.43015e-01 -4.99851e-01 -4.70432e-01 -5.29270e-01
1.04960e+05 2.62000e+02 -4.92137e-01 -4.41258e-01 -5.43015e-01 -4.99707e-01 -4.70421e-01 -5.28993e-01
1.05120e+05 2.62000e+02 -4.92137e-01 -4.41258e-01 -5.43015e-01 -4.99550e-01 -4.70404e-01 -5.28697e-01
1.05280e+05 2.63000e+02 -4.96438e-01 -4.61118e-01 -5.31759e-01 -4.99381e-01 -4.70378e-01 -5.28383e-01
1.05440e+05 2.63000e+02 -4.96438e-01 -4.61118e-01 -5.31759e-01 -4.99197e-01 -4.70342e-01 -5.28051e-01
1.05600e+05 2.64000e+02 -4.61038e-01 -4.36767e-01 -4.85310e-01 -4.98998e-01 -4.70294e-01 -5.27702e-01
1.05760e+05 2.64000e+02 -4.61038e-01 -4.36767e-01 -4.85310e-01 -4.98784e-01 -4.70233e-01 -5.27336e-01
1.05920e+05 2.64000e+02 -4.61038e-01 -4.36767e-01 -4.85310e-01 -4.98555e-01 -4.70156e-01 -5.26953e-01
1.06080e+05 2.65000e+02 -4.59399e-01 -4.03379e-01 -5.15418e-01 -4.98310e-01 -4.70063e-01 -5.26557e-01
1.06240e+05 2.65000e+02 -4.59399e-01 -4.03379e-01 -5.15418e-01 -4.98050e-01 -4.69952e-01 -5.26147e-01
1.06400e+05 2.66000e+02 -4.78021e-01 -4.44537e-01 -5.11505e-01 -4.97775e-01 -4.69823e-01 -5.25727e-01
1.06560e+05 2.66000e+02 -4.78021e-01 -4.44537e-01 -5.11505e-01 -4.97486e-01 -4.69674e-01 -5.25298e-01
1.06720e+05 2.66000e+02 -4.78021e-01 -4.44537e-01 -5.11505e-01 -4.97184e-01 -4.69506e-01 -5.24862e-01
1.06880e+05 2.67000e+02 -4.80146e-01 -4.26342e-01 -5.33950e-01 -4.96870e-01 -4.69318e-01 -5.24423e-01
1.07040e+05 2.67000e+02 -4.80146e-01 -4.26342e-01 -5.33950e-01 -4.96545e-01 -4.69110e-01 -5.23980e-01
1.07200e+05 2.68000e+02 -4.67778e-01 -4.16913e-01 -5.18643e-01 -4.96210e-01 -4.68883e-01 -5.23538e-01
1.07360e+05 2.68000e+02 -4.67778e-01 -4.16913e-01 -5.18643e-01 -4.95868e-01 -4.68638e-01 -5.23098e-01
1.07520e+05 2.68000e+02 -4.67778e-01 -4.16913e-01 -5.18643e-01 -4.95518e-01 -4.68375e-01 -5.22660e-01
1.07680e+05 2.69000e+02 -4.63626e-01 -3.96581e-01 -5.30672e-01 -4.95162e-01 -4.68097e-01 -5.22227e-01
1.07840e+05 2.69000e+02 -4.63626e-01 -3.96581e-01 -5.30672e-01 -4.94802e-01 -4.67803e-01 -5.21801e-01
1.08000e+05 2.70000e+02 -4.95211e-01 -3.70710e-01 -6.19712e-01 -4.94439e-01 -4.67497e-01 -5.21382e-01
1.08160e+05 2.70000e+02 -4.95211e-01 -3.70710e-01 -6.19712e-01 -4.94075e-01 -4.67180e-01 -5.20970e-01
1.08320e+05 2.70000e+02 -4.95211e-01 -3.70710e-01 -6.19712e-01 -4.93709e-01 -4.66852e-01 -5.20566e-01
1.08480e+05 2.71000e+02 -4.86081e-01 -4.58309e-01 -5.13853e-01 -4.93344e-01 -4.66517e-01 -5.20170e-01
1.08640e+05 2.71000e+02 -4.86081e-01 -4.58309e-01 -5.13853e-01 -4.92979e-01 -4.66176e-01 -5.19783e-01
1.08800e+05 2.72000e+02 -4.62812e-01 -4.31417e-01 -4.94206e-01 -4.92617e-01 -4.65830e-01 -5.19404e-01
1.08960e+05 2.72000e+02 -4.62812e-01 -4.31417e-01 -4.94206e-01 -4.92256e-01 -4.65481e-01 -5.19031e-01
1.09120e+05 2.72000e+02 -4.62812e-01 -4.31417e-01 -4.94206e-01 -4.91898e-01 -4.65129e-01 -5.18666e-01
1.09280e+05 2.73000e+02 -4.54884e-01 -4.29645e-01 -4.80123e-01 -4.91542e-01 -4.64777e-01 -5.18307e-01
1.09440e+05 2.73000e+02 -4.54884e-01 -4.29645e-01 -4.80123e-01 -4.91189e-01 -4.64424e-01 -5.17953e-01
1.09600e+05 2.74000e+02 -4.44552e-01 -4.20548e-01 -4.68555e-01 -4.90838e-01 -4.64072e-01 -5.17605e-01
1.09760e+05 2.74000e+02 -4.44552e-01 -4.20548e-01 -4.68555e-01 -4.90490e-01 -4.63720e-01 -5.17260e-01
1.09920e+05 2.74000e+02 -4.44552e-01 -4.20548e-01 -4.68555e-01 -4.90144e-01 -4.63369e-01 -5.16919e-01
1.10080e+05 2.75000e+02 -4.98833e-01 -4.38135e-01 -5.59531e-01 -4.89800e-01 -4.63019e-01 -5.16581e-01
1.10240e+05 2.75000e+02 -4.98833e-01 -4.38135e-01 -5.59531e-01 -4.89457e-01 -4.62668e-01 -5.16246e-01
1.10400e+05 2.76000e+02 -4.74496e-01 -3.95042e-01 -5.53950e-01 -4.89116e-01 -4.62318e-01 -5.15915e-01
1.10560e+05 2.76000e+02 -4.74496e-01 -3.95042e-01 -5.53950e-01 -4.88776e-01 -4.61966e-01 -5.15586e-01
1.10720e+05 2.76000e+02 -4.74496e-01 -3.95042e-01 -5.53950e-01 -4.88437e-01 -4.61612e-01 -5.15262e-01
1.10880e+05 2.77000e+02 -4.32925e-01 -3.74079e-01 -4.91770e-01 -4.88098e-01 -4.61254e-01 -5.14941e-01
1.11040e+05 2.77000e+02 -4.32925e-01 -3.74079e-01 -4.91770e-01 -4.87759e-01 -4.60893e-01 -5.14625e-01
1.11200e+05 2.78000e+02 -4.67127e-01 -4.36092e-01 -4.98161e-01 -4.87421e-01 -4.60528e-01 -5.14313e-01
1.11360e+05 2.78000e+02 -4.67127e-01 -4.36092e-01 -4.98161e-01 -4.87082e-01 -4.60157e-01 -5.14008e-01
1.11520e+05 2.78000e+02 -4.67127e-01 -4.36092e-01 -4.98161e-01 -4.86744e-01 -4.59779e-01 -5.13708e-01
1.11680e+05 2.79000e+02 -4.68162e-01 -4.14190e-01 -5.22134e-01 -4.86405e-01 -4.59395e-01 -5.13415e-01
1.11840e+05 2.79000e+02 -4.68162e-01 -4.14190e-01 -5.22134e-01 -4.86066e-01 -4.59003e-01 -5.13129e-01
1.12000e+05 2.80000e+02 -4.84565e-01 -4.06439e-01 -5.62691e-01 -4.85726e-01 -4.58603e-01 -5.12849e-01
1.12160e+05 2.80000e+02 -4.84565e-01 -4.06439e-01 -5.62691e-01 -4.85386e-01 -4.58196e-01 -5.12576e-01
1.12320e+05 2.80000e+02 -4.84565e-01 -4.06439e-01 -5.62691e-01 -4.85046e-01 -4.57781e-01 -5.12311e-01
1.12480e+05 2.81000e+02 -4.59814e-01 -3.98670e-01 -5.20958e-01 -4.84704e-01 -4.57357e-01 -5.12052e-01
1.12640e+05 2.81000e+02 -4.59814e-01 -3.98670e-01 -5.20958e-01 -4.84362e-01 -4.56926e-01 -5.11798e-01
1.12800e+05 2.82000e+02 -4.31002e-01 -4.02103e-01 -4.59902e-01 -4.84019e-01 -4.56489e-01 -5.11549e-01
1.12960e+05 2.82000e+02 -4.31002e-01 -4.02103e-01 -4.59902e-01 -4.83675e-01 -4.56045e-01 -5.11306e-01
1.13120e+05 2.82000e+02 -4.31002e-01 -4.02103e-01 -4.59902e-01 -4.83330e-01 -4.55596e-01 -5.11065e-01
1.13280e+05 2.83000e+02 -4.38837e-01 -3.92212e-01 -4.85463e-01 -4.82983e-01 -4.55141e-01 -5.10826e-01
1.13440e+05 2.83000e+02 -4.38837e-01 -3.92212e-01 -4.85463e-01 -4.82635e-01 -4.54682e-01 -5.10589e-01
1.13600e+05 2.84000e+02 -4.61398e-01 -4.22913e-01 -4.99884e-01 -4.82286e-01 -4.54220e-01 -5.10352e-01
1.13760e+05 2.84000e+02 -4.61398e-01 -4.22913e-01 -4.99884e-01 -4.81935e-01 -4.53756e-01 -5.10114e-01
1.13920e+05 2.84000e+02 -4.61398e-01 -4.22913e-01 -4.99884e-01 -4.81582e-01 -4.53290e-01 -5.09873e-01
1.14080e+05 2.85000e+02 -4.45416e-01 -4.07582e-01 -4.83251e-01 -4.81226e-01 -4.52822e-01 -5.09630e-01
1.14240e+05 2.85000e+02 -4.45416e-01 -4.07582e-01 -4.83251e-01 -4.80869e-01 -4.52354e-01 -5.09384e-01
1.14400e+05 2.86000e+02 -4.26873e-01 -3.90085e-01 -4.63661e-01 -4.80510e-01 -4.51886e-01 -5.09133e-01
1.14560e+05 2.86000e+02 -4.26873e-01 -3.90085e-01 -4.63661e-01 -4.80148e-01 -4.51418e-01 -5.08878e-01
1.14720e+05 2.86000e+02 -4.26873e-01 -3.90085e-01 -4.63661e-01 -4.79784e-01 -4.50950e-01 -5.08619e-01
1.14880e+05 2.87000e+02 -4.22173e-01 -3.85435e-01 -4.58911e-01 -4.79419e-01 -4.50482e-01 -5.08355e-01
1.15040e+05 2.87000e+02 -4.22173e-01 -3.85435e-01 -4.58911e-01 -4.79050e-01 -4.50014e-01 -5.08087e-01
1.15200e+05 2.88000e+02 -4.30375e-01 -4.06871e-01 -4.53878e-01 -4.78680e-01 -4.49545e-01 -5.07816e-01
1.15360e+05 2.88000e+02 -4.30375e-01 -4.06871e-01 -4.53878e-01 -4.78308e-01 -4.49074e-01 -5.07541e-01
1.15520e+05 2.88000e+02 -4.30375e-01 -4.06871e-01 -4.53878e-01 -4.77932e-01 -4.48601e-01 -5.07264e-01
1.15680e+05 2.89000e+02 -4.42159e-01 -4.14007e-01 -4.70311e-01 -4.77555e-01 -4.48124e-01 -5.06985e-01
1.15840e+05 2.89000e+02 -4.42159e-01 -4.14007e-01 -4.70311e-01 -4.77174e-01 -4.47643e-01 -5.06705e-01
1.16000e+05 2.90000e+02 -4.53972e-01 -4.32910e-01 -4.75035e-01 -4.76790e-01 -4.47157e-01 -5.06423e-01
1.16160e+05 2.90000e+02 -4.53972e-01 -4.32910e-01 -4.75035e-01 -4.76403e-01 -4.46664e-01 -5.06142e-01
1.16320e+05 2.90000e+02 -4.53972e-01 -4.32910e-01 -4.75035e-01 -4.76011e-01 -4.46164e-01 -5.05859e-01
1.16480e+05 2.91000e+02 -4.72016e-01 -3.88493e-01 -5.55540e-01 -4.75615e-01 -4.45655e-01 -5.05575e-01
1.16640e+05 2.91000e+02 -4.72016e-01 -3.88493e-01 -5.55540e-01 -4.75214e-01 -4.45137e-01 -5.05290e-01
1.16800e+05 2.92000e+02 -4.25045e-01 -3.74015e-01 -4.76076e-01 -4.74807e-01 -4.44610e-01 -5.05004e-01
1.16960e+05 2.92000e+02 -4.25045e-01 -3.74015e-01 -4.76076e-01 -4.74392e-01 -4.44071e-01 -5.04713e-01
1.17120e+05 2.92000e+02 -4.25045e-01 -3.74015e-01 -4.76076e-01 -4.73970e-01 -4.43522e-01 -5.04418e-01
1.17280e+05 2.93000e+02 -4.60257e-01 -4.03647e-01 -5.16867e-01 -4.73540e-01 -4.42963e-01 -5.04117e-01
1.17440e+05 2.93000e+02 -4.60257e-01 -4.03647e-01 -5.16867e-01 -4.73099e-01 -4.42391e-01 -5.03806e-01
1.17600e+05 2.94000e+02 -4.67757e-01 -4.12034e-01 -5.23481e-01 -4.72647e-01 -4.41810e-01 -5.03485e-01
1.17760e+05 2.94000e+02 -4.67757e-01 -4.12034e-01 -5.23481e-01 -4.72184e-01 -4.41218e-01 -5.03151e-01
1.17920e+05 2.94000e+02 -4.67757e-01 -4.12034e-01 -5.23481e-01 -4.71708e-01 -4.40616e-01 -5.02800e-01
1.18080e+05 2.95000e+02 -4.83830e-01 -4.60909e-01 -5.06751e-01 -4.71219e-01 -4.40007e-01 -5.02431e-01
1.18240e+05 2.95000e+02 -4.83830e-01 -4.60909e-01 -5.06751e-01 -4.70716e-01 -4.39390e-01 -5.02041e-01
1.18400e+05 2.96000e+02 -4.70818e-01 -4.11231e-01 -5.30406e-01 -4.70197e-01 -4.38768e-01 -5.01627e-01
1.18560e+05 2.96000e+02 -4.70818e-01 -4.11231e-01 -5.30406e-01 -4.69664e-01 -4.38140e-01 -5.01187e-01
1.18720e+05 2.96000e+02 -4.70818e-01 -4.11231e-01 -5.30406e-01 -4.69114e-01 -4.37510e-01 -5.00718e-01
1.18880e+05 2.97000e+02 -4.61940e-01 -4.08129e-01 -5.15750e-01 -4.68550e-01 -4.36880e-01 -5.00220e-01
1.19040e+05 2.97000e+02 -4.61940e-01 -4.08129e-01 -5.15750e-01 -4.67971e-01 -4.36251e-01 -4.99691e-01
1.19200e+05 2.98000e+02 -4.34020e-01 -3.89402e-01 -4.78639e-01 -4.67377e-01 -4.35625e-01 -4.99129e-01
1.19360e+05 2.98000e+02 -4.34020e-01 -3.89402e-01 -4.78639e-01 -4.66770e-01 -4.35004e-01 -4.98535e-01
1.19520e+05 2.98000e+02 -4.34020e-01 -3.89402e-01 -4.78639e-01 -4.66150e-01 -4.34392e-01 -4.97909e-01
1.19680e+05 2.99000e+02 -4.64059e-01 -4.23065e-01 -5.05053e-01 -4.65520e-01 -4.33789e-01 -4.97251e-01
1.19840e+05 2.99000e+02 -4.64059e-01 -4.23065e-01 -5.05053e-01 -4.64881e-01 -4.33199e-01 -4.96562e-01
1.20000e+05 3.00000e+02 -4.59419e-01 -4.13030e-01 -5.05809e-01 -4.64234e-01 -4.32623e-01 -4.95845e-01
1.20160e+05 3.00000e+02 -4.59419e-01 -4.13030e-01 -5.05809e-01 -4.63583e-01 -4.32064e-01 -4.95101e-01
1.20320e+05 3.00000e+02 -4.59419e-01 -4.13030e-01 -5.05809e-01 -4.62930e-01 -4.31526e-01 -4.94333e-01
1.20480e+05 3.01000e+02 -4.78748e-01 -4.17885e-01 -5.39612e-01 -4.62276e-01 -4.31008e-01 -4.93545e-01
1.20640e+05 3.01000e+02 -4.78748e-01 -4.17885e-01 -5.39612e-01 -4.61626e-01 -4.30514e-01 -4.92739e-01
1.20800e+05 3.02000e+02 -4.13369e-01 -4.01403e-01 -4.25335e-01 -4.60983e-01 -4.30047e-01 -4.91920e-01
1.20960e+05 3.02000e+02 -4.13369e-01 -4.01403e-01 -4.25335e-01 -4.60349e-01 -4.29607e-01 -4.91092e-01
1.21120e+05 3.02000e+02 -4.13369e-01 -4.01403e-01 -4.25335e-01 -4.59728e-01 -4.29197e-01 -4.90258e-01
1.21280e+05 3.03000e+02 -4.45304e-01 -4.01445e-01 -4.89162e-01 -4.59122e-01 -4.28819e-01 -4.89425e-01
1.21440e+05 3.03000e+02 -4.45304e-01 -4.01445e-01 -4.89162e-01 -4.58534e-01 -4.28473e-01 -4.88596e-01
1.21600e+05 3.04000e+02 -4.72713e-01 -4.58113e-01 -4.87313e-01 -4.57968e-01 -4.28161e-01 -4.87775e-01
1.21760e+05 3.04000e+02 -4.72713e-01 -4.58113e-01 -4.87313e-01 -4.57426e-01 -4.27884e-01 -4.86968e-01
1.21920e+05 3.04000e+02 -4.72713e-01 -4.58113e-01 -4.87313e-01 -4.56910e-01 -4.27642e-01 -4.86178e-01
1.22080e+05 3.05000e+02 -4.74640e-01 -4.07421e-01 -5.41859e-01 -4.56422e-01 -4.27436e-01 -4.85409e-01
1.22240e+05 3.05000e+02 -4.74640e-01 -4.07421e-01 -5.41859e-01 -4.55966e-01 -4.27267e-01 -4.84664e-01
1.22400e+05 3.06000e+02 -4.77708e-01 -4.40999e-01 -5.14417e-01 -4.55541e-01 -4.27134e-01 -4.83947e-01
1.22560e+05 3.06000e+02 -4.77708e-01 -4.40999e-01 -5.14417e-01 -4.55149e-01 -4.27037e-01 -4.83261e-01
1.22720e+05 3.06000e+02 -4.77708e-01 -4.40999e-01 -5.14417e-01 -4.54791e-01 -4.26977e-01 -4.82606e-01
1.22880e+05 3.07000e+02 -4.47496e-01 -4.01404e-01 -4.93588e-01 -4.54468e-01 -4.26952e-01 -4.81984e-01
1.23040e+05 3.07000e+02 -4.47496e-01 -4.01404e-01 -4.93588e-01 -4.54180e-01 -4.26962e-01 -4.81397e-01
1.23200e+05 3.08000e+02 -4.29484e-01 -4.00442e-01 -4.58526e-01 -4.53926e-01 -4.27007e-01 -4.80845e-01
1.23360e+05 3.08000e+02 -4.29484e-01 -4.00442e-01 -4.58526e-01 -4.53706e-01 -4.27085e-01 -4.80327e-01
1.23520e+05 3.08000e+02 -4.29484e-01 -4.00442e-01 -4.58526e-01 -4.53519e-01 -4.27197e-01 -4.79841e-01
1.23680e+05 3.09000e+02 -4.62008e-01 -4.13858e-01 -5.10158e-01 -4.53364e-01 -4.27340e-01 -4.79388e-01
1.23840e+05 3.09000e+02 -4.62008e-01 -4.13858e-01 -5.10158e-01 -4.53240e-01 -4.27515e-01 -4.78964e-01
1.24000e+05 3.10000e+02 -4.09900e-01 -3.81398e-01 -4.38402e-01 -4.53144e-01 -4.27720e-01 -4.78569e-01
1.24160e+05 3.10000e+02 -4.09900e-01 -3.81398e-01 -4.38402e-01 -4.53076e-01 -4.27953e-01 -4.78199e-01
1.24320e+05 3.10000e+02 -4.09900e-01 -3.81398e-01 -4.38402e-01 -4.53033e-01 -4.28214e-01 -4.77852e-01
1.24480e+05 3.11000e+02 -4.46305e-01 -4.03192e-01 -4.89419e-01 -4.53014e-01 -4.28502e-01 -4.77526e-01
1.24640e+05 3.11000e+02 -4.46305e-01 -4.03192e-01 -4.89419e-01 -4.53016e-01 -4.28815e-01 -4.77218e-01
1.24800e+05 3.12000e+02 -4.49307e-01 -3.93498e-01 -5.05116e-01 -4.53038e-01 -4.29152e-01 -4.76924e-01
1.24960e+05 3.12000e+02 -4.49307e-01 -3.93498e-01 -5.05116e-01 -4.53078e-01 -4.29513e-01 -4.76644e-01
1.25120e+05 3.12000e+02 -4.49307e-01 -3.93498e-01 -5.05116e-01 -4.53134e-01 -4.29895e-01 -4.76373e-01
1.25280e+05 3.13000e+02 -4.39747e-01 -3.96702e-01 -4.82791e-01 -4.53204e-01 -4.30297e-01 -4.76111e-01
1.25440e+05 3.13000e+02 -4.39747e-01 -3.96702e-01 -4.82791e-01 -4.53286e-01 -4.30719e-01 -4.75854e-01
1.25600e+05 3.14000e+02 -4.44525e-01 -4.31786e-01 -4.57264e-01 -4.53380e-01 -4.31158e-01 -4.75602e-01
1.25760e+05 3.14000e+02 -4.44525e-01 -4.31786e-01 -4.57264e-01 -4.53482e-01 -4.31612e-01 -4.75353e-01
1.25920e+05 3.14000e+02 -4.44525e-01 -4.31786e-01 -4.57264e-01 -4.53592e-01 -4.32079e-01 -4.75106e-01
1.26080e+05 3.15000e+02 -4.57501e-01 -4.27509e-01 -4.87493e-01 -4.53708e-01 -4.32558e-01 -4.74858e-01
1.26240e+05 3.15000e+02 -4.57501e-01 -4.27509e-01 -4.87493e-01 -4.53828e-01 -4.33046e-01 -4.74610e-01
1.26400e+05 3.16000e+02 -4.26447e-01 -3.90244e-01 -4.62651e-01 -4.53950e-01 -4.33539e-01 -4.74362e-01
1.26560e+05 3.16000e+02 -4.26447e-01 -3.90244e-01 -4.62651e-01 -4.54073e-01 -4.34036e-01 -4.74111e-01
1.26720e+05 3.16000e+02 -4.26447e-01 -3.90244e-01 -4.62651e-01 -4.54196e-01 -4.34533e-01 -4.73859e-01
1.26880e+05 3.17000e+02 -4.47691e-01 -3.99975e-01 -4.95407e-01 -4.54316e-01 -4.35027e-01 -4.73604e-01
1.27040e+05 3.17000e+02 -4.47691e-01 -3.99975e-01 -4.95407e-01 -4.54431e-01 -4.35514e-01 -4.73349e-01
1.27200e+05 3.18000e+02 -5.06096e-01 -4.49712e-01 -5.62481e-01 -4.54541e-01 -4.35990e-01 -4.73092e-01
1.27360e+05 3.18000e+02 -5.06096e-01 -4.49712e-01 -5.62481e-01 -4.54643e-01 -4.36452e-01 -4.72834e-01
1.27520e+05 3.18000e+02 -5.06096e-01 -4.49712e-01 -5.62481e-01 -4.54736e-01 -4.36896e-01 -4.72576e-01
1.27680e+05 3.19000e+02 -4.58842e-01 -4.03481e-01 -5.14204e-01 -4.54818e-01 -4.37317e-01 -4.72318e-01
1.27840e+05 3.19000e+02 -4.58842e-01 -4.03481e-01 -5.14204e-01 -4.54888e-01 -4.37712e-01 -4.72063e-01
1.28000e+05 3.20000e+02 -4.65859e-01 -4.07612e-01 -5.24105e-01 -4.54944e-01 -4.38078e-01 -4.71810e-01
1.28160e+05 3.20000e+02 -4.65859e-01 -4.07612e-01 -5.24105e-01 -4.54985e-01 -4.38410e-01 -4.71561e-01
1.28320e+05 3.20000e+02 -4.65859e-01 -4.07612e-01 -5.24105e-01 -4.55011e-01 -4.38706e-01 -4.71316e-01
1.28480e+05 3.21000e+02 -4.39616e-01 -4.06337e-01 -4.72894e-01 -4.55020e-01 -4.38963e-01 -4.71077e-01
1.28640e+05 3.21000e+02 -4.39616e-01 -4.06337e-01 -4.72894e-01 -4.55011e-01 -4.39179e-01 -4.70844e-01
1.28800e+05 3.22000e+02 -4.21460e-01 -3.85099e-01 -4.57821e-01 -4.54985e-01 -4.39351e-01 -4.70619e-01
1.28960e+05 3.22000e+02 -4.21460e-01 -3.85099e-01 -4.57821e-01 -4.54941e-01 -4.39479e-01 -4.70403e-01
1.29120e+05 3.22000e+02 -4.21460e-01 -3.85099e-01 -4.57821e-01 -4.54878e-01 -4.39562e-01 -4.70194e-01
1.29280e+05 3.23000e+02 -4.80111e-01 -4.20425e-01 -5.39797e-01 -4.54798e-01 -4.39600e-01 -4.69996e-01
1.29440e+05 3.23000e+02 -4.80111e-01 -4.20425e-01 -5.39797e-01 -4.54700e-01 -4.39594e-01 -4.69807e-01
1.29600e+05 3.24000e+02 -4.47392e-01 -4.08400e-01 -4.86385e-01 -4.54586e-01 -4.39544e-01 -4.69628e-01
1.29760e+05 3.24000e+02 -4.47392e-01 -4.08400e-01 -4.86385e-01 -4.54457e-01 -4.39454e-01 -4.69459e-01
1.29920e+05 3.24000e+02 -4.47392e-01 -4.08400e-01 -4.86385e-01 -4.54314e-01 -4.39327e-01 -4.69301e-01
1.30080e+05 3.25000e+02 -4.50993e-01 -4.14240e-01 -4.87746e-01 -4.54158e-01 -4.39164e-01 -4.69151e-01
1.30240e+05 3.25000e+02 -4.50993e-01 -4.14240e-01 -4.87746e-01 -4.53992e-01 -4.38971e-01 -4.69013e-01
1.30400e+05 3.26000e+02 -4.74877e-01 -4.29485e-01 -5.20268e-01 -4.53817e-01 -4.38751e-01 -4.68883e-01
1.30560e+05 3.26000e+02 -4.74877e-01 -4.29485e-01 -5.20268e-01 -4.53636e-01 -4.38510e-01 -4.68762e-01
1.30720e+05 3.26000e+02 -4.74877e-01 -4.29485e-01 -5.20268e-01 -4.53450e-01 -4.38250e-01 -4.68651e-01
1.30880e+05 3.27000e+02 -4.15754e-01 -3.97758e-01 -4.33750e-01 -4.53263e-01 -4.37979e-01 -4.68547e-01
1.31040e+05 3.27000e+02 -4.15754e-01 -3.97758e-01 -4.33750e-01 -4.53075e-01 -4.37699e-01 -4.68451e-01
1.31200e+05 3.28000e+02 -4.60106e-01 -4.09372e-01 -5.10841e-01 -4.52890e-01 -4.37417e-01 -4.68363e-01
1.31360e+05 3.28000e+02 -4.60106e-01 -4.09372e-01 -5.10841e-01 -4.52708e-01 -4.37136e-01 -4.68281e-01
1.31520e+05 3.28000e+02 -4.60106e-01 -4.09372e-01 -5.10841e-01 -4.52533e-01 -4.36860e-01 -4.68207e-01
1.31680e+05 3.29000e+02 -4.54831e-01 -3.62494e-01 -5.47168e-01 -4.52365e-01 -4.36593e-01 -4.68138e-01
1.31840e+05 3.29000e+02 -4.54831e-01 -3.62494e-01 -5.47168e-01 -4.52207e-01 -4.36338e-01 -4.68075e-01
1.32000e+05 3.30000e+02 -4.54950e-01 -4.14175e-01 -4.95725e-01 -4.52059e-01 -4.36098e-01 -4.68019e-01
1.32160e+05 3.30000e+02 -4.54950e-01 -4.14175e-01 -4.95725e-01 -4.51922e-01 -4.35875e-01 -4.67969e-01
1.32320e+05 3.30000e+02 -4.54950e-01 -4.14175e-01 -4.95725e-01 -4.51797e-01 -4.35671e-01 -4.67923e-01
1.32480e+05 3.31000e+02 -4.59468e-01 -4.28737e-01 -4.90199e-01 -4.51686e-01 -4.35488e-01 -4.67884e-01
1.32640e+05 3.31000e+02 -4.59468e-01 -4.28737e-01 -4.90199e-01 -4.51588e-01 -4.35325e-01 -4.67851e-01
1.32800e+05 3.32000e+02 -4.66946e-01 -4.23421e-01 -5.10471e-01 -4.51503e-01 -4.35184e-01 -4.67823e-01
1.32960e+05 3.32000e+02 -4.66946e-01 -4.23421e-01 -5.10471e-01 -4.51432e-01 -4.35064e-01 -4.67801e-01
1.33120e+05 3.32000e+02 -4.66946e-01 -4.23421e-01 -5.10471e-01 -4.51375e-01 -4.34965e-01 -4.67785e-01
1.33280e+05 3.33000e+02 -4.12819e-01 -3.88473e-01 -4.37165e-01 -4.51330e-01 -4.34886e-01 -4.67775e-01
1.33440e+05 3.33000e+02 -4.12819e-01 -3.88473e-01 -4.37165e-01 -4.51298e-01 -4.34826e-01 -4.67771e-01
1.33600e+05 3.34000e+02 -4.40491e-01 -4.18939e-01 -4.62044e-01 -4.51278e-01 -4.34783e-01 -4.67774e-01
1.33760e+05 3.34000e+02 -4.40491e-01 -4.18939e-01 -4.62044e-01 -4.51269e-01 -4.34755e-01 -4.67784e-01
1.33920e+05 3.34000e+02 -4.40491e-01 -4.18939e-01 -4.62044e-01 -4.51271e-01 -4.34741e-01 -4.67801e-01
1.34080e+05 3.35000e+02 -4.58598e-01 -4.21397e-01 -4.95798e-01 -4.51281e-01 -4.34738e-01 -4.67825e-01
1.34240e+05 3.35000e+02 -4.58598e-01 -4.21397e-01 -4.95798e-01 -4.51301e-01 -4.34745e-01 -4.67857e-01
1.34400e+05 3.36000e+02 -4.29207e-01 -4.09523e-01 -4.48891e-01 -4.51327e-01 -4.34758e-01 -4.67896e-01
1.34560e+05 3.36000e+02 -4.29207e-01 -4.09523e-01 -4.48891e-01 -4.51360e-01 -4.34777e-01 -4.67943e-01
1.34720e+05 3.36000e+02 -4.29207e-01 -4.09523e-01 -4.48891e-01 -4.51399e-01 -4.34799e-01 -4.67999e-01
1.34880e+05 3.37000e+02 -4.82541e-01 -4.49862e-01 -5.15220e-01 -4.51442e-01 -4.34822e-01 -4.68062e-01
1.35040e+05 3.37000e+02 -4.82541e-01 -4.49862e-01 -5.15220e-01 -4.51489e-01 -4.34844e-01 -4.68134e-01
1.35200e+05 3.38000e+02 -4.20170e-01 -3.87296e-01 -4.53043e-01 -4.51539e-01 -4.34864e-01 -4.68214e-01
1.35360e+05 3.38000e+02 -4.20170e-01 -3.87296e-01 -4.53043e-01 -4.51591e-01 -4.34880e-01 -4.68301e-01
1.35520e+05 3.38000e+02 -4.20170e-01 -3.87296e-01 -4.53043e-01 -4.51644e-01 -4.34892e-01 -4.68396e-01
1.35680e+05 3.39000e+02 -4.14146e-01 -3.92892e-01 -4.35400e-01 -4.51697e-01 -4.34897e-01 -4.68498e-01
1.35840e+05 3.39000e+02 -4.14146e-01 -3.92892e-01 -4.35400e-01 -4.51750e-01 -4.34895e-01 -4.68605e-01
1.36000e+05 3.40000e+02 -4.40105e-01 -3.88936e-01 -4.91275e-01 -4.51802e-01 -4.34887e-01 -4.68718e-01
1.36160e+05 3.40000e+02 -4.40105e-01 -3.88936e-01 -4.91275e-01 -4.51853e-01 -4.34872e-01 -4.68834e-01
1.36320e+05 3.40000e+02 -4.40105e-01 -3.88936e-01 -4.91275e-01 -4.51900e-01 -4.34849e-01 -4.68951e-01
1.36480e+05 3.41000e+02 -4.18094e-01 -3.67539e-01 -4.68649e-01 -4.51944e-01 -4.34820e-01 -4.69069e-01
1.36640e+05 3.41000e+02 -4.18094e-01 -3.67539e-01 -4.68649e-01 -4.51985e-01 -4.34784e-01 -4.69185e-01
1.36800e+05 3.42000e+02 -4.17155e-01 -3.82518e-01 -4.51792e-01 -4.52021e-01 -4.34744e-01 -4.69298e-01
1.36960e+05 3.42000e+02 -4.17155e-01 -3.82518e-01 -4.51792e-01 -4.52051e-01 -4.34697e-01 -4.69404e-01
1.37120e+05 3.42000e+02 -4.17155e-01 -3.82518e-01 -4.51792e-01 -4.52075e-01 -4.34647e-01 -4.69503e-01
1.37280e+05 3.43000e+02 -4.28372e-01 -3.80132e-01 -4.76613e-01 -4.52093e-01 -4.34594e-01 -4.69592e-01
1.37440e+05 3.43000e+02 -4.28372e-01 -3.80132e-01 -4.76613e-01 -4.52104e-01 -4.34539e-01 -4.69669e-01
1.37600e+05 3.44000e+02 -4.46043e-01 -4.08361e-01 -4.83726e-01 -4.52107e-01 -4.34482e-01 -4.69732e-01
1.37760e+05 3.44000e+02 -4.46043e-01 -4.08361e-01 -4.83726e-01 -4.52102e-01 -4.34425e-01 -4.69779e-01
1.37920e+05 3.44000e+02 -4.46043e-01 -4.08361e-01 -4.83726e-01 -4.52087e-01 -4.34367e-01 -4.69807e-01
1.38080e+05 3.45000e+02 -4.21533e-01 -3.74155e-01 -4.68912e-01 -4.52064e-01 -4.34311e-01 -4.69817e-01
1.38240e+05 3.45000e+02 -4.21533e-01 -3.74155e-01 -4.68912e-01 -4.52031e-01 -4.34257e-01 -4.69805e-01
1.38400e+05 3.46000e+02 -4.46360e-01 -3.87815e-01 -5.04905e-01 -4.51986e-01 -4.34203e-01 -4.69769e-01
1.38560e+05 3.46000e+02 -4.46360e-01 -3.87815e-01 -5.04905e-01 -4.51931e-01 -4.34153e-01 -4.69708e-01
1.38720e+05 3.46000e+02 -4.46360e-01 -3.87815e-01 -5.04905e-01 -4.51863e-01 -4.34106e-01 -4.69621e-01
1.38880e+05 3.47000e+02 -4.34286e-01 -4.06908e-01 -4.61665e-01 -4.51783e-01 -4.34060e-01 -4.69506e-01
1.39040e+05 3.47000e+02 -4.34286e-01 -4.06908e-01 -4.61665e-01 -4.51689e-01 -4.34016e-01 -4.69362e-01
1.39200e+05 3.48000e+02 -4.28781e-01 -3.94976e-01 -4.62586e-01 -4.51580e-01 -4.33974e-01 -4.69187e-01
1.39360e+05 3.48000e+02 -4.28781e-01 -3.94976e-01 -4.62586e-01 -4.51457e-01 -4.33934e-01 -4.68980e-01
1.39520e+05 3.48000e+02 -4.28781e-01 -3.94976e-01 -4.62586e-01 -4.51318e-01 -4.33894e-01 -4.68741e-01
1.39680e+05 3.49000e+02 -4.33001e-01 -4.00859e-01 -4.65143e-01 -4.51161e-01 -4.33854e-01 -4.68468e-01
1.39840e+05 3.49000e+02 -4.33001e-01 -4.00859e-01 -4.65143e-01 -4.50988e-01 -4.33811e-01 -4.68164e-01
1.40000e+05 3.50000e+02 -4.41726e-01 -3.87165e-01 -4.96288e-01 -4.50796e-01 -4.33766e-01 -4.67826e-01
1.40160e+05 3.50000e+02 -4.41726e-01 -3.87165e-01 -4.96288e-01 -4.50586e-01 -4.33715e-01 -4.67457e-01
1.40320e+05 3.50000e+02 -4.41726e-01 -3.87165e-01 -4.96288e-01 -4.50357e-01 -4.33658e-01 -4.67055e-01
1.40480e+05 3.51000e+02 -4.10547e-01 -3.77988e-01 -4.43105e-01 -4.50109e-01 -4.33592e-01 -4.66625e-01
1.40640e+05 3.51000e+02 -4.10547e-01 -3.77988e-01 -4.43105e-01 -4.49842e-01 -4.33516e-01 -4.66168e-01
1.40800e+05 3.52000e+02 -4.25517e-01 -3.85345e-01 -4.65690e-01 -4.49556e-01 -4.33427e-01 -4.65684e-01
1.40960e+05 3.52000e+02 -4.25517e-01 -3.85345e-01 -4.65690e-01 -4.49251e-01 -4.33324e-01 -4.65178e-01
1.41120e+05 3.52000e+02 -4.25517e-01 -3.85345e-01 -4.65690e-01 -4.48928e-01 -4.33205e-01 -4.64651e-01
1.41280e+05 3.53000e+02 -4.46423e-01 -4.11337e-01 -4.81509e-01 -4.48588e-01 -4.33067e-01 -4.64109e-01
1.41440e+05 3.53000e+02 -4.46423e-01 -4.11337e-01 -4.81509e-01 -4.48231e-01 -4.32909e-01 -4.63553e-01
1.41600e+05 3.54000e+02 -4.39027e-01 -3.92467e-01 -4.85586e-01 -4.47859e-01 -4.32730e-01 -4.62988e-01
1.41760e+05 3.54000e+02 -4.39027e-01 -3.92467e-01 -4.85586e-01 -4.47473e-01 -4.32528e-01 -4.62417e-01
1.41920e+05 3.54000e+02 -4.39027e-01 -3.92467e-01 -4.85586e-01 -4.47073e-01 -4.32303e-01 -4.61844e-01
1.42080e+05 3.55000e+02 -4.54848e-01 -4.01635e-01 -5.08062e-01 -4.46663e-01 -4.32052e-01 -4.61273e-01
1.42240e+05 3.55000e+02 -4.54848e-01 -4.01635e-01 -5.08062e-01 -4.46242e-01 -4.31777e-01 -4.60707e-01
1.42400e+05 3.56000e+02 -4.24839e-01 -3.82866e-01 -4.66812e-01 -4.45813e-01 -4.31475e-01 -4.60150e-01
1.42560e+05 3.56000e+02 -4.24839e-01 -3.82866e-01 -4.66812e-01 -4.45377e-01 -4.31148e-01 -4.59606e-01
1.42720e+05 3.56000e+02 -4.24839e-01 -3.82866e-01 -4.66812e-01 -4.44936e-01 -4.30795e-01 -4.59077e-01
1.42880e+05 3.57000e+02 -4.25537e-01 -4.06175e-01 -4.44900e-01 -4.44491e-01 -4.30417e-01 -4.58565e-01
1.43040e+05 3.57000e+02 -4.25537e-01 -4.06175e-01 -4.44900e-01 -4.44044e-01 -4.30015e-01 -4.58073e-01
1.43200e+05 3.58000e+02 -4.28525e-01 -3.94490e-01 -4.62561e-01 -4.43597e-01 -4.29591e-01 -4.57603e-01
1.43360e+05 3.58000e+02 -4.28525e-01 -3.94490e-01 -4.62561e-01 -4.43150e-01 -4.29144e-01 -4.57156e-01
1.43520e+05 3.58000e+02 -4.28525e-01 -3.94490e-01 -4.62561e-01 -4.42706e-01 -4.28678e-01 -4.56735e-01
1.43680e+05 3.59000e+02 -4.29318e-01 -3.69296e-01 -4.89340e-01 -4.42266e-01 -4.28193e-01 -4.56338e-01
1.43840e+05 3.59000e+02 -4.29318e-01 -3.69296e-01 -4.89340e-01 -4.41830e-01 -4.27692e-01 -4.55967e-01
1.44000e+05 3.60000e+02 -4.54313e-01 -4.24421e-01 -4.84205e-01 -4.41400e-01 -4.27178e-01 -4.55623e-01
1.44160e+05 3.60000e+02 -4.54313e-01 -4.24421e-01 -4.84205e-01 -4.40978e-01 -4.26651e-01 -4.55304e-01
1.44320e+05 3.60000e+02 -4.54313e-01 -4.24421e-01 -4.84205e-01 -4.40563e-01 -4.26115e-01 -4.55011e-01
1.44480e+05 3.61000e+02 -4.76585e-01 -4.08074e-01 -5.45096e-01 -4.40158e-01 -4.25573e-01 -4.54743e-01
1.44640e+05 3.61000e+02 -4.76585e-01 -4.08074e-01 -5.45096e-01 -4.39764e-01 -4.25027e-01 -4.54500e-01
1.44800e+05 3.62000e+02 -4.47463e-01 -4.27079e-01 -4.67846e-01 -4.39380e-01 -4.24481e-01 -4.54280e-01
1.44960e+05 3.62000e+02 -4.47463e-01 -4.27079e-01 -4.67846e-01 -4.39009e-01 -4.23935e-01 -4.54082e-01
1.45120e+05 3.62000e+02 -4.47463e-01 -4.27079e-01 -4.67846e-01 -4.38650e-01 -4.23394e-01 -4.53905e-01
1.45280e+05 3.63000e+02 -4.13875e-01 -3.66972e-01 -4.60778e-01 -4.38304e-01 -4.22861e-01 -4.53748e-01
1.45440e+05 3.63000e+02 -4.13875e-01 -3.66972e-01 -4.60778e-01 -4.37972e-01 -4.22338e-01 -4.53607e-01
1.45600e+05 3.64000e+02 -4.09547e-01 -3.80040e-01 -4.39053e-01 -4.37655e-01 -4.21828e-01 -4.53482e-01
1.45760e+05 3.64000e+02 -4.09547e-01 -3.80040e-01 -4.39053e-01 -4.37353e-01 -4.21333e-01 -4.53372e-01
1.45920e+05 3.64000e+02 -4.09547e-01 -3.80040e-01 -4.39053e-01 -4.37065e-01 -4.20857e-01 -4.53273e-01
1.46080e+05 3.65000e+02 -4.25049e-01 -3.93321e-01 -4.56778e-01 -4.36792e-01 -4.20400e-01 -4.53184e-01
1.46240e+05 3.65000e+02 -4.25049e-01 -3.93321e-01 -4.56778e-01 -4.36535e-01 -4.19967e-01 -4.53104e-01
1.46400e+05 3.66000e+02 -4.51777e-01 -4.11019e-01 -4.92536e-01 -4.36294e-01 -4.19558e-01 -4.53030e-01
1.46560e+05 3.66000e+02 -4.51777e-01 -4.11019e-01 -4.92536e-01 -4.36068e-01 -4.19175e-01 -4.52960e-01
1.46720e+05 3.66000e+02 -4.51777e-01 -4.11019e-01 -4.92536e-01 -4.35858e-01 -4.18820e-01 -4.52895e-01
1.46880e+05 3.67000e+02 -4.30631e-01 -3.97503e-01 -4.63760e-01 -4.35664e-01 -4.18494e-01 -4.52833e-01
1.47040e+05 3.67000e+02 -4.30631e-01 -3.97503e-01 -4.63760e-01 -4.35486e-01 -4.18197e-01 -4.52774e-01
1.47200e+05 3.68000e+02 -4.37212e-01 -3.93425e-01 -4.80999e-01 -4.35324e-01 -4.17930e-01 -4.52719e-01
1.47360e+05 3.68000e+02 -4.37212e-01 -3.93425e-01 -4.80999e-01 -4.35178e-01 -4.17692e-01 -4.52665e-01
1.47520e+05 3.68000e+02 -4.37212e-01 -3.93425e-01 -4.80999e-01 -4.35050e-01 -4.17482e-01 -4.52617e-01
1.47680e+05 3.69000e+02 -4.47032e-01 -3.99565e-01 -4.94499e-01 -4.34937e-01 -4.17301e-01 -4.52572e-01
1.47840e+05 3.69000e+02 -4.47032e-01 -3.99565e-01 -4.94499e-01 -4.34840e-01 -4.17146e-01 -4.52534e-01
1.48000e+05 3.70000e+02 -4.41596e-01 -4.01524e-01 -4.81669e-01 -4.34759e-01 -4.17016e-01 -4.52503e-01
1.48160e+05 3.70000e+02 -4.41596e-01 -4.01524e-01 -4.81669e-01 -4.34695e-01 -4.16909e-01 -4.52480e-01
1.48320e+05 3.70000e+02 -4.41596e-01 -4.01524e-01 -4.81669e-01 -4.34645e-01 -4.16821e-01 -4.52468e-01
1.48480e+05 3.71000e+02 -4.21001e-01 -3.79515e-01 -4.62486e-01 -4.34609e-01 -4.16752e-01 -4.52467e-01
1.48640e+05 3.71000e+02 -4.21001e-01 -3.79515e-01 -4.62486e-01 -4.34588e-01 -4.16697e-01 -4.52478e-01
1.48800e+05 3.72000e+02 -4.34601e-01 -3.99334e-01 -4.69868e-01 -4.34580e-01 -4.16656e-01 -4.52503e-01
1.48960e+05 3.72000e+02 -4.34601e-01 -3.99334e-01 -4.69868e-01 -4.34583e-01 -4.16624e-01 -4.52542e-01
1.49120e+05 3.72000e+02 -4.34601e-01 -3.99334e-01 -4.69868e-01 -4.34598e-01 -4.16600e-01 -4.52595e-01
1.49280e+05 3.73000e+02 -4.52338e-01 -4.11071e-01 -4.93606e-01 -4.34622e-01 -4.16582e-01 -4.52661e-01
1.49440e+05 3.73000e+02 -4.52338e-01 -4.11071e-01 -4.93606e-01 -4.34655e-01 -4.16567e-01 -4.52742e-01
1.49600e+05 3.74000e+02 -4.37200e-01 -3.95678e-01 -4.78722e-01 -4.34695e-01 -4.16555e-01 -4.52836e-01
1.49760e+05 3.74000e+02 -4.37200e-01 -3.95678e-01 -4.78722e-01 -4.34742e-01 -4.16542e-01 -4.52942e-01
1.49920e+05 3.74000e+02 -4.37200e-01 -3.95678e-01 -4.78722e-01 -4.34794e-01 -4.16528e-01 -4.53060e-01
1.50080e+05 3.75000e+02 -3.89073e-01 -3.64730e-01 -4.13415e-01 -4.34850e-01 -4.16513e-01 -4.53187e-01
1.50240e+05 3.75000e+02 -3.89073e-01 -3.64730e-01 -4.13415e-01 -4.34909e-01 -4.16496e-01 -4.53322e-01
1.50400e+05 3.76000e+02 -4.18774e-01 -3.87195e-01 -4.50353e-01 -4.34970e-01 -4.16477e-01 -4.53464e-01
1.50560e+05 3.76000e+02 -4.18774e-01 -3.87195e-01 -4.50353e-01 -4.35033e-01 -4.16454e-01 -4.53611e-01
1.50720e+05 3.76000e+02 -4.18774e-01 -3.87195e-01 -4.50353e-01 -4.35095e-01 -4.16430e-01 -4.53760e-01
1.50880e+05 3.77000e+02 -4.52412e-01 -4.12206e-01 -4.92618e-01 -4.35157e-01 -4.16404e-01 -4.53911e-01
1.51040e+05 3.77000e+02 -4.52412e-01 -4.12206e-01 -4.92618e-01 -4.35219e-01 -4.16376e-01 -4.54062e-01
1.51200e+05 3.78000e+02 -4.07605e-01 -3.87566e-01 -4.27645e-01 -4.35279e-01 -4.16347e-01 -4.54210e-01
1.51360e+05 3.78000e+02 -4.07605e-01 -3.87566e-01 -4.27645e-01 -4.35337e-01 -4.16318e-01 -4.54355e-01
1.51520e+05 3.78000e+02 -4.07605e-01 -3.87566e-01 -4.27645e-01 -4.35393e-01 -4.16290e-01 -4.54495e-01
1.51680e+05 3.79000e+02 -4.05203e-01 -3.73246e-01 -4.37160e-01 -4.35446e-01 -4.16264e-01 -4.54628e-01
1.51840e+05 3.79000e+02 -4.05203e-01 -3.73246e-01 -4.37160e-01 -4.35497e-01 -4.16241e-01 -4.54752e-01
1.52000e+05 3.80000e+02 -4.55815e-01 -4.31398e-01 -4.80231e-01 -4.35544e-01 -4.16222e-01 -4.54866e-01
1.52160e+05 3.80000e+02 -4.55815e-01 -4.31398e-01 -4.80231e-01 -4.35589e-01 -4.16208e-01 -4.54969e-01
1.52320e+05 3.80000e+02 -4.55815e-01 -4.31398e-01 -4.80231e-01 -4.35630e-01 -4.16199e-01 -4.55060e-01
1.52480e+05 3.81000e+02 -4.20796e-01 -3.86033e-01 -4.55559e-01 -4.35667e-01 -4.16198e-01 -4.55136e-01
1.52640e+05 3.81000e+02 -4.20796e-01 -3.86033e-01 -4.55559e-01 -4.35700e-01 -4.16203e-01 -4.55197e-01
1.52800e+05 3.82000e+02 -4.29581e-01 -4.02924e-01 -4.56238e-01 -4.35729e-01 -4.16216e-01 -4.55243e-01
1.52960e+05 3.82000e+02 -4.29581e-01 -4.02924e-01 -4.56238e-01 -4.35753e-01 -4.16237e-01 -4.55269e-01
1.53120e+05 3.82000e+02 -4.29581e-01 -4.02924e-01 -4.56238e-01 -4.35772e-01 -4.16266e-01 -4.55277e-01
1.53280e+05 3.83000e+02 -4.42412e-01 -4.12444e-01 -4.72381e-01 -4.35784e-01 -4.16303e-01 -4.55265e-01
1.53440e+05 3.83000e+02 -4.42412e-01 -4.12444e-01 -4.72381e-01 -4.35791e-01 -4.16349e-01 -4.55233e-01
1.53600e+05 3.84000e+02 -4.20701e-01 -4.14131e-01 -4.27272e-01 -4.35790e-01 -4.16401e-01 -4.55178e-01
1.53760e+05 3.84000e+02 -4.20701e-01 -4.14131e-01 -4.27272e-01 -4.35781e-01 -4.16461e-01 -4.55101e-01
1.53920e+05 3.84000e+02 -4.20701e-01 -4.14131e-01 -4.27272e-01 -4.35763e-01 -4.16526e-01 -4.55001e-01
1.54080e+05 3.85000e+02 -4.35020e-01 -4.01667e-01 -4.68373e-01 -4.35737e-01 -4.16596e-01 -4.54879e-01
1.54240e+05 3.85000e+02 -4.35020e-01 -4.01667e-01 -4.68373e-01 -4.35701e-01 -4.16671e-01 -4.54731e-01
1.54400e+05 3.86000e+02 -4.18032e-01 -3.74746e-01 -4.61317e-01 -4.35655e-01 -4.16749e-01 -4.54560e-01
1.54560e+05 3.86000e+02 -4.18032e-01 -3.74746e-01 -4.61317e-01 -4.35597e-01 -4.16829e-01 -4.54366e-01
1.54720e+05 3.86000e+02 -4.18032e-01 -3.74746e-01 -4.61317e-01 -4.35529e-01 -4.16910e-01 -4.54147e-01
1.54880e+05 3.87000e+02 -4.55936e-01 -4.26466e-01 -4.85407e-01 -4.35448e-01 -4.16992e-01 -4.53905e-01
1.55040e+05 3.87000e+02 -4.55936e-01 -4.26466e-01 -4.85407e-01 -4.35357e-01 -4.17073e-01 -4.53641e-01
1.55200e+05 3.88000e+02 -4.56405e-01 -3.91132e-01 -5.21678e-01 -4.35253e-01 -4.17152e-01 -4.53354e-01
1.55360e+05 3.88000e+02 -4.56405e-01 -3.91132e-01 -5.21678e-01 -4.35138e-01 -4.17230e-01 -4.53046e-01
1.55520e+05 3.88000e+02 -4.56405e-01 -3.91132e-01 -5.21678e-01 -4.35012e-01 -4.17305e-01 -4.52718e-01
1.55680e+05 3.89000e+02 -3.87388e-01 -3.35466e-01 -4.39311e-01 -4.34874e-01 -4.17376e-01 -4.52371e-01
1.55840e+05 3.89000e+02 -3.87388e-01 -3.35466e-01 -4.39311e-01 -4.34726e-01 -4.17444e-01 -4.52008e-01
1.56000e+05 3.90000e+02 -4.67907e-01 -4.26786e-01 -5.09028e-01 -4.34569e-01 -4.17507e-01 -4.51630e-01
1.56160e+05 3.90000e+02 -4.67907e-01 -4.26786e-01 -5.09028e-01 -4.34402e-01 -4.17566e-01 -4.51239e-01
1.56320e+05 3.90000e+02 -4.67907e-01 -4.26786e-01 -5.09028e-01 -4.34228e-01 -4.17620e-01 -4.50837e-01
1.56480e+05 3.91000e+02 -4.43710e-01 -3.82757e-01 -5.04663e-01 -4.34047e-01 -4.17667e-01 -4.50427e-01
1.56640e+05 3.91000e+02 -4.43710e-01 -3.82757e-01 -5.04663e-01 -4.33860e-01 -4.17709e-01 -4.50011e-01
1.56800e+05 3.92000e+02 -4.20618e-01 -3.50726e-01 -4.90510e-01 -4.33669e-01 -4.17745e-01 -4.49593e-01
1.56960e+05 3.92000e+02 -4.20618e-01 -3.50726e-01 -4.90510e-01 -4.33474e-01 -4.17774e-01 -4.49174e-01
1.57120e+05 3.92000e+02 -4.20618e-01 -3.50726e-01 -4.90510e-01 -4.33277e-01 -4.17796e-01 -4.48758e-01
1.57280e+05 3.93000e+02 -4.24189e-01 -3.83876e-01 -4.64503e-01 -4.33079e-01 -4.17812e-01 -4.48347e-01
1.57440e+05 3.93000e+02 -4.24189e-01 -3.83876e-01 -4.64503e-01 -4.32882e-01 -4.17820e-01 -4.47944e-01
1.57600e+05 3.94000e+02 -4.55042e-01 -4.09863e-01 -5.00220e-01 -4.32687e-01 -4.17822e-01 -4.47551e-01
1.57760e+05 3.94000e+02 -4.55042e-01 -4.09863e-01 -5.00220e-01 -4.32495e-01 -4.17818e-01 -4.47172e-01
1.57920e+05 3.94000e+02 -4.55042e-01 -4.09863e-01 -5.00220e-01 -4.32307e-01 -4.17807e-01 -4.46807e-01
1.58080e+05 3.95000e+02 -4.48202e-01 -4.12250e-01 -4.84153e-01 -4.32125e-01 -4.17793e-01 -4.46458e-01
1.58240e+05 3.95000e+02 -4.48202e-01 -4.12250e-01 -4.84153e-01 -4.31951e-01 -4.17772e-01 -4.46129e-01
1.58400e+05 3.96000e+02 -4.27416e-01 -3.79716e-01 -4.75116e-01 -4.31784e-01 -4.17748e-01 -4.45819e-01
1.58560e+05 3.96000e+02 -4.27416e-01 -3.79716e-01 -4.75116e-01 -4.31626e-01 -4.17721e-01 -4.45531e-01
1.58720e+05 3.96000e+02 -4.27416e-01 -3.79716e-01 -4.75116e-01 -4.31479e-01 -4.17691e-01 -4.45266e-01
1.58880e+05 3.97000e+02 -4.35795e-01 -3.51241e-01 -5.20348e-01 -4.31342e-01 -4.17659e-01 -4.45025e-01
1.59040e+05 3.97000e+02 -4.35795e-01 -3.51241e-01 -5.20348e-01 -4.31217e-01 -4.17626e-01 -4.44809e-01
1.59200e+05 3.98000e+02 -4.14359e-01 -3.72648e-01 -4.56070e-01 -4.31105e-01 -4.17590e-01 -4.44619e-01
1.59360e+05 3.98000e+02 -4.14359e-01 -3.72648e-01 -4.56070e-01 -4.31006e-01 -4.17553e-01 -4.44458e-01
1.59520e+05 3.98000e+02 -4.14359e-01 -3.72648e-01 -4.56070e-01 -4.30920e-01 -4.17513e-01 -4.44326e-01
1.59680e+05 3.99000e+02 -4.53190e-01 -4.18456e-01 -4.87924e-01 -4.30848e-01 -4.17470e-01 -4.44225e-01
1.59840e+05 3.99000e+02 -4.53190e-01 -4.18456e-01 -4.87924e-01 -4.30789e-01 -4.17422e-01 -4.44156e-01
1.60000e+05 4.00000e+02 -4.34502e-01 -3.53651e-01 -5.15352e-01 -4.30745e-01 -4.17368e-01 -4.44122e-01
1.60160e+05 4.00000e+02 -4.34502e-01 -3.53651e-01 -5.15352e-01 -4.30715e-01 -4.17305e-01 -4.44125e-01
1.60320e+05 4.00000e+02 -4.34502e-01 -3.53651e-01 -5.15352e-01 -4.30699e-01 -4.17233e-01 -4.44165e-01
1.60480e+05 4.01000e+02 -4.38743e-01 -3.75423e-01 -5.02062e-01 -4.30697e-01 -4.17148e-01 -4.44245e-01
1.60640e+05 4.01000e+02 -4.38743e-01 -3.75423e-01 -5.02062e-01 -4.30708e-01 -4.17051e-01 -4.44365e-01
1.60800e+05 4.02000e+02 -4.41988e-01 -4.17324e-01 -4.66652e-01 -4.30733e-01 -4.16939e-01 -4.44526e-01
1.60960e+05 4.02000e+02 -4.41988e-01 -4.17324e-01 -4.66652e-01 -4.30770e-01 -4.16812e-01 -4.44728e-01
1.61120e+05 4.02000e+02 -4.41988e-01 -4.17324e-01 -4.66652e-01 -4.30819e-01 -4.16668e-01 -4.44971e-01
1.61280e+05 4.03000e+02 -4.44775e-01 -4.05666e-01 -4.83885e-01 -4.30881e-01 -4.16508e-01 -4.45254e-01
1.61440e+05 4.03000e+02 -4.44775e-01 -4.05666e-01 -4.83885e-01 -4.30954e-01 -4.16333e-01 -4.45574e-01
1.61600e+05 4.04000e+02 -4.22437e-01 -3.88474e-01 -4.56399e-01 -4.31037e-01 -4.16143e-01 -4.45930e-01
1.61760e+05 4.04000e+02 -4.22437e-01 -3.88474e-01 -4.56399e-01 -4.31130e-01 -4.15941e-01 -4.46318e-01
1.61920e+05 4.04000e+02 -4.22437e-01 -3.88474e-01 -4.56399e-01 -4.31231e-01 -4.15727e-01 -4.46735e-01
1.62080e+05 4.05000e+02 -4.22429e-01 -3.67544e-01 -4.77315e-01 -4.31341e-01 -4.15504e-01 -4.47178e-01
1.62240e+05 4.05000e+02 -4.22429e-01 -3.67544e-01 -4.77315e-01 -4.31458e-01 -4.15274e-01 -4.47641e-01
1.62400e+05 4.06000e+02 -4.18029e-01 -3.76502e-01 -4.59557e-01 -4.31581e-01 -4.15040e-01 -4.48122e-01
1.62560e+05 4.06000e+02 -4.18029e-01 -3.76502e-01 -4.59557e-01 -4.31710e-01 -4.14803e-01 -4.48616e-01
1.62720e+05 4.06000e+02 -4.18029e-01 -3.76502e-01 -4.59557e-01 -4.31843e-01 -4.14567e-01 -4.49120e-01
1.62880e+05 4.07000e+02 -4.33578e-01 -3.98488e-01 -4.68668e-01 -4.31981e-01 -4.14332e-01 -4.49629e-01
1.63040e+05 4.07000e+02 -4.33578e-01 -3.98488e-01 -4.68668e-01 -4.32121e-01 -4.14100e-01 -4.50141e-01
1.63200e+05 4.08000e+02 -4.25902e-01 -4.08598e-01 -4.43205e-01 -4.32264e-01 -4.13874e-01 -4.50653e-01
1.63360e+05 4.08000e+02 -4.25902e-01 -4.08598e-01 -4.43205e-01 -4.32408e-01 -4.13654e-01 -4.51162e-01
1.63520e+05 4.08000e+02 -4.25902e-01 -4.08598e-01 -4.43205e-01 -4.32553e-01 -4.13441e-01 -4.51666e-01
1.63680e+05 4.09000e+02 -4.21722e-01 -3.82674e-01 -4.60770e-01 -4.32699e-01 -4.13237e-01 -4.52162e-01
1.63840e+05 4.09000e+02 -4.21722e-01 -3.82674e-01 -4.60770e-01 -4.32845e-01 -4.13040e-01 -4.52650e-01
1.64000e+05 4.10000e+02 -4.24198e-01 -3.71935e-01 -4.76460e-01 -4.32990e-01 -4.12853e-01 -4.53127e-01
1.64160e+05 4.10000e+02 -4.24198e-01 -3.71935e-01 -4.76460e-01 -4.33134e-01 -4.12674e-01 -4.53594e-01
1.64320e+05 4.10000e+02 -4.24198e-01 -3.71935e-01 -4.76460e-01 -4.33276e-01 -4.12505e-01 -4.54047e-01
1.64480e+05 4.11000e+02 -4.27346e-01 -3.84684e-01 -4.70007e-01 -4.33416e-01 -4.12344e-01 -4.54487e-01
1.64640e+05 4.11000e+02 -4.27346e-01 -3.84684e-01 -4.70007e-01 -4.33553e-01 -4.12192e-01 -4.54914e-01
1.64800e+05 4.12000e+02 -4.02449e-01 -3.88519e-01 -4.16380e-01 -4.33686e-01 -4.12048e-01 -4.55325e-01
1.64960e+05 4.12000e+02 -4.02449e-01 -3.88519e-01 -4.16380e-01 -4.33815e-01 -4.11910e-01 -4.55720e-01
1.65120e+05 4.12000e+02 -4.02449e-01 -3.88519e-01 -4.16380e-01 -4.33940e-01 -4.11780e-01 -4.56099e-01
1.65280e+05 4.13000e+02 -4.25634e-01 -3.99619e-01 -4.51649e-01 -4.34058e-01 -4.11656e-01 -4.56461e-01
1.65440e+05 4.13000e+02 -4.25634e-01 -3.99619e-01 -4.51649e-01 -4.34171e-01 -4.11539e-01 -4.56803e-01
1.65600e+05 4.14000e+02 -4.59626e-01 -4.07385e-01 -5.11867e-01 -4.34277e-01 -4.11425e-01 -4.57128e-01
1.65760e+05 4.14000e+02 -4.59626e-01 -4.07385e-01 -5.11867e-01 -4.34374e-01 -4.11318e-01 -4.57430e-01
1.65920e+05 4.14000e+02 -4.59626e-01 -4.07385e-01 -5.11867e-01 -4.34463e-01 -4.11214e-01 -4.57712e-01
1.66080e+05 4.15000e+02 -4.04468e-01 -3.61646e-01 -4.47290e-01 -4.34543e-01 -4.11116e-01 -4.57969e-01
1.66240e+05 4.15000e+02 -4.04468e-01 -3.61646e-01 -4.47290e-01 -4.34613e-01 -4.11022e-01 -4.58203e-01
1.66400e+05 4.16000e+02 -4.37346e-01 -4.01191e-01 -4.73501e-01 -4.34671e-01 -4.10932e-01 -4.58410e-01
1.66560e+05 4.16000e+02 -4.37346e-01 -4.01191e-01 -4.73501e-01 -4.34718e-01 -4.10846e-01 -4.58590e-01
1.66720e+05 4.16000e+02 -4.37346e-01 -4.01191e-01 -4.73501e-01 -4.34753e-01 -4.10765e-01 -4.58740e-01
1.66880e+05 4.17000e+02 -4.07302e-01 -3.69769e-01 -4.44836e-01 -4.34775e-01 -4.10689e-01 -4.58860e-01
1.67040e+05 4.17000e+02 -4.07302e-01 -3.69769e-01 -4.44836e-01 -4.34783e-01 -4.10618e-01 -4.58948e-01
1.67200e+05 4.18000e+02 -4.42232e-01 -4.10606e-01 -4.73857e-01 -4.34777e-01 -4.10551e-01 -4.59003e-01
1.67360e+05 4.18000e+02 -4.42232e-01 -4.10606e-01 -4.73857e-01 -4.34757e-01 -4.10490e-01 -4.59024e-01
1.67520e+05 4.18000e+02 -4.42232e-01 -4.10606e-01 -4.73857e-01 -4.34722e-01 -4.10435e-01 -4.59009e-01
1.67680e+05 4.19000e+02 -3.90851e-01 -3.68725e-01 -4.12976e-01 -4.34672e-01 -4.10386e-01 -4.58958e-01
1.67840e+05 4.19000e+02 -3.90851e-01 -3.68725e-01 -4.12976e-01 -4.34607e-01 -4.10342e-01 -4.58871e-01
1.68000e+05 4.20000e+02 -4.04626e-01 -3.72610e-01 -4.36642e-01 -4.34526e-01 -4.10306e-01 -4.58746e-01
1.68160e+05 4.20000e+02 -4.04626e-01 -3.72610e-01 -4.36642e-01 -4.34431e-01 -4.10276e-01 -4.58586e-01
1.68320e+05 4.20000e+02 -4.04626e-01 -3.72610e-01 -4.36642e-01 -4.34321e-01 -4.10254e-01 -4.58389e-01
1.68480e+05 4.21000e+02 -4.11353e-01 -3.72880e-01 -4.49825e-01 -4.34197e-01 -4.10238e-01 -4.58156e-01
1.68640e+05 4.21000e+02 -4.11353e-01 -3.72880e-01 -4.49825e-01 -4.34059e-01 -4.10229e-01 -4.57889e-01
1.68800e+05 4.22000e+02 -4.04322e-01 -3.54262e-01 -4.54382e-01 -4.33908e-01 -4.10227e-01 -4.57590e-01
1.68960e+05 4.22000e+02 -4.04322e-01 -3.54262e-01 -4.54382e-01 -4.33745e-01 -4.10232e-01 -4.57257e-01
1.69120e+05 4.22000e+02 -4.04322e-01 -3.54262e-01 -4.54382e-01 -4.33570e-01 -4.10243e-01 -4.56896e-01
1.69280e+05 4.23000e+02 -4.00584e-01 -3.80238e-01 -4.20929e-01 -4.33384e-01 -4.10261e-01 -4.56507e-01
1.69440e+05 4.23000e+02 -4.00584e-01 -3.80238e-01 -4.20929e-01 -4.33189e-01 -4.10285e-01 -4.56093e-01
1.69600e+05 4.24000e+02 -4.04442e-01 -3.69022e-01 -4.39861e-01 -4.32984e-01 -4.10313e-01 -4.55655e-01
1.69760e+05 4.24000e+02 -4.04442e-01 -3.69022e-01 -4.39861e-01 -4.32772e-01 -4.10348e-01 -4.55196e-01
1.69920e+05 4.24000e+02 -4.04442e-01 -3.69022e-01 -4.39861e-01 -4.32552e-01 -4.10386e-01 -4.54719e-01
1.70080e+05 4.25000e+02 -4.50967e-01 -3.39408e-01 -5.62525e-01 -4.32326e-01 -4.10427e-01 -4.54225e-01
1.70240e+05 4.25000e+02 -4.50967e-01 -3.39408e-01 -5.62525e-01 -4.32094e-01 -4.10472e-01 -4.53716e-01
1.70400e+05 4.26000e+02 -4.09472e-01 -3.66016e-01 -4.52929e-01 -4.31857e-01 -4.10519e-01 -4.53195e-01
1.70560e+05 4.26000e+02 -4.09472e-01 -3.66016e-01 -4.52929e-01 -4.31614e-01 -4.10567e-01 -4.52662e-01
1.70720e+05 4.26000e+02 -4.09472e-01 -3.66016e-01 -4.52929e-01 -4.31368e-01 -4.10616e-01 -4.52120e-01
1.70880e+05 4.27000e+02 -4.19368e-01 -3.22780e-01 -5.15956e-01 -4.31117e-01 -4.10665e-01 -4.51569e-01
1.71040e+05 4.27000e+02 -4.19368e-01 -3.22780e-01 -5.15956e-01 -4.30861e-01 -4.10711e-01 -4.51011e-01
1.71200e+05 4.28000e+02 -4.14002e-01 -3.50205e-01 -4.77799e-01 -4.30601e-01 -4.10757e-01 -4.50446e-01
1.71360e+05 4.28000e+02 -4.14002e-01 -3.50205e-01 -4.77799e-01 -4.30336e-01 -4.10798e-01 -4.49874e-01
1.71520e+05 4.28000e+02 -4.14002e-01 -3.50205e-01 -4.77799e-01 -4.30066e-01 -4.10836e-01 -4.49297e-01
1.71680e+05 4.29000e+02 -4.26985e-01 -3.67263e-01 -4.86707e-01 -4.29790e-01 -4.10867e-01 -4.48713e-01
1.71840e+05 4.29000e+02 -4.26985e-01 -3.67263e-01 -4.86707e-01 -4.29509e-01 -4.10892e-01 -4.48125e-01
1.72000e+05 4.30000e+02 -4.19737e-01 -3.66425e-01 -4.73049e-01 -4.29221e-01 -4.10908e-01 -4.47533e-01
1.72160e+05 4.30000e+02 -4.19737e-01 -3.66425e-01 -4.73049e-01 -4.28926e-01 -4.10914e-01 -4.46938e-01
1.72320e+05 4.30000e+02 -4.19737e-01 -3.66425e-01 -4.73049e-01 -4.28624e-01 -4.10909e-01 -4.46339e-01
1.72480e+05 4.31000e+02 -3.83942e-01 -3.60553e-01 -4.07331e-01 -4.28315e-01 -4.10890e-01 -4.45740e-01
1.72640e+05 4.31000e+02 -3.83942e-01 -3.60553e-01 -4.07331e-01 -4.27998e-01 -4.10855e-01 -4.45141e-01
1.72800e+05 4.32000e+02 -3.91845e-01 -3.74989e-01 -4.08701e-01 -4.27673e-01 -4.10801e-01 -4.44545e-01
1.72960e+05 4.32000e+02 -3.91845e-01 -3.74989e-01 -4.08701e-01 -4.27341e-01 -4.10727e-01 -4.43954e-01
1.73120e+05 4.32000e+02 -3.91845e-01 -3.74989e-01 -4.08701e-01 -4.27002e-01 -4.10629e-01 -4.43374e-01
1.73280e+05 4.33000e+02 -4.54192e-01 -3.65750e-01 -5.42634e-01 -4.26655e-01 -4.10505e-01 -4.42806e-01
1.73440e+05 4.33000e+02 -4.54192e-01 -3.65750e-01 -5.42634e-01 -4.26303e-01 -4.10351e-01 -4.42255e-01
1.73600e+05 4.34000e+02 -4.07652e-01 -3.50083e-01 -4.65221e-01 -4.25945e-01 -4.10165e-01 -4.41726e-01
1.73760e+05 4.34000e+02 -4.07652e-01 -3.50083e-01 -4.65221e-01 -4.25583e-01 -4.09944e-01 -4.41223e-01
1.73920e+05 4.34000e+02 -4.07652e-01 -3.50083e-01 -4.65221e-01 -4.25218e-01 -4.09685e-01 -4.40750e-01
1.74080e+05 4.35000e+02 -4.15210e-01 -3.62673e-01 -4.67747e-01 -4.24850e-01 -4.09387e-01 -4.40313e-01
1.74240e+05 4.35000e+02 -4.15210e-01 -3.62673e-01 -4.67747e-01 -4.24481e-01 -4.09047e-01 -4.39915e-01
1.74400e+05 4.36000e+02 -4.41214e-01 -3.59191e-01 -5.23237e-01 -4.24112e-01 -4.08664e-01 -4.39560e-01
1.74560e+05 4.36000e+02 -4.41214e-01 -3.59191e-01 -5.23237e-01 -4.23745e-01 -4.08239e-01 -4.39250e-01
1.74720e+05 4.36000e+02 -4.41214e-01 -3.59191e-01 -5.23237e-01 -4.23379e-01 -4.07771e-01 -4.38988e-01
1.74880e+05 4.37000e+02 -4.15984e-01 -3.58819e-01 -4.73149e-01 -4.23018e-01 -4.07261e-01 -4.38774e-01
1.75040e+05 4.37000e+02 -4.15984e-01 -3.58819e-01 -4.73149e-01 -4.22660e-01 -4.06710e-01 -4.38610e-01
1.75200e+05 4.38000e+02 -4.75761e-01 -3.86711e-01 -5.64811e-01 -4.22309e-01 -4.06122e-01 -4.38495e-01
1.75360e+05 4.38000e+02 -4.75761e-01 -3.86711e-01 -5.64811e-01 -4.21963e-01 -4.05498e-01 -4.38429e-01
1.75520e+05 4.38000e+02 -4.75761e-01 -3.86711e-01 -5.64811e-01 -4.21624e-01 -4.04842e-01 -4.38407e-01
1.75680e+05 4.39000e+02 -4.02659e-01 -3.61989e-01 -4.43329e-01 -4.21294e-01 -4.04157e-01 -4.38431e-01
1.75840e+05 4.39000e+02 -4.02659e-01 -3.61989e-01 -4.43329e-01 -4.20971e-01 -4.03447e-01 -4.38495e-01
1.76000e+05 4.40000e+02 -4.04378e-01 -3.52384e-01 -4.56372e-01 -4.20657e-01 -4.02716e-01 -4.38599e-01
1.76160e+05 4.40000e+02 -4.04378e-01 -3.52384e-01 -4.56372e-01 -4.20353e-01 -4.01968e-01 -4.38737e-01
1.76320e+05 4.40000e+02 -4.04378e-01 -3.52384e-01 -4.56372e-01 -4.20058e-01 -4.01205e-01 -4.38910e-01
1.76480e+05 4.41000e+02 -3.95804e-01 -3.59028e-01 -4.32579e-01 -4.19772e-01 -4.00433e-01 -4.39111e-01
1.76640e+05 4.41000e+02 -3.95804e-01 -3.59028e-01 -4.32579e-01 -4.19497e-01 -3.99654e-01 -4.39339e-01
1.76800e+05 4.42000e+02 -4.52689e-01 -3.14792e-01 -5.90585e-01 -4.19232e-01 -3.98872e-01 -4.39592e-01
1.76960e+05 4.42000e+02 -4.52689e-01 -3.14792e-01 -5.90585e-01 -4.18979e-01 -3.98090e-01 -4.39867e-01
1.77120e+05 4.42000e+02 -4.52689e-01 -3.14792e-01 -5.90585e-01 -4.18737e-01 -3.97311e-01 -4.40163e-01
1.77280e+05 4.43000e+02 -4.18013e-01 -3.65469e-01 -4.70556e-01 -4.18507e-01 -3.96536e-01 -4.40478e-01
1.77440e+05 4.43000e+02 -4.18013e-01 -3.65469e-01 -4.70556e-01 -4.18289e-01 -3.95768e-01 -4.40810e-01
1.77600e+05 4.44000e+02 -3.89263e-01 -3.77452e-01 -4.01074e-01 -4.18085e-01 -3.95011e-01 -4.41159e-01
1.77760e+05 4.44000e+02 -3.89263e-01 -3.77452e-01 -4.01074e-01 -4.17895e-01 -3.94265e-01 -4.41524e-01
1.77920e+05 4.44000e+02 -3.89263e-01 -3.77452e-01 -4.01074e-01 -4.17719e-01 -3.93533e-01 -4.41905e-01
1.78080e+05 4.45000e+02 -4.07813e-01 -3.86235e-01 -4.29391e-01 -4.17559e-01 -3.92814e-01 -4.42303e-01
1.78240e+05 4.45000e+02 -4.07813e-01 -3.86235e-01 -4.29391e-01 -4.17414e-01 -3.92112e-01 -4.42716e-01
1.78400e+05 4.46000e+02 -4.10993e-01 -3.61457e-01 -4.60530e-01 -4.17286e-01 -3.91427e-01 -4.43146e-01
1.78560e+05 4.46000e+02 -4.10993e-01 -3.61457e-01 -4.60530e-01 -4.17175e-01 -3.90759e-01 -4.43592e-01
1.78720e+05 4.46000e+02 -4.10993e-01 -3.61457e-01 -4.60530e-01 -4.17081e-01 -3.90109e-01 -4.44054e-01
1.78880e+05 4.47000e+02 -4.42558e-01 -3.64053e-01 -5.21064e-01 -4.17005e-01 -3.89477e-01 -4.44533e-01
1.79040e+05 4.47000e+02 -4.42558e-01 -3.64053e-01 -5.21064e-01 -4.16946e-01 -3.88863e-01 -4.45029e-01
1.79200e+05 4.48000e+02 -4.07190e-01 -3.72766e-01 -4.41615e-01 -4.16905e-01 -3.88268e-01 -4.45542e-01
1.79360e+05 4.48000e+02 -4.07190e-01 -3.72766e-01 -4.41615e-01 -4.16881e-01 -3.87691e-01 -4.46071e-01
1.79520e+05 4.48000e+02 -4.07190e-01 -3.72766e-01 -4.41615e-01 -4.16874e-01 -3.87130e-01 -4.46617e-01
1.79680e+05 4.49000e+02 -4.20383e-01 -3.78007e-01 -4.62760e-01 -4.16882e-01 -3.86587e-01 -4.47178e-01
1.79840e+05 4.49000e+02 -4.20383e-01 -3.78007e-01 -4.62760e-01 -4.16907e-01 -3.86059e-01 -4.47755e-01
1.80000e+05 4.50000e+02 -4.10015e-01 -3.78169e-01 -4.41860e-01 -4.16945e-01 -3.85545e-01 -4.48345e-01
1.80160e+05 4.50000e+02 -4.10015e-01 -3.78169e-01 -4.41860e-01 -4.16997e-01 -3.85046e-01 -4.48947e-01
1.80320e+05 4.50000e+02 -4.10015e-01 -3.78169e-01 -4.41860e-01 -4.17060e-01 -3.84560e-01 -4.49560e-01
1.80480e+05 4.51000e+02 -4.08839e-01 -3.37760e-01 -4.79919e-01 -4.17134e-01 -3.84086e-01 -4.50181e-01
1.80640e+05 4.51000e+02 -4.08839e-01 -3.37760e-01 -4.79919e-01 -4.17216e-01 -3.83624e-01 -4.50808e-01
1.80800e+05 4.52000e+02 -4.28414e-01 -3.94113e-01 -4.62716e-01 -4.17306e-01 -3.83172e-01 -4.51440e-01
1.80960e+05 4.52000e+02 -4.28414e-01 -3.94113e-01 -4.62716e-01 -4.17401e-01 -3.82731e-01 -4.52071e-01
1.81120e+05 4.52000e+02 -4.28414e-01 -3.94113e-01 -4.62716e-01 -4.17500e-01 -3.82299e-01 -4.52701e-01
1.81280e+05 4.53000e+02 -4.42087e-01 -3.86658e-01 -4.97516e-01 -4.17602e-01 -3.81878e-01 -4.53326e-01
1.81440e+05 4.53000e+02 -4.42087e-01 -3.86658e-01 -4.97516e-01 -4.17704e-01 -3.81465e-01 -4.53942e-01
1.81600e+05 4.54000e+02 -4.05173e-01 -3.86651e-01 -4.23695e-01 -4.17805e-01 -3.81063e-01 -4.54547e-01
1.81760e+05 4.54000e+02 -4.05173e-01 -3.86651e-01 -4.23695e-01 -4.17904e-01 -3.80670e-01 -4.55137e-01
1.81920e+05 4.54000e+02 -4.05173e-01 -3.86651e-01 -4.23695e-01 -4.17999e-01 -3.80288e-01 -4.55710e-01
1.82080e+05 4.55000e+02 -4.19361e-01 -3.95412e-01 -4.43311e-01 -4.18090e-01 -3.79918e-01 -4.56262e-01
1.82240e+05 4.55000e+02 -4.19361e-01 -3.95412e-01 -4.43311e-01 -4.18175e-01 -3.79559e-01 -4.56790e-01
1.82400e+05 4.56000e+02 -4.21310e-01 -3.78883e-01 -4.63738e-01 -4.18253e-01 -3.79214e-01 -4.57292e-01
1.82560e+05 4.56000e+02 -4.21310e-01 -3.78883e-01 -4.63738e-01 -4.18324e-01 -3.78884e-01 -4.57765e-01
1.82720e+05 4.56000e+02 -4.21310e-01 -3.78883e-01 -4.63738e-01 -4.18388e-01 -3.78568e-01 -4.58207e-01
1.82880e+05 4.57000e+02 -4.02079e-01 -3.62564e-01 -4.41594e-01 -4.18442e-01 -3.78270e-01 -4.58615e-01
1.83040e+05 4.57000e+02 -4.02079e-01 -3.62564e-01 -4.41594e-01 -4.18488e-01 -3.77989e-01 -4.58987e-01
1.83200e+05 4.58000e+02 -4.17002e-01 -3.51016e-01 -4.82988e-01 -4.18526e-01 -3.77728e-01 -4.59324e-01
1.83360e+05 4.58000e+02 -4.17002e-01 -3.51016e-01 -4.82988e-01 -4.18554e-01 -3.77487e-01 -4.59621e-01
1.83520e+05 4.58000e+02 -4.17002e-01 -3.51016e-01 -4.82988e-01 -4.18574e-01 -3.77268e-01 -4.59881e-01
1.83680e+05 4.59000e+02 -3.74451e-01 -3.28650e-01 -4.20252e-01 -4.18587e-01 -3.77072e-01 -4.60102e-01
1.83840e+05 4.59000e+02 -3.74451e-01 -3.28650e-01 -4.20252e-01 -4.18592e-01 -3.76899e-01 -4.60284e-01
1.84000e+05 4.60000e+02 -4.23045e-01 -3.76527e-01 -4.69564e-01 -4.18589e-01 -3.76752e-01 -4.60426e-01
1.84160e+05 4.60000e+02 -4.23045e-01 -3.76527e-01 -4.69564e-01 -4.18580e-01 -3.76630e-01 -4.60530e-01
1.84320e+05 4.60000e+02 -4.23045e-01 -3.76527e-01 -4.69564e-01 -4.18565e-01 -3.76534e-01 -4.60596e-01
1.84480e+05 4.61000e+02 -4.28541e-01 -3.86947e-01 -4.70134e-01 -4.18546e-01 -3.76466e-01 -4.60626e-01
1.84640e+05 4.61000e+02 -4.28541e-01 -3.86947e-01 -4.70134e-01 -4.18522e-01 -3.76425e-01 -4.60620e-01
1.84800e+05 4.62000e+02 -4.02343e-01 -3.35125e-01 -4.69561e-01 -4.18495e-01 -3.76411e-01 -4.60578e-01
1.84960e+05 4.62000e+02 -4.02343e-01 -3.35125e-01 -4.69561e-01 -4.18465e-01 -3.76425e-01 -4.60505e-01
1.85120e+05 4.62000e+02 -4.02343e-01 -3.35125e-01 -4.69561e-01 -4.18433e-01 -3.76466e-01 -4.60401e-01
1.85280e+05 4.63000e+02 -4.25673e-01 -4.04188e-01 -4.47158e-01 -4.18400e-01 -3.76533e-01 -4.60267e-01
1.85440e+05 4.63000e+02 -4.25673e-01 -4.04188e-01 -4.47158e-01 -4.18366e-01 -3.76626e-01 -4.60105e-01
1.85600e+05 4.64000e+02 -4.06886e-01 -3.80245e-01 -4.33526e-01 -4.18330e-01 -3.76743e-01 -4.59917e-01
1.85760e+05 4.64000e+02 -4.06886e-01 -3.80245e-01 -4.33526e-01 -4.18295e-01 -3.76883e-01 -4.59707e-01
1.85920e+05 4.64000e+02 -4.06886e-01 -3.80245e-01 -4.33526e-01 -4.18260e-01 -3.77045e-01 -4.59474e-01
1.86080e+05 4.65000e+02 -4.28623e-01 -3.45901e-01 -5.11344e-01 -4.18224e-01 -3.77226e-01 -4.59222e-01
1.86240e+05 4.65000e+02 -4.28623e-01 -3.45901e-01 -5.11344e-01 -4.18187e-01 -3.77423e-01 -4.58951e-01
1.86400e+05 4.66000e+02 -4.20537e-01 -3.72740e-01 -4.68335e-01 -4.18150e-01 -3.77635e-01 -4.58665e-01
1.86560e+05 4.66000e+02 -4.20537e-01 -3.72740e-01 -4.68335e-01 -4.18112e-01 -3.77859e-01 -4.58364e-01
1.86720e+05 4.66000e+02 -4.20537e-01 -3.72740e-01 -4.68335e-01 -4.18071e-01 -3.78092e-01 -4.58051e-01
1.86880e+05 4.67000e+02 -4.37147e-01 -3.51060e-01 -5.23235e-01 -4.18029e-01 -3.78331e-01 -4.57727e-01
1.87040e+05 4.67000e+02 -4.37147e-01 -3.51060e-01 -5.23235e-01 -4.17984e-01 -3.78574e-01 -4.57395e-01
1.87200e+05 4.68000e+02 -3.94857e-01 -3.58090e-01 -4.31624e-01 -4.17937e-01 -3.78819e-01 -4.57055e-01
1.87360e+05 4.68000e+02 -3.94857e-01 -3.58090e-01 -4.31624e-01 -4.17885e-01 -3.79062e-01 -4.56709e-01
1.87520e+05 4.68000e+02 -3.94857e-01 -3.58090e-01 -4.31624e-01 -4.17829e-01 -3.79300e-01 -4.56358e-01
1.87680e+05 4.69000e+02 -4.22603e-01 -3.91596e-01 -4.53609e-01 -4.17769e-01 -3.79534e-01 -4.56004e-01
1.87840e+05 4.69000e+02 -4.22603e-01 -3.91596e-01 -4.53609e-01 -4.17704e-01 -3.79760e-01 -4.55648e-01
1.88000e+05 4.70000e+02 -3.86817e-01 -3.50662e-01 -4.22972e-01 -4.17635e-01 -3.79978e-01 -4.55292e-01
1.88160e+05 4.70000e+02 -3.86817e-01 -3.50662e-01 -4.22972e-01 -4.17560e-01 -3.80185e-01 -4.54935e-01
1.88320e+05 4.70000e+02 -3.86817e-01 -3.50662e-01 -4.22972e-01 -4.17480e-01 -3.80379e-01 -4.54580e-01
1.88480e+05 4.71000e+02 -3.90027e-01 -3.60961e-01 -4.19092e-01 -4.17396e-01 -3.80563e-01 -4.54228e-01
1.88640e+05 4.71000e+02 -3.90027e-01 -3.60961e-01 -4.19092e-01 -4.17307e-01 -3.80734e-01 -4.53880e-01
1.88800e+05 4.72000e+02 -4.24719e-01 -3.26991e-01 -5.22447e-01 -4.17214e-01 -3.80892e-01 -4.53536e-01
1.88960e+05 4.72000e+02 -4.24719e-01 -3.26991e-01 -5.22447e-01 -4.17118e-01 -3.81037e-01 -4.53200e-01
1.89120e+05 4.72000e+02 -4.24719e-01 -3.26991e-01 -5.22447e-01 -4.17019e-01 -3.81168e-01 -4.52871e-01
1.89280e+05 4.73000e+02 -4.08374e-01 -3.53500e-01 -4.63248e-01 -4.16919e-01 -3.81287e-01 -4.52551e-01
1.89440e+05 4.73000e+02 -4.08374e-01 -3.53500e-01 -4.63248e-01 -4.16817e-01 -3.81393e-01 -4.52241e-01
1.89600e+05 4.74000e+02 -4.30485e-01 -3.47647e-01 -5.13323e-01 -4.16715e-01 -3.81486e-01 -4.51945e-01
1.89760e+05 4.74000e+02 -4.30485e-01 -3.47647e-01 -5.13323e-01 -4.16614e-01 -3.81566e-01 -4.51662e-01
1.89920e+05 4.74000e+02 -4.30485e-01 -3.47647e-01 -5.13323e-01 -4.16514e-01 -3.81635e-01 -4.51393e-01
1.90080e+05 4.75000e+02 -4.44425e-01 -3.75888e-01 -5.12962e-01 -4.16416e-01 -3.81692e-01 -4.51140e-01
1.90240e+05 4.75000e+02 -4.44425e-01 -3.75888e-01 -5.12962e-01 -4.16321e-01 -3.81738e-01 -4.50905e-01
1.90400e+05 4.76000e+02 -4.06465e-01 -3.82161e-01 -4.30768e-01 -4.16229e-01 -3.81772e-01 -4.50686e-01
1.90560e+05 4.76000e+02 -4.06465e-01 -3.82161e-01 -4.30768e-01 -4.16141e-01 -3.81796e-01 -4.50486e-01
1.90720e+05 4.76000e+02 -4.06465e-01 -3.82161e-01 -4.30768e-01 -4.16057e-01 -3.81810e-01 -4.50304e-01
1.90880e+05 4.77000e+02 -3.98259e-01 -3.57719e-01 -4.38799e-01 -4.15976e-01 -3.81813e-01 -4.50140e-01
1.91040e+05 4.77000e+02 -3.98259e-01 -3.57719e-01 -4.38799e-01 -4.15900e-01 -3.81806e-01 -4.49993e-01
1.91200e+05 4.78000e+02 -4.33914e-01 -3.99727e-01 -4.68101e-01 -4.15826e-01 -3.81788e-01 -4.49864e-01
1.91360e+05 4.78000e+02 -4.33914e-01 -3.99727e-01 -4.68101e-01 -4.15756e-01 -3.81761e-01 -4.49752e-01
1.91520e+05 4.78000e+02 -4.33914e-01 -3.99727e-01 -4.68101e-01 -4.15689e-01 -3.81723e-01 -4.49656e-01
1.91680e+05 4.79000e+02 -4.14590e-01 -3.88927e-01 -4.40253e-01 -4.15625e-01 -3.81674e-01 -4.49575e-01
1.91840e+05 4.79000e+02 -4.14590e-01 -3.88927e-01 -4.40253e-01 -4.15562e-01 -3.81614e-01 -4.49509e-01
1.92000e+05 4.80000e+02 -4.01325e-01 -3.41029e-01 -4.61621e-01 -4.15500e-01 -3.81542e-01 -4.49458e-01
1.92160e+05 4.80000e+02 -4.01325e-01 -3.41029e-01 -4.61621e-01 -4.15440e-01 -3.81459e-01 -4.49421e-01
1.92320e+05 4.80000e+02 -4.01325e-01 -3.41029e-01 -4.61621e-01 -4.15381e-01 -3.81365e-01 -4.49397e-01
1.92480e+05 4.81000e+02 -3.67690e-01 -3.46451e-01 -3.88929e-01 -4.15321e-01 -3.81258e-01 -4.49385e-01
1.92640e+05 4.81000e+02 -3.67690e-01 -3.46451e-01 -3.88929e-01 -4.15262e-01 -3.81138e-01 -4.49387e-01
1.92800e+05 4.82000e+02 -4.06693e-01 -3.22275e-01 -4.91112e-01 -4.15204e-01 -3.81007e-01 -4.49401e-01
1.92960e+05 4.82000e+02 -4.06693e-01 -3.22275e-01 -4.91112e-01 -4.15145e-01 -3.80865e-01 -4.49426e-01
1.93120e+05 4.82000e+02 -4.06693e-01 -3.22275e-01 -4.91112e-01 -4.15087e-01 -3.80711e-01 -4.49463e-01
1.93280e+05 4.83000e+02 -4.01499e-01 -3.73093e-01 -4.29904e-01 -4.15030e-01 -3.80548e-01 -4.49512e-01
1.93440e+05 4.83000e+02 -4.01499e-01 -3.73093e-01 -4.29904e-01 -4.14973e-01 -3.80377e-01 -4.49570e-01
1.93600e+05 4.84000e+02 -3.90139e-01 -3.47762e-01 -4.32515e-01 -4.14918e-01 -3.80198e-01 -4.49639e-01
1.93760e+05 4.84000e+02 -3.90139e-01 -3.47762e-01 -4.32515e-01 -4.14865e-01 -3.80014e-01 -4.49715e-01
1.93920e+05 4.84000e+02 -3.90139e-01 -3.47762e-01 -4.32515e-01 -4.14813e-01 -3.79826e-01 -4.49800e-01
1.94080e+05 4.85000e+02 -4.06559e-01 -3.63133e-01 -4.49984e-01 -4.14764e-01 -3.79637e-01 -4.49891e-01
1.94240e+05 4.85000e+02 -4.06559e-01 -3.63133e-01 -4.49984e-01 -4.14718e-01 -3.79447e-01 -4.49988e-01
1.94400e+05 4.86000e+02 -3.92885e-01 -3.31326e-01 -4.54445e-01 -4.14674e-01 -3.79260e-01 -4.50089e-01
1.94560e+05 4.86000e+02 -3.92885e-01 -3.31326e-01 -4.54445e-01 -4.14634e-01 -3.79076e-01 -4.50191e-01
1.94720e+05 4.86000e+02 -3.92885e-01 -3.31326e-01 -4.54445e-01 -4.14596e-01 -3.78899e-01 -4.50294e-01
1.94880e+05 4.87000e+02 -3.74663e-01 -3.49552e-01 -3.99773e-01 -4.14561e-01 -3.78728e-01 -4.50394e-01
1.95040e+05 4.87000e+02 -3.74663e-01 -3.49552e-01 -3.99773e-01 -4.14529e-01 -3.78565e-01 -4.50492e-01
1.95200e+05 4.88000e+02 -4.00759e-01 -3.72024e-01 -4.29493e-01 -4.14497e-01 -3.78412e-01 -4.50583e-01
1.95360e+05 4.88000e+02 -4.00759e-01 -3.72024e-01 -4.29493e-01 -4.14468e-01 -3.78269e-01 -4.50667e-01
1.95520e+05 4.88000e+02 -4.00759e-01 -3.72024e-01 -4.29493e-01 -4.14438e-01 -3.78136e-01 -4.50740e-01
1.95680e+05 4.89000e+02 -4.43468e-01 -3.66549e-01 -5.20387e-01 -4.14407e-01 -3.78013e-01 -4.50800e-01
1.95840e+05 4.89000e+02 -4.43468e-01 -3.66549e-01 -5.20387e-01 -4.14373e-01 -3.77900e-01 -4.50846e-01
1.96000e+05 4.90000e+02 -4.01625e-01 -3.62973e-01 -4.40278e-01 -4.14337e-01 -3.77798e-01 -4.50876e-01
1.96160e+05 4.90000e+02 -4.01625e-01 -3.62973e-01 -4.40278e-01 -4.14296e-01 -3.77704e-01 -4.50888e-01
1.96320e+05 4.90000e+02 -4.01625e-01 -3.62973e-01 -4.40278e-01 -4.14248e-01 -3.77619e-01 -4.50878e-01
1.96480e+05 4.91000e+02 -4.27322e-01 -3.85828e-01 -4.68817e-01 -4.14193e-01 -3.77539e-01 -4.50847e-01
1.96640e+05 4.91000e+02 -4.27322e-01 -3.85828e-01 -4.68817e-01 -4.14129e-01 -3.77466e-01 -4.50792e-01
1.96800e+05 4.92000e+02 -4.35178e-01 -3.76564e-01 -4.93791e-01 -4.14054e-01 -3.77396e-01 -4.50713e-01
1.96960e+05 4.92000e+02 -4.35178e-01 -3.76564e-01 -4.93791e-01 -4.13968e-01 -3.77328e-01 -4.50607e-01
1.97120e+05 4.92000e+02 -4.35178e-01 -3.76564e-01 -4.93791e-01 -4.13869e-01 -3.77262e-01 -4.50475e-01
1.97280e+05 4.93000e+02 -3.98256e-01 -3.22075e-01 -4.74436e-01 -4.13755e-01 -3.77194e-01 -4.50316e-01
1.97440e+05 4.93000e+02 -3.98256e-01 -3.22075e-01 -4.74436e-01 -4.13626e-01 -3.77124e-01 -4.50129e-01
1.97600e+05 4.94000e+02 -4.32521e-01 -3.61055e-01 -5.03987e-01 -4.13482e-01 -3.77050e-01 -4.49914e-01
1.97760e+05 4.94000e+02 -4.32521e-01 -3.61055e-01 -5.03987e-01 -4.13322e-01 -3.76971e-01 -4.49672e-01
1.97920e+05 4.94000e+02 -4.32521e-01 -3.61055e-01 -5.03987e-01 -4.13144e-01 -3.76886e-01 -4.49402e-01
1.98080e+05 4.95000e+02 -4.81064e-01 -3.82284e-01 -5.79844e-01 -4.12950e-01 -3.76794e-01 -4.49106e-01
1.98240e+05 4.95000e+02 -4.81064e-01 -3.82284e-01 -5.79844e-01 -4.12740e-01 -3.76696e-01 -4.48784e-01
1.98400e+05 4.96000e+02 -4.01270e-01 -3.48390e-01 -4.54150e-01 -4.12513e-01 -3.76590e-01 -4.48437e-01
1.98560e+05 4.96000e+02 -4.01270e-01 -3.48390e-01 -4.54150e-01 -4.12272e-01 -3.76477e-01 -4.48067e-01
1.98720e+05 4.96000e+02 -4.01270e-01 -3.48390e-01 -4.54150e-01 -4.12017e-01 -3.76359e-01 -4.47675e-01
1.98880e+05 4.97000e+02 -3.82496e-01 -3.53877e-01 -4.11114e-01 -4.11750e-01 -3.76236e-01 -4.47264e-01
1.99040e+05 4.97000e+02 -3.82496e-01 -3.53877e-01 -4.11114e-01 -4.11472e-01 -3.76108e-01 -4.46836e-01
1.99200e+05 4.98000e+02 -4.10324e-01 -3.72702e-01 -4.47945e-01 -4.11186e-01 -3.75979e-01 -4.46392e-01
1.99360e+05 4.98000e+02 -4.10324e-01 -3.72702e-01 -4.47945e-01 -4.10893e-01 -3.75849e-01 -4.45937e-01
1.99520e+05 4.98000e+02 -4.10324e-01 -3.72702e-01 -4.47945e-01 -4.10597e-01 -3.75720e-01 -4.45474e-01
1.99680e+05 4.99000e+02 -3.95850e-01 -3.61825e-01 -4.29876e-01 -4.10299e-01 -3.75592e-01 -4.45006e-01
1.99840e+05 4.99000e+02 -3.95850e-01 -3.61825e-01 -4.29876e-01 -4.10003e-01 -3.75469e-01 -4.44537e-01


==> fig/shkadov_bs.dat <==
0.00000e+00 0.00000e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.60000e+02 0.00000e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
3.20000e+02 0.00000e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
4.80000e+02 1.00000e+00 -2.99719e+00 -2.84556e+00 -3.14883e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
6.40000e+02 1.00000e+00 -2.99719e+00 -2.84556e+00 -3.14883e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
8.00000e+02 2.00000e+00 -3.25465e+00 -3.04791e+00 -3.46139e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
9.60000e+02 2.00000e+00 -3.25465e+00 -3.04791e+00 -3.46139e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.12000e+03 2.00000e+00 -3.25465e+00 -3.04791e+00 -3.46139e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.28000e+03 3.00000e+00 -3.26223e+00 -2.74743e+00 -3.77702e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.44000e+03 3.00000e+00 -3.26223e+00 -2.74743e+00 -3.77702e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.60000e+03 4.00000e+00 -3.19451e+00 -2.88053e+00 -3.50849e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.76000e+03 4.00000e+00 -3.19451e+00 -2.88053e+00 -3.50849e+00 -3.15976e+00 -2.97303e+00 -3.34648e+00
1.92000e+03 4.00000e+00 -3.19451e+00 -2.88053e+00 -3.50849e+00 -3.15975e+00 -2.97303e+00 -3.34648e+00
2.08000e+03 5.00000e+00 -2.99352e+00 -2.60070e+00 -3.38633e+00 -3.15975e+00 -2.97303e+00 -3.34647e+00
2.24000e+03 5.00000e+00 -2.99352e+00 -2.60070e+00 -3.38633e+00 -3.15975e+00 -2.97303e+00 -3.34647e+00
2.40000e+03 6.00000e+00 -3.14907e+00 -2.97453e+00 -3.32362e+00 -3.15975e+00 -2.97303e+00 -3.34647e+00
2.56000e+03 6.00000e+00 -3.14907e+00 -2.97453e+00 -3.32362e+00 -3.15974e+00 -2.97303e+00 -3.34646e+00
2.72000e+03 6.00000e+00 -3.14907e+00 -2.97453e+00 -3.32362e+00 -3.15974e+00 -2.97303e+00 -3.34644e+00
2.88000e+03 7.00000e+00 -3.37093e+00 -3.16630e+00 -3.57556e+00 -3.15972e+00 -2.97303e+00 -3.34642e+00
3.04000e+03 7.00000e+00 -3.37093e+00 -3.16630e+00 -3.57556e+00 -3.15971e+00 -2.97303e+00 -3.34638e+00
3.20000e+03 8.00000e+00 -3.29112e+00 -2.84326e+00 -3.73897e+00 -3.15969e+00 -2.97303e+00 -3.34634e+00
3.36000e+03 8.00000e+00 -3.29112e+00 -2.84326e+00 -3.73897e+00 -3.15967e+00 -2.97304e+00 -3.34629e+00
3.52000e+03 8.00000e+00 -3.29112e+00 -2.84326e+00 -3.73897e+00 -3.15964e+00 -2.97306e+00 -3.34622e+00
3.68000e+03 9.00000e+00 -3.13408e+00 -2.88945e+00 -3.37871e+00 -3.15960e+00 -2.97307e+00 -3.34613e+00
3.84000e+03 9.00000e+00 -3.13408e+00 -2.88945e+00 -3.37871e+00 -3.15956e+00 -2.97310e+00 -3.34603e+00
4.00000e+03 1.00000e+01 -2.81923e+00 -2.72310e+00 -2.91535e+00 -3.15952e+00 -2.97313e+00 -3.34590e+00
4.16000e+03 1.00000e+01 -2.81923e+00 -2.72310e+00 -2.91535e+00 -3.15946e+00 -2.97318e+00 -3.34575e+00
4.32000e+03 1.00000e+01 -2.81923e+00 -2.72310e+00 -2.91535e+00 -3.15941e+00 -2.97323e+00 -3.34558e+00
4.48000e+03 1.10000e+01 -3.15616e+00 -2.82826e+00 -3.48407e+00 -3.15934e+00 -2.97330e+00 -3.34538e+00
4.64000e+03 1.10000e+01 -3.15616e+00 -2.82826e+00 -3.48407e+00 -3.15928e+00 -2.97340e+00 -3.34516e+00
4.80000e+03 1.20000e+01 -2.97415e+00 -2.58323e+00 -3.36506e+00 -3.15921e+00 -2.97351e+00 -3.34491e+00
4.96000e+03 1.20000e+01 -2.97415e+00 -2.58323e+00 -3.36506e+00 -3.15914e+00 -2.97366e+00 -3.34463e+00
5.12000e+03 1.20000e+01 -2.97415e+00 -2.58323e+00 -3.36506e+00 -3.15907e+00 -2.97383e+00 -3.34431e+00
5.28000e+03 1.30000e+01 -3.03543e+00 -2.65360e+00 -3.41726e+00 -3.15901e+00 -2.97406e+00 -3.34396e+00
5.44000e+03 1.30000e+01 -3.03543e+00 -2.65360e+00 -3.41726e+00 -3.15895e+00 -2.97432e+00 -3.34357e+00
5.60000e+03 1.40000e+01 -3.00885e+00 -2.79357e+00 -3.22413e+00 -3.15889e+00 -2.97465e+00 -3.34314e+00
5.76000e+03 1.40000e+01 -3.00885e+00 -2.79357e+00 -3.22413e+00 -3.15885e+00 -2.97504e+00 -3.34265e+00
5.92000e+03 1.40000e+01 -3.00885e+00 -2.79357e+00 -3.22413e+00 -3.15881e+00 -2.97550e+00 -3.34213e+00
6.08000e+03 1.50000e+01 -2.98152e+00 -2.63873e+00 -3.32431e+00 -3.15879e+00 -2.97604e+00 -3.34155e+00
6.24000e+03 1.50000e+01 -2.98152e+00 -2.63873e+00 -3.32431e+00 -3.15879e+00 -2.97668e+00 -3.34090e+00
6.40000e+03 1.60000e+01 -2.74472e+00 -2.53813e+00 -2.95132e+00 -3.15880e+00 -2.97741e+00 -3.34020e+00
6.56000e+03 1.60000e+01 -2.74472e+00 -2.53813e+00 -2.95132e+00 -3.15883e+00 -2.97823e+00 -3.33942e+00
6.72000e+03 1.60000e+01 -2.74472e+00 -2.53813e+00 -2.95132e+00 -3.15887e+00 -2.97917e+00 -3.33857e+00
6.88000e+03 1.70000e+01 -2.95102e+00 -2.59031e+00 -3.31174e+00 -3.15892e+00 -2.98021e+00 -3.33764e+00
7.04000e+03 1.70000e+01 -2.95102e+00 -2.59031e+00 -3.31174e+00 -3.15898e+00 -2.98135e+00 -3.33662e+00
7.20000e+03 1.80000e+01 -2.72028e+00 -2.39169e+00 -3.04887e+00 -3.15906e+00 -2.98261e+00 -3.33550e+00
7.36000e+03 1.80000e+01 -2.72028e+00 -2.39169e+00 -3.04887e+00 -3.15912e+00 -2.98397e+00 -3.33428e+00
7.52000e+03 1.80000e+01 -2.72028e+00 -2.39169e+00 -3.04887e+00 -3.15918e+00 -2.98542e+00 -3.33294e+00
7.68000e+03 1.90000e+01 -2.53102e+00 -2.11041e+00 -2.95162e+00 -3.15923e+00 -2.98698e+00 -3.33148e+00
7.84000e+03 1.90000e+01 -2.53102e+00 -2.11041e+00 -2.95162e+00 -3.15925e+00 -2.98861e+00 -3.32989e+00
8.00000e+03 2.00000e+01 -2.83092e+00 -2.62953e+00 -3.03230e+00 -3.15923e+00 -2.99032e+00 -3.32814e+00
8.16000e+03 2.00000e+01 -2.83092e+00 -2.62953e+00 -3.03230e+00 -3.15917e+00 -2.99209e+00 -3.32625e+00
8.32000e+03 2.00000e+01 -2.83092e+00 -2.62953e+00 -3.03230e+00 -3.15905e+00 -2.99392e+00 -3.32418e+00
8.48000e+03 2.10000e+01 -2.99887e+00 -2.61812e+00 -3.37962e+00 -3.15886e+00 -2.99579e+00 -3.32193e+00
8.64000e+03 2.10000e+01 -2.99887e+00 -2.61812e+00 -3.37962e+00 -3.15858e+00 -2.99768e+00 -3.31948e+00
8.80000e+03 2.20000e+01 -2.62000e+00 -2.45959e+00 -2.78040e+00 -3.15821e+00 -2.99960e+00 -3.31682e+00
8.96000e+03 2.20000e+01 -2.62000e+00 -2.45959e+00 -2.78040e+00 -3.15773e+00 -3.00152e+00 -3.31394e+00
9.12000e+03 2.20000e+01 -2.62000e+00 -2.45959e+00 -2.78040e+00 -3.15711e+00 -3.00343e+00 -3.31080e+00
9.28000e+03 2.30000e+01 -2.62244e+00 -2.14469e+00 -3.10019e+00 -3.15636e+00 -3.00531e+00 -3.30741e+00
9.44000e+03 2.30000e+01 -2.62244e+00 -2.14469e+00 -3.10019e+00 -3.15546e+00 -3.00716e+00 -3.30375e+00
9.60000e+03 2.40000e+01 -2.41232e+00 -2.30497e+00 -2.51967e+00 -3.15437e+00 -3.00895e+00 -3.29980e+00
9.76000e+03 2.40000e+01 -2.41232e+00 -2.30497e+00 -2.51967e+00 -3.15311e+00 -3.01066e+00 -3.29555e+00
9.92000e+03 2.40000e+01 -2.41232e+00 -2.30497e+00 -2.51967e+00 -3.15164e+00 -3.01230e+00 -3.29097e+00
1.00800e+04 2.50000e+01 -2.60760e+00 -2.51491e+00 -2.70029e+00 -3.14995e+00 -3.01382e+00 -3.28607e+00
1.02400e+04 2.50000e+01 -2.60760e+00 -2.51491e+00 -2.70029e+00 -3.14803e+00 -3.01523e+00 -3.28083e+00
1.04000e+04 2.60000e+01 -2.46284e+00 -2.31690e+00 -2.60878e+00 -3.14586e+00 -3.01649e+00 -3.27524e+00
1.05600e+04 2.60000e+01 -2.46284e+00 -2.31690e+00 -2.60878e+00 -3.14344e+00 -3.01758e+00 -3.26930e+00
1.07200e+04 2.60000e+01 -2.46284e+00 -2.31690e+00 -2.60878e+00 -3.14075e+00 -3.01850e+00 -3.26300e+00
1.08800e+04 2.70000e+01 -2.88203e+00 -2.62170e+00 -3.14237e+00 -3.13778e+00 -3.01922e+00 -3.25633e+00
1.10400e+04 2.70000e+01 -2.88203e+00 -2.62170e+00 -3.14237e+00 -3.13451e+00 -3.01973e+00 -3.24930e+00
1.12000e+04 2.80000e+01 -2.59342e+00 -2.48579e+00 -2.70106e+00 -3.13095e+00 -3.02000e+00 -3.24190e+00
1.13600e+04 2.80000e+01 -2.59342e+00 -2.48579e+00 -2.70106e+00 -3.12709e+00 -3.02004e+00 -3.23414e+00
1.15200e+04 2.80000e+01 -2.59342e+00 -2.48579e+00 -2.70106e+00 -3.12292e+00 -3.01981e+00 -3.22602e+00
1.16800e+04 2.90000e+01 -2.68425e+00 -2.30092e+00 -3.06757e+00 -3.11843e+00 -3.01932e+00 -3.21755e+00
1.18400e+04 2.90000e+01 -2.68425e+00 -2.30092e+00 -3.06757e+00 -3.11363e+00 -3.01853e+00 -3.20873e+00
1.20000e+04 3.00000e+01 -2.90168e+00 -2.74278e+00 -3.06057e+00 -3.10851e+00 -3.01745e+00 -3.19958e+00
1.21600e+04 3.00000e+01 -2.90168e+00 -2.74278e+00 -3.06057e+00 -3.10308e+00 -3.01606e+00 -3.19009e+00
1.23200e+04 3.00000e+01 -2.90168e+00 -2.74278e+00 -3.06057e+00 -3.09732e+00 -3.01436e+00 -3.18028e+00
1.24800e+04 3.10000e+01 -2.40581e+00 -2.27922e+00 -2.53241e+00 -3.09126e+00 -3.01233e+00 -3.17018e+00
1.26400e+04 3.10000e+01 -2.40581e+00 -2.27922e+00 -2.53241e+00 -3.08488e+00 -3.00997e+00 -3.15979e+00
1.28000e+04 3.20000e+01 -2.40792e+00 -1.95855e+00 -2.85729e+00 -3.07819e+00 -3.00725e+00 -3.14912e+00
1.29600e+04 3.20000e+01 -2.40792e+00 -1.95855e+00 -2.85729e+00 -3.07119e+00 -3.00418e+00 -3.13821e+00
1.31200e+04 3.20000e+01 -2.40792e+00 -1.95855e+00 -2.85729e+00 -3.06390e+00 -3.00073e+00 -3.12707e+00
1.32800e+04 3.30000e+01 -2.27762e+00 -1.92620e+00 -2.62903e+00 -3.05633e+00 -2.99692e+00 -3.11574e+00
1.34400e+04 3.30000e+01 -2.27762e+00 -1.92620e+00 -2.62903e+00 -3.04847e+00 -2.99271e+00 -3.10423e+00
1.36000e+04 3.40000e+01 -2.24595e+00 -1.99340e+00 -2.49849e+00 -3.04035e+00 -2.98811e+00 -3.09260e+00
1.37600e+04 3.40000e+01 -2.24595e+00 -1.99340e+00 -2.49849e+00 -3.03197e+00 -2.98310e+00 -3.08085e+00
1.39200e+04 3.40000e+01 -2.24595e+00 -1.99340e+00 -2.49849e+00 -3.02336e+00 -2.97767e+00 -3.06905e+00
1.40800e+04 3.50000e+01 -2.37100e+00 -2.18155e+00 -2.56045e+00 -3.01452e+00 -2.97182e+00 -3.05722e+00
1.42400e+04 3.50000e+01 -2.37100e+00 -2.18155e+00 -2.56045e+00 -3.00548e+00 -2.96554e+00 -3.04542e+00
1.44000e+04 3.60000e+01 -2.22813e+00 -1.90661e+00 -2.54965e+00 -2.99626e+00 -2.95883e+00 -3.03368e+00
1.45600e+04 3.60000e+01 -2.22813e+00 -1.90661e+00 -2.54965e+00 -2.98687e+00 -2.95169e+00 -3.02204e+00
1.47200e+04 3.60000e+01 -2.22813e+00 -1.90661e+00 -2.54965e+00 -2.97733e+00 -2.94411e+00 -3.01055e+00
1.48800e+04 3.70000e+01 -2.41211e+00 -2.27436e+00 -2.54987e+00 -2.96768e+00 -2.93611e+00 -2.99925e+00
1.50400e+04 3.70000e+01 -2.41211e+00 -2.27436e+00 -2.54987e+00 -2.95793e+00 -2.92770e+00 -2.98815e+00
1.52000e+04 3.80000e+01 -2.37733e+00 -2.31804e+00 -2.43662e+00 -2.94810e+00 -2.91889e+00 -2.97730e+00
1.53600e+04 3.80000e+01 -2.37733e+00 -2.31804e+00 -2.43662e+00 -2.93821e+00 -2.90971e+00 -2.96671e+00
1.55200e+04 3.80000e+01 -2.37733e+00 -2.31804e+00 -2.43662e+00 -2.92828e+00 -2.90017e+00 -2.95639e+00
1.56800e+04 3.90000e+01 -2.26914e+00 -2.04519e+00 -2.49309e+00 -2.91834e+00 -2.89032e+00 -2.94635e+00
1.58400e+04 3.90000e+01 -2.26914e+00 -2.04519e+00 -2.49309e+00 -2.90838e+00 -2.88018e+00 -2.93658e+00
1.60000e+04 4.00000e+01 -2.14545e+00 -1.96899e+00 -2.32192e+00 -2.89843e+00 -2.86979e+00 -2.92706e+00
1.61600e+04 4.00000e+01 -2.14545e+00 -1.96899e+00 -2.32192e+00 -2.88849e+00 -2.85917e+00 -2.91781e+00
1.63200e+04 4.00000e+01 -2.14545e+00 -1.96899e+00 -2.32192e+00 -2.87857e+00 -2.84835e+00 -2.90879e+00
1.64800e+04 4.10000e+01 -1.97808e+00 -1.76417e+00 -2.19199e+00 -2.86868e+00 -2.83735e+00 -2.90001e+00
1.66400e+04 4.10000e+01 -1.97808e+00 -1.76417e+00 -2.19199e+00 -2.85881e+00 -2.82620e+00 -2.89143e+00
1.68000e+04 4.20000e+01 -2.15193e+00 -1.99415e+00 -2.30971e+00 -2.84897e+00 -2.81490e+00 -2.88305e+00
1.69600e+04 4.20000e+01 -2.15193e+00 -1.99415e+00 -2.30971e+00 -2.83916e+00 -2.80347e+00 -2.87486e+00
1.71200e+04 4.20000e+01 -2.15193e+00 -1.99415e+00 -2.30971e+00 -2.82936e+00 -2.79192e+00 -2.86681e+00
1.72800e+04 4.30000e+01 -1.98327e+00 -1.81523e+00 -2.15130e+00 -2.81958e+00 -2.78025e+00 -2.85891e+00
1.74400e+04 4.30000e+01 -1.98327e+00 -1.81523e+00 -2.15130e+00 -2.80981e+00 -2.76848e+00 -2.85113e+00
1.76000e+04 4.40000e+01 -2.14169e+00 -1.92528e+00 -2.35810e+00 -2.80003e+00 -2.75662e+00 -2.84344e+00
1.77600e+04 4.40000e+01 -2.14169e+00 -1.92528e+00 -2.35810e+00 -2.79025e+00 -2.74467e+00 -2.83583e+00
1.79200e+04 4.40000e+01 -2.14169e+00 -1.92528e+00 -2.35810e+00 -2.78044e+00 -2.73263e+00 -2.82825e+00
1.80800e+04 4.50000e+01 -2.08016e+00 -1.82030e+00 -2.34003e+00 -2.77061e+00 -2.72052e+00 -2.82071e+00
1.82400e+04 4.50000e+01 -2.08016e+00 -1.82030e+00 -2.34003e+00 -2.76076e+00 -2.70835e+00 -2.81317e+00
1.84000e+04 4.60000e+01 -2.17088e+00 -1.85094e+00 -2.49082e+00 -2.75085e+00 -2.69611e+00 -2.80559e+00
1.85600e+04 4.60000e+01 -2.17088e+00 -1.85094e+00 -2.49082e+00 -2.74090e+00 -2.68383e+00 -2.79797e+00
1.87200e+04 4.60000e+01 -2.17088e+00 -1.85094e+00 -2.49082e+00 -2.73089e+00 -2.67151e+00 -2.79027e+00
1.88800e+04 4.70000e+01 -1.92316e+00 -1.72816e+00 -2.11816e+00 -2.72082e+00 -2.65916e+00 -2.78249e+00
1.90400e+04 4.70000e+01 -1.92316e+00 -1.72816e+00 -2.11816e+00 -2.71068e+00 -2.64678e+00 -2.77459e+00
1.92000e+04 4.80000e+01 -1.77459e+00 -1.59463e+00 -1.95455e+00 -2.70046e+00 -2.63438e+00 -2.76655e+00
1.93600e+04 4.80000e+01 -1.77459e+00 -1.59463e+00 -1.95455e+00 -2.69017e+00 -2.62197e+00 -2.75837e+00
1.95200e+04 4.80000e+01 -1.77459e+00 -1.59463e+00 -1.95455e+00 -2.67978e+00 -2.60955e+00 -2.75002e+00
1.96800e+04 4.90000e+01 -1.57202e+00 -1.47120e+00 -1.67284e+00 -2.66931e+00 -2.59713e+00 -2.74150e+00
1.98400e+04 4.90000e+01 -1.57202e+00 -1.47120e+00 -1.67284e+00 -2.65874e+00 -2.58470e+00 -2.73278e+00
2.00000e+04 5.00000e+01 -1.85235e+00 -1.54612e+00 -2.15859e+00 -2.64807e+00 -2.57228e+00 -2.72387e+00
2.01600e+04 5.00000e+01 -1.85235e+00 -1.54612e+00 -2.15859e+00 -2.63731e+00 -2.55986e+00 -2.71476e+00
2.03200e+04 5.00000e+01 -1.85235e+00 -1.54612e+00 -2.15859e+00 -2.62644e+00 -2.54745e+00 -2.70543e+00
2.04800e+04 5.10000e+01 -1.89803e+00 -1.58498e+00 -2.21109e+00 -2.61546e+00 -2.53504e+00 -2.69588e+00
2.06400e+04 5.10000e+01 -1.89803e+00 -1.58498e+00 -2.21109e+00 -2.60439e+00 -2.52264e+00 -2.68613e+00
2.08000e+04 5.20000e+01 -1.72676e+00 -1.53452e+00 -1.91900e+00 -2.59321e+00 -2.51025e+00 -2.67616e+00
2.09600e+04 5.20000e+01 -1.72676e+00 -1.53452e+00 -1.91900e+00 -2.58193e+00 -2.49787e+00 -2.66599e+00
2.11200e+04 5.20000e+01 -1.72676e+00 -1.53452e+00 -1.91900e+00 -2.57055e+00 -2.48549e+00 -2.65561e+00
2.12800e+04 5.30000e+01 -2.05226e+00 -1.80168e+00 -2.30284e+00 -2.55907e+00 -2.47311e+00 -2.64503e+00
2.14400e+04 5.30000e+01 -2.05226e+00 -1.80168e+00 -2.30284e+00 -2.54750e+00 -2.46073e+00 -2.63427e+00
2.16000e+04 5.40000e+01 -1.77312e+00 -1.45581e+00 -2.09043e+00 -2.53584e+00 -2.44835e+00 -2.62333e+00
2.17600e+04 5.40000e+01 -1.77312e+00 -1.45581e+00 -2.09043e+00 -2.52409e+00 -2.43596e+00 -2.61221e+00
2.19200e+04 5.40000e+01 -1.77312e+00 -1.45581e+00 -2.09043e+00 -2.51225e+00 -2.42357e+00 -2.60093e+00
2.20800e+04 5.50000e+01 -1.75785e+00 -1.58321e+00 -1.93250e+00 -2.50033e+00 -2.41115e+00 -2.58951e+00
2.22400e+04 5.50000e+01 -1.75785e+00 -1.58321e+00 -1.93250e+00 -2.48833e+00 -2.39871e+00 -2.57795e+00
2.24000e+04 5.60000e+01 -1.68359e+00 -1.54123e+00 -1.82594e+00 -2.47624e+00 -2.38623e+00 -2.56625e+00
2.25600e+04 5.60000e+01 -1.68359e+00 -1.54123e+00 -1.82594e+00 -2.46407e+00 -2.37371e+00 -2.55443e+00
2.27200e+04 5.60000e+01 -1.68359e+00 -1.54123e+00 -1.82594e+00 -2.45182e+00 -2.36114e+00 -2.54251e+00
2.28800e+04 5.70000e+01 -1.56392e+00 -1.41919e+00 -1.70864e+00 -2.43949e+00 -2.34849e+00 -2.53049e+00
2.30400e+04 5.70000e+01 -1.56392e+00 -1.41919e+00 -1.70864e+00 -2.42708e+00 -2.33577e+00 -2.51838e+00
2.32000e+04 5.80000e+01 -1.63559e+00 -1.49726e+00 -1.77393e+00 -2.41458e+00 -2.32296e+00 -2.50620e+00
2.33600e+04 5.80000e+01 -1.63559e+00 -1.49726e+00 -1.77393e+00 -2.40201e+00 -2.31005e+00 -2.49397e+00
2.35200e+04 5.80000e+01 -1.63559e+00 -1.49726e+00 -1.77393e+00 -2.38935e+00 -2.29703e+00 -2.48168e+00
2.36800e+04 5.90000e+01 -1.74525e+00 -1.53258e+00 -1.95793e+00 -2.37662e+00 -2.28389e+00 -2.46935e+00
2.38400e+04 5.90000e+01 -1.74525e+00 -1.53258e+00 -1.95793e+00 -2.36382e+00 -2.27063e+00 -2.45701e+00
2.40000e+04 6.00000e+01 -1.67018e+00 -1.47637e+00 -1.86398e+00 -2.35094e+00 -2.25723e+00 -2.44466e+00
2.41600e+04 6.00000e+01 -1.67018e+00 -1.47637e+00 -1.86398e+00 -2.33801e+00 -2.24371e+00 -2.43231e+00
2.43200e+04 6.00000e+01 -1.67018e+00 -1.47637e+00 -1.86398e+00 -2.32501e+00 -2.23004e+00 -2.41998e+00
2.44800e+04 6.10000e+01 -1.66153e+00 -1.56020e+00 -1.76286e+00 -2.31196e+00 -2.21625e+00 -2.40768e+00
2.46400e+04 6.10000e+01 -1.66153e+00 -1.56020e+00 -1.76286e+00 -2.29888e+00 -2.20234e+00 -2.39542e+00
2.48000e+04 6.20000e+01 -1.63000e+00 -1.34966e+00 -1.91035e+00 -2.28576e+00 -2.18829e+00 -2.38322e+00
2.49600e+04 6.20000e+01 -1.63000e+00 -1.34966e+00 -1.91035e+00 -2.27261e+00 -2.17415e+00 -2.37108e+00
2.51200e+04 6.20000e+01 -1.63000e+00 -1.34966e+00 -1.91035e+00 -2.25945e+00 -2.15990e+00 -2.35900e+00
2.52800e+04 6.30000e+01 -1.61848e+00 -1.30831e+00 -1.92865e+00 -2.24629e+00 -2.14557e+00 -2.34700e+00
2.54400e+04 6.30000e+01 -1.61848e+00 -1.30831e+00 -1.92865e+00 -2.23313e+00 -2.13118e+00 -2.33508e+00
2.56000e+04 6.40000e+01 -1.51255e+00 -1.25385e+00 -1.77124e+00 -2.21998e+00 -2.11673e+00 -2.32323e+00
2.57600e+04 6.40000e+01 -1.51255e+00 -1.25385e+00 -1.77124e+00 -2.20685e+00 -2.10226e+00 -2.31145e+00
2.59200e+04 6.40000e+01 -1.51255e+00 -1.25385e+00 -1.77124e+00 -2.19377e+00 -2.08778e+00 -2.29975e+00
2.60800e+04 6.50000e+01 -1.52582e+00 -1.35193e+00 -1.69971e+00 -2.18071e+00 -2.07331e+00 -2.28811e+00
2.62400e+04 6.50000e+01 -1.52582e+00 -1.35193e+00 -1.69971e+00 -2.16771e+00 -2.05889e+00 -2.27654e+00
2.64000e+04 6.60000e+01 -1.39050e+00 -1.13888e+00 -1.64211e+00 -2.15477e+00 -2.04452e+00 -2.26502e+00
2.65600e+04 6.60000e+01 -1.39050e+00 -1.13888e+00 -1.64211e+00 -2.14189e+00 -2.03024e+00 -2.25354e+00
2.67200e+04 6.60000e+01 -1.39050e+00 -1.13888e+00 -1.64211e+00 -2.12908e+00 -2.01606e+00 -2.24210e+00
2.68800e+04 6.70000e+01 -1.40509e+00 -1.16740e+00 -1.64279e+00 -2.11636e+00 -2.00202e+00 -2.23069e+00
2.70400e+04 6.70000e+01 -1.40509e+00 -1.16740e+00 -1.64279e+00 -2.10371e+00 -1.98813e+00 -2.21930e+00
2.72000e+04 6.80000e+01 -1.44830e+00 -1.22574e+00 -1.67086e+00 -2.09116e+00 -1.97440e+00 -2.20792e+00
2.73600e+04 6.80000e+01 -1.44830e+00 -1.22574e+00 -1.67086e+00 -2.07871e+00 -1.96087e+00 -2.19655e+00
2.75200e+04 6.80000e+01 -1.44830e+00 -1.22574e+00 -1.67086e+00 -2.06636e+00 -1.94753e+00 -2.18518e+00
2.76800e+04 6.90000e+01 -1.33232e+00 -1.13736e+00 -1.52727e+00 -2.05411e+00 -1.93441e+00 -2.17381e+00
2.78400e+04 6.90000e+01 -1.33232e+00 -1.13736e+00 -1.52727e+00 -2.04198e+00 -1.92152e+00 -2.16243e+00
2.80000e+04 7.00000e+01 -1.30238e+00 -1.17102e+00 -1.43375e+00 -2.02996e+00 -1.90887e+00 -2.15105e+00
2.81600e+04 7.00000e+01 -1.30238e+00 -1.17102e+00 -1.43375e+00 -2.01806e+00 -1.89645e+00 -2.13967e+00
2.83200e+04 7.00000e+01 -1.30238e+00 -1.17102e+00 -1.43375e+00 -2.00629e+00 -1.88428e+00 -2.12829e+00
2.84800e+04 7.10000e+01 -1.61681e+00 -1.36024e+00 -1.87337e+00 -1.99463e+00 -1.87236e+00 -2.11690e+00
2.86400e+04 7.10000e+01 -1.61681e+00 -1.36024e+00 -1.87337e+00 -1.98310e+00 -1.86068e+00 -2.10552e+00
2.88000e+04 7.20000e+01 -1.12959e+00 -9.60290e-01 -1.29889e+00 -1.97170e+00 -1.84924e+00 -2.09415e+00
2.89600e+04 7.20000e+01 -1.12959e+00 -9.60290e-01 -1.29889e+00 -1.96041e+00 -1.83803e+00 -2.08279e+00
2.91200e+04 7.20000e+01 -1.12959e+00 -9.60290e-01 -1.29889e+00 -1.94925e+00 -1.82706e+00 -2.07144e+00
2.92800e+04 7.30000e+01 -1.42708e+00 -1.28239e+00 -1.57177e+00 -1.93821e+00 -1.81630e+00 -2.06011e+00
2.94400e+04 7.30000e+01 -1.42708e+00 -1.28239e+00 -1.57177e+00 -1.92727e+00 -1.80576e+00 -2.04879e+00
2.96000e+04 7.40000e+01 -1.30447e+00 -1.08800e+00 -1.52094e+00 -1.91645e+00 -1.79540e+00 -2.03749e+00
2.97600e+04 7.40000e+01 -1.30447e+00 -1.08800e+00 -1.52094e+00 -1.90572e+00 -1.78523e+00 -2.02622e+00
2.99200e+04 7.40000e+01 -1.30447e+00 -1.08800e+00 -1.52094e+00 -1.89510e+00 -1.77523e+00 -2.01497e+00
3.00800e+04 7.50000e+01 -1.31389e+00 -1.23468e+00 -1.39311e+00 -1.88456e+00 -1.76537e+00 -2.00374e+00
3.02400e+04 7.50000e+01 -1.31389e+00 -1.23468e+00 -1.39311e+00 -1.87410e+00 -1.75566e+00 -1.99254e+00
3.04000e+04 7.60000e+01 -1.40904e+00 -1.23605e+00 -1.58204e+00 -1.86371e+00 -1.74606e+00 -1.98136e+00
3.05600e+04 7.60000e+01 -1.40904e+00 -1.23605e+00 -1.58204e+00 -1.85339e+00 -1.73657e+00 -1.97020e+00
3.07200e+04 7.60000e+01 -1.40904e+00 -1.23605e+00 -1.58204e+00 -1.84312e+00 -1.72717e+00 -1.95907e+00
3.08800e+04 7.70000e+01 -1.27831e+00 -1.22234e+00 -1.33427e+00 -1.83290e+00 -1.71785e+00 -1.94796e+00
3.10400e+04 7.70000e+01 -1.27831e+00 -1.22234e+00 -1.33427e+00 -1.82272e+00 -1.70858e+00 -1.93687e+00
3.12000e+04 7.80000e+01 -1.27245e+00 -1.12542e+00 -1.41948e+00 -1.81258e+00 -1.69936e+00 -1.92580e+00
3.13600e+04 7.80000e+01 -1.27245e+00 -1.12542e+00 -1.41948e+00 -1.80246e+00 -1.69016e+00 -1.91475e+00
3.15200e+04 7.80000e+01 -1.27245e+00 -1.12542e+00 -1.41948e+00 -1.79236e+00 -1.68099e+00 -1.90373e+00
3.16800e+04 7.90000e+01 -1.30328e+00 -1.08445e+00 -1.52212e+00 -1.78228e+00 -1.67183e+00 -1.89274e+00
3.18400e+04 7.90000e+01 -1.30328e+00 -1.08445e+00 -1.52212e+00 -1.77222e+00 -1.66266e+00 -1.88177e+00
3.20000e+04 8.00000e+01 -1.13079e+00 -9.79560e-01 -1.28202e+00 -1.76216e+00 -1.65348e+00 -1.87084e+00
3.21600e+04 8.00000e+01 -1.13079e+00 -9.79560e-01 -1.28202e+00 -1.75211e+00 -1.64428e+00 -1.85993e+00
3.23200e+04 8.00000e+01 -1.13079e+00 -9.79560e-01 -1.28202e+00 -1.74207e+00 -1.63506e+00 -1.84907e+00
3.24800e+04 8.10000e+01 -1.18763e+00 -1.08056e+00 -1.29470e+00 -1.73203e+00 -1.62581e+00 -1.83825e+00
3.26400e+04 8.10000e+01 -1.18763e+00 -1.08056e+00 -1.29470e+00 -1.72201e+00 -1.61652e+00 -1.82749e+00
3.28000e+04 8.20000e+01 -1.06748e+00 -1.02173e+00 -1.11323e+00 -1.71199e+00 -1.60720e+00 -1.81678e+00
3.29600e+04 8.20000e+01 -1.06748e+00 -1.02173e+00 -1.11323e+00 -1.70199e+00 -1.59785e+00 -1.80613e+00
3.31200e+04 8.20000e+01 -1.06748e+00 -1.02173e+00 -1.11323e+00 -1.69200e+00 -1.58846e+00 -1.79554e+00
3.32800e+04 8.30000e+01 -1.19315e+00 -1.12521e+00 -1.26108e+00 -1.68204e+00 -1.57904e+00 -1.78503e+00
3.34400e+04 8.30000e+01 -1.19315e+00 -1.12521e+00 -1.26108e+00 -1.67210e+00 -1.56960e+00 -1.77459e+00
3.36000e+04 8.40000e+01 -1.12499e+00 -9.60684e-01 -1.28930e+00 -1.66219e+00 -1.56015e+00 -1.76424e+00
3.37600e+04 8.40000e+01 -1.12499e+00 -9.60684e-01 -1.28930e+00 -1.65233e+00 -1.55068e+00 -1.75398e+00
3.39200e+04 8.40000e+01 -1.12499e+00 -9.60684e-01 -1.28930e+00 -1.64251e+00 -1.54122e+00 -1.74380e+00
3.40800e+04 8.50000e+01 -1.15715e+00 -1.06690e+00 -1.24739e+00 -1.63275e+00 -1.53177e+00 -1.73372e+00
3.42400e+04 8.50000e+01 -1.15715e+00 -1.06690e+00 -1.24739e+00 -1.62304e+00 -1.52234e+00 -1.72374e+00
3.44000e+04 8.60000e+01 -1.16482e+00 -9.64594e-01 -1.36505e+00 -1.61340e+00 -1.51294e+00 -1.71386e+00
3.45600e+04 8.60000e+01 -1.16482e+00 -9.64594e-01 -1.36505e+00 -1.60383e+00 -1.50358e+00 -1.70407e+00
3.47200e+04 8.60000e+01 -1.16482e+00 -9.64594e-01 -1.36505e+00 -1.59432e+00 -1.49427e+00 -1.69438e+00
3.48800e+04 8.70000e+01 -1.19971e+00 -1.04076e+00 -1.35866e+00 -1.58491e+00 -1.48503e+00 -1.68478e+00
3.50400e+04 8.70000e+01 -1.19971e+00 -1.04076e+00 -1.35866e+00 -1.57556e+00 -1.47585e+00 -1.67527e+00
3.52000e+04 8.80000e+01 -1.14766e+00 -9.89318e-01 -1.30601e+00 -1.56631e+00 -1.46676e+00 -1.66586e+00
3.53600e+04 8.80000e+01 -1.14766e+00 -9.89318e-01 -1.30601e+00 -1.55713e+00 -1.45774e+00 -1.65652e+00
3.55200e+04 8.80000e+01 -1.14766e+00 -9.89318e-01 -1.30601e+00 -1.54805e+00 -1.44883e+00 -1.64727e+00
3.56800e+04 8.90000e+01 -1.03228e+00 -9.28522e-01 -1.13603e+00 -1.53904e+00 -1.44000e+00 -1.63808e+00
3.58400e+04 8.90000e+01 -1.03228e+00 -9.28522e-01 -1.13603e+00 -1.53012e+00 -1.43127e+00 -1.62897e+00
3.60000e+04 9.00000e+01 -1.12079e+00 -1.04268e+00 -1.19890e+00 -1.52128e+00 -1.42265e+00 -1.61990e+00
3.61600e+04 9.00000e+01 -1.12079e+00 -1.04268e+00 -1.19890e+00 -1.51251e+00 -1.41412e+00 -1.61090e+00
3.63200e+04 9.00000e+01 -1.12079e+00 -1.04268e+00 -1.19890e+00 -1.50382e+00 -1.40569e+00 -1.60195e+00
3.64800e+04 9.10000e+01 -1.06815e+00 -9.15436e-01 -1.22087e+00 -1.49520e+00 -1.39737e+00 -1.59304e+00
3.66400e+04 9.10000e+01 -1.06815e+00 -9.15436e-01 -1.22087e+00 -1.48665e+00 -1.38914e+00 -1.58416e+00
3.68000e+04 9.20000e+01 -1.06903e+00 -9.16760e-01 -1.22129e+00 -1.47816e+00 -1.38100e+00 -1.57533e+00
3.69600e+04 9.20000e+01 -1.06903e+00 -9.16760e-01 -1.22129e+00 -1.46974e+00 -1.37296e+00 -1.56653e+00
3.71200e+04 9.20000e+01 -1.06903e+00 -9.16760e-01 -1.22129e+00 -1.46138e+00 -1.36500e+00 -1.55776e+00
3.72800e+04 9.30000e+01 -1.10472e+00 -8.94836e-01 -1.31461e+00 -1.45307e+00 -1.35713e+00 -1.54901e+00
3.74400e+04 9.30000e+01 -1.10472e+00 -8.94836e-01 -1.31461e+00 -1.44482e+00 -1.34934e+00 -1.54030e+00
3.76000e+04 9.40000e+01 -1.10273e+00 -1.00136e+00 -1.20410e+00 -1.43662e+00 -1.34163e+00 -1.53162e+00
3.77600e+04 9.40000e+01 -1.10273e+00 -1.00136e+00 -1.20410e+00 -1.42848e+00 -1.33400e+00 -1.52296e+00
3.79200e+04 9.40000e+01 -1.10273e+00 -1.00136e+00 -1.20410e+00 -1.42039e+00 -1.32645e+00 -1.51434e+00
3.80800e+04 9.50000e+01 -1.11286e+00 -9.85163e-01 -1.24056e+00 -1.41236e+00 -1.31898e+00 -1.50575e+00
3.82400e+04 9.50000e+01 -1.11286e+00 -9.85163e-01 -1.24056e+00 -1.40439e+00 -1.31158e+00 -1.49720e+00
3.84000e+04 9.60000e+01 -9.63917e-01 -9.39536e-01 -9.88299e-01 -1.39647e+00 -1.30426e+00 -1.48869e+00
3.85600e+04 9.60000e+01 -9.63917e-01 -9.39536e-01 -9.88299e-01 -1.38862e+00 -1.29701e+00 -1.48022e+00
3.87200e+04 9.60000e+01 -9.63917e-01 -9.39536e-01 -9.88299e-01 -1.38083e+00 -1.28985e+00 -1.47180e+00
3.88800e+04 9.70000e+01 -1.03541e+00 -9.22832e-01 -1.14800e+00 -1.37309e+00 -1.28277e+00 -1.46342e+00
3.90400e+04 9.70000e+01 -1.03541e+00 -9.22832e-01 -1.14800e+00 -1.36543e+00 -1.27576e+00 -1.45510e+00
3.92000e+04 9.80000e+01 -9.74451e-01 -9.02656e-01 -1.04625e+00 -1.35784e+00 -1.26885e+00 -1.44683e+00
3.93600e+04 9.80000e+01 -9.74451e-01 -9.02656e-01 -1.04625e+00 -1.35032e+00 -1.26201e+00 -1.43862e+00
3.95200e+04 9.80000e+01 -9.74451e-01 -9.02656e-01 -1.04625e+00 -1.34287e+00 -1.25526e+00 -1.43049e+00
3.96800e+04 9.90000e+01 -9.78708e-01 -8.82712e-01 -1.07470e+00 -1.33551e+00 -1.24860e+00 -1.42242e+00
3.98400e+04 9.90000e+01 -9.78708e-01 -8.82712e-01 -1.07470e+00 -1.32822e+00 -1.24202e+00 -1.41443e+00
4.00000e+04 1.00000e+02 -8.98126e-01 -8.25304e-01 -9.70948e-01 -1.32102e+00 -1.23552e+00 -1.40652e+00
4.01600e+04 1.00000e+02 -8.98126e-01 -8.25304e-01 -9.70948e-01 -1.31390e+00 -1.22911e+00 -1.39869e+00
4.03200e+04 1.00000e+02 -8.98126e-01 -8.25304e-01 -9.70948e-01 -1.30687e+00 -1.22278e+00 -1.39096e+00
4.04800e+04 1.01000e+02 -1.04378e+00 -8.86511e-01 -1.20105e+00 -1.29994e+00 -1.21655e+00 -1.38332e+00
4.06400e+04 1.01000e+02 -1.04378e+00 -8.86511e-01 -1.20105e+00 -1.29309e+00 -1.21039e+00 -1.37578e+00
4.08000e+04 1.02000e+02 -9.41164e-01 -8.08653e-01 -1.07367e+00 -1.28634e+00 -1.20432e+00 -1.36835e+00
4.09600e+04 1.02000e+02 -9.41164e-01 -8.08653e-01 -1.07367e+00 -1.27968e+00 -1.19833e+00 -1.36102e+00
4.11200e+04 1.02000e+02 -9.41164e-01 -8.08653e-01 -1.07367e+00 -1.27311e+00 -1.19243e+00 -1.35380e+00
4.12800e+04 1.03000e+02 -1.00586e+00 -8.51047e-01 -1.16066e+00 -1.26665e+00 -1.18661e+00 -1.34669e+00
4.14400e+04 1.03000e+02 -1.00586e+00 -8.51047e-01 -1.16066e+00 -1.26028e+00 -1.18087e+00 -1.33969e+00
4.16000e+04 1.04000e+02 -9.54827e-01 -8.29267e-01 -1.08039e+00 -1.25401e+00 -1.17521e+00 -1.33280e+00
4.17600e+04 1.04000e+02 -9.54827e-01 -8.29267e-01 -1.08039e+00 -1.24783e+00 -1.16964e+00 -1.32601e+00
4.19200e+04 1.04000e+02 -9.54827e-01 -8.29267e-01 -1.08039e+00 -1.24174e+00 -1.16415e+00 -1.31934e+00
4.20800e+04 1.05000e+02 -8.61176e-01 -7.56673e-01 -9.65678e-01 -1.23575e+00 -1.15873e+00 -1.31276e+00
4.22400e+04 1.05000e+02 -8.61176e-01 -7.56673e-01 -9.65678e-01 -1.22984e+00 -1.15339e+00 -1.30629e+00
4.24000e+04 1.06000e+02 -8.75065e-01 -7.94464e-01 -9.55666e-01 -1.22402e+00 -1.14813e+00 -1.29990e+00
4.25600e+04 1.06000e+02 -8.75065e-01 -7.94464e-01 -9.55666e-01 -1.21828e+00 -1.14295e+00 -1.29360e+00
4.27200e+04 1.06000e+02 -8.75065e-01 -7.94464e-01 -9.55666e-01 -1.21261e+00 -1.13784e+00 -1.28739e+00
4.28800e+04 1.07000e+02 -8.09404e-01 -6.92883e-01 -9.25924e-01 -1.20702e+00 -1.13279e+00 -1.28125e+00
4.30400e+04 1.07000e+02 -8.09404e-01 -6.92883e-01 -9.25924e-01 -1.20150e+00 -1.12782e+00 -1.27517e+00
4.32000e+04 1.08000e+02 -9.19151e-01 -8.04392e-01 -1.03391e+00 -1.19603e+00 -1.12291e+00 -1.26916e+00
4.33600e+04 1.08000e+02 -9.19151e-01 -8.04392e-01 -1.03391e+00 -1.19063e+00 -1.11806e+00 -1.26320e+00
4.35200e+04 1.08000e+02 -9.19151e-01 -8.04392e-01 -1.03391e+00 -1.18528e+00 -1.11328e+00 -1.25728e+00
4.36800e+04 1.09000e+02 -8.56134e-01 -7.93343e-01 -9.18926e-01 -1.17998e+00 -1.10854e+00 -1.25141e+00
4.38400e+04 1.09000e+02 -8.56134e-01 -7.93343e-01 -9.18926e-01 -1.17472e+00 -1.10386e+00 -1.24558e+00
4.40000e+04 1.10000e+02 -8.12300e-01 -7.73390e-01 -8.51211e-01 -1.16951e+00 -1.09923e+00 -1.23978e+00
4.41600e+04 1.10000e+02 -8.12300e-01 -7.73390e-01 -8.51211e-01 -1.16433e+00 -1.09465e+00 -1.23401e+00
4.43200e+04 1.10000e+02 -8.12300e-01 -7.73390e-01 -8.51211e-01 -1.15919e+00 -1.09010e+00 -1.22827e+00
4.44800e+04 1.11000e+02 -8.31232e-01 -7.36697e-01 -9.25767e-01 -1.15407e+00 -1.08559e+00 -1.22255e+00
4.46400e+04 1.11000e+02 -8.31232e-01 -7.36697e-01 -9.25767e-01 -1.14898e+00 -1.08111e+00 -1.21686e+00
4.48000e+04 1.12000e+02 -8.06365e-01 -6.85266e-01 -9.27465e-01 -1.14392e+00 -1.07666e+00 -1.21119e+00
4.49600e+04 1.12000e+02 -8.06365e-01 -6.85266e-01 -9.27465e-01 -1.13888e+00 -1.07222e+00 -1.20553e+00
4.51200e+04 1.12000e+02 -8.06365e-01 -6.85266e-01 -9.27465e-01 -1.13385e+00 -1.06779e+00 -1.19991e+00
4.52800e+04 1.13000e+02 -7.92783e-01 -7.24227e-01 -8.61340e-01 -1.12884e+00 -1.06338e+00 -1.19430e+00
4.54400e+04 1.13000e+02 -7.92783e-01 -7.24227e-01 -8.61340e-01 -1.12384e+00 -1.05896e+00 -1.18872e+00
4.56000e+04 1.14000e+02 -7.64251e-01 -6.79156e-01 -8.49347e-01 -1.11885e+00 -1.05453e+00 -1.18316e+00
4.57600e+04 1.14000e+02 -7.64251e-01 -6.79156e-01 -8.49347e-01 -1.11386e+00 -1.05010e+00 -1.17763e+00
4.59200e+04 1.14000e+02 -7.64251e-01 -6.79156e-01 -8.49347e-01 -1.10888e+00 -1.04564e+00 -1.17212e+00
4.60800e+04 1.15000e+02 -7.86725e-01 -7.11648e-01 -8.61801e-01 -1.10390e+00 -1.04115e+00 -1.16664e+00
4.62400e+04 1.15000e+02 -7.86725e-01 -7.11648e-01 -8.61801e-01 -1.09891e+00 -1.03664e+00 -1.16118e+00
4.64000e+04 1.16000e+02 -8.05845e-01 -7.04196e-01 -9.07493e-01 -1.09392e+00 -1.03208e+00 -1.15575e+00
4.65600e+04 1.16000e+02 -8.05845e-01 -7.04196e-01 -9.07493e-01 -1.08892e+00 -1.02749e+00 -1.15035e+00
4.67200e+04 1.16000e+02 -8.05845e-01 -7.04196e-01 -9.07493e-01 -1.08391e+00 -1.02285e+00 -1.14497e+00
4.68800e+04 1.17000e+02 -8.19497e-01 -6.96450e-01 -9.42544e-01 -1.07889e+00 -1.01816e+00 -1.13962e+00
4.70400e+04 1.17000e+02 -8.19497e-01 -6.96450e-01 -9.42544e-01 -1.07386e+00 -1.01343e+00 -1.13429e+00
4.72000e+04 1.18000e+02 -8.57310e-01 -7.38306e-01 -9.76315e-01 -1.06881e+00 -1.00863e+00 -1.12898e+00
4.73600e+04 1.18000e+02 -8.57310e-01 -7.38306e-01 -9.76315e-01 -1.06374e+00 -1.00379e+00 -1.12368e+00
4.75200e+04 1.18000e+02 -8.57310e-01 -7.38306e-01 -9.76315e-01 -1.05865e+00 -9.98895e-01 -1.11840e+00
4.76800e+04 1.19000e+02 -7.79213e-01 -7.04229e-01 -8.54198e-01 -1.05354e+00 -9.93943e-01 -1.11314e+00
4.78400e+04 1.19000e+02 -7.79213e-01 -7.04229e-01 -8.54198e-01 -1.04841e+00 -9.88939e-01 -1.10788e+00
4.80000e+04 1.20000e+02 -7.26109e-01 -6.79187e-01 -7.73032e-01 -1.04326e+00 -9.83883e-01 -1.10264e+00
4.81600e+04 1.20000e+02 -7.26109e-01 -6.79187e-01 -7.73032e-01 -1.03809e+00 -9.78779e-01 -1.09740e+00
4.83200e+04 1.20000e+02 -7.26109e-01 -6.79187e-01 -7.73032e-01 -1.03289e+00 -9.73626e-01 -1.09216e+00
4.84800e+04 1.21000e+02 -7.99732e-01 -7.28321e-01 -8.71144e-01 -1.02767e+00 -9.68428e-01 -1.08691e+00
4.86400e+04 1.21000e+02 -7.99732e-01 -7.28321e-01 -8.71144e-01 -1.02243e+00 -9.63191e-01 -1.08167e+00
4.88000e+04 1.22000e+02 -7.83924e-01 -7.01550e-01 -8.66297e-01 -1.01717e+00 -9.57918e-01 -1.07643e+00
4.89600e+04 1.22000e+02 -7.83924e-01 -7.01550e-01 -8.66297e-01 -1.01189e+00 -9.52613e-01 -1.07117e+00
4.91200e+04 1.22000e+02 -7.83924e-01 -7.01550e-01 -8.66297e-01 -1.00660e+00 -9.47282e-01 -1.06591e+00
4.92800e+04 1.23000e+02 -7.71667e-01 -7.02168e-01 -8.41165e-01 -1.00129e+00 -9.41932e-01 -1.06064e+00
4.94400e+04 1.23000e+02 -7.71667e-01 -7.02168e-01 -8.41165e-01 -9.95966e-01 -9.36568e-01 -1.05536e+00
4.96000e+04 1.24000e+02 -8.06019e-01 -6.25525e-01 -9.86513e-01 -9.90639e-01 -9.31197e-01 -1.05008e+00
4.97600e+04 1.24000e+02 -8.06019e-01 -6.25525e-01 -9.86513e-01 -9.85310e-01 -9.25825e-01 -1.04479e+00
4.99200e+04 1.24000e+02 -8.06019e-01 -6.25525e-01 -9.86513e-01 -9.79980e-01 -9.20461e-01 -1.03950e+00
5.00800e+04 1.25000e+02 -7.90231e-01 -7.47825e-01 -8.32638e-01 -9.74658e-01 -9.15111e-01 -1.03421e+00
5.02400e+04 1.25000e+02 -7.90231e-01 -7.47825e-01 -8.32638e-01 -9.69351e-01 -9.09781e-01 -1.02892e+00
5.04000e+04 1.26000e+02 -8.06337e-01 -7.58141e-01 -8.54532e-01 -9.64057e-01 -9.04482e-01 -1.02363e+00
5.05600e+04 1.26000e+02 -8.06337e-01 -7.58141e-01 -8.54532e-01 -9.58790e-01 -8.99219e-01 -1.01836e+00
5.07200e+04 1.26000e+02 -8.06337e-01 -7.58141e-01 -8.54532e-01 -9.53550e-01 -8.94000e-01 -1.01310e+00
5.08800e+04 1.27000e+02 -7.92313e-01 -6.45724e-01 -9.38903e-01 -9.48346e-01 -8.88830e-01 -1.00786e+00
5.10400e+04 1.27000e+02 -7.92313e-01 -6.45724e-01 -9.38903e-01 -9.43185e-01 -8.83719e-01 -1.00265e+00
5.12000e+04 1.28000e+02 -7.60445e-01 -6.79336e-01 -8.41554e-01 -9.38069e-01 -8.78671e-01 -9.97467e-01
5.13600e+04 1.28000e+02 -7.60445e-01 -6.79336e-01 -8.41554e-01 -9.33007e-01 -8.73692e-01 -9.92322e-01
5.15200e+04 1.28000e+02 -7.60445e-01 -6.79336e-01 -8.41554e-01 -9.28001e-01 -8.68789e-01 -9.87214e-01
5.16800e+04 1.29000e+02 -7.24615e-01 -6.24072e-01 -8.25158e-01 -9.23061e-01 -8.63965e-01 -9.82157e-01
5.18400e+04 1.29000e+02 -7.24615e-01 -6.24072e-01 -8.25158e-01 -9.18188e-01 -8.59224e-01 -9.77152e-01
5.20000e+04 1.30000e+02 -7.75149e-01 -7.08419e-01 -8.41879e-01 -9.13388e-01 -8.54573e-01 -9.72204e-01
5.21600e+04 1.30000e+02 -7.75149e-01 -7.08419e-01 -8.41879e-01 -9.08666e-01 -8.50012e-01 -9.67320e-01
5.23200e+04 1.30000e+02 -7.75149e-01 -7.08419e-01 -8.41879e-01 -9.04026e-01 -8.45545e-01 -9.62506e-01
5.24800e+04 1.31000e+02 -7.99840e-01 -7.00987e-01 -8.98694e-01 -8.99471e-01 -8.41175e-01 -9.57768e-01
5.26400e+04 1.31000e+02 -7.99840e-01 -7.00987e-01 -8.98694e-01 -8.95007e-01 -8.36902e-01 -9.53111e-01
5.28000e+04 1.32000e+02 -7.91570e-01 -7.36743e-01 -8.46397e-01 -8.90635e-01 -8.32729e-01 -9.48541e-01
5.29600e+04 1.32000e+02 -7.91570e-01 -7.36743e-01 -8.46397e-01 -8.86359e-01 -8.28656e-01 -9.44062e-01
5.31200e+04 1.32000e+02 -7.91570e-01 -7.36743e-01 -8.46397e-01 -8.82182e-01 -8.24683e-01 -9.39681e-01
5.32800e+04 1.33000e+02 -7.14806e-01 -6.10109e-01 -8.19503e-01 -8.78106e-01 -8.20810e-01 -9.35402e-01
5.34400e+04 1.33000e+02 -7.14806e-01 -6.10109e-01 -8.19503e-01 -8.74134e-01 -8.17037e-01 -9.31231e-01
5.36000e+04 1.34000e+02 -7.25124e-01 -6.32239e-01 -8.18009e-01 -8.70267e-01 -8.13363e-01 -9.27170e-01
5.37600e+04 1.34000e+02 -7.25124e-01 -6.32239e-01 -8.18009e-01 -8.66506e-01 -8.09788e-01 -9.23224e-01
5.39200e+04 1.34000e+02 -7.25124e-01 -6.32239e-01 -8.18009e-01 -8.62852e-01 -8.06310e-01 -9.19395e-01
5.40800e+04 1.35000e+02 -7.34441e-01 -6.79731e-01 -7.89151e-01 -8.59307e-01 -8.02927e-01 -9.15687e-01
5.42400e+04 1.35000e+02 -7.34441e-01 -6.79731e-01 -7.89151e-01 -8.55869e-01 -7.99639e-01 -9.12098e-01
5.44000e+04 1.36000e+02 -7.48041e-01 -6.94824e-01 -8.01258e-01 -8.52538e-01 -7.96444e-01 -9.08632e-01
5.45600e+04 1.36000e+02 -7.48041e-01 -6.94824e-01 -8.01258e-01 -8.49315e-01 -7.93341e-01 -9.05288e-01
5.47200e+04 1.36000e+02 -7.48041e-01 -6.94824e-01 -8.01258e-01 -8.46197e-01 -7.90329e-01 -9.02064e-01
5.48800e+04 1.37000e+02 -6.64944e-01 -6.22245e-01 -7.07642e-01 -8.43183e-01 -7.87406e-01 -8.98959e-01
5.50400e+04 1.37000e+02 -6.64944e-01 -6.22245e-01 -7.07642e-01 -8.40271e-01 -7.84571e-01 -8.95971e-01
5.52000e+04 1.38000e+02 -7.19543e-01 -6.68188e-01 -7.70898e-01 -8.37460e-01 -7.81825e-01 -8.93096e-01
5.53600e+04 1.38000e+02 -7.19543e-01 -6.68188e-01 -7.70898e-01 -8.34747e-01 -7.79163e-01 -8.90331e-01
5.55200e+04 1.38000e+02 -7.19543e-01 -6.68188e-01 -7.70898e-01 -8.32129e-01 -7.76586e-01 -8.87671e-01
5.56800e+04 1.39000e+02 -7.90780e-01 -7.22472e-01 -8.59088e-01 -8.29603e-01 -7.74093e-01 -8.85112e-01
5.58400e+04 1.39000e+02 -7.90780e-01 -7.22472e-01 -8.59088e-01 -8.27166e-01 -7.71681e-01 -8.82650e-01
5.60000e+04 1.40000e+02 -7.83613e-01 -6.66582e-01 -9.00644e-01 -8.24814e-01 -7.69349e-01 -8.80279e-01
5.61600e+04 1.40000e+02 -7.83613e-01 -6.66582e-01 -9.00644e-01 -8.22544e-01 -7.67094e-01 -8.77993e-01
5.63200e+04 1.40000e+02 -7.83613e-01 -6.66582e-01 -9.00644e-01 -8.20351e-01 -7.64914e-01 -8.75787e-01
5.64800e+04 1.41000e+02 -6.86363e-01 -6.10430e-01 -7.62295e-01 -8.18231e-01 -7.62807e-01 -8.73656e-01
5.66400e+04 1.41000e+02 -6.86363e-01 -6.10430e-01 -7.62295e-01 -8.16180e-01 -7.60769e-01 -8.71592e-01
5.68000e+04 1.42000e+02 -7.32768e-01 -6.77190e-01 -7.88345e-01 -8.14194e-01 -7.58798e-01 -8.69590e-01
5.69600e+04 1.42000e+02 -7.32768e-01 -6.77190e-01 -7.88345e-01 -8.12266e-01 -7.56890e-01 -8.67642e-01
5.71200e+04 1.42000e+02 -7.32768e-01 -6.77190e-01 -7.88345e-01 -8.10393e-01 -7.55044e-01 -8.65742e-01
5.72800e+04 1.43000e+02 -6.76117e-01 -5.75828e-01 -7.76407e-01 -8.08569e-01 -7.53256e-01 -8.63882e-01
5.74400e+04 1.43000e+02 -6.76117e-01 -5.75828e-01 -7.76407e-01 -8.06790e-01 -7.51524e-01 -8.62055e-01
5.76000e+04 1.44000e+02 -6.54946e-01 -5.80974e-01 -7.28918e-01 -8.05050e-01 -7.49845e-01 -8.60254e-01
5.77600e+04 1.44000e+02 -6.54946e-01 -5.80974e-01 -7.28918e-01 -8.03344e-01 -7.48218e-01 -8.58471e-01
5.79200e+04 1.44000e+02 -6.54946e-01 -5.80974e-01 -7.28918e-01 -8.01669e-01 -7.46642e-01 -8.56697e-01
5.80800e+04 1.45000e+02 -6.39296e-01 -5.99591e-01 -6.79001e-01 -8.00020e-01 -7.45113e-01 -8.54927e-01
5.82400e+04 1.45000e+02 -6.39296e-01 -5.99591e-01 -6.79001e-01 -7.98394e-01 -7.43633e-01 -8.53155e-01
5.84000e+04 1.46000e+02 -6.58966e-01 -6.39826e-01 -6.78106e-01 -7.96785e-01 -7.42199e-01 -8.51371e-01
5.85600e+04 1.46000e+02 -6.58966e-01 -6.39826e-01 -6.78106e-01 -7.95192e-01 -7.40811e-01 -8.49573e-01
5.87200e+04 1.46000e+02 -6.58966e-01 -6.39826e-01 -6.78106e-01 -7.93612e-01 -7.39469e-01 -8.47755e-01
5.88800e+04 1.47000e+02 -7.24088e-01 -6.03368e-01 -8.44808e-01 -7.92042e-01 -7.38171e-01 -8.45913e-01
5.90400e+04 1.47000e+02 -7.24088e-01 -6.03368e-01 -8.44808e-01 -7.90481e-01 -7.36918e-01 -8.44044e-01
5.92000e+04 1.48000e+02 -7.19695e-01 -6.29730e-01 -8.09659e-01 -7.88927e-01 -7.35708e-01 -8.42147e-01
5.93600e+04 1.48000e+02 -7.19695e-01 -6.29730e-01 -8.09659e-01 -7.87379e-01 -7.34540e-01 -8.40218e-01
5.95200e+04 1.48000e+02 -7.19695e-01 -6.29730e-01 -8.09659e-01 -7.85835e-01 -7.33411e-01 -8.38259e-01
5.96800e+04 1.49000e+02 -6.94909e-01 -6.72006e-01 -7.17813e-01 -7.84295e-01 -7.32320e-01 -8.36270e-01
5.98400e+04 1.49000e+02 -6.94909e-01 -6.72006e-01 -7.17813e-01 -7.82757e-01 -7.31264e-01 -8.34251e-01
6.00000e+04 1.50000e+02 -6.93976e-01 -6.29218e-01 -7.58735e-01 -7.81221e-01 -7.30239e-01 -8.32203e-01
6.01600e+04 1.50000e+02 -6.93976e-01 -6.29218e-01 -7.58735e-01 -7.79685e-01 -7.29243e-01 -8.30128e-01
6.03200e+04 1.50000e+02 -6.93976e-01 -6.29218e-01 -7.58735e-01 -7.78149e-01 -7.28270e-01 -8.28028e-01
6.04800e+04 1.51000e+02 -6.95976e-01 -6.24084e-01 -7.67868e-01 -7.76610e-01 -7.27316e-01 -8.25904e-01
6.06400e+04 1.51000e+02 -6.95976e-01 -6.24084e-01 -7.67868e-01 -7.75068e-01 -7.26375e-01 -8.23761e-01
6.08000e+04 1.52000e+02 -6.56821e-01 -5.64874e-01 -7.48769e-01 -7.73521e-01 -7.25443e-01 -8.21598e-01
6.09600e+04 1.52000e+02 -6.56821e-01 -5.64874e-01 -7.48769e-01 -7.71966e-01 -7.24514e-01 -8.19418e-01
6.11200e+04 1.52000e+02 -6.56821e-01 -5.64874e-01 -7.48769e-01 -7.70403e-01 -7.23583e-01 -8.17224e-01
6.12800e+04 1.53000e+02 -6.68521e-01 -5.93252e-01 -7.43790e-01 -7.68830e-01 -7.22643e-01 -8.15017e-01
6.14400e+04 1.53000e+02 -6.68521e-01 -5.93252e-01 -7.43790e-01 -7.67245e-01 -7.21691e-01 -8.12798e-01
6.16000e+04 1.54000e+02 -6.86785e-01 -5.76443e-01 -7.97126e-01 -7.65646e-01 -7.20721e-01 -8.10571e-01
6.17600e+04 1.54000e+02 -6.86785e-01 -5.76443e-01 -7.97126e-01 -7.64033e-01 -7.19728e-01 -8.08337e-01
6.19200e+04 1.54000e+02 -6.86785e-01 -5.76443e-01 -7.97126e-01 -7.62404e-01 -7.18710e-01 -8.06098e-01
6.20800e+04 1.55000e+02 -6.80165e-01 -5.46221e-01 -8.14109e-01 -7.60759e-01 -7.17663e-01 -8.03855e-01
6.22400e+04 1.55000e+02 -6.80165e-01 -5.46221e-01 -8.14109e-01 -7.59098e-01 -7.16585e-01 -8.01611e-01
6.24000e+04 1.56000e+02 -6.67296e-01 -5.63687e-01 -7.70906e-01 -7.57421e-01 -7.15473e-01 -7.99368e-01
6.25600e+04 1.56000e+02 -6.67296e-01 -5.63687e-01 -7.70906e-01 -7.55728e-01 -7.14328e-01 -7.97128e-01
6.27200e+04 1.56000e+02 -6.67296e-01 -5.63687e-01 -7.70906e-01 -7.54020e-01 -7.13146e-01 -7.94894e-01
6.28800e+04 1.57000e+02 -6.43317e-01 -5.35804e-01 -7.50830e-01 -7.52299e-01 -7.11931e-01 -7.92668e-01
6.30400e+04 1.57000e+02 -6.43317e-01 -5.35804e-01 -7.50830e-01 -7.50567e-01 -7.10680e-01 -7.90453e-01
6.32000e+04 1.58000e+02 -6.27975e-01 -5.64980e-01 -6.90970e-01 -7.48825e-01 -7.09396e-01 -7.88254e-01
6.33600e+04 1.58000e+02 -6.27975e-01 -5.64980e-01 -6.90970e-01 -7.47074e-01 -7.08077e-01 -7.86071e-01
6.35200e+04 1.58000e+02 -6.27975e-01 -5.64980e-01 -6.90970e-01 -7.45319e-01 -7.06727e-01 -7.83911e-01
6.36800e+04 1.59000e+02 -6.39782e-01 -5.87516e-01 -6.92049e-01 -7.43560e-01 -7.05345e-01 -7.81776e-01
6.38400e+04 1.59000e+02 -6.39782e-01 -5.87516e-01 -6.92049e-01 -7.41801e-01 -7.03932e-01 -7.79670e-01
6.40000e+04 1.60000e+02 -6.34122e-01 -5.83870e-01 -6.84374e-01 -7.40044e-01 -7.02491e-01 -7.77598e-01
6.41600e+04 1.60000e+02 -6.34122e-01 -5.83870e-01 -6.84374e-01 -7.38292e-01 -7.01020e-01 -7.75565e-01
6.43200e+04 1.60000e+02 -6.34122e-01 -5.83870e-01 -6.84374e-01 -7.36547e-01 -6.99520e-01 -7.73575e-01
6.44800e+04 1.61000e+02 -6.33962e-01 -5.74353e-01 -6.93571e-01 -7.34812e-01 -6.97991e-01 -7.71632e-01
6.46400e+04 1.61000e+02 -6.33962e-01 -5.74353e-01 -6.93571e-01 -7.33088e-01 -6.96434e-01 -7.69741e-01
6.48000e+04 1.62000e+02 -6.36691e-01 -5.60779e-01 -7.12602e-01 -7.31377e-01 -6.94847e-01 -7.67907e-01
6.49600e+04 1.62000e+02 -6.36691e-01 -5.60779e-01 -7.12602e-01 -7.29682e-01 -6.93231e-01 -7.66133e-01
6.51200e+04 1.62000e+02 -6.36691e-01 -5.60779e-01 -7.12602e-01 -7.28004e-01 -6.91583e-01 -7.64424e-01
6.52800e+04 1.63000e+02 -6.24246e-01 -5.61965e-01 -6.86526e-01 -7.26344e-01 -6.89905e-01 -7.62783e-01
6.54400e+04 1.63000e+02 -6.24246e-01 -5.61965e-01 -6.86526e-01 -7.24702e-01 -6.88194e-01 -7.61210e-01
6.56000e+04 1.64000e+02 -6.31927e-01 -5.85397e-01 -6.78457e-01 -7.23080e-01 -6.86451e-01 -7.59710e-01
6.57600e+04 1.64000e+02 -6.31927e-01 -5.85397e-01 -6.78457e-01 -7.21478e-01 -6.84674e-01 -7.58282e-01
6.59200e+04 1.64000e+02 -6.31927e-01 -5.85397e-01 -6.78457e-01 -7.19896e-01 -6.82864e-01 -7.56927e-01
6.60800e+04 1.65000e+02 -6.85814e-01 -6.46098e-01 -7.25529e-01 -7.18332e-01 -6.81020e-01 -7.55644e-01
6.62400e+04 1.65000e+02 -6.85814e-01 -6.46098e-01 -7.25529e-01 -7.16787e-01 -6.79143e-01 -7.54431e-01
6.64000e+04 1.66000e+02 -6.32858e-01 -5.17255e-01 -7.48462e-01 -7.15259e-01 -6.77233e-01 -7.53285e-01
6.65600e+04 1.66000e+02 -6.32858e-01 -5.17255e-01 -7.48462e-01 -7.13747e-01 -6.75292e-01 -7.52202e-01
6.67200e+04 1.66000e+02 -6.32858e-01 -5.17255e-01 -7.48462e-01 -7.12249e-01 -6.73320e-01 -7.51177e-01
6.68800e+04 1.67000e+02 -6.57561e-01 -5.72834e-01 -7.42288e-01 -7.10763e-01 -6.71320e-01 -7.50206e-01
6.70400e+04 1.67000e+02 -6.57561e-01 -5.72834e-01 -7.42288e-01 -7.09289e-01 -6.69296e-01 -7.49281e-01
6.72000e+04 1.68000e+02 -5.81713e-01 -5.47117e-01 -6.16308e-01 -7.07823e-01 -6.67249e-01 -7.48397e-01
6.73600e+04 1.68000e+02 -5.81713e-01 -5.47117e-01 -6.16308e-01 -7.06364e-01 -6.65183e-01 -7.47545e-01
6.75200e+04 1.68000e+02 -5.81713e-01 -5.47117e-01 -6.16308e-01 -7.04910e-01 -6.63102e-01 -7.46719e-01
6.76800e+04 1.69000e+02 -6.38622e-01 -5.79853e-01 -6.97392e-01 -7.03460e-01 -6.61010e-01 -7.45910e-01
6.78400e+04 1.69000e+02 -6.38622e-01 -5.79853e-01 -6.97392e-01 -7.02010e-01 -6.58909e-01 -7.45110e-01
6.80000e+04 1.70000e+02 -5.63623e-01 -5.24635e-01 -6.02611e-01 -7.00561e-01 -6.56808e-01 -7.44313e-01
6.81600e+04 1.70000e+02 -5.63623e-01 -5.24635e-01 -6.02611e-01 -6.99110e-01 -6.54708e-01 -7.43511e-01
6.83200e+04 1.70000e+02 -5.63623e-01 -5.24635e-01 -6.02611e-01 -6.97656e-01 -6.52615e-01 -7.42697e-01
6.84800e+04 1.71000e+02 -6.36501e-01 -5.76668e-01 -6.96334e-01 -6.96200e-01 -6.50534e-01 -7.41867e-01
6.86400e+04 1.71000e+02 -6.36501e-01 -5.76668e-01 -6.96334e-01 -6.94740e-01 -6.48469e-01 -7.41012e-01
6.88000e+04 1.72000e+02 -6.26227e-01 -5.42339e-01 -7.10115e-01 -6.93277e-01 -6.46425e-01 -7.40130e-01
6.89600e+04 1.72000e+02 -6.26227e-01 -5.42339e-01 -7.10115e-01 -6.91811e-01 -6.44406e-01 -7.39217e-01
6.91200e+04 1.72000e+02 -6.26227e-01 -5.42339e-01 -7.10115e-01 -6.90343e-01 -6.42417e-01 -7.38269e-01
6.92800e+04 1.73000e+02 -6.08477e-01 -5.50949e-01 -6.66005e-01 -6.88872e-01 -6.40460e-01 -7.37284e-01
6.94400e+04 1.73000e+02 -6.08477e-01 -5.50949e-01 -6.66005e-01 -6.87401e-01 -6.38541e-01 -7.36261e-01
6.96000e+04 1.74000e+02 -5.48952e-01 -5.05147e-01 -5.92757e-01 -6.85931e-01 -6.36662e-01 -7.35200e-01
6.97600e+04 1.74000e+02 -5.48952e-01 -5.05147e-01 -5.92757e-01 -6.84462e-01 -6.34824e-01 -7.34100e-01
6.99200e+04 1.74000e+02 -5.48952e-01 -5.05147e-01 -5.92757e-01 -6.82996e-01 -6.33032e-01 -7.32961e-01
7.00800e+04 1.75000e+02 -6.02450e-01 -5.40104e-01 -6.64796e-01 -6.81536e-01 -6.31286e-01 -7.31786e-01
7.02400e+04 1.75000e+02 -6.02450e-01 -5.40104e-01 -6.64796e-01 -6.80080e-01 -6.29587e-01 -7.30574e-01
7.04000e+04 1.76000e+02 -5.87098e-01 -5.18923e-01 -6.55272e-01 -6.78632e-01 -6.27935e-01 -7.29328e-01
7.05600e+04 1.76000e+02 -5.87098e-01 -5.18923e-01 -6.55272e-01 -6.77191e-01 -6.26332e-01 -7.28051e-01
7.07200e+04 1.76000e+02 -5.87098e-01 -5.18923e-01 -6.55272e-01 -6.75760e-01 -6.24777e-01 -7.26743e-01
7.08800e+04 1.77000e+02 -6.31677e-01 -6.06144e-01 -6.57211e-01 -6.74338e-01 -6.23269e-01 -7.25407e-01
7.10400e+04 1.77000e+02 -6.31677e-01 -6.06144e-01 -6.57211e-01 -6.72926e-01 -6.21807e-01 -7.24045e-01
7.12000e+04 1.78000e+02 -5.94763e-01 -5.22072e-01 -6.67454e-01 -6.71525e-01 -6.20389e-01 -7.22660e-01
7.13600e+04 1.78000e+02 -5.94763e-01 -5.22072e-01 -6.67454e-01 -6.70134e-01 -6.19014e-01 -7.21254e-01
7.15200e+04 1.78000e+02 -5.94763e-01 -5.22072e-01 -6.67454e-01 -6.68754e-01 -6.17680e-01 -7.19828e-01
7.16800e+04 1.79000e+02 -6.01396e-01 -5.49279e-01 -6.53512e-01 -6.67385e-01 -6.16384e-01 -7.18386e-01
7.18400e+04 1.79000e+02 -6.01396e-01 -5.49279e-01 -6.53512e-01 -6.66026e-01 -6.15125e-01 -7.16927e-01
7.20000e+04 1.80000e+02 -6.15414e-01 -5.58242e-01 -6.72586e-01 -6.64676e-01 -6.13898e-01 -7.15454e-01
7.21600e+04 1.80000e+02 -6.15414e-01 -5.58242e-01 -6.72586e-01 -6.63335e-01 -6.12702e-01 -7.13968e-01
7.23200e+04 1.80000e+02 -6.15414e-01 -5.58242e-01 -6.72586e-01 -6.62001e-01 -6.11533e-01 -7.12470e-01
7.24800e+04 1.81000e+02 -5.80486e-01 -5.18134e-01 -6.42839e-01 -6.60675e-01 -6.10389e-01 -7.10961e-01
7.26400e+04 1.81000e+02 -5.80486e-01 -5.18134e-01 -6.42839e-01 -6.59354e-01 -6.09267e-01 -7.09441e-01
7.28000e+04 1.82000e+02 -5.64442e-01 -5.08463e-01 -6.20420e-01 -6.58039e-01 -6.08165e-01 -7.07912e-01
7.29600e+04 1.82000e+02 -5.64442e-01 -5.08463e-01 -6.20420e-01 -6.56726e-01 -6.07080e-01 -7.06373e-01
7.31200e+04 1.82000e+02 -5.64442e-01 -5.08463e-01 -6.20420e-01 -6.55417e-01 -6.06009e-01 -7.04825e-01
7.32800e+04 1.83000e+02 -5.95581e-01 -5.41280e-01 -6.49881e-01 -6.54110e-01 -6.04952e-01 -7.03268e-01
7.34400e+04 1.83000e+02 -5.95581e-01 -5.41280e-01 -6.49881e-01 -6.52804e-01 -6.03904e-01 -7.01703e-01
7.36000e+04 1.84000e+02 -5.93220e-01 -5.13052e-01 -6.73387e-01 -6.51498e-01 -6.02866e-01 -7.00129e-01
7.37600e+04 1.84000e+02 -5.93220e-01 -5.13052e-01 -6.73387e-01 -6.50192e-01 -6.01836e-01 -6.98548e-01
7.39200e+04 1.84000e+02 -5.93220e-01 -5.13052e-01 -6.73387e-01 -6.48886e-01 -6.00812e-01 -6.96960e-01
7.40800e+04 1.85000e+02 -6.00193e-01 -5.53294e-01 -6.47091e-01 -6.47580e-01 -5.99794e-01 -6.95366e-01
7.42400e+04 1.85000e+02 -6.00193e-01 -5.53294e-01 -6.47091e-01 -6.46274e-01 -5.98782e-01 -6.93767e-01
7.44000e+04 1.86000e+02 -5.38398e-01 -5.11183e-01 -5.65613e-01 -6.44969e-01 -5.97774e-01 -6.92164e-01
7.45600e+04 1.86000e+02 -5.38398e-01 -5.11183e-01 -5.65613e-01 -6.43665e-01 -5.96772e-01 -6.90558e-01
7.47200e+04 1.86000e+02 -5.38398e-01 -5.11183e-01 -5.65613e-01 -6.42363e-01 -5.95775e-01 -6.88950e-01
7.48800e+04 1.87000e+02 -6.14138e-01 -5.67191e-01 -6.61085e-01 -6.41064e-01 -5.94784e-01 -6.87344e-01
7.50400e+04 1.87000e+02 -6.14138e-01 -5.67191e-01 -6.61085e-01 -6.39768e-01 -5.93797e-01 -6.85739e-01
7.52000e+04 1.88000e+02 -6.07054e-01 -5.48526e-01 -6.65582e-01 -6.38477e-01 -5.92817e-01 -6.84138e-01
7.53600e+04 1.88000e+02 -6.07054e-01 -5.48526e-01 -6.65582e-01 -6.37193e-01 -5.91843e-01 -6.82542e-01
7.55200e+04 1.88000e+02 -6.07054e-01 -5.48526e-01 -6.65582e-01 -6.35915e-01 -5.90876e-01 -6.80954e-01
7.56800e+04 1.89000e+02 -5.80128e-01 -4.96503e-01 -6.63753e-01 -6.34645e-01 -5.89916e-01 -6.79375e-01
7.58400e+04 1.89000e+02 -5.80128e-01 -4.96503e-01 -6.63753e-01 -6.33385e-01 -5.88964e-01 -6.77805e-01
7.60000e+04 1.90000e+02 -5.84380e-01 -5.38586e-01 -6.30174e-01 -6.32135e-01 -5.88020e-01 -6.76249e-01
7.61600e+04 1.90000e+02 -5.84380e-01 -5.38586e-01 -6.30174e-01 -6.30896e-01 -5.87085e-01 -6.74706e-01
7.63200e+04 1.90000e+02 -5.84380e-01 -5.38586e-01 -6.30174e-01 -6.29669e-01 -5.86159e-01 -6.73178e-01
7.64800e+04 1.91000e+02 -5.99512e-01 -4.92642e-01 -7.06382e-01 -6.28454e-01 -5.85243e-01 -6.71666e-01
7.66400e+04 1.91000e+02 -5.99512e-01 -4.92642e-01 -7.06382e-01 -6.27254e-01 -5.84337e-01 -6.70170e-01
7.68000e+04 1.92000e+02 -5.32004e-01 -4.71208e-01 -5.92799e-01 -6.26067e-01 -5.83441e-01 -6.68692e-01
7.69600e+04 1.92000e+02 -5.32004e-01 -4.71208e-01 -5.92799e-01 -6.24895e-01 -5.82557e-01 -6.67232e-01
7.71200e+04 1.92000e+02 -5.32004e-01 -4.71208e-01 -5.92799e-01 -6.23738e-01 -5.81684e-01 -6.65791e-01
7.72800e+04 1.93000e+02 -5.71423e-01 -5.30503e-01 -6.12344e-01 -6.22596e-01 -5.80824e-01 -6.64368e-01
7.74400e+04 1.93000e+02 -5.71423e-01 -5.30503e-01 -6.12344e-01 -6.21471e-01 -5.79977e-01 -6.62965e-01
7.76000e+04 1.94000e+02 -5.73193e-01 -4.82248e-01 -6.64137e-01 -6.20361e-01 -5.79142e-01 -6.61580e-01
7.77600e+04 1.94000e+02 -5.73193e-01 -4.82248e-01 -6.64137e-01 -6.19268e-01 -5.78321e-01 -6.60215e-01
7.79200e+04 1.94000e+02 -5.73193e-01 -4.82248e-01 -6.64137e-01 -6.18192e-01 -5.77515e-01 -6.58870e-01
7.80800e+04 1.95000e+02 -5.65676e-01 -5.05866e-01 -6.25486e-01 -6.17133e-01 -5.76723e-01 -6.57543e-01
7.82400e+04 1.95000e+02 -5.65676e-01 -5.05866e-01 -6.25486e-01 -6.16092e-01 -5.75946e-01 -6.56238e-01
7.84000e+04 1.96000e+02 -5.32874e-01 -4.65376e-01 -6.00372e-01 -6.15069e-01 -5.75185e-01 -6.54953e-01
7.85600e+04 1.96000e+02 -5.32874e-01 -4.65376e-01 -6.00372e-01 -6.14064e-01 -5.74439e-01 -6.53688e-01
7.87200e+04 1.96000e+02 -5.32874e-01 -4.65376e-01 -6.00372e-01 -6.13077e-01 -5.73710e-01 -6.52444e-01
7.88800e+04 1.97000e+02 -6.00318e-01 -5.01230e-01 -6.99405e-01 -6.12109e-01 -5.72996e-01 -6.51223e-01
7.90400e+04 1.97000e+02 -6.00318e-01 -5.01230e-01 -6.99405e-01 -6.11161e-01 -5.72298e-01 -6.50023e-01
7.92000e+04 1.98000e+02 -5.62338e-01 -4.86812e-01 -6.37864e-01 -6.10230e-01 -5.71614e-01 -6.48846e-01
7.93600e+04 1.98000e+02 -5.62338e-01 -4.86812e-01 -6.37864e-01 -6.09319e-01 -5.70946e-01 -6.47692e-01
7.95200e+04 1.98000e+02 -5.62338e-01 -4.86812e-01 -6.37864e-01 -6.08426e-01 -5.70292e-01 -6.46561e-01
7.96800e+04 1.99000e+02 -6.06363e-01 -5.61109e-01 -6.51618e-01 -6.07552e-01 -5.69650e-01 -6.45455e-01
7.98400e+04 1.99000e+02 -6.06363e-01 -5.61109e-01 -6.51618e-01 -6.06696e-01 -5.69019e-01 -6.44372e-01
8.00000e+04 2.00000e+02 -5.13181e-01 -4.81951e-01 -5.44411e-01 -6.05857e-01 -5.68398e-01 -6.43315e-01
8.01600e+04 2.00000e+02 -5.13181e-01 -4.81951e-01 -5.44411e-01 -6.05033e-01 -5.67784e-01 -6.42283e-01
8.03200e+04 2.00000e+02 -5.13181e-01 -4.81951e-01 -5.44411e-01 -6.04226e-01 -5.67175e-01 -6.41277e-01
8.04800e+04 2.01000e+02 -5.42414e-01 -5.04916e-01 -5.79912e-01 -6.03432e-01 -5.66567e-01 -6.40298e-01
8.06400e+04 2.01000e+02 -5.42414e-01 -5.04916e-01 -5.79912e-01 -6.02652e-01 -5.65958e-01 -6.39346e-01
8.08000e+04 2.02000e+02 -5.56424e-01 -5.24976e-01 -5.87872e-01 -6.01884e-01 -5.65345e-01 -6.38423e-01
8.09600e+04 2.02000e+02 -5.56424e-01 -5.24976e-01 -5.87872e-01 -6.01126e-01 -5.64723e-01 -6.37529e-01
8.11200e+04 2.02000e+02 -5.56424e-01 -5.24976e-01 -5.87872e-01 -6.00377e-01 -5.64090e-01 -6.36665e-01
8.12800e+04 2.03000e+02 -5.87131e-01 -5.14175e-01 -6.60087e-01 -5.99637e-01 -5.63441e-01 -6.35832e-01
8.14400e+04 2.03000e+02 -5.87131e-01 -5.14175e-01 -6.60087e-01 -5.98903e-01 -5.62773e-01 -6.35032e-01
8.16000e+04 2.04000e+02 -5.87650e-01 -5.38396e-01 -6.36904e-01 -5.98174e-01 -5.62082e-01 -6.34266e-01
8.17600e+04 2.04000e+02 -5.87650e-01 -5.38396e-01 -6.36904e-01 -5.97450e-01 -5.61366e-01 -6.33534e-01
8.19200e+04 2.04000e+02 -5.87650e-01 -5.38396e-01 -6.36904e-01 -5.96729e-01 -5.60621e-01 -6.32837e-01
8.20800e+04 2.05000e+02 -5.36787e-01 -4.84344e-01 -5.89229e-01 -5.96011e-01 -5.59846e-01 -6.32176e-01
8.22400e+04 2.05000e+02 -5.36787e-01 -4.84344e-01 -5.89229e-01 -5.95295e-01 -5.59039e-01 -6.31551e-01
8.24000e+04 2.06000e+02 -5.41248e-01 -4.92653e-01 -5.89843e-01 -5.94580e-01 -5.58200e-01 -6.30959e-01
8.25600e+04 2.06000e+02 -5.41248e-01 -4.92653e-01 -5.89843e-01 -5.93865e-01 -5.57327e-01 -6.30402e-01
8.27200e+04 2.06000e+02 -5.41248e-01 -4.92653e-01 -5.89843e-01 -5.93150e-01 -5.56424e-01 -6.29877e-01
8.28800e+04 2.07000e+02 -5.70098e-01 -4.86088e-01 -6.54108e-01 -5.92436e-01 -5.55489e-01 -6.29382e-01
8.30400e+04 2.07000e+02 -5.70098e-01 -4.86088e-01 -6.54108e-01 -5.91720e-01 -5.54528e-01 -6.28913e-01
8.32000e+04 2.08000e+02 -5.06074e-01 -4.71695e-01 -5.40453e-01 -5.91004e-01 -5.53539e-01 -6.28468e-01
8.33600e+04 2.08000e+02 -5.06074e-01 -4.71695e-01 -5.40453e-01 -5.90287e-01 -5.52530e-01 -6.28043e-01
8.35200e+04 2.08000e+02 -5.06074e-01 -4.71695e-01 -5.40453e-01 -5.89569e-01 -5.51504e-01 -6.27633e-01
8.36800e+04 2.09000e+02 -5.73128e-01 -4.94328e-01 -6.51927e-01 -5.88850e-01 -5.50464e-01 -6.27235e-01
8.38400e+04 2.09000e+02 -5.73128e-01 -4.94328e-01 -6.51927e-01 -5.88130e-01 -5.49416e-01 -6.26844e-01
8.40000e+04 2.10000e+02 -5.28973e-01 -4.89066e-01 -5.68881e-01 -5.87410e-01 -5.48364e-01 -6.26456e-01
8.41600e+04 2.10000e+02 -5.28973e-01 -4.89066e-01 -5.68881e-01 -5.86690e-01 -5.47315e-01 -6.26066e-01
8.43200e+04 2.10000e+02 -5.28973e-01 -4.89066e-01 -5.68881e-01 -5.85971e-01 -5.46271e-01 -6.25671e-01
8.44800e+04 2.11000e+02 -5.24935e-01 -4.92490e-01 -5.57380e-01 -5.85253e-01 -5.45239e-01 -6.25266e-01
8.46400e+04 2.11000e+02 -5.24935e-01 -4.92490e-01 -5.57380e-01 -5.84536e-01 -5.44223e-01 -6.24849e-01
8.48000e+04 2.12000e+02 -5.93035e-01 -5.18588e-01 -6.67482e-01 -5.83821e-01 -5.43226e-01 -6.24416e-01
8.49600e+04 2.12000e+02 -5.93035e-01 -5.18588e-01 -6.67482e-01 -5.83109e-01 -5.42253e-01 -6.23965e-01
8.51200e+04 2.12000e+02 -5.93035e-01 -5.18588e-01 -6.67482e-01 -5.82400e-01 -5.41305e-01 -6.23494e-01
8.52800e+04 2.13000e+02 -5.22042e-01 -4.82410e-01 -5.61673e-01 -5.81694e-01 -5.40386e-01 -6.23003e-01
8.54400e+04 2.13000e+02 -5.22042e-01 -4.82410e-01 -5.61673e-01 -5.80993e-01 -5.39496e-01 -6.22490e-01
8.56000e+04 2.14000e+02 -5.52781e-01 -4.85932e-01 -6.19631e-01 -5.80296e-01 -5.38638e-01 -6.21954e-01
8.57600e+04 2.14000e+02 -5.52781e-01 -4.85932e-01 -6.19631e-01 -5.79604e-01 -5.37811e-01 -6.21397e-01
8.59200e+04 2.14000e+02 -5.52781e-01 -4.85932e-01 -6.19631e-01 -5.78916e-01 -5.37015e-01 -6.20817e-01
8.60800e+04 2.15000e+02 -5.79854e-01 -5.17966e-01 -6.41742e-01 -5.78233e-01 -5.36250e-01 -6.20217e-01
8.62400e+04 2.15000e+02 -5.79854e-01 -5.17966e-01 -6.41742e-01 -5.77556e-01 -5.35514e-01 -6.19597e-01
8.64000e+04 2.16000e+02 -5.58537e-01 -5.00588e-01 -6.16486e-01 -5.76882e-01 -5.34806e-01 -6.18958e-01
8.65600e+04 2.16000e+02 -5.58537e-01 -5.00588e-01 -6.16486e-01 -5.76213e-01 -5.34124e-01 -6.18301e-01
8.67200e+04 2.16000e+02 -5.58537e-01 -5.00588e-01 -6.16486e-01 -5.75547e-01 -5.33467e-01 -6.17628e-01
8.68800e+04 2.17000e+02 -5.41262e-01 -4.65044e-01 -6.17480e-01 -5.74886e-01 -5.32831e-01 -6.16940e-01
8.70400e+04 2.17000e+02 -5.41262e-01 -4.65044e-01 -6.17480e-01 -5.74227e-01 -5.32216e-01 -6.16238e-01
8.72000e+04 2.18000e+02 -5.56897e-01 -4.97852e-01 -6.15943e-01 -5.73571e-01 -5.31619e-01 -6.15522e-01
8.73600e+04 2.18000e+02 -5.56897e-01 -4.97852e-01 -6.15943e-01 -5.72917e-01 -5.31039e-01 -6.14796e-01
8.75200e+04 2.18000e+02 -5.56897e-01 -4.97852e-01 -6.15943e-01 -5.72266e-01 -5.30474e-01 -6.14057e-01
8.76800e+04 2.19000e+02 -5.12176e-01 -4.76496e-01 -5.47855e-01 -5.71616e-01 -5.29923e-01 -6.13310e-01
8.78400e+04 2.19000e+02 -5.12176e-01 -4.76496e-01 -5.47855e-01 -5.70969e-01 -5.29385e-01 -6.12552e-01
8.80000e+04 2.20000e+02 -5.29479e-01 -4.81884e-01 -5.77073e-01 -5.70322e-01 -5.28859e-01 -6.11785e-01
8.81600e+04 2.20000e+02 -5.29479e-01 -4.81884e-01 -5.77073e-01 -5.69678e-01 -5.28344e-01 -6.11011e-01
8.83200e+04 2.20000e+02 -5.29479e-01 -4.81884e-01 -5.77073e-01 -5.69035e-01 -5.27841e-01 -6.10229e-01
8.84800e+04 2.21000e+02 -5.24308e-01 -4.59941e-01 -5.88676e-01 -5.68396e-01 -5.27350e-01 -6.09441e-01
8.86400e+04 2.21000e+02 -5.24308e-01 -4.59941e-01 -5.88676e-01 -5.67759e-01 -5.26870e-01 -6.08648e-01
8.88000e+04 2.22000e+02 -5.66936e-01 -4.97092e-01 -6.36780e-01 -5.67126e-01 -5.26404e-01 -6.07849e-01
8.89600e+04 2.22000e+02 -5.66936e-01 -4.97092e-01 -6.36780e-01 -5.66499e-01 -5.25951e-01 -6.07047e-01
8.91200e+04 2.22000e+02 -5.66936e-01 -4.97092e-01 -6.36780e-01 -5.65876e-01 -5.25511e-01 -6.06241e-01
8.92800e+04 2.23000e+02 -5.36248e-01 -4.89181e-01 -5.83316e-01 -5.65260e-01 -5.25087e-01 -6.05434e-01
8.94400e+04 2.23000e+02 -5.36248e-01 -4.89181e-01 -5.83316e-01 -5.64653e-01 -5.24679e-01 -6.04626e-01
8.96000e+04 2.24000e+02 -5.31564e-01 -4.89149e-01 -5.73979e-01 -5.64054e-01 -5.24288e-01 -6.03820e-01
8.97600e+04 2.24000e+02 -5.31564e-01 -4.89149e-01 -5.73979e-01 -5.63465e-01 -5.23914e-01 -6.03015e-01
8.99200e+04 2.24000e+02 -5.31564e-01 -4.89149e-01 -5.73979e-01 -5.62887e-01 -5.23559e-01 -6.02215e-01
9.00800e+04 2.25000e+02 -5.44356e-01 -5.31505e-01 -5.57208e-01 -5.62320e-01 -5.23221e-01 -6.01418e-01
9.02400e+04 2.25000e+02 -5.44356e-01 -5.31505e-01 -5.57208e-01 -5.61765e-01 -5.22902e-01 -6.00628e-01
9.04000e+04 2.26000e+02 -5.50947e-01 -5.15988e-01 -5.85907e-01 -5.61223e-01 -5.22601e-01 -5.99845e-01
9.05600e+04 2.26000e+02 -5.50947e-01 -5.15988e-01 -5.85907e-01 -5.60694e-01 -5.22318e-01 -5.99071e-01
9.07200e+04 2.26000e+02 -5.50947e-01 -5.15988e-01 -5.85907e-01 -5.60178e-01 -5.22050e-01 -5.98306e-01
9.08800e+04 2.27000e+02 -5.11278e-01 -4.35836e-01 -5.86721e-01 -5.59675e-01 -5.21798e-01 -5.97552e-01
9.10400e+04 2.27000e+02 -5.11278e-01 -4.35836e-01 -5.86721e-01 -5.59184e-01 -5.21558e-01 -5.96810e-01
9.12000e+04 2.28000e+02 -5.38001e-01 -4.91094e-01 -5.84908e-01 -5.58706e-01 -5.21331e-01 -5.96081e-01
9.13600e+04 2.28000e+02 -5.38001e-01 -4.91094e-01 -5.84908e-01 -5.58239e-01 -5.21112e-01 -5.95365e-01
9.15200e+04 2.28000e+02 -5.38001e-01 -4.91094e-01 -5.84908e-01 -5.57783e-01 -5.20901e-01 -5.94665e-01
9.16800e+04 2.29000e+02 -5.25099e-01 -4.52458e-01 -5.97741e-01 -5.57337e-01 -5.20693e-01 -5.93980e-01
9.18400e+04 2.29000e+02 -5.25099e-01 -4.52458e-01 -5.97741e-01 -5.56900e-01 -5.20488e-01 -5.93311e-01
9.20000e+04 2.30000e+02 -5.12358e-01 -4.80270e-01 -5.44446e-01 -5.56471e-01 -5.20283e-01 -5.92659e-01
9.21600e+04 2.30000e+02 -5.12358e-01 -4.80270e-01 -5.44446e-01 -5.56050e-01 -5.20076e-01 -5.92024e-01
9.23200e+04 2.30000e+02 -5.12358e-01 -4.80270e-01 -5.44446e-01 -5.55635e-01 -5.19863e-01 -5.91406e-01
9.24800e+04 2.31000e+02 -5.80783e-01 -4.88740e-01 -6.72826e-01 -5.55226e-01 -5.19645e-01 -5.90807e-01
9.26400e+04 2.31000e+02 -5.80783e-01 -4.88740e-01 -6.72826e-01 -5.54821e-01 -5.19419e-01 -5.90224e-01
9.28000e+04 2.32000e+02 -4.71159e-01 -4.08946e-01 -5.33372e-01 -5.54421e-01 -5.19185e-01 -5.89657e-01
9.29600e+04 2.32000e+02 -4.71159e-01 -4.08946e-01 -5.33372e-01 -5.54025e-01 -5.18942e-01 -5.89108e-01
9.31200e+04 2.32000e+02 -4.71159e-01 -4.08946e-01 -5.33372e-01 -5.53630e-01 -5.18688e-01 -5.88573e-01
9.32800e+04 2.33000e+02 -5.33607e-01 -4.77735e-01 -5.89480e-01 -5.53238e-01 -5.18425e-01 -5.88052e-01
9.34400e+04 2.33000e+02 -5.33607e-01 -4.77735e-01 -5.89480e-01 -5.52848e-01 -5.18152e-01 -5.87544e-01
9.36000e+04 2.34000e+02 -4.84733e-01 -4.47195e-01 -5.22270e-01 -5.52459e-01 -5.17871e-01 -5.87048e-01
9.37600e+04 2.34000e+02 -4.84733e-01 -4.47195e-01 -5.22270e-01 -5.52071e-01 -5.17581e-01 -5.86561e-01
9.39200e+04 2.34000e+02 -4.84733e-01 -4.47195e-01 -5.22270e-01 -5.51683e-01 -5.17284e-01 -5.86082e-01
9.40800e+04 2.35000e+02 -4.94298e-01 -4.52023e-01 -5.36573e-01 -5.51296e-01 -5.16981e-01 -5.85611e-01
9.42400e+04 2.35000e+02 -4.94298e-01 -4.52023e-01 -5.36573e-01 -5.50907e-01 -5.16672e-01 -5.85143e-01
9.44000e+04 2.36000e+02 -5.23813e-01 -4.65572e-01 -5.82053e-01 -5.50519e-01 -5.16359e-01 -5.84679e-01
9.45600e+04 2.36000e+02 -5.23813e-01 -4.65572e-01 -5.82053e-01 -5.50129e-01 -5.16042e-01 -5.84217e-01
9.47200e+04 2.36000e+02 -5.23813e-01 -4.65572e-01 -5.82053e-01 -5.49739e-01 -5.15722e-01 -5.83755e-01
9.48800e+04 2.37000e+02 -5.40884e-01 -4.92788e-01 -5.88980e-01 -5.49347e-01 -5.15401e-01 -5.83292e-01
9.50400e+04 2.37000e+02 -5.40884e-01 -4.92788e-01 -5.88980e-01 -5.48953e-01 -5.15077e-01 -5.82829e-01
9.52000e+04 2.38000e+02 -4.96838e-01 -4.76316e-01 -5.17361e-01 -5.48557e-01 -5.14752e-01 -5.82362e-01
9.53600e+04 2.38000e+02 -4.96838e-01 -4.76316e-01 -5.17361e-01 -5.48159e-01 -5.14426e-01 -5.81892e-01
9.55200e+04 2.38000e+02 -4.96838e-01 -4.76316e-01 -5.17361e-01 -5.47758e-01 -5.14097e-01 -5.81418e-01
9.56800e+04 2.39000e+02 -5.17877e-01 -4.38013e-01 -5.97741e-01 -5.47353e-01 -5.13767e-01 -5.80940e-01
9.58400e+04 2.39000e+02 -5.17877e-01 -4.38013e-01 -5.97741e-01 -5.46945e-01 -5.13433e-01 -5.80457e-01
9.60000e+04 2.40000e+02 -5.32898e-01 -4.39836e-01 -6.25961e-01 -5.46532e-01 -5.13094e-01 -5.79970e-01
9.61600e+04 2.40000e+02 -5.32898e-01 -4.39836e-01 -6.25961e-01 -5.46113e-01 -5.12749e-01 -5.79477e-01
9.63200e+04 2.40000e+02 -5.32898e-01 -4.39836e-01 -6.25961e-01 -5.45688e-01 -5.12398e-01 -5.78978e-01
9.64800e+04 2.41000e+02 -5.12895e-01 -4.63418e-01 -5.62372e-01 -5.45257e-01 -5.12039e-01 -5.78474e-01
9.66400e+04 2.41000e+02 -5.12895e-01 -4.63418e-01 -5.62372e-01 -5.44817e-01 -5.11669e-01 -5.77965e-01
9.68000e+04 2.42000e+02 -5.02727e-01 -4.42345e-01 -5.63110e-01 -5.44368e-01 -5.11287e-01 -5.77449e-01
9.69600e+04 2.42000e+02 -5.02727e-01 -4.42345e-01 -5.63110e-01 -5.43909e-01 -5.10891e-01 -5.76927e-01
9.71200e+04 2.42000e+02 -5.02727e-01 -4.42345e-01 -5.63110e-01 -5.43440e-01 -5.10481e-01 -5.76399e-01
9.72800e+04 2.43000e+02 -5.69464e-01 -5.41084e-01 -5.97845e-01 -5.42960e-01 -5.10055e-01 -5.75864e-01
9.74400e+04 2.43000e+02 -5.69464e-01 -5.41084e-01 -5.97845e-01 -5.42467e-01 -5.09611e-01 -5.75323e-01
9.76000e+04 2.44000e+02 -5.24027e-01 -4.41349e-01 -6.06705e-01 -5.41962e-01 -5.09149e-01 -5.74775e-01
9.77600e+04 2.44000e+02 -5.24027e-01 -4.41349e-01 -6.06705e-01 -5.41444e-01 -5.08668e-01 -5.74221e-01
9.79200e+04 2.44000e+02 -5.24027e-01 -4.41349e-01 -6.06705e-01 -5.40913e-01 -5.08167e-01 -5.73659e-01
9.80800e+04 2.45000e+02 -5.21386e-01 -4.77580e-01 -5.65192e-01 -5.40369e-01 -5.07646e-01 -5.73092e-01
9.82400e+04 2.45000e+02 -5.21386e-01 -4.77580e-01 -5.65192e-01 -5.39813e-01 -5.07106e-01 -5.72520e-01
9.84000e+04 2.46000e+02 -5.22704e-01 -4.53332e-01 -5.92076e-01 -5.39244e-01 -5.06544e-01 -5.71943e-01
9.85600e+04 2.46000e+02 -5.22704e-01 -4.53332e-01 -5.92076e-01 -5.38663e-01 -5.05963e-01 -5.71362e-01
9.87200e+04 2.46000e+02 -5.22704e-01 -4.53332e-01 -5.92076e-01 -5.38071e-01 -5.05362e-01 -5.70780e-01
9.88800e+04 2.47000e+02 -5.13324e-01 -4.04315e-01 -6.22333e-01 -5.37470e-01 -5.04742e-01 -5.70197e-01
9.90400e+04 2.47000e+02 -5.13324e-01 -4.04315e-01 -6.22333e-01 -5.36860e-01 -5.04103e-01 -5.69616e-01
9.92000e+04 2.48000e+02 -4.98358e-01 -4.46535e-01 -5.50181e-01 -5.36242e-01 -5.03447e-01 -5.69038e-01
9.93600e+04 2.48000e+02 -4.98358e-01 -4.46535e-01 -5.50181e-01 -5.35620e-01 -5.02773e-01 -5.68466e-01
9.95200e+04 2.48000e+02 -4.98358e-01 -4.46535e-01 -5.50181e-01 -5.34994e-01 -5.02084e-01 -5.67903e-01
9.96800e+04 2.49000e+02 -4.66727e-01 -3.82162e-01 -5.51292e-01 -5.34365e-01 -5.01380e-01 -5.67350e-01
9.98400e+04 2.49000e+02 -4.66727e-01 -3.82162e-01 -5.51292e-01 -5.33738e-01 -5.00663e-01 -5.66812e-01
1.00000e+05 2.50000e+02 -4.72206e-01 -4.11826e-01 -5.32587e-01 -5.33112e-01 -4.99934e-01 -5.66290e-01
1.00160e+05 2.50000e+02 -4.72206e-01 -4.11826e-01 -5.32587e-01 -5.32492e-01 -4.99196e-01 -5.65787e-01
1.00320e+05 2.50000e+02 -4.72206e-01 -4.11826e-01 -5.32587e-01 -5.31878e-01 -4.98449e-01 -5.65306e-01
1.00480e+05 2.51000e+02 -5.05455e-01 -4.59457e-01 -5.51453e-01 -5.31273e-01 -4.97696e-01 -5.64850e-01
1.00640e+05 2.51000e+02 -5.05455e-01 -4.59457e-01 -5.51453e-01 -5.30680e-01 -4.96939e-01 -5.64421e-01
1.00800e+05 2.52000e+02 -5.55674e-01 -5.16906e-01 -5.94443e-01 -5.30100e-01 -4.96178e-01 -5.64021e-01
1.00960e+05 2.52000e+02 -5.55674e-01 -5.16906e-01 -5.94443e-01 -5.29535e-01 -4.95417e-01 -5.63653e-01
1.01120e+05 2.52000e+02 -5.55674e-01 -5.16906e-01 -5.94443e-01 -5.28988e-01 -4.94658e-01 -5.63318e-01
1.01280e+05 2.53000e+02 -5.13332e-01 -4.64926e-01 -5.61737e-01 -5.28458e-01 -4.93900e-01 -5.63017e-01
1.01440e+05 2.53000e+02 -5.13332e-01 -4.64926e-01 -5.61737e-01 -5.27949e-01 -4.93147e-01 -5.62752e-01
1.01600e+05 2.54000e+02 -5.10698e-01 -4.56315e-01 -5.65080e-01 -5.27460e-01 -4.92397e-01 -5.62523e-01
1.01760e+05 2.54000e+02 -5.10698e-01 -4.56315e-01 -5.65080e-01 -5.26993e-01 -4.91654e-01 -5.62332e-01
1.01920e+05 2.54000e+02 -5.10698e-01 -4.56315e-01 -5.65080e-01 -5.26547e-01 -4.90916e-01 -5.62177e-01
1.02080e+05 2.55000e+02 -5.04780e-01 -4.25145e-01 -5.84415e-01 -5.26121e-01 -4.90183e-01 -5.62058e-01
1.02240e+05 2.55000e+02 -5.04780e-01 -4.25145e-01 -5.84415e-01 -5.25715e-01 -4.89457e-01 -5.61974e-01
1.02400e+05 2.56000e+02 -4.87018e-01 -4.54285e-01 -5.19750e-01 -5.25329e-01 -4.88735e-01 -5.61923e-01
1.02560e+05 2.56000e+02 -4.87018e-01 -4.54285e-01 -5.19750e-01 -5.24960e-01 -4.88017e-01 -5.61903e-01
1.02720e+05 2.56000e+02 -4.87018e-01 -4.54285e-01 -5.19750e-01 -5.24608e-01 -4.87302e-01 -5.61913e-01
1.02880e+05 2.57000e+02 -4.87535e-01 -4.22639e-01 -5.52431e-01 -5.24269e-01 -4.86589e-01 -5.61949e-01
1.03040e+05 2.57000e+02 -4.87535e-01 -4.22639e-01 -5.52431e-01 -5.23943e-01 -4.85877e-01 -5.62008e-01
1.03200e+05 2.58000e+02 -4.90553e-01 -4.64716e-01 -5.16390e-01 -5.23626e-01 -4.85165e-01 -5.62086e-01
1.03360e+05 2.58000e+02 -4.90553e-01 -4.64716e-01 -5.16390e-01 -5.23317e-01 -4.84452e-01 -5.62181e-01
1.03520e+05 2.58000e+02 -4.90553e-01 -4.64716e-01 -5.16390e-01 -5.23013e-01 -4.83738e-01 -5.62288e-01
1.03680e+05 2.59000e+02 -4.97113e-01 -4.48084e-01 -5.46143e-01 -5.22714e-01 -4.83022e-01 -5.62405e-01
1.03840e+05 2.59000e+02 -4.97113e-01 -4.48084e-01 -5.46143e-01 -5.22416e-01 -4.82305e-01 -5.62527e-01
1.04000e+05 2.60000e+02 -4.87538e-01 -4.39558e-01 -5.35519e-01 -5.22118e-01 -4.81585e-01 -5.62651e-01
1.04160e+05 2.60000e+02 -4.87538e-01 -4.39558e-01 -5.35519e-01 -5.21819e-01 -4.80865e-01 -5.62773e-01
1.04320e+05 2.60000e+02 -4.87538e-01 -4.39558e-01 -5.35519e-01 -5.21518e-01 -4.80146e-01 -5.62889e-01
1.04480e+05 2.61000e+02 -4.72317e-01 -4.05681e-01 -5.38952e-01 -5.21212e-01 -4.79428e-01 -5.62997e-01
1.04640e+05 2.61000e+02 -4.72317e-01 -4.05681e-01 -5.38952e-01 -5.20903e-01 -4.78714e-01 -5.63093e-01
1.04800e+05 2.62000e+02 -5.05587e-01 -4.51126e-01 -5.60048e-01 -5.20589e-01 -4.78004e-01 -5.63174e-01
1.04960e+05 2.62000e+02 -5.05587e-01 -4.51126e-01 -5.60048e-01 -5.20270e-01 -4.77303e-01 -5.63236e-01
1.05120e+05 2.62000e+02 -5.05587e-01 -4.51126e-01 -5.60048e-01 -5.19944e-01 -4.76612e-01 -5.63277e-01
1.05280e+05 2.63000e+02 -4.89686e-01 -4.48086e-01 -5.31285e-01 -5.19613e-01 -4.75932e-01 -5.63294e-01
1.05440e+05 2.63000e+02 -4.89686e-01 -4.48086e-01 -5.31285e-01 -5.19276e-01 -4.75267e-01 -5.63285e-01
1.05600e+05 2.64000e+02 -4.90339e-01 -4.64097e-01 -5.16582e-01 -5.18933e-01 -4.74619e-01 -5.63247e-01
1.05760e+05 2.64000e+02 -4.90339e-01 -4.64097e-01 -5.16582e-01 -5.18584e-01 -4.73989e-01 -5.63178e-01
1.05920e+05 2.64000e+02 -4.90339e-01 -4.64097e-01 -5.16582e-01 -5.18228e-01 -4.73381e-01 -5.63075e-01
1.06080e+05 2.65000e+02 -4.86193e-01 -4.34136e-01 -5.38250e-01 -5.17867e-01 -4.72795e-01 -5.62938e-01
1.06240e+05 2.65000e+02 -4.86193e-01 -4.34136e-01 -5.38250e-01 -5.17498e-01 -4.72233e-01 -5.62764e-01
1.06400e+05 2.66000e+02 -4.99949e-01 -4.21756e-01 -5.78143e-01 -5.17124e-01 -4.71696e-01 -5.62552e-01
1.06560e+05 2.66000e+02 -4.99949e-01 -4.21756e-01 -5.78143e-01 -5.16743e-01 -4.71186e-01 -5.62300e-01
1.06720e+05 2.66000e+02 -4.99949e-01 -4.21756e-01 -5.78143e-01 -5.16355e-01 -4.70702e-01 -5.62009e-01
1.06880e+05 2.67000e+02 -5.39799e-01 -4.81955e-01 -5.97643e-01 -5.15961e-01 -4.70245e-01 -5.61676e-01
1.07040e+05 2.67000e+02 -5.39799e-01 -4.81955e-01 -5.97643e-01 -5.15559e-01 -4.69815e-01 -5.61303e-01
1.07200e+05 2.68000e+02 -4.93270e-01 -4.22127e-01 -5.64413e-01 -5.15149e-01 -4.69410e-01 -5.60888e-01
1.07360e+05 2.68000e+02 -4.93270e-01 -4.22127e-01 -5.64413e-01 -5.14732e-01 -4.69032e-01 -5.60432e-01
1.07520e+05 2.68000e+02 -4.93270e-01 -4.22127e-01 -5.64413e-01 -5.14307e-01 -4.68678e-01 -5.59936e-01
1.07680e+05 2.69000e+02 -4.83435e-01 -4.41134e-01 -5.25735e-01 -5.13874e-01 -4.68347e-01 -5.59400e-01
1.07840e+05 2.69000e+02 -4.83435e-01 -4.41134e-01 -5.25735e-01 -5.13432e-01 -4.68040e-01 -5.58825e-01
1.08000e+05 2.70000e+02 -5.13038e-01 -4.29173e-01 -5.96904e-01 -5.12983e-01 -4.67753e-01 -5.58212e-01
1.08160e+05 2.70000e+02 -5.13038e-01 -4.29173e-01 -5.96904e-01 -5.12525e-01 -4.67485e-01 -5.57564e-01
1.08320e+05 2.70000e+02 -5.13038e-01 -4.29173e-01 -5.96904e-01 -5.12059e-01 -4.67235e-01 -5.56882e-01
1.08480e+05 2.71000e+02 -5.51611e-01 -4.74418e-01 -6.28804e-01 -5.11585e-01 -4.67002e-01 -5.56168e-01
1.08640e+05 2.71000e+02 -5.51611e-01 -4.74418e-01 -6.28804e-01 -5.11104e-01 -4.66782e-01 -5.55425e-01
1.08800e+05 2.72000e+02 -4.87857e-01 -4.35854e-01 -5.39860e-01 -5.10616e-01 -4.66576e-01 -5.54656e-01
1.08960e+05 2.72000e+02 -4.87857e-01 -4.35854e-01 -5.39860e-01 -5.10122e-01 -4.66380e-01 -5.53864e-01
1.09120e+05 2.72000e+02 -4.87857e-01 -4.35854e-01 -5.39860e-01 -5.09623e-01 -4.66192e-01 -5.53054e-01
1.09280e+05 2.73000e+02 -4.82395e-01 -4.36488e-01 -5.28301e-01 -5.09120e-01 -4.66012e-01 -5.52227e-01
1.09440e+05 2.73000e+02 -4.82395e-01 -4.36488e-01 -5.28301e-01 -5.08614e-01 -4.65838e-01 -5.51390e-01
1.09600e+05 2.74000e+02 -4.68799e-01 -4.24551e-01 -5.13047e-01 -5.08107e-01 -4.65668e-01 -5.50546e-01
1.09760e+05 2.74000e+02 -4.68799e-01 -4.24551e-01 -5.13047e-01 -5.07600e-01 -4.65500e-01 -5.49701e-01
1.09920e+05 2.74000e+02 -4.68799e-01 -4.24551e-01 -5.13047e-01 -5.07095e-01 -4.65333e-01 -5.48858e-01
1.10080e+05 2.75000e+02 -5.32698e-01 -4.59929e-01 -6.05467e-01 -5.06595e-01 -4.65165e-01 -5.48025e-01
1.10240e+05 2.75000e+02 -5.32698e-01 -4.59929e-01 -6.05467e-01 -5.06099e-01 -4.64994e-01 -5.47204e-01
1.10400e+05 2.76000e+02 -4.89648e-01 -4.09581e-01 -5.69714e-01 -5.05611e-01 -4.64821e-01 -5.46402e-01
1.10560e+05 2.76000e+02 -4.89648e-01 -4.09581e-01 -5.69714e-01 -5.05133e-01 -4.64643e-01 -5.45622e-01
1.10720e+05 2.76000e+02 -4.89648e-01 -4.09581e-01 -5.69714e-01 -5.04666e-01 -4.64460e-01 -5.44872e-01
1.10880e+05 2.77000e+02 -4.86501e-01 -4.19019e-01 -5.53983e-01 -5.04213e-01 -4.64272e-01 -5.44154e-01
1.11040e+05 2.77000e+02 -4.86501e-01 -4.19019e-01 -5.53983e-01 -5.03775e-01 -4.64077e-01 -5.43473e-01
1.11200e+05 2.78000e+02 -4.74638e-01 -3.98854e-01 -5.50423e-01 -5.03355e-01 -4.63877e-01 -5.42833e-01
1.11360e+05 2.78000e+02 -4.74638e-01 -3.98854e-01 -5.50423e-01 -5.02953e-01 -4.63671e-01 -5.42236e-01
1.11520e+05 2.78000e+02 -4.74638e-01 -3.98854e-01 -5.50423e-01 -5.02573e-01 -4.63460e-01 -5.41685e-01
1.11680e+05 2.79000e+02 -4.74136e-01 -4.31942e-01 -5.16331e-01 -5.02213e-01 -4.63244e-01 -5.41183e-01
1.11840e+05 2.79000e+02 -4.74136e-01 -4.31942e-01 -5.16331e-01 -5.01877e-01 -4.63025e-01 -5.40729e-01
1.12000e+05 2.80000e+02 -4.89593e-01 -4.43966e-01 -5.35221e-01 -5.01565e-01 -4.62804e-01 -5.40326e-01
1.12160e+05 2.80000e+02 -4.89593e-01 -4.43966e-01 -5.35221e-01 -5.01277e-01 -4.62582e-01 -5.39971e-01
1.12320e+05 2.80000e+02 -4.89593e-01 -4.43966e-01 -5.35221e-01 -5.01013e-01 -4.62361e-01 -5.39666e-01
1.12480e+05 2.81000e+02 -5.00321e-01 -4.33944e-01 -5.66698e-01 -5.00774e-01 -4.62142e-01 -5.39407e-01
1.12640e+05 2.81000e+02 -5.00321e-01 -4.33944e-01 -5.66698e-01 -5.00560e-01 -4.61926e-01 -5.39194e-01
1.12800e+05 2.82000e+02 -4.74963e-01 -4.31318e-01 -5.18608e-01 -5.00369e-01 -4.61716e-01 -5.39022e-01
1.12960e+05 2.82000e+02 -4.74963e-01 -4.31318e-01 -5.18608e-01 -5.00201e-01 -4.61512e-01 -5.38890e-01
1.13120e+05 2.82000e+02 -4.74963e-01 -4.31318e-01 -5.18608e-01 -5.00055e-01 -4.61316e-01 -5.38794e-01
1.13280e+05 2.83000e+02 -5.02517e-01 -4.47963e-01 -5.57071e-01 -4.99930e-01 -4.61130e-01 -5.38729e-01
1.13440e+05 2.83000e+02 -5.02517e-01 -4.47963e-01 -5.57071e-01 -4.99823e-01 -4.60954e-01 -5.38693e-01
1.13600e+05 2.84000e+02 -5.07513e-01 -4.76102e-01 -5.38923e-01 -4.99734e-01 -4.60789e-01 -5.38680e-01
1.13760e+05 2.84000e+02 -5.07513e-01 -4.76102e-01 -5.38923e-01 -4.99661e-01 -4.60635e-01 -5.38687e-01
1.13920e+05 2.84000e+02 -5.07513e-01 -4.76102e-01 -5.38923e-01 -4.99601e-01 -4.60491e-01 -5.38710e-01
1.14080e+05 2.85000e+02 -4.50290e-01 -4.26181e-01 -4.74398e-01 -4.99552e-01 -4.60360e-01 -5.38743e-01
1.14240e+05 2.85000e+02 -4.50290e-01 -4.26181e-01 -4.74398e-01 -4.99512e-01 -4.60240e-01 -5.38784e-01
1.14400e+05 2.86000e+02 -4.88900e-01 -4.17188e-01 -5.60612e-01 -4.99478e-01 -4.60129e-01 -5.38827e-01
1.14560e+05 2.86000e+02 -4.88900e-01 -4.17188e-01 -5.60612e-01 -4.99449e-01 -4.60030e-01 -5.38868e-01
1.14720e+05 2.86000e+02 -4.88900e-01 -4.17188e-01 -5.60612e-01 -4.99422e-01 -4.59939e-01 -5.38905e-01
1.14880e+05 2.87000e+02 -4.39874e-01 -4.05025e-01 -4.74722e-01 -4.99394e-01 -4.59856e-01 -5.38932e-01
1.15040e+05 2.87000e+02 -4.39874e-01 -4.05025e-01 -4.74722e-01 -4.99365e-01 -4.59782e-01 -5.38948e-01
1.15200e+05 2.88000e+02 -4.91201e-01 -4.68910e-01 -5.13493e-01 -4.99331e-01 -4.59714e-01 -5.38947e-01
1.15360e+05 2.88000e+02 -4.91201e-01 -4.68910e-01 -5.13493e-01 -4.99290e-01 -4.59652e-01 -5.38929e-01
1.15520e+05 2.88000e+02 -4.91201e-01 -4.68910e-01 -5.13493e-01 -4.99242e-01 -4.59595e-01 -5.38888e-01
1.15680e+05 2.89000e+02 -5.06928e-01 -4.47062e-01 -5.66795e-01 -4.99184e-01 -4.59543e-01 -5.38825e-01
1.15840e+05 2.89000e+02 -5.06928e-01 -4.47062e-01 -5.66795e-01 -4.99116e-01 -4.59496e-01 -5.38736e-01
1.16000e+05 2.90000e+02 -4.48288e-01 -3.81909e-01 -5.14667e-01 -4.99037e-01 -4.59453e-01 -5.38620e-01
1.16160e+05 2.90000e+02 -4.48288e-01 -3.81909e-01 -5.14667e-01 -4.98945e-01 -4.59414e-01 -5.38475e-01
1.16320e+05 2.90000e+02 -4.48288e-01 -3.81909e-01 -5.14667e-01 -4.98839e-01 -4.59378e-01 -5.38301e-01
1.16480e+05 2.91000e+02 -4.64427e-01 -3.95494e-01 -5.33360e-01 -4.98721e-01 -4.59346e-01 -5.38095e-01
1.16640e+05 2.91000e+02 -4.64427e-01 -3.95494e-01 -5.33360e-01 -4.98589e-01 -4.59318e-01 -5.37859e-01
1.16800e+05 2.92000e+02 -4.83697e-01 -4.31787e-01 -5.35607e-01 -4.98442e-01 -4.59293e-01 -5.37591e-01
1.16960e+05 2.92000e+02 -4.83697e-01 -4.31787e-01 -5.35607e-01 -4.98281e-01 -4.59271e-01 -5.37291e-01
1.17120e+05 2.92000e+02 -4.83697e-01 -4.31787e-01 -5.35607e-01 -4.98106e-01 -4.59252e-01 -5.36960e-01
1.17280e+05 2.93000e+02 -4.85664e-01 -4.15329e-01 -5.55999e-01 -4.97916e-01 -4.59234e-01 -5.36599e-01
1.17440e+05 2.93000e+02 -4.85664e-01 -4.15329e-01 -5.55999e-01 -4.97713e-01 -4.59219e-01 -5.36206e-01
1.17600e+05 2.94000e+02 -5.00664e-01 -4.19428e-01 -5.81899e-01 -4.97495e-01 -4.59205e-01 -5.35785e-01
1.17760e+05 2.94000e+02 -5.00664e-01 -4.19428e-01 -5.81899e-01 -4.97263e-01 -4.59191e-01 -5.35335e-01
1.17920e+05 2.94000e+02 -5.00664e-01 -4.19428e-01 -5.81899e-01 -4.97017e-01 -4.59176e-01 -5.34858e-01
1.18080e+05 2.95000e+02 -5.24844e-01 -4.78140e-01 -5.71548e-01 -4.96757e-01 -4.59160e-01 -5.34354e-01
1.18240e+05 2.95000e+02 -5.24844e-01 -4.78140e-01 -5.71548e-01 -4.96485e-01 -4.59142e-01 -5.33828e-01
1.18400e+05 2.96000e+02 -5.12121e-01 -4.57924e-01 -5.66319e-01 -4.96198e-01 -4.59120e-01 -5.33277e-01
1.18560e+05 2.96000e+02 -5.12121e-01 -4.57924e-01 -5.66319e-01 -4.95899e-01 -4.59093e-01 -5.32706e-01
1.18720e+05 2.96000e+02 -5.12121e-01 -4.57924e-01 -5.66319e-01 -4.95587e-01 -4.59060e-01 -5.32114e-01
1.18880e+05 2.97000e+02 -4.79982e-01 -4.37861e-01 -5.22104e-01 -4.95263e-01 -4.59020e-01 -5.31506e-01
1.19040e+05 2.97000e+02 -4.79982e-01 -4.37861e-01 -5.22104e-01 -4.94927e-01 -4.58973e-01 -5.30881e-01
1.19200e+05 2.98000e+02 -4.97433e-01 -4.39233e-01 -5.55634e-01 -4.94578e-01 -4.58915e-01 -5.30241e-01
1.19360e+05 2.98000e+02 -4.97433e-01 -4.39233e-01 -5.55634e-01 -4.94219e-01 -4.58849e-01 -5.29589e-01
1.19520e+05 2.98000e+02 -4.97433e-01 -4.39233e-01 -5.55634e-01 -4.93849e-01 -4.58773e-01 -5.28925e-01
1.19680e+05 2.99000e+02 -4.88084e-01 -4.12016e-01 -5.64152e-01 -4.93469e-01 -4.58687e-01 -5.28252e-01
1.19840e+05 2.99000e+02 -4.88084e-01 -4.12016e-01 -5.64152e-01 -4.93081e-01 -4.58591e-01 -5.27571e-01
1.20000e+05 3.00000e+02 -4.75988e-01 -4.46469e-01 -5.05507e-01 -4.92685e-01 -4.58486e-01 -5.26883e-01
1.20160e+05 3.00000e+02 -4.75988e-01 -4.46469e-01 -5.05507e-01 -4.92282e-01 -4.58373e-01 -5.26191e-01
1.20320e+05 3.00000e+02 -4.75988e-01 -4.46469e-01 -5.05507e-01 -4.91874e-01 -4.58252e-01 -5.25496e-01
1.20480e+05 3.01000e+02 -4.77283e-01 -4.27660e-01 -5.26906e-01 -4.91463e-01 -4.58125e-01 -5.24801e-01
1.20640e+05 3.01000e+02 -4.77283e-01 -4.27660e-01 -5.26906e-01 -4.91050e-01 -4.57994e-01 -5.24107e-01
1.20800e+05 3.02000e+02 -4.91818e-01 -4.65110e-01 -5.18526e-01 -4.90638e-01 -4.57861e-01 -5.23415e-01
1.20960e+05 3.02000e+02 -4.91818e-01 -4.65110e-01 -5.18526e-01 -4.90229e-01 -4.57728e-01 -5.22730e-01
1.21120e+05 3.02000e+02 -4.91818e-01 -4.65110e-01 -5.18526e-01 -4.89825e-01 -4.57597e-01 -5.22054e-01
1.21280e+05 3.03000e+02 -4.84610e-01 -4.13043e-01 -5.56178e-01 -4.89429e-01 -4.57469e-01 -5.21389e-01
1.21440e+05 3.03000e+02 -4.84610e-01 -4.13043e-01 -5.56178e-01 -4.89043e-01 -4.57348e-01 -5.20738e-01
1.21600e+05 3.04000e+02 -4.83431e-01 -4.35397e-01 -5.31466e-01 -4.88670e-01 -4.57234e-01 -5.20105e-01
1.21760e+05 3.04000e+02 -4.83431e-01 -4.35397e-01 -5.31466e-01 -4.88311e-01 -4.57129e-01 -5.19493e-01
1.21920e+05 3.04000e+02 -4.83431e-01 -4.35397e-01 -5.31466e-01 -4.87970e-01 -4.57035e-01 -5.18906e-01
1.22080e+05 3.05000e+02 -4.84543e-01 -4.38723e-01 -5.30362e-01 -4.87648e-01 -4.56952e-01 -5.18345e-01
1.22240e+05 3.05000e+02 -4.84543e-01 -4.38723e-01 -5.30362e-01 -4.87348e-01 -4.56880e-01 -5.17815e-01
1.22400e+05 3.06000e+02 -5.13162e-01 -4.73130e-01 -5.53193e-01 -4.87070e-01 -4.56821e-01 -5.17319e-01
1.22560e+05 3.06000e+02 -5.13162e-01 -4.73130e-01 -5.53193e-01 -4.86816e-01 -4.56774e-01 -5.16858e-01
1.22720e+05 3.06000e+02 -5.13162e-01 -4.73130e-01 -5.53193e-01 -4.86588e-01 -4.56740e-01 -5.16436e-01
1.22880e+05 3.07000e+02 -4.95909e-01 -4.43305e-01 -5.48514e-01 -4.86385e-01 -4.56717e-01 -5.16053e-01
1.23040e+05 3.07000e+02 -4.95909e-01 -4.43305e-01 -5.48514e-01 -4.86209e-01 -4.56706e-01 -5.15712e-01
1.23200e+05 3.08000e+02 -4.77768e-01 -4.44229e-01 -5.11306e-01 -4.86059e-01 -4.56705e-01 -5.15413e-01
1.23360e+05 3.08000e+02 -4.77768e-01 -4.44229e-01 -5.11306e-01 -4.85934e-01 -4.56714e-01 -5.15154e-01
1.23520e+05 3.08000e+02 -4.77768e-01 -4.44229e-01 -5.11306e-01 -4.85836e-01 -4.56734e-01 -5.14937e-01
1.23680e+05 3.09000e+02 -5.04770e-01 -4.83183e-01 -5.26357e-01 -4.85761e-01 -4.56762e-01 -5.14760e-01
1.23840e+05 3.09000e+02 -5.04770e-01 -4.83183e-01 -5.26357e-01 -4.85709e-01 -4.56799e-01 -5.14620e-01
1.24000e+05 3.10000e+02 -4.49274e-01 -3.91568e-01 -5.06979e-01 -4.85680e-01 -4.56845e-01 -5.14515e-01
1.24160e+05 3.10000e+02 -4.49274e-01 -3.91568e-01 -5.06979e-01 -4.85671e-01 -4.56900e-01 -5.14442e-01
1.24320e+05 3.10000e+02 -4.49274e-01 -3.91568e-01 -5.06979e-01 -4.85680e-01 -4.56964e-01 -5.14397e-01
1.24480e+05 3.11000e+02 -4.71220e-01 -4.30071e-01 -5.12369e-01 -4.85707e-01 -4.57037e-01 -5.14377e-01
1.24640e+05 3.11000e+02 -4.71220e-01 -4.30071e-01 -5.12369e-01 -4.85749e-01 -4.57121e-01 -5.14376e-01
1.24800e+05 3.12000e+02 -5.01837e-01 -4.18880e-01 -5.84794e-01 -4.85804e-01 -4.57216e-01 -5.14392e-01
1.24960e+05 3.12000e+02 -5.01837e-01 -4.18880e-01 -5.84794e-01 -4.85871e-01 -4.57323e-01 -5.14418e-01
1.25120e+05 3.12000e+02 -5.01837e-01 -4.18880e-01 -5.84794e-01 -4.85948e-01 -4.57444e-01 -5.14452e-01
1.25280e+05 3.13000e+02 -4.88132e-01 -4.29638e-01 -5.46625e-01 -4.86033e-01 -4.57579e-01 -5.14487e-01
1.25440e+05 3.13000e+02 -4.88132e-01 -4.29638e-01 -5.46625e-01 -4.86126e-01 -4.57730e-01 -5.14522e-01
1.25600e+05 3.14000e+02 -4.95765e-01 -4.54490e-01 -5.37039e-01 -4.86224e-01 -4.57897e-01 -5.14551e-01
1.25760e+05 3.14000e+02 -4.95765e-01 -4.54490e-01 -5.37039e-01 -4.86327e-01 -4.58082e-01 -5.14571e-01
1.25920e+05 3.14000e+02 -4.95765e-01 -4.54490e-01 -5.37039e-01 -4.86433e-01 -4.58286e-01 -5.14579e-01
1.26080e+05 3.15000e+02 -5.08252e-01 -4.45063e-01 -5.71441e-01 -4.86541e-01 -4.58509e-01 -5.14573e-01
1.26240e+05 3.15000e+02 -5.08252e-01 -4.45063e-01 -5.71441e-01 -4.86650e-01 -4.58751e-01 -5.14550e-01
1.26400e+05 3.16000e+02 -4.37395e-01 -3.90380e-01 -4.84409e-01 -4.86760e-01 -4.59012e-01 -5.14507e-01
1.26560e+05 3.16000e+02 -4.37395e-01 -3.90380e-01 -4.84409e-01 -4.86869e-01 -4.59293e-01 -5.14445e-01
1.26720e+05 3.16000e+02 -4.37395e-01 -3.90380e-01 -4.84409e-01 -4.86976e-01 -4.59593e-01 -5.14360e-01
1.26880e+05 3.17000e+02 -4.98346e-01 -4.47337e-01 -5.49354e-01 -4.87082e-01 -4.59910e-01 -5.14253e-01
1.27040e+05 3.17000e+02 -4.98346e-01 -4.47337e-01 -5.49354e-01 -4.87184e-01 -4.60244e-01 -5.14123e-01
1.27200e+05 3.18000e+02 -4.83909e-01 -4.29020e-01 -5.38798e-01 -4.87282e-01 -4.60594e-01 -5.13971e-01
1.27360e+05 3.18000e+02 -4.83909e-01 -4.29020e-01 -5.38798e-01 -4.87376e-01 -4.60955e-01 -5.13797e-01
1.27520e+05 3.18000e+02 -4.83909e-01 -4.29020e-01 -5.38798e-01 -4.87465e-01 -4.61328e-01 -5.13602e-01
1.27680e+05 3.19000e+02 -4.92115e-01 -4.58792e-01 -5.25439e-01 -4.87548e-01 -4.61709e-01 -5.13387e-01
1.27840e+05 3.19000e+02 -4.92115e-01 -4.58792e-01 -5.25439e-01 -4.87625e-01 -4.62095e-01 -5.13154e-01
1.28000e+05 3.20000e+02 -4.73788e-01 -4.38173e-01 -5.09403e-01 -4.87695e-01 -4.62484e-01 -5.12906e-01
1.28160e+05 3.20000e+02 -4.73788e-01 -4.38173e-01 -5.09403e-01 -4.87758e-01 -4.62871e-01 -5.12645e-01
1.28320e+05 3.20000e+02 -4.73788e-01 -4.38173e-01 -5.09403e-01 -4.87814e-01 -4.63255e-01 -5.12374e-01
1.28480e+05 3.21000e+02 -4.58476e-01 -4.28487e-01 -4.88465e-01 -4.87863e-01 -4.63630e-01 -5.12096e-01
1.28640e+05 3.21000e+02 -4.58476e-01 -4.28487e-01 -4.88465e-01 -4.87904e-01 -4.63993e-01 -5.11815e-01
1.28800e+05 3.22000e+02 -4.32110e-01 -3.83960e-01 -4.80260e-01 -4.87938e-01 -4.64341e-01 -5.11534e-01
1.28960e+05 3.22000e+02 -4.32110e-01 -3.83960e-01 -4.80260e-01 -4.87964e-01 -4.64670e-01 -5.11258e-01
1.29120e+05 3.22000e+02 -4.32110e-01 -3.83960e-01 -4.80260e-01 -4.87982e-01 -4.64975e-01 -5.10990e-01
1.29280e+05 3.23000e+02 -5.09071e-01 -4.69190e-01 -5.48952e-01 -4.87993e-01 -4.65253e-01 -5.10734e-01
1.29440e+05 3.23000e+02 -5.09071e-01 -4.69190e-01 -5.48952e-01 -4.87997e-01 -4.65501e-01 -5.10493e-01
1.29600e+05 3.24000e+02 -4.72515e-01 -4.01803e-01 -5.43227e-01 -4.87994e-01 -4.65716e-01 -5.10271e-01
1.29760e+05 3.24000e+02 -4.72515e-01 -4.01803e-01 -5.43227e-01 -4.87984e-01 -4.65895e-01 -5.10073e-01
1.29920e+05 3.24000e+02 -4.72515e-01 -4.01803e-01 -5.43227e-01 -4.87967e-01 -4.66034e-01 -5.09899e-01
1.30080e+05 3.25000e+02 -4.74633e-01 -4.43263e-01 -5.06003e-01 -4.87943e-01 -4.66134e-01 -5.09753e-01
1.30240e+05 3.25000e+02 -4.74633e-01 -4.43263e-01 -5.06003e-01 -4.87913e-01 -4.66191e-01 -5.09636e-01
1.30400e+05 3.26000e+02 -4.87097e-01 -4.40798e-01 -5.33396e-01 -4.87877e-01 -4.66205e-01 -5.09549e-01
1.30560e+05 3.26000e+02 -4.87097e-01 -4.40798e-01 -5.33396e-01 -4.87834e-01 -4.66175e-01 -5.09494e-01
1.30720e+05 3.26000e+02 -4.87097e-01 -4.40798e-01 -5.33396e-01 -4.87785e-01 -4.66102e-01 -5.09468e-01
1.30880e+05 3.27000e+02 -4.62456e-01 -4.28401e-01 -4.96511e-01 -4.87730e-01 -4.65988e-01 -5.09472e-01
1.31040e+05 3.27000e+02 -4.62456e-01 -4.28401e-01 -4.96511e-01 -4.87667e-01 -4.65831e-01 -5.09503e-01
1.31200e+05 3.28000e+02 -4.87075e-01 -4.04665e-01 -5.69485e-01 -4.87598e-01 -4.65636e-01 -5.09560e-01
1.31360e+05 3.28000e+02 -4.87075e-01 -4.04665e-01 -5.69485e-01 -4.87521e-01 -4.65403e-01 -5.09640e-01
1.31520e+05 3.28000e+02 -4.87075e-01 -4.04665e-01 -5.69485e-01 -4.87437e-01 -4.65136e-01 -5.09738e-01
1.31680e+05 3.29000e+02 -4.88341e-01 -4.37242e-01 -5.39439e-01 -4.87344e-01 -4.64836e-01 -5.09851e-01
1.31840e+05 3.29000e+02 -4.88341e-01 -4.37242e-01 -5.39439e-01 -4.87242e-01 -4.64508e-01 -5.09977e-01
1.32000e+05 3.30000e+02 -4.93148e-01 -4.13862e-01 -5.72433e-01 -4.87131e-01 -4.64153e-01 -5.10109e-01
1.32160e+05 3.30000e+02 -4.93148e-01 -4.13862e-01 -5.72433e-01 -4.87011e-01 -4.63775e-01 -5.10247e-01
1.32320e+05 3.30000e+02 -4.93148e-01 -4.13862e-01 -5.72433e-01 -4.86880e-01 -4.63377e-01 -5.10383e-01
1.32480e+05 3.31000e+02 -4.63911e-01 -4.30778e-01 -4.97044e-01 -4.86739e-01 -4.62962e-01 -5.10517e-01
1.32640e+05 3.31000e+02 -4.63911e-01 -4.30778e-01 -4.97044e-01 -4.86587e-01 -4.62531e-01 -5.10643e-01
1.32800e+05 3.32000e+02 -4.61186e-01 -4.02248e-01 -5.20123e-01 -4.86424e-01 -4.62088e-01 -5.10761e-01
1.32960e+05 3.32000e+02 -4.61186e-01 -4.02248e-01 -5.20123e-01 -4.86251e-01 -4.61635e-01 -5.10866e-01
1.33120e+05 3.32000e+02 -4.61186e-01 -4.02248e-01 -5.20123e-01 -4.86066e-01 -4.61175e-01 -5.10957e-01
1.33280e+05 3.33000e+02 -4.56911e-01 -4.23368e-01 -4.90454e-01 -4.85871e-01 -4.60709e-01 -5.11032e-01
1.33440e+05 3.33000e+02 -4.56911e-01 -4.23368e-01 -4.90454e-01 -4.85666e-01 -4.60240e-01 -5.11091e-01
1.33600e+05 3.34000e+02 -4.79917e-01 -4.24462e-01 -5.35372e-01 -4.85451e-01 -4.59768e-01 -5.11133e-01
1.33760e+05 3.34000e+02 -4.79917e-01 -4.24462e-01 -5.35372e-01 -4.85226e-01 -4.59296e-01 -5.11157e-01
1.33920e+05 3.34000e+02 -4.79917e-01 -4.24462e-01 -5.35372e-01 -4.84994e-01 -4.58824e-01 -5.11164e-01
1.34080e+05 3.35000e+02 -4.70105e-01 -3.85760e-01 -5.54450e-01 -4.84754e-01 -4.58354e-01 -5.11154e-01
1.34240e+05 3.35000e+02 -4.70105e-01 -3.85760e-01 -5.54450e-01 -4.84508e-01 -4.57887e-01 -5.11130e-01
1.34400e+05 3.36000e+02 -4.92787e-01 -4.46235e-01 -5.39339e-01 -4.84257e-01 -4.57424e-01 -5.11091e-01
1.34560e+05 3.36000e+02 -4.92787e-01 -4.46235e-01 -5.39339e-01 -4.84002e-01 -4.56964e-01 -5.11041e-01
1.34720e+05 3.36000e+02 -4.92787e-01 -4.46235e-01 -5.39339e-01 -4.83744e-01 -4.56509e-01 -5.10980e-01
1.34880e+05 3.37000e+02 -4.81133e-01 -4.15678e-01 -5.46588e-01 -4.83485e-01 -4.56058e-01 -5.10911e-01
1.35040e+05 3.37000e+02 -4.81133e-01 -4.15678e-01 -5.46588e-01 -4.83225e-01 -4.55613e-01 -5.10837e-01
1.35200e+05 3.38000e+02 -4.46625e-01 -3.99051e-01 -4.94198e-01 -4.82966e-01 -4.55173e-01 -5.10758e-01
1.35360e+05 3.38000e+02 -4.46625e-01 -3.99051e-01 -4.94198e-01 -4.82708e-01 -4.54737e-01 -5.10679e-01
1.35520e+05 3.38000e+02 -4.46625e-01 -3.99051e-01 -4.94198e-01 -4.82453e-01 -4.54307e-01 -5.10599e-01
1.35680e+05 3.39000e+02 -5.04206e-01 -4.72641e-01 -5.35770e-01 -4.82201e-01 -4.53881e-01 -5.10522e-01
1.35840e+05 3.39000e+02 -5.04206e-01 -4.72641e-01 -5.35770e-01 -4.81954e-01 -4.53459e-01 -5.10448e-01
1.36000e+05 3.40000e+02 -5.01004e-01 -4.54715e-01 -5.47293e-01 -4.81710e-01 -4.53041e-01 -5.10379e-01
1.36160e+05 3.40000e+02 -5.01004e-01 -4.54715e-01 -5.47293e-01 -4.81472e-01 -4.52627e-01 -5.10317e-01
1.36320e+05 3.40000e+02 -5.01004e-01 -4.54715e-01 -5.47293e-01 -4.81238e-01 -4.52215e-01 -5.10262e-01
1.36480e+05 3.41000e+02 -4.43787e-01 -4.17907e-01 -4.69667e-01 -4.81010e-01 -4.51804e-01 -5.10215e-01
1.36640e+05 3.41000e+02 -4.43787e-01 -4.17907e-01 -4.69667e-01 -4.80787e-01 -4.51397e-01 -5.10177e-01
1.36800e+05 3.42000e+02 -4.32104e-01 -4.03170e-01 -4.61039e-01 -4.80570e-01 -4.50990e-01 -5.10150e-01
1.36960e+05 3.42000e+02 -4.32104e-01 -4.03170e-01 -4.61039e-01 -4.80357e-01 -4.50583e-01 -5.10131e-01
1.37120e+05 3.42000e+02 -4.32104e-01 -4.03170e-01 -4.61039e-01 -4.80150e-01 -4.50176e-01 -5.10124e-01
1.37280e+05 3.43000e+02 -4.80834e-01 -4.31179e-01 -5.30489e-01 -4.79947e-01 -4.49768e-01 -5.10127e-01
1.37440e+05 3.43000e+02 -4.80834e-01 -4.31179e-01 -5.30489e-01 -4.79750e-01 -4.49359e-01 -5.10141e-01
1.37600e+05 3.44000e+02 -4.67624e-01 -4.27216e-01 -5.08032e-01 -4.79557e-01 -4.48948e-01 -5.10167e-01
1.37760e+05 3.44000e+02 -4.67624e-01 -4.27216e-01 -5.08032e-01 -4.79369e-01 -4.48535e-01 -5.10203e-01
1.37920e+05 3.44000e+02 -4.67624e-01 -4.27216e-01 -5.08032e-01 -4.79186e-01 -4.48121e-01 -5.10251e-01
1.38080e+05 3.45000e+02 -4.29741e-01 -3.68778e-01 -4.90704e-01 -4.79007e-01 -4.47705e-01 -5.10309e-01
1.38240e+05 3.45000e+02 -4.29741e-01 -3.68778e-01 -4.90704e-01 -4.78833e-01 -4.47288e-01 -5.10377e-01
1.38400e+05 3.46000e+02 -4.56350e-01 -4.34630e-01 -4.78070e-01 -4.78664e-01 -4.46871e-01 -5.10456e-01
1.38560e+05 3.46000e+02 -4.56350e-01 -4.34630e-01 -4.78070e-01 -4.78499e-01 -4.46454e-01 -5.10544e-01
1.38720e+05 3.46000e+02 -4.56350e-01 -4.34630e-01 -4.78070e-01 -4.78339e-01 -4.46038e-01 -5.10640e-01
1.38880e+05 3.47000e+02 -4.58029e-01 -4.36484e-01 -4.79573e-01 -4.78184e-01 -4.45625e-01 -5.10743e-01
1.39040e+05 3.47000e+02 -4.58029e-01 -4.36484e-01 -4.79573e-01 -4.78034e-01 -4.45216e-01 -5.10852e-01
1.39200e+05 3.48000e+02 -4.71046e-01 -4.20950e-01 -5.21142e-01 -4.77888e-01 -4.44812e-01 -5.10965e-01
1.39360e+05 3.48000e+02 -4.71046e-01 -4.20950e-01 -5.21142e-01 -4.77748e-01 -4.44414e-01 -5.11081e-01
1.39520e+05 3.48000e+02 -4.71046e-01 -4.20950e-01 -5.21142e-01 -4.77610e-01 -4.44023e-01 -5.11197e-01
1.39680e+05 3.49000e+02 -4.60508e-01 -4.02421e-01 -5.18594e-01 -4.77477e-01 -4.43642e-01 -5.11312e-01
1.39840e+05 3.49000e+02 -4.60508e-01 -4.02421e-01 -5.18594e-01 -4.77347e-01 -4.43271e-01 -5.11423e-01
1.40000e+05 3.50000e+02 -4.77045e-01 -4.18537e-01 -5.35554e-01 -4.77219e-01 -4.42911e-01 -5.11527e-01
1.40160e+05 3.50000e+02 -4.77045e-01 -4.18537e-01 -5.35554e-01 -4.77093e-01 -4.42564e-01 -5.11622e-01
1.40320e+05 3.50000e+02 -4.77045e-01 -4.18537e-01 -5.35554e-01 -4.76967e-01 -4.42230e-01 -5.11705e-01
1.40480e+05 3.51000e+02 -4.54609e-01 -4.15552e-01 -4.93666e-01 -4.76841e-01 -4.41909e-01 -5.11773e-01
1.40640e+05 3.51000e+02 -4.54609e-01 -4.15552e-01 -4.93666e-01 -4.76713e-01 -4.41602e-01 -5.11824e-01
1.40800e+05 3.52000e+02 -4.78650e-01 -4.14654e-01 -5.42646e-01 -4.76582e-01 -4.41308e-01 -5.11856e-01
1.40960e+05 3.52000e+02 -4.78650e-01 -4.14654e-01 -5.42646e-01 -4.76447e-01 -4.41028e-01 -5.11866e-01
1.41120e+05 3.52000e+02 -4.78650e-01 -4.14654e-01 -5.42646e-01 -4.76307e-01 -4.40762e-01 -5.11852e-01
1.41280e+05 3.53000e+02 -4.68926e-01 -4.13951e-01 -5.23900e-01 -4.76159e-01 -4.40507e-01 -5.11810e-01
1.41440e+05 3.53000e+02 -4.68926e-01 -4.13951e-01 -5.23900e-01 -4.76003e-01 -4.40265e-01 -5.11741e-01
1.41600e+05 3.54000e+02 -4.75498e-01 -4.22576e-01 -5.28420e-01 -4.75838e-01 -4.40033e-01 -5.11643e-01
1.41760e+05 3.54000e+02 -4.75498e-01 -4.22576e-01 -5.28420e-01 -4.75662e-01 -4.39810e-01 -5.11515e-01
1.41920e+05 3.54000e+02 -4.75498e-01 -4.22576e-01 -5.28420e-01 -4.75475e-01 -4.39595e-01 -5.11355e-01
1.42080e+05 3.55000e+02 -4.65160e-01 -4.46759e-01 -4.83562e-01 -4.75276e-01 -4.39388e-01 -5.11165e-01
1.42240e+05 3.55000e+02 -4.65160e-01 -4.46759e-01 -4.83562e-01 -4.75064e-01 -4.39186e-01 -5.10942e-01
1.42400e+05 3.56000e+02 -4.42438e-01 -4.30505e-01 -4.54371e-01 -4.74839e-01 -4.38989e-01 -5.10689e-01
1.42560e+05 3.56000e+02 -4.42438e-01 -4.30505e-01 -4.54371e-01 -4.74601e-01 -4.38796e-01 -5.10407e-01
1.42720e+05 3.56000e+02 -4.42438e-01 -4.30505e-01 -4.54371e-01 -4.74350e-01 -4.38605e-01 -5.10096e-01
1.42880e+05 3.57000e+02 -4.44295e-01 -4.15052e-01 -4.73539e-01 -4.74087e-01 -4.38415e-01 -5.09759e-01
1.43040e+05 3.57000e+02 -4.44295e-01 -4.15052e-01 -4.73539e-01 -4.73811e-01 -4.38225e-01 -5.09397e-01
1.43200e+05 3.58000e+02 -4.35066e-01 -4.16105e-01 -4.54026e-01 -4.73524e-01 -4.38036e-01 -5.09012e-01
1.43360e+05 3.58000e+02 -4.35066e-01 -4.16105e-01 -4.54026e-01 -4.73227e-01 -4.37846e-01 -5.08608e-01
1.43520e+05 3.58000e+02 -4.35066e-01 -4.16105e-01 -4.54026e-01 -4.72920e-01 -4.37654e-01 -5.08187e-01
1.43680e+05 3.59000e+02 -4.42943e-01 -3.97988e-01 -4.87898e-01 -4.72606e-01 -4.37461e-01 -5.07752e-01
1.43840e+05 3.59000e+02 -4.42943e-01 -3.97988e-01 -4.87898e-01 -4.72286e-01 -4.37267e-01 -5.07306e-01
1.44000e+05 3.60000e+02 -4.13607e-01 -4.00834e-01 -4.26381e-01 -4.71961e-01 -4.37070e-01 -5.06852e-01
1.44160e+05 3.60000e+02 -4.13607e-01 -4.00834e-01 -4.26381e-01 -4.71633e-01 -4.36872e-01 -5.06394e-01
1.44320e+05 3.60000e+02 -4.13607e-01 -4.00834e-01 -4.26381e-01 -4.71304e-01 -4.36674e-01 -5.05934e-01
1.44480e+05 3.61000e+02 -4.64046e-01 -4.33986e-01 -4.94107e-01 -4.70975e-01 -4.36474e-01 -5.05476e-01
1.44640e+05 3.61000e+02 -4.64046e-01 -4.33986e-01 -4.94107e-01 -4.70648e-01 -4.36274e-01 -5.05022e-01
1.44800e+05 3.62000e+02 -4.78616e-01 -4.33960e-01 -5.23272e-01 -4.70325e-01 -4.36076e-01 -5.04573e-01
1.44960e+05 3.62000e+02 -4.78616e-01 -4.33960e-01 -5.23272e-01 -4.70006e-01 -4.35879e-01 -5.04132e-01
1.45120e+05 3.62000e+02 -4.78616e-01 -4.33960e-01 -5.23272e-01 -4.69693e-01 -4.35684e-01 -5.03701e-01
1.45280e+05 3.63000e+02 -4.56747e-01 -4.14356e-01 -4.99138e-01 -4.69386e-01 -4.35493e-01 -5.03279e-01
1.45440e+05 3.63000e+02 -4.56747e-01 -4.14356e-01 -4.99138e-01 -4.69087e-01 -4.35305e-01 -5.02868e-01
1.45600e+05 3.64000e+02 -4.58699e-01 -4.27637e-01 -4.89761e-01 -4.68795e-01 -4.35123e-01 -5.02467e-01
1.45760e+05 3.64000e+02 -4.58699e-01 -4.27637e-01 -4.89761e-01 -4.68511e-01 -4.34946e-01 -5.02076e-01
1.45920e+05 3.64000e+02 -4.58699e-01 -4.27637e-01 -4.89761e-01 -4.68234e-01 -4.34775e-01 -5.01692e-01
1.46080e+05 3.65000e+02 -4.43962e-01 -4.28236e-01 -4.59687e-01 -4.67964e-01 -4.34611e-01 -5.01316e-01
1.46240e+05 3.65000e+02 -4.43962e-01 -4.28236e-01 -4.59687e-01 -4.67699e-01 -4.34455e-01 -5.00942e-01
1.46400e+05 3.66000e+02 -4.51604e-01 -4.27579e-01 -4.75629e-01 -4.67440e-01 -4.34308e-01 -5.00572e-01
1.46560e+05 3.66000e+02 -4.51604e-01 -4.27579e-01 -4.75629e-01 -4.67184e-01 -4.34168e-01 -5.00199e-01
1.46720e+05 3.66000e+02 -4.51604e-01 -4.27579e-01 -4.75629e-01 -4.66930e-01 -4.34037e-01 -4.99823e-01
1.46880e+05 3.67000e+02 -4.34078e-01 -3.98163e-01 -4.69994e-01 -4.66677e-01 -4.33915e-01 -4.99439e-01
1.47040e+05 3.67000e+02 -4.34078e-01 -3.98163e-01 -4.69994e-01 -4.66423e-01 -4.33801e-01 -4.99045e-01
1.47200e+05 3.68000e+02 -4.49642e-01 -3.79462e-01 -5.19823e-01 -4.66168e-01 -4.33697e-01 -4.98638e-01
1.47360e+05 3.68000e+02 -4.49642e-01 -3.79462e-01 -5.19823e-01 -4.65909e-01 -4.33602e-01 -4.98216e-01
1.47520e+05 3.68000e+02 -4.49642e-01 -3.79462e-01 -5.19823e-01 -4.65645e-01 -4.33515e-01 -4.97774e-01
1.47680e+05 3.69000e+02 -4.62565e-01 -4.18780e-01 -5.06350e-01 -4.65375e-01 -4.33437e-01 -4.97313e-01
1.47840e+05 3.69000e+02 -4.62565e-01 -4.18780e-01 -5.06350e-01 -4.65099e-01 -4.33368e-01 -4.96830e-01
1.48000e+05 3.70000e+02 -4.38542e-01 -4.22153e-01 -4.54931e-01 -4.64817e-01 -4.33309e-01 -4.96324e-01
1.48160e+05 3.70000e+02 -4.38542e-01 -4.22153e-01 -4.54931e-01 -4.64526e-01 -4.33258e-01 -4.95795e-01
1.48320e+05 3.70000e+02 -4.38542e-01 -4.22153e-01 -4.54931e-01 -4.64228e-01 -4.33215e-01 -4.95241e-01
1.48480e+05 3.71000e+02 -4.61751e-01 -4.08984e-01 -5.14518e-01 -4.63922e-01 -4.33181e-01 -4.94663e-01
1.48640e+05 3.71000e+02 -4.61751e-01 -4.08984e-01 -5.14518e-01 -4.63609e-01 -4.33156e-01 -4.94061e-01
1.48800e+05 3.72000e+02 -4.27910e-01 -4.10230e-01 -4.45589e-01 -4.63288e-01 -4.33139e-01 -4.93437e-01
1.48960e+05 3.72000e+02 -4.27910e-01 -4.10230e-01 -4.45589e-01 -4.62961e-01 -4.33131e-01 -4.92791e-01
1.49120e+05 3.72000e+02 -4.27910e-01 -4.10230e-01 -4.45589e-01 -4.62629e-01 -4.33131e-01 -4.92126e-01
1.49280e+05 3.73000e+02 -4.67796e-01 -4.22143e-01 -5.13449e-01 -4.62291e-01 -4.33139e-01 -4.91443e-01
1.49440e+05 3.73000e+02 -4.67796e-01 -4.22143e-01 -5.13449e-01 -4.61949e-01 -4.33154e-01 -4.90743e-01
1.49600e+05 3.74000e+02 -4.64317e-01 -4.27309e-01 -5.01325e-01 -4.61603e-01 -4.33177e-01 -4.90030e-01
1.49760e+05 3.74000e+02 -4.64317e-01 -4.27309e-01 -5.01325e-01 -4.61256e-01 -4.33205e-01 -4.89306e-01
1.49920e+05 3.74000e+02 -4.64317e-01 -4.27309e-01 -5.01325e-01 -4.60906e-01 -4.33240e-01 -4.88573e-01
1.50080e+05 3.75000e+02 -4.26662e-01 -3.62596e-01 -4.90727e-01 -4.60556e-01 -4.33279e-01 -4.87833e-01
1.50240e+05 3.75000e+02 -4.26662e-01 -3.62596e-01 -4.90727e-01 -4.60207e-01 -4.33323e-01 -4.87090e-01
1.50400e+05 3.76000e+02 -4.75632e-01 -4.28919e-01 -5.22346e-01 -4.59858e-01 -4.33369e-01 -4.86347e-01
1.50560e+05 3.76000e+02 -4.75632e-01 -4.28919e-01 -5.22346e-01 -4.59511e-01 -4.33417e-01 -4.85606e-01
1.50720e+05 3.76000e+02 -4.75632e-01 -4.28919e-01 -5.22346e-01 -4.59167e-01 -4.33466e-01 -4.84868e-01
1.50880e+05 3.77000e+02 -4.66318e-01 -4.18550e-01 -5.14086e-01 -4.58827e-01 -4.33516e-01 -4.84137e-01
1.51040e+05 3.77000e+02 -4.66318e-01 -4.18550e-01 -5.14086e-01 -4.58490e-01 -4.33565e-01 -4.83415e-01
1.51200e+05 3.78000e+02 -4.45769e-01 -4.11843e-01 -4.79695e-01 -4.58158e-01 -4.33612e-01 -4.82704e-01
1.51360e+05 3.78000e+02 -4.45769e-01 -4.11843e-01 -4.79695e-01 -4.57831e-01 -4.33657e-01 -4.82005e-01
1.51520e+05 3.78000e+02 -4.45769e-01 -4.11843e-01 -4.79695e-01 -4.57509e-01 -4.33699e-01 -4.81320e-01
1.51680e+05 3.79000e+02 -4.53251e-01 -3.88921e-01 -5.17581e-01 -4.57194e-01 -4.33737e-01 -4.80651e-01
1.51840e+05 3.79000e+02 -4.53251e-01 -3.88921e-01 -5.17581e-01 -4.56885e-01 -4.33772e-01 -4.79998e-01
1.52000e+05 3.80000e+02 -4.90712e-01 -4.31771e-01 -5.49652e-01 -4.56583e-01 -4.33803e-01 -4.79363e-01
1.52160e+05 3.80000e+02 -4.90712e-01 -4.31771e-01 -5.49652e-01 -4.56288e-01 -4.33830e-01 -4.78747e-01
1.52320e+05 3.80000e+02 -4.90712e-01 -4.31771e-01 -5.49652e-01 -4.56001e-01 -4.33852e-01 -4.78149e-01
1.52480e+05 3.81000e+02 -4.65287e-01 -3.88271e-01 -5.42302e-01 -4.55722e-01 -4.33871e-01 -4.77572e-01
1.52640e+05 3.81000e+02 -4.65287e-01 -3.88271e-01 -5.42302e-01 -4.55451e-01 -4.33885e-01 -4.77016e-01
1.52800e+05 3.82000e+02 -4.52642e-01 -4.22729e-01 -4.82555e-01 -4.55188e-01 -4.33895e-01 -4.76482e-01
1.52960e+05 3.82000e+02 -4.52642e-01 -4.22729e-01 -4.82555e-01 -4.54935e-01 -4.33901e-01 -4.75969e-01
1.53120e+05 3.82000e+02 -4.52642e-01 -4.22729e-01 -4.82555e-01 -4.54692e-01 -4.33903e-01 -4.75480e-01
1.53280e+05 3.83000e+02 -4.48955e-01 -4.26618e-01 -4.71291e-01 -4.54458e-01 -4.33900e-01 -4.75015e-01
1.53440e+05 3.83000e+02 -4.48955e-01 -4.26618e-01 -4.71291e-01 -4.54234e-01 -4.33893e-01 -4.74574e-01
1.53600e+05 3.84000e+02 -4.34126e-01 -3.78860e-01 -4.89392e-01 -4.54021e-01 -4.33882e-01 -4.74160e-01
1.53760e+05 3.84000e+02 -4.34126e-01 -3.78860e-01 -4.89392e-01 -4.53820e-01 -4.33866e-01 -4.73773e-01
1.53920e+05 3.84000e+02 -4.34126e-01 -3.78860e-01 -4.89392e-01 -4.53630e-01 -4.33844e-01 -4.73415e-01
1.54080e+05 3.85000e+02 -4.43513e-01 -4.08084e-01 -4.78942e-01 -4.53452e-01 -4.33818e-01 -4.73086e-01
1.54240e+05 3.85000e+02 -4.43513e-01 -4.08084e-01 -4.78942e-01 -4.53286e-01 -4.33785e-01 -4.72788e-01
1.54400e+05 3.86000e+02 -4.70364e-01 -4.10578e-01 -5.30150e-01 -4.53135e-01 -4.33747e-01 -4.72522e-01
1.54560e+05 3.86000e+02 -4.70364e-01 -4.10578e-01 -5.30150e-01 -4.52997e-01 -4.33704e-01 -4.72290e-01
1.54720e+05 3.86000e+02 -4.70364e-01 -4.10578e-01 -5.30150e-01 -4.52873e-01 -4.33654e-01 -4.72091e-01
1.54880e+05 3.87000e+02 -4.33679e-01 -4.08291e-01 -4.59068e-01 -4.52764e-01 -4.33599e-01 -4.71928e-01
1.55040e+05 3.87000e+02 -4.33679e-01 -4.08291e-01 -4.59068e-01 -4.52670e-01 -4.33539e-01 -4.71802e-01
1.55200e+05 3.88000e+02 -4.50923e-01 -3.85729e-01 -5.16118e-01 -4.52592e-01 -4.33474e-01 -4.71710e-01
1.55360e+05 3.88000e+02 -4.50923e-01 -3.85729e-01 -5.16118e-01 -4.52530e-01 -4.33406e-01 -4.71653e-01
1.55520e+05 3.88000e+02 -4.50923e-01 -3.85729e-01 -5.16118e-01 -4.52484e-01 -4.33336e-01 -4.71631e-01
1.55680e+05 3.89000e+02 -4.38511e-01 -4.11687e-01 -4.65334e-01 -4.52454e-01 -4.33265e-01 -4.71642e-01
1.55840e+05 3.89000e+02 -4.38511e-01 -4.11687e-01 -4.65334e-01 -4.52440e-01 -4.33195e-01 -4.71686e-01
1.56000e+05 3.90000e+02 -4.83351e-01 -4.03206e-01 -5.63495e-01 -4.52443e-01 -4.33126e-01 -4.71759e-01
1.56160e+05 3.90000e+02 -4.83351e-01 -4.03206e-01 -5.63495e-01 -4.52460e-01 -4.33061e-01 -4.71859e-01
1.56320e+05 3.90000e+02 -4.83351e-01 -4.03206e-01 -5.63495e-01 -4.52492e-01 -4.33000e-01 -4.71985e-01
1.56480e+05 3.91000e+02 -4.60765e-01 -4.03226e-01 -5.18304e-01 -4.52539e-01 -4.32945e-01 -4.72133e-01
1.56640e+05 3.91000e+02 -4.60765e-01 -4.03226e-01 -5.18304e-01 -4.52598e-01 -4.32896e-01 -4.72300e-01
1.56800e+05 3.92000e+02 -4.53131e-01 -4.26287e-01 -4.79975e-01 -4.52669e-01 -4.32853e-01 -4.72485e-01
1.56960e+05 3.92000e+02 -4.53131e-01 -4.26287e-01 -4.79975e-01 -4.52750e-01 -4.32818e-01 -4.72683e-01
1.57120e+05 3.92000e+02 -4.53131e-01 -4.26287e-01 -4.79975e-01 -4.52841e-01 -4.32788e-01 -4.72894e-01
1.57280e+05 3.93000e+02 -4.90028e-01 -4.25800e-01 -5.54257e-01 -4.52939e-01 -4.32765e-01 -4.73114e-01
1.57440e+05 3.93000e+02 -4.90028e-01 -4.25800e-01 -5.54257e-01 -4.53043e-01 -4.32746e-01 -4.73341e-01
1.57600e+05 3.94000e+02 -4.63269e-01 -4.16217e-01 -5.10321e-01 -4.53152e-01 -4.32731e-01 -4.73573e-01
1.57760e+05 3.94000e+02 -4.63269e-01 -4.16217e-01 -5.10321e-01 -4.53263e-01 -4.32717e-01 -4.73808e-01
1.57920e+05 3.94000e+02 -4.63269e-01 -4.16217e-01 -5.10321e-01 -4.53375e-01 -4.32705e-01 -4.74046e-01
1.58080e+05 3.95000e+02 -4.77724e-01 -4.33955e-01 -5.21494e-01 -4.53487e-01 -4.32690e-01 -4.74283e-01
1.58240e+05 3.95000e+02 -4.77724e-01 -4.33955e-01 -5.21494e-01 -4.53596e-01 -4.32673e-01 -4.74520e-01
1.58400e+05 3.96000e+02 -4.46150e-01 -4.39733e-01 -4.52568e-01 -4.53702e-01 -4.32650e-01 -4.74755e-01
1.58560e+05 3.96000e+02 -4.46150e-01 -4.39733e-01 -4.52568e-01 -4.53804e-01 -4.32621e-01 -4.74988e-01
1.58720e+05 3.96000e+02 -4.46150e-01 -4.39733e-01 -4.52568e-01 -4.53900e-01 -4.32582e-01 -4.75218e-01
1.58880e+05 3.97000e+02 -4.70844e-01 -4.24146e-01 -5.17543e-01 -4.53990e-01 -4.32536e-01 -4.75444e-01
1.59040e+05 3.97000e+02 -4.70844e-01 -4.24146e-01 -5.17543e-01 -4.54073e-01 -4.32478e-01 -4.75667e-01
1.59200e+05 3.98000e+02 -4.38298e-01 -4.16546e-01 -4.60051e-01 -4.54148e-01 -4.32410e-01 -4.75886e-01
1.59360e+05 3.98000e+02 -4.38298e-01 -4.16546e-01 -4.60051e-01 -4.54216e-01 -4.32331e-01 -4.76102e-01
1.59520e+05 3.98000e+02 -4.38298e-01 -4.16546e-01 -4.60051e-01 -4.54277e-01 -4.32240e-01 -4.76314e-01
1.59680e+05 3.99000e+02 -4.86843e-01 -4.22995e-01 -5.50691e-01 -4.54331e-01 -4.32140e-01 -4.76523e-01
1.59840e+05 3.99000e+02 -4.86843e-01 -4.22995e-01 -5.50691e-01 -4.54380e-01 -4.32030e-01 -4.76729e-01
1.60000e+05 4.00000e+02 -4.50344e-01 -4.02190e-01 -4.98498e-01 -4.54423e-01 -4.31912e-01 -4.76933e-01
1.60160e+05 4.00000e+02 -4.50344e-01 -4.02190e-01 -4.98498e-01 -4.54462e-01 -4.31788e-01 -4.77136e-01
1.60320e+05 4.00000e+02 -4.50344e-01 -4.02190e-01 -4.98498e-01 -4.54498e-01 -4.31658e-01 -4.77338e-01
1.60480e+05 4.01000e+02 -4.46484e-01 -3.79887e-01 -5.13081e-01 -4.54532e-01 -4.31524e-01 -4.77541e-01
1.60640e+05 4.01000e+02 -4.46484e-01 -3.79887e-01 -5.13081e-01 -4.54566e-01 -4.31389e-01 -4.77744e-01
1.60800e+05 4.02000e+02 -4.48883e-01 -4.02712e-01 -4.95053e-01 -4.54602e-01 -4.31254e-01 -4.77950e-01
1.60960e+05 4.02000e+02 -4.48883e-01 -4.02712e-01 -4.95053e-01 -4.54640e-01 -4.31120e-01 -4.78160e-01
1.61120e+05 4.02000e+02 -4.48883e-01 -4.02712e-01 -4.95053e-01 -4.54682e-01 -4.30990e-01 -4.78373e-01
1.61280e+05 4.03000e+02 -4.73131e-01 -4.34210e-01 -5.12053e-01 -4.54729e-01 -4.30865e-01 -4.78593e-01
1.61440e+05 4.03000e+02 -4.73131e-01 -4.34210e-01 -5.12053e-01 -4.54783e-01 -4.30747e-01 -4.78818e-01
1.61600e+05 4.04000e+02 -4.39591e-01 -4.03550e-01 -4.75633e-01 -4.54844e-01 -4.30637e-01 -4.79051e-01
1.61760e+05 4.04000e+02 -4.39591e-01 -4.03550e-01 -4.75633e-01 -4.54913e-01 -4.30535e-01 -4.79291e-01
1.61920e+05 4.04000e+02 -4.39591e-01 -4.03550e-01 -4.75633e-01 -4.54992e-01 -4.30443e-01 -4.79540e-01
1.62080e+05 4.05000e+02 -4.27722e-01 -3.94564e-01 -4.60880e-01 -4.55079e-01 -4.30362e-01 -4.79797e-01
1.62240e+05 4.05000e+02 -4.27722e-01 -3.94564e-01 -4.60880e-01 -4.55177e-01 -4.30291e-01 -4.80063e-01
1.62400e+05 4.06000e+02 -4.58552e-01 -4.41705e-01 -4.75399e-01 -4.55285e-01 -4.30232e-01 -4.80339e-01
1.62560e+05 4.06000e+02 -4.58552e-01 -4.41705e-01 -4.75399e-01 -4.55403e-01 -4.30183e-01 -4.80623e-01
1.62720e+05 4.06000e+02 -4.58552e-01 -4.41705e-01 -4.75399e-01 -4.55530e-01 -4.30145e-01 -4.80916e-01
1.62880e+05 4.07000e+02 -4.46035e-01 -3.97073e-01 -4.94998e-01 -4.55667e-01 -4.30116e-01 -4.81218e-01
1.63040e+05 4.07000e+02 -4.46035e-01 -3.97073e-01 -4.94998e-01 -4.55811e-01 -4.30095e-01 -4.81527e-01
1.63200e+05 4.08000e+02 -4.50745e-01 -4.26011e-01 -4.75479e-01 -4.55963e-01 -4.30083e-01 -4.81844e-01
1.63360e+05 4.08000e+02 -4.50745e-01 -4.26011e-01 -4.75479e-01 -4.56122e-01 -4.30077e-01 -4.82167e-01
1.63520e+05 4.08000e+02 -4.50745e-01 -4.26011e-01 -4.75479e-01 -4.56287e-01 -4.30078e-01 -4.82496e-01
1.63680e+05 4.09000e+02 -4.09542e-01 -3.71859e-01 -4.47225e-01 -4.56455e-01 -4.30081e-01 -4.82829e-01
1.63840e+05 4.09000e+02 -4.09542e-01 -3.71859e-01 -4.47225e-01 -4.56626e-01 -4.30088e-01 -4.83164e-01
1.64000e+05 4.10000e+02 -4.36854e-01 -3.93053e-01 -4.80655e-01 -4.56798e-01 -4.30095e-01 -4.83501e-01
1.64160e+05 4.10000e+02 -4.36854e-01 -3.93053e-01 -4.80655e-01 -4.56971e-01 -4.30103e-01 -4.83838e-01
1.64320e+05 4.10000e+02 -4.36854e-01 -3.93053e-01 -4.80655e-01 -4.57141e-01 -4.30110e-01 -4.84172e-01
1.64480e+05 4.11000e+02 -4.45139e-01 -4.21818e-01 -4.68461e-01 -4.57308e-01 -4.30114e-01 -4.84502e-01
1.64640e+05 4.11000e+02 -4.45139e-01 -4.21818e-01 -4.68461e-01 -4.57470e-01 -4.30115e-01 -4.84825e-01
1.64800e+05 4.12000e+02 -4.45566e-01 -4.00083e-01 -4.91049e-01 -4.57625e-01 -4.30112e-01 -4.85139e-01
1.64960e+05 4.12000e+02 -4.45566e-01 -4.00083e-01 -4.91049e-01 -4.57772e-01 -4.30103e-01 -4.85441e-01
1.65120e+05 4.12000e+02 -4.45566e-01 -4.00083e-01 -4.91049e-01 -4.57909e-01 -4.30089e-01 -4.85729e-01
1.65280e+05 4.13000e+02 -4.81014e-01 -4.49327e-01 -5.12701e-01 -4.58034e-01 -4.30068e-01 -4.86001e-01
1.65440e+05 4.13000e+02 -4.81014e-01 -4.49327e-01 -5.12701e-01 -4.58147e-01 -4.30041e-01 -4.86253e-01
1.65600e+05 4.14000e+02 -4.29157e-01 -4.00097e-01 -4.58217e-01 -4.58245e-01 -4.30007e-01 -4.86484e-01
1.65760e+05 4.14000e+02 -4.29157e-01 -4.00097e-01 -4.58217e-01 -4.58328e-01 -4.29965e-01 -4.86691e-01
1.65920e+05 4.14000e+02 -4.29157e-01 -4.00097e-01 -4.58217e-01 -4.58393e-01 -4.29916e-01 -4.86871e-01
1.66080e+05 4.15000e+02 -4.62415e-01 -4.21389e-01 -5.03442e-01 -4.58441e-01 -4.29859e-01 -4.87023e-01
1.66240e+05 4.15000e+02 -4.62415e-01 -4.21389e-01 -5.03442e-01 -4.58469e-01 -4.29794e-01 -4.87144e-01
1.66400e+05 4.16000e+02 -4.47583e-01 -4.09862e-01 -4.85305e-01 -4.58477e-01 -4.29721e-01 -4.87232e-01
1.66560e+05 4.16000e+02 -4.47583e-01 -4.09862e-01 -4.85305e-01 -4.58463e-01 -4.29641e-01 -4.87286e-01
1.66720e+05 4.16000e+02 -4.47583e-01 -4.09862e-01 -4.85305e-01 -4.58428e-01 -4.29553e-01 -4.87303e-01
1.66880e+05 4.17000e+02 -4.10707e-01 -3.57932e-01 -4.63481e-01 -4.58371e-01 -4.29457e-01 -4.87284e-01
1.67040e+05 4.17000e+02 -4.10707e-01 -3.57932e-01 -4.63481e-01 -4.58290e-01 -4.29355e-01 -4.87225e-01
1.67200e+05 4.18000e+02 -4.25686e-01 -4.13660e-01 -4.37713e-01 -4.58186e-01 -4.29245e-01 -4.87126e-01
1.67360e+05 4.18000e+02 -4.25686e-01 -4.13660e-01 -4.37713e-01 -4.58059e-01 -4.29130e-01 -4.86988e-01
1.67520e+05 4.18000e+02 -4.25686e-01 -4.13660e-01 -4.37713e-01 -4.57909e-01 -4.29009e-01 -4.86809e-01
1.67680e+05 4.19000e+02 -4.29116e-01 -4.05117e-01 -4.53115e-01 -4.57737e-01 -4.28884e-01 -4.86590e-01
1.67840e+05 4.19000e+02 -4.29116e-01 -4.05117e-01 -4.53115e-01 -4.57543e-01 -4.28755e-01 -4.86332e-01
1.68000e+05 4.20000e+02 -4.36899e-01 -3.83974e-01 -4.89825e-01 -4.57328e-01 -4.28622e-01 -4.86034e-01
1.68160e+05 4.20000e+02 -4.36899e-01 -3.83974e-01 -4.89825e-01 -4.57094e-01 -4.28488e-01 -4.85699e-01
1.68320e+05 4.20000e+02 -4.36899e-01 -3.83974e-01 -4.89825e-01 -4.56840e-01 -4.28352e-01 -4.85329e-01
1.68480e+05 4.21000e+02 -4.37714e-01 -3.93522e-01 -4.81907e-01 -4.56570e-01 -4.28216e-01 -4.84925e-01
1.68640e+05 4.21000e+02 -4.37714e-01 -3.93522e-01 -4.81907e-01 -4.56285e-01 -4.28080e-01 -4.84490e-01
1.68800e+05 4.22000e+02 -4.39401e-01 -3.86110e-01 -4.92693e-01 -4.55986e-01 -4.27946e-01 -4.84026e-01
1.68960e+05 4.22000e+02 -4.39401e-01 -3.86110e-01 -4.92693e-01 -4.55675e-01 -4.27813e-01 -4.83536e-01
1.69120e+05 4.22000e+02 -4.39401e-01 -3.86110e-01 -4.92693e-01 -4.55353e-01 -4.27682e-01 -4.83024e-01
1.69280e+05 4.23000e+02 -4.40324e-01 -3.97358e-01 -4.83291e-01 -4.55023e-01 -4.27555e-01 -4.82492e-01
1.69440e+05 4.23000e+02 -4.40324e-01 -3.97358e-01 -4.83291e-01 -4.54686e-01 -4.27428e-01 -4.81943e-01
1.69600e+05 4.24000e+02 -4.20170e-01 -3.47386e-01 -4.92955e-01 -4.54343e-01 -4.27305e-01 -4.81381e-01
1.69760e+05 4.24000e+02 -4.20170e-01 -3.47386e-01 -4.92955e-01 -4.53996e-01 -4.27183e-01 -4.80809e-01
1.69920e+05 4.24000e+02 -4.20170e-01 -3.47386e-01 -4.92955e-01 -4.53646e-01 -4.27063e-01 -4.80229e-01
1.70080e+05 4.25000e+02 -4.36848e-01 -4.08846e-01 -4.64850e-01 -4.53294e-01 -4.26943e-01 -4.79644e-01
1.70240e+05 4.25000e+02 -4.36848e-01 -4.08846e-01 -4.64850e-01 -4.52940e-01 -4.26824e-01 -4.79057e-01
1.70400e+05 4.26000e+02 -4.15355e-01 -3.78129e-01 -4.52581e-01 -4.52586e-01 -4.26704e-01 -4.78468e-01
1.70560e+05 4.26000e+02 -4.15355e-01 -3.78129e-01 -4.52581e-01 -4.52231e-01 -4.26582e-01 -4.77880e-01
1.70720e+05 4.26000e+02 -4.15355e-01 -3.78129e-01 -4.52581e-01 -4.51876e-01 -4.26458e-01 -4.77295e-01
1.70880e+05 4.27000e+02 -4.18134e-01 -3.80948e-01 -4.55321e-01 -4.51523e-01 -4.26332e-01 -4.76714e-01
1.71040e+05 4.27000e+02 -4.18134e-01 -3.80948e-01 -4.55321e-01 -4.51168e-01 -4.26200e-01 -4.76136e-01
1.71200e+05 4.28000e+02 -4.39813e-01 -4.05512e-01 -4.74114e-01 -4.50814e-01 -4.26064e-01 -4.75565e-01
1.71360e+05 4.28000e+02 -4.39813e-01 -4.05512e-01 -4.74114e-01 -4.50461e-01 -4.25923e-01 -4.74999e-01
1.71520e+05 4.28000e+02 -4.39813e-01 -4.05512e-01 -4.74114e-01 -4.50107e-01 -4.25775e-01 -4.74439e-01
1.71680e+05 4.29000e+02 -4.26171e-01 -3.90046e-01 -4.62296e-01 -4.49753e-01 -4.25621e-01 -4.73885e-01
1.71840e+05 4.29000e+02 -4.26171e-01 -3.90046e-01 -4.62296e-01 -4.49399e-01 -4.25460e-01 -4.73339e-01
1.72000e+05 4.30000e+02 -4.41779e-01 -4.03711e-01 -4.79848e-01 -4.49045e-01 -4.25290e-01 -4.72800e-01
1.72160e+05 4.30000e+02 -4.41779e-01 -4.03711e-01 -4.79848e-01 -4.48689e-01 -4.25111e-01 -4.72268e-01
1.72320e+05 4.30000e+02 -4.41779e-01 -4.03711e-01 -4.79848e-01 -4.48333e-01 -4.24923e-01 -4.71742e-01
1.72480e+05 4.31000e+02 -4.18094e-01 -3.57362e-01 -4.78827e-01 -4.47976e-01 -4.24726e-01 -4.71225e-01
1.72640e+05 4.31000e+02 -4.18094e-01 -3.57362e-01 -4.78827e-01 -4.47617e-01 -4.24519e-01 -4.70715e-01
1.72800e+05 4.32000e+02 -4.12350e-01 -3.82905e-01 -4.41795e-01 -4.47257e-01 -4.24300e-01 -4.70214e-01
1.72960e+05 4.32000e+02 -4.12350e-01 -3.82905e-01 -4.41795e-01 -4.46895e-01 -4.24071e-01 -4.69720e-01
1.73120e+05 4.32000e+02 -4.12350e-01 -3.82905e-01 -4.41795e-01 -4.46532e-01 -4.23830e-01 -4.69235e-01
1.73280e+05 4.33000e+02 -4.61409e-01 -3.99889e-01 -5.22930e-01 -4.46167e-01 -4.23576e-01 -4.68758e-01
1.73440e+05 4.33000e+02 -4.61409e-01 -3.99889e-01 -5.22930e-01 -4.45800e-01 -4.23310e-01 -4.68290e-01
1.73600e+05 4.34000e+02 -4.30463e-01 -4.04718e-01 -4.56208e-01 -4.45431e-01 -4.23031e-01 -4.67830e-01
1.73760e+05 4.34000e+02 -4.30463e-01 -4.04718e-01 -4.56208e-01 -4.45060e-01 -4.22739e-01 -4.67380e-01
1.73920e+05 4.34000e+02 -4.30463e-01 -4.04718e-01 -4.56208e-01 -4.44686e-01 -4.22434e-01 -4.66939e-01
1.74080e+05 4.35000e+02 -4.05983e-01 -3.90903e-01 -4.21064e-01 -4.44311e-01 -4.22116e-01 -4.66506e-01
1.74240e+05 4.35000e+02 -4.05983e-01 -3.90903e-01 -4.21064e-01 -4.43934e-01 -4.21785e-01 -4.66083e-01
1.74400e+05 4.36000e+02 -4.12707e-01 -3.74926e-01 -4.50488e-01 -4.43554e-01 -4.21439e-01 -4.65669e-01
1.74560e+05 4.36000e+02 -4.12707e-01 -3.74926e-01 -4.50488e-01 -4.43174e-01 -4.21082e-01 -4.65265e-01
1.74720e+05 4.36000e+02 -4.12707e-01 -3.74926e-01 -4.50488e-01 -4.42791e-01 -4.20713e-01 -4.64869e-01
1.74880e+05 4.37000e+02 -4.18801e-01 -3.82007e-01 -4.55596e-01 -4.42407e-01 -4.20331e-01 -4.64483e-01
1.75040e+05 4.37000e+02 -4.18801e-01 -3.82007e-01 -4.55596e-01 -4.42022e-01 -4.19939e-01 -4.64106e-01
1.75200e+05 4.38000e+02 -4.31243e-01 -3.80558e-01 -4.81928e-01 -4.41637e-01 -4.19536e-01 -4.63738e-01
1.75360e+05 4.38000e+02 -4.31243e-01 -3.80558e-01 -4.81928e-01 -4.41251e-01 -4.19122e-01 -4.63380e-01
1.75520e+05 4.38000e+02 -4.31243e-01 -3.80558e-01 -4.81928e-01 -4.40865e-01 -4.18699e-01 -4.63031e-01
1.75680e+05 4.39000e+02 -4.33694e-01 -3.89501e-01 -4.77887e-01 -4.40480e-01 -4.18269e-01 -4.62692e-01
1.75840e+05 4.39000e+02 -4.33694e-01 -3.89501e-01 -4.77887e-01 -4.40097e-01 -4.17831e-01 -4.62363e-01
1.76000e+05 4.40000e+02 -4.46187e-01 -4.16149e-01 -4.76225e-01 -4.39715e-01 -4.17387e-01 -4.62043e-01
1.76160e+05 4.40000e+02 -4.46187e-01 -4.16149e-01 -4.76225e-01 -4.39336e-01 -4.16937e-01 -4.61735e-01
1.76320e+05 4.40000e+02 -4.46187e-01 -4.16149e-01 -4.76225e-01 -4.38959e-01 -4.16483e-01 -4.61436e-01
1.76480e+05 4.41000e+02 -4.17929e-01 -3.84189e-01 -4.51669e-01 -4.38586e-01 -4.16026e-01 -4.61147e-01
1.76640e+05 4.41000e+02 -4.17929e-01 -3.84189e-01 -4.51669e-01 -4.38217e-01 -4.15567e-01 -4.60868e-01
1.76800e+05 4.42000e+02 -4.56987e-01 -3.98515e-01 -5.15459e-01 -4.37852e-01 -4.15106e-01 -4.60598e-01
1.76960e+05 4.42000e+02 -4.56987e-01 -3.98515e-01 -5.15459e-01 -4.37492e-01 -4.14645e-01 -4.60339e-01
1.77120e+05 4.42000e+02 -4.56987e-01 -3.98515e-01 -5.15459e-01 -4.37136e-01 -4.14184e-01 -4.60088e-01
1.77280e+05 4.43000e+02 -4.45265e-01 -3.86931e-01 -5.03598e-01 -4.36785e-01 -4.13725e-01 -4.59845e-01
1.77440e+05 4.43000e+02 -4.45265e-01 -3.86931e-01 -5.03598e-01 -4.36440e-01 -4.13269e-01 -4.59611e-01
1.77600e+05 4.44000e+02 -4.19075e-01 -4.00232e-01 -4.37918e-01 -4.36100e-01 -4.12816e-01 -4.59384e-01
1.77760e+05 4.44000e+02 -4.19075e-01 -4.00232e-01 -4.37918e-01 -4.35765e-01 -4.12367e-01 -4.59162e-01
1.77920e+05 4.44000e+02 -4.19075e-01 -4.00232e-01 -4.37918e-01 -4.35435e-01 -4.11923e-01 -4.58947e-01
1.78080e+05 4.45000e+02 -4.52524e-01 -4.37648e-01 -4.67400e-01 -4.35111e-01 -4.11485e-01 -4.58736e-01
1.78240e+05 4.45000e+02 -4.52524e-01 -4.37648e-01 -4.67400e-01 -4.34792e-01 -4.11055e-01 -4.58530e-01
1.78400e+05 4.46000e+02 -4.12285e-01 -3.92104e-01 -4.32466e-01 -4.34479e-01 -4.10631e-01 -4.58326e-01
1.78560e+05 4.46000e+02 -4.12285e-01 -3.92104e-01 -4.32466e-01 -4.34171e-01 -4.10216e-01 -4.58126e-01
1.78720e+05 4.46000e+02 -4.12285e-01 -3.92104e-01 -4.32466e-01 -4.33869e-01 -4.09811e-01 -4.57927e-01
1.78880e+05 4.47000e+02 -3.81547e-01 -3.51498e-01 -4.11596e-01 -4.33573e-01 -4.09417e-01 -4.57729e-01
1.79040e+05 4.47000e+02 -3.81547e-01 -3.51498e-01 -4.11596e-01 -4.33284e-01 -4.09036e-01 -4.57533e-01
1.79200e+05 4.48000e+02 -4.43205e-01 -4.16290e-01 -4.70120e-01 -4.33002e-01 -4.08666e-01 -4.57337e-01
1.79360e+05 4.48000e+02 -4.43205e-01 -4.16290e-01 -4.70120e-01 -4.32727e-01 -4.08312e-01 -4.57142e-01
1.79520e+05 4.48000e+02 -4.43205e-01 -4.16290e-01 -4.70120e-01 -4.32461e-01 -4.07975e-01 -4.56947e-01
1.79680e+05 4.49000e+02 -4.30473e-01 -3.89672e-01 -4.71273e-01 -4.32203e-01 -4.07654e-01 -4.56752e-01
1.79840e+05 4.49000e+02 -4.30473e-01 -3.89672e-01 -4.71273e-01 -4.31956e-01 -4.07353e-01 -4.56558e-01
1.80000e+05 4.50000e+02 -4.09368e-01 -3.82656e-01 -4.36080e-01 -4.31719e-01 -4.07073e-01 -4.56364e-01
1.80160e+05 4.50000e+02 -4.09368e-01 -3.82656e-01 -4.36080e-01 -4.31493e-01 -4.06815e-01 -4.56171e-01
1.80320e+05 4.50000e+02 -4.09368e-01 -3.82656e-01 -4.36080e-01 -4.31280e-01 -4.06582e-01 -4.55978e-01
1.80480e+05 4.51000e+02 -4.25183e-01 -3.84792e-01 -4.65574e-01 -4.31080e-01 -4.06373e-01 -4.55787e-01
1.80640e+05 4.51000e+02 -4.25183e-01 -3.84792e-01 -4.65574e-01 -4.30894e-01 -4.06191e-01 -4.55596e-01
1.80800e+05 4.52000e+02 -4.15888e-01 -3.53574e-01 -4.78202e-01 -4.30721e-01 -4.06036e-01 -4.55406e-01
1.80960e+05 4.52000e+02 -4.15888e-01 -3.53574e-01 -4.78202e-01 -4.30564e-01 -4.05909e-01 -4.55218e-01
1.81120e+05 4.52000e+02 -4.15888e-01 -3.53574e-01 -4.78202e-01 -4.30421e-01 -4.05809e-01 -4.55032e-01
1.81280e+05 4.53000e+02 -4.11423e-01 -3.80199e-01 -4.42647e-01 -4.30292e-01 -4.05738e-01 -4.54846e-01
1.81440e+05 4.53000e+02 -4.11423e-01 -3.80199e-01 -4.42647e-01 -4.30178e-01 -4.05694e-01 -4.54662e-01
1.81600e+05 4.54000e+02 -4.55803e-01 -4.15042e-01 -4.96565e-01 -4.30078e-01 -4.05675e-01 -4.54480e-01
1.81760e+05 4.54000e+02 -4.55803e-01 -4.15042e-01 -4.96565e-01 -4.29991e-01 -4.05681e-01 -4.54300e-01
1.81920e+05 4.54000e+02 -4.55803e-01 -4.15042e-01 -4.96565e-01 -4.29916e-01 -4.05711e-01 -4.54121e-01
1.82080e+05 4.55000e+02 -4.31137e-01 -3.85513e-01 -4.76761e-01 -4.29853e-01 -4.05762e-01 -4.53944e-01
1.82240e+05 4.55000e+02 -4.31137e-01 -3.85513e-01 -4.76761e-01 -4.29800e-01 -4.05831e-01 -4.53769e-01
1.82400e+05 4.56000e+02 -4.41171e-01 -4.01409e-01 -4.80932e-01 -4.29756e-01 -4.05917e-01 -4.53595e-01
1.82560e+05 4.56000e+02 -4.41171e-01 -4.01409e-01 -4.80932e-01 -4.29719e-01 -4.06015e-01 -4.53423e-01
1.82720e+05 4.56000e+02 -4.41171e-01 -4.01409e-01 -4.80932e-01 -4.29688e-01 -4.06124e-01 -4.53251e-01
1.82880e+05 4.57000e+02 -4.18278e-01 -3.82395e-01 -4.54162e-01 -4.29661e-01 -4.06241e-01 -4.53081e-01
1.83040e+05 4.57000e+02 -4.18278e-01 -3.82395e-01 -4.54162e-01 -4.29636e-01 -4.06361e-01 -4.52911e-01
1.83200e+05 4.58000e+02 -4.45555e-01 -3.91898e-01 -4.99212e-01 -4.29613e-01 -4.06484e-01 -4.52743e-01
1.83360e+05 4.58000e+02 -4.45555e-01 -3.91898e-01 -4.99212e-01 -4.29590e-01 -4.06605e-01 -4.52575e-01
1.83520e+05 4.58000e+02 -4.45555e-01 -3.91898e-01 -4.99212e-01 -4.29564e-01 -4.06720e-01 -4.52408e-01
1.83680e+05 4.59000e+02 -4.00346e-01 -3.65059e-01 -4.35633e-01 -4.29535e-01 -4.06829e-01 -4.52241e-01
1.83840e+05 4.59000e+02 -4.00346e-01 -3.65059e-01 -4.35633e-01 -4.29502e-01 -4.06928e-01 -4.52076e-01
1.84000e+05 4.60000e+02 -4.38640e-01 -3.92929e-01 -4.84352e-01 -4.29464e-01 -4.07015e-01 -4.51912e-01
1.84160e+05 4.60000e+02 -4.38640e-01 -3.92929e-01 -4.84352e-01 -4.29419e-01 -4.07088e-01 -4.51750e-01
1.84320e+05 4.60000e+02 -4.38640e-01 -3.92929e-01 -4.84352e-01 -4.29367e-01 -4.07145e-01 -4.51590e-01
1.84480e+05 4.61000e+02 -4.18575e-01 -4.07165e-01 -4.29984e-01 -4.29309e-01 -4.07185e-01 -4.51433e-01
1.84640e+05 4.61000e+02 -4.18575e-01 -4.07165e-01 -4.29984e-01 -4.29244e-01 -4.07208e-01 -4.51280e-01
1.84800e+05 4.62000e+02 -4.08353e-01 -3.68896e-01 -4.47809e-01 -4.29171e-01 -4.07211e-01 -4.51130e-01
1.84960e+05 4.62000e+02 -4.08353e-01 -3.68896e-01 -4.47809e-01 -4.29091e-01 -4.07195e-01 -4.50986e-01
1.85120e+05 4.62000e+02 -4.08353e-01 -3.68896e-01 -4.47809e-01 -4.29005e-01 -4.07162e-01 -4.50848e-01
1.85280e+05 4.63000e+02 -4.23181e-01 -3.65579e-01 -4.80783e-01 -4.28914e-01 -4.07111e-01 -4.50716e-01
1.85440e+05 4.63000e+02 -4.23181e-01 -3.65579e-01 -4.80783e-01 -4.28817e-01 -4.07043e-01 -4.50590e-01
1.85600e+05 4.64000e+02 -3.98315e-01 -3.54590e-01 -4.42039e-01 -4.28717e-01 -4.06961e-01 -4.50472e-01
1.85760e+05 4.64000e+02 -3.98315e-01 -3.54590e-01 -4.42039e-01 -4.28613e-01 -4.06865e-01 -4.50362e-01
1.85920e+05 4.64000e+02 -3.98315e-01 -3.54590e-01 -4.42039e-01 -4.28508e-01 -4.06757e-01 -4.50259e-01
1.86080e+05 4.65000e+02 -4.19065e-01 -3.83165e-01 -4.54964e-01 -4.28402e-01 -4.06639e-01 -4.50165e-01
1.86240e+05 4.65000e+02 -4.19065e-01 -3.83165e-01 -4.54964e-01 -4.28297e-01 -4.06514e-01 -4.50079e-01
1.86400e+05 4.66000e+02 -4.24261e-01 -4.04879e-01 -4.43644e-01 -4.28192e-01 -4.06384e-01 -4.50001e-01
1.86560e+05 4.66000e+02 -4.24261e-01 -4.04879e-01 -4.43644e-01 -4.28090e-01 -4.06250e-01 -4.49930e-01
1.86720e+05 4.66000e+02 -4.24261e-01 -4.04879e-01 -4.43644e-01 -4.27990e-01 -4.06113e-01 -4.49867e-01
1.86880e+05 4.67000e+02 -4.33224e-01 -3.97808e-01 -4.68640e-01 -4.27894e-01 -4.05977e-01 -4.49811e-01
1.87040e+05 4.67000e+02 -4.33224e-01 -3.97808e-01 -4.68640e-01 -4.27802e-01 -4.05843e-01 -4.49761e-01
1.87200e+05 4.68000e+02 -4.33435e-01 -3.80781e-01 -4.86089e-01 -4.27714e-01 -4.05711e-01 -4.49718e-01
1.87360e+05 4.68000e+02 -4.33435e-01 -3.80781e-01 -4.86089e-01 -4.27631e-01 -4.05582e-01 -4.49680e-01
1.87520e+05 4.68000e+02 -4.33435e-01 -3.80781e-01 -4.86089e-01 -4.27552e-01 -4.05458e-01 -4.49647e-01
1.87680e+05 4.69000e+02 -4.33219e-01 -4.04456e-01 -4.61981e-01 -4.27477e-01 -4.05337e-01 -4.49618e-01
1.87840e+05 4.69000e+02 -4.33219e-01 -4.04456e-01 -4.61981e-01 -4.27407e-01 -4.05222e-01 -4.49591e-01
1.88000e+05 4.70000e+02 -4.42306e-01 -3.97169e-01 -4.87443e-01 -4.27339e-01 -4.05112e-01 -4.49566e-01
1.88160e+05 4.70000e+02 -4.42306e-01 -3.97169e-01 -4.87443e-01 -4.27274e-01 -4.05005e-01 -4.49542e-01
1.88320e+05 4.70000e+02 -4.42306e-01 -3.97169e-01 -4.87443e-01 -4.27210e-01 -4.04903e-01 -4.49518e-01
1.88480e+05 4.71000e+02 -4.37317e-01 -4.04174e-01 -4.70459e-01 -4.27148e-01 -4.04804e-01 -4.49492e-01
1.88640e+05 4.71000e+02 -4.37317e-01 -4.04174e-01 -4.70459e-01 -4.27085e-01 -4.04708e-01 -4.49463e-01
1.88800e+05 4.72000e+02 -4.13284e-01 -3.90981e-01 -4.35587e-01 -4.27022e-01 -4.04615e-01 -4.49429e-01
1.88960e+05 4.72000e+02 -4.13284e-01 -3.90981e-01 -4.35587e-01 -4.26956e-01 -4.04524e-01 -4.49388e-01
1.89120e+05 4.72000e+02 -4.13284e-01 -3.90981e-01 -4.35587e-01 -4.26888e-01 -4.04435e-01 -4.49341e-01
1.89280e+05 4.73000e+02 -4.29074e-01 -3.99254e-01 -4.58894e-01 -4.26816e-01 -4.04347e-01 -4.49286e-01
1.89440e+05 4.73000e+02 -4.29074e-01 -3.99254e-01 -4.58894e-01 -4.26741e-01 -4.04261e-01 -4.49221e-01
1.89600e+05 4.74000e+02 -4.11895e-01 -3.87238e-01 -4.36552e-01 -4.26661e-01 -4.04176e-01 -4.49145e-01
1.89760e+05 4.74000e+02 -4.11895e-01 -3.87238e-01 -4.36552e-01 -4.26575e-01 -4.04091e-01 -4.49059e-01
1.89920e+05 4.74000e+02 -4.11895e-01 -3.87238e-01 -4.36552e-01 -4.26485e-01 -4.04008e-01 -4.48962e-01
1.90080e+05 4.75000e+02 -4.53003e-01 -4.10567e-01 -4.95440e-01 -4.26389e-01 -4.03925e-01 -4.48853e-01
1.90240e+05 4.75000e+02 -4.53003e-01 -4.10567e-01 -4.95440e-01 -4.26289e-01 -4.03844e-01 -4.48735e-01
1.90400e+05 4.76000e+02 -4.69161e-01 -4.43209e-01 -4.95114e-01 -4.26185e-01 -4.03765e-01 -4.48606e-01
1.90560e+05 4.76000e+02 -4.69161e-01 -4.43209e-01 -4.95114e-01 -4.26078e-01 -4.03687e-01 -4.48469e-01
1.90720e+05 4.76000e+02 -4.69161e-01 -4.43209e-01 -4.95114e-01 -4.25968e-01 -4.03612e-01 -4.48324e-01
1.90880e+05 4.77000e+02 -4.07972e-01 -3.86822e-01 -4.29122e-01 -4.25856e-01 -4.03540e-01 -4.48173e-01
1.91040e+05 4.77000e+02 -4.07972e-01 -3.86822e-01 -4.29122e-01 -4.25744e-01 -4.03470e-01 -4.48018e-01
1.91200e+05 4.78000e+02 -4.50861e-01 -3.87422e-01 -5.14299e-01 -4.25633e-01 -4.03405e-01 -4.47860e-01
1.91360e+05 4.78000e+02 -4.50861e-01 -3.87422e-01 -5.14299e-01 -4.25524e-01 -4.03345e-01 -4.47703e-01
1.91520e+05 4.78000e+02 -4.50861e-01 -3.87422e-01 -5.14299e-01 -4.25417e-01 -4.03289e-01 -4.47546e-01
1.91680e+05 4.79000e+02 -4.47689e-01 -4.10092e-01 -4.85286e-01 -4.25315e-01 -4.03240e-01 -4.47391e-01
1.91840e+05 4.79000e+02 -4.47689e-01 -4.10092e-01 -4.85286e-01 -4.25219e-01 -4.03197e-01 -4.47241e-01
1.92000e+05 4.80000e+02 -4.45784e-01 -4.24251e-01 -4.67317e-01 -4.25130e-01 -4.03163e-01 -4.47096e-01
1.92160e+05 4.80000e+02 -4.45784e-01 -4.24251e-01 -4.67317e-01 -4.25048e-01 -4.03137e-01 -4.46958e-01
1.92320e+05 4.80000e+02 -4.45784e-01 -4.24251e-01 -4.67317e-01 -4.24975e-01 -4.03121e-01 -4.46828e-01
1.92480e+05 4.81000e+02 -4.16614e-01 -3.65945e-01 -4.67282e-01 -4.24912e-01 -4.03117e-01 -4.46706e-01
1.92640e+05 4.81000e+02 -4.16614e-01 -3.65945e-01 -4.67282e-01 -4.24858e-01 -4.03125e-01 -4.46592e-01
1.92800e+05 4.82000e+02 -4.19803e-01 -3.93644e-01 -4.45962e-01 -4.24817e-01 -4.03148e-01 -4.46487e-01
1.92960e+05 4.82000e+02 -4.19803e-01 -3.93644e-01 -4.45962e-01 -4.24788e-01 -4.03185e-01 -4.46390e-01
1.93120e+05 4.82000e+02 -4.19803e-01 -3.93644e-01 -4.45962e-01 -4.24771e-01 -4.03241e-01 -4.46301e-01
1.93280e+05 4.83000e+02 -4.31490e-01 -4.10185e-01 -4.52796e-01 -4.24767e-01 -4.03314e-01 -4.46220e-01
1.93440e+05 4.83000e+02 -4.31490e-01 -4.10185e-01 -4.52796e-01 -4.24777e-01 -4.03408e-01 -4.46146e-01
1.93600e+05 4.84000e+02 -4.18211e-01 -3.90830e-01 -4.45592e-01 -4.24802e-01 -4.03524e-01 -4.46080e-01
1.93760e+05 4.84000e+02 -4.18211e-01 -3.90830e-01 -4.45592e-01 -4.24841e-01 -4.03663e-01 -4.46019e-01
1.93920e+05 4.84000e+02 -4.18211e-01 -3.90830e-01 -4.45592e-01 -4.24895e-01 -4.03825e-01 -4.45964e-01
1.94080e+05 4.85000e+02 -3.97840e-01 -3.65716e-01 -4.29965e-01 -4.24964e-01 -4.04014e-01 -4.45914e-01
1.94240e+05 4.85000e+02 -3.97840e-01 -3.65716e-01 -4.29965e-01 -4.25048e-01 -4.04229e-01 -4.45868e-01
1.94400e+05 4.86000e+02 -4.36057e-01 -3.77662e-01 -4.94453e-01 -4.25149e-01 -4.04471e-01 -4.45826e-01
1.94560e+05 4.86000e+02 -4.36057e-01 -3.77662e-01 -4.94453e-01 -4.25264e-01 -4.04740e-01 -4.45788e-01
1.94720e+05 4.86000e+02 -4.36057e-01 -3.77662e-01 -4.94453e-01 -4.25395e-01 -4.05037e-01 -4.45754e-01
1.94880e+05 4.87000e+02 -4.06614e-01 -3.84833e-01 -4.28396e-01 -4.25542e-01 -4.05360e-01 -4.45723e-01
1.95040e+05 4.87000e+02 -4.06614e-01 -3.84833e-01 -4.28396e-01 -4.25703e-01 -4.05710e-01 -4.45695e-01
1.95200e+05 4.88000e+02 -4.36538e-01 -3.95648e-01 -4.77427e-01 -4.25878e-01 -4.06086e-01 -4.45671e-01
1.95360e+05 4.88000e+02 -4.36538e-01 -3.95648e-01 -4.77427e-01 -4.26067e-01 -4.06486e-01 -4.45648e-01
1.95520e+05 4.88000e+02 -4.36538e-01 -3.95648e-01 -4.77427e-01 -4.26268e-01 -4.06907e-01 -4.45629e-01
1.95680e+05 4.89000e+02 -4.42788e-01 -4.13426e-01 -4.72150e-01 -4.26481e-01 -4.07350e-01 -4.45611e-01
1.95840e+05 4.89000e+02 -4.42788e-01 -4.13426e-01 -4.72150e-01 -4.26703e-01 -4.07811e-01 -4.45595e-01
1.96000e+05 4.90000e+02 -4.31032e-01 -4.11611e-01 -4.50453e-01 -4.26935e-01 -4.08290e-01 -4.45580e-01
1.96160e+05 4.90000e+02 -4.31032e-01 -4.11611e-01 -4.50453e-01 -4.27173e-01 -4.08781e-01 -4.45566e-01
1.96320e+05 4.90000e+02 -4.31032e-01 -4.11611e-01 -4.50453e-01 -4.27418e-01 -4.09284e-01 -4.45552e-01
1.96480e+05 4.91000e+02 -4.10417e-01 -3.90442e-01 -4.30392e-01 -4.27664e-01 -4.09793e-01 -4.45535e-01
1.96640e+05 4.91000e+02 -4.10417e-01 -3.90442e-01 -4.30392e-01 -4.27913e-01 -4.10308e-01 -4.45518e-01
1.96800e+05 4.92000e+02 -4.39040e-01 -4.02188e-01 -4.75892e-01 -4.28160e-01 -4.10824e-01 -4.45496e-01
1.96960e+05 4.92000e+02 -4.39040e-01 -4.02188e-01 -4.75892e-01 -4.28405e-01 -4.11338e-01 -4.45471e-01
1.97120e+05 4.92000e+02 -4.39040e-01 -4.02188e-01 -4.75892e-01 -4.28644e-01 -4.11846e-01 -4.45441e-01
1.97280e+05 4.93000e+02 -3.97327e-01 -3.65603e-01 -4.29051e-01 -4.28876e-01 -4.12346e-01 -4.45406e-01
1.97440e+05 4.93000e+02 -3.97327e-01 -3.65603e-01 -4.29051e-01 -4.29098e-01 -4.12833e-01 -4.45363e-01
1.97600e+05 4.94000e+02 -4.31203e-01 -4.06710e-01 -4.55696e-01 -4.29309e-01 -4.13306e-01 -4.45312e-01
1.97760e+05 4.94000e+02 -4.31203e-01 -4.06710e-01 -4.55696e-01 -4.29507e-01 -4.13760e-01 -4.45254e-01
1.97920e+05 4.94000e+02 -4.31203e-01 -4.06710e-01 -4.55696e-01 -4.29690e-01 -4.14194e-01 -4.45187e-01
1.98080e+05 4.95000e+02 -4.75499e-01 -4.32512e-01 -5.18486e-01 -4.29857e-01 -4.14605e-01 -4.45110e-01
1.98240e+05 4.95000e+02 -4.75499e-01 -4.32512e-01 -5.18486e-01 -4.30007e-01 -4.14991e-01 -4.45023e-01
1.98400e+05 4.96000e+02 -4.21381e-01 -3.89989e-01 -4.52774e-01 -4.30139e-01 -4.15352e-01 -4.44927e-01
1.98560e+05 4.96000e+02 -4.21381e-01 -3.89989e-01 -4.52774e-01 -4.30252e-01 -4.15685e-01 -4.44819e-01
1.98720e+05 4.96000e+02 -4.21381e-01 -3.89989e-01 -4.52774e-01 -4.30346e-01 -4.15990e-01 -4.44701e-01
1.98880e+05 4.97000e+02 -4.46471e-01 -4.18502e-01 -4.74441e-01 -4.30420e-01 -4.16268e-01 -4.44572e-01
1.99040e+05 4.97000e+02 -4.46471e-01 -4.18502e-01 -4.74441e-01 -4.30475e-01 -4.16518e-01 -4.44432e-01
1.99200e+05 4.98000e+02 -4.29829e-01 -3.97336e-01 -4.62322e-01 -4.30511e-01 -4.16741e-01 -4.44281e-01
1.99360e+05 4.98000e+02 -4.29829e-01 -3.97336e-01 -4.62322e-01 -4.30529e-01 -4.16939e-01 -4.44118e-01
1.99520e+05 4.98000e+02 -4.29829e-01 -3.97336e-01 -4.62322e-01 -4.30528e-01 -4.17113e-01 -4.43943e-01
1.99680e+05 4.99000e+02 -4.46011e-01 -4.20399e-01 -4.71623e-01 -4.30511e-01 -4.17265e-01 -4.43757e-01
1.99840e+05 4.99000e+02 -4.46011e-01 -4.20399e-01 -4.71623e-01 -4.30477e-01 -4.17397e-01 -4.43558e-01


==> fig/shkadov_control.dat <==
0.00000e+00 9.99514e-01 1.00000e+00
5.00000e-01 9.99999e-01 1.00013e+00
1.00000e+00 1.00000e+00 9.99993e-01
1.50000e+00 9.99993e-01 9.99939e-01
2.00000e+00 1.00001e+00 1.00006e+00
2.50000e+00 1.00002e+00 1.00010e+00
3.00000e+00 1.00001e+00 9.99992e-01
3.50000e+00 9.99988e-01 9.99940e-01
4.00000e+00 9.99988e-01 9.99971e-01
4.50000e+00 9.99993e-01 9.99982e-01
5.00000e+00 9.99994e-01 9.99985e-01
5.50000e+00 9.99996e-01 9.99983e-01
6.00000e+00 9.99999e-01 1.00000e+00
6.50000e+00 1.00000e+00 1.00002e+00
7.00000e+00 1.00000e+00 1.00001e+00
7.50000e+00 9.99999e-01 9.99996e-01
8.00000e+00 9.99998e-01 9.99995e-01
8.50000e+00 9.99998e-01 9.99996e-01
9.00000e+00 9.99999e-01 9.99994e-01
9.50000e+00 1.00000e+00 1.00000e+00
1.00000e+01 1.00000e+00 1.00001e+00
1.05000e+01 1.00001e+00 1.00002e+00
1.10000e+01 1.00001e+00 1.00002e+00
1.15000e+01 1.00000e+00 1.00001e+00
1.20000e+01 1.00000e+00 9.99997e-01
1.25000e+01 9.99996e-01 9.99986e-01
1.30000e+01 9.99994e-01 9.99984e-01
1.35000e+01 9.99993e-01 9.99981e-01
1.40000e+01 9.99994e-01 9.99983e-01
1.45000e+01 9.99996e-01 9.99988e-01
1.50000e+01 9.99999e-01 9.99998e-01
1.55000e+01 1.00000e+00 1.00001e+00
1.60000e+01 1.00001e+00 1.00002e+00
1.65000e+01 1.00001e+00 1.00002e+00
1.70000e+01 1.00001e+00 1.00001e+00
1.75000e+01 1.00000e+00 1.00001e+00
1.80000e+01 1.00000e+00 1.00000e+00
1.85000e+01 1.00000e+00 9.99997e-01
1.90000e+01 9.99998e-01 9.99992e-01
1.95000e+01 9.99998e-01 9.99992e-01
2.00000e+01 9.99998e-01 9.99994e-01
2.05000e+01 9.99999e-01 9.99995e-01
2.10000e+01 9.99999e-01 9.99997e-01
2.15000e+01 9.99999e-01 9.99997e-01
2.20000e+01 9.99999e-01 9.99996e-01
2.25000e+01 9.99999e-01 9.99995e-01
2.30000e+01 9.99998e-01 9.99993e-01
2.35000e+01 9.99997e-01 9.99991e-01
2.40000e+01 9.99996e-01 9.99988e-01
2.45000e+01 9.99994e-01 9.99984e-01
2.50000e+01 9.99993e-01 9.99981e-01
2.55000e+01 9.99992e-01 9.99978e-01
2.60000e+01 9.99991e-01 9.99978e-01
2.65000e+01 9.99991e-01 9.99979e-01
2.70000e+01 9.99992e-01 9.99984e-01
2.75000e+01 9.99995e-01 9.99991e-01
2.80000e+01 9.99998e-01 1.00000e+00
2.85000e+01 1.00000e+00 1.00001e+00
2.90000e+01 1.00001e+00 1.00003e+00
2.95000e+01 1.00001e+00 1.00004e+00
3.00000e+01 1.00002e+00 1.00005e+00
3.05000e+01 1.00002e+00 1.00006e+00
3.10000e+01 1.00002e+00 1.00006e+00
3.15000e+01 1.00002e+00 1.00005e+00
3.20000e+01 1.00002e+00 1.00004e+00
3.25000e+01 1.00001e+00 1.00003e+00
3.30000e+01 1.00001e+00 1.00001e+00
3.35000e+01 1.00000e+00 9.99992e-01
3.40000e+01 9.99993e-01 9.99974e-01
3.45000e+01 9.99989e-01 9.99964e-01
3.50000e+01 9.99985e-01 9.99953e-01
3.55000e+01 9.99984e-01 9.99953e-01
3.60000e+01 9.99984e-01 9.99955e-01
3.65000e+01 9.99985e-01 9.99959e-01
3.70000e+01 9.99987e-01 9.99965e-01
3.75000e+01 9.99989e-01 9.99973e-01
3.80000e+01 9.99992e-01 9.99981e-01
3.85000e+01 9.99995e-01 9.99989e-01
3.90000e+01 9.99998e-01 9.99997e-01
3.95000e+01 1.00000e+00 1.00000e+00
4.00000e+01 1.00000e+00 1.00001e+00
4.05000e+01 1.00001e+00 1.00002e+00
4.10000e+01 1.00001e+00 1.00002e+00
4.15000e+01 1.00001e+00 1.00002e+00
4.20000e+01 1.00000e+00 1.00001e+00
4.25000e+01 1.00000e+00 1.00000e+00
4.30000e+01 9.99997e-01 9.99991e-01
4.35000e+01 9.99992e-01 9.99977e-01
4.40000e+01 9.99986e-01 9.99965e-01
4.45000e+01 9.99982e-01 9.99954e-01
4.50000e+01 9.99981e-01 9.99956e-01
4.55000e+01 9.99983e-01 9.99964e-01
4.60000e+01 9.99987e-01 9.99978e-01
4.65000e+01 9.99996e-01 1.00000e+00
4.70000e+01 1.00001e+00 1.00003e+00
4.75000e+01 1.00002e+00 1.00006e+00
4.80000e+01 1.00003e+00 1.00010e+00
4.85000e+01 1.00005e+00 1.00013e+00
4.90000e+01 1.00005e+00 1.00014e+00
4.95000e+01 1.00006e+00 1.00014e+00
5.00000e+01 1.00005e+00 1.00012e+00
5.05000e+01 1.00004e+00 1.00009e+00
5.10000e+01 1.00003e+00 1.00004e+00
5.15000e+01 1.00001e+00 9.99986e-01
5.20000e+01 9.99979e-01 9.99916e-01
5.25000e+01 9.99950e-01 9.99834e-01
5.30000e+01 9.99923e-01 9.99778e-01
5.35000e+01 9.99900e-01 9.99711e-01
5.40000e+01 9.99887e-01 9.99694e-01
5.45000e+01 9.99885e-01 9.99708e-01
5.50000e+01 9.99893e-01 9.99743e-01
5.55000e+01 9.99914e-01 9.99805e-01
5.60000e+01 9.99944e-01 9.99896e-01
5.65000e+01 9.99984e-01 1.00001e+00
5.70000e+01 1.00003e+00 1.00012e+00
5.75000e+01 1.00008e+00 1.00026e+00
5.80000e+01 1.00012e+00 1.00035e+00
5.85000e+01 1.00016e+00 1.00045e+00
5.90000e+01 1.00017e+00 1.00046e+00
5.95000e+01 1.00017e+00 1.00044e+00
6.00000e+01 1.00015e+00 1.00037e+00
6.05000e+01 1.00012e+00 1.00028e+00
6.10000e+01 1.00008e+00 1.00015e+00
6.15000e+01 1.00002e+00 9.99992e-01
6.20000e+01 9.99958e-01 9.99827e-01
6.25000e+01 9.99895e-01 9.99662e-01
6.30000e+01 9.99845e-01 9.99540e-01
6.35000e+01 9.99807e-01 9.99441e-01
6.40000e+01 9.99793e-01 9.99445e-01
6.45000e+01 9.99799e-01 9.99484e-01
6.50000e+01 9.99824e-01 9.99569e-01
6.55000e+01 9.99865e-01 9.99698e-01
6.60000e+01 9.99923e-01 9.99855e-01
6.65000e+01 9.99991e-01 1.00004e+00
6.70000e+01 1.00006e+00 1.00025e+00
6.75000e+01 1.00013e+00 1.00039e+00
6.80000e+01 1.00018e+00 1.00055e+00
6.85000e+01 1.00021e+00 1.00060e+00
6.90000e+01 1.00021e+00 1.00058e+00
6.95000e+01 1.00020e+00 1.00052e+00
7.00000e+01 1.00017e+00 1.00042e+00
7.05000e+01 1.00012e+00 1.00028e+00
7.10000e+01 1.00006e+00 1.00012e+00
7.15000e+01 1.00000e+00 9.99943e-01
7.20000e+01 9.99944e-01 9.99802e-01
7.25000e+01 9.99901e-01 9.99675e-01
7.30000e+01 9.99874e-01 9.99615e-01
7.35000e+01 9.99869e-01 9.99624e-01
7.40000e+01 9.99878e-01 9.99661e-01
7.45000e+01 9.99897e-01 9.99722e-01
7.50000e+01 9.99925e-01 9.99796e-01
7.55000e+01 9.99954e-01 9.99883e-01
7.60000e+01 9.99980e-01 9.99948e-01
7.65000e+01 9.99999e-01 1.00001e+00
7.70000e+01 1.00000e+00 1.00001e+00
7.75000e+01 1.00000e+00 9.99992e-01
7.80000e+01 9.99989e-01 9.99956e-01
7.85000e+01 9.99972e-01 9.99911e-01
7.90000e+01 9.99951e-01 9.99855e-01
7.95000e+01 9.99932e-01 9.99806e-01
8.00000e+01 9.99917e-01 9.99769e-01
8.05000e+01 9.99911e-01 9.99773e-01
8.10000e+01 9.99912e-01 9.99791e-01
8.15000e+01 9.99920e-01 9.99829e-01
8.20000e+01 9.99936e-01 9.99887e-01
8.25000e+01 9.99960e-01 9.99964e-01
8.30000e+01 9.99990e-01 1.00006e+00
8.35000e+01 1.00003e+00 1.00017e+00
8.40000e+01 1.00007e+00 1.00029e+00
8.45000e+01 1.00012e+00 1.00042e+00
8.50000e+01 1.00017e+00 1.00055e+00
8.55000e+01 1.00022e+00 1.00068e+00
8.60000e+01 1.00028e+00 1.00079e+00
8.65000e+01 1.00032e+00 1.00089e+00
8.70000e+01 1.00036e+00 1.00095e+00
8.75000e+01 1.00038e+00 1.00094e+00
8.80000e+01 1.00038e+00 1.00089e+00
8.85000e+01 1.00036e+00 1.00076e+00
8.90000e+01 1.00030e+00 1.00054e+00
8.95000e+01 1.00018e+00 1.00022e+00
9.00000e+01 1.00002e+00 9.99754e-01
9.05000e+01 9.99814e-01 9.99194e-01
9.10000e+01 9.99565e-01 9.98590e-01
9.15000e+01 9.99305e-01 9.97879e-01
9.20000e+01 9.99072e-01 9.97380e-01
9.25000e+01 9.98877e-01 9.96869e-01
9.30000e+01 9.98799e-01 9.96876e-01
9.35000e+01 9.98809e-01 9.97087e-01
9.40000e+01 9.98926e-01 9.97536e-01
9.45000e+01 9.99170e-01 9.98268e-01
9.50000e+01 9.99532e-01 9.99327e-01
9.55000e+01 9.99996e-01 1.00062e+00
9.60000e+01 1.00055e+00 1.00199e+00
9.65000e+01 1.00112e+00 1.00362e+00
9.70000e+01 1.00162e+00 1.00468e+00
9.75000e+01 1.00203e+00 1.00586e+00
9.80000e+01 1.00222e+00 1.00596e+00
9.85000e+01 1.00221e+00 1.00563e+00
9.90000e+01 1.00200e+00 1.00479e+00
9.95000e+01 1.00157e+00 1.00352e+00
1.00000e+02 1.00094e+00 1.00176e+00
1.00500e+02 1.00017e+00 9.99594e-01
1.01000e+02 9.99310e-01 9.97299e-01
1.01500e+02 9.98433e-01 9.95025e-01
1.02000e+02 9.97731e-01 9.93282e-01
1.02500e+02 9.97207e-01 9.91926e-01
1.03000e+02 9.97026e-01 9.92033e-01
1.03500e+02 9.97126e-01 9.92624e-01
1.04000e+02 9.97493e-01 9.93846e-01
1.04500e+02 9.98094e-01 9.95713e-01
1.05000e+02 9.98916e-01 9.97967e-01
1.05500e+02 9.99890e-01 1.00053e+00
1.06000e+02 1.00088e+00 1.00349e+00
1.06500e+02 1.00179e+00 1.00543e+00
1.07000e+02 1.00247e+00 1.00759e+00
1.07500e+02 1.00287e+00 1.00811e+00
1.08000e+02 1.00291e+00 1.00784e+00
1.08500e+02 1.00269e+00 1.00695e+00
1.09000e+02 1.00223e+00 1.00545e+00
1.09500e+02 1.00154e+00 1.00355e+00
1.10000e+02 1.00071e+00 1.00127e+00
1.10500e+02 9.99845e-01 9.98692e-01
1.11000e+02 9.99028e-01 9.96802e-01
1.11500e+02 9.98419e-01 9.94983e-01
1.12000e+02 9.98040e-01 9.94186e-01
1.12500e+02 9.97981e-01 9.94408e-01
1.13000e+02 9.98132e-01 9.95023e-01
1.13500e+02 9.98476e-01 9.96018e-01
1.14000e+02 9.98950e-01 9.97358e-01
1.14500e+02 9.99470e-01 9.98914e-01
1.15000e+02 9.99979e-01 1.00014e+00
1.15500e+02 1.00036e+00 1.00137e+00
1.16000e+02 1.00058e+00 1.00185e+00
1.16500e+02 1.00057e+00 1.00170e+00
1.17000e+02 1.00043e+00 1.00125e+00
1.17500e+02 1.00017e+00 1.00059e+00
1.18000e+02 9.99844e-01 9.99855e-01
1.18500e+02 9.99557e-01 9.98950e-01
1.19000e+02 9.99386e-01 9.98670e-01
1.19500e+02 9.99413e-01 9.98928e-01
1.20000e+02 9.99632e-01 9.99636e-01
1.20500e+02 1.00008e+00 1.00080e+00
1.21000e+02 1.00073e+00 1.00243e+00
1.21500e+02 1.00150e+00 1.00446e+00
1.22000e+02 1.00231e+00 1.00611e+00
1.22500e+02 1.00299e+00 1.00816e+00
1.23000e+02 1.00337e+00 1.00836e+00
1.23500e+02 1.00332e+00 1.00778e+00
1.24000e+02 1.00285e+00 1.00601e+00
1.24500e+02 1.00190e+00 1.00310e+00
1.25000e+02 1.00042e+00 9.99212e-01
1.25500e+02 9.98522e-01 9.94248e-01
1.26000e+02 9.96423e-01 9.88397e-01
1.26500e+02 9.94280e-01 9.84078e-01
1.27000e+02 9.92535e-01 9.78682e-01
1.27500e+02 9.91451e-01 9.77477e-01
1.28000e+02 9.91245e-01 9.78506e-01
1.28500e+02 9.91908e-01 9.81252e-01
1.29000e+02 9.93550e-01 9.86441e-01
1.29500e+02 9.96104e-01 9.94153e-01
1.30000e+02 9.99576e-01 1.00351e+00
1.30500e+02 1.00380e+00 1.01421e+00
1.31000e+02 1.00819e+00 1.02701e+00
1.31500e+02 1.01237e+00 1.03530e+00
1.32000e+02 1.01579e+00 1.04577e+00
1.32500e+02 1.01765e+00 1.04740e+00
1.33000e+02 1.01788e+00 1.04501e+00
1.33500e+02 1.01646e+00 1.03897e+00
1.34000e+02 1.01307e+00 1.02856e+00
1.34500e+02 1.00791e+00 1.01323e+00
1.35000e+02 1.00119e+00 9.94389e-01
1.35500e+02 9.93160e-01 9.74437e-01
1.36000e+02 9.84920e-01 9.50510e-01
1.36500e+02 9.77742e-01 9.35964e-01
1.37000e+02 9.71981e-01 9.19124e-01
1.37500e+02 9.69238e-01 9.17556e-01
1.38000e+02 9.69033e-01 9.21112e-01
1.38500e+02 9.71029e-01 9.30198e-01
1.39000e+02 9.75375e-01 9.44339e-01
1.39500e+02 9.81953e-01 9.64113e-01
1.40000e+02 9.90424e-01 9.88839e-01
1.40500e+02 1.00062e+00 1.01600e+00
1.41000e+02 1.01192e+00 1.04536e+00
1.41500e+02 1.02297e+00 1.07875e+00
1.42000e+02 1.03320e+00 1.10026e+00
1.42500e+02 1.04124e+00 1.12565e+00
1.43000e+02 1.04650e+00 1.13106e+00
1.43500e+02 1.04825e+00 1.12670e+00
1.44000e+02 1.04627e+00 1.11456e+00
1.44500e+02 1.03973e+00 1.09146e+00
1.45000e+02 1.02840e+00 1.05902e+00
1.45500e+02 1.01217e+00 1.02022e+00
1.46000e+02 9.93133e-01 9.74247e-01
1.46500e+02 9.74791e-01 9.21262e-01
1.47000e+02 9.59719e-01 8.84765e-01
1.47500e+02 9.50573e-01 8.46542e-01
1.48000e+02 9.48143e-01 8.48443e-01
1.48500e+02 9.50293e-01 8.67869e-01
1.49000e+02 9.58064e-01 9.03485e-01
1.49500e+02 9.68816e-01 9.44137e-01
1.50000e+02 9.79298e-01 9.86079e-01
1.50500e+02 9.86689e-01 1.00808e+00
1.51000e+02 9.91759e-01 1.02243e+00
1.51500e+02 9.94774e-01 1.01925e+00
1.52000e+02 9.95776e-01 1.00961e+00
1.52500e+02 9.98259e-01 1.01180e+00
1.53000e+02 1.00543e+00 1.02963e+00
1.53500e+02 1.01861e+00 1.06353e+00
1.54000e+02 1.03726e+00 1.10918e+00
1.54500e+02 1.05737e+00 1.16716e+00
1.55000e+02 1.07587e+00 1.23250e+00
1.55500e+02 1.09160e+00 1.25899e+00
1.56000e+02 1.09717e+00 1.24760e+00
1.56500e+02 1.09034e+00 1.20239e+00
1.57000e+02 1.06510e+00 1.12047e+00
1.57500e+02 1.01630e+00 1.01693e+00
1.58000e+02 9.46590e-01 9.21632e-01
1.58500e+02 8.72277e-01 8.28588e-01
1.59000e+02 8.25233e-01 8.36718e-01
1.59500e+02 8.08118e-01 8.78669e-01
1.60000e+02 8.24420e-01 9.42820e-01
1.60500e+02 8.67282e-01 1.02318e+00
1.61000e+02 9.21815e-01 1.11557e+00
1.61500e+02 9.72202e-01 1.12677e+00
1.62000e+02 1.00087e+00 1.11301e+00
1.62500e+02 1.00261e+00 1.07171e+00
1.63000e+02 9.93220e-01 1.02221e+00
1.63500e+02 9.82219e-01 9.81195e-01
1.64000e+02 9.80881e-01 9.99019e-01
1.64500e+02 9.96319e-01 1.04594e+00
1.65000e+02 1.03177e+00 1.13524e+00
1.65500e+02 1.08390e+00 1.25845e+00
1.66000e+02 1.14634e+00 1.37053e+00
1.66500e+02 1.20014e+00 1.51053e+00
1.67000e+02 1.21599e+00 1.52828e+00
1.67500e+02 1.17137e+00 1.49729e+00
1.68000e+02 1.06478e+00 1.40162e+00
1.68500e+02 9.19497e-01 1.26135e+00
1.69000e+02 7.79605e-01 1.11904e+00
1.69500e+02 6.77252e-01 9.30586e-01
1.70000e+02 6.42665e-01 9.08428e-01
1.70500e+02 6.70781e-01 9.44648e-01
1.71000e+02 7.61714e-01 1.02132e+00
1.71500e+02 8.87508e-01 1.12594e+00
1.72000e+02 9.92604e-01 1.22566e+00
1.72500e+02 1.04961e+00 1.29971e+00
1.73000e+02 1.06780e+00 1.28808e+00
1.73500e+02 1.06391e+00 1.25863e+00
1.74000e+02 1.04381e+00 1.21100e+00
1.74500e+02 1.02413e+00 1.13072e+00
1.75000e+02 1.01753e+00 1.10780e+00
1.75500e+02 1.03490e+00 1.12618e+00
1.76000e+02 1.07363e+00 1.17726e+00
1.76500e+02 1.12109e+00 1.26789e+00
1.77000e+02 1.15728e+00 1.38593e+00
1.77500e+02 1.16357e+00 1.49746e+00
1.78000e+02 1.12717e+00 1.61830e+00
1.78500e+02 1.05398e+00 1.65589e+00
1.79000e+02 9.71394e-01 1.62992e+00
1.79500e+02 8.94902e-01 1.56183e+00
1.80000e+02 8.37145e-01 1.45588e+00
1.80500e+02 8.20275e-01 1.32051e+00
1.81000e+02 8.47871e-01 1.20420e+00
1.81500e+02 8.98696e-01 1.05268e+00
1.82000e+02 9.52697e-01 1.04171e+00
1.82500e+02 9.92261e-01 1.06831e+00
1.83000e+02 1.02428e+00 1.11585e+00
1.83500e+02 1.04615e+00 1.17393e+00
1.84000e+02 1.05514e+00 1.21021e+00
1.84500e+02 1.04691e+00 1.17460e+00
1.85000e+02 1.02598e+00 1.09763e+00
1.85500e+02 9.90668e-01 1.00145e+00
1.86000e+02 9.56051e-01 8.46665e-01
1.86500e+02 9.38428e-01 8.34780e-01
1.87000e+02 9.45023e-01 8.88252e-01
1.87500e+02 9.75948e-01 9.92759e-01
1.88000e+02 1.02799e+00 1.10518e+00
1.88500e+02 1.08979e+00 1.23051e+00
1.89000e+02 1.14033e+00 1.23380e+00
1.89500e+02 1.17110e+00 1.20431e+00
1.90000e+02 1.17404e+00 1.14550e+00
1.90500e+02 1.14684e+00 1.08209e+00
1.91000e+02 1.09523e+00 1.01010e+00
1.91500e+02 1.03484e+00 9.27681e-01
1.92000e+02 9.77461e-01 8.59800e-01
1.92500e+02 9.34194e-01 7.78874e-01
1.93000e+02 8.96906e-01 7.06745e-01
1.93500e+02 8.70238e-01 6.56546e-01
1.94000e+02 8.49192e-01 6.02795e-01
1.94500e+02 8.42344e-01 6.04827e-01
1.95000e+02 8.46635e-01 6.24852e-01
1.95500e+02 8.57846e-01 6.58602e-01
1.96000e+02 8.75637e-01 7.08705e-01
1.96500e+02 8.96844e-01 7.81309e-01
1.97000e+02 9.19321e-01 8.39452e-01
1.97500e+02 9.39377e-01 8.93053e-01
1.98000e+02 9.63575e-01 9.55122e-01
1.98500e+02 9.97120e-01 1.04061e+00
1.99000e+02 1.03867e+00 1.15349e+00
1.99500e+02 1.08521e+00 1.28646e+00
2.00000e+02 1.13228e+00 1.38889e+00
2.00500e+02 1.16886e+00 1.51589e+00
2.01000e+02 1.18743e+00 1.54639e+00
2.01500e+02 1.18544e+00 1.50897e+00
2.02000e+02 1.14880e+00 1.42339e+00
2.02500e+02 1.07581e+00 1.23782e+00
2.03000e+02 9.78251e-01 9.53851e-01
2.03500e+02 8.64310e-01 6.75158e-01
2.04000e+02 7.62558e-01 3.56612e-01
2.04500e+02 7.36916e-01 3.55095e-01
2.05000e+02 7.62905e-01 4.32354e-01
2.05500e+02 8.13293e-01 5.58219e-01
2.06000e+02 8.65665e-01 6.73608e-01
2.06500e+02 9.05520e-01 8.01530e-01
2.07000e+02 9.23121e-01 8.31038e-01
2.07500e+02 9.22350e-01 8.17496e-01
2.08000e+02 9.12539e-01 7.96173e-01
2.08500e+02 9.00540e-01 7.62156e-01
2.09000e+02 8.95713e-01 7.62601e-01
2.09500e+02 9.01302e-01 7.86697e-01
2.10000e+02 9.18391e-01 8.44654e-01
2.10500e+02 9.48434e-01 9.34004e-01
2.11000e+02 9.91542e-01 1.05599e+00
2.11500e+02 1.04376e+00 1.20878e+00
2.12000e+02 1.10257e+00 1.37691e+00
2.12500e+02 1.16414e+00 1.53300e+00
2.13000e+02 1.21466e+00 1.69935e+00
2.13500e+02 1.24964e+00 1.79013e+00
2.14000e+02 1.25622e+00 1.77640e+00
2.14500e+02 1.22334e+00 1.69442e+00
2.15000e+02 1.15545e+00 1.48683e+00
2.15500e+02 1.05995e+00 1.17873e+00
2.16000e+02 9.35940e-01 8.85270e-01
2.16500e+02 8.22256e-01 4.45705e-01
2.17000e+02 7.76257e-01 4.27631e-01
2.17500e+02 7.94995e-01 5.20937e-01
2.18000e+02 8.55279e-01 6.81090e-01
2.18500e+02 9.32473e-01 8.11183e-01
2.19000e+02 9.95174e-01 9.47543e-01
2.19500e+02 9.95882e-01 9.52358e-01


==> fig/shkadov_free.dat <==
0.00000e+00 1.00026e+00 1.00000e+00
2.50000e-01 1.00002e+00 9.99537e-01
5.00000e-01 1.00001e+00 9.99988e-01
7.50000e-01 1.00001e+00 1.00003e+00
1.00000e+00 1.00001e+00 1.00005e+00
1.25000e+00 1.00000e+00 9.99942e-01
1.50000e+00 9.99996e-01 9.99958e-01
1.75000e+00 1.00000e+00 1.00001e+00
2.00000e+00 1.00001e+00 1.00012e+00
2.25000e+00 9.99992e-01 9.99920e-01
2.50000e+00 9.99976e-01 9.99853e-01
2.75000e+00 9.99979e-01 9.99939e-01
3.00000e+00 9.99991e-01 9.99998e-01
3.25000e+00 9.99994e-01 9.99997e-01
3.50000e+00 9.99997e-01 9.99998e-01
3.75000e+00 9.99994e-01 9.99965e-01
4.00000e+00 9.99995e-01 9.99950e-01
4.25000e+00 1.00000e+00 1.00004e+00
4.50000e+00 1.00001e+00 1.00005e+00
4.75000e+00 1.00001e+00 1.00004e+00
5.00000e+00 1.00001e+00 1.00002e+00
5.25000e+00 1.00000e+00 1.00001e+00
5.50000e+00 9.99996e-01 9.99976e-01
5.75000e+00 9.99992e-01 9.99965e-01
6.00000e+00 9.99991e-01 9.99967e-01
6.25000e+00 9.99992e-01 9.99975e-01
6.50000e+00 9.99995e-01 9.99998e-01
6.75000e+00 9.99995e-01 9.99981e-01
7.00000e+00 9.99995e-01 9.99980e-01
7.25000e+00 9.99997e-01 9.99991e-01
7.50000e+00 1.00000e+00 1.00002e+00
7.75000e+00 1.00000e+00 1.00002e+00
8.00000e+00 1.00000e+00 1.00001e+00
8.25000e+00 1.00000e+00 1.00001e+00
8.50000e+00 1.00000e+00 1.00000e+00
8.75000e+00 1.00000e+00 9.99999e-01
9.00000e+00 1.00000e+00 9.99997e-01
9.25000e+00 1.00000e+00 1.00000e+00
9.50000e+00 1.00000e+00 1.00001e+00
9.75000e+00 1.00001e+00 1.00002e+00
1.00000e+01 1.00001e+00 1.00003e+00
1.02500e+01 1.00001e+00 1.00002e+00
1.05000e+01 1.00001e+00 1.00002e+00
1.07500e+01 1.00000e+00 1.00000e+00
1.10000e+01 1.00000e+00 9.99999e-01
1.12500e+01 1.00000e+00 1.00000e+00
1.15000e+01 1.00000e+00 1.00000e+00
1.17500e+01 9.99999e-01 1.00000e+00
1.20000e+01 9.99998e-01 9.99993e-01
1.22500e+01 9.99996e-01 9.99989e-01
1.25000e+01 9.99994e-01 9.99984e-01
1.27500e+01 9.99992e-01 9.99975e-01
1.30000e+01 9.99990e-01 9.99971e-01
1.32500e+01 9.99990e-01 9.99972e-01
1.35000e+01 9.99990e-01 9.99972e-01
1.37500e+01 9.99990e-01 9.99972e-01
1.40000e+01 9.99991e-01 9.99974e-01
1.42500e+01 9.99993e-01 9.99980e-01
1.45000e+01 9.99995e-01 9.99990e-01
1.47500e+01 9.99998e-01 1.00000e+00
1.50000e+01 1.00000e+00 1.00001e+00
1.52500e+01 1.00000e+00 1.00001e+00
1.55000e+01 1.00000e+00 1.00001e+00
1.57500e+01 1.00000e+00 1.00001e+00
1.60000e+01 1.00000e+00 1.00000e+00
1.62500e+01 1.00000e+00 1.00000e+00
1.65000e+01 1.00000e+00 1.00001e+00
1.67500e+01 1.00000e+00 1.00001e+00
1.70000e+01 1.00001e+00 1.00002e+00
1.72500e+01 1.00001e+00 1.00002e+00
1.75000e+01 1.00001e+00 1.00002e+00
1.77500e+01 1.00001e+00 1.00002e+00
1.80000e+01 1.00001e+00 1.00003e+00
1.82500e+01 1.00001e+00 1.00003e+00
1.85000e+01 1.00001e+00 1.00004e+00
1.87500e+01 1.00001e+00 1.00003e+00
1.90000e+01 1.00001e+00 1.00003e+00
1.92500e+01 1.00001e+00 1.00003e+00
1.95000e+01 1.00001e+00 1.00002e+00
1.97500e+01 1.00001e+00 1.00002e+00
2.00000e+01 1.00001e+00 1.00002e+00
2.02500e+01 1.00001e+00 1.00002e+00
2.05000e+01 1.00001e+00 1.00002e+00
2.07500e+01 1.00000e+00 1.00001e+00
2.10000e+01 1.00000e+00 1.00000e+00
2.12500e+01 9.99998e-01 9.99990e-01
2.15000e+01 9.99995e-01 9.99981e-01
2.17500e+01 9.99993e-01 9.99972e-01
2.20000e+01 9.99992e-01 9.99970e-01
2.22500e+01 9.99991e-01 9.99970e-01
2.25000e+01 9.99991e-01 9.99973e-01
2.27500e+01 9.99992e-01 9.99977e-01
2.30000e+01 9.99992e-01 9.99980e-01
2.32500e+01 9.99992e-01 9.99979e-01
2.35000e+01 9.99991e-01 9.99978e-01
2.37500e+01 9.99991e-01 9.99977e-01
2.40000e+01 9.99990e-01 9.99975e-01
2.42500e+01 9.99989e-01 9.99973e-01
2.45000e+01 9.99989e-01 9.99971e-01
2.47500e+01 9.99989e-01 9.99972e-01
2.50000e+01 9.99989e-01 9.99973e-01
2.52500e+01 9.99990e-01 9.99976e-01
2.55000e+01 9.99991e-01 9.99980e-01
2.57500e+01 9.99993e-01 9.99985e-01
2.60000e+01 9.99995e-01 9.99991e-01
2.62500e+01 9.99997e-01 9.99998e-01
2.65000e+01 9.99999e-01 1.00000e+00
2.67500e+01 1.00000e+00 1.00001e+00
2.70000e+01 1.00000e+00 1.00002e+00
2.72500e+01 1.00001e+00 1.00002e+00
2.75000e+01 1.00001e+00 1.00003e+00
2.77500e+01 1.00001e+00 1.00003e+00
2.80000e+01 1.00001e+00 1.00004e+00
2.82500e+01 1.00002e+00 1.00004e+00
2.85000e+01 1.00002e+00 1.00005e+00
2.87500e+01 1.00002e+00 1.00005e+00
2.90000e+01 1.00002e+00 1.00005e+00
2.92500e+01 1.00002e+00 1.00005e+00
2.95000e+01 1.00002e+00 1.00005e+00
2.97500e+01 1.00002e+00 1.00005e+00
3.00000e+01 1.00002e+00 1.00004e+00
3.02500e+01 1.00002e+00 1.00004e+00
3.05000e+01 1.00001e+00 1.00003e+00
3.07500e+01 1.00001e+00 1.00002e+00
3.10000e+01 1.00001e+00 1.00001e+00
3.12500e+01 1.00000e+00 1.00000e+00
3.15000e+01 9.99998e-01 9.99988e-01
3.17500e+01 9.99992e-01 9.99973e-01
3.20000e+01 9.99987e-01 9.99957e-01
3.22500e+01 9.99982e-01 9.99945e-01
3.25000e+01 9.99977e-01 9.99931e-01
3.27500e+01 9.99973e-01 9.99922e-01
3.30000e+01 9.99970e-01 9.99914e-01
3.32500e+01 9.99968e-01 9.99910e-01
3.35000e+01 9.99968e-01 9.99911e-01
3.37500e+01 9.99968e-01 9.99914e-01
3.40000e+01 9.99969e-01 9.99919e-01
3.42500e+01 9.99971e-01 9.99926e-01
3.45000e+01 9.99974e-01 9.99936e-01
3.47500e+01 9.99978e-01 9.99947e-01
3.50000e+01 9.99982e-01 9.99958e-01
3.52500e+01 9.99987e-01 9.99972e-01
3.55000e+01 9.99992e-01 9.99986e-01
3.57500e+01 9.99997e-01 1.00000e+00
3.60000e+01 1.00000e+00 1.00002e+00
3.62500e+01 1.00001e+00 1.00003e+00
3.65000e+01 1.00001e+00 1.00004e+00
3.67500e+01 1.00001e+00 1.00005e+00
3.70000e+01 1.00002e+00 1.00005e+00
3.72500e+01 1.00002e+00 1.00006e+00
3.75000e+01 1.00002e+00 1.00006e+00
3.77500e+01 1.00002e+00 1.00006e+00
3.80000e+01 1.00002e+00 1.00005e+00
3.82500e+01 1.00002e+00 1.00005e+00
3.85000e+01 1.00002e+00 1.00005e+00
3.87500e+01 1.00002e+00 1.00004e+00
3.90000e+01 1.00001e+00 1.00004e+00
3.92500e+01 1.00001e+00 1.00003e+00
3.95000e+01 1.00001e+00 1.00003e+00
3.97500e+01 1.00001e+00 1.00002e+00
4.00000e+01 1.00001e+00 1.00002e+00
4.02500e+01 1.00001e+00 1.00001e+00
4.05000e+01 1.00000e+00 1.00001e+00
4.07500e+01 1.00000e+00 1.00001e+00
4.10000e+01 1.00000e+00 1.00001e+00
4.12500e+01 1.00000e+00 1.00001e+00
4.15000e+01 1.00001e+00 1.00001e+00
4.17500e+01 1.00001e+00 1.00002e+00
4.20000e+01 1.00001e+00 1.00002e+00
4.22500e+01 1.00001e+00 1.00002e+00
4.25000e+01 1.00001e+00 1.00003e+00
4.27500e+01 1.00001e+00 1.00003e+00
4.30000e+01 1.00001e+00 1.00003e+00
4.32500e+01 1.00001e+00 1.00003e+00
4.35000e+01 1.00001e+00 1.00003e+00
4.37500e+01 1.00002e+00 1.00003e+00
4.40000e+01 1.00002e+00 1.00003e+00
4.42500e+01 1.00001e+00 1.00003e+00
4.45000e+01 1.00001e+00 1.00003e+00
4.47500e+01 1.00001e+00 1.00002e+00
4.50000e+01 1.00001e+00 1.00001e+00
4.52500e+01 1.00001e+00 1.00000e+00
4.55000e+01 1.00000e+00 9.99993e-01
4.57500e+01 9.99997e-01 9.99980e-01
4.60000e+01 9.99991e-01 9.99966e-01
4.62500e+01 9.99986e-01 9.99951e-01
4.65000e+01 9.99980e-01 9.99936e-01
4.67500e+01 9.99974e-01 9.99920e-01
4.70000e+01 9.99968e-01 9.99908e-01
4.72500e+01 9.99963e-01 9.99893e-01
4.75000e+01 9.99959e-01 9.99884e-01
4.77500e+01 9.99956e-01 9.99879e-01
4.80000e+01 9.99953e-01 9.99873e-01
4.82500e+01 9.99953e-01 9.99875e-01
4.85000e+01 9.99953e-01 9.99879e-01
4.87500e+01 9.99955e-01 9.99885e-01
4.90000e+01 9.99958e-01 9.99895e-01
4.92500e+01 9.99962e-01 9.99908e-01
4.95000e+01 9.99967e-01 9.99925e-01
4.97500e+01 9.99974e-01 9.99944e-01
5.00000e+01 9.99982e-01 9.99965e-01
5.02500e+01 9.99990e-01 9.99988e-01
5.05000e+01 1.00000e+00 1.00001e+00
5.07500e+01 1.00001e+00 1.00004e+00
5.10000e+01 1.00002e+00 1.00006e+00
5.12500e+01 1.00003e+00 1.00009e+00
5.15000e+01 1.00004e+00 1.00010e+00
5.17500e+01 1.00004e+00 1.00012e+00
5.20000e+01 1.00005e+00 1.00013e+00
5.22500e+01 1.00005e+00 1.00014e+00
5.25000e+01 1.00005e+00 1.00014e+00
5.27500e+01 1.00005e+00 1.00014e+00
5.30000e+01 1.00005e+00 1.00013e+00
5.32500e+01 1.00005e+00 1.00012e+00
5.35000e+01 1.00004e+00 1.00011e+00
5.37500e+01 1.00004e+00 1.00008e+00
5.40000e+01 1.00003e+00 1.00006e+00
5.42500e+01 1.00002e+00 1.00003e+00
5.45000e+01 1.00001e+00 1.00000e+00
5.47500e+01 9.99994e-01 9.99972e-01
5.50000e+01 9.99982e-01 9.99944e-01
5.52500e+01 9.99970e-01 9.99912e-01
5.55000e+01 9.99960e-01 9.99890e-01
5.57500e+01 9.99950e-01 9.99860e-01
5.60000e+01 9.99943e-01 9.99851e-01
5.62500e+01 9.99938e-01 9.99837e-01
5.65000e+01 9.99935e-01 9.99837e-01
5.67500e+01 9.99936e-01 9.99843e-01
5.70000e+01 9.99939e-01 9.99855e-01
5.72500e+01 9.99944e-01 9.99873e-01
5.75000e+01 9.99953e-01 9.99898e-01
5.77500e+01 9.99964e-01 9.99931e-01
5.80000e+01 9.99978e-01 9.99969e-01
5.82500e+01 9.99994e-01 1.00001e+00
5.85000e+01 1.00001e+00 1.00006e+00
5.87500e+01 1.00003e+00 1.00011e+00
5.90000e+01 1.00005e+00 1.00016e+00
5.92500e+01 1.00007e+00 1.00021e+00
5.95000e+01 1.00009e+00 1.00025e+00
5.97500e+01 1.00011e+00 1.00030e+00
6.00000e+01 1.00012e+00 1.00032e+00
6.02500e+01 1.00013e+00 1.00035e+00
6.05000e+01 1.00014e+00 1.00036e+00
6.07500e+01 1.00014e+00 1.00036e+00
6.10000e+01 1.00014e+00 1.00034e+00
6.12500e+01 1.00013e+00 1.00032e+00
6.15000e+01 1.00012e+00 1.00029e+00
6.17500e+01 1.00011e+00 1.00024e+00
6.20000e+01 1.00009e+00 1.00018e+00
6.22500e+01 1.00006e+00 1.00011e+00
6.25000e+01 1.00004e+00 1.00003e+00
6.27500e+01 1.00000e+00 9.99941e-01
6.30000e+01 9.99968e-01 9.99849e-01
6.32500e+01 9.99932e-01 9.99756e-01
6.35000e+01 9.99895e-01 9.99661e-01
6.37500e+01 9.99859e-01 9.99560e-01
6.40000e+01 9.99824e-01 9.99488e-01
6.42500e+01 9.99794e-01 9.99409e-01
6.45000e+01 9.99768e-01 9.99348e-01
6.47500e+01 9.99749e-01 9.99314e-01
6.50000e+01 9.99735e-01 9.99285e-01
6.52500e+01 9.99729e-01 9.99291e-01
6.55000e+01 9.99731e-01 9.99314e-01
6.57500e+01 9.99741e-01 9.99353e-01
6.60000e+01 9.99758e-01 9.99410e-01
6.62500e+01 9.99783e-01 9.99489e-01
6.65000e+01 9.99816e-01 9.99587e-01
6.67500e+01 9.99856e-01 9.99701e-01
6.70000e+01 9.99902e-01 9.99829e-01
6.72500e+01 9.99953e-01 9.99967e-01
6.75000e+01 1.00001e+00 1.00011e+00
6.77500e+01 1.00006e+00 1.00027e+00
6.80000e+01 1.00012e+00 1.00041e+00
6.82500e+01 1.00018e+00 1.00056e+00
6.85000e+01 1.00023e+00 1.00067e+00
6.87500e+01 1.00027e+00 1.00081e+00
6.90000e+01 1.00031e+00 1.00086e+00
6.92500e+01 1.00033e+00 1.00094e+00
6.95000e+01 1.00035e+00 1.00096e+00
6.97500e+01 1.00036e+00 1.00095e+00
7.00000e+01 1.00035e+00 1.00093e+00
7.02500e+01 1.00034e+00 1.00087e+00
7.05000e+01 1.00031e+00 1.00079e+00
7.07500e+01 1.00028e+00 1.00067e+00
7.10000e+01 1.00023e+00 1.00054e+00
7.12500e+01 1.00018e+00 1.00039e+00
7.15000e+01 1.00011e+00 1.00022e+00
7.17500e+01 1.00005e+00 1.00003e+00
7.20000e+01 9.99977e-01 9.99850e-01
7.22500e+01 9.99907e-01 9.99670e-01
7.25000e+01 9.99841e-01 9.99500e-01
7.27500e+01 9.99778e-01 9.99319e-01
7.30000e+01 9.99727e-01 9.99230e-01
7.32500e+01 9.99683e-01 9.99087e-01
7.35000e+01 9.99653e-01 9.99047e-01
7.37500e+01 9.99637e-01 9.99021e-01
7.40000e+01 9.99634e-01 9.99036e-01
7.42500e+01 9.99646e-01 9.99085e-01
7.45000e+01 9.99673e-01 9.99178e-01
7.47500e+01 9.99714e-01 9.99300e-01
7.50000e+01 9.99767e-01 9.99443e-01
7.52500e+01 9.99831e-01 9.99620e-01
7.55000e+01 9.99904e-01 9.99821e-01
7.57500e+01 9.99984e-01 1.00003e+00
7.60000e+01 1.00007e+00 1.00025e+00
7.62500e+01 1.00015e+00 1.00046e+00
7.65000e+01 1.00023e+00 1.00066e+00
7.67500e+01 1.00030e+00 1.00085e+00
7.70000e+01 1.00036e+00 1.00100e+00
7.72500e+01 1.00041e+00 1.00108e+00
7.75000e+01 1.00044e+00 1.00116e+00
7.77500e+01 1.00045e+00 1.00113e+00
7.80000e+01 1.00044e+00 1.00107e+00
7.82500e+01 1.00041e+00 1.00098e+00
7.85000e+01 1.00036e+00 1.00084e+00
7.87500e+01 1.00029e+00 1.00064e+00
7.90000e+01 1.00021e+00 1.00040e+00
7.92500e+01 1.00011e+00 1.00013e+00
7.95000e+01 9.99994e-01 9.99830e-01
7.97500e+01 9.99871e-01 9.99509e-01
8.00000e+01 9.99741e-01 9.99181e-01
8.02500e+01 9.99614e-01 9.98832e-01
8.05000e+01 9.99493e-01 9.98581e-01
8.07500e+01 9.99382e-01 9.98240e-01
8.10000e+01 9.99288e-01 9.98085e-01
8.12500e+01 9.99221e-01 9.97920e-01
8.15000e+01 9.99170e-01 9.97829e-01
8.17500e+01 9.99154e-01 9.97868e-01
8.20000e+01 9.99165e-01 9.97961e-01
8.22500e+01 9.99207e-01 9.98112e-01
8.25000e+01 9.99281e-01 9.98349e-01
8.27500e+01 9.99386e-01 9.98677e-01
8.30000e+01 9.99523e-01 9.99070e-01
8.32500e+01 9.99687e-01 9.99521e-01
8.35000e+01 9.99873e-01 1.00003e+00
8.37500e+01 1.00008e+00 1.00058e+00
8.40000e+01 1.00030e+00 1.00115e+00
8.42500e+01 1.00053e+00 1.00177e+00
8.45000e+01 1.00075e+00 1.00228e+00
8.47500e+01 1.00097e+00 1.00293e+00
8.50000e+01 1.00117e+00 1.00328e+00
8.52500e+01 1.00134e+00 1.00381e+00
8.55000e+01 1.00148e+00 1.00398e+00
8.57500e+01 1.00157e+00 1.00422e+00
8.60000e+01 1.00162e+00 1.00422e+00
8.62500e+01 1.00163e+00 1.00410e+00
8.65000e+01 1.00158e+00 1.00387e+00
8.67500e+01 1.00148e+00 1.00355e+00
8.70000e+01 1.00133e+00 1.00309e+00
8.72500e+01 1.00113e+00 1.00249e+00
8.75000e+01 1.00089e+00 1.00175e+00
8.77500e+01 1.00059e+00 1.00093e+00
8.80000e+01 1.00027e+00 1.00006e+00
8.82500e+01 9.99908e-01 9.99091e-01
8.85000e+01 9.99531e-01 9.98069e-01
8.87500e+01 9.99147e-01 9.97091e-01
8.90000e+01 9.98767e-01 9.96116e-01
8.92500e+01 9.98409e-01 9.95252e-01
8.95000e+01 9.98076e-01 9.94335e-01
8.97500e+01 9.97803e-01 9.93818e-01
9.00000e+01 9.97571e-01 9.93258e-01
9.02500e+01 9.97413e-01 9.92964e-01
9.05000e+01 9.97331e-01 9.92961e-01
9.07500e+01 9.97316e-01 9.93088e-01
9.10000e+01 9.97379e-01 9.93406e-01
9.12500e+01 9.97523e-01 9.93929e-01
9.15000e+01 9.97745e-01 9.94640e-01
9.17500e+01 9.98039e-01 9.95524e-01
9.20000e+01 9.98403e-01 9.96571e-01
9.22500e+01 9.98834e-01 9.97794e-01
9.25000e+01 9.99317e-01 9.99150e-01
9.27500e+01 9.99842e-01 1.00055e+00
9.30000e+01 1.00039e+00 1.00201e+00
9.32500e+01 1.00095e+00 1.00356e+00
9.35000e+01 1.00151e+00 1.00489e+00
9.37500e+01 1.00203e+00 1.00640e+00
9.40000e+01 1.00251e+00 1.00735e+00
9.42500e+01 1.00293e+00 1.00858e+00
9.45000e+01 1.00326e+00 1.00913e+00
9.47500e+01 1.00350e+00 1.00973e+00
9.50000e+01 1.00365e+00 1.00987e+00
9.52500e+01 1.00368e+00 1.00970e+00
9.55000e+01 1.00361e+00 1.00928e+00
9.57500e+01 1.00344e+00 1.00864e+00
9.60000e+01 1.00316e+00 1.00776e+00
9.62500e+01 1.00278e+00 1.00658e+00
9.65000e+01 1.00230e+00 1.00518e+00
9.67500e+01 1.00174e+00 1.00360e+00
9.70000e+01 1.00112e+00 1.00187e+00
9.72500e+01 1.00044e+00 1.00006e+00
9.75000e+01 9.99719e-01 9.98141e-01
9.77500e+01 9.99003e-01 9.96073e-01
9.80000e+01 9.98303e-01 9.94484e-01
9.82500e+01 9.97657e-01 9.92595e-01
9.85000e+01 9.97065e-01 9.91245e-01
9.87500e+01 9.96601e-01 9.90127e-01
9.90000e+01 9.96197e-01 9.89210e-01
9.92500e+01 9.95944e-01 9.88770e-01
9.95000e+01 9.95808e-01 9.88650e-01
9.97500e+01 9.95800e-01 9.88871e-01
1.00000e+02 9.95928e-01 9.89455e-01
1.00250e+02 9.96187e-01 9.90346e-01
1.00500e+02 9.96556e-01 9.91490e-01
1.00750e+02 9.97028e-01 9.92892e-01
1.01000e+02 9.97602e-01 9.94546e-01
1.01250e+02 9.98254e-01 9.96403e-01
1.01500e+02 9.98955e-01 9.98351e-01
1.01750e+02 9.99689e-01 1.00034e+00
1.02000e+02 1.00044e+00 1.00237e+00
1.02250e+02 1.00118e+00 1.00434e+00
1.02500e+02 1.00188e+00 1.00611e+00
1.02750e+02 1.00251e+00 1.00777e+00
1.03000e+02 1.00304e+00 1.00901e+00
1.03250e+02 1.00348e+00 1.01010e+00
1.03500e+02 1.00377e+00 1.01073e+00
1.03750e+02 1.00394e+00 1.01088e+00
1.04000e+02 1.00397e+00 1.01073e+00
1.04250e+02 1.00388e+00 1.01026e+00
1.04500e+02 1.00365e+00 1.00942e+00
1.04750e+02 1.00331e+00 1.00833e+00
1.05000e+02 1.00286e+00 1.00703e+00
1.05250e+02 1.00233e+00 1.00550e+00
1.05500e+02 1.00172e+00 1.00379e+00
1.05750e+02 1.00105e+00 1.00196e+00
1.06000e+02 1.00034e+00 1.00001e+00
1.06250e+02 9.99637e-01 9.98227e-01
1.06500e+02 9.98946e-01 9.96154e-01
1.06750e+02 9.98316e-01 9.94833e-01
1.07000e+02 9.97747e-01 9.92764e-01
1.07250e+02 9.97303e-01 9.92305e-01
1.07500e+02 9.97004e-01 9.91279e-01
1.07750e+02 9.96779e-01 9.90956e-01
1.08000e+02 9.96728e-01 9.91255e-01
1.08250e+02 9.96790e-01 9.91596e-01
1.08500e+02 9.96934e-01 9.92038e-01
1.08750e+02 9.97203e-01 9.92862e-01
1.09000e+02 9.97597e-01 9.94113e-01
1.09250e+02 9.98071e-01 9.95478e-01
1.09500e+02 9.98610e-01 9.96896e-01
1.09750e+02 9.99215e-01 9.98543e-01
1.10000e+02 9.99865e-01 1.00049e+00
1.10250e+02 1.00051e+00 1.00202e+00
1.10500e+02 1.00112e+00 1.00382e+00
1.10750e+02 1.00171e+00 1.00516e+00
1.11000e+02 1.00220e+00 1.00644e+00
1.11250e+02 1.00262e+00 1.00734e+00
1.11500e+02 1.00292e+00 1.00806e+00
1.11750e+02 1.00311e+00 1.00834e+00
1.12000e+02 1.00317e+00 1.00824e+00
1.12250e+02 1.00310e+00 1.00786e+00
1.12500e+02 1.00291e+00 1.00719e+00
1.12750e+02 1.00260e+00 1.00620e+00
1.13000e+02 1.00217e+00 1.00487e+00
1.13250e+02 1.00163e+00 1.00331e+00
1.13500e+02 1.00101e+00 1.00162e+00
1.13750e+02 1.00032e+00 9.99744e-01
1.14000e+02 9.99577e-01 9.97770e-01
1.14250e+02 9.98807e-01 9.95820e-01
1.14500e+02 9.98050e-01 9.93633e-01
1.14750e+02 9.97324e-01 9.92123e-01
1.15000e+02 9.96667e-01 9.90066e-01
1.15250e+02 9.96079e-01 9.89115e-01
1.15500e+02 9.95639e-01 9.87808e-01
1.15750e+02 9.95296e-01 9.87286e-01
1.16000e+02 9.95134e-01 9.87418e-01
1.16250e+02 9.95104e-01 9.87636e-01
1.16500e+02 9.95205e-01 9.88127e-01
1.16750e+02 9.95466e-01 9.89115e-01
1.17000e+02 9.95887e-01 9.90563e-01
1.17250e+02 9.96446e-01 9.92261e-01
1.17500e+02 9.97133e-01 9.94250e-01
1.17750e+02 9.97956e-01 9.96676e-01
1.18000e+02 9.98902e-01 9.99368e-01
1.18250e+02 9.99933e-01 1.00212e+00
1.18500e+02 1.00101e+00 1.00497e+00
1.18750e+02 1.00214e+00 1.00790e+00
1.19000e+02 1.00328e+00 1.01111e+00
1.19250e+02 1.00438e+00 1.01366e+00
1.19500e+02 1.00539e+00 1.01621e+00
1.19750e+02 1.00636e+00 1.01891e+00
1.20000e+02 1.00711e+00 1.01986e+00
1.20250e+02 1.00777e+00 1.02196e+00
1.20500e+02 1.00822e+00 1.02234e+00
1.20750e+02 1.00846e+00 1.02234e+00
1.21000e+02 1.00852e+00 1.02210e+00
1.21250e+02 1.00838e+00 1.02125e+00
1.21500e+02 1.00800e+00 1.01967e+00
1.21750e+02 1.00739e+00 1.01760e+00
1.22000e+02 1.00658e+00 1.01504e+00
1.22250e+02 1.00556e+00 1.01198e+00
1.22500e+02 1.00434e+00 1.00843e+00
1.22750e+02 1.00295e+00 1.00444e+00
1.23000e+02 1.00144e+00 1.00026e+00
1.23250e+02 9.99801e-01 9.95919e-01
1.23500e+02 9.98095e-01 9.91285e-01
1.23750e+02 9.96363e-01 9.86687e-01
1.24000e+02 9.94652e-01 9.82070e-01
1.24250e+02 9.93076e-01 9.78400e-01
1.24500e+02 9.91562e-01 9.73962e-01
1.24750e+02 9.90321e-01 9.71882e-01
1.25000e+02 9.89218e-01 9.68450e-01
1.25250e+02 9.88441e-01 9.67804e-01
1.25500e+02 9.87897e-01 9.66605e-01
1.25750e+02 9.87613e-01 9.66729e-01
1.26000e+02 9.87614e-01 9.67559e-01
1.26250e+02 9.87869e-01 9.68888e-01
1.26500e+02 9.88350e-01 9.70616e-01
1.26750e+02 9.89083e-01 9.73118e-01
1.27000e+02 9.90074e-01 9.76408e-01
1.27250e+02 9.91293e-01 9.80115e-01
1.27500e+02 9.92701e-01 9.84210e-01
1.27750e+02 9.94288e-01 9.88802e-01
1.28000e+02 9.96046e-01 9.93821e-01
1.28250e+02 9.97907e-01 9.99045e-01
1.28500e+02 9.99812e-01 1.00429e+00
1.28750e+02 1.00176e+00 1.00944e+00
1.29000e+02 1.00368e+00 1.01537e+00
1.29250e+02 1.00552e+00 1.01943e+00
1.29500e+02 1.00721e+00 1.02468e+00
1.29750e+02 1.00882e+00 1.02822e+00
1.30000e+02 1.01015e+00 1.03131e+00
1.30250e+02 1.01136e+00 1.03458e+00
1.30500e+02 1.01230e+00 1.03619e+00
1.30750e+02 1.01299e+00 1.03799e+00
1.31000e+02 1.01344e+00 1.03839e+00
1.31250e+02 1.01361e+00 1.03807e+00
1.31500e+02 1.01356e+00 1.03723e+00
1.31750e+02 1.01329e+00 1.03581e+00
1.32000e+02 1.01281e+00 1.03388e+00
1.32250e+02 1.01216e+00 1.03152e+00
1.32500e+02 1.01135e+00 1.02875e+00
1.32750e+02 1.01039e+00 1.02565e+00
1.33000e+02 1.00930e+00 1.02222e+00
1.33250e+02 1.00811e+00 1.01847e+00
1.33500e+02 1.00682e+00 1.01454e+00
1.33750e+02 1.00546e+00 1.01033e+00
1.34000e+02 1.00407e+00 1.00604e+00
1.34250e+02 1.00269e+00 1.00196e+00
1.34500e+02 1.00134e+00 9.97762e-01
1.34750e+02 1.00001e+00 9.93681e-01
1.35000e+02 9.98806e-01 9.90690e-01
1.35250e+02 9.97660e-01 9.87041e-01
1.35500e+02 9.96479e-01 9.83402e-01
1.35750e+02 9.95407e-01 9.80990e-01
1.36000e+02 9.94336e-01 9.77991e-01
1.36250e+02 9.93139e-01 9.74423e-01
1.36500e+02 9.91987e-01 9.71922e-01
1.36750e+02 9.90791e-01 9.69120e-01
1.37000e+02 9.89408e-01 9.65133e-01
1.37250e+02 9.87973e-01 9.61947e-01
1.37500e+02 9.86460e-01 9.58862e-01
1.37750e+02 9.84735e-01 9.54718e-01
1.38000e+02 9.82899e-01 9.50497e-01
1.38250e+02 9.81055e-01 9.47474e-01
1.38500e+02 9.79158e-01 9.42404e-01
1.38750e+02 9.77277e-01 9.39533e-01
1.39000e+02 9.75616e-01 9.36127e-01
1.39250e+02 9.73994e-01 9.33714e-01
1.39500e+02 9.72744e-01 9.32038e-01
1.39750e+02 9.71833e-01 9.31546e-01
1.40000e+02 9.71406e-01 9.32556e-01
1.40250e+02 9.71546e-01 9.35143e-01
1.40500e+02 9.72328e-01 9.39208e-01
1.40750e+02 9.73804e-01 9.45274e-01
1.41000e+02 9.76115e-01 9.53511e-01
1.41250e+02 9.79394e-01 9.63800e-01
1.41500e+02 9.83640e-01 9.76492e-01
1.41750e+02 9.88850e-01 9.91539e-01
1.42000e+02 9.95102e-01 1.00875e+00
1.42250e+02 1.00234e+00 1.02861e+00
1.42500e+02 1.01043e+00 1.05059e+00
1.42750e+02 1.01938e+00 1.07363e+00
1.43000e+02 1.02902e+00 1.09820e+00
1.43250e+02 1.03909e+00 1.12388e+00
1.43500e+02 1.04941e+00 1.14847e+00
1.43750e+02 1.05963e+00 1.17545e+00
1.44000e+02 1.06921e+00 1.19543e+00
1.44250e+02 1.07816e+00 1.21902e+00
1.44500e+02 1.08543e+00 1.22933e+00
1.44750e+02 1.09107e+00 1.24366e+00
1.45000e+02 1.09422e+00 1.24439e+00
1.45250e+02 1.09468e+00 1.23892e+00
1.45500e+02 1.09214e+00 1.22639e+00
1.45750e+02 1.08610e+00 1.20605e+00
1.46000e+02 1.07626e+00 1.17648e+00
1.46250e+02 1.06259e+00 1.13627e+00
1.46500e+02 1.04504e+00 1.08679e+00
1.46750e+02 1.02363e+00 1.03022e+00
1.47000e+02 9.99025e-01 9.66316e-01
1.47250e+02 9.72011e-01 8.97687e-01
1.47500e+02 9.43520e-01 8.27926e-01
1.47750e+02 9.15217e-01 7.57526e-01
1.48000e+02 8.88845e-01 6.92342e-01
1.48250e+02 8.64682e-01 6.35838e-01
1.48500e+02 8.45972e-01 6.00946e-01
1.48750e+02 8.31476e-01 5.64699e-01
1.49000e+02 8.23069e-01 5.55344e-01
1.49250e+02 8.20078e-01 5.59754e-01
1.49500e+02 8.21364e-01 5.71240e-01
1.49750e+02 8.26558e-01 5.90008e-01
1.50000e+02 8.35135e-01 6.16658e-01
1.50250e+02 8.46302e-01 6.50399e-01
1.50500e+02 8.59381e-01 6.87877e-01
1.50750e+02 8.74119e-01 7.27749e-01
1.51000e+02 8.90550e-01 7.71945e-01
1.51250e+02 9.08584e-01 8.20554e-01
1.51500e+02 9.27993e-01 8.72491e-01
1.51750e+02 9.48693e-01 9.27358e-01
1.52000e+02 9.71021e-01 9.84597e-01
1.52250e+02 9.95085e-01 1.04604e+00
1.52500e+02 1.02048e+00 1.11243e+00
1.52750e+02 1.04694e+00 1.18143e+00
1.53000e+02 1.07430e+00 1.25035e+00
1.53250e+02 1.10203e+00 1.32043e+00
1.53500e+02 1.12905e+00 1.38980e+00
1.53750e+02 1.15468e+00 1.45736e+00
1.54000e+02 1.17693e+00 1.51404e+00
1.54250e+02 1.19570e+00 1.55900e+00
1.54500e+02 1.20843e+00 1.59202e+00
1.54750e+02 1.21424e+00 1.60508e+00
1.55000e+02 1.21130e+00 1.59086e+00
1.55250e+02 1.19885e+00 1.55355e+00
1.55500e+02 1.17503e+00 1.49106e+00
1.55750e+02 1.13942e+00 1.40028e+00
1.56000e+02 1.09219e+00 1.28162e+00
1.56250e+02 1.03352e+00 1.13539e+00
1.56500e+02 9.65571e-01 9.64983e-01
1.56750e+02 8.91951e-01 7.78380e-01
1.57000e+02 8.17639e-01 6.05276e-01
1.57250e+02 7.49932e-01 4.15191e-01
1.57500e+02 6.97872e-01 3.03482e-01
1.57750e+02 6.65654e-01 2.09291e-01
1.58000e+02 6.58102e-01 2.16661e-01
1.58250e+02 6.70878e-01 2.55114e-01
1.58500e+02 6.97350e-01 3.20682e-01
1.58750e+02 7.30806e-01 4.02097e-01
1.59000e+02 7.66878e-01 4.86730e-01
1.59250e+02 8.01684e-01 5.81520e-01
1.59500e+02 8.32487e-01 6.49351e-01
1.59750e+02 8.58500e-01 7.14401e-01
1.60000e+02 8.81813e-01 7.80056e-01
1.60250e+02 8.99428e-01 8.13882e-01
1.60500e+02 9.13442e-01 8.44489e-01
1.60750e+02 9.27779e-01 8.89729e-01
1.61000e+02 9.40102e-01 9.13367e-01
1.61250e+02 9.51999e-01 9.40923e-01
1.61500e+02 9.65101e-01 9.72054e-01
1.61750e+02 9.80241e-01 1.01762e+00
1.62000e+02 9.97887e-01 1.06203e+00
1.62250e+02 1.01709e+00 1.10873e+00
1.62500e+02 1.03877e+00 1.16496e+00
1.62750e+02 1.06351e+00 1.23213e+00
1.63000e+02 1.09021e+00 1.30657e+00
1.63250e+02 1.11753e+00 1.37422e+00
1.63500e+02 1.14506e+00 1.44359e+00
1.63750e+02 1.17155e+00 1.51819e+00
1.64000e+02 1.19581e+00 1.58173e+00
1.64250e+02 1.21668e+00 1.65050e+00
1.64500e+02 1.23058e+00 1.67142e+00
1.64750e+02 1.23752e+00 1.69451e+00
1.65000e+02 1.23619e+00 1.68982e+00
1.65250e+02 1.22364e+00 1.65928e+00
1.65500e+02 1.19916e+00 1.58864e+00
1.65750e+02 1.16227e+00 1.48767e+00
1.66000e+02 1.11176e+00 1.36607e+00
1.66250e+02 1.04932e+00 1.20916e+00
1.66500e+02 9.77017e-01 1.02013e+00
1.66750e+02 8.97409e-01 8.08723e-01
1.67000e+02 8.17376e-01 6.15464e-01
1.67250e+02 7.45503e-01 4.15966e-01
1.67500e+02 6.91340e-01 2.74756e-01
1.67750e+02 6.61269e-01 1.97578e-01
1.68000e+02 6.59592e-01 2.11802e-01
1.68250e+02 6.80568e-01 2.70411e-01
1.68500e+02 7.16347e-01 3.61064e-01
1.68750e+02 7.59788e-01 4.65255e-01
1.69000e+02 8.04552e-01 5.80806e-01
1.69250e+02 8.46443e-01 6.83043e-01
1.69500e+02 8.84489e-01 7.92854e-01
1.69750e+02 9.15351e-01 8.59445e-01
1.70000e+02 9.39912e-01 9.24028e-01
1.70250e+02 9.61799e-01 9.95056e-01
1.70500e+02 9.75867e-01 1.01563e+00
1.70750e+02 9.84785e-01 1.02985e+00
1.71000e+02 9.94142e-01 1.07367e+00
1.71250e+02 9.99444e-01 1.08097e+00
1.71500e+02 1.00247e+00 1.07415e+00
1.71750e+02 1.00611e+00 1.09832e+00
1.72000e+02 1.01196e+00 1.11781e+00
1.72250e+02 1.01715e+00 1.13111e+00
1.72500e+02 1.02437e+00 1.14990e+00
1.72750e+02 1.03454e+00 1.18432e+00
1.73000e+02 1.04830e+00 1.23089e+00
1.73250e+02 1.06393e+00 1.27469e+00
1.73500e+02 1.08175e+00 1.32662e+00
1.73750e+02 1.10294e+00 1.39276e+00
1.74000e+02 1.12677e+00 1.46941e+00
1.74250e+02 1.15129e+00 1.53623e+00
1.74500e+02 1.17610e+00 1.61077e+00
1.74750e+02 1.20146e+00 1.68688e+00
1.75000e+02 1.22683e+00 1.76593e+00
1.75250e+02 1.24960e+00 1.82513e+00
1.75500e+02 1.26869e+00 1.87159e+00
1.75750e+02 1.28340e+00 1.92935e+00
1.76000e+02 1.29332e+00 1.94864e+00
1.76250e+02 1.29578e+00 1.93477e+00
1.76500e+02 1.28980e+00 1.90658e+00
1.76750e+02 1.27515e+00 1.85625e+00
1.77000e+02 1.25236e+00 1.77526e+00
1.77250e+02 1.22008e+00 1.67027e+00
1.77500e+02 1.17764e+00 1.53725e+00
1.77750e+02 1.12828e+00 1.37293e+00
1.78000e+02 1.07453e+00 1.19457e+00
1.78250e+02 1.01812e+00 1.03422e+00
1.78500e+02 9.64070e-01 8.33058e-01
1.78750e+02 9.18820e-01 7.23973e-01
1.79000e+02 8.87543e-01 5.90387e-01
1.79250e+02 8.72506e-01 5.65401e-01
1.79500e+02 8.75745e-01 5.88700e-01
1.79750e+02 8.90797e-01 6.39558e-01
1.80000e+02 9.13830e-01 7.08093e-01
1.80250e+02 9.40068e-01 7.91776e-01
1.80500e+02 9.63825e-01 8.89388e-01
1.80750e+02 9.81424e-01 9.44582e-01
1.81000e+02 9.87453e-01 9.85593e-01
1.81250e+02 9.80420e-01 9.79684e-01
1.81500e+02 9.61581e-01 9.45425e-01
1.81750e+02 9.30500e-01 8.78488e-01
1.82000e+02 8.87220e-01 7.83307e-01
1.82250e+02 8.36416e-01 6.63617e-01
1.82500e+02 7.83820e-01 5.34138e-01
1.82750e+02 7.34292e-01 4.20236e-01
1.83000e+02 6.93129e-01 3.06784e-01
1.83250e+02 6.68240e-01 2.36423e-01
1.83500e+02 6.63415e-01 2.41281e-01
1.83750e+02 6.75199e-01 2.69149e-01
1.84000e+02 6.98801e-01 3.22935e-01
1.84250e+02 7.30341e-01 3.98136e-01
1.84500e+02 7.65503e-01 4.81585e-01
1.84750e+02 7.99956e-01 5.71809e-01
1.85000e+02 8.31168e-01 6.39645e-01
1.85250e+02 8.58161e-01 7.09964e-01
1.85500e+02 8.82807e-01 7.80730e-01
1.85750e+02 9.01454e-01 8.11929e-01
1.86000e+02 9.16954e-01 8.59594e-01
1.86250e+02 9.30945e-01 8.97977e-01
1.86500e+02 9.41304e-01 9.14543e-01
1.86750e+02 9.50535e-01 9.35932e-01
1.87000e+02 9.62149e-01 9.79728e-01
1.87250e+02 9.73341e-01 1.00467e+00
1.87500e+02 9.85516e-01 1.03603e+00
1.87750e+02 1.00045e+00 1.07720e+00
1.88000e+02 1.01834e+00 1.12775e+00
1.88250e+02 1.03846e+00 1.18616e+00
1.88500e+02 1.06030e+00 1.24475e+00
1.88750e+02 1.08444e+00 1.30923e+00
1.89000e+02 1.11077e+00 1.39016e+00
1.89250e+02 1.13855e+00 1.46325e+00
1.89500e+02 1.16595e+00 1.53751e+00
1.89750e+02 1.19231e+00 1.61188e+00
1.90000e+02 1.21741e+00 1.67643e+00
1.90250e+02 1.23852e+00 1.74972e+00
1.90500e+02 1.25506e+00 1.78403e+00
1.90750e+02 1.26493e+00 1.80076e+00
1.91000e+02 1.26784e+00 1.80157e+00
1.91250e+02 1.26133e+00 1.78107e+00
1.91500e+02 1.24386e+00 1.72422e+00
1.91750e+02 1.21559e+00 1.63520e+00
1.92000e+02 1.17657e+00 1.52221e+00
1.92250e+02 1.12661e+00 1.38221e+00
1.92500e+02 1.06602e+00 1.20833e+00
1.92750e+02 9.96858e-01 1.00960e+00
1.93000e+02 9.24856e-01 8.12076e-01
1.93250e+02 8.58653e-01 6.01806e-01
1.93500e+02 8.01827e-01 4.69154e-01
1.93750e+02 7.62865e-01 3.29730e-01
1.94000e+02 7.46873e-01 3.13685e-01
1.94250e+02 7.51767e-01 3.40811e-01
1.94500e+02 7.71317e-01 4.01199e-01
1.94750e+02 7.99439e-01 4.79604e-01
1.95000e+02 8.28955e-01 5.64928e-01
1.95250e+02 8.53648e-01 6.38392e-01
1.95500e+02 8.71805e-01 7.19078e-01
1.95750e+02 8.77599e-01 7.20291e-01
1.96000e+02 8.72447e-01 7.11381e-01
1.96250e+02 8.59220e-01 6.85412e-01
1.96500e+02 8.38155e-01 6.39067e-01
1.96750e+02 8.10802e-01 5.74882e-01
1.97000e+02 7.81163e-01 5.04980e-01
1.97250e+02 7.54013e-01 4.18923e-01
1.97500e+02 7.33324e-01 3.90932e-01
1.97750e+02 7.20867e-01 3.42882e-01
1.98000e+02 7.16036e-01 3.38605e-01
1.98250e+02 7.22068e-01 3.58325e-01
1.98500e+02 7.34769e-01 3.94864e-01
1.98750e+02 7.51253e-01 4.31110e-01
1.99000e+02 7.69788e-01 4.72687e-01
1.99250e+02 7.88580e-01 5.21477e-01
1.99500e+02 8.08015e-01 5.72672e-01
1.99750e+02 8.24592e-01 6.17014e-01
2.00000e+02 8.38281e-01 6.44545e-01
2.00250e+02 8.49282e-01 6.75184e-01
2.00500e+02 8.60187e-01 7.09540e-01
2.00750e+02 8.68175e-01 7.24760e-01
2.01000e+02 8.75370e-01 7.46558e-01
2.01250e+02 8.83074e-01 7.67726e-01
2.01500e+02 8.92136e-01 8.00562e-01
2.01750e+02 9.02640e-01 8.33360e-01
2.02000e+02 9.13756e-01 8.67458e-01
2.02250e+02 9.27027e-01 9.11010e-01
2.02500e+02 9.43734e-01 9.65238e-01
2.02750e+02 9.63538e-01 1.02761e+00
2.03000e+02 9.85547e-01 1.09793e+00
2.03250e+02 1.00999e+00 1.17621e+00
2.03500e+02 1.03777e+00 1.26213e+00
2.03750e+02 1.06880e+00 1.35833e+00
2.04000e+02 1.10229e+00 1.46488e+00
2.04250e+02 1.13790e+00 1.57704e+00
2.04500e+02 1.17527e+00 1.69342e+00
2.04750e+02 1.21349e+00 1.81317e+00
2.05000e+02 1.25180e+00 1.93054e+00
2.05250e+02 1.28897e+00 2.06004e+00
2.05500e+02 1.32412e+00 2.15868e+00
2.05750e+02 1.35656e+00 2.26745e+00
2.06000e+02 1.38232e+00 2.34027e+00
2.06250e+02 1.39960e+00 2.41297e+00
2.06500e+02 1.40931e+00 2.42916e+00
2.06750e+02 1.40782e+00 2.41038e+00
2.07000e+02 1.39261e+00 2.35995e+00
2.07250e+02 1.36321e+00 2.26480e+00
2.07500e+02 1.31976e+00 2.12199e+00
2.07750e+02 1.26116e+00 1.93242e+00
2.08000e+02 1.18750e+00 1.69987e+00
2.08250e+02 1.10133e+00 1.43710e+00
2.08500e+02 1.00891e+00 1.14685e+00
2.08750e+02 9.18763e-01 8.17402e-01
2.09000e+02 8.39731e-01 6.08666e-01
2.09250e+02 7.86120e-01 3.81478e-01
2.09500e+02 7.71816e-01 3.84020e-01
2.09750e+02 7.92297e-01 4.56705e-01
2.10000e+02 8.42351e-01 6.08327e-01
2.10250e+02 9.11148e-01 8.15821e-01
2.10500e+02 9.89004e-01 1.04503e+00
2.10750e+02 1.06901e+00 1.28648e+00
2.11000e+02 1.14404e+00 1.54232e+00
2.11250e+02 1.21185e+00 1.73966e+00
2.11500e+02 1.26610e+00 1.90670e+00
2.11750e+02 1.31227e+00 2.09431e+00
2.12000e+02 1.33418e+00 2.11088e+00
2.12250e+02 1.34116e+00 2.14169e+00
2.12500e+02 1.33094e+00 2.10748e+00
2.12750e+02 1.30092e+00 2.00807e+00
2.13000e+02 1.24761e+00 1.85493e+00
2.13250e+02 1.17471e+00 1.64883e+00
2.13500e+02 1.08712e+00 1.39070e+00
2.13750e+02 9.84286e-01 1.09587e+00
2.14000e+02 8.72767e-01 7.66305e-01
2.14250e+02 7.69870e-01 4.84974e-01
2.14500e+02 6.88977e-01 2.25376e-01
2.14750e+02 6.42086e-01 1.04892e-01
2.15000e+02 6.38698e-01 1.37203e-01
2.15250e+02 6.68518e-01 2.25062e-01
2.15500e+02 7.14394e-01 3.52808e-01
2.15750e+02 7.63603e-01 4.87766e-01
2.16000e+02 8.08250e-01 6.10025e-01
2.16250e+02 8.41551e-01 6.87972e-01
2.16500e+02 8.67874e-01 7.79151e-01
2.16750e+02 8.80906e-01 7.76728e-01
2.17000e+02 8.85851e-01 7.65943e-01
2.17250e+02 8.90035e-01 7.75645e-01
2.17500e+02 8.94179e-01 7.76204e-01
2.17750e+02 8.98243e-01 7.75688e-01
2.18000e+02 9.05668e-01 7.87749e-01
2.18250e+02 9.19246e-01 8.21458e-01
2.18500e+02 9.38425e-01 8.74465e-01
2.18750e+02 9.61220e-01 9.36921e-01
2.19000e+02 9.87244e-01 1.00254e+00
2.19250e+02 1.01607e+00 1.08250e+00
2.19500e+02 1.04651e+00 1.17355e+00
2.19750e+02 1.07772e+00 1.26421e+00
2.20000e+02 1.10531e+00 1.32801e+00
2.20250e+02 1.13087e+00 1.40685e+00
2.20500e+02 1.15204e+00 1.44768e+00
2.20750e+02 1.16970e+00 1.51838e+00
2.21000e+02 1.18014e+00 1.51853e+00
2.21250e+02 1.18309e+00 1.50577e+00
2.21500e+02 1.17998e+00 1.49174e+00
2.21750e+02 1.17072e+00 1.46124e+00
2.22000e+02 1.15299e+00 1.40474e+00
2.22250e+02 1.12610e+00 1.32471e+00
2.22500e+02 1.09226e+00 1.22519e+00
2.22750e+02 1.05313e+00 1.11584e+00
2.23000e+02 1.00920e+00 1.00171e+00
2.23250e+02 9.61935e-01 8.80696e-01
2.23500e+02 9.13818e-01 7.61049e-01
2.23750e+02 8.68151e-01 6.39380e-01
2.24000e+02 8.28845e-01 5.39901e-01
2.24250e+02 8.00416e-01 4.95756e-01
2.24500e+02 7.79854e-01 4.27774e-01
2.24750e+02 7.70719e-01 4.29125e-01
2.25000e+02 7.72268e-01 4.40070e-01
2.25250e+02 7.81114e-01 4.65064e-01
2.25500e+02 7.94486e-01 4.95650e-01
2.25750e+02 8.12322e-01 5.31575e-01
2.26000e+02 8.32733e-01 5.86732e-01
2.26250e+02 8.53812e-01 6.28970e-01
2.26500e+02 8.74143e-01 6.70786e-01
2.26750e+02 8.92887e-01 7.10283e-01
2.27000e+02 9.10984e-01 7.52793e-01
2.27250e+02 9.25465e-01 7.86891e-01
2.27500e+02 9.36127e-01 8.02993e-01
2.27750e+02 9.42503e-01 8.22671e-01
2.28000e+02 9.45632e-01 8.33699e-01
2.28250e+02 9.42252e-01 8.24603e-01
2.28500e+02 9.32988e-01 8.03057e-01
2.28750e+02 9.18725e-01 7.76085e-01
2.29000e+02 8.99509e-01 7.40817e-01
2.29250e+02 8.74999e-01 6.90340e-01
2.29500e+02 8.45968e-01 6.27487e-01
2.29750e+02 8.15139e-01 5.51113e-01
2.30000e+02 7.85844e-01 4.98318e-01
2.30250e+02 7.59984e-01 4.33887e-01
2.30500e+02 7.39258e-01 3.95851e-01
2.30750e+02 7.23355e-01 3.40936e-01
2.31000e+02 7.17567e-01 3.43918e-01
2.31250e+02 7.19809e-01 3.53090e-01
2.31500e+02 7.26755e-01 3.64880e-01
2.31750e+02 7.37596e-01 3.86609e-01
2.32000e+02 7.52341e-01 4.18542e-01
2.32250e+02 7.68361e-01 4.61548e-01
2.32500e+02 7.83234e-01 4.89130e-01
2.32750e+02 7.95495e-01 5.14930e-01
2.33000e+02 8.06191e-01 5.35784e-01
2.33250e+02 8.14753e-01 5.66333e-01
2.33500e+02 8.19851e-01 5.73567e-01
2.33750e+02 8.21280e-01 5.69911e-01
2.34000e+02 8.20154e-01 5.64799e-01
2.34250e+02 8.18648e-01 5.62924e-01
2.34500e+02 8.16162e-01 5.61819e-01
2.34750e+02 8.12684e-01 5.53316e-01
2.35000e+02 8.08301e-01 5.39346e-01
2.35250e+02 8.05333e-01 5.39395e-01
2.35500e+02 8.03123e-01 5.34371e-01
2.35750e+02 8.01835e-01 5.34781e-01
2.36000e+02 8.02406e-01 5.40558e-01
2.36250e+02 8.04684e-01 5.51296e-01
2.36500e+02 8.08168e-01 5.65024e-01
2.36750e+02 8.12809e-01 5.80316e-01
2.37000e+02 8.18893e-01 5.99319e-01
2.37250e+02 8.26648e-01 6.24801e-01
2.37500e+02 8.36040e-01 6.56180e-01
2.37750e+02 8.46944e-01 6.91516e-01
2.38000e+02 8.59392e-01 7.30172e-01
2.38250e+02 8.73426e-01 7.74348e-01
2.38500e+02 8.89212e-01 8.25835e-01
2.38750e+02 9.07322e-01 8.83673e-01
2.39000e+02 9.28003e-01 9.49204e-01
2.39250e+02 9.50929e-01 1.02422e+00
2.39500e+02 9.76331e-01 1.10720e+00
2.39750e+02 1.00492e+00 1.19784e+00
2.40000e+02 1.03687e+00 1.29881e+00
2.40250e+02 1.07177e+00 1.41247e+00
2.40500e+02 1.10936e+00 1.53729e+00
2.40750e+02 1.14993e+00 1.66655e+00
2.41000e+02 1.19350e+00 1.80077e+00
2.41250e+02 1.23858e+00 1.94678e+00
2.41500e+02 1.28417e+00 2.09973e+00
2.41750e+02 1.32991e+00 2.24615e+00
2.42000e+02 1.37492e+00 2.39765e+00
2.42250e+02 1.41574e+00 2.51101e+00
2.42500e+02 1.45096e+00 2.65727e+00
2.42750e+02 1.47881e+00 2.72785e+00
2.43000e+02 1.49706e+00 2.79253e+00
2.43250e+02 1.50248e+00 2.79592e+00
2.43500e+02 1.49240e+00 2.76677e+00
2.43750e+02 1.46518e+00 2.67496e+00
2.44000e+02 1.41974e+00 2.51254e+00
2.44250e+02 1.35329e+00 2.29728e+00
2.44500e+02 1.26405e+00 2.02593e+00
2.44750e+02 1.15567e+00 1.67902e+00
2.45000e+02 1.03404e+00 1.27872e+00
2.45250e+02 9.06357e-01 8.42250e-01
2.45500e+02 7.86778e-01 5.21772e-01
2.45750e+02 6.99567e-01 1.35750e-01
2.46000e+02 6.63365e-01 1.03455e-01
2.46250e+02 6.82617e-01 1.83545e-01
2.46500e+02 7.38436e-01 3.57297e-01
2.46750e+02 8.09730e-01 5.70635e-01
2.47000e+02 8.78575e-01 7.94212e-01
2.47250e+02 9.36309e-01 9.66918e-01
2.47500e+02 9.75876e-01 1.09974e+00
2.47750e+02 9.98724e-01 1.15385e+00
2.48000e+02 1.00390e+00 1.14255e+00
2.48250e+02 9.96251e-01 1.10367e+00
2.48500e+02 9.81261e-01 1.03920e+00
2.48750e+02 9.63318e-01 9.61276e-01
2.49000e+02 9.46784e-01 8.92326e-01
2.49250e+02 9.37067e-01 8.32497e-01
2.49500e+02 9.39587e-01 8.37594e-01
2.49750e+02 9.55558e-01 8.76788e-01
2.50000e+02 9.83237e-01 9.54366e-01
2.50250e+02 1.02040e+00 1.05950e+00
2.50500e+02 1.06428e+00 1.18645e+00
2.50750e+02 1.11060e+00 1.33087e+00
2.51000e+02 1.15619e+00 1.47584e+00
2.51250e+02 1.19755e+00 1.60885e+00
2.51500e+02 1.22812e+00 1.69381e+00
2.51750e+02 1.24947e+00 1.79333e+00
2.52000e+02 1.25575e+00 1.79591e+00
2.52250e+02 1.24487e+00 1.76513e+00
2.52500e+02 1.21812e+00 1.68768e+00
2.52750e+02 1.17566e+00 1.57346e+00
2.53000e+02 1.11566e+00 1.41647e+00
2.53250e+02 1.04077e+00 1.20616e+00
2.53500e+02 9.55401e-01 9.68070e-01
2.53750e+02 8.65226e-01 7.51280e-01
2.54000e+02 7.81490e-01 4.83676e-01
2.54250e+02 7.13545e-01 3.33440e-01
2.54500e+02 6.69429e-01 1.98089e-01
2.54750e+02 6.58266e-01 2.08805e-01
2.55000e+02 6.73997e-01 2.68721e-01
2.55250e+02 7.07561e-01 3.59048e-01
2.55500e+02 7.49565e-01 4.64919e-01
2.55750e+02 7.95159e-01 5.80786e-01
2.56000e+02 8.41366e-01 7.00322e-01
2.56250e+02 8.85851e-01 8.11083e-01
2.56500e+02 9.27946e-01 9.11469e-01
2.56750e+02 9.68136e-01 1.01103e+00
2.57000e+02 1.00742e+00 1.10482e+00
2.57250e+02 1.04637e+00 1.20359e+00
2.57500e+02 1.08445e+00 1.30193e+00
2.57750e+02 1.12026e+00 1.40152e+00
2.58000e+02 1.15406e+00 1.48165e+00
2.58250e+02 1.18437e+00 1.57281e+00
2.58500e+02 1.20977e+00 1.63979e+00
2.58750e+02 1.22696e+00 1.70030e+00
2.59000e+02 1.23628e+00 1.72604e+00
2.59250e+02 1.23462e+00 1.71383e+00
2.59500e+02 1.21970e+00 1.67581e+00
2.59750e+02 1.19142e+00 1.60566e+00
2.60000e+02 1.14982e+00 1.49888e+00
2.60250e+02 1.09403e+00 1.35240e+00
2.60500e+02 1.02495e+00 1.16574e+00
2.60750e+02 9.46054e-01 9.55689e-01
2.61000e+02 8.62712e-01 7.45557e-01
2.61250e+02 7.84593e-01 5.07868e-01
2.61500e+02 7.20730e-01 3.54180e-01
2.61750e+02 6.79522e-01 2.18638e-01
2.62000e+02 6.70749e-01 2.26935e-01
2.62250e+02 6.89353e-01 2.87177e-01
2.62500e+02 7.27749e-01 3.91063e-01
2.62750e+02 7.77011e-01 5.18549e-01
2.63000e+02 8.30889e-01 6.61497e-01
2.63250e+02 8.84600e-01 8.12128e-01
2.63500e+02 9.35241e-01 9.54723e-01
2.63750e+02 9.80482e-01 1.06643e+00
2.64000e+02 1.02173e+00 1.19549e+00
2.64250e+02 1.05811e+00 1.29542e+00
2.64500e+02 1.08752e+00 1.35262e+00
2.64750e+02 1.11368e+00 1.42995e+00
2.65000e+02 1.13792e+00 1.49578e+00
2.65250e+02 1.15694e+00 1.54381e+00
2.65500e+02 1.17141e+00 1.55584e+00
2.65750e+02 1.18448e+00 1.60073e+00
2.66000e+02 1.19343e+00 1.60257e+00
2.66250e+02 1.19880e+00 1.59544e+00
2.66500e+02 1.20141e+00 1.58115e+00
2.66750e+02 1.20231e+00 1.57580e+00
2.67000e+02 1.20055e+00 1.56081e+00
2.67250e+02 1.19427e+00 1.53036e+00
2.67500e+02 1.18267e+00 1.48541e+00
2.67750e+02 1.16611e+00 1.42696e+00
2.68000e+02 1.14586e+00 1.36810e+00
2.68250e+02 1.11962e+00 1.29765e+00
2.68500e+02 1.08737e+00 1.20145e+00
2.68750e+02 1.05111e+00 1.10321e+00
2.69000e+02 1.01180e+00 1.00749e+00
2.69250e+02 9.69715e-01 9.07078e-01
2.69500e+02 9.26769e-01 7.78578e-01
2.69750e+02 8.84976e-01 6.92061e-01
2.70000e+02 8.47166e-01 5.92134e-01
2.70250e+02 8.15842e-01 5.14221e-01
2.70500e+02 7.93842e-01 4.61163e-01
2.70750e+02 7.82838e-01 4.32087e-01
2.71000e+02 7.81889e-01 4.39097e-01
2.71250e+02 7.89439e-01 4.56798e-01
2.71500e+02 8.03588e-01 4.89419e-01
2.71750e+02 8.21814e-01 5.33664e-01
2.72000e+02 8.42124e-01 5.82495e-01
2.72250e+02 8.61728e-01 6.30499e-01
2.72500e+02 8.77780e-01 6.83428e-01
2.72750e+02 8.90356e-01 7.10842e-01
2.73000e+02 8.95796e-01 7.33310e-01
2.73250e+02 8.94307e-01 7.32469e-01
2.73500e+02 8.86178e-01 7.18071e-01
2.73750e+02 8.71692e-01 6.86334e-01
2.74000e+02 8.51239e-01 6.43975e-01
2.74250e+02 8.26838e-01 5.91698e-01
2.74500e+02 8.00930e-01 5.32985e-01
2.74750e+02 7.74910e-01 4.79066e-01
2.75000e+02 7.51919e-01 4.04818e-01
2.75250e+02 7.35229e-01 3.83806e-01
2.75500e+02 7.26410e-01 3.53913e-01
2.75750e+02 7.23459e-01 3.50783e-01
2.76000e+02 7.28124e-01 3.64129e-01
2.76250e+02 7.38409e-01 3.90420e-01
2.76500e+02 7.51297e-01 4.19319e-01
2.76750e+02 7.65396e-01 4.48364e-01
2.77000e+02 7.79312e-01 4.87003e-01
2.77250e+02 7.91925e-01 5.12918e-01
2.77500e+02 8.02108e-01 5.45210e-01
2.77750e+02 8.08602e-01 5.57464e-01
2.78000e+02 8.11562e-01 5.57013e-01
2.78250e+02 8.13457e-01 5.68963e-01
2.78500e+02 8.13909e-01 5.67635e-01
2.78750e+02 8.12270e-01 5.61144e-01
2.79000e+02 8.10991e-01 5.61606e-01
2.79250e+02 8.10511e-01 5.63385e-01
2.79500e+02 8.10645e-01 5.65875e-01
2.79750e+02 8.12289e-01 5.72253e-01
2.80000e+02 8.16348e-01 5.85722e-01
2.80250e+02 8.23023e-01 6.06975e-01
2.80500e+02 8.31920e-01 6.35323e-01
2.80750e+02 8.42914e-01 6.69742e-01
2.81000e+02 8.56410e-01 7.09448e-01
2.81250e+02 8.72468e-01 7.56012e-01
2.81500e+02 8.90866e-01 8.10050e-01
2.81750e+02 9.11626e-01 8.71884e-01
2.82000e+02 9.34786e-01 9.41461e-01
2.82250e+02 9.60510e-01 1.01690e+00
2.82500e+02 9.88864e-01 1.09975e+00
2.82750e+02 1.01970e+00 1.19213e+00
2.83000e+02 1.05323e+00 1.29056e+00
2.83250e+02 1.08937e+00 1.39450e+00
2.83500e+02 1.12711e+00 1.50616e+00
2.83750e+02 1.16590e+00 1.62198e+00
2.84000e+02 1.20570e+00 1.73718e+00
2.84250e+02 1.24554e+00 1.86086e+00
2.84500e+02 1.28390e+00 1.96115e+00
2.84750e+02 1.31863e+00 2.08235e+00
2.85000e+02 1.34843e+00 2.16111e+00
2.85250e+02 1.37010e+00 2.22579e+00
2.85500e+02 1.38488e+00 2.27224e+00
2.85750e+02 1.38611e+00 2.26380e+00
2.86000e+02 1.37383e+00 2.22407e+00
2.86250e+02 1.34803e+00 2.13863e+00
2.86500e+02 1.30603e+00 2.01139e+00
2.86750e+02 1.24458e+00 1.83800e+00
2.87000e+02 1.16548e+00 1.60732e+00
2.87250e+02 1.07238e+00 1.33339e+00
2.87500e+02 9.68615e-01 1.03156e+00
2.87750e+02 8.60761e-01 7.01454e-01
2.88000e+02 7.61289e-01 4.43919e-01
2.88250e+02 6.90209e-01 1.69802e-01
2.88500e+02 6.54005e-01 1.15072e-01
2.88750e+02 6.59945e-01 1.58671e-01
2.89000e+02 6.94644e-01 2.50023e-01
2.89250e+02 7.42349e-01 3.83843e-01
2.89500e+02 7.89696e-01 5.36220e-01
2.89750e+02 8.27458e-01 6.25727e-01
2.90000e+02 8.50760e-01 7.06450e-01
2.90250e+02 8.59430e-01 7.14209e-01
2.90500e+02 8.54204e-01 6.95914e-01
2.90750e+02 8.38040e-01 6.45865e-01
2.91000e+02 8.15133e-01 5.75022e-01
2.91250e+02 7.90620e-01 4.97749e-01
2.91500e+02 7.69005e-01 4.41756e-01
2.91750e+02 7.54858e-01 3.89683e-01
2.92000e+02 7.49287e-01 3.79498e-01
2.92250e+02 7.52980e-01 3.91708e-01
2.92500e+02 7.63567e-01 4.21715e-01
2.92750e+02 7.78151e-01 4.63627e-01
2.93000e+02 7.93462e-01 5.03516e-01
2.93250e+02 8.06826e-01 5.51138e-01
2.93500e+02 8.15520e-01 5.62545e-01
2.93750e+02 8.20668e-01 5.83436e-01
2.94000e+02 8.21656e-01 5.82035e-01
2.94250e+02 8.18672e-01 5.71278e-01
2.94500e+02 8.13258e-01 5.53309e-01
2.94750e+02 8.07256e-01 5.32289e-01
2.95000e+02 8.02319e-01 5.20465e-01
2.95250e+02 7.99694e-01 5.11686e-01
2.95500e+02 7.98995e-01 5.10656e-01
2.95750e+02 8.00609e-01 5.14862e-01
2.96000e+02 8.04756e-01 5.26550e-01
2.96250e+02 8.10818e-01 5.44928e-01
2.96500e+02 8.17733e-01 5.65967e-01
2.96750e+02 8.24611e-01 5.85243e-01
2.97000e+02 8.30822e-01 6.02631e-01
2.97250e+02 8.36899e-01 6.19130e-01
2.97500e+02 8.42112e-01 6.40393e-01
2.97750e+02 8.46755e-01 6.54314e-01
2.98000e+02 8.50110e-01 6.63096e-01
2.98250e+02 8.53349e-01 6.74419e-01
2.98500e+02 8.57370e-01 6.89931e-01
2.98750e+02 8.62635e-01 7.08631e-01
2.99000e+02 8.68981e-01 7.31384e-01
2.99250e+02 8.76548e-01 7.58997e-01
2.99500e+02 8.85835e-01 7.90692e-01
2.99750e+02 8.97343e-01 8.29567e-01
3.00000e+02 9.11311e-01 8.77779e-01
3.00250e+02 9.27565e-01 9.33779e-01
3.00500e+02 9.46139e-01 9.96043e-01
3.00750e+02 9.67469e-01 1.06575e+00
3.01000e+02 9.91522e-01 1.14661e+00
3.01250e+02 1.01809e+00 1.23773e+00
3.01500e+02 1.04761e+00 1.33550e+00
3.01750e+02 1.08024e+00 1.44137e+00
3.02000e+02 1.11551e+00 1.55835e+00
3.02250e+02 1.15307e+00 1.68507e+00
3.02500e+02 1.19311e+00 1.81723e+00
3.02750e+02 1.23562e+00 1.95192e+00
3.03000e+02 1.27966e+00 2.09342e+00
3.03250e+02 1.32370e+00 2.24412e+00
3.03500e+02 1.36756e+00 2.38172e+00
3.03750e+02 1.41081e+00 2.52501e+00
3.04000e+02 1.44913e+00 2.62579e+00
3.04250e+02 1.48197e+00 2.76000e+00
3.04500e+02 1.50850e+00 2.81757e+00
3.04750e+02 1.52558e+00 2.85690e+00
3.05000e+02 1.53054e+00 2.85104e+00
3.05250e+02 1.52203e+00 2.80948e+00
3.05500e+02 1.49861e+00 2.70580e+00
3.05750e+02 1.45842e+00 2.54359e+00
3.06000e+02 1.39912e+00 2.33962e+00
3.06250e+02 1.32110e+00 2.07806e+00
3.06500e+02 1.22734e+00 1.74914e+00
3.06750e+02 1.12100e+00 1.38542e+00
3.07000e+02 1.00803e+00 1.01338e+00
3.07250e+02 9.01119e-01 6.71831e-01
3.07500e+02 8.17501e-01 3.81472e-01
3.07750e+02 7.66691e-01 2.40921e-01
3.08000e+02 7.59511e-01 2.81438e-01
3.08250e+02 7.82674e-01 3.86752e-01
3.08500e+02 8.20491e-01 5.25199e-01
3.08750e+02 8.60599e-01 6.69352e-01
3.09000e+02 8.89461e-01 7.97378e-01
3.09250e+02 9.02778e-01 8.45250e-01
3.09500e+02 8.96389e-01 8.24919e-01
3.09750e+02 8.75112e-01 7.65576e-01
3.10000e+02 8.42703e-01 6.70202e-01
3.10250e+02 8.04142e-01 5.52952e-01
3.10500e+02 7.66986e-01 4.48122e-01
3.10750e+02 7.40637e-01 3.35984e-01
3.11000e+02 7.28670e-01 3.12302e-01
3.11250e+02 7.34996e-01 3.33423e-01
3.11500e+02 7.54162e-01 3.85074e-01
3.11750e+02 7.80625e-01 4.60560e-01
3.12000e+02 8.08428e-01 5.47028e-01
3.12250e+02 8.32340e-01 6.10680e-01
3.12500e+02 8.48516e-01 6.76975e-01
3.12750e+02 8.55553e-01 6.94666e-01
3.13000e+02 8.52209e-01 6.82970e-01
3.13250e+02 8.41162e-01 6.57247e-01
3.13500e+02 8.24828e-01 6.16932e-01
3.13750e+02 8.06194e-01 5.65369e-01
3.14000e+02 7.88571e-01 5.26704e-01
3.14250e+02 7.74991e-01 4.75784e-01
3.14500e+02 7.68145e-01 4.71679e-01
3.14750e+02 7.70186e-01 4.85133e-01
3.15000e+02 7.80086e-01 5.17210e-01
3.15250e+02 7.95915e-01 5.66532e-01
3.15500e+02 8.16606e-01 6.29422e-01
3.15750e+02 8.41627e-01 7.03197e-01
3.16000e+02 8.69530e-01 7.87360e-01
3.16250e+02 8.98706e-01 8.78438e-01
3.16500e+02 9.28794e-01 9.71984e-01
3.16750e+02 9.60419e-01 1.06685e+00
3.17000e+02 9.93788e-01 1.16727e+00
3.17250e+02 1.02830e+00 1.27834e+00
3.17500e+02 1.06415e+00 1.39517e+00
3.17750e+02 1.10250e+00 1.51356e+00
3.18000e+02 1.14318e+00 1.63900e+00
3.18250e+02 1.18550e+00 1.77388e+00
3.18500e+02 1.22930e+00 1.91555e+00
3.18750e+02 1.27459e+00 2.05555e+00
3.19000e+02 1.32030e+00 2.19749e+00
3.19250e+02 1.36391e+00 2.33629e+00
3.19500e+02 1.40390e+00 2.48373e+00
3.19750e+02 1.44135e+00 2.59108e+00
3.20000e+02 1.47170e+00 2.66205e+00
3.20250e+02 1.49323e+00 2.76530e+00
3.20500e+02 1.50095e+00 2.77205e+00
3.20750e+02 1.49539e+00 2.73518e+00
3.21000e+02 1.47565e+00 2.65658e+00
3.21250e+02 1.43773e+00 2.53515e+00
3.21500e+02 1.37902e+00 2.35127e+00
3.21750e+02 1.30007e+00 2.09065e+00
3.22000e+02 1.20230e+00 1.76796e+00
3.22250e+02 1.08722e+00 1.40775e+00
3.22500e+02 9.60972e-01 1.02636e+00
3.22750e+02 8.38390e-01 6.09836e-01
3.23000e+02 7.39968e-01 2.83429e-01
3.23250e+02 6.76759e-01 7.94598e-02
3.23500e+02 6.70171e-01 1.23788e-01
3.23750e+02 7.06945e-01 2.41476e-01
3.24000e+02 7.65690e-01 4.08718e-01
3.24250e+02 8.25040e-01 6.16204e-01
3.24500e+02 8.75094e-01 7.46224e-01
3.24750e+02 9.06869e-01 8.71363e-01
3.25000e+02 9.18313e-01 8.80331e-01
3.25250e+02 9.10353e-01 8.52714e-01
3.25500e+02 8.87989e-01 7.76067e-01
3.25750e+02 8.57090e-01 6.72722e-01
3.26000e+02 8.22040e-01 5.67127e-01
3.26250e+02 7.88689e-01 4.61176e-01
3.26500e+02 7.66835e-01 3.82669e-01
3.26750e+02 7.59736e-01 3.75943e-01
3.27000e+02 7.65079e-01 3.96166e-01
3.27250e+02 7.79510e-01 4.40811e-01
3.27500e+02 7.99531e-01 4.95982e-01
3.27750e+02 8.19261e-01 5.73209e-01
3.28000e+02 8.34196e-01 6.02917e-01
3.28250e+02 8.42879e-01 6.39318e-01
3.28500e+02 8.45426e-01 6.40190e-01
3.28750e+02 8.40598e-01 6.23793e-01
3.29000e+02 8.31139e-01 5.92597e-01
3.29250e+02 8.19868e-01 5.55250e-01
3.29500e+02 8.08688e-01 5.28964e-01
3.29750e+02 8.00407e-01 4.92563e-01
3.30000e+02 7.94844e-01 4.80366e-01
3.30250e+02 7.94770e-01 4.85611e-01
3.30500e+02 7.97728e-01 4.96414e-01
3.30750e+02 8.02612e-01 5.07007e-01
3.31000e+02 8.08866e-01 5.25551e-01
3.31250e+02 8.15151e-01 5.50305e-01
3.31500e+02 8.20334e-01 5.65623e-01
3.31750e+02 8.22185e-01 5.65092e-01
3.32000e+02 8.22668e-01 5.66246e-01
3.32250e+02 8.21905e-01 5.63996e-01
3.32500e+02 8.19687e-01 5.56313e-01
3.32750e+02 8.17032e-01 5.43381e-01
3.33000e+02 8.14718e-01 5.36284e-01
3.33250e+02 8.13945e-01 5.36642e-01
3.33500e+02 8.13712e-01 5.33942e-01
3.33750e+02 8.14320e-01 5.35670e-01
3.34000e+02 8.15745e-01 5.39806e-01
3.34250e+02 8.17710e-01 5.45021e-01
3.34500e+02 8.19662e-01 5.52286e-01
3.34750e+02 8.21147e-01 5.54529e-01
3.35000e+02 8.22375e-01 5.60494e-01
3.35250e+02 8.22792e-01 5.59634e-01
3.35500e+02 8.22477e-01 5.58136e-01
3.35750e+02 8.21739e-01 5.55709e-01
3.36000e+02 8.20916e-01 5.53821e-01
3.36250e+02 8.19873e-01 5.51634e-01
3.36500e+02 8.18858e-01 5.47119e-01
3.36750e+02 8.17918e-01 5.44588e-01
3.37000e+02 8.17506e-01 5.44488e-01
3.37250e+02 8.17366e-01 5.45276e-01
3.37500e+02 8.17232e-01 5.44524e-01
3.37750e+02 8.17171e-01 5.44803e-01
3.38000e+02 8.17154e-01 5.45567e-01
3.38250e+02 8.17163e-01 5.46250e-01
3.38500e+02 8.16971e-01 5.45839e-01
3.38750e+02 8.16571e-01 5.44365e-01
3.39000e+02 8.16170e-01 5.43999e-01
3.39250e+02 8.15778e-01 5.43232e-01
3.39500e+02 8.15328e-01 5.42328e-01
3.39750e+02 8.14868e-01 5.40677e-01
3.40000e+02 8.14542e-01 5.40387e-01
3.40250e+02 8.14329e-01 5.39765e-01
3.40500e+02 8.14218e-01 5.39709e-01
3.40750e+02 8.14245e-01 5.39955e-01
3.41000e+02 8.14351e-01 5.40375e-01
3.41250e+02 8.14525e-01 5.40702e-01
3.41500e+02 8.14770e-01 5.41350e-01
3.41750e+02 8.15072e-01 5.42250e-01
3.42000e+02 8.15433e-01 5.43344e-01
3.42250e+02 8.15745e-01 5.43761e-01
3.42500e+02 8.16079e-01 5.44434e-01
3.42750e+02 8.16463e-01 5.45329e-01
3.43000e+02 8.16893e-01 5.46344e-01
3.43250e+02 8.17320e-01 5.47063e-01
3.43500e+02 8.17778e-01 5.47989e-01
3.43750e+02 8.18317e-01 5.49124e-01
3.44000e+02 8.18922e-01 5.50513e-01
3.44250e+02 8.19558e-01 5.51832e-01
3.44500e+02 8.20201e-01 5.53091e-01
3.44750e+02 8.20882e-01 5.54562e-01
3.45000e+02 8.21605e-01 5.56206e-01
3.45250e+02 8.22356e-01 5.57827e-01
3.45500e+02 8.23081e-01 5.59324e-01
3.45750e+02 8.23789e-01 5.60820e-01
3.46000e+02 8.24504e-01 5.62379e-01
3.46250e+02 8.25209e-01 5.64043e-01
3.46500e+02 8.25895e-01 5.65430e-01
3.46750e+02 8.26542e-01 5.66760e-01
3.47000e+02 8.27169e-01 5.68140e-01
3.47250e+02 8.27783e-01 5.69599e-01
3.47500e+02 8.28377e-01 5.71154e-01
3.47750e+02 8.28916e-01 5.72364e-01
3.48000e+02 8.29434e-01 5.73752e-01
3.48250e+02 8.29903e-01 5.75053e-01
3.48500e+02 8.30321e-01 5.76254e-01
3.48750e+02 8.30710e-01 5.77482e-01
3.49000e+02 8.31051e-01 5.78963e-01
3.49250e+02 8.31338e-01 5.80179e-01
3.49500e+02 8.31590e-01 5.81136e-01
3.49750e+02 8.31809e-01 5.82533e-01
3.50000e+02 8.32006e-01 5.84066e-01
3.50250e+02 8.32209e-01 5.85582e-01
3.50500e+02 8.32426e-01 5.87251e-01
3.50750e+02 8.32653e-01 5.89141e-01
3.51000e+02 8.32964e-01 5.91259e-01
3.51250e+02 8.33365e-01 5.93925e-01
3.51500e+02 8.33823e-01 5.97358e-01
3.51750e+02 8.34405e-01 6.01071e-01
3.52000e+02 8.35196e-01 6.05049e-01
3.52250e+02 8.36162e-01 6.10114e-01
3.52500e+02 8.37288e-01 6.16432e-01
3.52750e+02 8.38685e-01 6.23526e-01
3.53000e+02 8.40410e-01 6.31626e-01
3.53250e+02 8.42431e-01 6.41195e-01
3.53500e+02 8.44804e-01 6.52078e-01
3.53750e+02 8.47602e-01 6.64598e-01
3.54000e+02 8.50795e-01 6.79527e-01
3.54250e+02 8.54435e-01 6.96451e-01
3.54500e+02 8.58696e-01 7.14908e-01
3.54750e+02 8.63585e-01 7.36156e-01
3.55000e+02 8.69017e-01 7.61090e-01
3.55250e+02 8.75148e-01 7.88916e-01
3.55500e+02 8.82169e-01 8.19794e-01
3.55750e+02 8.90045e-01 8.55214e-01
3.56000e+02 8.98814e-01 8.95282e-01
3.56250e+02 9.08716e-01 9.39680e-01
3.56500e+02 9.19832e-01 9.90039e-01
3.56750e+02 9.32164e-01 1.04738e+00
3.57000e+02 9.46025e-01 1.11062e+00
3.57250e+02 9.61680e-01 1.18095e+00
3.57500e+02 9.79041e-01 1.26124e+00
3.57750e+02 9.98297e-01 1.35103e+00
3.58000e+02 1.01999e+00 1.44943e+00
3.58250e+02 1.04423e+00 1.55988e+00
3.58500e+02 1.07090e+00 1.68449e+00
3.58750e+02 1.10054e+00 1.82093e+00
3.59000e+02 1.13365e+00 1.97071e+00
3.59250e+02 1.17004e+00 2.13825e+00
3.59500e+02 1.20981e+00 2.32310e+00
3.59750e+02 1.25365e+00 2.52197e+00
3.60000e+02 1.30166e+00 2.73918e+00
3.60250e+02 1.35323e+00 2.97870e+00
3.60500e+02 1.40875e+00 3.23297e+00
3.60750e+02 1.46874e+00 3.50139e+00
3.61000e+02 1.53206e+00 3.79016e+00
3.61250e+02 1.59788e+00 4.09595e+00
3.61500e+02 1.66649e+00 4.40815e+00
3.61750e+02 1.73753e+00 4.71681e+00
3.62000e+02 1.80817e+00 5.04466e+00
3.62250e+02 1.87599e+00 5.37689e+00
3.62500e+02 1.94182e+00 5.65844e+00
3.62750e+02 2.00222e+00 5.90900e+00
3.63000e+02 2.05140e+00 6.18285e+00
3.63250e+02 2.08727e+00 6.38243e+00
3.63500e+02 2.10990e+00 6.38575e+00
3.63750e+02 2.10977e+00 6.38825e+00
3.64000e+02 2.07877e+00 6.30424e+00
3.64250e+02 2.02279e+00 5.99769e+00
3.64500e+02 1.93813e+00 5.53243e+00
3.64750e+02 1.80398e+00 4.99489e+00
3.65000e+02 1.62329e+00 4.22991e+00
3.65250e+02 1.41090e+00 3.21852e+00
3.65500e+02 1.16738e+00 2.01087e+00
3.65750e+02 9.05204e-01 1.05577e+00
3.66000e+02 6.87897e-01 -2.96797e-01
3.66250e+02 6.25033e-01 -1.94115e-01
3.66500e+02 7.00673e-01 2.15873e-01
3.66750e+02 8.41288e-01 7.08681e-01
3.67000e+02 9.53656e-01 1.33341e+00
3.67250e+02 9.90894e-01 1.40002e+00
3.67500e+02 9.69749e-01 1.23780e+00
3.67750e+02 9.06554e-01 9.27521e-01
3.68000e+02 8.14508e-01 6.05322e-01
3.68250e+02 7.36162e-01 1.28106e-01
3.68500e+02 7.09954e-01 1.49215e-01
3.68750e+02 7.37561e-01 2.97309e-01
3.69000e+02 7.92144e-01 5.00367e-01
3.69250e+02 8.41009e-01 7.63734e-01
3.69500e+02 8.62944e-01 8.13146e-01
3.69750e+02 8.51927e-01 7.54895e-01
3.70000e+02 8.22486e-01 6.13020e-01
3.70250e+02 7.86720e-01 4.54520e-01
3.70500e+02 7.58562e-01 3.22363e-01
3.70750e+02 7.55858e-01 3.52694e-01
3.71000e+02 7.72216e-01 4.27270e-01
3.71250e+02 7.97089e-01 5.20622e-01
3.71500e+02 8.17523e-01 6.40684e-01
3.71750e+02 8.25698e-01 6.40407e-01
3.72000e+02 8.19715e-01 6.10279e-01
3.72250e+02 8.05746e-01 5.57822e-01
3.72500e+02 7.93055e-01 4.75503e-01
3.72750e+02 7.86266e-01 4.64813e-01
3.73000e+02 7.89847e-01 4.84961e-01
3.73250e+02 8.01248e-01 5.27064e-01
3.73500e+02 8.15250e-01 5.85184e-01
3.73750e+02 8.28150e-01 6.36371e-01
3.74000e+02 8.37377e-01 6.71551e-01
3.74250e+02 8.40250e-01 6.71383e-01
3.74500e+02 8.40902e-01 6.61447e-01
3.74750e+02 8.42515e-01 6.62209e-01
3.75000e+02 8.47698e-01 6.78373e-01
3.75250e+02 8.57765e-01 7.12505e-01
3.75500e+02 8.73144e-01 7.64167e-01
3.75750e+02 8.92640e-01 8.31997e-01
3.76000e+02 9.14408e-01 9.09193e-01
3.76250e+02 9.37373e-01 9.90158e-01
3.76500e+02 9.61038e-01 1.06940e+00
3.76750e+02 9.85395e-01 1.14697e+00
3.77000e+02 1.01023e+00 1.22943e+00
3.77250e+02 1.03700e+00 1.31675e+00
3.77500e+02 1.06734e+00 1.41079e+00
3.77750e+02 1.10146e+00 1.51829e+00
3.78000e+02 1.13896e+00 1.64389e+00
3.78250e+02 1.18028e+00 1.78243e+00
3.78500e+02 1.22570e+00 1.93136e+00
3.78750e+02 1.27400e+00 2.08874e+00
3.79000e+02 1.32357e+00 2.25391e+00
3.79250e+02 1.37268e+00 2.43135e+00
3.79500e+02 1.42049e+00 2.57735e+00
3.79750e+02 1.46533e+00 2.73594e+00
3.80000e+02 1.50307e+00 2.85556e+00
3.80250e+02 1.53171e+00 2.96675e+00
3.80500e+02 1.55076e+00 3.01285e+00
3.80750e+02 1.55626e+00 3.00702e+00
3.81000e+02 1.54481e+00 2.96802e+00
3.81250e+02 1.51485e+00 2.86453e+00
3.81500e+02 1.46646e+00 2.68287e+00
3.81750e+02 1.39732e+00 2.43816e+00
3.82000e+02 1.30461e+00 2.13779e+00
3.82250e+02 1.19123e+00 1.76552e+00
3.82500e+02 1.06491e+00 1.33808e+00
3.82750e+02 9.34084e-01 8.56597e-01
3.83000e+02 8.12213e-01 5.28952e-01
3.83250e+02 7.22897e-01 1.23474e-01
3.83500e+02 6.92002e-01 1.16006e-01
3.83750e+02 7.12931e-01 2.08408e-01
3.84000e+02 7.67743e-01 3.87296e-01
3.84250e+02 8.36093e-01 6.00152e-01
3.84500e+02 8.98691e-01 8.01201e-01
3.84750e+02 9.44280e-01 9.64932e-01
3.85000e+02 9.68256e-01 1.03737e+00
3.85250e+02 9.69835e-01 1.01526e+00
3.85500e+02 9.53308e-01 9.54632e-01
3.85750e+02 9.22216e-01 8.60092e-01
3.86000e+02 8.82197e-01 7.34396e-01
3.86250e+02 8.40310e-01 5.87382e-01
3.86500e+02 8.04543e-01 4.73839e-01
3.86750e+02 7.82959e-01 3.93923e-01
3.87000e+02 7.79605e-01 4.04745e-01
3.87250e+02 7.90400e-01 4.43729e-01
3.87500e+02 8.11219e-01 5.05899e-01
3.87750e+02 8.36995e-01 5.83201e-01
3.88000e+02 8.61485e-01 6.68470e-01
3.88250e+02 8.80480e-01 7.31668e-01
3.88500e+02 8.89995e-01 7.53775e-01
3.88750e+02 8.90860e-01 7.45146e-01
3.89000e+02 8.85730e-01 7.24614e-01
3.89250e+02 8.75742e-01 6.94194e-01
3.89500e+02 8.62973e-01 6.51153e-01
3.89750e+02 8.50486e-01 6.03438e-01
3.90000e+02 8.40853e-01 5.63941e-01
3.90250e+02 8.37930e-01 5.62968e-01
3.90500e+02 8.40153e-01 5.72385e-01
3.90750e+02 8.45641e-01 5.90188e-01
3.91000e+02 8.53549e-01 6.11025e-01
3.91250e+02 8.62390e-01 6.38832e-01
3.91500e+02 8.70155e-01 6.70241e-01
3.91750e+02 8.75753e-01 6.89182e-01
3.92000e+02 8.76846e-01 6.85977e-01
3.92250e+02 8.74858e-01 6.78303e-01
3.92500e+02 8.70854e-01 6.68074e-01
3.92750e+02 8.65217e-01 6.53480e-01
3.93000e+02 8.58608e-01 6.32764e-01
3.93250e+02 8.51906e-01 6.13565e-01
3.93500e+02 8.46242e-01 5.90825e-01
3.93750e+02 8.43295e-01 5.89870e-01
3.94000e+02 8.42401e-01 5.90104e-01
3.94250e+02 8.42680e-01 5.93565e-01
3.94500e+02 8.43474e-01 5.95880e-01
3.94750e+02 8.45177e-01 6.01609e-01
3.95000e+02 8.47037e-01 6.14208e-01
3.95250e+02 8.48333e-01 6.17911e-01
3.95500e+02 8.48224e-01 6.14815e-01
3.95750e+02 8.47654e-01 6.13134e-01
3.96000e+02 8.46868e-01 6.12270e-01
3.96250e+02 8.46064e-01 6.09248e-01
3.96500e+02 8.45245e-01 6.06716e-01
3.96750e+02 8.44550e-01 6.01935e-01
3.97000e+02 8.44766e-01 6.03118e-01
3.97250e+02 8.45954e-01 6.06268e-01
3.97500e+02 8.47798e-01 6.11339e-01
3.97750e+02 8.50044e-01 6.16190e-01
3.98000e+02 8.52639e-01 6.21407e-01
3.98250e+02 8.55536e-01 6.28968e-01
3.98500e+02 8.58716e-01 6.37070e-01
3.98750e+02 8.61804e-01 6.46811e-01
3.99000e+02 8.64227e-01 6.49812e-01
3.99250e+02 8.66125e-01 6.53054e-01
3.99500e+02 8.68096e-01 6.56765e-01
3.99750e+02 8.69993e-01 6.63420e-01
4.00000e+02 8.71402e-01 6.64365e-01
4.00250e+02 8.72407e-01 6.64192e-01
4.00500e+02 8.73446e-01 6.65720e-01
4.00750e+02 8.74768e-01 6.68585e-01
4.01000e+02 8.76058e-01 6.73958e-01
4.01250e+02 8.77032e-01 6.73873e-01
4.01500e+02 8.77527e-01 6.74415e-01
4.01750e+02 8.78053e-01 6.75043e-01
4.02000e+02 8.78503e-01 6.78118e-01
4.02250e+02 8.78505e-01 6.77240e-01
4.02500e+02 8.77977e-01 6.75881e-01
4.02750e+02 8.77026e-01 6.72686e-01
4.03000e+02 8.75913e-01 6.70692e-01
4.03250e+02 8.74555e-01 6.68212e-01
4.03500e+02 8.72968e-01 6.64322e-01
4.03750e+02 8.71032e-01 6.59933e-01
4.04000e+02 8.69053e-01 6.53592e-01
4.04250e+02 8.67277e-01 6.51274e-01
4.04500e+02 8.65821e-01 6.48650e-01
4.04750e+02 8.64234e-01 6.45849e-01
4.05000e+02 8.62705e-01 6.39953e-01
4.05250e+02 8.61642e-01 6.39686e-01
4.05500e+02 8.60985e-01 6.39043e-01
4.05750e+02 8.60499e-01 6.38515e-01
4.06000e+02 8.60099e-01 6.37102e-01
4.06250e+02 8.60095e-01 6.37977e-01
4.06500e+02 8.60407e-01 6.39310e-01
4.06750e+02 8.61044e-01 6.41402e-01
4.07000e+02 8.61789e-01 6.42837e-01
4.07250e+02 8.62767e-01 6.44689e-01
4.07500e+02 8.64066e-01 6.47864e-01
4.07750e+02 8.65731e-01 6.52059e-01
4.08000e+02 8.67600e-01 6.56660e-01
4.08250e+02 8.69562e-01 6.61128e-01
4.08500e+02 8.71575e-01 6.64942e-01
4.08750e+02 8.73694e-01 6.69710e-01
4.09000e+02 8.75957e-01 6.74869e-01
4.09250e+02 8.78269e-01 6.80669e-01
4.09500e+02 8.80405e-01 6.85403e-01
4.09750e+02 8.82338e-01 6.88671e-01
4.10000e+02 8.84187e-01 6.93093e-01
4.10250e+02 8.85865e-01 6.97020e-01
4.10500e+02 8.87367e-01 7.00699e-01
4.10750e+02 8.88383e-01 7.01913e-01
4.11000e+02 8.89188e-01 7.02750e-01
4.11250e+02 8.89781e-01 7.05013e-01
4.11500e+02 8.90186e-01 7.05411e-01
4.11750e+02 8.90202e-01 7.05013e-01
4.12000e+02 8.89918e-01 7.03288e-01
4.12250e+02 8.89485e-01 7.02569e-01
4.12500e+02 8.88921e-01 7.01535e-01
4.12750e+02 8.88172e-01 6.99748e-01
4.13000e+02 8.87153e-01 6.97467e-01
4.13250e+02 8.85975e-01 6.94306e-01
4.13500e+02 8.84742e-01 6.91443e-01
4.13750e+02 8.83524e-01 6.89310e-01
4.14000e+02 8.82341e-01 6.86575e-01
4.14250e+02 8.81112e-01 6.84131e-01
4.14500e+02 8.79944e-01 6.80574e-01
4.14750e+02 8.79037e-01 6.79561e-01
4.15000e+02 8.78327e-01 6.78375e-01
4.15250e+02 8.77807e-01 6.77366e-01
4.15500e+02 8.77397e-01 6.76315e-01
4.15750e+02 8.77313e-01 6.76719e-01
4.16000e+02 8.77506e-01 6.77721e-01
4.16250e+02 8.77937e-01 6.79060e-01
4.16500e+02 8.78551e-01 6.80521e-01
4.16750e+02 8.79380e-01 6.82374e-01
4.17000e+02 8.80483e-01 6.85132e-01
4.17250e+02 8.81833e-01 6.88628e-01
4.17500e+02 8.83345e-01 6.92349e-01
4.17750e+02 8.84931e-01 6.96008e-01
4.18000e+02 8.86571e-01 6.99567e-01
4.18250e+02 8.88304e-01 7.03541e-01
4.18500e+02 8.90085e-01 7.07756e-01
4.18750e+02 8.91867e-01 7.12284e-01
4.19000e+02 8.93524e-01 7.15366e-01
4.19250e+02 8.95068e-01 7.19035e-01
4.19500e+02 8.96528e-01 7.22201e-01
4.19750e+02 8.97878e-01 7.25847e-01
4.20000e+02 8.98932e-01 7.27477e-01
4.20250e+02 8.99751e-01 7.29460e-01
4.20500e+02 9.00387e-01 7.30127e-01
4.20750e+02 9.00831e-01 7.31831e-01
4.21000e+02 9.01096e-01 7.32075e-01
4.21250e+02 9.01063e-01 7.31571e-01
4.21500e+02 9.00846e-01 7.30646e-01
4.21750e+02 9.00501e-01 7.29883e-01
4.22000e+02 9.00051e-01 7.28798e-01
4.22250e+02 8.99498e-01 7.27514e-01
4.22500e+02 8.98830e-01 7.26038e-01
4.22750e+02 8.98113e-01 7.24212e-01
4.23000e+02 8.97364e-01 7.22376e-01
4.23250e+02 8.96692e-01 7.21180e-01
4.23500e+02 8.96098e-01 7.20016e-01
4.23750e+02 8.95504e-01 7.18937e-01
4.24000e+02 8.94990e-01 7.17057e-01
4.24250e+02 8.94654e-01 7.16758e-01
4.24500e+02 8.94525e-01 7.17057e-01
4.24750e+02 8.94563e-01 7.17580e-01
4.25000e+02 8.94691e-01 7.17873e-01
4.25250e+02 8.94950e-01 7.18477e-01
4.25500e+02 8.95423e-01 7.19791e-01
4.25750e+02 8.96100e-01 7.21759e-01
4.26000e+02 8.96917e-01 7.23868e-01
4.26250e+02 8.97842e-01 7.26046e-01
4.26500e+02 8.98875e-01 7.28582e-01
4.26750e+02 9.00010e-01 7.31354e-01
4.27000e+02 9.01219e-01 7.34138e-01
4.27250e+02 9.02466e-01 7.37104e-01
4.27500e+02 9.03738e-01 7.40160e-01
4.27750e+02 9.05011e-01 7.43307e-01
4.28000e+02 9.06198e-01 7.45867e-01
4.28250e+02 9.07313e-01 7.48558e-01
4.28500e+02 9.08335e-01 7.50946e-01
4.28750e+02 9.09219e-01 7.52750e-01
4.29000e+02 9.10000e-01 7.55204e-01
4.29250e+02 9.10571e-01 7.56114e-01
4.29500e+02 9.10921e-01 7.56327e-01
4.29750e+02 9.11238e-01 7.57635e-01
4.30000e+02 9.11383e-01 7.57483e-01
4.30250e+02 9.11345e-01 7.57048e-01
4.30500e+02 9.11272e-01 7.56969e-01
4.30750e+02 9.11131e-01 7.56761e-01
4.31000e+02 9.10877e-01 7.55798e-01
4.31250e+02 9.10586e-01 7.55196e-01
4.31500e+02 9.10306e-01 7.54785e-01
4.31750e+02 9.10005e-01 7.54044e-01
4.32000e+02 9.09667e-01 7.52939e-01
4.32250e+02 9.09409e-01 7.52841e-01
4.32500e+02 9.09220e-01 7.52247e-01
4.32750e+02 9.09029e-01 7.51888e-01
4.33000e+02 9.08977e-01 7.52123e-01
4.33250e+02 9.08998e-01 7.52296e-01
4.33500e+02 9.09090e-01 7.52575e-01
4.33750e+02 9.09293e-01 7.53242e-01
4.34000e+02 9.09606e-01 7.54237e-01
4.34250e+02 9.10001e-01 7.55273e-01
4.34500e+02 9.10477e-01 7.56468e-01
4.34750e+02 9.11048e-01 7.58036e-01
4.35000e+02 9.11698e-01 7.59727e-01
4.35250e+02 9.12402e-01 7.61435e-01
4.35500e+02 9.13152e-01 7.63320e-01
4.35750e+02 9.13950e-01 7.65405e-01
4.36000e+02 9.14772e-01 7.67439e-01
4.36250e+02 9.15578e-01 7.69331e-01
4.36500e+02 9.16388e-01 7.71410e-01
4.36750e+02 9.17160e-01 7.73247e-01
4.37000e+02 9.17884e-01 7.74887e-01
4.37250e+02 9.18573e-01 7.76745e-01
4.37500e+02 9.19192e-01 7.78190e-01
4.37750e+02 9.19722e-01 7.79230e-01
4.38000e+02 9.20218e-01 7.80735e-01
4.38250e+02 9.20627e-01 7.81582e-01
4.38500e+02 9.20941e-01 7.82038e-01
4.38750e+02 9.21242e-01 7.83157e-01
4.39000e+02 9.21471e-01 7.83561e-01
4.39250e+02 9.21617e-01 7.83647e-01
4.39500e+02 9.21775e-01 7.84415e-01
4.39750e+02 9.21889e-01 7.84522e-01
4.40000e+02 9.21949e-01 7.84512e-01
4.40250e+02 9.22048e-01 7.85015e-01
4.40500e+02 9.22141e-01 7.85246e-01
4.40750e+02 9.22226e-01 7.85323e-01
4.41000e+02 9.22343e-01 7.85846e-01
4.41250e+02 9.22506e-01 7.86320e-01
4.41500e+02 9.22676e-01 7.86811e-01
4.41750e+02 9.22869e-01 7.87321e-01
4.42000e+02 9.23113e-01 7.88150e-01
4.42250e+02 9.23372e-01 7.88833e-01
4.42500e+02 9.23649e-01 7.89513e-01
4.42750e+02 9.23954e-01 7.90411e-01
4.43000e+02 9.24301e-01 7.91333e-01
4.43250e+02 9.24665e-01 7.92335e-01
4.43500e+02 9.25044e-01 7.93405e-01
4.43750e+02 9.25451e-01 7.94566e-01
4.44000e+02 9.25844e-01 7.95578e-01
4.44250e+02 9.26239e-01 7.96565e-01
4.44500e+02 9.26644e-01 7.97690e-01
4.44750e+02 9.27060e-01 7.98858e-01
4.45000e+02 9.27476e-01 8.00080e-01
4.45250e+02 9.27862e-01 8.01049e-01
4.45500e+02 9.28229e-01 8.02003e-01
4.45750e+02 9.28597e-01 8.03071e-01
4.46000e+02 9.28945e-01 8.03916e-01
4.46250e+02 9.29294e-01 8.05073e-01
4.46500e+02 9.29628e-01 8.05978e-01
4.46750e+02 9.29929e-01 8.06735e-01
4.47000e+02 9.30240e-01 8.07869e-01
4.47250e+02 9.30530e-01 8.08636e-01
4.47500e+02 9.30787e-01 8.09274e-01
4.47750e+02 9.31098e-01 8.10624e-01
4.48000e+02 9.31369e-01 8.11301e-01
4.48250e+02 9.31605e-01 8.11794e-01
4.48500e+02 9.31916e-01 8.13285e-01
4.48750e+02 9.32208e-01 8.14134e-01
4.49000e+02 9.32459e-01 8.14627e-01
4.49250e+02 9.32774e-01 8.16179e-01
4.49500e+02 9.33099e-01 8.17244e-01
4.49750e+02 9.33380e-01 8.17904e-01
4.50000e+02 9.33699e-01 8.19373e-01
4.50250e+02 9.34059e-01 8.20692e-01
4.50500e+02 9.34385e-01 8.21697e-01
4.50750e+02 9.34721e-01 8.23048e-01
4.51000e+02 9.35112e-01 8.24596e-01
4.51250e+02 9.35484e-01 8.25951e-01
4.51500e+02 9.35863e-01 8.27381e-01
4.51750e+02 9.36262e-01 8.29003e-01
4.52000e+02 9.36678e-01 8.30665e-01
4.52250e+02 9.37090e-01 8.32297e-01
4.52500e+02 9.37509e-01 8.34014e-01
4.52750e+02 9.37947e-01 8.35875e-01
4.53000e+02 9.38399e-01 8.37832e-01
4.53250e+02 9.38859e-01 8.39838e-01
4.53500e+02 9.39328e-01 8.41922e-01
4.53750e+02 9.39813e-01 8.44136e-01
4.54000e+02 9.40316e-01 8.46469e-01
4.54250e+02 9.40832e-01 8.48887e-01
4.54500e+02 9.41363e-01 8.51414e-01
4.54750e+02 9.41915e-01 8.54099e-01
4.55000e+02 9.42491e-01 8.56947e-01
4.55250e+02 9.43088e-01 8.59938e-01
4.55500e+02 9.43708e-01 8.63091e-01
4.55750e+02 9.44355e-01 8.66441e-01
4.56000e+02 9.45032e-01 8.69998e-01
4.56250e+02 9.45738e-01 8.73764e-01
4.56500e+02 9.46477e-01 8.77756e-01
4.56750e+02 9.47252e-01 8.81998e-01
4.57000e+02 9.48067e-01 8.86506e-01
4.57250e+02 9.48923e-01 8.91289e-01
4.57500e+02 9.49825e-01 8.96372e-01
4.57750e+02 9.50775e-01 9.01783e-01
4.58000e+02 9.51777e-01 9.07546e-01
4.58250e+02 9.52832e-01 9.13679e-01
4.58500e+02 9.53944e-01 9.20207e-01
4.58750e+02 9.55116e-01 9.27163e-01
4.59000e+02 9.56355e-01 9.34579e-01
4.59250e+02 9.57663e-01 9.42483e-01
4.59500e+02 9.59046e-01 9.50908e-01
4.59750e+02 9.60509e-01 9.59892e-01
4.60000e+02 9.62058e-01 9.69478e-01
4.60250e+02 9.63700e-01 9.79706e-01
4.60500e+02 9.65441e-01 9.90620e-01
4.60750e+02 9.67288e-01 1.00227e+00
4.61000e+02 9.69250e-01 1.01471e+00
4.61250e+02 9.71333e-01 1.02799e+00
4.61500e+02 9.73546e-01 1.04218e+00
4.61750e+02 9.75898e-01 1.05734e+00
4.62000e+02 9.78399e-01 1.07353e+00
4.62250e+02 9.81059e-01 1.09084e+00
4.62500e+02 9.83891e-01 1.10934e+00
4.62750e+02 9.86907e-01 1.12911e+00
4.63000e+02 9.90120e-01 1.15025e+00
4.63250e+02 9.93544e-01 1.17284e+00
4.63500e+02 9.97194e-01 1.19699e+00
4.63750e+02 1.00109e+00 1.22280e+00
4.64000e+02 1.00523e+00 1.25039e+00
4.64250e+02 1.00966e+00 1.27988e+00
4.64500e+02 1.01437e+00 1.31141e+00
4.64750e+02 1.01940e+00 1.34511e+00
4.65000e+02 1.02476e+00 1.38112e+00
4.65250e+02 1.03047e+00 1.41961e+00
4.65500e+02 1.03656e+00 1.46075e+00
4.65750e+02 1.04306e+00 1.50469e+00
4.66000e+02 1.04999e+00 1.55164e+00
4.66250e+02 1.05738e+00 1.60179e+00
4.66500e+02 1.06526e+00 1.65535e+00
4.66750e+02 1.07366e+00 1.71255e+00
4.67000e+02 1.08262e+00 1.77364e+00
4.67250e+02 1.09217e+00 1.83885e+00
4.67500e+02 1.10235e+00 1.90847e+00
4.67750e+02 1.11320e+00 1.98278e+00
4.68000e+02 1.12476e+00 2.06208e+00
4.68250e+02 1.13708e+00 2.14668e+00
4.68500e+02 1.15021e+00 2.23693e+00
4.68750e+02 1.16419e+00 2.33318e+00
4.69000e+02 1.17909e+00 2.43582e+00
4.69250e+02 1.19495e+00 2.54524e+00
4.69500e+02 1.21185e+00 2.66184e+00
4.69750e+02 1.22983e+00 2.78610e+00
4.70000e+02 1.24898e+00 2.91846e+00
4.70250e+02 1.26935e+00 3.05940e+00
4.70500e+02 1.29101e+00 3.20947e+00
4.70750e+02 1.31405e+00 3.36919e+00
4.71000e+02 1.33855e+00 3.53908e+00
4.71250e+02 1.36458e+00 3.71979e+00
4.71500e+02 1.39223e+00 3.91189e+00
4.71750e+02 1.42160e+00 4.11596e+00
4.72000e+02 1.45277e+00 4.33277e+00
4.72250e+02 1.48583e+00 4.56293e+00
4.72500e+02 1.52090e+00 4.80701e+00
4.72750e+02 1.55805e+00 5.06593e+00
4.73000e+02 1.59739e+00 5.34034e+00
4.73250e+02 1.63904e+00 5.63070e+00
4.73500e+02 1.68308e+00 5.93807e+00
4.73750e+02 1.72959e+00 6.26315e+00
4.74000e+02 1.77871e+00 6.60607e+00
4.74250e+02 1.83052e+00 6.96800e+00
4.74500e+02 1.88504e+00 7.34976e+00
4.74750e+02 1.94239e+00 7.75073e+00
4.75000e+02 2.00268e+00 8.17191e+00
4.75250e+02 2.06579e+00 8.61448e+00
4.75500e+02 2.13177e+00 9.07655e+00
4.75750e+02 2.20074e+00 9.55781e+00
4.76000e+02 2.27237e+00 1.00606e+01
4.76250e+02 2.34647e+00 1.05807e+01
4.76500e+02 2.42317e+00 1.11148e+01
4.76750e+02 2.50181e+00 1.16656e+01
4.77000e+02 2.58166e+00 1.22279e+01
4.77250e+02 2.66258e+00 1.27938e+01
4.77500e+02 2.74376e+00 1.33536e+01
4.77750e+02 2.82253e+00 1.39270e+01
4.78000e+02 2.89887e+00 1.44603e+01
4.78250e+02 2.97089e+00 1.49280e+01
4.78500e+02 3.03376e+00 1.54239e+01
4.78750e+02 3.08391e+00 1.58500e+01
4.79000e+02 3.12280e+00 1.59401e+01
4.79250e+02 3.13250e+00 1.61314e+01
4.79500e+02 3.11335e+00 1.59681e+01
4.79750e+02 3.07686e+00 1.55040e+01
4.80000e+02 2.99270e+00 1.49296e+01
4.80250e+02 2.84077e+00 1.40414e+01
4.80500e+02 2.64334e+00 1.24398e+01
4.80750e+02 2.39002e+00 1.03778e+01
4.81000e+02 2.01773e+00 8.25767e+00
4.81250e+02 1.58989e+00 5.07142e+00
4.81500e+02 1.18323e+00 1.41513e+00
4.81750e+02 8.23525e-01 -4.53314e-01
4.82000e+02 8.69709e-01 2.12618e-01
4.82250e+02 1.06880e+00 2.07364e+00
4.82500e+02 1.23088e+00 2.70777e+00
4.82750e+02 1.23608e+00 2.45468e+00
4.83000e+02 1.11953e+00 1.82868e+00
4.83250e+02 9.80643e-01 4.34512e-01
4.83500e+02 8.97154e-01 3.62597e-01
4.83750e+02 9.49538e-01 7.23883e-01
4.84000e+02 1.04643e+00 1.49486e+00
4.84250e+02 1.09496e+00 1.68160e+00
4.84500e+02 1.06844e+00 1.42024e+00
4.84750e+02 1.00989e+00 9.26861e-01
4.85000e+02 9.50744e-01 6.02445e-01
4.85250e+02 9.58645e-01 7.55262e-01
4.85500e+02 9.97996e-01 1.06507e+00
4.85750e+02 1.03873e+00 1.32831e+00
4.86000e+02 1.03931e+00 1.22398e+00
4.86250e+02 1.01331e+00 1.05992e+00
4.86500e+02 9.80073e-01 7.95289e-01
4.86750e+02 9.73395e-01 8.48147e-01
4.87000e+02 9.90436e-01 9.53283e-01
4.87250e+02 1.01359e+00 1.13984e+00
4.87500e+02 1.02132e+00 1.13018e+00
4.87750e+02 1.01033e+00 1.06364e+00
4.88000e+02 9.94432e-01 9.23155e-01
4.88250e+02 9.85726e-01 9.06271e-01
4.88500e+02 9.91748e-01 9.49692e-01
4.88750e+02 1.00273e+00 1.04342e+00
4.89000e+02 1.01027e+00 1.07420e+00
4.89250e+02 1.00735e+00 1.04430e+00
4.89500e+02 1.00007e+00 9.84650e-01
4.89750e+02 9.93275e-01 9.46282e-01
4.90000e+02 9.94174e-01 9.66125e-01
4.90250e+02 9.99003e-01 1.00213e+00
4.90500e+02 1.00448e+00 1.03931e+00
4.90750e+02 1.00478e+00 1.02703e+00
4.91000e+02 1.00153e+00 1.00660e+00
4.91250e+02 9.97367e-01 9.73748e-01
4.91500e+02 9.96345e-01 9.78859e-01
4.91750e+02 9.98501e-01 9.91520e-01
4.92000e+02 1.00145e+00 1.01627e+00
4.92250e+02 1.00271e+00 1.01704e+00
4.92500e+02 1.00144e+00 1.00873e+00
4.92750e+02 9.99398e-01 9.91274e-01
4.93000e+02 9.98109e-01 9.86900e-01
4.93250e+02 9.98736e-01 9.92429e-01
4.93500e+02 1.00012e+00 1.00375e+00
4.93750e+02 1.00131e+00 1.01001e+00
4.94000e+02 1.00109e+00 1.00629e+00
4.94250e+02 1.00017e+00 9.99542e-01
4.94500e+02 9.99144e-01 9.92743e-01
4.94750e+02 9.99100e-01 9.95010e-01
4.95000e+02 9.99726e-01 9.98753e-01
4.95250e+02 1.00052e+00 1.00485e+00
4.95500e+02 1.00071e+00 1.00411e+00
4.95750e+02 1.00029e+00 1.00188e+00
4.96000e+02 9.99725e-01 9.97153e-01
4.96250e+02 9.99478e-01 9.96607e-01
4.96500e+02 9.99729e-01 9.98115e-01
4.96750e+02 1.00011e+00 1.00128e+00
4.97000e+02 1.00036e+00 1.00280e+00
4.97250e+02 1.00023e+00 1.00165e+00
4.97500e+02 9.99991e-01 9.99798e-01
4.97750e+02 9.99777e-01 9.97700e-01
4.98000e+02 9.99808e-01 9.98553e-01
4.98250e+02 9.99967e-01 9.99783e-01
4.98500e+02 1.00010e+00 1.00166e+00
4.98750e+02 1.00014e+00 1.00142e+00
4.99000e+02 1.00006e+00 1.00029e+00
4.99250e+02 1.00000e+00 9.98669e-01
4.99500e+02 9.99955e-01 9.98567e-01
4.99750e+02 9.99955e-01 9.98560e-01


==> fig/shkadov_jet.dat <==
3.51059e-01
-4.83891e-01
1.78078e-01


==> fig/shkadov_no_bs.dat <==
0.00000e+00 0.00000e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.60000e+02 0.00000e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
3.20000e+02 0.00000e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
4.80000e+02 1.00000e+00 -3.09700e+00 -2.89217e+00 -3.30183e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
6.40000e+02 1.00000e+00 -3.09700e+00 -2.89217e+00 -3.30183e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
8.00000e+02 2.00000e+00 -3.08380e+00 -2.82314e+00 -3.34445e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
9.60000e+02 2.00000e+00 -3.08380e+00 -2.82314e+00 -3.34445e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.12000e+03 2.00000e+00 -3.08380e+00 -2.82314e+00 -3.34445e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.28000e+03 3.00000e+00 -3.30380e+00 -3.16296e+00 -3.44464e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.44000e+03 3.00000e+00 -3.30380e+00 -3.16296e+00 -3.44464e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.60000e+03 4.00000e+00 -3.00889e+00 -2.90795e+00 -3.10984e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.76000e+03 4.00000e+00 -3.00889e+00 -2.90795e+00 -3.10984e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
1.92000e+03 4.00000e+00 -3.00889e+00 -2.90795e+00 -3.10984e+00 -3.18728e+00 -2.95317e+00 -3.42138e+00
2.08000e+03 5.00000e+00 -3.32776e+00 -3.06910e+00 -3.58643e+00 -3.18727e+00 -2.95317e+00 -3.42138e+00
2.24000e+03 5.00000e+00 -3.32776e+00 -3.06910e+00 -3.58643e+00 -3.18727e+00 -2.95317e+00 -3.42137e+00
2.40000e+03 6.00000e+00 -3.03099e+00 -2.88627e+00 -3.17571e+00 -3.18727e+00 -2.95318e+00 -3.42136e+00
2.56000e+03 6.00000e+00 -3.03099e+00 -2.88627e+00 -3.17571e+00 -3.18726e+00 -2.95318e+00 -3.42134e+00
2.72000e+03 6.00000e+00 -3.03099e+00 -2.88627e+00 -3.17571e+00 -3.18726e+00 -2.95319e+00 -3.42133e+00
2.88000e+03 7.00000e+00 -3.08574e+00 -2.86629e+00 -3.30518e+00 -3.18725e+00 -2.95321e+00 -3.42129e+00
3.04000e+03 7.00000e+00 -3.08574e+00 -2.86629e+00 -3.30518e+00 -3.18723e+00 -2.95323e+00 -3.42124e+00
3.20000e+03 8.00000e+00 -2.95392e+00 -2.56437e+00 -3.34348e+00 -3.18721e+00 -2.95327e+00 -3.42115e+00
3.36000e+03 8.00000e+00 -2.95392e+00 -2.56437e+00 -3.34348e+00 -3.18718e+00 -2.95332e+00 -3.42104e+00
3.52000e+03 8.00000e+00 -2.95392e+00 -2.56437e+00 -3.34348e+00 -3.18714e+00 -2.95340e+00 -3.42088e+00
3.68000e+03 9.00000e+00 -3.12390e+00 -2.80465e+00 -3.44315e+00 -3.18709e+00 -2.95351e+00 -3.42067e+00
3.84000e+03 9.00000e+00 -3.12390e+00 -2.80465e+00 -3.44315e+00 -3.18702e+00 -2.95365e+00 -3.42039e+00
4.00000e+03 1.00000e+01 -2.81192e+00 -2.59349e+00 -3.03035e+00 -3.18695e+00 -2.95385e+00 -3.42004e+00
4.16000e+03 1.00000e+01 -2.81192e+00 -2.59349e+00 -3.03035e+00 -3.18685e+00 -2.95410e+00 -3.41960e+00
4.32000e+03 1.00000e+01 -2.81192e+00 -2.59349e+00 -3.03035e+00 -3.18673e+00 -2.95441e+00 -3.41906e+00
4.48000e+03 1.10000e+01 -3.00769e+00 -2.75810e+00 -3.25728e+00 -3.18660e+00 -2.95479e+00 -3.41840e+00
4.64000e+03 1.10000e+01 -3.00769e+00 -2.75810e+00 -3.25728e+00 -3.18643e+00 -2.95526e+00 -3.41760e+00
4.80000e+03 1.20000e+01 -3.08227e+00 -2.84710e+00 -3.31744e+00 -3.18625e+00 -2.95582e+00 -3.41667e+00
4.96000e+03 1.20000e+01 -3.08227e+00 -2.84710e+00 -3.31744e+00 -3.18603e+00 -2.95649e+00 -3.41557e+00
5.12000e+03 1.20000e+01 -3.08227e+00 -2.84710e+00 -3.31744e+00 -3.18578e+00 -2.95725e+00 -3.41431e+00
5.28000e+03 1.30000e+01 -3.01171e+00 -2.74693e+00 -3.27650e+00 -3.18550e+00 -2.95814e+00 -3.41286e+00
5.44000e+03 1.30000e+01 -3.01171e+00 -2.74693e+00 -3.27650e+00 -3.18518e+00 -2.95916e+00 -3.41121e+00
5.60000e+03 1.40000e+01 -2.70296e+00 -2.41445e+00 -2.99146e+00 -3.18483e+00 -2.96029e+00 -3.40936e+00
5.76000e+03 1.40000e+01 -2.70296e+00 -2.41445e+00 -2.99146e+00 -3.18443e+00 -2.96156e+00 -3.40729e+00
5.92000e+03 1.40000e+01 -2.70296e+00 -2.41445e+00 -2.99146e+00 -3.18397e+00 -2.96296e+00 -3.40499e+00
6.08000e+03 1.50000e+01 -2.97721e+00 -2.70559e+00 -3.24883e+00 -3.18347e+00 -2.96449e+00 -3.40245e+00
6.24000e+03 1.50000e+01 -2.97721e+00 -2.70559e+00 -3.24883e+00 -3.18291e+00 -2.96616e+00 -3.39965e+00
6.40000e+03 1.60000e+01 -2.81782e+00 -2.62791e+00 -3.00774e+00 -3.18228e+00 -2.96796e+00 -3.39659e+00
6.56000e+03 1.60000e+01 -2.81782e+00 -2.62791e+00 -3.00774e+00 -3.18157e+00 -2.96989e+00 -3.39326e+00
6.72000e+03 1.60000e+01 -2.81782e+00 -2.62791e+00 -3.00774e+00 -3.18079e+00 -2.97195e+00 -3.38964e+00
6.88000e+03 1.70000e+01 -2.83220e+00 -2.40721e+00 -3.25720e+00 -3.17992e+00 -2.97412e+00 -3.38573e+00
7.04000e+03 1.70000e+01 -2.83220e+00 -2.40721e+00 -3.25720e+00 -3.17896e+00 -2.97641e+00 -3.38151e+00
7.20000e+03 1.80000e+01 -3.03776e+00 -2.79648e+00 -3.27904e+00 -3.17789e+00 -2.97881e+00 -3.37698e+00
7.36000e+03 1.80000e+01 -3.03776e+00 -2.79648e+00 -3.27904e+00 -3.17672e+00 -2.98131e+00 -3.37213e+00
7.52000e+03 1.80000e+01 -3.03776e+00 -2.79648e+00 -3.27904e+00 -3.17543e+00 -2.98390e+00 -3.36696e+00
7.68000e+03 1.90000e+01 -2.67090e+00 -2.37274e+00 -2.96907e+00 -3.17401e+00 -2.98658e+00 -3.36144e+00
7.84000e+03 1.90000e+01 -2.67090e+00 -2.37274e+00 -2.96907e+00 -3.17246e+00 -2.98933e+00 -3.35559e+00
8.00000e+03 2.00000e+01 -3.10785e+00 -2.89870e+00 -3.31700e+00 -3.17077e+00 -2.99215e+00 -3.34940e+00
8.16000e+03 2.00000e+01 -3.10785e+00 -2.89870e+00 -3.31700e+00 -3.16893e+00 -2.99501e+00 -3.34285e+00
8.32000e+03 2.00000e+01 -3.10785e+00 -2.89870e+00 -3.31700e+00 -3.16695e+00 -2.99792e+00 -3.33598e+00
8.48000e+03 2.10000e+01 -2.96972e+00 -2.81157e+00 -3.12788e+00 -3.16480e+00 -3.00084e+00 -3.32876e+00
8.64000e+03 2.10000e+01 -2.96972e+00 -2.81157e+00 -3.12788e+00 -3.16249e+00 -3.00377e+00 -3.32121e+00
8.80000e+03 2.20000e+01 -2.74238e+00 -2.34191e+00 -3.14285e+00 -3.16001e+00 -3.00669e+00 -3.31332e+00
8.96000e+03 2.20000e+01 -2.74238e+00 -2.34191e+00 -3.14285e+00 -3.15736e+00 -3.00958e+00 -3.30513e+00
9.12000e+03 2.20000e+01 -2.74238e+00 -2.34191e+00 -3.14285e+00 -3.15453e+00 -3.01242e+00 -3.29663e+00
9.28000e+03 2.30000e+01 -2.58023e+00 -2.26345e+00 -2.89702e+00 -3.15151e+00 -3.01518e+00 -3.28785e+00
9.44000e+03 2.30000e+01 -2.58023e+00 -2.26345e+00 -2.89702e+00 -3.14833e+00 -3.01785e+00 -3.27880e+00
9.60000e+03 2.40000e+01 -2.37532e+00 -2.07264e+00 -2.67800e+00 -3.14495e+00 -3.02039e+00 -3.26952e+00
9.76000e+03 2.40000e+01 -2.37532e+00 -2.07264e+00 -2.67800e+00 -3.14140e+00 -3.02279e+00 -3.26001e+00
9.92000e+03 2.40000e+01 -2.37532e+00 -2.07264e+00 -2.67800e+00 -3.13766e+00 -3.02501e+00 -3.25032e+00
1.00800e+04 2.50000e+01 -2.87255e+00 -2.50334e+00 -3.24176e+00 -3.13375e+00 -3.02703e+00 -3.24046e+00
1.02400e+04 2.50000e+01 -2.87255e+00 -2.50334e+00 -3.24176e+00 -3.12966e+00 -3.02883e+00 -3.23048e+00
1.04000e+04 2.60000e+01 -2.57194e+00 -2.47328e+00 -2.67059e+00 -3.12539e+00 -3.03038e+00 -3.22041e+00
1.05600e+04 2.60000e+01 -2.57194e+00 -2.47328e+00 -2.67059e+00 -3.12097e+00 -3.03165e+00 -3.21029e+00
1.07200e+04 2.60000e+01 -2.57194e+00 -2.47328e+00 -2.67059e+00 -3.11639e+00 -3.03263e+00 -3.20014e+00
1.08800e+04 2.70000e+01 -2.85800e+00 -2.50380e+00 -3.21220e+00 -3.11165e+00 -3.03328e+00 -3.19003e+00
1.10400e+04 2.70000e+01 -2.85800e+00 -2.50380e+00 -3.21220e+00 -3.10679e+00 -3.03358e+00 -3.17999e+00
1.12000e+04 2.80000e+01 -2.60425e+00 -2.34481e+00 -2.86370e+00 -3.10178e+00 -3.03352e+00 -3.17004e+00
1.13600e+04 2.80000e+01 -2.60425e+00 -2.34481e+00 -2.86370e+00 -3.09665e+00 -3.03306e+00 -3.16024e+00
1.15200e+04 2.80000e+01 -2.60425e+00 -2.34481e+00 -2.86370e+00 -3.09141e+00 -3.03219e+00 -3.15063e+00
1.16800e+04 2.90000e+01 -3.16888e+00 -2.84792e+00 -3.48983e+00 -3.08606e+00 -3.03088e+00 -3.14124e+00
1.18400e+04 2.90000e+01 -3.16888e+00 -2.84792e+00 -3.48983e+00 -3.08061e+00 -3.02911e+00 -3.13212e+00
1.20000e+04 3.00000e+01 -2.97494e+00 -2.59004e+00 -3.35984e+00 -3.07507e+00 -3.02686e+00 -3.12328e+00
1.21600e+04 3.00000e+01 -2.97494e+00 -2.59004e+00 -3.35984e+00 -3.06944e+00 -3.02410e+00 -3.11478e+00
1.23200e+04 3.00000e+01 -2.97494e+00 -2.59004e+00 -3.35984e+00 -3.06373e+00 -3.02084e+00 -3.10662e+00
1.24800e+04 3.10000e+01 -2.42409e+00 -2.22574e+00 -2.62243e+00 -3.05793e+00 -3.01705e+00 -3.09881e+00
1.26400e+04 3.10000e+01 -2.42409e+00 -2.22574e+00 -2.62243e+00 -3.05205e+00 -3.01275e+00 -3.09135e+00
1.28000e+04 3.20000e+01 -2.29366e+00 -2.01728e+00 -2.57003e+00 -3.04610e+00 -3.00796e+00 -3.08424e+00
1.29600e+04 3.20000e+01 -2.29366e+00 -2.01728e+00 -2.57003e+00 -3.04007e+00 -3.00271e+00 -3.07743e+00
1.31200e+04 3.20000e+01 -2.29366e+00 -2.01728e+00 -2.57003e+00 -3.03395e+00 -2.99702e+00 -3.07089e+00
1.32800e+04 3.30000e+01 -2.61768e+00 -2.39371e+00 -2.84166e+00 -3.02776e+00 -2.99096e+00 -3.06457e+00
1.34400e+04 3.30000e+01 -2.61768e+00 -2.39371e+00 -2.84166e+00 -3.02149e+00 -2.98456e+00 -3.05841e+00
1.36000e+04 3.40000e+01 -2.34677e+00 -2.13157e+00 -2.56197e+00 -3.01513e+00 -2.97790e+00 -3.05237e+00
1.37600e+04 3.40000e+01 -2.34677e+00 -2.13157e+00 -2.56197e+00 -3.00870e+00 -2.97100e+00 -3.04640e+00
1.39200e+04 3.40000e+01 -2.34677e+00 -2.13157e+00 -2.56197e+00 -3.00220e+00 -2.96393e+00 -3.04046e+00
1.40800e+04 3.50000e+01 -2.64206e+00 -2.27215e+00 -3.01198e+00 -2.99562e+00 -2.95671e+00 -3.03453e+00
1.42400e+04 3.50000e+01 -2.64206e+00 -2.27215e+00 -3.01198e+00 -2.98898e+00 -2.94939e+00 -3.02856e+00
1.44000e+04 3.60000e+01 -2.36670e+00 -2.19973e+00 -2.53368e+00 -2.98228e+00 -2.94201e+00 -3.02255e+00
1.45600e+04 3.60000e+01 -2.36670e+00 -2.19973e+00 -2.53368e+00 -2.97553e+00 -2.93457e+00 -3.01649e+00
1.47200e+04 3.60000e+01 -2.36670e+00 -2.19973e+00 -2.53368e+00 -2.96874e+00 -2.92711e+00 -3.01038e+00
1.48800e+04 3.70000e+01 -2.41736e+00 -2.03456e+00 -2.80016e+00 -2.96192e+00 -2.91963e+00 -3.00421e+00
1.50400e+04 3.70000e+01 -2.41736e+00 -2.03456e+00 -2.80016e+00 -2.95508e+00 -2.91218e+00 -2.99799e+00
1.52000e+04 3.80000e+01 -2.29817e+00 -1.93966e+00 -2.65668e+00 -2.94823e+00 -2.90474e+00 -2.99173e+00
1.53600e+04 3.80000e+01 -2.29817e+00 -1.93966e+00 -2.65668e+00 -2.94138e+00 -2.89733e+00 -2.98543e+00
1.55200e+04 3.80000e+01 -2.29817e+00 -1.93966e+00 -2.65668e+00 -2.93453e+00 -2.88997e+00 -2.97910e+00
1.56800e+04 3.90000e+01 -2.30219e+00 -2.04493e+00 -2.55945e+00 -2.92770e+00 -2.88265e+00 -2.97275e+00
1.58400e+04 3.90000e+01 -2.30219e+00 -2.04493e+00 -2.55945e+00 -2.92089e+00 -2.87537e+00 -2.96640e+00
1.60000e+04 4.00000e+01 -2.41060e+00 -2.15528e+00 -2.66592e+00 -2.91409e+00 -2.86815e+00 -2.96004e+00
1.61600e+04 4.00000e+01 -2.41060e+00 -2.15528e+00 -2.66592e+00 -2.90733e+00 -2.86098e+00 -2.95368e+00
1.63200e+04 4.00000e+01 -2.41060e+00 -2.15528e+00 -2.66592e+00 -2.90058e+00 -2.85383e+00 -2.94732e+00
1.64800e+04 4.10000e+01 -2.19863e+00 -1.95348e+00 -2.44378e+00 -2.89385e+00 -2.84674e+00 -2.94097e+00
1.66400e+04 4.10000e+01 -2.19863e+00 -1.95348e+00 -2.44378e+00 -2.88714e+00 -2.83966e+00 -2.93463e+00
1.68000e+04 4.20000e+01 -2.55581e+00 -2.32510e+00 -2.78653e+00 -2.88044e+00 -2.83260e+00 -2.92828e+00
1.69600e+04 4.20000e+01 -2.55581e+00 -2.32510e+00 -2.78653e+00 -2.87374e+00 -2.82555e+00 -2.92193e+00
1.71200e+04 4.20000e+01 -2.55581e+00 -2.32510e+00 -2.78653e+00 -2.86703e+00 -2.81849e+00 -2.91557e+00
1.72800e+04 4.30000e+01 -2.39137e+00 -2.19250e+00 -2.59024e+00 -2.86031e+00 -2.81143e+00 -2.90919e+00
1.74400e+04 4.30000e+01 -2.39137e+00 -2.19250e+00 -2.59024e+00 -2.85355e+00 -2.80432e+00 -2.90278e+00
1.76000e+04 4.40000e+01 -2.37078e+00 -2.07004e+00 -2.67152e+00 -2.84675e+00 -2.79719e+00 -2.89632e+00
1.77600e+04 4.40000e+01 -2.37078e+00 -2.07004e+00 -2.67152e+00 -2.83990e+00 -2.79000e+00 -2.88981e+00
1.79200e+04 4.40000e+01 -2.37078e+00 -2.07004e+00 -2.67152e+00 -2.83298e+00 -2.78274e+00 -2.88322e+00
1.80800e+04 4.50000e+01 -2.17188e+00 -1.93301e+00 -2.41076e+00 -2.82598e+00 -2.77542e+00 -2.87654e+00
1.82400e+04 4.50000e+01 -2.17188e+00 -1.93301e+00 -2.41076e+00 -2.81888e+00 -2.76801e+00 -2.86976e+00
1.84000e+04 4.60000e+01 -2.54282e+00 -2.09775e+00 -2.98789e+00 -2.81168e+00 -2.76051e+00 -2.86285e+00
1.85600e+04 4.60000e+01 -2.54282e+00 -2.09775e+00 -2.98789e+00 -2.80436e+00 -2.75293e+00 -2.85579e+00
1.87200e+04 4.60000e+01 -2.54282e+00 -2.09775e+00 -2.98789e+00 -2.79691e+00 -2.74524e+00 -2.84858e+00
1.88800e+04 4.70000e+01 -2.35160e+00 -2.22759e+00 -2.47561e+00 -2.78933e+00 -2.73746e+00 -2.84119e+00
1.90400e+04 4.70000e+01 -2.35160e+00 -2.22759e+00 -2.47561e+00 -2.78160e+00 -2.72957e+00 -2.83363e+00
1.92000e+04 4.80000e+01 -2.06855e+00 -1.90543e+00 -2.23166e+00 -2.77373e+00 -2.72159e+00 -2.82587e+00
1.93600e+04 4.80000e+01 -2.06855e+00 -1.90543e+00 -2.23166e+00 -2.76570e+00 -2.71351e+00 -2.81790e+00
1.95200e+04 4.80000e+01 -2.06855e+00 -1.90543e+00 -2.23166e+00 -2.75752e+00 -2.70533e+00 -2.80971e+00
1.96800e+04 4.90000e+01 -2.02021e+00 -1.77430e+00 -2.26611e+00 -2.74919e+00 -2.69708e+00 -2.80131e+00
1.98400e+04 4.90000e+01 -2.02021e+00 -1.77430e+00 -2.26611e+00 -2.74072e+00 -2.68874e+00 -2.79269e+00
2.00000e+04 5.00000e+01 -2.32919e+00 -2.29783e+00 -2.36056e+00 -2.73210e+00 -2.68035e+00 -2.78385e+00
2.01600e+04 5.00000e+01 -2.32919e+00 -2.29783e+00 -2.36056e+00 -2.72334e+00 -2.67189e+00 -2.77479e+00
2.03200e+04 5.00000e+01 -2.32919e+00 -2.29783e+00 -2.36056e+00 -2.71446e+00 -2.66341e+00 -2.76551e+00
2.04800e+04 5.10000e+01 -2.31053e+00 -2.05641e+00 -2.56464e+00 -2.70546e+00 -2.65490e+00 -2.75602e+00
2.06400e+04 5.10000e+01 -2.31053e+00 -2.05641e+00 -2.56464e+00 -2.69636e+00 -2.64639e+00 -2.74633e+00
2.08000e+04 5.20000e+01 -2.36547e+00 -2.08555e+00 -2.64540e+00 -2.68717e+00 -2.63789e+00 -2.73645e+00
2.09600e+04 5.20000e+01 -2.36547e+00 -2.08555e+00 -2.64540e+00 -2.67791e+00 -2.62941e+00 -2.72640e+00
2.11200e+04 5.20000e+01 -2.36547e+00 -2.08555e+00 -2.64540e+00 -2.66858e+00 -2.62098e+00 -2.71619e+00
2.12800e+04 5.30000e+01 -2.21521e+00 -2.06899e+00 -2.36143e+00 -2.65922e+00 -2.61261e+00 -2.70583e+00
2.14400e+04 5.30000e+01 -2.21521e+00 -2.06899e+00 -2.36143e+00 -2.64982e+00 -2.60429e+00 -2.69536e+00
2.16000e+04 5.40000e+01 -2.19925e+00 -1.90552e+00 -2.49299e+00 -2.64042e+00 -2.59605e+00 -2.68479e+00
2.17600e+04 5.40000e+01 -2.19925e+00 -1.90552e+00 -2.49299e+00 -2.63101e+00 -2.58787e+00 -2.67415e+00
2.19200e+04 5.40000e+01 -2.19925e+00 -1.90552e+00 -2.49299e+00 -2.62162e+00 -2.57976e+00 -2.66348e+00
2.20800e+04 5.50000e+01 -2.29028e+00 -2.00219e+00 -2.57837e+00 -2.61226e+00 -2.57170e+00 -2.65281e+00
2.22400e+04 5.50000e+01 -2.29028e+00 -2.00219e+00 -2.57837e+00 -2.60294e+00 -2.56368e+00 -2.64220e+00
2.24000e+04 5.60000e+01 -1.96889e+00 -1.75717e+00 -2.18062e+00 -2.59367e+00 -2.55566e+00 -2.63168e+00
2.25600e+04 5.60000e+01 -1.96889e+00 -1.75717e+00 -2.18062e+00 -2.58446e+00 -2.54761e+00 -2.62130e+00
2.27200e+04 5.60000e+01 -1.96889e+00 -1.75717e+00 -2.18062e+00 -2.57531e+00 -2.53949e+00 -2.61114e+00
2.28800e+04 5.70000e+01 -1.92618e+00 -1.78872e+00 -2.06364e+00 -2.56624e+00 -2.53126e+00 -2.60123e+00
2.30400e+04 5.70000e+01 -1.92618e+00 -1.78872e+00 -2.06364e+00 -2.55726e+00 -2.52287e+00 -2.59164e+00
2.32000e+04 5.80000e+01 -2.34988e+00 -1.99096e+00 -2.70880e+00 -2.54835e+00 -2.51429e+00 -2.58242e+00
2.33600e+04 5.80000e+01 -2.34988e+00 -1.99096e+00 -2.70880e+00 -2.53954e+00 -2.50548e+00 -2.57360e+00
2.35200e+04 5.80000e+01 -2.34988e+00 -1.99096e+00 -2.70880e+00 -2.53083e+00 -2.49644e+00 -2.56522e+00
2.36800e+04 5.90000e+01 -2.25775e+00 -1.86640e+00 -2.64911e+00 -2.52222e+00 -2.48717e+00 -2.55726e+00
2.38400e+04 5.90000e+01 -2.25775e+00 -1.86640e+00 -2.64911e+00 -2.51370e+00 -2.47768e+00 -2.54972e+00
2.40000e+04 6.00000e+01 -2.07217e+00 -1.80240e+00 -2.34194e+00 -2.50530e+00 -2.46803e+00 -2.54257e+00
2.41600e+04 6.00000e+01 -2.07217e+00 -1.80240e+00 -2.34194e+00 -2.49700e+00 -2.45823e+00 -2.53577e+00
2.43200e+04 6.00000e+01 -2.07217e+00 -1.80240e+00 -2.34194e+00 -2.48882e+00 -2.44836e+00 -2.52927e+00
2.44800e+04 6.10000e+01 -2.18906e+00 -2.03844e+00 -2.33968e+00 -2.48075e+00 -2.43847e+00 -2.52304e+00
2.46400e+04 6.10000e+01 -2.18906e+00 -2.03844e+00 -2.33968e+00 -2.47280e+00 -2.42859e+00 -2.51700e+00
2.48000e+04 6.20000e+01 -2.06721e+00 -1.90247e+00 -2.23195e+00 -2.46495e+00 -2.41877e+00 -2.51113e+00
2.49600e+04 6.20000e+01 -2.06721e+00 -1.90247e+00 -2.23195e+00 -2.45723e+00 -2.40906e+00 -2.50539e+00
2.51200e+04 6.20000e+01 -2.06721e+00 -1.90247e+00 -2.23195e+00 -2.44962e+00 -2.39949e+00 -2.49974e+00
2.52800e+04 6.30000e+01 -2.11853e+00 -1.92000e+00 -2.31707e+00 -2.44211e+00 -2.39009e+00 -2.49414e+00
2.54400e+04 6.30000e+01 -2.11853e+00 -1.92000e+00 -2.31707e+00 -2.43473e+00 -2.38087e+00 -2.48858e+00
2.56000e+04 6.40000e+01 -1.98678e+00 -1.74378e+00 -2.22977e+00 -2.42745e+00 -2.37187e+00 -2.48302e+00
2.57600e+04 6.40000e+01 -1.98678e+00 -1.74378e+00 -2.22977e+00 -2.42027e+00 -2.36309e+00 -2.47746e+00
2.59200e+04 6.40000e+01 -1.98678e+00 -1.74378e+00 -2.22977e+00 -2.41320e+00 -2.35454e+00 -2.47186e+00
2.60800e+04 6.50000e+01 -1.95942e+00 -1.67085e+00 -2.24799e+00 -2.40622e+00 -2.34623e+00 -2.46622e+00
2.62400e+04 6.50000e+01 -1.95942e+00 -1.67085e+00 -2.24799e+00 -2.39934e+00 -2.33816e+00 -2.46053e+00
2.64000e+04 6.60000e+01 -2.18535e+00 -1.83571e+00 -2.53500e+00 -2.39256e+00 -2.33034e+00 -2.45477e+00
2.65600e+04 6.60000e+01 -2.18535e+00 -1.83571e+00 -2.53500e+00 -2.38586e+00 -2.32277e+00 -2.44894e+00
2.67200e+04 6.60000e+01 -2.18535e+00 -1.83571e+00 -2.53500e+00 -2.37924e+00 -2.31545e+00 -2.44304e+00
2.68800e+04 6.70000e+01 -2.07665e+00 -1.66336e+00 -2.48995e+00 -2.37271e+00 -2.30835e+00 -2.43707e+00
2.70400e+04 6.70000e+01 -2.07665e+00 -1.66336e+00 -2.48995e+00 -2.36626e+00 -2.30150e+00 -2.43102e+00
2.72000e+04 6.80000e+01 -1.80804e+00 -1.56077e+00 -2.05531e+00 -2.35989e+00 -2.29488e+00 -2.42489e+00
2.73600e+04 6.80000e+01 -1.80804e+00 -1.56077e+00 -2.05531e+00 -2.35358e+00 -2.28847e+00 -2.41870e+00
2.75200e+04 6.80000e+01 -1.80804e+00 -1.56077e+00 -2.05531e+00 -2.34736e+00 -2.28228e+00 -2.41244e+00
2.76800e+04 6.90000e+01 -1.96247e+00 -1.64610e+00 -2.27884e+00 -2.34120e+00 -2.27628e+00 -2.40612e+00
2.78400e+04 6.90000e+01 -1.96247e+00 -1.64610e+00 -2.27884e+00 -2.33511e+00 -2.27047e+00 -2.39976e+00
2.80000e+04 7.00000e+01 -1.95744e+00 -1.74033e+00 -2.17455e+00 -2.32909e+00 -2.26482e+00 -2.39335e+00
2.81600e+04 7.00000e+01 -1.95744e+00 -1.74033e+00 -2.17455e+00 -2.32313e+00 -2.25934e+00 -2.38692e+00
2.83200e+04 7.00000e+01 -1.95744e+00 -1.74033e+00 -2.17455e+00 -2.31723e+00 -2.25399e+00 -2.38048e+00
2.84800e+04 7.10000e+01 -2.22668e+00 -1.96096e+00 -2.49240e+00 -2.31139e+00 -2.24876e+00 -2.37403e+00
2.86400e+04 7.10000e+01 -2.22668e+00 -1.96096e+00 -2.49240e+00 -2.30561e+00 -2.24362e+00 -2.36761e+00
2.88000e+04 7.20000e+01 -1.97265e+00 -1.61493e+00 -2.33036e+00 -2.29988e+00 -2.23855e+00 -2.36122e+00
2.89600e+04 7.20000e+01 -1.97265e+00 -1.61493e+00 -2.33036e+00 -2.29420e+00 -2.23353e+00 -2.35488e+00
2.91200e+04 7.20000e+01 -1.97265e+00 -1.61493e+00 -2.33036e+00 -2.28858e+00 -2.22855e+00 -2.34861e+00
2.92800e+04 7.30000e+01 -1.83488e+00 -1.52927e+00 -2.14049e+00 -2.28299e+00 -2.22357e+00 -2.34241e+00
2.94400e+04 7.30000e+01 -1.83488e+00 -1.52927e+00 -2.14049e+00 -2.27744e+00 -2.21856e+00 -2.33632e+00
2.96000e+04 7.40000e+01 -1.83793e+00 -1.65631e+00 -2.01956e+00 -2.27193e+00 -2.21352e+00 -2.33034e+00
2.97600e+04 7.40000e+01 -1.83793e+00 -1.65631e+00 -2.01956e+00 -2.26645e+00 -2.20842e+00 -2.32448e+00
2.99200e+04 7.40000e+01 -1.83793e+00 -1.65631e+00 -2.01956e+00 -2.26100e+00 -2.20323e+00 -2.31876e+00
3.00800e+04 7.50000e+01 -1.94855e+00 -1.52128e+00 -2.37583e+00 -2.25557e+00 -2.19795e+00 -2.31319e+00
3.02400e+04 7.50000e+01 -1.94855e+00 -1.52128e+00 -2.37583e+00 -2.25016e+00 -2.19254e+00 -2.30777e+00
3.04000e+04 7.60000e+01 -1.98956e+00 -1.65445e+00 -2.32468e+00 -2.24476e+00 -2.18701e+00 -2.30251e+00
3.05600e+04 7.60000e+01 -1.98956e+00 -1.65445e+00 -2.32468e+00 -2.23937e+00 -2.18133e+00 -2.29742e+00
3.07200e+04 7.60000e+01 -1.98956e+00 -1.65445e+00 -2.32468e+00 -2.23399e+00 -2.17550e+00 -2.29248e+00
3.08800e+04 7.70000e+01 -1.76225e+00 -1.63495e+00 -1.88955e+00 -2.22862e+00 -2.16952e+00 -2.28772e+00
3.10400e+04 7.70000e+01 -1.76225e+00 -1.63495e+00 -1.88955e+00 -2.22324e+00 -2.16338e+00 -2.28311e+00
3.12000e+04 7.80000e+01 -1.68018e+00 -1.51271e+00 -1.84764e+00 -2.21787e+00 -2.15708e+00 -2.27866e+00
3.13600e+04 7.80000e+01 -1.68018e+00 -1.51271e+00 -1.84764e+00 -2.21249e+00 -2.15062e+00 -2.27436e+00
3.15200e+04 7.80000e+01 -1.68018e+00 -1.51271e+00 -1.84764e+00 -2.20711e+00 -2.14401e+00 -2.27021e+00
3.16800e+04 7.90000e+01 -1.82811e+00 -1.57607e+00 -2.08016e+00 -2.20172e+00 -2.13725e+00 -2.26619e+00
3.18400e+04 7.90000e+01 -1.82811e+00 -1.57607e+00 -2.08016e+00 -2.19633e+00 -2.13034e+00 -2.26231e+00
3.20000e+04 8.00000e+01 -1.71670e+00 -1.51045e+00 -1.92295e+00 -2.19093e+00 -2.12330e+00 -2.25856e+00
3.21600e+04 8.00000e+01 -1.71670e+00 -1.51045e+00 -1.92295e+00 -2.18552e+00 -2.11612e+00 -2.25492e+00
3.23200e+04 8.00000e+01 -1.71670e+00 -1.51045e+00 -1.92295e+00 -2.18011e+00 -2.10883e+00 -2.25140e+00
3.24800e+04 8.10000e+01 -1.77976e+00 -1.45564e+00 -2.10387e+00 -2.17470e+00 -2.10141e+00 -2.24798e+00
3.26400e+04 8.10000e+01 -1.77976e+00 -1.45564e+00 -2.10387e+00 -2.16927e+00 -2.09389e+00 -2.24466e+00
3.28000e+04 8.20000e+01 -1.78721e+00 -1.51848e+00 -2.05595e+00 -2.16385e+00 -2.08625e+00 -2.24144e+00
3.29600e+04 8.20000e+01 -1.78721e+00 -1.51848e+00 -2.05595e+00 -2.15841e+00 -2.07853e+00 -2.23830e+00
3.31200e+04 8.20000e+01 -1.78721e+00 -1.51848e+00 -2.05595e+00 -2.15297e+00 -2.07072e+00 -2.23523e+00
3.32800e+04 8.30000e+01 -1.92501e+00 -1.63020e+00 -2.21982e+00 -2.14752e+00 -2.06282e+00 -2.23222e+00
3.34400e+04 8.30000e+01 -1.92501e+00 -1.63020e+00 -2.21982e+00 -2.14206e+00 -2.05485e+00 -2.22927e+00
3.36000e+04 8.40000e+01 -1.68919e+00 -1.57003e+00 -1.80834e+00 -2.13659e+00 -2.04681e+00 -2.22637e+00
3.37600e+04 8.40000e+01 -1.68919e+00 -1.57003e+00 -1.80834e+00 -2.13111e+00 -2.03872e+00 -2.22350e+00
3.39200e+04 8.40000e+01 -1.68919e+00 -1.57003e+00 -1.80834e+00 -2.12560e+00 -2.03057e+00 -2.22064e+00
3.40800e+04 8.50000e+01 -1.81258e+00 -1.33380e+00 -2.29135e+00 -2.12008e+00 -2.02238e+00 -2.21778e+00
3.42400e+04 8.50000e+01 -1.81258e+00 -1.33380e+00 -2.29135e+00 -2.11454e+00 -2.01415e+00 -2.21492e+00
3.44000e+04 8.60000e+01 -1.73464e+00 -1.56330e+00 -1.90597e+00 -2.10896e+00 -2.00589e+00 -2.21203e+00
3.45600e+04 8.60000e+01 -1.73464e+00 -1.56330e+00 -1.90597e+00 -2.10335e+00 -1.99761e+00 -2.20910e+00
3.47200e+04 8.60000e+01 -1.73464e+00 -1.56330e+00 -1.90597e+00 -2.09770e+00 -1.98930e+00 -2.20610e+00
3.48800e+04 8.70000e+01 -1.93799e+00 -1.63255e+00 -2.24344e+00 -2.09201e+00 -1.98098e+00 -2.20305e+00
3.50400e+04 8.70000e+01 -1.93799e+00 -1.63255e+00 -2.24344e+00 -2.08627e+00 -1.97264e+00 -2.19990e+00
3.52000e+04 8.80000e+01 -1.89935e+00 -1.67661e+00 -2.12208e+00 -2.08048e+00 -1.96430e+00 -2.19666e+00
3.53600e+04 8.80000e+01 -1.89935e+00 -1.67661e+00 -2.12208e+00 -2.07464e+00 -1.95595e+00 -2.19332e+00
3.55200e+04 8.80000e+01 -1.89935e+00 -1.67661e+00 -2.12208e+00 -2.06873e+00 -1.94759e+00 -2.18987e+00
3.56800e+04 8.90000e+01 -1.48337e+00 -1.44715e+00 -1.51958e+00 -2.06277e+00 -1.93924e+00 -2.18630e+00
3.58400e+04 8.90000e+01 -1.48337e+00 -1.44715e+00 -1.51958e+00 -2.05675e+00 -1.93088e+00 -2.18261e+00
3.60000e+04 9.00000e+01 -1.45670e+00 -1.24961e+00 -1.66379e+00 -2.05066e+00 -1.92253e+00 -2.17880e+00
3.61600e+04 9.00000e+01 -1.45670e+00 -1.24961e+00 -1.66379e+00 -2.04452e+00 -1.91418e+00 -2.17485e+00
3.63200e+04 9.00000e+01 -1.45670e+00 -1.24961e+00 -1.66379e+00 -2.03832e+00 -1.90584e+00 -2.17079e+00
3.64800e+04 9.10000e+01 -1.88540e+00 -1.65239e+00 -2.11842e+00 -2.03206e+00 -1.89751e+00 -2.16662e+00
3.66400e+04 9.10000e+01 -1.88540e+00 -1.65239e+00 -2.11842e+00 -2.02576e+00 -1.88920e+00 -2.16233e+00
3.68000e+04 9.20000e+01 -1.44993e+00 -1.16923e+00 -1.73064e+00 -2.01942e+00 -1.88090e+00 -2.15793e+00
3.69600e+04 9.20000e+01 -1.44993e+00 -1.16923e+00 -1.73064e+00 -2.01303e+00 -1.87264e+00 -2.15343e+00
3.71200e+04 9.20000e+01 -1.44993e+00 -1.16923e+00 -1.73064e+00 -2.00663e+00 -1.86440e+00 -2.14885e+00
3.72800e+04 9.30000e+01 -1.65409e+00 -1.46743e+00 -1.84075e+00 -2.00020e+00 -1.85621e+00 -2.14418e+00
3.74400e+04 9.30000e+01 -1.65409e+00 -1.46743e+00 -1.84075e+00 -1.99376e+00 -1.84807e+00 -2.13945e+00
3.76000e+04 9.40000e+01 -1.88095e+00 -1.54810e+00 -2.21380e+00 -1.98732e+00 -1.83998e+00 -2.13467e+00
3.77600e+04 9.40000e+01 -1.88095e+00 -1.54810e+00 -2.21380e+00 -1.98090e+00 -1.83196e+00 -2.12983e+00
3.79200e+04 9.40000e+01 -1.88095e+00 -1.54810e+00 -2.21380e+00 -1.97449e+00 -1.82402e+00 -2.12495e+00
3.80800e+04 9.50000e+01 -1.85832e+00 -1.51877e+00 -2.19787e+00 -1.96811e+00 -1.81616e+00 -2.12005e+00
3.82400e+04 9.50000e+01 -1.85832e+00 -1.51877e+00 -2.19787e+00 -1.96176e+00 -1.80840e+00 -2.11513e+00
3.84000e+04 9.60000e+01 -1.43035e+00 -1.30476e+00 -1.55593e+00 -1.95546e+00 -1.80074e+00 -2.11019e+00
3.85600e+04 9.60000e+01 -1.43035e+00 -1.30476e+00 -1.55593e+00 -1.94921e+00 -1.79318e+00 -2.10524e+00
3.87200e+04 9.60000e+01 -1.43035e+00 -1.30476e+00 -1.55593e+00 -1.94302e+00 -1.78575e+00 -2.10030e+00
3.88800e+04 9.70000e+01 -1.70355e+00 -1.43205e+00 -1.97504e+00 -1.93689e+00 -1.77844e+00 -2.09534e+00
3.90400e+04 9.70000e+01 -1.70355e+00 -1.43205e+00 -1.97504e+00 -1.93082e+00 -1.77126e+00 -2.09039e+00
3.92000e+04 9.80000e+01 -1.84623e+00 -1.51976e+00 -2.17270e+00 -1.92482e+00 -1.76421e+00 -2.08543e+00
3.93600e+04 9.80000e+01 -1.84623e+00 -1.51976e+00 -2.17270e+00 -1.91888e+00 -1.75729e+00 -2.08046e+00
3.95200e+04 9.80000e+01 -1.84623e+00 -1.51976e+00 -2.17270e+00 -1.91300e+00 -1.75051e+00 -2.07548e+00
3.96800e+04 9.90000e+01 -1.55504e+00 -1.41928e+00 -1.69079e+00 -1.90718e+00 -1.74388e+00 -2.07048e+00
3.98400e+04 9.90000e+01 -1.55504e+00 -1.41928e+00 -1.69079e+00 -1.90142e+00 -1.73738e+00 -2.06546e+00
4.00000e+04 1.00000e+02 -1.50829e+00 -1.31005e+00 -1.70653e+00 -1.89572e+00 -1.73103e+00 -2.06041e+00
4.01600e+04 1.00000e+02 -1.50829e+00 -1.31005e+00 -1.70653e+00 -1.89007e+00 -1.72482e+00 -2.05533e+00
4.03200e+04 1.00000e+02 -1.50829e+00 -1.31005e+00 -1.70653e+00 -1.88448e+00 -1.71876e+00 -2.05020e+00
4.04800e+04 1.01000e+02 -1.65015e+00 -1.43745e+00 -1.86286e+00 -1.87893e+00 -1.71283e+00 -2.04503e+00
4.06400e+04 1.01000e+02 -1.65015e+00 -1.43745e+00 -1.86286e+00 -1.87343e+00 -1.70705e+00 -2.03982e+00
4.08000e+04 1.02000e+02 -1.59956e+00 -1.34979e+00 -1.84932e+00 -1.86798e+00 -1.70141e+00 -2.03456e+00
4.09600e+04 1.02000e+02 -1.59956e+00 -1.34979e+00 -1.84932e+00 -1.86257e+00 -1.69590e+00 -2.02924e+00
4.11200e+04 1.02000e+02 -1.59956e+00 -1.34979e+00 -1.84932e+00 -1.85721e+00 -1.69053e+00 -2.02388e+00
4.12800e+04 1.03000e+02 -1.54349e+00 -1.29940e+00 -1.78758e+00 -1.85189e+00 -1.68530e+00 -2.01848e+00
4.14400e+04 1.03000e+02 -1.54349e+00 -1.29940e+00 -1.78758e+00 -1.84662e+00 -1.68020e+00 -2.01304e+00
4.16000e+04 1.04000e+02 -1.56725e+00 -1.32404e+00 -1.81046e+00 -1.84140e+00 -1.67523e+00 -2.00757e+00
4.17600e+04 1.04000e+02 -1.56725e+00 -1.32404e+00 -1.81046e+00 -1.83623e+00 -1.67039e+00 -2.00207e+00
4.19200e+04 1.04000e+02 -1.56725e+00 -1.32404e+00 -1.81046e+00 -1.83111e+00 -1.66567e+00 -1.99655e+00
4.20800e+04 1.05000e+02 -1.46366e+00 -1.32677e+00 -1.60055e+00 -1.82604e+00 -1.66106e+00 -1.99102e+00
4.22400e+04 1.05000e+02 -1.46366e+00 -1.32677e+00 -1.60055e+00 -1.82104e+00 -1.65658e+00 -1.98549e+00
4.24000e+04 1.06000e+02 -1.42674e+00 -1.31469e+00 -1.53879e+00 -1.81609e+00 -1.65220e+00 -1.97998e+00
4.25600e+04 1.06000e+02 -1.42674e+00 -1.31469e+00 -1.53879e+00 -1.81120e+00 -1.64793e+00 -1.97448e+00
4.27200e+04 1.06000e+02 -1.42674e+00 -1.31469e+00 -1.53879e+00 -1.80638e+00 -1.64376e+00 -1.96900e+00
4.28800e+04 1.07000e+02 -1.38990e+00 -1.17077e+00 -1.60902e+00 -1.80162e+00 -1.63968e+00 -1.96356e+00
4.30400e+04 1.07000e+02 -1.38990e+00 -1.17077e+00 -1.60902e+00 -1.79693e+00 -1.63570e+00 -1.95817e+00
4.32000e+04 1.08000e+02 -1.61008e+00 -1.46829e+00 -1.75187e+00 -1.79230e+00 -1.63180e+00 -1.95281e+00
4.33600e+04 1.08000e+02 -1.61008e+00 -1.46829e+00 -1.75187e+00 -1.78775e+00 -1.62798e+00 -1.94751e+00
4.35200e+04 1.08000e+02 -1.61008e+00 -1.46829e+00 -1.75187e+00 -1.78325e+00 -1.62424e+00 -1.94226e+00
4.36800e+04 1.09000e+02 -1.52159e+00 -1.30983e+00 -1.73335e+00 -1.77881e+00 -1.62056e+00 -1.93707e+00
4.38400e+04 1.09000e+02 -1.52159e+00 -1.30983e+00 -1.73335e+00 -1.77444e+00 -1.61694e+00 -1.93194e+00
4.40000e+04 1.10000e+02 -1.35565e+00 -1.13770e+00 -1.57360e+00 -1.77012e+00 -1.61338e+00 -1.92686e+00
4.41600e+04 1.10000e+02 -1.35565e+00 -1.13770e+00 -1.57360e+00 -1.76585e+00 -1.60986e+00 -1.92184e+00
4.43200e+04 1.10000e+02 -1.35565e+00 -1.13770e+00 -1.57360e+00 -1.76163e+00 -1.60637e+00 -1.91688e+00
4.44800e+04 1.11000e+02 -1.53359e+00 -1.28848e+00 -1.77869e+00 -1.75744e+00 -1.60292e+00 -1.91196e+00
4.46400e+04 1.11000e+02 -1.53359e+00 -1.28848e+00 -1.77869e+00 -1.75329e+00 -1.59949e+00 -1.90709e+00
4.48000e+04 1.12000e+02 -1.29856e+00 -9.99835e-01 -1.59728e+00 -1.74917e+00 -1.59608e+00 -1.90226e+00
4.49600e+04 1.12000e+02 -1.29856e+00 -9.99835e-01 -1.59728e+00 -1.74507e+00 -1.59266e+00 -1.89748e+00
4.51200e+04 1.12000e+02 -1.29856e+00 -9.99835e-01 -1.59728e+00 -1.74097e+00 -1.58924e+00 -1.89271e+00
4.52800e+04 1.13000e+02 -1.48346e+00 -1.19690e+00 -1.77003e+00 -1.73688e+00 -1.58580e+00 -1.88796e+00
4.54400e+04 1.13000e+02 -1.48346e+00 -1.19690e+00 -1.77003e+00 -1.73279e+00 -1.58234e+00 -1.88323e+00
4.56000e+04 1.14000e+02 -1.36004e+00 -1.10167e+00 -1.61842e+00 -1.72868e+00 -1.57885e+00 -1.87850e+00
4.57600e+04 1.14000e+02 -1.36004e+00 -1.10167e+00 -1.61842e+00 -1.72454e+00 -1.57532e+00 -1.87376e+00
4.59200e+04 1.14000e+02 -1.36004e+00 -1.10167e+00 -1.61842e+00 -1.72039e+00 -1.57176e+00 -1.86902e+00
4.60800e+04 1.15000e+02 -1.27533e+00 -1.08241e+00 -1.46826e+00 -1.71619e+00 -1.56814e+00 -1.86424e+00
4.62400e+04 1.15000e+02 -1.27533e+00 -1.08241e+00 -1.46826e+00 -1.71195e+00 -1.56446e+00 -1.85944e+00
4.64000e+04 1.16000e+02 -1.32908e+00 -1.13588e+00 -1.52228e+00 -1.70766e+00 -1.56072e+00 -1.85460e+00
4.65600e+04 1.16000e+02 -1.32908e+00 -1.13588e+00 -1.52228e+00 -1.70332e+00 -1.55693e+00 -1.84971e+00
4.67200e+04 1.16000e+02 -1.32908e+00 -1.13588e+00 -1.52228e+00 -1.69892e+00 -1.55306e+00 -1.84478e+00
4.68800e+04 1.17000e+02 -1.33348e+00 -1.06696e+00 -1.59999e+00 -1.69446e+00 -1.54913e+00 -1.83979e+00
4.70400e+04 1.17000e+02 -1.33348e+00 -1.06696e+00 -1.59999e+00 -1.68993e+00 -1.54513e+00 -1.83474e+00
4.72000e+04 1.18000e+02 -1.26268e+00 -1.01154e+00 -1.51383e+00 -1.68534e+00 -1.54105e+00 -1.82963e+00
4.73600e+04 1.18000e+02 -1.26268e+00 -1.01154e+00 -1.51383e+00 -1.68068e+00 -1.53690e+00 -1.82446e+00
4.75200e+04 1.18000e+02 -1.26268e+00 -1.01154e+00 -1.51383e+00 -1.67595e+00 -1.53268e+00 -1.81922e+00
4.76800e+04 1.19000e+02 -1.32552e+00 -1.17154e+00 -1.47950e+00 -1.67115e+00 -1.52837e+00 -1.81394e+00
4.78400e+04 1.19000e+02 -1.32552e+00 -1.17154e+00 -1.47950e+00 -1.66628e+00 -1.52398e+00 -1.80859e+00
4.80000e+04 1.20000e+02 -1.15854e+00 -9.73871e-01 -1.34320e+00 -1.66135e+00 -1.51950e+00 -1.80319e+00
4.81600e+04 1.20000e+02 -1.15854e+00 -9.73871e-01 -1.34320e+00 -1.65635e+00 -1.51495e+00 -1.79774e+00
4.83200e+04 1.20000e+02 -1.15854e+00 -9.73871e-01 -1.34320e+00 -1.65128e+00 -1.51030e+00 -1.79226e+00
4.84800e+04 1.21000e+02 -1.38501e+00 -9.74820e-01 -1.79519e+00 -1.64614e+00 -1.50555e+00 -1.78673e+00
4.86400e+04 1.21000e+02 -1.38501e+00 -9.74820e-01 -1.79519e+00 -1.64095e+00 -1.50070e+00 -1.78119e+00
4.88000e+04 1.22000e+02 -1.24917e+00 -1.06268e+00 -1.43566e+00 -1.63569e+00 -1.49576e+00 -1.77561e+00
4.89600e+04 1.22000e+02 -1.24917e+00 -1.06268e+00 -1.43566e+00 -1.63037e+00 -1.49072e+00 -1.77002e+00
4.91200e+04 1.22000e+02 -1.24917e+00 -1.06268e+00 -1.43566e+00 -1.62499e+00 -1.48557e+00 -1.76441e+00
4.92800e+04 1.23000e+02 -1.24455e+00 -1.09774e+00 -1.39137e+00 -1.61955e+00 -1.48032e+00 -1.75879e+00
4.94400e+04 1.23000e+02 -1.24455e+00 -1.09774e+00 -1.39137e+00 -1.61406e+00 -1.47496e+00 -1.75316e+00
4.96000e+04 1.24000e+02 -1.40222e+00 -1.03987e+00 -1.76456e+00 -1.60851e+00 -1.46949e+00 -1.74753e+00
4.97600e+04 1.24000e+02 -1.40222e+00 -1.03987e+00 -1.76456e+00 -1.60290e+00 -1.46392e+00 -1.74189e+00
4.99200e+04 1.24000e+02 -1.40222e+00 -1.03987e+00 -1.76456e+00 -1.59724e+00 -1.45824e+00 -1.73624e+00
5.00800e+04 1.25000e+02 -1.27396e+00 -1.12919e+00 -1.41873e+00 -1.59152e+00 -1.45246e+00 -1.73059e+00
5.02400e+04 1.25000e+02 -1.27396e+00 -1.12919e+00 -1.41873e+00 -1.58575e+00 -1.44657e+00 -1.72493e+00
5.04000e+04 1.26000e+02 -1.26026e+00 -1.13125e+00 -1.38926e+00 -1.57993e+00 -1.44058e+00 -1.71927e+00
5.05600e+04 1.26000e+02 -1.26026e+00 -1.13125e+00 -1.38926e+00 -1.57405e+00 -1.43451e+00 -1.71359e+00
5.07200e+04 1.26000e+02 -1.26026e+00 -1.13125e+00 -1.38926e+00 -1.56812e+00 -1.42833e+00 -1.70791e+00
5.08800e+04 1.27000e+02 -1.32739e+00 -1.12990e+00 -1.52489e+00 -1.56214e+00 -1.42207e+00 -1.70220e+00
5.10400e+04 1.27000e+02 -1.32739e+00 -1.12990e+00 -1.52489e+00 -1.55611e+00 -1.41573e+00 -1.69648e+00
5.12000e+04 1.28000e+02 -1.29748e+00 -1.20362e+00 -1.39134e+00 -1.55003e+00 -1.40930e+00 -1.69075e+00
5.13600e+04 1.28000e+02 -1.29748e+00 -1.20362e+00 -1.39134e+00 -1.54390e+00 -1.40281e+00 -1.68500e+00
5.15200e+04 1.28000e+02 -1.29748e+00 -1.20362e+00 -1.39134e+00 -1.53774e+00 -1.39625e+00 -1.67922e+00
5.16800e+04 1.29000e+02 -1.24538e+00 -9.51385e-01 -1.53937e+00 -1.53153e+00 -1.38964e+00 -1.67343e+00
5.18400e+04 1.29000e+02 -1.24538e+00 -9.51385e-01 -1.53937e+00 -1.52530e+00 -1.38297e+00 -1.66762e+00
5.20000e+04 1.30000e+02 -1.30054e+00 -1.23778e+00 -1.36330e+00 -1.51903e+00 -1.37626e+00 -1.66179e+00
5.21600e+04 1.30000e+02 -1.30054e+00 -1.23778e+00 -1.36330e+00 -1.51274e+00 -1.36952e+00 -1.65596e+00
5.23200e+04 1.30000e+02 -1.30054e+00 -1.23778e+00 -1.36330e+00 -1.50643e+00 -1.36276e+00 -1.65011e+00
5.24800e+04 1.31000e+02 -1.32180e+00 -1.02942e+00 -1.61418e+00 -1.50011e+00 -1.35598e+00 -1.64425e+00
5.26400e+04 1.31000e+02 -1.32180e+00 -1.02942e+00 -1.61418e+00 -1.49379e+00 -1.34920e+00 -1.63839e+00
5.28000e+04 1.32000e+02 -1.28178e+00 -1.02385e+00 -1.53970e+00 -1.48748e+00 -1.34243e+00 -1.63253e+00
5.29600e+04 1.32000e+02 -1.28178e+00 -1.02385e+00 -1.53970e+00 -1.48118e+00 -1.33569e+00 -1.62667e+00
5.31200e+04 1.32000e+02 -1.28178e+00 -1.02385e+00 -1.53970e+00 -1.47490e+00 -1.32897e+00 -1.62082e+00
5.32800e+04 1.33000e+02 -1.16733e+00 -9.81255e-01 -1.35341e+00 -1.46865e+00 -1.32231e+00 -1.61499e+00
5.34400e+04 1.33000e+02 -1.16733e+00 -9.81255e-01 -1.35341e+00 -1.46245e+00 -1.31572e+00 -1.60919e+00
5.36000e+04 1.34000e+02 -1.34337e+00 -1.01728e+00 -1.66947e+00 -1.45630e+00 -1.30919e+00 -1.60341e+00
5.37600e+04 1.34000e+02 -1.34337e+00 -1.01728e+00 -1.66947e+00 -1.45021e+00 -1.30275e+00 -1.59767e+00
5.39200e+04 1.34000e+02 -1.34337e+00 -1.01728e+00 -1.66947e+00 -1.44419e+00 -1.29640e+00 -1.59197e+00
5.40800e+04 1.35000e+02 -1.26788e+00 -9.11560e-01 -1.62420e+00 -1.43824e+00 -1.29017e+00 -1.58632e+00
5.42400e+04 1.35000e+02 -1.26788e+00 -9.11560e-01 -1.62420e+00 -1.43239e+00 -1.28405e+00 -1.58072e+00
5.44000e+04 1.36000e+02 -1.38779e+00 -1.10672e+00 -1.66885e+00 -1.42663e+00 -1.27807e+00 -1.57519e+00
5.45600e+04 1.36000e+02 -1.38779e+00 -1.10672e+00 -1.66885e+00 -1.42098e+00 -1.27222e+00 -1.56974e+00
5.47200e+04 1.36000e+02 -1.38779e+00 -1.10672e+00 -1.66885e+00 -1.41543e+00 -1.26651e+00 -1.56435e+00
5.48800e+04 1.37000e+02 -1.27420e+00 -1.09252e+00 -1.45589e+00 -1.41000e+00 -1.26095e+00 -1.55906e+00
5.50400e+04 1.37000e+02 -1.27420e+00 -1.09252e+00 -1.45589e+00 -1.40470e+00 -1.25555e+00 -1.55385e+00
5.52000e+04 1.38000e+02 -1.19565e+00 -9.99335e-01 -1.39197e+00 -1.39953e+00 -1.25032e+00 -1.54874e+00
5.53600e+04 1.38000e+02 -1.19565e+00 -9.99335e-01 -1.39197e+00 -1.39449e+00 -1.24524e+00 -1.54375e+00
5.55200e+04 1.38000e+02 -1.19565e+00 -9.99335e-01 -1.39197e+00 -1.38959e+00 -1.24032e+00 -1.53885e+00
5.56800e+04 1.39000e+02 -1.49466e+00 -1.18923e+00 -1.80010e+00 -1.38482e+00 -1.23557e+00 -1.53408e+00
5.58400e+04 1.39000e+02 -1.49466e+00 -1.18923e+00 -1.80010e+00 -1.38020e+00 -1.23098e+00 -1.52943e+00
5.60000e+04 1.40000e+02 -1.44328e+00 -1.11659e+00 -1.76998e+00 -1.37573e+00 -1.22655e+00 -1.52491e+00
5.61600e+04 1.40000e+02 -1.44328e+00 -1.11659e+00 -1.76998e+00 -1.37139e+00 -1.22227e+00 -1.52052e+00
5.63200e+04 1.40000e+02 -1.44328e+00 -1.11659e+00 -1.76998e+00 -1.36720e+00 -1.21815e+00 -1.51626e+00
5.64800e+04 1.41000e+02 -1.14034e+00 -9.85519e-01 -1.29516e+00 -1.36316e+00 -1.21417e+00 -1.51215e+00
5.66400e+04 1.41000e+02 -1.14034e+00 -9.85519e-01 -1.29516e+00 -1.35926e+00 -1.21033e+00 -1.50819e+00
5.68000e+04 1.42000e+02 -1.24142e+00 -9.84765e-01 -1.49808e+00 -1.35551e+00 -1.20664e+00 -1.50438e+00
5.69600e+04 1.42000e+02 -1.24142e+00 -9.84765e-01 -1.49808e+00 -1.35189e+00 -1.20307e+00 -1.50071e+00
5.71200e+04 1.42000e+02 -1.24142e+00 -9.84765e-01 -1.49808e+00 -1.34842e+00 -1.19962e+00 -1.49721e+00
5.72800e+04 1.43000e+02 -1.25083e+00 -1.02733e+00 -1.47433e+00 -1.34508e+00 -1.19629e+00 -1.49387e+00
5.74400e+04 1.43000e+02 -1.25083e+00 -1.02733e+00 -1.47433e+00 -1.34188e+00 -1.19307e+00 -1.49069e+00
5.76000e+04 1.44000e+02 -1.04479e+00 -9.14547e-01 -1.17504e+00 -1.33882e+00 -1.18996e+00 -1.48768e+00
5.77600e+04 1.44000e+02 -1.04479e+00 -9.14547e-01 -1.17504e+00 -1.33589e+00 -1.18694e+00 -1.48483e+00
5.79200e+04 1.44000e+02 -1.04479e+00 -9.14547e-01 -1.17504e+00 -1.33309e+00 -1.18403e+00 -1.48214e+00
5.80800e+04 1.45000e+02 -1.15880e+00 -9.88774e-01 -1.32883e+00 -1.33042e+00 -1.18122e+00 -1.47963e+00
5.82400e+04 1.45000e+02 -1.15880e+00 -9.88774e-01 -1.32883e+00 -1.32789e+00 -1.17849e+00 -1.47728e+00
5.84000e+04 1.46000e+02 -1.09251e+00 -8.48801e-01 -1.33622e+00 -1.32548e+00 -1.17585e+00 -1.47511e+00
5.85600e+04 1.46000e+02 -1.09251e+00 -8.48801e-01 -1.33622e+00 -1.32320e+00 -1.17330e+00 -1.47310e+00
5.87200e+04 1.46000e+02 -1.09251e+00 -8.48801e-01 -1.33622e+00 -1.32105e+00 -1.17084e+00 -1.47126e+00
5.88800e+04 1.47000e+02 -1.21546e+00 -1.07411e+00 -1.35681e+00 -1.31903e+00 -1.16846e+00 -1.46959e+00
5.90400e+04 1.47000e+02 -1.21546e+00 -1.07411e+00 -1.35681e+00 -1.31713e+00 -1.16617e+00 -1.46808e+00
5.92000e+04 1.48000e+02 -1.15918e+00 -9.78944e-01 -1.33942e+00 -1.31535e+00 -1.16397e+00 -1.46673e+00
5.93600e+04 1.48000e+02 -1.15918e+00 -9.78944e-01 -1.33942e+00 -1.31369e+00 -1.16184e+00 -1.46554e+00
5.95200e+04 1.48000e+02 -1.15918e+00 -9.78944e-01 -1.33942e+00 -1.31215e+00 -1.15980e+00 -1.46450e+00
5.96800e+04 1.49000e+02 -1.11929e+00 -9.24088e-01 -1.31449e+00 -1.31072e+00 -1.15783e+00 -1.46360e+00
5.98400e+04 1.49000e+02 -1.11929e+00 -9.24088e-01 -1.31449e+00 -1.30939e+00 -1.15595e+00 -1.46284e+00
6.00000e+04 1.50000e+02 -1.22946e+00 -1.01936e+00 -1.43956e+00 -1.30817e+00 -1.15414e+00 -1.46220e+00
6.01600e+04 1.50000e+02 -1.22946e+00 -1.01936e+00 -1.43956e+00 -1.30703e+00 -1.15240e+00 -1.46167e+00
6.03200e+04 1.50000e+02 -1.22946e+00 -1.01936e+00 -1.43956e+00 -1.30598e+00 -1.15072e+00 -1.46124e+00
6.04800e+04 1.51000e+02 -1.28839e+00 -1.02849e+00 -1.54828e+00 -1.30500e+00 -1.14911e+00 -1.46090e+00
6.06400e+04 1.51000e+02 -1.28839e+00 -1.02849e+00 -1.54828e+00 -1.30408e+00 -1.14755e+00 -1.46060e+00
6.08000e+04 1.52000e+02 -1.09790e+00 -9.10032e-01 -1.28576e+00 -1.30320e+00 -1.14605e+00 -1.46035e+00
6.09600e+04 1.52000e+02 -1.09790e+00 -9.10032e-01 -1.28576e+00 -1.30236e+00 -1.14459e+00 -1.46012e+00
6.11200e+04 1.52000e+02 -1.09790e+00 -9.10032e-01 -1.28576e+00 -1.30153e+00 -1.14318e+00 -1.45989e+00
6.12800e+04 1.53000e+02 -1.21645e+00 -1.15032e+00 -1.28257e+00 -1.30071e+00 -1.14179e+00 -1.45963e+00
6.14400e+04 1.53000e+02 -1.21645e+00 -1.15032e+00 -1.28257e+00 -1.29988e+00 -1.14044e+00 -1.45932e+00
6.16000e+04 1.54000e+02 -1.22890e+00 -1.08670e+00 -1.37110e+00 -1.29902e+00 -1.13911e+00 -1.45894e+00
6.17600e+04 1.54000e+02 -1.22890e+00 -1.08670e+00 -1.37110e+00 -1.29813e+00 -1.13780e+00 -1.45846e+00
6.19200e+04 1.54000e+02 -1.22890e+00 -1.08670e+00 -1.37110e+00 -1.29718e+00 -1.13650e+00 -1.45786e+00
6.20800e+04 1.55000e+02 -1.24154e+00 -1.20153e+00 -1.28155e+00 -1.29616e+00 -1.13520e+00 -1.45713e+00
6.22400e+04 1.55000e+02 -1.24154e+00 -1.20153e+00 -1.28155e+00 -1.29508e+00 -1.13391e+00 -1.45624e+00
6.24000e+04 1.56000e+02 -1.11265e+00 -8.17408e-01 -1.40789e+00 -1.29390e+00 -1.13261e+00 -1.45519e+00
6.25600e+04 1.56000e+02 -1.11265e+00 -8.17408e-01 -1.40789e+00 -1.29263e+00 -1.13131e+00 -1.45395e+00
6.27200e+04 1.56000e+02 -1.11265e+00 -8.17408e-01 -1.40789e+00 -1.29126e+00 -1.13000e+00 -1.45251e+00
6.28800e+04 1.57000e+02 -1.16191e+00 -1.04236e+00 -1.28146e+00 -1.28978e+00 -1.12868e+00 -1.45088e+00
6.30400e+04 1.57000e+02 -1.16191e+00 -1.04236e+00 -1.28146e+00 -1.28819e+00 -1.12733e+00 -1.44904e+00
6.32000e+04 1.58000e+02 -1.06695e+00 -8.44032e-01 -1.28988e+00 -1.28648e+00 -1.12597e+00 -1.44700e+00
6.33600e+04 1.58000e+02 -1.06695e+00 -8.44032e-01 -1.28988e+00 -1.28467e+00 -1.12458e+00 -1.44476e+00
6.35200e+04 1.58000e+02 -1.06695e+00 -8.44032e-01 -1.28988e+00 -1.28275e+00 -1.12318e+00 -1.44232e+00
6.36800e+04 1.59000e+02 -1.07568e+00 -9.63974e-01 -1.18739e+00 -1.28072e+00 -1.12176e+00 -1.43969e+00
6.38400e+04 1.59000e+02 -1.07568e+00 -9.63974e-01 -1.18739e+00 -1.27859e+00 -1.12031e+00 -1.43688e+00
6.40000e+04 1.60000e+02 -1.25102e+00 -9.62062e-01 -1.53997e+00 -1.27637e+00 -1.11885e+00 -1.43389e+00
6.41600e+04 1.60000e+02 -1.25102e+00 -9.62062e-01 -1.53997e+00 -1.27406e+00 -1.11737e+00 -1.43075e+00
6.43200e+04 1.60000e+02 -1.25102e+00 -9.62062e-01 -1.53997e+00 -1.27167e+00 -1.11588e+00 -1.42746e+00
6.44800e+04 1.61000e+02 -1.14360e+00 -9.05932e-01 -1.38127e+00 -1.26921e+00 -1.11438e+00 -1.42405e+00
6.46400e+04 1.61000e+02 -1.14360e+00 -9.05932e-01 -1.38127e+00 -1.26670e+00 -1.11287e+00 -1.42052e+00
6.48000e+04 1.62000e+02 -1.09906e+00 -9.04573e-01 -1.29354e+00 -1.26414e+00 -1.11137e+00 -1.41690e+00
6.49600e+04 1.62000e+02 -1.09906e+00 -9.04573e-01 -1.29354e+00 -1.26154e+00 -1.10987e+00 -1.41320e+00
6.51200e+04 1.62000e+02 -1.09906e+00 -9.04573e-01 -1.29354e+00 -1.25891e+00 -1.10838e+00 -1.40944e+00
6.52800e+04 1.63000e+02 -1.12249e+00 -9.37575e-01 -1.30741e+00 -1.25626e+00 -1.10690e+00 -1.40562e+00
6.54400e+04 1.63000e+02 -1.12249e+00 -9.37575e-01 -1.30741e+00 -1.25361e+00 -1.10544e+00 -1.40177e+00
6.56000e+04 1.64000e+02 -1.10220e+00 -8.86431e-01 -1.31797e+00 -1.25096e+00 -1.10401e+00 -1.39791e+00
6.57600e+04 1.64000e+02 -1.10220e+00 -8.86431e-01 -1.31797e+00 -1.24831e+00 -1.10259e+00 -1.39403e+00
6.59200e+04 1.64000e+02 -1.10220e+00 -8.86431e-01 -1.31797e+00 -1.24568e+00 -1.10121e+00 -1.39016e+00
6.60800e+04 1.65000e+02 -1.30261e+00 -1.07635e+00 -1.52888e+00 -1.24308e+00 -1.09985e+00 -1.38631e+00
6.62400e+04 1.65000e+02 -1.30261e+00 -1.07635e+00 -1.52888e+00 -1.24050e+00 -1.09851e+00 -1.38248e+00
6.64000e+04 1.66000e+02 -9.78556e-01 -7.19050e-01 -1.23806e+00 -1.23795e+00 -1.09720e+00 -1.37869e+00
6.65600e+04 1.66000e+02 -9.78556e-01 -7.19050e-01 -1.23806e+00 -1.23542e+00 -1.09591e+00 -1.37494e+00
6.67200e+04 1.66000e+02 -9.78556e-01 -7.19050e-01 -1.23806e+00 -1.23295e+00 -1.09464e+00 -1.37125e+00
6.68800e+04 1.67000e+02 -1.08183e+00 -9.78956e-01 -1.18470e+00 -1.23050e+00 -1.09339e+00 -1.36761e+00
6.70400e+04 1.67000e+02 -1.08183e+00 -9.78956e-01 -1.18470e+00 -1.22810e+00 -1.09215e+00 -1.36404e+00
6.72000e+04 1.68000e+02 -1.05667e+00 -8.36460e-01 -1.27687e+00 -1.22573e+00 -1.09092e+00 -1.36054e+00
6.73600e+04 1.68000e+02 -1.05667e+00 -8.36460e-01 -1.27687e+00 -1.22340e+00 -1.08968e+00 -1.35711e+00
6.75200e+04 1.68000e+02 -1.05667e+00 -8.36460e-01 -1.27687e+00 -1.22110e+00 -1.08845e+00 -1.35376e+00
6.76800e+04 1.69000e+02 -1.11677e+00 -9.07715e-01 -1.32582e+00 -1.21885e+00 -1.08720e+00 -1.35049e+00
6.78400e+04 1.69000e+02 -1.11677e+00 -9.07715e-01 -1.32582e+00 -1.21663e+00 -1.08594e+00 -1.34731e+00
6.80000e+04 1.70000e+02 -9.76175e-01 -8.45824e-01 -1.10653e+00 -1.21444e+00 -1.08466e+00 -1.34421e+00
6.81600e+04 1.70000e+02 -9.76175e-01 -8.45824e-01 -1.10653e+00 -1.21228e+00 -1.08336e+00 -1.34120e+00
6.83200e+04 1.70000e+02 -9.76175e-01 -8.45824e-01 -1.10653e+00 -1.21015e+00 -1.08203e+00 -1.33827e+00
6.84800e+04 1.71000e+02 -1.11180e+00 -9.79929e-01 -1.24367e+00 -1.20806e+00 -1.08068e+00 -1.33543e+00
6.86400e+04 1.71000e+02 -1.11180e+00 -9.79929e-01 -1.24367e+00 -1.20598e+00 -1.07930e+00 -1.33267e+00
6.88000e+04 1.72000e+02 -1.16028e+00 -9.16963e-01 -1.40359e+00 -1.20394e+00 -1.07788e+00 -1.33000e+00
6.89600e+04 1.72000e+02 -1.16028e+00 -9.16963e-01 -1.40359e+00 -1.20192e+00 -1.07643e+00 -1.32741e+00
6.91200e+04 1.72000e+02 -1.16028e+00 -9.16963e-01 -1.40359e+00 -1.19992e+00 -1.07495e+00 -1.32489e+00
6.92800e+04 1.73000e+02 -1.16381e+00 -9.30615e-01 -1.39700e+00 -1.19794e+00 -1.07343e+00 -1.32245e+00
6.94400e+04 1.73000e+02 -1.16381e+00 -9.30615e-01 -1.39700e+00 -1.19598e+00 -1.07187e+00 -1.32009e+00
6.96000e+04 1.74000e+02 -9.84848e-01 -7.21606e-01 -1.24809e+00 -1.19404e+00 -1.07028e+00 -1.31779e+00
6.97600e+04 1.74000e+02 -9.84848e-01 -7.21606e-01 -1.24809e+00 -1.19210e+00 -1.06864e+00 -1.31556e+00
6.99200e+04 1.74000e+02 -9.84848e-01 -7.21606e-01 -1.24809e+00 -1.19019e+00 -1.06697e+00 -1.31340e+00
7.00800e+04 1.75000e+02 -1.07431e+00 -7.75860e-01 -1.37276e+00 -1.18828e+00 -1.06526e+00 -1.31130e+00
7.02400e+04 1.75000e+02 -1.07431e+00 -7.75860e-01 -1.37276e+00 -1.18638e+00 -1.06351e+00 -1.30925e+00
7.04000e+04 1.76000e+02 -1.11041e+00 -9.02314e-01 -1.31851e+00 -1.18448e+00 -1.06171e+00 -1.30725e+00
7.05600e+04 1.76000e+02 -1.11041e+00 -9.02314e-01 -1.31851e+00 -1.18258e+00 -1.05986e+00 -1.30530e+00
7.07200e+04 1.76000e+02 -1.11041e+00 -9.02314e-01 -1.31851e+00 -1.18068e+00 -1.05796e+00 -1.30340e+00
7.08800e+04 1.77000e+02 -1.05778e+00 -8.24554e-01 -1.29100e+00 -1.17878e+00 -1.05602e+00 -1.30154e+00
7.10400e+04 1.77000e+02 -1.05778e+00 -8.24554e-01 -1.29100e+00 -1.17687e+00 -1.05403e+00 -1.29971e+00
7.12000e+04 1.78000e+02 -1.02305e+00 -8.59496e-01 -1.18661e+00 -1.17495e+00 -1.05199e+00 -1.29792e+00
7.13600e+04 1.78000e+02 -1.02305e+00 -8.59496e-01 -1.18661e+00 -1.17302e+00 -1.04990e+00 -1.29614e+00
7.15200e+04 1.78000e+02 -1.02305e+00 -8.59496e-01 -1.18661e+00 -1.17108e+00 -1.04777e+00 -1.29440e+00
7.16800e+04 1.79000e+02 -1.09219e+00 -8.85178e-01 -1.29920e+00 -1.16913e+00 -1.04559e+00 -1.29267e+00
7.18400e+04 1.79000e+02 -1.09219e+00 -8.85178e-01 -1.29920e+00 -1.16717e+00 -1.04337e+00 -1.29096e+00
7.20000e+04 1.80000e+02 -1.01424e+00 -7.88932e-01 -1.23954e+00 -1.16519e+00 -1.04111e+00 -1.28926e+00
7.21600e+04 1.80000e+02 -1.01424e+00 -7.88932e-01 -1.23954e+00 -1.16320e+00 -1.03882e+00 -1.28757e+00
7.23200e+04 1.80000e+02 -1.01424e+00 -7.88932e-01 -1.23954e+00 -1.16119e+00 -1.03649e+00 -1.28589e+00
7.24800e+04 1.81000e+02 -9.54326e-01 -8.42363e-01 -1.06629e+00 -1.15918e+00 -1.03414e+00 -1.28422e+00
7.26400e+04 1.81000e+02 -9.54326e-01 -8.42363e-01 -1.06629e+00 -1.15716e+00 -1.03176e+00 -1.28255e+00
7.28000e+04 1.82000e+02 -8.98713e-01 -7.97945e-01 -9.99482e-01 -1.15512e+00 -1.02936e+00 -1.28089e+00
7.29600e+04 1.82000e+02 -8.98713e-01 -7.97945e-01 -9.99482e-01 -1.15309e+00 -1.02695e+00 -1.27923e+00
7.31200e+04 1.82000e+02 -8.98713e-01 -7.97945e-01 -9.99482e-01 -1.15105e+00 -1.02452e+00 -1.27758e+00
7.32800e+04 1.83000e+02 -9.57913e-01 -8.26233e-01 -1.08959e+00 -1.14901e+00 -1.02209e+00 -1.27593e+00
7.34400e+04 1.83000e+02 -9.57913e-01 -8.26233e-01 -1.08959e+00 -1.14698e+00 -1.01966e+00 -1.27429e+00
7.36000e+04 1.84000e+02 -1.02336e+00 -8.35964e-01 -1.21076e+00 -1.14494e+00 -1.01722e+00 -1.27267e+00
7.37600e+04 1.84000e+02 -1.02336e+00 -8.35964e-01 -1.21076e+00 -1.14292e+00 -1.01478e+00 -1.27105e+00
7.39200e+04 1.84000e+02 -1.02336e+00 -8.35964e-01 -1.21076e+00 -1.14090e+00 -1.01234e+00 -1.26945e+00
7.40800e+04 1.85000e+02 -9.71068e-01 -8.88214e-01 -1.05392e+00 -1.13889e+00 -1.00990e+00 -1.26787e+00
7.42400e+04 1.85000e+02 -9.71068e-01 -8.88214e-01 -1.05392e+00 -1.13689e+00 -1.00747e+00 -1.26630e+00
7.44000e+04 1.86000e+02 -1.02615e+00 -8.21995e-01 -1.23031e+00 -1.13490e+00 -1.00505e+00 -1.26474e+00
7.45600e+04 1.86000e+02 -1.02615e+00 -8.21995e-01 -1.23031e+00 -1.13292e+00 -1.00263e+00 -1.26321e+00
7.47200e+04 1.86000e+02 -1.02615e+00 -8.21995e-01 -1.23031e+00 -1.13095e+00 -1.00022e+00 -1.26169e+00
7.48800e+04 1.87000e+02 -1.01187e+00 -9.32110e-01 -1.09163e+00 -1.12900e+00 -9.97808e-01 -1.26019e+00
7.50400e+04 1.87000e+02 -1.01187e+00 -9.32110e-01 -1.09163e+00 -1.12705e+00 -9.95406e-01 -1.25870e+00
7.52000e+04 1.88000e+02 -9.32666e-01 -8.58895e-01 -1.00644e+00 -1.12511e+00 -9.93009e-01 -1.25722e+00
7.53600e+04 1.88000e+02 -9.32666e-01 -8.58895e-01 -1.00644e+00 -1.12318e+00 -9.90617e-01 -1.25574e+00
7.55200e+04 1.88000e+02 -9.32666e-01 -8.58895e-01 -1.00644e+00 -1.12124e+00 -9.88230e-01 -1.25425e+00
7.56800e+04 1.89000e+02 -1.00006e+00 -8.88288e-01 -1.11184e+00 -1.11930e+00 -9.85847e-01 -1.25276e+00
7.58400e+04 1.89000e+02 -1.00006e+00 -8.88288e-01 -1.11184e+00 -1.11735e+00 -9.83469e-01 -1.25123e+00
7.60000e+04 1.90000e+02 -1.04855e+00 -8.69872e-01 -1.22724e+00 -1.11539e+00 -9.81095e-01 -1.24969e+00
7.61600e+04 1.90000e+02 -1.04855e+00 -8.69872e-01 -1.22724e+00 -1.11341e+00 -9.78726e-01 -1.24810e+00
7.63200e+04 1.90000e+02 -1.04855e+00 -8.69872e-01 -1.22724e+00 -1.11141e+00 -9.76361e-01 -1.24647e+00
7.64800e+04 1.91000e+02 -9.81650e-01 -8.55188e-01 -1.10811e+00 -1.10939e+00 -9.74001e-01 -1.24477e+00
7.66400e+04 1.91000e+02 -9.81650e-01 -8.55188e-01 -1.10811e+00 -1.10733e+00 -9.71647e-01 -1.24301e+00
7.68000e+04 1.92000e+02 -9.24071e-01 -7.92277e-01 -1.05586e+00 -1.10524e+00 -9.69302e-01 -1.24117e+00
7.69600e+04 1.92000e+02 -9.24071e-01 -7.92277e-01 -1.05586e+00 -1.10310e+00 -9.66964e-01 -1.23924e+00
7.71200e+04 1.92000e+02 -9.24071e-01 -7.92277e-01 -1.05586e+00 -1.10093e+00 -9.64638e-01 -1.23723e+00
7.72800e+04 1.93000e+02 -9.38707e-01 -7.81597e-01 -1.09582e+00 -1.09872e+00 -9.62323e-01 -1.23511e+00
7.74400e+04 1.93000e+02 -9.38707e-01 -7.81597e-01 -1.09582e+00 -1.09646e+00 -9.60025e-01 -1.23289e+00
7.76000e+04 1.94000e+02 -8.93439e-01 -7.81581e-01 -1.00530e+00 -1.09415e+00 -9.57745e-01 -1.23056e+00
7.77600e+04 1.94000e+02 -8.93439e-01 -7.81581e-01 -1.00530e+00 -1.09180e+00 -9.55484e-01 -1.22812e+00
7.79200e+04 1.94000e+02 -8.93439e-01 -7.81581e-01 -1.00530e+00 -1.08941e+00 -9.53251e-01 -1.22556e+00
7.80800e+04 1.95000e+02 -9.78404e-01 -7.74756e-01 -1.18205e+00 -1.08697e+00 -9.51047e-01 -1.22289e+00
7.82400e+04 1.95000e+02 -9.78404e-01 -7.74756e-01 -1.18205e+00 -1.08449e+00 -9.48874e-01 -1.22011e+00
7.84000e+04 1.96000e+02 -8.77704e-01 -7.31201e-01 -1.02421e+00 -1.08198e+00 -9.46740e-01 -1.21722e+00
7.85600e+04 1.96000e+02 -8.77704e-01 -7.31201e-01 -1.02421e+00 -1.07943e+00 -9.44644e-01 -1.21422e+00
7.87200e+04 1.96000e+02 -8.77704e-01 -7.31201e-01 -1.02421e+00 -1.07686e+00 -9.42595e-01 -1.21112e+00
7.88800e+04 1.97000e+02 -9.99925e-01 -7.96034e-01 -1.20382e+00 -1.07426e+00 -9.40593e-01 -1.20793e+00
7.90400e+04 1.97000e+02 -9.99925e-01 -7.96034e-01 -1.20382e+00 -1.07164e+00 -9.38643e-01 -1.20464e+00
7.92000e+04 1.98000e+02 -9.45599e-01 -7.24918e-01 -1.16628e+00 -1.06901e+00 -9.36746e-01 -1.20128e+00
7.93600e+04 1.98000e+02 -9.45599e-01 -7.24918e-01 -1.16628e+00 -1.06637e+00 -9.34903e-01 -1.19784e+00
7.95200e+04 1.98000e+02 -9.45599e-01 -7.24918e-01 -1.16628e+00 -1.06373e+00 -9.33116e-01 -1.19434e+00
7.96800e+04 1.99000e+02 -9.58816e-01 -8.02773e-01 -1.11486e+00 -1.06109e+00 -9.31384e-01 -1.19079e+00
7.98400e+04 1.99000e+02 -9.58816e-01 -8.02773e-01 -1.11486e+00 -1.05845e+00 -9.29707e-01 -1.18720e+00
8.00000e+04 2.00000e+02 -9.35283e-01 -8.26898e-01 -1.04367e+00 -1.05583e+00 -9.28081e-01 -1.18357e+00
8.01600e+04 2.00000e+02 -9.35283e-01 -8.26898e-01 -1.04367e+00 -1.05321e+00 -9.26504e-01 -1.17992e+00
8.03200e+04 2.00000e+02 -9.35283e-01 -8.26898e-01 -1.04367e+00 -1.05062e+00 -9.24973e-01 -1.17626e+00
8.04800e+04 2.01000e+02 -8.47824e-01 -7.50553e-01 -9.45095e-01 -1.04804e+00 -9.23482e-01 -1.17260e+00
8.06400e+04 2.01000e+02 -8.47824e-01 -7.50553e-01 -9.45095e-01 -1.04548e+00 -9.22023e-01 -1.16894e+00
8.08000e+04 2.02000e+02 -9.35124e-01 -7.02550e-01 -1.16770e+00 -1.04295e+00 -9.20594e-01 -1.16530e+00
8.09600e+04 2.02000e+02 -9.35124e-01 -7.02550e-01 -1.16770e+00 -1.04043e+00 -9.19184e-01 -1.16169e+00
8.11200e+04 2.02000e+02 -9.35124e-01 -7.02550e-01 -1.16770e+00 -1.03795e+00 -9.17789e-01 -1.15811e+00
8.12800e+04 2.03000e+02 -9.16251e-01 -7.35886e-01 -1.09662e+00 -1.03548e+00 -9.16398e-01 -1.15457e+00
8.14400e+04 2.03000e+02 -9.16251e-01 -7.35886e-01 -1.09662e+00 -1.03305e+00 -9.15007e-01 -1.15109e+00
8.16000e+04 2.04000e+02 -9.23406e-01 -8.41486e-01 -1.00533e+00 -1.03063e+00 -9.13605e-01 -1.14766e+00
8.17600e+04 2.04000e+02 -9.23406e-01 -8.41486e-01 -1.00533e+00 -1.02824e+00 -9.12188e-01 -1.14430e+00
8.19200e+04 2.04000e+02 -9.23406e-01 -8.41486e-01 -1.00533e+00 -1.02588e+00 -9.10748e-01 -1.14101e+00
8.20800e+04 2.05000e+02 -8.33374e-01 -7.59146e-01 -9.07601e-01 -1.02354e+00 -9.09279e-01 -1.13779e+00
8.22400e+04 2.05000e+02 -8.33374e-01 -7.59146e-01 -9.07601e-01 -1.02122e+00 -9.07775e-01 -1.13466e+00
8.24000e+04 2.06000e+02 -8.87915e-01 -7.08502e-01 -1.06733e+00 -1.01892e+00 -9.06232e-01 -1.13161e+00
8.25600e+04 2.06000e+02 -8.87915e-01 -7.08502e-01 -1.06733e+00 -1.01665e+00 -9.04646e-01 -1.12865e+00
8.27200e+04 2.06000e+02 -8.87915e-01 -7.08502e-01 -1.06733e+00 -1.01440e+00 -9.03015e-01 -1.12578e+00
8.28800e+04 2.07000e+02 -8.17143e-01 -7.59117e-01 -8.75169e-01 -1.01216e+00 -9.01336e-01 -1.12299e+00
8.30400e+04 2.07000e+02 -8.17143e-01 -7.59117e-01 -8.75169e-01 -1.00995e+00 -8.99609e-01 -1.12030e+00
8.32000e+04 2.08000e+02 -8.23120e-01 -7.69462e-01 -8.76779e-01 -1.00776e+00 -8.97833e-01 -1.11769e+00
8.33600e+04 2.08000e+02 -8.23120e-01 -7.69462e-01 -8.76779e-01 -1.00559e+00 -8.96010e-01 -1.11517e+00
8.35200e+04 2.08000e+02 -8.23120e-01 -7.69462e-01 -8.76779e-01 -1.00344e+00 -8.94141e-01 -1.11274e+00
8.36800e+04 2.09000e+02 -8.89252e-01 -7.83064e-01 -9.95440e-01 -1.00131e+00 -8.92227e-01 -1.11038e+00
8.38400e+04 2.09000e+02 -8.89252e-01 -7.83064e-01 -9.95440e-01 -9.99193e-01 -8.90273e-01 -1.10811e+00
8.40000e+04 2.10000e+02 -7.13045e-01 -6.22544e-01 -8.03547e-01 -9.97092e-01 -8.88281e-01 -1.10590e+00
8.41600e+04 2.10000e+02 -7.13045e-01 -6.22544e-01 -8.03547e-01 -9.95014e-01 -8.86257e-01 -1.10377e+00
8.43200e+04 2.10000e+02 -7.13045e-01 -6.22544e-01 -8.03547e-01 -9.92947e-01 -8.84203e-01 -1.10169e+00
8.44800e+04 2.11000e+02 -8.20634e-01 -6.77495e-01 -9.63772e-01 -9.90895e-01 -8.82124e-01 -1.09967e+00
8.46400e+04 2.11000e+02 -8.20634e-01 -6.77495e-01 -9.63772e-01 -9.88856e-01 -8.80028e-01 -1.09768e+00
8.48000e+04 2.12000e+02 -8.81685e-01 -8.20348e-01 -9.43021e-01 -9.86829e-01 -8.77915e-01 -1.09574e+00
8.49600e+04 2.12000e+02 -8.81685e-01 -8.20348e-01 -9.43021e-01 -9.84807e-01 -8.75792e-01 -1.09382e+00
8.51200e+04 2.12000e+02 -8.81685e-01 -8.20348e-01 -9.43021e-01 -9.82798e-01 -8.73664e-01 -1.09193e+00
8.52800e+04 2.13000e+02 -8.54155e-01 -7.13319e-01 -9.94992e-01 -9.80789e-01 -8.71533e-01 -1.09005e+00
8.54400e+04 2.13000e+02 -8.54155e-01 -7.13319e-01 -9.94992e-01 -9.78782e-01 -8.69404e-01 -1.08816e+00
8.56000e+04 2.14000e+02 -7.97413e-01 -7.14406e-01 -8.80420e-01 -9.76774e-01 -8.67280e-01 -1.08627e+00
8.57600e+04 2.14000e+02 -7.97413e-01 -7.14406e-01 -8.80420e-01 -9.74764e-01 -8.65165e-01 -1.08436e+00
8.59200e+04 2.14000e+02 -7.97413e-01 -7.14406e-01 -8.80420e-01 -9.72744e-01 -8.63060e-01 -1.08243e+00
8.60800e+04 2.15000e+02 -8.91097e-01 -7.37603e-01 -1.04459e+00 -9.70717e-01 -8.60970e-01 -1.08046e+00
8.62400e+04 2.15000e+02 -8.91097e-01 -7.37603e-01 -1.04459e+00 -9.68672e-01 -8.58893e-01 -1.07845e+00
8.64000e+04 2.16000e+02 -8.39106e-01 -7.38159e-01 -9.40052e-01 -9.66611e-01 -8.56834e-01 -1.07639e+00
8.65600e+04 2.16000e+02 -8.39106e-01 -7.38159e-01 -9.40052e-01 -9.64530e-01 -8.54792e-01 -1.07427e+00
8.67200e+04 2.16000e+02 -8.39106e-01 -7.38159e-01 -9.40052e-01 -9.62421e-01 -8.52766e-01 -1.07208e+00
8.68800e+04 2.17000e+02 -7.99580e-01 -7.27607e-01 -8.71554e-01 -9.60282e-01 -8.50758e-01 -1.06981e+00
8.70400e+04 2.17000e+02 -7.99580e-01 -7.27607e-01 -8.71554e-01 -9.58110e-01 -8.48767e-01 -1.06745e+00
8.72000e+04 2.18000e+02 -8.11717e-01 -7.06279e-01 -9.17156e-01 -9.55903e-01 -8.46793e-01 -1.06501e+00
8.73600e+04 2.18000e+02 -8.11717e-01 -7.06279e-01 -9.17156e-01 -9.53659e-01 -8.44836e-01 -1.06248e+00
8.75200e+04 2.18000e+02 -8.11717e-01 -7.06279e-01 -9.17156e-01 -9.51375e-01 -8.42894e-01 -1.05986e+00
8.76800e+04 2.19000e+02 -8.60863e-01 -7.67519e-01 -9.54206e-01 -9.49046e-01 -8.40966e-01 -1.05713e+00
8.78400e+04 2.19000e+02 -8.60863e-01 -7.67519e-01 -9.54206e-01 -9.46677e-01 -8.39051e-01 -1.05430e+00
8.80000e+04 2.20000e+02 -8.58481e-01 -6.82978e-01 -1.03398e+00 -9.44264e-01 -8.37148e-01 -1.05138e+00
8.81600e+04 2.20000e+02 -8.58481e-01 -6.82978e-01 -1.03398e+00 -9.41806e-01 -8.35257e-01 -1.04836e+00
8.83200e+04 2.20000e+02 -8.58481e-01 -6.82978e-01 -1.03398e+00 -9.39309e-01 -8.33375e-01 -1.04524e+00
8.84800e+04 2.21000e+02 -8.33014e-01 -7.73249e-01 -8.92779e-01 -9.36770e-01 -8.31502e-01 -1.04204e+00
8.86400e+04 2.21000e+02 -8.33014e-01 -7.73249e-01 -8.92779e-01 -9.34195e-01 -8.29638e-01 -1.03875e+00
8.88000e+04 2.22000e+02 -7.81039e-01 -7.48577e-01 -8.13502e-01 -9.31584e-01 -8.27780e-01 -1.03539e+00
8.89600e+04 2.22000e+02 -7.81039e-01 -7.48577e-01 -8.13502e-01 -9.28942e-01 -8.25929e-01 -1.03196e+00
8.91200e+04 2.22000e+02 -7.81039e-01 -7.48577e-01 -8.13502e-01 -9.26275e-01 -8.24085e-01 -1.02847e+00
8.92800e+04 2.23000e+02 -8.24202e-01 -6.91185e-01 -9.57220e-01 -9.23585e-01 -8.22246e-01 -1.02492e+00
8.94400e+04 2.23000e+02 -8.24202e-01 -6.91185e-01 -9.57220e-01 -9.20879e-01 -8.20412e-01 -1.02135e+00
8.96000e+04 2.24000e+02 -7.93870e-01 -6.98639e-01 -8.89101e-01 -9.18160e-01 -8.18584e-01 -1.01774e+00
8.97600e+04 2.24000e+02 -7.93870e-01 -6.98639e-01 -8.89101e-01 -9.15438e-01 -8.16760e-01 -1.01412e+00
8.99200e+04 2.24000e+02 -7.93870e-01 -6.98639e-01 -8.89101e-01 -9.12712e-01 -8.14941e-01 -1.01048e+00
9.00800e+04 2.25000e+02 -8.62771e-01 -7.25391e-01 -1.00015e+00 -9.09993e-01 -8.13128e-01 -1.00686e+00
9.02400e+04 2.25000e+02 -8.62771e-01 -7.25391e-01 -1.00015e+00 -9.07285e-01 -8.11320e-01 -1.00325e+00
9.04000e+04 2.26000e+02 -8.52814e-01 -7.27628e-01 -9.78000e-01 -9.04594e-01 -8.09519e-01 -9.99670e-01
9.05600e+04 2.26000e+02 -8.52814e-01 -7.27628e-01 -9.78000e-01 -9.01924e-01 -8.07725e-01 -9.96123e-01
9.07200e+04 2.26000e+02 -8.52814e-01 -7.27628e-01 -9.78000e-01 -8.99284e-01 -8.05939e-01 -9.92628e-01
9.08800e+04 2.27000e+02 -8.21330e-01 -6.98540e-01 -9.44120e-01 -8.96675e-01 -8.04164e-01 -9.89186e-01
9.10400e+04 2.27000e+02 -8.21330e-01 -6.98540e-01 -9.44120e-01 -8.94103e-01 -8.02399e-01 -9.85808e-01
9.12000e+04 2.28000e+02 -8.50987e-01 -7.37601e-01 -9.64372e-01 -8.91575e-01 -8.00648e-01 -9.82501e-01
9.13600e+04 2.28000e+02 -8.50987e-01 -7.37601e-01 -9.64372e-01 -8.89090e-01 -7.98913e-01 -9.79267e-01
9.15200e+04 2.28000e+02 -8.50987e-01 -7.37601e-01 -9.64372e-01 -8.86654e-01 -7.97197e-01 -9.76112e-01
9.16800e+04 2.29000e+02 -7.68686e-01 -6.48405e-01 -8.88968e-01 -8.84273e-01 -7.95501e-01 -9.73046e-01
9.18400e+04 2.29000e+02 -7.68686e-01 -6.48405e-01 -8.88968e-01 -8.81946e-01 -7.93830e-01 -9.70061e-01
9.20000e+04 2.30000e+02 -8.39341e-01 -7.46059e-01 -9.32623e-01 -8.79676e-01 -7.92186e-01 -9.67166e-01
9.21600e+04 2.30000e+02 -8.39341e-01 -7.46059e-01 -9.32623e-01 -8.77463e-01 -7.90573e-01 -9.64352e-01
9.23200e+04 2.30000e+02 -8.39341e-01 -7.46059e-01 -9.32623e-01 -8.75312e-01 -7.88992e-01 -9.61631e-01
9.24800e+04 2.31000e+02 -8.79082e-01 -7.82590e-01 -9.75574e-01 -8.73221e-01 -7.87448e-01 -9.58994e-01
9.26400e+04 2.31000e+02 -8.79082e-01 -7.82590e-01 -9.75574e-01 -8.71191e-01 -7.85944e-01 -9.56437e-01
9.28000e+04 2.32000e+02 -7.45259e-01 -6.51188e-01 -8.39330e-01 -8.69222e-01 -7.84480e-01 -9.53965e-01
9.29600e+04 2.32000e+02 -7.45259e-01 -6.51188e-01 -8.39330e-01 -8.67317e-01 -7.83060e-01 -9.51574e-01
9.31200e+04 2.32000e+02 -7.45259e-01 -6.51188e-01 -8.39330e-01 -8.65473e-01 -7.81686e-01 -9.49261e-01
9.32800e+04 2.33000e+02 -7.97948e-01 -7.07510e-01 -8.88385e-01 -8.63691e-01 -7.80358e-01 -9.47024e-01
9.34400e+04 2.33000e+02 -7.97948e-01 -7.07510e-01 -8.88385e-01 -8.61970e-01 -7.79078e-01 -9.44862e-01
9.36000e+04 2.34000e+02 -6.86932e-01 -5.94448e-01 -7.79416e-01 -8.60309e-01 -7.77845e-01 -9.42773e-01
9.37600e+04 2.34000e+02 -6.86932e-01 -5.94448e-01 -7.79416e-01 -8.58709e-01 -7.76661e-01 -9.40756e-01
9.39200e+04 2.34000e+02 -6.86932e-01 -5.94448e-01 -7.79416e-01 -8.57168e-01 -7.75525e-01 -9.38810e-01
9.40800e+04 2.35000e+02 -6.98899e-01 -5.80802e-01 -8.16996e-01 -8.55685e-01 -7.74438e-01 -9.36932e-01
9.42400e+04 2.35000e+02 -6.98899e-01 -5.80802e-01 -8.16996e-01 -8.54259e-01 -7.73397e-01 -9.35121e-01
9.44000e+04 2.36000e+02 -8.89790e-01 -7.54698e-01 -1.02488e+00 -8.52890e-01 -7.72403e-01 -9.33377e-01
9.45600e+04 2.36000e+02 -8.89790e-01 -7.54698e-01 -1.02488e+00 -8.51575e-01 -7.71454e-01 -9.31697e-01
9.47200e+04 2.36000e+02 -8.89790e-01 -7.54698e-01 -1.02488e+00 -8.50315e-01 -7.70551e-01 -9.30079e-01
9.48800e+04 2.37000e+02 -8.35186e-01 -6.77819e-01 -9.92553e-01 -8.49107e-01 -7.69691e-01 -9.28524e-01
9.50400e+04 2.37000e+02 -8.35186e-01 -6.77819e-01 -9.92553e-01 -8.47950e-01 -7.68875e-01 -9.27025e-01
9.52000e+04 2.38000e+02 -7.66589e-01 -7.22434e-01 -8.10744e-01 -8.46841e-01 -7.68099e-01 -9.25583e-01
9.53600e+04 2.38000e+02 -7.66589e-01 -7.22434e-01 -8.10744e-01 -8.45780e-01 -7.67365e-01 -9.24194e-01
9.55200e+04 2.38000e+02 -7.66589e-01 -7.22434e-01 -8.10744e-01 -8.44762e-01 -7.66671e-01 -9.22853e-01
9.56800e+04 2.39000e+02 -7.62007e-01 -6.68673e-01 -8.55342e-01 -8.43785e-01 -7.66014e-01 -9.21557e-01
9.58400e+04 2.39000e+02 -7.62007e-01 -6.68673e-01 -8.55342e-01 -8.42847e-01 -7.65394e-01 -9.20301e-01
9.60000e+04 2.40000e+02 -7.98786e-01 -7.39313e-01 -8.58258e-01 -8.41943e-01 -7.64807e-01 -9.19080e-01
9.61600e+04 2.40000e+02 -7.98786e-01 -7.39313e-01 -8.58258e-01 -8.41069e-01 -7.64251e-01 -9.17887e-01
9.63200e+04 2.40000e+02 -7.98786e-01 -7.39313e-01 -8.58258e-01 -8.40222e-01 -7.63724e-01 -9.16719e-01
9.64800e+04 2.41000e+02 -8.02024e-01 -7.17889e-01 -8.86160e-01 -8.39395e-01 -7.63222e-01 -9.15569e-01
9.66400e+04 2.41000e+02 -8.02024e-01 -7.17889e-01 -8.86160e-01 -8.38586e-01 -7.62740e-01 -9.14431e-01
9.68000e+04 2.42000e+02 -7.74506e-01 -6.50066e-01 -8.98946e-01 -8.37788e-01 -7.62275e-01 -9.13301e-01
9.69600e+04 2.42000e+02 -7.74506e-01 -6.50066e-01 -8.98946e-01 -8.36997e-01 -7.61821e-01 -9.12173e-01
9.71200e+04 2.42000e+02 -7.74506e-01 -6.50066e-01 -8.98946e-01 -8.36209e-01 -7.61374e-01 -9.11044e-01
9.72800e+04 2.43000e+02 -7.91112e-01 -6.85674e-01 -8.96551e-01 -8.35419e-01 -7.60928e-01 -9.09910e-01
9.74400e+04 2.43000e+02 -7.91112e-01 -6.85674e-01 -8.96551e-01 -8.34622e-01 -7.60477e-01 -9.08767e-01
9.76000e+04 2.44000e+02 -7.13667e-01 -6.01355e-01 -8.25979e-01 -8.33816e-01 -7.60017e-01 -9.07615e-01
9.77600e+04 2.44000e+02 -7.13667e-01 -6.01355e-01 -8.25979e-01 -8.32997e-01 -7.59542e-01 -9.06452e-01
9.79200e+04 2.44000e+02 -7.13667e-01 -6.01355e-01 -8.25979e-01 -8.32163e-01 -7.59049e-01 -9.05277e-01
9.80800e+04 2.45000e+02 -8.05623e-01 -7.14146e-01 -8.97099e-01 -8.31310e-01 -7.58530e-01 -9.04089e-01
9.82400e+04 2.45000e+02 -8.05623e-01 -7.14146e-01 -8.97099e-01 -8.30437e-01 -7.57985e-01 -9.02890e-01
9.84000e+04 2.46000e+02 -8.44790e-01 -8.07498e-01 -8.82081e-01 -8.29544e-01 -7.57408e-01 -9.01680e-01
9.85600e+04 2.46000e+02 -8.44790e-01 -8.07498e-01 -8.82081e-01 -8.28629e-01 -7.56797e-01 -9.00462e-01
9.87200e+04 2.46000e+02 -8.44790e-01 -8.07498e-01 -8.82081e-01 -8.27694e-01 -7.56150e-01 -8.99237e-01
9.88800e+04 2.47000e+02 -7.49313e-01 -6.71214e-01 -8.27411e-01 -8.26736e-01 -7.55467e-01 -8.98006e-01
9.90400e+04 2.47000e+02 -7.49313e-01 -6.71214e-01 -8.27411e-01 -8.25759e-01 -7.54746e-01 -8.96773e-01
9.92000e+04 2.48000e+02 -7.49025e-01 -6.16806e-01 -8.81243e-01 -8.24763e-01 -7.53989e-01 -8.95538e-01
9.93600e+04 2.48000e+02 -7.49025e-01 -6.16806e-01 -8.81243e-01 -8.23750e-01 -7.53195e-01 -8.94305e-01
9.95200e+04 2.48000e+02 -7.49025e-01 -6.16806e-01 -8.81243e-01 -8.22721e-01 -7.52368e-01 -8.93074e-01
9.96800e+04 2.49000e+02 -6.83026e-01 -5.68575e-01 -7.97477e-01 -8.21678e-01 -7.51509e-01 -8.91848e-01
9.98400e+04 2.49000e+02 -6.83026e-01 -5.68575e-01 -7.97477e-01 -8.20624e-01 -7.50622e-01 -8.90627e-01
1.00000e+05 2.50000e+02 -6.74755e-01 -5.92356e-01 -7.57154e-01 -8.19561e-01 -7.49709e-01 -8.89413e-01
1.00160e+05 2.50000e+02 -6.74755e-01 -5.92356e-01 -7.57154e-01 -8.18490e-01 -7.48775e-01 -8.88206e-01
1.00320e+05 2.50000e+02 -6.74755e-01 -5.92356e-01 -7.57154e-01 -8.17415e-01 -7.47824e-01 -8.87007e-01
1.00480e+05 2.51000e+02 -7.39276e-01 -6.35860e-01 -8.42692e-01 -8.16338e-01 -7.46860e-01 -8.85816e-01
1.00640e+05 2.51000e+02 -7.39276e-01 -6.35860e-01 -8.42692e-01 -8.15260e-01 -7.45889e-01 -8.84631e-01
1.00800e+05 2.52000e+02 -7.45817e-01 -6.80894e-01 -8.10740e-01 -8.14184e-01 -7.44915e-01 -8.83454e-01
1.00960e+05 2.52000e+02 -7.45817e-01 -6.80894e-01 -8.10740e-01 -8.13113e-01 -7.43943e-01 -8.82283e-01
1.01120e+05 2.52000e+02 -7.45817e-01 -6.80894e-01 -8.10740e-01 -8.12048e-01 -7.42978e-01 -8.81117e-01
1.01280e+05 2.53000e+02 -6.89181e-01 -6.36543e-01 -7.41819e-01 -8.10990e-01 -7.42024e-01 -8.79956e-01
1.01440e+05 2.53000e+02 -6.89181e-01 -6.36543e-01 -7.41819e-01 -8.09942e-01 -7.41086e-01 -8.78798e-01
1.01600e+05 2.54000e+02 -7.32574e-01 -6.63876e-01 -8.01272e-01 -8.08904e-01 -7.40165e-01 -8.77642e-01
1.01760e+05 2.54000e+02 -7.32574e-01 -6.63876e-01 -8.01272e-01 -8.07876e-01 -7.39266e-01 -8.76487e-01
1.01920e+05 2.54000e+02 -7.32574e-01 -6.63876e-01 -8.01272e-01 -8.06861e-01 -7.38391e-01 -8.75331e-01
1.02080e+05 2.55000e+02 -7.81014e-01 -6.73325e-01 -8.88702e-01 -8.05857e-01 -7.37539e-01 -8.74174e-01
1.02240e+05 2.55000e+02 -7.81014e-01 -6.73325e-01 -8.88702e-01 -8.04863e-01 -7.36713e-01 -8.73013e-01
1.02400e+05 2.56000e+02 -7.09850e-01 -6.00699e-01 -8.19001e-01 -8.03879e-01 -7.35910e-01 -8.71848e-01
1.02560e+05 2.56000e+02 -7.09850e-01 -6.00699e-01 -8.19001e-01 -8.02903e-01 -7.35131e-01 -8.70675e-01
1.02720e+05 2.56000e+02 -7.09850e-01 -6.00699e-01 -8.19001e-01 -8.01933e-01 -7.34372e-01 -8.69494e-01
1.02880e+05 2.57000e+02 -6.67010e-01 -5.79018e-01 -7.55002e-01 -8.00966e-01 -7.33630e-01 -8.68302e-01
1.03040e+05 2.57000e+02 -6.67010e-01 -5.79018e-01 -7.55002e-01 -8.00000e-01 -7.32902e-01 -8.67097e-01
1.03200e+05 2.58000e+02 -7.35751e-01 -6.84175e-01 -7.87326e-01 -7.99031e-01 -7.32184e-01 -8.65878e-01
1.03360e+05 2.58000e+02 -7.35751e-01 -6.84175e-01 -7.87326e-01 -7.98056e-01 -7.31471e-01 -8.64641e-01
1.03520e+05 2.58000e+02 -7.35751e-01 -6.84175e-01 -7.87326e-01 -7.97073e-01 -7.30760e-01 -8.63386e-01
1.03680e+05 2.59000e+02 -7.16550e-01 -6.35095e-01 -7.98005e-01 -7.96076e-01 -7.30043e-01 -8.62109e-01
1.03840e+05 2.59000e+02 -7.16550e-01 -6.35095e-01 -7.98005e-01 -7.95062e-01 -7.29317e-01 -8.60808e-01
1.04000e+05 2.60000e+02 -7.12286e-01 -6.32928e-01 -7.91644e-01 -7.94030e-01 -7.28577e-01 -8.59483e-01
1.04160e+05 2.60000e+02 -7.12286e-01 -6.32928e-01 -7.91644e-01 -7.92975e-01 -7.27819e-01 -8.58131e-01
1.04320e+05 2.60000e+02 -7.12286e-01 -6.32928e-01 -7.91644e-01 -7.91894e-01 -7.27038e-01 -8.56751e-01
1.04480e+05 2.61000e+02 -6.95391e-01 -6.52881e-01 -7.37902e-01 -7.90787e-01 -7.26232e-01 -8.55342e-01
1.04640e+05 2.61000e+02 -6.95391e-01 -6.52881e-01 -7.37902e-01 -7.89650e-01 -7.25396e-01 -8.53903e-01
1.04800e+05 2.62000e+02 -6.88105e-01 -6.70100e-01 -7.06109e-01 -7.88482e-01 -7.24529e-01 -8.52435e-01
1.04960e+05 2.62000e+02 -6.88105e-01 -6.70100e-01 -7.06109e-01 -7.87282e-01 -7.23628e-01 -8.50936e-01
1.05120e+05 2.62000e+02 -6.88105e-01 -6.70100e-01 -7.06109e-01 -7.86051e-01 -7.22692e-01 -8.49409e-01
1.05280e+05 2.63000e+02 -8.20455e-01 -7.37237e-01 -9.03673e-01 -7.84786e-01 -7.21719e-01 -8.47853e-01
1.05440e+05 2.63000e+02 -8.20455e-01 -7.37237e-01 -9.03673e-01 -7.83490e-01 -7.20710e-01 -8.46270e-01
1.05600e+05 2.64000e+02 -7.16999e-01 -6.48561e-01 -7.85438e-01 -7.82162e-01 -7.19665e-01 -8.44660e-01
1.05760e+05 2.64000e+02 -7.16999e-01 -6.48561e-01 -7.85438e-01 -7.80805e-01 -7.18583e-01 -8.43026e-01
1.05920e+05 2.64000e+02 -7.16999e-01 -6.48561e-01 -7.85438e-01 -7.79418e-01 -7.17467e-01 -8.41369e-01
1.06080e+05 2.65000e+02 -7.14577e-01 -5.79410e-01 -8.49745e-01 -7.78004e-01 -7.16318e-01 -8.39690e-01
1.06240e+05 2.65000e+02 -7.14577e-01 -5.79410e-01 -8.49745e-01 -7.76566e-01 -7.15139e-01 -8.37992e-01
1.06400e+05 2.66000e+02 -7.40909e-01 -6.86487e-01 -7.95331e-01 -7.75104e-01 -7.13933e-01 -8.36276e-01
1.06560e+05 2.66000e+02 -7.40909e-01 -6.86487e-01 -7.95331e-01 -7.73622e-01 -7.12701e-01 -8.34543e-01
1.06720e+05 2.66000e+02 -7.40909e-01 -6.86487e-01 -7.95331e-01 -7.72122e-01 -7.11450e-01 -8.32794e-01
1.06880e+05 2.67000e+02 -7.78598e-01 -6.20410e-01 -9.36786e-01 -7.70606e-01 -7.10182e-01 -8.31031e-01
1.07040e+05 2.67000e+02 -7.78598e-01 -6.20410e-01 -9.36786e-01 -7.69078e-01 -7.08903e-01 -8.29253e-01
1.07200e+05 2.68000e+02 -6.98326e-01 -6.85578e-01 -7.11073e-01 -7.67540e-01 -7.07618e-01 -8.27462e-01
1.07360e+05 2.68000e+02 -6.98326e-01 -6.85578e-01 -7.11073e-01 -7.65995e-01 -7.06332e-01 -8.25659e-01
1.07520e+05 2.68000e+02 -6.98326e-01 -6.85578e-01 -7.11073e-01 -7.64447e-01 -7.05050e-01 -8.23843e-01
1.07680e+05 2.69000e+02 -7.00042e-01 -6.35883e-01 -7.64200e-01 -7.62898e-01 -7.03780e-01 -8.22016e-01
1.07840e+05 2.69000e+02 -7.00042e-01 -6.35883e-01 -7.64200e-01 -7.61352e-01 -7.02525e-01 -8.20179e-01
1.08000e+05 2.70000e+02 -7.76170e-01 -6.95849e-01 -8.56490e-01 -7.59813e-01 -7.01294e-01 -8.18332e-01
1.08160e+05 2.70000e+02 -7.76170e-01 -6.95849e-01 -8.56490e-01 -7.58283e-01 -7.00089e-01 -8.16477e-01
1.08320e+05 2.70000e+02 -7.76170e-01 -6.95849e-01 -8.56490e-01 -7.56767e-01 -6.98918e-01 -8.14616e-01
1.08480e+05 2.71000e+02 -7.39624e-01 -6.90592e-01 -7.88656e-01 -7.55268e-01 -6.97785e-01 -8.12751e-01
1.08640e+05 2.71000e+02 -7.39624e-01 -6.90592e-01 -7.88656e-01 -7.53790e-01 -6.96695e-01 -8.10886e-01
1.08800e+05 2.72000e+02 -7.11508e-01 -6.50997e-01 -7.72019e-01 -7.52337e-01 -6.95651e-01 -8.09022e-01
1.08960e+05 2.72000e+02 -7.11508e-01 -6.50997e-01 -7.72019e-01 -7.50912e-01 -6.94657e-01 -8.07166e-01
1.09120e+05 2.72000e+02 -7.11508e-01 -6.50997e-01 -7.72019e-01 -7.49518e-01 -6.93716e-01 -8.05320e-01
1.09280e+05 2.73000e+02 -6.44763e-01 -5.94083e-01 -6.95442e-01 -7.48159e-01 -6.92829e-01 -8.03490e-01
1.09440e+05 2.73000e+02 -6.44763e-01 -5.94083e-01 -6.95442e-01 -7.46840e-01 -6.91999e-01 -8.01680e-01
1.09600e+05 2.74000e+02 -6.87075e-01 -6.17434e-01 -7.56715e-01 -7.45561e-01 -6.91227e-01 -7.99896e-01
1.09760e+05 2.74000e+02 -6.87075e-01 -6.17434e-01 -7.56715e-01 -7.44327e-01 -6.90512e-01 -7.98142e-01
1.09920e+05 2.74000e+02 -6.87075e-01 -6.17434e-01 -7.56715e-01 -7.43140e-01 -6.89855e-01 -7.96425e-01
1.10080e+05 2.75000e+02 -6.87678e-01 -6.14986e-01 -7.60370e-01 -7.42003e-01 -6.89257e-01 -7.94749e-01
1.10240e+05 2.75000e+02 -6.87678e-01 -6.14986e-01 -7.60370e-01 -7.40916e-01 -6.88714e-01 -7.93119e-01
1.10400e+05 2.76000e+02 -6.64305e-01 -6.04714e-01 -7.23896e-01 -7.39883e-01 -6.88227e-01 -7.91538e-01
1.10560e+05 2.76000e+02 -6.64305e-01 -6.04714e-01 -7.23896e-01 -7.38903e-01 -6.87795e-01 -7.90011e-01
1.10720e+05 2.76000e+02 -6.64305e-01 -6.04714e-01 -7.23896e-01 -7.37978e-01 -6.87415e-01 -7.88541e-01
1.10880e+05 2.77000e+02 -6.70215e-01 -5.81699e-01 -7.58731e-01 -7.37109e-01 -6.87087e-01 -7.87131e-01
1.11040e+05 2.77000e+02 -6.70215e-01 -5.81699e-01 -7.58731e-01 -7.36295e-01 -6.86808e-01 -7.85781e-01
1.11200e+05 2.78000e+02 -6.93014e-01 -6.13862e-01 -7.72166e-01 -7.35535e-01 -6.86577e-01 -7.84494e-01
1.11360e+05 2.78000e+02 -6.93014e-01 -6.13862e-01 -7.72166e-01 -7.34830e-01 -6.86390e-01 -7.83270e-01
1.11520e+05 2.78000e+02 -6.93014e-01 -6.13862e-01 -7.72166e-01 -7.34177e-01 -6.86246e-01 -7.82108e-01
1.11680e+05 2.79000e+02 -6.69493e-01 -5.77076e-01 -7.61910e-01 -7.33574e-01 -6.86141e-01 -7.81006e-01
1.11840e+05 2.79000e+02 -6.69493e-01 -5.77076e-01 -7.61910e-01 -7.33018e-01 -6.86072e-01 -7.79964e-01
1.12000e+05 2.80000e+02 -6.70272e-01 -6.17451e-01 -7.23093e-01 -7.32508e-01 -6.86037e-01 -7.78979e-01
1.12160e+05 2.80000e+02 -6.70272e-01 -6.17451e-01 -7.23093e-01 -7.32039e-01 -6.86029e-01 -7.78048e-01
1.12320e+05 2.80000e+02 -6.70272e-01 -6.17451e-01 -7.23093e-01 -7.31606e-01 -6.86046e-01 -7.77167e-01
1.12480e+05 2.81000e+02 -7.09279e-01 -6.40828e-01 -7.77731e-01 -7.31207e-01 -6.86083e-01 -7.76331e-01
1.12640e+05 2.81000e+02 -7.09279e-01 -6.40828e-01 -7.77731e-01 -7.30835e-01 -6.86135e-01 -7.75536e-01
1.12800e+05 2.82000e+02 -6.63199e-01 -6.37188e-01 -6.89210e-01 -7.30486e-01 -6.86196e-01 -7.74777e-01
1.12960e+05 2.82000e+02 -6.63199e-01 -6.37188e-01 -6.89210e-01 -7.30155e-01 -6.86262e-01 -7.74048e-01
1.13120e+05 2.82000e+02 -6.63199e-01 -6.37188e-01 -6.89210e-01 -7.29835e-01 -6.86327e-01 -7.73344e-01
1.13280e+05 2.83000e+02 -6.42501e-01 -5.64783e-01 -7.20219e-01 -7.29522e-01 -6.86385e-01 -7.72659e-01
1.13440e+05 2.83000e+02 -6.42501e-01 -5.64783e-01 -7.20219e-01 -7.29209e-01 -6.86431e-01 -7.71987e-01
1.13600e+05 2.84000e+02 -6.73217e-01 -6.11605e-01 -7.34829e-01 -7.28892e-01 -6.86460e-01 -7.71323e-01
1.13760e+05 2.84000e+02 -6.73217e-01 -6.11605e-01 -7.34829e-01 -7.28564e-01 -6.86467e-01 -7.70660e-01
1.13920e+05 2.84000e+02 -6.73217e-01 -6.11605e-01 -7.34829e-01 -7.28220e-01 -6.86445e-01 -7.69994e-01
1.14080e+05 2.85000e+02 -6.62166e-01 -6.06579e-01 -7.17752e-01 -7.27856e-01 -6.86392e-01 -7.69319e-01
1.14240e+05 2.85000e+02 -6.62166e-01 -6.06579e-01 -7.17752e-01 -7.27467e-01 -6.86303e-01 -7.68631e-01
1.14400e+05 2.86000e+02 -6.23783e-01 -5.84096e-01 -6.63469e-01 -7.27049e-01 -6.86174e-01 -7.67924e-01
1.14560e+05 2.86000e+02 -6.23783e-01 -5.84096e-01 -6.63469e-01 -7.26599e-01 -6.86003e-01 -7.67195e-01
1.14720e+05 2.86000e+02 -6.23783e-01 -5.84096e-01 -6.63469e-01 -7.26113e-01 -6.85786e-01 -7.66439e-01
1.14880e+05 2.87000e+02 -7.03888e-01 -6.54015e-01 -7.53761e-01 -7.25589e-01 -6.85525e-01 -7.65653e-01
1.15040e+05 2.87000e+02 -7.03888e-01 -6.54015e-01 -7.53761e-01 -7.25025e-01 -6.85216e-01 -7.64834e-01
1.15200e+05 2.88000e+02 -6.07447e-01 -5.64855e-01 -6.50039e-01 -7.24420e-01 -6.84861e-01 -7.63978e-01
1.15360e+05 2.88000e+02 -6.07447e-01 -5.64855e-01 -6.50039e-01 -7.23772e-01 -6.84460e-01 -7.63084e-01
1.15520e+05 2.88000e+02 -6.07447e-01 -5.64855e-01 -6.50039e-01 -7.23081e-01 -6.84014e-01 -7.62148e-01
1.15680e+05 2.89000e+02 -6.20334e-01 -5.49595e-01 -6.91073e-01 -7.22347e-01 -6.83525e-01 -7.61169e-01
1.15840e+05 2.89000e+02 -6.20334e-01 -5.49595e-01 -6.91073e-01 -7.21571e-01 -6.82996e-01 -7.60146e-01
1.16000e+05 2.90000e+02 -6.85099e-01 -6.06896e-01 -7.63301e-01 -7.20753e-01 -6.82429e-01 -7.59076e-01
1.16160e+05 2.90000e+02 -6.85099e-01 -6.06896e-01 -7.63301e-01 -7.19894e-01 -6.81827e-01 -7.57961e-01
1.16320e+05 2.90000e+02 -6.85099e-01 -6.06896e-01 -7.63301e-01 -7.18995e-01 -6.81194e-01 -7.56797e-01
1.16480e+05 2.91000e+02 -6.59530e-01 -5.85414e-01 -7.33646e-01 -7.18059e-01 -6.80532e-01 -7.55586e-01
1.16640e+05 2.91000e+02 -6.59530e-01 -5.85414e-01 -7.33646e-01 -7.17087e-01 -6.79844e-01 -7.54329e-01
1.16800e+05 2.92000e+02 -6.61605e-01 -6.31116e-01 -6.92094e-01 -7.16080e-01 -6.79134e-01 -7.53026e-01
1.16960e+05 2.92000e+02 -6.61605e-01 -6.31116e-01 -6.92094e-01 -7.15041e-01 -6.78404e-01 -7.51678e-01
1.17120e+05 2.92000e+02 -6.61605e-01 -6.31116e-01 -6.92094e-01 -7.13973e-01 -6.77657e-01 -7.50288e-01
1.17280e+05 2.93000e+02 -6.97640e-01 -6.04381e-01 -7.90899e-01 -7.12876e-01 -6.76895e-01 -7.48856e-01
1.17440e+05 2.93000e+02 -6.97640e-01 -6.04381e-01 -7.90899e-01 -7.11753e-01 -6.76121e-01 -7.47384e-01
1.17600e+05 2.94000e+02 -6.65670e-01 -6.11163e-01 -7.20177e-01 -7.10605e-01 -6.75335e-01 -7.45876e-01
1.17760e+05 2.94000e+02 -6.65670e-01 -6.11163e-01 -7.20177e-01 -7.09436e-01 -6.74540e-01 -7.44333e-01
1.17920e+05 2.94000e+02 -6.65670e-01 -6.11163e-01 -7.20177e-01 -7.08247e-01 -6.73736e-01 -7.42758e-01
1.18080e+05 2.95000e+02 -6.68605e-01 -6.37174e-01 -7.00035e-01 -7.07039e-01 -6.72925e-01 -7.41154e-01
1.18240e+05 2.95000e+02 -6.68605e-01 -6.37174e-01 -7.00035e-01 -7.05815e-01 -6.72108e-01 -7.39523e-01
1.18400e+05 2.96000e+02 -6.45788e-01 -5.62223e-01 -7.29354e-01 -7.04576e-01 -6.71285e-01 -7.37867e-01
1.18560e+05 2.96000e+02 -6.45788e-01 -5.62223e-01 -7.29354e-01 -7.03324e-01 -6.70459e-01 -7.36190e-01
1.18720e+05 2.96000e+02 -6.45788e-01 -5.62223e-01 -7.29354e-01 -7.02061e-01 -6.69629e-01 -7.34494e-01
1.18880e+05 2.97000e+02 -6.30453e-01 -5.54018e-01 -7.06888e-01 -7.00789e-01 -6.68798e-01 -7.32780e-01
1.19040e+05 2.97000e+02 -6.30453e-01 -5.54018e-01 -7.06888e-01 -6.99508e-01 -6.67965e-01 -7.31052e-01
1.19200e+05 2.98000e+02 -6.79971e-01 -6.32172e-01 -7.27770e-01 -6.98223e-01 -6.67133e-01 -7.29313e-01
1.19360e+05 2.98000e+02 -6.79971e-01 -6.32172e-01 -7.27770e-01 -6.96933e-01 -6.66302e-01 -7.27564e-01
1.19520e+05 2.98000e+02 -6.79971e-01 -6.32172e-01 -7.27770e-01 -6.95643e-01 -6.65476e-01 -7.25810e-01
1.19680e+05 2.99000e+02 -6.35188e-01 -5.75319e-01 -6.95057e-01 -6.94353e-01 -6.64654e-01 -7.24051e-01
1.19840e+05 2.99000e+02 -6.35188e-01 -5.75319e-01 -6.95057e-01 -6.93067e-01 -6.63840e-01 -7.22294e-01
1.20000e+05 3.00000e+02 -6.04870e-01 -5.49284e-01 -6.60457e-01 -6.91787e-01 -6.63034e-01 -7.20540e-01
1.20160e+05 3.00000e+02 -6.04870e-01 -5.49284e-01 -6.60457e-01 -6.90516e-01 -6.62239e-01 -7.18794e-01
1.20320e+05 3.00000e+02 -6.04870e-01 -5.49284e-01 -6.60457e-01 -6.89257e-01 -6.61456e-01 -7.17058e-01
1.20480e+05 3.01000e+02 -6.90499e-01 -6.51047e-01 -7.29951e-01 -6.88012e-01 -6.60686e-01 -7.15339e-01
1.20640e+05 3.01000e+02 -6.90499e-01 -6.51047e-01 -7.29951e-01 -6.86785e-01 -6.59930e-01 -7.13640e-01
1.20800e+05 3.02000e+02 -6.53723e-01 -5.91083e-01 -7.16363e-01 -6.85577e-01 -6.59189e-01 -7.11965e-01
1.20960e+05 3.02000e+02 -6.53723e-01 -5.91083e-01 -7.16363e-01 -6.84392e-01 -6.58462e-01 -7.10321e-01
1.21120e+05 3.02000e+02 -6.53723e-01 -5.91083e-01 -7.16363e-01 -6.83232e-01 -6.57751e-01 -7.08712e-01
1.21280e+05 3.03000e+02 -6.16638e-01 -5.83476e-01 -6.49800e-01 -6.82099e-01 -6.57054e-01 -7.07144e-01
1.21440e+05 3.03000e+02 -6.16638e-01 -5.83476e-01 -6.49800e-01 -6.80995e-01 -6.56370e-01 -7.05620e-01
1.21600e+05 3.04000e+02 -6.68879e-01 -6.55751e-01 -6.82007e-01 -6.79922e-01 -6.55697e-01 -7.04147e-01
1.21760e+05 3.04000e+02 -6.68879e-01 -6.55751e-01 -6.82007e-01 -6.78881e-01 -6.55035e-01 -7.02728e-01
1.21920e+05 3.04000e+02 -6.68879e-01 -6.55751e-01 -6.82007e-01 -6.77874e-01 -6.54381e-01 -7.01366e-01
1.22080e+05 3.05000e+02 -6.69871e-01 -5.86609e-01 -7.53133e-01 -6.76901e-01 -6.53734e-01 -7.00067e-01
1.22240e+05 3.05000e+02 -6.69871e-01 -5.86609e-01 -7.53133e-01 -6.75962e-01 -6.53092e-01 -6.98831e-01
1.22400e+05 3.06000e+02 -6.80061e-01 -5.86041e-01 -7.74080e-01 -6.75056e-01 -6.52454e-01 -6.97659e-01
1.22560e+05 3.06000e+02 -6.80061e-01 -5.86041e-01 -7.74080e-01 -6.74186e-01 -6.51817e-01 -6.96555e-01
1.22720e+05 3.06000e+02 -6.80061e-01 -5.86041e-01 -7.74080e-01 -6.73348e-01 -6.51181e-01 -6.95515e-01
1.22880e+05 3.07000e+02 -6.53211e-01 -5.97743e-01 -7.08679e-01 -6.72543e-01 -6.50545e-01 -6.94541e-01
1.23040e+05 3.07000e+02 -6.53211e-01 -5.97743e-01 -7.08679e-01 -6.71770e-01 -6.49910e-01 -6.93630e-01
1.23200e+05 3.08000e+02 -6.21784e-01 -5.68210e-01 -6.75357e-01 -6.71027e-01 -6.49273e-01 -6.92780e-01
1.23360e+05 3.08000e+02 -6.21784e-01 -5.68210e-01 -6.75357e-01 -6.70312e-01 -6.48637e-01 -6.91987e-01
1.23520e+05 3.08000e+02 -6.21784e-01 -5.68210e-01 -6.75357e-01 -6.69624e-01 -6.48001e-01 -6.91247e-01
1.23680e+05 3.09000e+02 -6.90917e-01 -6.26319e-01 -7.55516e-01 -6.68962e-01 -6.47365e-01 -6.90559e-01
1.23840e+05 3.09000e+02 -6.90917e-01 -6.26319e-01 -7.55516e-01 -6.68323e-01 -6.46731e-01 -6.89916e-01
1.24000e+05 3.10000e+02 -5.97093e-01 -5.25538e-01 -6.68648e-01 -6.67707e-01 -6.46099e-01 -6.89315e-01
1.24160e+05 3.10000e+02 -5.97093e-01 -5.25538e-01 -6.68648e-01 -6.67112e-01 -6.45471e-01 -6.88752e-01
1.24320e+05 3.10000e+02 -5.97093e-01 -5.25538e-01 -6.68648e-01 -6.66535e-01 -6.44847e-01 -6.88224e-01
1.24480e+05 3.11000e+02 -6.38209e-01 -5.69825e-01 -7.06593e-01 -6.65977e-01 -6.44229e-01 -6.87726e-01
1.24640e+05 3.11000e+02 -6.38209e-01 -5.69825e-01 -7.06593e-01 -6.65436e-01 -6.43616e-01 -6.87255e-01
1.24800e+05 3.12000e+02 -6.00102e-01 -5.55401e-01 -6.44802e-01 -6.64910e-01 -6.43010e-01 -6.86810e-01
1.24960e+05 3.12000e+02 -6.00102e-01 -5.55401e-01 -6.44802e-01 -6.64400e-01 -6.42414e-01 -6.86386e-01
1.25120e+05 3.12000e+02 -6.00102e-01 -5.55401e-01 -6.44802e-01 -6.63904e-01 -6.41826e-01 -6.85983e-01
1.25280e+05 3.13000e+02 -6.17650e-01 -5.36820e-01 -6.98479e-01 -6.63423e-01 -6.41247e-01 -6.85598e-01
1.25440e+05 3.13000e+02 -6.17650e-01 -5.36820e-01 -6.98479e-01 -6.62956e-01 -6.40681e-01 -6.85231e-01
1.25600e+05 3.14000e+02 -6.31236e-01 -5.53809e-01 -7.08664e-01 -6.62502e-01 -6.40125e-01 -6.84879e-01
1.25760e+05 3.14000e+02 -6.31236e-01 -5.53809e-01 -7.08664e-01 -6.62062e-01 -6.39582e-01 -6.84543e-01
1.25920e+05 3.14000e+02 -6.31236e-01 -5.53809e-01 -7.08664e-01 -6.61636e-01 -6.39051e-01 -6.84222e-01
1.26080e+05 3.15000e+02 -5.66297e-01 -5.14374e-01 -6.18220e-01 -6.61224e-01 -6.38534e-01 -6.83915e-01
1.26240e+05 3.15000e+02 -5.66297e-01 -5.14374e-01 -6.18220e-01 -6.60826e-01 -6.38031e-01 -6.83621e-01
1.26400e+05 3.16000e+02 -5.62850e-01 -5.32076e-01 -5.93624e-01 -6.60442e-01 -6.37541e-01 -6.83342e-01
1.26560e+05 3.16000e+02 -5.62850e-01 -5.32076e-01 -5.93624e-01 -6.60070e-01 -6.37066e-01 -6.83075e-01
1.26720e+05 3.16000e+02 -5.62850e-01 -5.32076e-01 -5.93624e-01 -6.59712e-01 -6.36604e-01 -6.82820e-01
1.26880e+05 3.17000e+02 -6.48956e-01 -6.35417e-01 -6.62496e-01 -6.59366e-01 -6.36155e-01 -6.82578e-01
1.27040e+05 3.17000e+02 -6.48956e-01 -6.35417e-01 -6.62496e-01 -6.59031e-01 -6.35717e-01 -6.82345e-01
1.27200e+05 3.18000e+02 -6.71254e-01 -5.72327e-01 -7.70181e-01 -6.58706e-01 -6.35290e-01 -6.82123e-01
1.27360e+05 3.18000e+02 -6.71254e-01 -5.72327e-01 -7.70181e-01 -6.58391e-01 -6.34872e-01 -6.81909e-01
1.27520e+05 3.18000e+02 -6.71254e-01 -5.72327e-01 -7.70181e-01 -6.58082e-01 -6.34461e-01 -6.81703e-01
1.27680e+05 3.19000e+02 -6.61946e-01 -6.03054e-01 -7.20838e-01 -6.57779e-01 -6.34053e-01 -6.81504e-01
1.27840e+05 3.19000e+02 -6.61946e-01 -6.03054e-01 -7.20838e-01 -6.57478e-01 -6.33647e-01 -6.81309e-01
1.28000e+05 3.20000e+02 -5.94128e-01 -5.57611e-01 -6.30645e-01 -6.57178e-01 -6.33238e-01 -6.81118e-01
1.28160e+05 3.20000e+02 -5.94128e-01 -5.57611e-01 -6.30645e-01 -6.56876e-01 -6.32823e-01 -6.80929e-01
1.28320e+05 3.20000e+02 -5.94128e-01 -5.57611e-01 -6.30645e-01 -6.56569e-01 -6.32397e-01 -6.80740e-01
1.28480e+05 3.21000e+02 -6.12364e-01 -5.64067e-01 -6.60660e-01 -6.56254e-01 -6.31957e-01 -6.80550e-01
1.28640e+05 3.21000e+02 -6.12364e-01 -5.64067e-01 -6.60660e-01 -6.55927e-01 -6.31498e-01 -6.80355e-01
1.28800e+05 3.22000e+02 -5.52775e-01 -4.98535e-01 -6.07015e-01 -6.55586e-01 -6.31016e-01 -6.80156e-01
1.28960e+05 3.22000e+02 -5.52775e-01 -4.98535e-01 -6.07015e-01 -6.55227e-01 -6.30506e-01 -6.79948e-01
1.29120e+05 3.22000e+02 -5.52775e-01 -4.98535e-01 -6.07015e-01 -6.54849e-01 -6.29965e-01 -6.79732e-01
1.29280e+05 3.23000e+02 -6.48112e-01 -5.89917e-01 -7.06306e-01 -6.54447e-01 -6.29388e-01 -6.79505e-01
1.29440e+05 3.23000e+02 -6.48112e-01 -5.89917e-01 -7.06306e-01 -6.54020e-01 -6.28774e-01 -6.79265e-01
1.29600e+05 3.24000e+02 -6.45110e-01 -6.06882e-01 -6.83338e-01 -6.53565e-01 -6.28119e-01 -6.79012e-01
1.29760e+05 3.24000e+02 -6.45110e-01 -6.06882e-01 -6.83338e-01 -6.53082e-01 -6.27422e-01 -6.78742e-01
1.29920e+05 3.24000e+02 -6.45110e-01 -6.06882e-01 -6.83338e-01 -6.52567e-01 -6.26680e-01 -6.78455e-01
1.30080e+05 3.25000e+02 -6.10609e-01 -5.55421e-01 -6.65797e-01 -6.52023e-01 -6.25896e-01 -6.78151e-01
1.30240e+05 3.25000e+02 -6.10609e-01 -5.55421e-01 -6.65797e-01 -6.51448e-01 -6.25069e-01 -6.77827e-01
1.30400e+05 3.26000e+02 -6.17082e-01 -5.58903e-01 -6.75260e-01 -6.50842e-01 -6.24199e-01 -6.77485e-01
1.30560e+05 3.26000e+02 -6.17082e-01 -5.58903e-01 -6.75260e-01 -6.50207e-01 -6.23291e-01 -6.77123e-01
1.30720e+05 3.26000e+02 -6.17082e-01 -5.58903e-01 -6.75260e-01 -6.49544e-01 -6.22347e-01 -6.76741e-01
1.30880e+05 3.27000e+02 -5.26290e-01 -4.78061e-01 -5.74520e-01 -6.48854e-01 -6.21369e-01 -6.76339e-01
1.31040e+05 3.27000e+02 -5.26290e-01 -4.78061e-01 -5.74520e-01 -6.48139e-01 -6.20362e-01 -6.75916e-01
1.31200e+05 3.28000e+02 -5.87160e-01 -5.27937e-01 -6.46383e-01 -6.47402e-01 -6.19330e-01 -6.75473e-01
1.31360e+05 3.28000e+02 -5.87160e-01 -5.27937e-01 -6.46383e-01 -6.46644e-01 -6.18278e-01 -6.75009e-01
1.31520e+05 3.28000e+02 -5.87160e-01 -5.27937e-01 -6.46383e-01 -6.45868e-01 -6.17211e-01 -6.74526e-01
1.31680e+05 3.29000e+02 -6.31004e-01 -5.42769e-01 -7.19240e-01 -6.45077e-01 -6.16133e-01 -6.74021e-01
1.31840e+05 3.29000e+02 -6.31004e-01 -5.42769e-01 -7.19240e-01 -6.44274e-01 -6.15050e-01 -6.73498e-01
1.32000e+05 3.30000e+02 -6.62219e-01 -6.08836e-01 -7.15602e-01 -6.43460e-01 -6.13966e-01 -6.72955e-01
1.32160e+05 3.30000e+02 -6.62219e-01 -6.08836e-01 -7.15602e-01 -6.42639e-01 -6.12885e-01 -6.72393e-01
1.32320e+05 3.30000e+02 -6.62219e-01 -6.08836e-01 -7.15602e-01 -6.41814e-01 -6.11813e-01 -6.71814e-01
1.32480e+05 3.31000e+02 -6.17281e-01 -5.81124e-01 -6.53439e-01 -6.40986e-01 -6.10753e-01 -6.71218e-01
1.32640e+05 3.31000e+02 -6.17281e-01 -5.81124e-01 -6.53439e-01 -6.40157e-01 -6.09709e-01 -6.70605e-01
1.32800e+05 3.32000e+02 -5.96866e-01 -5.51730e-01 -6.42002e-01 -6.39331e-01 -6.08684e-01 -6.69977e-01
1.32960e+05 3.32000e+02 -5.96866e-01 -5.51730e-01 -6.42002e-01 -6.38507e-01 -6.07681e-01 -6.69334e-01
1.33120e+05 3.32000e+02 -5.96866e-01 -5.51730e-01 -6.42002e-01 -6.37690e-01 -6.06702e-01 -6.68678e-01
1.33280e+05 3.33000e+02 -5.67680e-01 -5.41459e-01 -5.93901e-01 -6.36878e-01 -6.05748e-01 -6.68008e-01
1.33440e+05 3.33000e+02 -5.67680e-01 -5.41459e-01 -5.93901e-01 -6.36075e-01 -6.04822e-01 -6.67328e-01
1.33600e+05 3.34000e+02 -6.19998e-01 -5.87591e-01 -6.52406e-01 -6.35278e-01 -6.03922e-01 -6.66635e-01
1.33760e+05 3.34000e+02 -6.19998e-01 -5.87591e-01 -6.52406e-01 -6.34491e-01 -6.03050e-01 -6.65932e-01
1.33920e+05 3.34000e+02 -6.19998e-01 -5.87591e-01 -6.52406e-01 -6.33712e-01 -6.02205e-01 -6.65220e-01
1.34080e+05 3.35000e+02 -5.90935e-01 -5.02237e-01 -6.79634e-01 -6.32942e-01 -6.01386e-01 -6.64499e-01
1.34240e+05 3.35000e+02 -5.90935e-01 -5.02237e-01 -6.79634e-01 -6.32182e-01 -6.00592e-01 -6.63771e-01
1.34400e+05 3.36000e+02 -5.86631e-01 -5.55530e-01 -6.17732e-01 -6.31430e-01 -5.99824e-01 -6.63036e-01
1.34560e+05 3.36000e+02 -5.86631e-01 -5.55530e-01 -6.17732e-01 -6.30688e-01 -5.99078e-01 -6.62297e-01
1.34720e+05 3.36000e+02 -5.86631e-01 -5.55530e-01 -6.17732e-01 -6.29954e-01 -5.98354e-01 -6.61554e-01
1.34880e+05 3.37000e+02 -6.06969e-01 -5.30548e-01 -6.83391e-01 -6.29229e-01 -5.97651e-01 -6.60808e-01
1.35040e+05 3.37000e+02 -6.06969e-01 -5.30548e-01 -6.83391e-01 -6.28514e-01 -5.96967e-01 -6.60061e-01
1.35200e+05 3.38000e+02 -5.42873e-01 -4.92378e-01 -5.93367e-01 -6.27808e-01 -5.96301e-01 -6.59315e-01
1.35360e+05 3.38000e+02 -5.42873e-01 -4.92378e-01 -5.93367e-01 -6.27112e-01 -5.95652e-01 -6.58571e-01
1.35520e+05 3.38000e+02 -5.42873e-01 -4.92378e-01 -5.93367e-01 -6.26425e-01 -5.95019e-01 -6.57831e-01
1.35680e+05 3.39000e+02 -6.05715e-01 -5.36852e-01 -6.74577e-01 -6.25748e-01 -5.94401e-01 -6.57095e-01
1.35840e+05 3.39000e+02 -6.05715e-01 -5.36852e-01 -6.74577e-01 -6.25081e-01 -5.93797e-01 -6.56366e-01
1.36000e+05 3.40000e+02 -5.88136e-01 -5.50871e-01 -6.25401e-01 -6.24426e-01 -5.93207e-01 -6.55645e-01
1.36160e+05 3.40000e+02 -5.88136e-01 -5.50871e-01 -6.25401e-01 -6.23781e-01 -5.92629e-01 -6.54933e-01
1.36320e+05 3.40000e+02 -5.88136e-01 -5.50871e-01 -6.25401e-01 -6.23147e-01 -5.92063e-01 -6.54231e-01
1.36480e+05 3.41000e+02 -5.93318e-01 -5.44303e-01 -6.42333e-01 -6.22524e-01 -5.91508e-01 -6.53540e-01
1.36640e+05 3.41000e+02 -5.93318e-01 -5.44303e-01 -6.42333e-01 -6.21912e-01 -5.90964e-01 -6.52861e-01
1.36800e+05 3.42000e+02 -5.86910e-01 -5.55656e-01 -6.18164e-01 -6.21312e-01 -5.90428e-01 -6.52195e-01
1.36960e+05 3.42000e+02 -5.86910e-01 -5.55656e-01 -6.18164e-01 -6.20722e-01 -5.89902e-01 -6.51541e-01
1.37120e+05 3.42000e+02 -5.86910e-01 -5.55656e-01 -6.18164e-01 -6.20143e-01 -5.89383e-01 -6.50902e-01
1.37280e+05 3.43000e+02 -5.51412e-01 -5.21485e-01 -5.81340e-01 -6.19573e-01 -5.88870e-01 -6.50276e-01
1.37440e+05 3.43000e+02 -5.51412e-01 -5.21485e-01 -5.81340e-01 -6.19013e-01 -5.88362e-01 -6.49664e-01
1.37600e+05 3.44000e+02 -5.80189e-01 -5.23890e-01 -6.36488e-01 -6.18462e-01 -5.87859e-01 -6.49066e-01
1.37760e+05 3.44000e+02 -5.80189e-01 -5.23890e-01 -6.36488e-01 -6.17919e-01 -5.87357e-01 -6.48481e-01
1.37920e+05 3.44000e+02 -5.80189e-01 -5.23890e-01 -6.36488e-01 -6.17382e-01 -5.86856e-01 -6.47908e-01
1.38080e+05 3.45000e+02 -5.45545e-01 -4.90804e-01 -6.00285e-01 -6.16851e-01 -5.86355e-01 -6.47347e-01
1.38240e+05 3.45000e+02 -5.45545e-01 -4.90804e-01 -6.00285e-01 -6.16325e-01 -5.85854e-01 -6.46795e-01
1.38400e+05 3.46000e+02 -5.53400e-01 -5.00044e-01 -6.06756e-01 -6.15802e-01 -5.85350e-01 -6.46253e-01
1.38560e+05 3.46000e+02 -5.53400e-01 -5.00044e-01 -6.06756e-01 -6.15280e-01 -5.84843e-01 -6.45718e-01
1.38720e+05 3.46000e+02 -5.53400e-01 -5.00044e-01 -6.06756e-01 -6.14760e-01 -5.84333e-01 -6.45188e-01
1.38880e+05 3.47000e+02 -6.16224e-01 -5.93909e-01 -6.38539e-01 -6.14240e-01 -5.83820e-01 -6.44661e-01
1.39040e+05 3.47000e+02 -6.16224e-01 -5.93909e-01 -6.38539e-01 -6.13719e-01 -5.83304e-01 -6.44134e-01
1.39200e+05 3.48000e+02 -5.62937e-01 -5.03444e-01 -6.22430e-01 -6.13195e-01 -5.82785e-01 -6.43605e-01
1.39360e+05 3.48000e+02 -5.62937e-01 -5.03444e-01 -6.22430e-01 -6.12668e-01 -5.82265e-01 -6.43071e-01
1.39520e+05 3.48000e+02 -5.62937e-01 -5.03444e-01 -6.22430e-01 -6.12136e-01 -5.81744e-01 -6.42529e-01
1.39680e+05 3.49000e+02 -5.70572e-01 -5.29962e-01 -6.11182e-01 -6.11600e-01 -5.81223e-01 -6.41977e-01
1.39840e+05 3.49000e+02 -5.70572e-01 -5.29962e-01 -6.11182e-01 -6.11057e-01 -5.80702e-01 -6.41411e-01
1.40000e+05 3.50000e+02 -5.98329e-01 -5.48099e-01 -6.48558e-01 -6.10506e-01 -5.80184e-01 -6.40829e-01
1.40160e+05 3.50000e+02 -5.98329e-01 -5.48099e-01 -6.48558e-01 -6.09949e-01 -5.79669e-01 -6.40228e-01
1.40320e+05 3.50000e+02 -5.98329e-01 -5.48099e-01 -6.48558e-01 -6.09382e-01 -5.79159e-01 -6.39605e-01
1.40480e+05 3.51000e+02 -5.55338e-01 -5.01158e-01 -6.09517e-01 -6.08806e-01 -5.78653e-01 -6.38958e-01
1.40640e+05 3.51000e+02 -5.55338e-01 -5.01158e-01 -6.09517e-01 -6.08219e-01 -5.78153e-01 -6.38286e-01
1.40800e+05 3.52000e+02 -5.27462e-01 -4.71100e-01 -5.83824e-01 -6.07623e-01 -5.77659e-01 -6.37586e-01
1.40960e+05 3.52000e+02 -5.27462e-01 -4.71100e-01 -5.83824e-01 -6.07014e-01 -5.77171e-01 -6.36858e-01
1.41120e+05 3.52000e+02 -5.27462e-01 -4.71100e-01 -5.83824e-01 -6.06395e-01 -5.76689e-01 -6.36100e-01
1.41280e+05 3.53000e+02 -6.28179e-01 -5.42067e-01 -7.14291e-01 -6.05763e-01 -5.76214e-01 -6.35311e-01
1.41440e+05 3.53000e+02 -6.28179e-01 -5.42067e-01 -7.14291e-01 -6.05118e-01 -5.75745e-01 -6.34492e-01
1.41600e+05 3.54000e+02 -5.48910e-01 -5.15853e-01 -5.81967e-01 -6.04462e-01 -5.75282e-01 -6.33642e-01
1.41760e+05 3.54000e+02 -5.48910e-01 -5.15853e-01 -5.81967e-01 -6.03793e-01 -5.74824e-01 -6.32762e-01
1.41920e+05 3.54000e+02 -5.48910e-01 -5.15853e-01 -5.81967e-01 -6.03113e-01 -5.74373e-01 -6.31853e-01
1.42080e+05 3.55000e+02 -6.01344e-01 -5.60819e-01 -6.41869e-01 -6.02421e-01 -5.73926e-01 -6.30915e-01
1.42240e+05 3.55000e+02 -6.01344e-01 -5.60819e-01 -6.41869e-01 -6.01717e-01 -5.73484e-01 -6.29951e-01
1.42400e+05 3.56000e+02 -5.63078e-01 -5.01327e-01 -6.24830e-01 -6.01004e-01 -5.73046e-01 -6.28962e-01
1.42560e+05 3.56000e+02 -5.63078e-01 -5.01327e-01 -6.24830e-01 -6.00281e-01 -5.72613e-01 -6.27950e-01
1.42720e+05 3.56000e+02 -5.63078e-01 -5.01327e-01 -6.24830e-01 -5.99551e-01 -5.72183e-01 -6.26919e-01
1.42880e+05 3.57000e+02 -5.21326e-01 -5.01435e-01 -5.41217e-01 -5.98813e-01 -5.71757e-01 -6.25869e-01
1.43040e+05 3.57000e+02 -5.21326e-01 -5.01435e-01 -5.41217e-01 -5.98069e-01 -5.71332e-01 -6.24807e-01
1.43200e+05 3.58000e+02 -5.59693e-01 -5.19845e-01 -5.99540e-01 -5.97321e-01 -5.70909e-01 -6.23732e-01
1.43360e+05 3.58000e+02 -5.59693e-01 -5.19845e-01 -5.99540e-01 -5.96569e-01 -5.70487e-01 -6.22651e-01
1.43520e+05 3.58000e+02 -5.59693e-01 -5.19845e-01 -5.99540e-01 -5.95816e-01 -5.70065e-01 -6.21567e-01
1.43680e+05 3.59000e+02 -5.34942e-01 -4.82240e-01 -5.87643e-01 -5.95062e-01 -5.69641e-01 -6.20482e-01
1.43840e+05 3.59000e+02 -5.34942e-01 -4.82240e-01 -5.87643e-01 -5.94309e-01 -5.69215e-01 -6.19403e-01
1.44000e+05 3.60000e+02 -5.68884e-01 -5.38564e-01 -5.99205e-01 -5.93559e-01 -5.68785e-01 -6.18332e-01
1.44160e+05 3.60000e+02 -5.68884e-01 -5.38564e-01 -5.99205e-01 -5.92812e-01 -5.68350e-01 -6.17274e-01
1.44320e+05 3.60000e+02 -5.68884e-01 -5.38564e-01 -5.99205e-01 -5.92071e-01 -5.67908e-01 -6.16234e-01
1.44480e+05 3.61000e+02 -5.81684e-01 -5.13138e-01 -6.50229e-01 -5.91337e-01 -5.67460e-01 -6.15215e-01
1.44640e+05 3.61000e+02 -5.81684e-01 -5.13138e-01 -6.50229e-01 -5.90611e-01 -5.67003e-01 -6.14219e-01
1.44800e+05 3.62000e+02 -6.03438e-01 -5.38538e-01 -6.68338e-01 -5.89895e-01 -5.66536e-01 -6.13253e-01
1.44960e+05 3.62000e+02 -6.03438e-01 -5.38538e-01 -6.68338e-01 -5.89189e-01 -5.66059e-01 -6.12318e-01
1.45120e+05 3.62000e+02 -6.03438e-01 -5.38538e-01 -6.68338e-01 -5.88494e-01 -5.65572e-01 -6.11416e-01
1.45280e+05 3.63000e+02 -5.66287e-01 -5.21285e-01 -6.11289e-01 -5.87811e-01 -5.65073e-01 -6.10549e-01
1.45440e+05 3.63000e+02 -5.66287e-01 -5.21285e-01 -6.11289e-01 -5.87141e-01 -5.64562e-01 -6.09719e-01
1.45600e+05 3.64000e+02 -5.83650e-01 -5.02132e-01 -6.65167e-01 -5.86484e-01 -5.64041e-01 -6.08926e-01
1.45760e+05 3.64000e+02 -5.83650e-01 -5.02132e-01 -6.65167e-01 -5.85839e-01 -5.63510e-01 -6.08169e-01
1.45920e+05 3.64000e+02 -5.83650e-01 -5.02132e-01 -6.65167e-01 -5.85208e-01 -5.62968e-01 -6.07448e-01
1.46080e+05 3.65000e+02 -6.01847e-01 -5.67581e-01 -6.36112e-01 -5.84588e-01 -5.62417e-01 -6.06760e-01
1.46240e+05 3.65000e+02 -6.01847e-01 -5.67581e-01 -6.36112e-01 -5.83981e-01 -5.61860e-01 -6.06103e-01
1.46400e+05 3.66000e+02 -5.94253e-01 -4.95679e-01 -6.92826e-01 -5.83385e-01 -5.61296e-01 -6.05474e-01
1.46560e+05 3.66000e+02 -5.94253e-01 -4.95679e-01 -6.92826e-01 -5.82801e-01 -5.60730e-01 -6.04871e-01
1.46720e+05 3.66000e+02 -5.94253e-01 -4.95679e-01 -6.92826e-01 -5.82226e-01 -5.60162e-01 -6.04290e-01
1.46880e+05 3.67000e+02 -5.97743e-01 -5.02387e-01 -6.93099e-01 -5.81660e-01 -5.59594e-01 -6.03727e-01
1.47040e+05 3.67000e+02 -5.97743e-01 -5.02387e-01 -6.93099e-01 -5.81103e-01 -5.59028e-01 -6.03179e-01
1.47200e+05 3.68000e+02 -5.71603e-01 -5.33411e-01 -6.09794e-01 -5.80555e-01 -5.58467e-01 -6.02643e-01
1.47360e+05 3.68000e+02 -5.71603e-01 -5.33411e-01 -6.09794e-01 -5.80014e-01 -5.57912e-01 -6.02116e-01
1.47520e+05 3.68000e+02 -5.71603e-01 -5.33411e-01 -6.09794e-01 -5.79482e-01 -5.57367e-01 -6.01597e-01
1.47680e+05 3.69000e+02 -5.96759e-01 -5.57836e-01 -6.35681e-01 -5.78957e-01 -5.56832e-01 -6.01083e-01
1.47840e+05 3.69000e+02 -5.96759e-01 -5.57836e-01 -6.35681e-01 -5.78441e-01 -5.56309e-01 -6.00573e-01
1.48000e+05 3.70000e+02 -5.55574e-01 -5.33732e-01 -5.77416e-01 -5.77934e-01 -5.55801e-01 -6.00066e-01
1.48160e+05 3.70000e+02 -5.55574e-01 -5.33732e-01 -5.77416e-01 -5.77436e-01 -5.55308e-01 -5.99564e-01
1.48320e+05 3.70000e+02 -5.55574e-01 -5.33732e-01 -5.77416e-01 -5.76949e-01 -5.54833e-01 -5.99066e-01
1.48480e+05 3.71000e+02 -5.48325e-01 -5.13253e-01 -5.83398e-01 -5.76475e-01 -5.54377e-01 -5.98573e-01
1.48640e+05 3.71000e+02 -5.48325e-01 -5.13253e-01 -5.83398e-01 -5.76013e-01 -5.53940e-01 -5.98087e-01
1.48800e+05 3.72000e+02 -6.28462e-01 -5.61509e-01 -6.95415e-01 -5.75568e-01 -5.53525e-01 -5.97611e-01
1.48960e+05 3.72000e+02 -6.28462e-01 -5.61509e-01 -6.95415e-01 -5.75140e-01 -5.53133e-01 -5.97147e-01
1.49120e+05 3.72000e+02 -6.28462e-01 -5.61509e-01 -6.95415e-01 -5.74731e-01 -5.52765e-01 -5.96697e-01
1.49280e+05 3.73000e+02 -5.37651e-01 -4.79065e-01 -5.96237e-01 -5.74343e-01 -5.52422e-01 -5.96264e-01
1.49440e+05 3.73000e+02 -5.37651e-01 -4.79065e-01 -5.96237e-01 -5.73979e-01 -5.52106e-01 -5.95852e-01
1.49600e+05 3.74000e+02 -5.23133e-01 -5.08400e-01 -5.37867e-01 -5.73640e-01 -5.51818e-01 -5.95461e-01
1.49760e+05 3.74000e+02 -5.23133e-01 -5.08400e-01 -5.37867e-01 -5.73328e-01 -5.51559e-01 -5.95097e-01
1.49920e+05 3.74000e+02 -5.23133e-01 -5.08400e-01 -5.37867e-01 -5.73045e-01 -5.51331e-01 -5.94759e-01
1.50080e+05 3.75000e+02 -5.64306e-01 -5.05388e-01 -6.23224e-01 -5.72793e-01 -5.51134e-01 -5.94451e-01
1.50240e+05 3.75000e+02 -5.64306e-01 -5.05388e-01 -6.23224e-01 -5.72572e-01 -5.50971e-01 -5.94174e-01
1.50400e+05 3.76000e+02 -5.60401e-01 -4.90797e-01 -6.30004e-01 -5.72384e-01 -5.50841e-01 -5.93927e-01
1.50560e+05 3.76000e+02 -5.60401e-01 -4.90797e-01 -6.30004e-01 -5.72229e-01 -5.50746e-01 -5.93712e-01
1.50720e+05 3.76000e+02 -5.60401e-01 -4.90797e-01 -6.30004e-01 -5.72108e-01 -5.50688e-01 -5.93528e-01
1.50880e+05 3.77000e+02 -6.62323e-01 -5.53656e-01 -7.70990e-01 -5.72020e-01 -5.50667e-01 -5.93374e-01
1.51040e+05 3.77000e+02 -6.62323e-01 -5.53656e-01 -7.70990e-01 -5.71966e-01 -5.50683e-01 -5.93249e-01
1.51200e+05 3.78000e+02 -5.57781e-01 -5.01438e-01 -6.14125e-01 -5.71943e-01 -5.50736e-01 -5.93151e-01
1.51360e+05 3.78000e+02 -5.57781e-01 -5.01438e-01 -6.14125e-01 -5.71952e-01 -5.50826e-01 -5.93078e-01
1.51520e+05 3.78000e+02 -5.57781e-01 -5.01438e-01 -6.14125e-01 -5.71990e-01 -5.50953e-01 -5.93027e-01
1.51680e+05 3.79000e+02 -5.35775e-01 -4.99537e-01 -5.72012e-01 -5.72056e-01 -5.51116e-01 -5.92996e-01
1.51840e+05 3.79000e+02 -5.35775e-01 -4.99537e-01 -5.72012e-01 -5.72147e-01 -5.51312e-01 -5.92982e-01
1.52000e+05 3.80000e+02 -5.69238e-01 -5.24446e-01 -6.14030e-01 -5.72260e-01 -5.51540e-01 -5.92981e-01
1.52160e+05 3.80000e+02 -5.69238e-01 -5.24446e-01 -6.14030e-01 -5.72394e-01 -5.51796e-01 -5.92992e-01
1.52320e+05 3.80000e+02 -5.69238e-01 -5.24446e-01 -6.14030e-01 -5.72544e-01 -5.52077e-01 -5.93011e-01
1.52480e+05 3.81000e+02 -5.39545e-01 -4.97390e-01 -5.81700e-01 -5.72708e-01 -5.52380e-01 -5.93036e-01
1.52640e+05 3.81000e+02 -5.39545e-01 -4.97390e-01 -5.81700e-01 -5.72882e-01 -5.52698e-01 -5.93065e-01
1.52800e+05 3.82000e+02 -5.49470e-01 -4.99965e-01 -5.98976e-01 -5.73063e-01 -5.53028e-01 -5.93098e-01
1.52960e+05 3.82000e+02 -5.49470e-01 -4.99965e-01 -5.98976e-01 -5.73248e-01 -5.53365e-01 -5.93131e-01
1.53120e+05 3.82000e+02 -5.49470e-01 -4.99965e-01 -5.98976e-01 -5.73434e-01 -5.53704e-01 -5.93165e-01
1.53280e+05 3.83000e+02 -5.35839e-01 -4.48896e-01 -6.22782e-01 -5.73618e-01 -5.54037e-01 -5.93199e-01
1.53440e+05 3.83000e+02 -5.35839e-01 -4.48896e-01 -6.22782e-01 -5.73797e-01 -5.54360e-01 -5.93234e-01
1.53600e+05 3.84000e+02 -5.30113e-01 -4.84604e-01 -5.75621e-01 -5.73970e-01 -5.54669e-01 -5.93270e-01
1.53760e+05 3.84000e+02 -5.30113e-01 -4.84604e-01 -5.75621e-01 -5.74133e-01 -5.54958e-01 -5.93308e-01
1.53920e+05 3.84000e+02 -5.30113e-01 -4.84604e-01 -5.75621e-01 -5.74286e-01 -5.55223e-01 -5.93349e-01
1.54080e+05 3.85000e+02 -5.36399e-01 -4.64622e-01 -6.08176e-01 -5.74426e-01 -5.55459e-01 -5.93394e-01
1.54240e+05 3.85000e+02 -5.36399e-01 -4.64622e-01 -6.08176e-01 -5.74553e-01 -5.55663e-01 -5.93444e-01
1.54400e+05 3.86000e+02 -5.87463e-01 -5.20392e-01 -6.54534e-01 -5.74665e-01 -5.55832e-01 -5.93499e-01
1.54560e+05 3.86000e+02 -5.87463e-01 -5.20392e-01 -6.54534e-01 -5.74762e-01 -5.55963e-01 -5.93561e-01
1.54720e+05 3.86000e+02 -5.87463e-01 -5.20392e-01 -6.54534e-01 -5.74843e-01 -5.56054e-01 -5.93631e-01
1.54880e+05 3.87000e+02 -5.36820e-01 -4.92168e-01 -5.81473e-01 -5.74906e-01 -5.56104e-01 -5.93709e-01
1.55040e+05 3.87000e+02 -5.36820e-01 -4.92168e-01 -5.81473e-01 -5.74953e-01 -5.56110e-01 -5.93795e-01
1.55200e+05 3.88000e+02 -5.77311e-01 -5.37249e-01 -6.17372e-01 -5.74981e-01 -5.56072e-01 -5.93890e-01
1.55360e+05 3.88000e+02 -5.77311e-01 -5.37249e-01 -6.17372e-01 -5.74991e-01 -5.55987e-01 -5.93995e-01
1.55520e+05 3.88000e+02 -5.77311e-01 -5.37249e-01 -6.17372e-01 -5.74982e-01 -5.55855e-01 -5.94108e-01
1.55680e+05 3.89000e+02 -5.60286e-01 -4.84784e-01 -6.35787e-01 -5.74953e-01 -5.55676e-01 -5.94231e-01
1.55840e+05 3.89000e+02 -5.60286e-01 -4.84784e-01 -6.35787e-01 -5.74904e-01 -5.55447e-01 -5.94361e-01
1.56000e+05 3.90000e+02 -5.72953e-01 -5.17105e-01 -6.28801e-01 -5.74835e-01 -5.55169e-01 -5.94500e-01
1.56160e+05 3.90000e+02 -5.72953e-01 -5.17105e-01 -6.28801e-01 -5.74744e-01 -5.54841e-01 -5.94646e-01
1.56320e+05 3.90000e+02 -5.72953e-01 -5.17105e-01 -6.28801e-01 -5.74630e-01 -5.54462e-01 -5.94798e-01
1.56480e+05 3.91000e+02 -5.50723e-01 -4.65243e-01 -6.36202e-01 -5.74493e-01 -5.54032e-01 -5.94954e-01
1.56640e+05 3.91000e+02 -5.50723e-01 -4.65243e-01 -6.36202e-01 -5.74333e-01 -5.53553e-01 -5.95112e-01
1.56800e+05 3.92000e+02 -5.12805e-01 -4.61177e-01 -5.64433e-01 -5.74148e-01 -5.53024e-01 -5.95271e-01
1.56960e+05 3.92000e+02 -5.12805e-01 -4.61177e-01 -5.64433e-01 -5.73938e-01 -5.52447e-01 -5.95428e-01
1.57120e+05 3.92000e+02 -5.12805e-01 -4.61177e-01 -5.64433e-01 -5.73703e-01 -5.51824e-01 -5.95581e-01
1.57280e+05 3.93000e+02 -5.65736e-01 -4.96542e-01 -6.34930e-01 -5.73443e-01 -5.51157e-01 -5.95728e-01
1.57440e+05 3.93000e+02 -5.65736e-01 -4.96542e-01 -6.34930e-01 -5.73157e-01 -5.50448e-01 -5.95866e-01
1.57600e+05 3.94000e+02 -5.57501e-01 -5.27542e-01 -5.87459e-01 -5.72847e-01 -5.49701e-01 -5.95993e-01
1.57760e+05 3.94000e+02 -5.57501e-01 -5.27542e-01 -5.87459e-01 -5.72512e-01 -5.48918e-01 -5.96106e-01
1.57920e+05 3.94000e+02 -5.57501e-01 -5.27542e-01 -5.87459e-01 -5.72154e-01 -5.48104e-01 -5.96203e-01
1.58080e+05 3.95000e+02 -5.53048e-01 -4.66886e-01 -6.39210e-01 -5.71773e-01 -5.47262e-01 -5.96285e-01
1.58240e+05 3.95000e+02 -5.53048e-01 -4.66886e-01 -6.39210e-01 -5.71372e-01 -5.46397e-01 -5.96347e-01
1.58400e+05 3.96000e+02 -5.38080e-01 -5.17770e-01 -5.58390e-01 -5.70952e-01 -5.45512e-01 -5.96391e-01
1.58560e+05 3.96000e+02 -5.38080e-01 -5.17770e-01 -5.58390e-01 -5.70514e-01 -5.44611e-01 -5.96416e-01
1.58720e+05 3.96000e+02 -5.38080e-01 -5.17770e-01 -5.58390e-01 -5.70060e-01 -5.43699e-01 -5.96421e-01
1.58880e+05 3.97000e+02 -5.72134e-01 -5.15395e-01 -6.28873e-01 -5.69594e-01 -5.42780e-01 -5.96408e-01
1.59040e+05 3.97000e+02 -5.72134e-01 -5.15395e-01 -6.28873e-01 -5.69116e-01 -5.41856e-01 -5.96376e-01
1.59200e+05 3.98000e+02 -5.36146e-01 -5.04067e-01 -5.68224e-01 -5.68629e-01 -5.40932e-01 -5.96327e-01
1.59360e+05 3.98000e+02 -5.36146e-01 -5.04067e-01 -5.68224e-01 -5.68136e-01 -5.40010e-01 -5.96261e-01
1.59520e+05 3.98000e+02 -5.36146e-01 -5.04067e-01 -5.68224e-01 -5.67638e-01 -5.39095e-01 -5.96181e-01
1.59680e+05 3.99000e+02 -5.77627e-01 -5.08379e-01 -6.46874e-01 -5.67137e-01 -5.38186e-01 -5.96088e-01
1.59840e+05 3.99000e+02 -5.77627e-01 -5.08379e-01 -6.46874e-01 -5.66636e-01 -5.37289e-01 -5.95983e-01
1.60000e+05 4.00000e+02 -5.48343e-01 -4.92404e-01 -6.04282e-01 -5.66137e-01 -5.36404e-01 -5.95870e-01
1.60160e+05 4.00000e+02 -5.48343e-01 -4.92404e-01 -6.04282e-01 -5.65640e-01 -5.35533e-01 -5.95748e-01
1.60320e+05 4.00000e+02 -5.48343e-01 -4.92404e-01 -6.04282e-01 -5.65149e-01 -5.34677e-01 -5.95620e-01
1.60480e+05 4.01000e+02 -4.97256e-01 -4.71146e-01 -5.23365e-01 -5.64663e-01 -5.33837e-01 -5.95488e-01
1.60640e+05 4.01000e+02 -4.97256e-01 -4.71146e-01 -5.23365e-01 -5.64184e-01 -5.33015e-01 -5.95354e-01
1.60800e+05 4.02000e+02 -5.25946e-01 -4.83327e-01 -5.68565e-01 -5.63714e-01 -5.32209e-01 -5.95220e-01
1.60960e+05 4.02000e+02 -5.25946e-01 -4.83327e-01 -5.68565e-01 -5.63253e-01 -5.31420e-01 -5.95086e-01
1.61120e+05 4.02000e+02 -5.25946e-01 -4.83327e-01 -5.68565e-01 -5.62803e-01 -5.30650e-01 -5.94955e-01
1.61280e+05 4.03000e+02 -5.16050e-01 -4.65049e-01 -5.67050e-01 -5.62362e-01 -5.29898e-01 -5.94827e-01
1.61440e+05 4.03000e+02 -5.16050e-01 -4.65049e-01 -5.67050e-01 -5.61933e-01 -5.29163e-01 -5.94703e-01
1.61600e+05 4.04000e+02 -5.51074e-01 -4.90643e-01 -6.11505e-01 -5.61516e-01 -5.28446e-01 -5.94586e-01
1.61760e+05 4.04000e+02 -5.51074e-01 -4.90643e-01 -6.11505e-01 -5.61110e-01 -5.27747e-01 -5.94474e-01
1.61920e+05 4.04000e+02 -5.51074e-01 -4.90643e-01 -6.11505e-01 -5.60717e-01 -5.27066e-01 -5.94368e-01
1.62080e+05 4.05000e+02 -4.98509e-01 -4.64509e-01 -5.32508e-01 -5.60336e-01 -5.26404e-01 -5.94268e-01
1.62240e+05 4.05000e+02 -4.98509e-01 -4.64509e-01 -5.32508e-01 -5.59967e-01 -5.25760e-01 -5.94175e-01
1.62400e+05 4.06000e+02 -5.55910e-01 -4.89164e-01 -6.22657e-01 -5.59611e-01 -5.25136e-01 -5.94087e-01
1.62560e+05 4.06000e+02 -5.55910e-01 -4.89164e-01 -6.22657e-01 -5.59266e-01 -5.24530e-01 -5.94002e-01
1.62720e+05 4.06000e+02 -5.55910e-01 -4.89164e-01 -6.22657e-01 -5.58933e-01 -5.23945e-01 -5.93921e-01
1.62880e+05 4.07000e+02 -5.46289e-01 -4.79095e-01 -6.13483e-01 -5.58611e-01 -5.23381e-01 -5.93841e-01
1.63040e+05 4.07000e+02 -5.46289e-01 -4.79095e-01 -6.13483e-01 -5.58299e-01 -5.22837e-01 -5.93761e-01
1.63200e+05 4.08000e+02 -5.28135e-01 -4.42891e-01 -6.13378e-01 -5.57996e-01 -5.22315e-01 -5.93678e-01
1.63360e+05 4.08000e+02 -5.28135e-01 -4.42891e-01 -6.13378e-01 -5.57702e-01 -5.21815e-01 -5.93589e-01
1.63520e+05 4.08000e+02 -5.28135e-01 -4.42891e-01 -6.13378e-01 -5.57414e-01 -5.21336e-01 -5.93491e-01
1.63680e+05 4.09000e+02 -4.87275e-01 -4.27151e-01 -5.47398e-01 -5.57132e-01 -5.20880e-01 -5.93383e-01
1.63840e+05 4.09000e+02 -4.87275e-01 -4.27151e-01 -5.47398e-01 -5.56853e-01 -5.20445e-01 -5.93261e-01
1.64000e+05 4.10000e+02 -5.27039e-01 -4.87497e-01 -5.66582e-01 -5.56576e-01 -5.20031e-01 -5.93122e-01
1.64160e+05 4.10000e+02 -5.27039e-01 -4.87497e-01 -5.66582e-01 -5.56301e-01 -5.19638e-01 -5.92963e-01
1.64320e+05 4.10000e+02 -5.27039e-01 -4.87497e-01 -5.66582e-01 -5.56023e-01 -5.19264e-01 -5.92782e-01
1.64480e+05 4.11000e+02 -5.36414e-01 -5.12005e-01 -5.60822e-01 -5.55742e-01 -5.18907e-01 -5.92576e-01
1.64640e+05 4.11000e+02 -5.36414e-01 -5.12005e-01 -5.60822e-01 -5.55456e-01 -5.18567e-01 -5.92344e-01
1.64800e+05 4.12000e+02 -5.28006e-01 -4.97590e-01 -5.58423e-01 -5.55163e-01 -5.18242e-01 -5.92083e-01
1.64960e+05 4.12000e+02 -5.28006e-01 -4.97590e-01 -5.58423e-01 -5.54861e-01 -5.17929e-01 -5.91793e-01
1.65120e+05 4.12000e+02 -5.28006e-01 -4.97590e-01 -5.58423e-01 -5.54549e-01 -5.17627e-01 -5.91471e-01
1.65280e+05 4.13000e+02 -5.70732e-01 -5.02357e-01 -6.39106e-01 -5.54226e-01 -5.17333e-01 -5.91119e-01
1.65440e+05 4.13000e+02 -5.70732e-01 -5.02357e-01 -6.39106e-01 -5.53891e-01 -5.17045e-01 -5.90737e-01
1.65600e+05 4.14000e+02 -5.07660e-01 -4.29136e-01 -5.86183e-01 -5.53542e-01 -5.16759e-01 -5.90325e-01
1.65760e+05 4.14000e+02 -5.07660e-01 -4.29136e-01 -5.86183e-01 -5.53178e-01 -5.16474e-01 -5.89883e-01
1.65920e+05 4.14000e+02 -5.07660e-01 -4.29136e-01 -5.86183e-01 -5.52800e-01 -5.16186e-01 -5.89414e-01
1.66080e+05 4.15000e+02 -5.25138e-01 -4.60609e-01 -5.89668e-01 -5.52406e-01 -5.15894e-01 -5.88918e-01
1.66240e+05 4.15000e+02 -5.25138e-01 -4.60609e-01 -5.89668e-01 -5.51997e-01 -5.15595e-01 -5.88398e-01
1.66400e+05 4.16000e+02 -5.20919e-01 -4.50064e-01 -5.91774e-01 -5.51572e-01 -5.15287e-01 -5.87856e-01
1.66560e+05 4.16000e+02 -5.20919e-01 -4.50064e-01 -5.91774e-01 -5.51131e-01 -5.14968e-01 -5.87293e-01
1.66720e+05 4.16000e+02 -5.20919e-01 -4.50064e-01 -5.91774e-01 -5.50674e-01 -5.14637e-01 -5.86711e-01
1.66880e+05 4.17000e+02 -4.90310e-01 -4.26101e-01 -5.54520e-01 -5.50203e-01 -5.14294e-01 -5.86113e-01
1.67040e+05 4.17000e+02 -4.90310e-01 -4.26101e-01 -5.54520e-01 -5.49717e-01 -5.13936e-01 -5.85499e-01
1.67200e+05 4.18000e+02 -5.29104e-01 -4.50369e-01 -6.07839e-01 -5.49218e-01 -5.13564e-01 -5.84872e-01
1.67360e+05 4.18000e+02 -5.29104e-01 -4.50369e-01 -6.07839e-01 -5.48706e-01 -5.13180e-01 -5.84232e-01
1.67520e+05 4.18000e+02 -5.29104e-01 -4.50369e-01 -6.07839e-01 -5.48182e-01 -5.12783e-01 -5.83581e-01
1.67680e+05 4.19000e+02 -5.11049e-01 -4.69846e-01 -5.52253e-01 -5.47648e-01 -5.12376e-01 -5.82921e-01
1.67840e+05 4.19000e+02 -5.11049e-01 -4.69846e-01 -5.52253e-01 -5.47105e-01 -5.11960e-01 -5.82251e-01
1.68000e+05 4.20000e+02 -5.57580e-01 -4.73708e-01 -6.41453e-01 -5.46554e-01 -5.11536e-01 -5.81573e-01
1.68160e+05 4.20000e+02 -5.57580e-01 -4.73708e-01 -6.41453e-01 -5.45998e-01 -5.11108e-01 -5.80888e-01
1.68320e+05 4.20000e+02 -5.57580e-01 -4.73708e-01 -6.41453e-01 -5.45436e-01 -5.10676e-01 -5.80196e-01
1.68480e+05 4.21000e+02 -5.03429e-01 -4.42916e-01 -5.63942e-01 -5.44872e-01 -5.10244e-01 -5.79500e-01
1.68640e+05 4.21000e+02 -5.03429e-01 -4.42916e-01 -5.63942e-01 -5.44306e-01 -5.09814e-01 -5.78798e-01
1.68800e+05 4.22000e+02 -4.98274e-01 -4.37222e-01 -5.59325e-01 -5.43740e-01 -5.09388e-01 -5.78093e-01
1.68960e+05 4.22000e+02 -4.98274e-01 -4.37222e-01 -5.59325e-01 -5.43176e-01 -5.08967e-01 -5.77384e-01
1.69120e+05 4.22000e+02 -4.98274e-01 -4.37222e-01 -5.59325e-01 -5.42614e-01 -5.08554e-01 -5.76674e-01
1.69280e+05 4.23000e+02 -5.00137e-01 -4.79918e-01 -5.20356e-01 -5.42056e-01 -5.08150e-01 -5.75962e-01
1.69440e+05 4.23000e+02 -5.00137e-01 -4.79918e-01 -5.20356e-01 -5.41503e-01 -5.07756e-01 -5.75250e-01
1.69600e+05 4.24000e+02 -5.56258e-01 -4.75861e-01 -6.36656e-01 -5.40956e-01 -5.07372e-01 -5.74540e-01
1.69760e+05 4.24000e+02 -5.56258e-01 -4.75861e-01 -6.36656e-01 -5.40415e-01 -5.06999e-01 -5.73830e-01
1.69920e+05 4.24000e+02 -5.56258e-01 -4.75861e-01 -6.36656e-01 -5.39880e-01 -5.06637e-01 -5.73124e-01
1.70080e+05 4.25000e+02 -5.63958e-01 -4.91580e-01 -6.36336e-01 -5.39353e-01 -5.06285e-01 -5.72421e-01
1.70240e+05 4.25000e+02 -5.63958e-01 -4.91580e-01 -6.36336e-01 -5.38833e-01 -5.05943e-01 -5.71724e-01
1.70400e+05 4.26000e+02 -4.82763e-01 -4.51329e-01 -5.14198e-01 -5.38321e-01 -5.05611e-01 -5.71032e-01
1.70560e+05 4.26000e+02 -4.82763e-01 -4.51329e-01 -5.14198e-01 -5.37817e-01 -5.05287e-01 -5.70347e-01
1.70720e+05 4.26000e+02 -4.82763e-01 -4.51329e-01 -5.14198e-01 -5.37320e-01 -5.04971e-01 -5.69669e-01
1.70880e+05 4.27000e+02 -4.91857e-01 -4.52154e-01 -5.31560e-01 -5.36830e-01 -5.04661e-01 -5.69000e-01
1.71040e+05 4.27000e+02 -4.91857e-01 -4.52154e-01 -5.31560e-01 -5.36348e-01 -5.04358e-01 -5.68338e-01
1.71200e+05 4.28000e+02 -5.07502e-01 -4.71292e-01 -5.43713e-01 -5.35873e-01 -5.04060e-01 -5.67686e-01
1.71360e+05 4.28000e+02 -5.07502e-01 -4.71292e-01 -5.43713e-01 -5.35404e-01 -5.03766e-01 -5.67043e-01
1.71520e+05 4.28000e+02 -5.07502e-01 -4.71292e-01 -5.43713e-01 -5.34942e-01 -5.03475e-01 -5.66410e-01
1.71680e+05 4.29000e+02 -4.92775e-01 -4.49562e-01 -5.35987e-01 -5.34486e-01 -5.03187e-01 -5.65785e-01
1.71840e+05 4.29000e+02 -4.92775e-01 -4.49562e-01 -5.35987e-01 -5.34036e-01 -5.02902e-01 -5.65170e-01
1.72000e+05 4.30000e+02 -5.29916e-01 -4.94272e-01 -5.65561e-01 -5.33592e-01 -5.02619e-01 -5.64564e-01
1.72160e+05 4.30000e+02 -5.29916e-01 -4.94272e-01 -5.65561e-01 -5.33153e-01 -5.02338e-01 -5.63968e-01
1.72320e+05 4.30000e+02 -5.29916e-01 -4.94272e-01 -5.65561e-01 -5.32720e-01 -5.02059e-01 -5.63381e-01
1.72480e+05 4.31000e+02 -4.88466e-01 -4.17788e-01 -5.59143e-01 -5.32292e-01 -5.01781e-01 -5.62803e-01
1.72640e+05 4.31000e+02 -4.88466e-01 -4.17788e-01 -5.59143e-01 -5.31870e-01 -5.01506e-01 -5.62235e-01
1.72800e+05 4.32000e+02 -4.71837e-01 -4.31359e-01 -5.12314e-01 -5.31454e-01 -5.01232e-01 -5.61676e-01
1.72960e+05 4.32000e+02 -4.71837e-01 -4.31359e-01 -5.12314e-01 -5.31044e-01 -5.00960e-01 -5.61127e-01
1.73120e+05 4.32000e+02 -4.71837e-01 -4.31359e-01 -5.12314e-01 -5.30640e-01 -5.00691e-01 -5.60589e-01
1.73280e+05 4.33000e+02 -5.49914e-01 -5.22331e-01 -5.77497e-01 -5.30242e-01 -5.00424e-01 -5.60060e-01
1.73440e+05 4.33000e+02 -5.49914e-01 -5.22331e-01 -5.77497e-01 -5.29850e-01 -5.00159e-01 -5.59540e-01
1.73600e+05 4.34000e+02 -4.63253e-01 -4.10375e-01 -5.16131e-01 -5.29464e-01 -4.99898e-01 -5.59029e-01
1.73760e+05 4.34000e+02 -4.63253e-01 -4.10375e-01 -5.16131e-01 -5.29084e-01 -4.99641e-01 -5.58526e-01
1.73920e+05 4.34000e+02 -4.63253e-01 -4.10375e-01 -5.16131e-01 -5.28709e-01 -4.99389e-01 -5.58030e-01
1.74080e+05 4.35000e+02 -4.82041e-01 -4.33519e-01 -5.30563e-01 -5.28340e-01 -4.99143e-01 -5.57538e-01
1.74240e+05 4.35000e+02 -4.82041e-01 -4.33519e-01 -5.30563e-01 -5.27976e-01 -4.98902e-01 -5.57050e-01
1.74400e+05 4.36000e+02 -4.98750e-01 -4.60835e-01 -5.36665e-01 -5.27617e-01 -4.98670e-01 -5.56563e-01
1.74560e+05 4.36000e+02 -4.98750e-01 -4.60835e-01 -5.36665e-01 -5.27260e-01 -4.98445e-01 -5.56075e-01
1.74720e+05 4.36000e+02 -4.98750e-01 -4.60835e-01 -5.36665e-01 -5.26907e-01 -4.98231e-01 -5.55584e-01
1.74880e+05 4.37000e+02 -4.69351e-01 -4.43204e-01 -4.95498e-01 -5.26556e-01 -4.98027e-01 -5.55085e-01
1.75040e+05 4.37000e+02 -4.69351e-01 -4.43204e-01 -4.95498e-01 -5.26206e-01 -4.97835e-01 -5.54577e-01
1.75200e+05 4.38000e+02 -4.94836e-01 -4.63577e-01 -5.26094e-01 -5.25856e-01 -4.97654e-01 -5.54058e-01
1.75360e+05 4.38000e+02 -4.94836e-01 -4.63577e-01 -5.26094e-01 -5.25505e-01 -4.97486e-01 -5.53524e-01
1.75520e+05 4.38000e+02 -4.94836e-01 -4.63577e-01 -5.26094e-01 -5.25152e-01 -4.97330e-01 -5.52973e-01
1.75680e+05 4.39000e+02 -4.78849e-01 -4.32255e-01 -5.25443e-01 -5.24796e-01 -4.97188e-01 -5.52403e-01
1.75840e+05 4.39000e+02 -4.78849e-01 -4.32255e-01 -5.25443e-01 -5.24435e-01 -4.97058e-01 -5.51812e-01
1.76000e+05 4.40000e+02 -5.07439e-01 -4.69339e-01 -5.45539e-01 -5.24069e-01 -4.96941e-01 -5.51198e-01
1.76160e+05 4.40000e+02 -5.07439e-01 -4.69339e-01 -5.45539e-01 -5.23697e-01 -4.96835e-01 -5.50559e-01
1.76320e+05 4.40000e+02 -5.07439e-01 -4.69339e-01 -5.45539e-01 -5.23317e-01 -4.96740e-01 -5.49895e-01
1.76480e+05 4.41000e+02 -4.88996e-01 -4.53362e-01 -5.24630e-01 -5.22930e-01 -4.96654e-01 -5.49205e-01
1.76640e+05 4.41000e+02 -4.88996e-01 -4.53362e-01 -5.24630e-01 -5.22532e-01 -4.96575e-01 -5.48489e-01
1.76800e+05 4.42000e+02 -5.28476e-01 -4.77693e-01 -5.79258e-01 -5.22124e-01 -4.96502e-01 -5.47746e-01
1.76960e+05 4.42000e+02 -5.28476e-01 -4.77693e-01 -5.79258e-01 -5.21705e-01 -4.96433e-01 -5.46978e-01
1.77120e+05 4.42000e+02 -5.28476e-01 -4.77693e-01 -5.79258e-01 -5.21275e-01 -4.96365e-01 -5.46184e-01
1.77280e+05 4.43000e+02 -5.04395e-01 -4.54097e-01 -5.54693e-01 -5.20831e-01 -4.96296e-01 -5.45367e-01
1.77440e+05 4.43000e+02 -5.04395e-01 -4.54097e-01 -5.54693e-01 -5.20374e-01 -4.96222e-01 -5.44526e-01
1.77600e+05 4.44000e+02 -4.73254e-01 -4.02480e-01 -5.44028e-01 -5.19903e-01 -4.96141e-01 -5.43665e-01
1.77760e+05 4.44000e+02 -4.73254e-01 -4.02480e-01 -5.44028e-01 -5.19418e-01 -4.96052e-01 -5.42785e-01
1.77920e+05 4.44000e+02 -4.73254e-01 -4.02480e-01 -5.44028e-01 -5.18918e-01 -4.95948e-01 -5.41888e-01
1.78080e+05 4.45000e+02 -4.89270e-01 -4.42491e-01 -5.36049e-01 -5.18403e-01 -4.95830e-01 -5.40976e-01
1.78240e+05 4.45000e+02 -4.89270e-01 -4.42491e-01 -5.36049e-01 -5.17873e-01 -4.95693e-01 -5.40053e-01
1.78400e+05 4.46000e+02 -5.21870e-01 -4.86670e-01 -5.57070e-01 -5.17328e-01 -4.95536e-01 -5.39119e-01
1.78560e+05 4.46000e+02 -5.21870e-01 -4.86670e-01 -5.57070e-01 -5.16768e-01 -4.95356e-01 -5.38179e-01
1.78720e+05 4.46000e+02 -5.21870e-01 -4.86670e-01 -5.57070e-01 -5.16194e-01 -4.95152e-01 -5.37235e-01
1.78880e+05 4.47000e+02 -4.79064e-01 -4.48682e-01 -5.09446e-01 -5.15606e-01 -4.94922e-01 -5.36290e-01
1.79040e+05 4.47000e+02 -4.79064e-01 -4.48682e-01 -5.09446e-01 -5.15006e-01 -4.94666e-01 -5.35347e-01
1.79200e+05 4.48000e+02 -5.10263e-01 -4.49820e-01 -5.70706e-01 -5.14395e-01 -4.94382e-01 -5.34408e-01
1.79360e+05 4.48000e+02 -5.10263e-01 -4.49820e-01 -5.70706e-01 -5.13773e-01 -4.94071e-01 -5.33476e-01
1.79520e+05 4.48000e+02 -5.10263e-01 -4.49820e-01 -5.70706e-01 -5.13144e-01 -4.93733e-01 -5.32554e-01
1.79680e+05 4.49000e+02 -4.76519e-01 -4.32795e-01 -5.20243e-01 -5.12507e-01 -4.93370e-01 -5.31645e-01
1.79840e+05 4.49000e+02 -4.76519e-01 -4.32795e-01 -5.20243e-01 -5.11866e-01 -4.92983e-01 -5.30749e-01
1.80000e+05 4.50000e+02 -5.03515e-01 -4.81712e-01 -5.25317e-01 -5.11222e-01 -4.92574e-01 -5.29870e-01
1.80160e+05 4.50000e+02 -5.03515e-01 -4.81712e-01 -5.25317e-01 -5.10577e-01 -4.92145e-01 -5.29009e-01
1.80320e+05 4.50000e+02 -5.03515e-01 -4.81712e-01 -5.25317e-01 -5.09933e-01 -4.91698e-01 -5.28168e-01
1.80480e+05 4.51000e+02 -4.67810e-01 -4.43828e-01 -4.91793e-01 -5.09293e-01 -4.91238e-01 -5.27347e-01
1.80640e+05 4.51000e+02 -4.67810e-01 -4.43828e-01 -4.91793e-01 -5.08658e-01 -4.90767e-01 -5.26549e-01
1.80800e+05 4.52000e+02 -4.91519e-01 -4.58055e-01 -5.24983e-01 -5.08031e-01 -4.90288e-01 -5.25774e-01
1.80960e+05 4.52000e+02 -4.91519e-01 -4.58055e-01 -5.24983e-01 -5.07413e-01 -4.89804e-01 -5.25023e-01
1.81120e+05 4.52000e+02 -4.91519e-01 -4.58055e-01 -5.24983e-01 -5.06807e-01 -4.89318e-01 -5.24296e-01
1.81280e+05 4.53000e+02 -5.06684e-01 -4.38558e-01 -5.74810e-01 -5.06214e-01 -4.88834e-01 -5.23595e-01
1.81440e+05 4.53000e+02 -5.06684e-01 -4.38558e-01 -5.74810e-01 -5.05636e-01 -4.88354e-01 -5.22919e-01
1.81600e+05 4.54000e+02 -4.95405e-01 -4.68607e-01 -5.22202e-01 -5.05074e-01 -4.87880e-01 -5.22269e-01
1.81760e+05 4.54000e+02 -4.95405e-01 -4.68607e-01 -5.22202e-01 -5.04530e-01 -4.87415e-01 -5.21646e-01
1.81920e+05 4.54000e+02 -4.95405e-01 -4.68607e-01 -5.22202e-01 -5.04005e-01 -4.86960e-01 -5.21050e-01
1.82080e+05 4.55000e+02 -4.81273e-01 -4.50062e-01 -5.12484e-01 -5.03499e-01 -4.86516e-01 -5.20481e-01
1.82240e+05 4.55000e+02 -4.81273e-01 -4.50062e-01 -5.12484e-01 -5.03013e-01 -4.86085e-01 -5.19940e-01
1.82400e+05 4.56000e+02 -4.99166e-01 -4.63445e-01 -5.34887e-01 -5.02547e-01 -4.85666e-01 -5.19429e-01
1.82560e+05 4.56000e+02 -4.99166e-01 -4.63445e-01 -5.34887e-01 -5.02102e-01 -4.85260e-01 -5.18945e-01
1.82720e+05 4.56000e+02 -4.99166e-01 -4.63445e-01 -5.34887e-01 -5.01678e-01 -4.84866e-01 -5.18491e-01
1.82880e+05 4.57000e+02 -4.77615e-01 -4.42675e-01 -5.12554e-01 -5.01275e-01 -4.84484e-01 -5.18066e-01
1.83040e+05 4.57000e+02 -4.77615e-01 -4.42675e-01 -5.12554e-01 -5.00892e-01 -4.84113e-01 -5.17671e-01
1.83200e+05 4.58000e+02 -4.90768e-01 -4.25978e-01 -5.55558e-01 -5.00528e-01 -4.83752e-01 -5.17304e-01
1.83360e+05 4.58000e+02 -4.90768e-01 -4.25978e-01 -5.55558e-01 -5.00184e-01 -4.83401e-01 -5.16967e-01
1.83520e+05 4.58000e+02 -4.90768e-01 -4.25978e-01 -5.55558e-01 -4.99857e-01 -4.83057e-01 -5.16657e-01
1.83680e+05 4.59000e+02 -4.64519e-01 -4.28246e-01 -5.00792e-01 -4.99548e-01 -4.82720e-01 -5.16376e-01
1.83840e+05 4.59000e+02 -4.64519e-01 -4.28246e-01 -5.00792e-01 -4.99255e-01 -4.82388e-01 -5.16121e-01
1.84000e+05 4.60000e+02 -5.04966e-01 -4.60452e-01 -5.49480e-01 -4.98977e-01 -4.82062e-01 -5.15892e-01
1.84160e+05 4.60000e+02 -5.04966e-01 -4.60452e-01 -5.49480e-01 -4.98713e-01 -4.81738e-01 -5.15689e-01
1.84320e+05 4.60000e+02 -5.04966e-01 -4.60452e-01 -5.49480e-01 -4.98463e-01 -4.81418e-01 -5.15509e-01
1.84480e+05 4.61000e+02 -4.67413e-01 -4.15537e-01 -5.19289e-01 -4.98224e-01 -4.81099e-01 -5.15350e-01
1.84640e+05 4.61000e+02 -4.67413e-01 -4.15537e-01 -5.19289e-01 -4.97997e-01 -4.80782e-01 -5.15212e-01
1.84800e+05 4.62000e+02 -4.72811e-01 -4.19405e-01 -5.26217e-01 -4.97780e-01 -4.80467e-01 -5.15093e-01
1.84960e+05 4.62000e+02 -4.72811e-01 -4.19405e-01 -5.26217e-01 -4.97572e-01 -4.80154e-01 -5.14990e-01
1.85120e+05 4.62000e+02 -4.72811e-01 -4.19405e-01 -5.26217e-01 -4.97372e-01 -4.79841e-01 -5.14902e-01
1.85280e+05 4.63000e+02 -4.91114e-01 -4.41875e-01 -5.40353e-01 -4.97179e-01 -4.79530e-01 -5.14828e-01
1.85440e+05 4.63000e+02 -4.91114e-01 -4.41875e-01 -5.40353e-01 -4.96992e-01 -4.79220e-01 -5.14764e-01
1.85600e+05 4.64000e+02 -5.01762e-01 -4.31498e-01 -5.72026e-01 -4.96811e-01 -4.78912e-01 -5.14710e-01
1.85760e+05 4.64000e+02 -5.01762e-01 -4.31498e-01 -5.72026e-01 -4.96634e-01 -4.78606e-01 -5.14662e-01
1.85920e+05 4.64000e+02 -5.01762e-01 -4.31498e-01 -5.72026e-01 -4.96461e-01 -4.78302e-01 -5.14620e-01
1.86080e+05 4.65000e+02 -4.80559e-01 -4.33326e-01 -5.27793e-01 -4.96291e-01 -4.78000e-01 -5.14582e-01
1.86240e+05 4.65000e+02 -4.80559e-01 -4.33326e-01 -5.27793e-01 -4.96124e-01 -4.77701e-01 -5.14546e-01
1.86400e+05 4.66000e+02 -4.79477e-01 -4.29601e-01 -5.29354e-01 -4.95957e-01 -4.77405e-01 -5.14509e-01
1.86560e+05 4.66000e+02 -4.79477e-01 -4.29601e-01 -5.29354e-01 -4.95792e-01 -4.77112e-01 -5.14472e-01
1.86720e+05 4.66000e+02 -4.79477e-01 -4.29601e-01 -5.29354e-01 -4.95626e-01 -4.76822e-01 -5.14430e-01
1.86880e+05 4.67000e+02 -4.96380e-01 -4.55717e-01 -5.37042e-01 -4.95459e-01 -4.76534e-01 -5.14385e-01
1.87040e+05 4.67000e+02 -4.96380e-01 -4.55717e-01 -5.37042e-01 -4.95291e-01 -4.76249e-01 -5.14333e-01
1.87200e+05 4.68000e+02 -4.70319e-01 -4.39784e-01 -5.00854e-01 -4.95121e-01 -4.75967e-01 -5.14274e-01
1.87360e+05 4.68000e+02 -4.70319e-01 -4.39784e-01 -5.00854e-01 -4.94948e-01 -4.75689e-01 -5.14207e-01
1.87520e+05 4.68000e+02 -4.70319e-01 -4.39784e-01 -5.00854e-01 -4.94772e-01 -4.75414e-01 -5.14129e-01
1.87680e+05 4.69000e+02 -5.47919e-01 -5.05754e-01 -5.90083e-01 -4.94592e-01 -4.75142e-01 -5.14041e-01
1.87840e+05 4.69000e+02 -5.47919e-01 -5.05754e-01 -5.90083e-01 -4.94407e-01 -4.74873e-01 -5.13941e-01
1.88000e+05 4.70000e+02 -4.94210e-01 -4.30538e-01 -5.57883e-01 -4.94218e-01 -4.74606e-01 -5.13829e-01
1.88160e+05 4.70000e+02 -4.94210e-01 -4.30538e-01 -5.57883e-01 -4.94024e-01 -4.74344e-01 -5.13705e-01
1.88320e+05 4.70000e+02 -4.94210e-01 -4.30538e-01 -5.57883e-01 -4.93826e-01 -4.74084e-01 -5.13567e-01
1.88480e+05 4.71000e+02 -4.95299e-01 -4.44539e-01 -5.46059e-01 -4.93622e-01 -4.73828e-01 -5.13416e-01
1.88640e+05 4.71000e+02 -4.95299e-01 -4.44539e-01 -5.46059e-01 -4.93414e-01 -4.73574e-01 -5.13253e-01
1.88800e+05 4.72000e+02 -4.83885e-01 -4.09938e-01 -5.57832e-01 -4.93200e-01 -4.73322e-01 -5.13078e-01
1.88960e+05 4.72000e+02 -4.83885e-01 -4.09938e-01 -5.57832e-01 -4.92983e-01 -4.73074e-01 -5.12892e-01
1.89120e+05 4.72000e+02 -4.83885e-01 -4.09938e-01 -5.57832e-01 -4.92761e-01 -4.72826e-01 -5.12696e-01
1.89280e+05 4.73000e+02 -5.12879e-01 -4.73971e-01 -5.51786e-01 -4.92537e-01 -4.72580e-01 -5.12493e-01
1.89440e+05 4.73000e+02 -5.12879e-01 -4.73971e-01 -5.51786e-01 -4.92309e-01 -4.72335e-01 -5.12283e-01
1.89600e+05 4.74000e+02 -4.81496e-01 -4.45759e-01 -5.17233e-01 -4.92079e-01 -4.72089e-01 -5.12070e-01
1.89760e+05 4.74000e+02 -4.81496e-01 -4.45759e-01 -5.17233e-01 -4.91849e-01 -4.71842e-01 -5.11856e-01
1.89920e+05 4.74000e+02 -4.81496e-01 -4.45759e-01 -5.17233e-01 -4.91618e-01 -4.71594e-01 -5.11642e-01
1.90080e+05 4.75000e+02 -5.32837e-01 -4.68185e-01 -5.97489e-01 -4.91389e-01 -4.71344e-01 -5.11433e-01
1.90240e+05 4.75000e+02 -5.32837e-01 -4.68185e-01 -5.97489e-01 -4.91161e-01 -4.71092e-01 -5.11231e-01
1.90400e+05 4.76000e+02 -5.23933e-01 -4.82226e-01 -5.65640e-01 -4.90938e-01 -4.70837e-01 -5.11038e-01
1.90560e+05 4.76000e+02 -5.23933e-01 -4.82226e-01 -5.65640e-01 -4.90719e-01 -4.70581e-01 -5.10858e-01
1.90720e+05 4.76000e+02 -5.23933e-01 -4.82226e-01 -5.65640e-01 -4.90507e-01 -4.70322e-01 -5.10692e-01
1.90880e+05 4.77000e+02 -5.12514e-01 -4.58959e-01 -5.66069e-01 -4.90303e-01 -4.70062e-01 -5.10544e-01
1.91040e+05 4.77000e+02 -5.12514e-01 -4.58959e-01 -5.66069e-01 -4.90109e-01 -4.69802e-01 -5.10416e-01
1.91200e+05 4.78000e+02 -5.21160e-01 -4.49767e-01 -5.92553e-01 -4.89925e-01 -4.69542e-01 -5.10308e-01
1.91360e+05 4.78000e+02 -5.21160e-01 -4.49767e-01 -5.92553e-01 -4.89754e-01 -4.69285e-01 -5.10224e-01
1.91520e+05 4.78000e+02 -5.21160e-01 -4.49767e-01 -5.92553e-01 -4.89597e-01 -4.69031e-01 -5.10163e-01
1.91680e+05 4.79000e+02 -4.95264e-01 -4.74014e-01 -5.16514e-01 -4.89455e-01 -4.68783e-01 -5.10127e-01
1.91840e+05 4.79000e+02 -4.95264e-01 -4.74014e-01 -5.16514e-01 -4.89329e-01 -4.68542e-01 -5.10116e-01
1.92000e+05 4.80000e+02 -4.93220e-01 -4.25083e-01 -5.61357e-01 -4.89220e-01 -4.68311e-01 -5.10130e-01
1.92160e+05 4.80000e+02 -4.93220e-01 -4.25083e-01 -5.61357e-01 -4.89130e-01 -4.68091e-01 -5.10170e-01
1.92320e+05 4.80000e+02 -4.93220e-01 -4.25083e-01 -5.61357e-01 -4.89060e-01 -4.67884e-01 -5.10235e-01
1.92480e+05 4.81000e+02 -4.82334e-01 -4.54190e-01 -5.10477e-01 -4.89009e-01 -4.67694e-01 -5.10325e-01
1.92640e+05 4.81000e+02 -4.82334e-01 -4.54190e-01 -5.10477e-01 -4.88980e-01 -4.67520e-01 -5.10440e-01
1.92800e+05 4.82000e+02 -4.93094e-01 -4.49450e-01 -5.36737e-01 -4.88971e-01 -4.67364e-01 -5.10579e-01
1.92960e+05 4.82000e+02 -4.93094e-01 -4.49450e-01 -5.36737e-01 -4.88986e-01 -4.67230e-01 -5.10742e-01
1.93120e+05 4.82000e+02 -4.93094e-01 -4.49450e-01 -5.36737e-01 -4.89023e-01 -4.67116e-01 -5.10930e-01
1.93280e+05 4.83000e+02 -4.90166e-01 -4.59241e-01 -5.21091e-01 -4.89083e-01 -4.67025e-01 -5.11141e-01
1.93440e+05 4.83000e+02 -4.90166e-01 -4.59241e-01 -5.21091e-01 -4.89166e-01 -4.66956e-01 -5.11376e-01
1.93600e+05 4.84000e+02 -5.38404e-01 -5.03667e-01 -5.73140e-01 -4.89274e-01 -4.66912e-01 -5.11636e-01
1.93760e+05 4.84000e+02 -5.38404e-01 -5.03667e-01 -5.73140e-01 -4.89405e-01 -4.66891e-01 -5.11920e-01
1.93920e+05 4.84000e+02 -5.38404e-01 -5.03667e-01 -5.73140e-01 -4.89561e-01 -4.66893e-01 -5.12229e-01
1.94080e+05 4.85000e+02 -4.76524e-01 -4.27011e-01 -5.26037e-01 -4.89740e-01 -4.66920e-01 -5.12561e-01
1.94240e+05 4.85000e+02 -4.76524e-01 -4.27011e-01 -5.26037e-01 -4.89944e-01 -4.66970e-01 -5.12917e-01
1.94400e+05 4.86000e+02 -4.88163e-01 -4.34423e-01 -5.41903e-01 -4.90170e-01 -4.67043e-01 -5.13297e-01
1.94560e+05 4.86000e+02 -4.88163e-01 -4.34423e-01 -5.41903e-01 -4.90419e-01 -4.67138e-01 -5.13699e-01
1.94720e+05 4.86000e+02 -4.88163e-01 -4.34423e-01 -5.41903e-01 -4.90689e-01 -4.67255e-01 -5.14123e-01
1.94880e+05 4.87000e+02 -5.07491e-01 -4.58814e-01 -5.56167e-01 -4.90979e-01 -4.67393e-01 -5.14566e-01
1.95040e+05 4.87000e+02 -5.07491e-01 -4.58814e-01 -5.56167e-01 -4.91289e-01 -4.67551e-01 -5.15027e-01
1.95200e+05 4.88000e+02 -4.91731e-01 -4.27722e-01 -5.55739e-01 -4.91616e-01 -4.67729e-01 -5.15503e-01
1.95360e+05 4.88000e+02 -4.91731e-01 -4.27722e-01 -5.55739e-01 -4.91959e-01 -4.67926e-01 -5.15991e-01
1.95520e+05 4.88000e+02 -4.91731e-01 -4.27722e-01 -5.55739e-01 -4.92315e-01 -4.68141e-01 -5.16489e-01
1.95680e+05 4.89000e+02 -4.75630e-01 -4.35510e-01 -5.15750e-01 -4.92682e-01 -4.68373e-01 -5.16992e-01
1.95840e+05 4.89000e+02 -4.75630e-01 -4.35510e-01 -5.15750e-01 -4.93060e-01 -4.68622e-01 -5.17498e-01
1.96000e+05 4.90000e+02 -4.60522e-01 -4.04622e-01 -5.16422e-01 -4.93444e-01 -4.68886e-01 -5.18002e-01
1.96160e+05 4.90000e+02 -4.60522e-01 -4.04622e-01 -5.16422e-01 -4.93833e-01 -4.69166e-01 -5.18500e-01
1.96320e+05 4.90000e+02 -4.60522e-01 -4.04622e-01 -5.16422e-01 -4.94224e-01 -4.69459e-01 -5.18989e-01
1.96480e+05 4.91000e+02 -5.35124e-01 -4.98868e-01 -5.71380e-01 -4.94616e-01 -4.69765e-01 -5.19466e-01
1.96640e+05 4.91000e+02 -5.35124e-01 -4.98868e-01 -5.71380e-01 -4.95005e-01 -4.70083e-01 -5.19926e-01
1.96800e+05 4.92000e+02 -5.44051e-01 -4.82479e-01 -6.05623e-01 -4.95389e-01 -4.70411e-01 -5.20368e-01
1.96960e+05 4.92000e+02 -5.44051e-01 -4.82479e-01 -6.05623e-01 -4.95767e-01 -4.70748e-01 -5.20786e-01
1.97120e+05 4.92000e+02 -5.44051e-01 -4.82479e-01 -6.05623e-01 -4.96137e-01 -4.71092e-01 -5.21182e-01
1.97280e+05 4.93000e+02 -4.58783e-01 -4.29685e-01 -4.87882e-01 -4.96496e-01 -4.71441e-01 -5.21551e-01
1.97440e+05 4.93000e+02 -4.58783e-01 -4.29685e-01 -4.87882e-01 -4.96843e-01 -4.71793e-01 -5.21892e-01
1.97600e+05 4.94000e+02 -4.84523e-01 -4.47888e-01 -5.21158e-01 -4.97176e-01 -4.72146e-01 -5.22205e-01
1.97760e+05 4.94000e+02 -4.84523e-01 -4.47888e-01 -5.21158e-01 -4.97493e-01 -4.72498e-01 -5.22488e-01
1.97920e+05 4.94000e+02 -4.84523e-01 -4.47888e-01 -5.21158e-01 -4.97794e-01 -4.72845e-01 -5.22742e-01
1.98080e+05 4.95000e+02 -5.56805e-01 -4.80798e-01 -6.32813e-01 -4.98076e-01 -4.73186e-01 -5.22967e-01
1.98240e+05 4.95000e+02 -5.56805e-01 -4.80798e-01 -6.32813e-01 -4.98340e-01 -4.73516e-01 -5.23163e-01
1.98400e+05 4.96000e+02 -4.51765e-01 -4.19097e-01 -4.84433e-01 -4.98583e-01 -4.73835e-01 -5.23332e-01
1.98560e+05 4.96000e+02 -4.51765e-01 -4.19097e-01 -4.84433e-01 -4.98806e-01 -4.74137e-01 -5.23474e-01
1.98720e+05 4.96000e+02 -4.51765e-01 -4.19097e-01 -4.84433e-01 -4.99007e-01 -4.74421e-01 -5.23592e-01
1.98880e+05 4.97000e+02 -4.78812e-01 -4.48060e-01 -5.09565e-01 -4.99186e-01 -4.74685e-01 -5.23687e-01
1.99040e+05 4.97000e+02 -4.78812e-01 -4.48060e-01 -5.09565e-01 -4.99344e-01 -4.74926e-01 -5.23762e-01
1.99200e+05 4.98000e+02 -4.62192e-01 -4.40307e-01 -4.84078e-01 -4.99479e-01 -4.75141e-01 -5.23817e-01
1.99360e+05 4.98000e+02 -4.62192e-01 -4.40307e-01 -4.84078e-01 -4.99593e-01 -4.75330e-01 -5.23856e-01
1.99520e+05 4.98000e+02 -4.62192e-01 -4.40307e-01 -4.84078e-01 -4.99687e-01 -4.75492e-01 -5.23882e-01
1.99680e+05 4.99000e+02 -5.22089e-01 -4.78092e-01 -5.66086e-01 -4.99759e-01 -4.75625e-01 -5.23894e-01
1.99840e+05 4.99000e+02 -5.22089e-01 -4.78092e-01 -5.66086e-01 -4.99812e-01 -4.75729e-01 -5.23896e-01


==> fig/turek_tmax_20.dat <==
0.00000e+00 0.00000e+00 -2.72256e+02 -2.68380e+02 -2.76131e+02 -2.72256e+02 -2.68380e+02 -2.76131e+02
4.00000e+01 0.00000e+00 -2.72256e+02 -2.68380e+02 -2.76131e+02 -2.72256e+02 -2.68380e+02 -2.76131e+02
8.00000e+01 1.00000e+00 -2.67631e+02 -2.65550e+02 -2.69712e+02 -2.71742e+02 -2.68429e+02 -2.75055e+02
1.20000e+02 1.00000e+00 -2.67631e+02 -2.65550e+02 -2.69712e+02 -2.70477e+02 -2.68460e+02 -2.72494e+02
1.60000e+02 2.00000e+00 -2.70274e+02 -2.67742e+02 -2.72807e+02 -2.69963e+02 -2.68553e+02 -2.71373e+02
2.00000e+02 2.00000e+00 -2.70274e+02 -2.67742e+02 -2.72807e+02 -2.70022e+02 -2.68965e+02 -2.71079e+02
2.40000e+02 3.00000e+00 -2.71368e+02 -2.68983e+02 -2.73753e+02 -2.70106e+02 -2.69214e+02 -2.70999e+02
2.80000e+02 3.00000e+00 -2.71368e+02 -2.68983e+02 -2.73753e+02 -2.70280e+02 -2.69645e+02 -2.70916e+02
3.20000e+02 4.00000e+00 -2.67502e+02 -2.64744e+02 -2.70261e+02 -2.70295e+02 -2.69790e+02 -2.70800e+02
3.60000e+02 4.00000e+00 -2.67502e+02 -2.64744e+02 -2.70261e+02 -2.69993e+02 -2.69628e+02 -2.70358e+02
4.00000e+02 5.00000e+00 -2.70544e+02 -2.67437e+02 -2.73650e+02 -2.69824e+02 -2.69448e+02 -2.70201e+02
4.40000e+02 5.00000e+00 -2.70544e+02 -2.67437e+02 -2.73650e+02 -2.69888e+02 -2.69504e+02 -2.70273e+02
4.80000e+02 6.00000e+00 -2.71545e+02 -2.68530e+02 -2.74560e+02 -2.69962e+02 -2.69488e+02 -2.70437e+02
5.20000e+02 6.00000e+00 -2.71545e+02 -2.68530e+02 -2.74560e+02 -2.70082e+02 -2.69586e+02 -2.70578e+02
5.60000e+02 7.00000e+00 -2.72395e+02 -2.67052e+02 -2.77738e+02 -2.70199e+02 -2.69584e+02 -2.70814e+02
6.00000e+02 7.00000e+00 -2.72395e+02 -2.67052e+02 -2.77738e+02 -2.70343e+02 -2.69486e+02 -2.71201e+02
6.40000e+02 8.00000e+00 -2.71061e+02 -2.67702e+02 -2.74420e+02 -2.70449e+02 -2.69418e+02 -2.71479e+02
6.80000e+02 8.00000e+00 -2.71061e+02 -2.67702e+02 -2.74420e+02 -2.70485e+02 -2.69481e+02 -2.71488e+02
7.20000e+02 9.00000e+00 -2.74375e+02 -2.70561e+02 -2.78188e+02 -2.70562e+02 -2.69559e+02 -2.71564e+02
7.60000e+02 9.00000e+00 -2.74375e+02 -2.70561e+02 -2.78188e+02 -2.70759e+02 -2.69751e+02 -2.71768e+02
8.00000e+02 1.00000e+01 -2.69586e+02 -2.66631e+02 -2.72540e+02 -2.70879e+02 -2.69883e+02 -2.71875e+02
8.40000e+02 1.00000e+01 -2.69586e+02 -2.66631e+02 -2.72540e+02 -2.70818e+02 -2.69958e+02 -2.71678e+02
8.80000e+02 1.10000e+01 -2.69180e+02 -2.66036e+02 -2.72323e+02 -2.70758e+02 -2.69982e+02 -2.71534e+02
9.20000e+02 1.10000e+01 -2.69180e+02 -2.66036e+02 -2.72323e+02 -2.70690e+02 -2.69901e+02 -2.71479e+02
9.60000e+02 1.20000e+01 -2.70555e+02 -2.68655e+02 -2.72454e+02 -2.70642e+02 -2.69842e+02 -2.71442e+02
1.00000e+03 1.20000e+01 -2.70555e+02 -2.68655e+02 -2.72454e+02 -2.70639e+02 -2.69872e+02 -2.71405e+02
1.04000e+03 1.30000e+01 -2.69742e+02 -2.66829e+02 -2.72655e+02 -2.70628e+02 -2.69900e+02 -2.71356e+02
1.08000e+03 1.30000e+01 -2.69742e+02 -2.66829e+02 -2.72655e+02 -2.70595e+02 -2.69933e+02 -2.71258e+02
1.12000e+03 1.40000e+01 -2.69680e+02 -2.66648e+02 -2.72711e+02 -2.70564e+02 -2.69938e+02 -2.71191e+02
1.16000e+03 1.40000e+01 -2.69680e+02 -2.66648e+02 -2.72711e+02 -2.70534e+02 -2.69896e+02 -2.71173e+02
1.20000e+03 1.50000e+01 -2.73788e+02 -2.70818e+02 -2.76758e+02 -2.70540e+02 -2.69885e+02 -2.71195e+02
1.24000e+03 1.50000e+01 -2.73788e+02 -2.70818e+02 -2.76758e+02 -2.70644e+02 -2.69984e+02 -2.71304e+02
1.28000e+03 1.60000e+01 -2.67553e+02 -2.63825e+02 -2.71280e+02 -2.70693e+02 -2.70005e+02 -2.71381e+02
1.32000e+03 1.60000e+01 -2.67553e+02 -2.63825e+02 -2.71280e+02 -2.70599e+02 -2.69843e+02 -2.71355e+02
1.36000e+03 1.70000e+01 -2.68224e+02 -2.65873e+02 -2.70575e+02 -2.70515e+02 -2.69710e+02 -2.71319e+02
1.40000e+03 1.70000e+01 -2.68224e+02 -2.65873e+02 -2.70575e+02 -2.70449e+02 -2.69656e+02 -2.71243e+02
1.44000e+03 1.80000e+01 -2.70385e+02 -2.68276e+02 -2.72493e+02 -2.70403e+02 -2.69630e+02 -2.71176e+02
1.48000e+03 1.80000e+01 -2.70385e+02 -2.68276e+02 -2.72493e+02 -2.70402e+02 -2.69692e+02 -2.71113e+02
1.52000e+03 1.90000e+01 -2.64742e+02 -2.60982e+02 -2.68502e+02 -2.70365e+02 -2.69715e+02 -2.71015e+02
1.56000e+03 1.90000e+01 -2.64742e+02 -2.60982e+02 -2.68502e+02 -2.70222e+02 -2.69633e+02 -2.70811e+02
1.60000e+03 2.00000e+01 -2.68375e+02 -2.65375e+02 -2.71375e+02 -2.70108e+02 -2.69564e+02 -2.70653e+02
1.64000e+03 2.00000e+01 -2.68375e+02 -2.65375e+02 -2.71375e+02 -2.70066e+02 -2.69548e+02 -2.70585e+02
1.68000e+03 2.10000e+01 -2.70306e+02 -2.67313e+02 -2.73298e+02 -2.70038e+02 -2.69544e+02 -2.70531e+02
1.72000e+03 2.10000e+01 -2.70306e+02 -2.67313e+02 -2.73298e+02 -2.70044e+02 -2.69592e+02 -2.70496e+02
1.76000e+03 2.20000e+01 -2.68168e+02 -2.62491e+02 -2.73845e+02 -2.70038e+02 -2.69617e+02 -2.70459e+02
1.80000e+03 2.20000e+01 -2.68168e+02 -2.62491e+02 -2.73845e+02 -2.69996e+02 -2.69573e+02 -2.70419e+02
1.84000e+03 2.30000e+01 -2.69876e+02 -2.64339e+02 -2.75413e+02 -2.69966e+02 -2.69529e+02 -2.70403e+02
1.88000e+03 2.30000e+01 -2.69876e+02 -2.64339e+02 -2.75413e+02 -2.69964e+02 -2.69544e+02 -2.70385e+02
1.92000e+03 2.40000e+01 -2.68820e+02 -2.65529e+02 -2.72112e+02 -2.69957e+02 -2.69528e+02 -2.70386e+02
1.96000e+03 2.40000e+01 -2.68820e+02 -2.65529e+02 -2.72112e+02 -2.69934e+02 -2.69499e+02 -2.70369e+02
2.00000e+03 2.50000e+01 -2.70173e+02 -2.67174e+02 -2.73172e+02 -2.69918e+02 -2.69476e+02 -2.70361e+02
2.04000e+03 2.50000e+01 -2.70173e+02 -2.67174e+02 -2.73172e+02 -2.69924e+02 -2.69482e+02 -2.70365e+02
2.08000e+03 2.60000e+01 -2.66833e+02 -2.65182e+02 -2.68484e+02 -2.69912e+02 -2.69464e+02 -2.70361e+02
2.12000e+03 2.60000e+01 -2.66833e+02 -2.65182e+02 -2.68484e+02 -2.69854e+02 -2.69390e+02 -2.70319e+02
2.16000e+03 2.70000e+01 -2.70676e+02 -2.66551e+02 -2.74800e+02 -2.69816e+02 -2.69328e+02 -2.70305e+02
2.20000e+03 2.70000e+01 -2.70676e+02 -2.66551e+02 -2.74800e+02 -2.69832e+02 -2.69293e+02 -2.70371e+02
2.24000e+03 2.80000e+01 -2.68892e+02 -2.65188e+02 -2.72597e+02 -2.69839e+02 -2.69267e+02 -2.70411e+02
2.28000e+03 2.80000e+01 -2.68892e+02 -2.65188e+02 -2.72597e+02 -2.69822e+02 -2.69264e+02 -2.70381e+02
2.32000e+03 2.90000e+01 -2.70336e+02 -2.68395e+02 -2.72277e+02 -2.69812e+02 -2.69262e+02 -2.70363e+02
2.36000e+03 2.90000e+01 -2.70336e+02 -2.68395e+02 -2.72277e+02 -2.69821e+02 -2.69281e+02 -2.70362e+02
2.40000e+03 3.00000e+01 -2.68042e+02 -2.64641e+02 -2.71443e+02 -2.69821e+02 -2.69288e+02 -2.70353e+02
2.44000e+03 3.00000e+01 -2.68042e+02 -2.64641e+02 -2.71443e+02 -2.69792e+02 -2.69260e+02 -2.70323e+02
2.48000e+03 3.10000e+01 -2.70032e+02 -2.66827e+02 -2.73237e+02 -2.69771e+02 -2.69238e+02 -2.70305e+02
2.52000e+03 3.10000e+01 -2.70032e+02 -2.66827e+02 -2.73237e+02 -2.69776e+02 -2.69241e+02 -2.70311e+02
2.56000e+03 3.20000e+01 -2.65238e+02 -2.61155e+02 -2.69320e+02 -2.69761e+02 -2.69216e+02 -2.70305e+02
2.60000e+03 3.20000e+01 -2.65238e+02 -2.61155e+02 -2.69320e+02 -2.69691e+02 -2.69123e+02 -2.70260e+02
2.64000e+03 3.30000e+01 -2.64255e+02 -2.60979e+02 -2.67532e+02 -2.69621e+02 -2.69025e+02 -2.70216e+02
2.68000e+03 3.30000e+01 -2.64255e+02 -2.60979e+02 -2.67532e+02 -2.69541e+02 -2.68919e+02 -2.70162e+02
2.72000e+03 3.40000e+01 -2.65633e+02 -2.61281e+02 -2.69985e+02 -2.69468e+02 -2.68825e+02 -2.70111e+02
2.76000e+03 3.40000e+01 -2.65633e+02 -2.61281e+02 -2.69985e+02 -2.69413e+02 -2.68759e+02 -2.70068e+02
2.80000e+03 3.50000e+01 -2.66963e+02 -2.62900e+02 -2.71027e+02 -2.69364e+02 -2.68705e+02 -2.70023e+02
2.84000e+03 3.50000e+01 -2.66963e+02 -2.62900e+02 -2.71027e+02 -2.69330e+02 -2.68695e+02 -2.69966e+02
2.88000e+03 3.60000e+01 -2.67403e+02 -2.64235e+02 -2.70572e+02 -2.69299e+02 -2.68675e+02 -2.69923e+02
2.92000e+03 3.60000e+01 -2.67403e+02 -2.64235e+02 -2.70572e+02 -2.69273e+02 -2.68633e+02 -2.69914e+02
2.96000e+03 3.70000e+01 -2.66005e+02 -2.63886e+02 -2.68125e+02 -2.69243e+02 -2.68587e+02 -2.69899e+02
3.00000e+03 3.70000e+01 -2.66005e+02 -2.63886e+02 -2.68125e+02 -2.69200e+02 -2.68534e+02 -2.69867e+02
3.04000e+03 3.80000e+01 -2.63275e+02 -2.59821e+02 -2.66730e+02 -2.69149e+02 -2.68474e+02 -2.69824e+02
3.08000e+03 3.80000e+01 -2.63275e+02 -2.59821e+02 -2.66730e+02 -2.69073e+02 -2.68393e+02 -2.69753e+02
3.12000e+03 3.90000e+01 -2.66508e+02 -2.64129e+02 -2.68886e+02 -2.69010e+02 -2.68321e+02 -2.69699e+02
3.16000e+03 3.90000e+01 -2.66508e+02 -2.64129e+02 -2.68886e+02 -2.68978e+02 -2.68276e+02 -2.69681e+02
3.20000e+03 4.00000e+01 -2.62831e+02 -2.59580e+02 -2.66082e+02 -2.68936e+02 -2.68217e+02 -2.69654e+02
3.24000e+03 4.00000e+01 -2.62831e+02 -2.59580e+02 -2.66082e+02 -2.68861e+02 -2.68118e+02 -2.69604e+02
3.28000e+03 4.10000e+01 -2.65371e+02 -2.62836e+02 -2.67907e+02 -2.68795e+02 -2.68030e+02 -2.69560e+02
3.32000e+03 4.10000e+01 -2.65371e+02 -2.62836e+02 -2.67907e+02 -2.68754e+02 -2.67977e+02 -2.69531e+02
3.36000e+03 4.20000e+01 -2.67876e+02 -2.66415e+02 -2.69338e+02 -2.68721e+02 -2.67935e+02 -2.69508e+02
3.40000e+03 4.20000e+01 -2.67876e+02 -2.66415e+02 -2.69338e+02 -2.68712e+02 -2.67924e+02 -2.69499e+02
3.44000e+03 4.30000e+01 -2.66354e+02 -2.61882e+02 -2.70826e+02 -2.68697e+02 -2.67899e+02 -2.69495e+02
3.48000e+03 4.30000e+01 -2.66354e+02 -2.61882e+02 -2.70826e+02 -2.68671e+02 -2.67832e+02 -2.69509e+02
3.52000e+03 4.40000e+01 -2.63702e+02 -2.60132e+02 -2.67272e+02 -2.68637e+02 -2.67760e+02 -2.69513e+02
3.56000e+03 4.40000e+01 -2.63702e+02 -2.60132e+02 -2.67272e+02 -2.68581e+02 -2.67676e+02 -2.69486e+02
3.60000e+03 4.50000e+01 -2.67006e+02 -2.63969e+02 -2.70042e+02 -2.68536e+02 -2.67612e+02 -2.69461e+02
3.64000e+03 4.50000e+01 -2.67006e+02 -2.63969e+02 -2.70042e+02 -2.68520e+02 -2.67603e+02 -2.69437e+02
3.68000e+03 4.60000e+01 -2.67288e+02 -2.62484e+02 -2.72092e+02 -2.68504e+02 -2.67582e+02 -2.69426e+02
3.72000e+03 4.60000e+01 -2.67288e+02 -2.62484e+02 -2.72092e+02 -2.68491e+02 -2.67528e+02 -2.69455e+02
3.76000e+03 4.70000e+01 -2.65136e+02 -2.61936e+02 -2.68337e+02 -2.68472e+02 -2.67481e+02 -2.69464e+02
3.80000e+03 4.70000e+01 -2.65136e+02 -2.61936e+02 -2.68337e+02 -2.68437e+02 -2.67454e+02 -2.69420e+02
3.84000e+03 4.80000e+01 -2.64102e+02 -2.60390e+02 -2.67813e+02 -2.68400e+02 -2.67419e+02 -2.69382e+02
3.88000e+03 4.80000e+01 -2.64102e+02 -2.60390e+02 -2.67813e+02 -2.68356e+02 -2.67361e+02 -2.69351e+02
3.92000e+03 4.90000e+01 -2.66115e+02 -2.64352e+02 -2.67878e+02 -2.68318e+02 -2.67313e+02 -2.69323e+02
3.96000e+03 4.90000e+01 -2.66115e+02 -2.64352e+02 -2.67878e+02 -2.68296e+02 -2.67294e+02 -2.69297e+02
4.00000e+03 5.00000e+01 -2.65280e+02 -2.60026e+02 -2.70534e+02 -2.68272e+02 -2.67269e+02 -2.69275e+02
4.04000e+03 5.00000e+01 -2.65280e+02 -2.60026e+02 -2.70534e+02 -2.68243e+02 -2.67222e+02 -2.69263e+02
4.08000e+03 5.10000e+01 -2.66133e+02 -2.62946e+02 -2.69320e+02 -2.68215e+02 -2.67180e+02 -2.69251e+02
4.12000e+03 5.10000e+01 -2.66133e+02 -2.62946e+02 -2.69320e+02 -2.68196e+02 -2.67153e+02 -2.69238e+02
4.16000e+03 5.20000e+01 -2.64758e+02 -2.60308e+02 -2.69208e+02 -2.68172e+02 -2.67118e+02 -2.69227e+02
4.20000e+03 5.20000e+01 -2.64758e+02 -2.60308e+02 -2.69208e+02 -2.68140e+02 -2.67057e+02 -2.69223e+02
4.24000e+03 5.30000e+01 -2.64642e+02 -2.60944e+02 -2.68340e+02 -2.68108e+02 -2.66998e+02 -2.69218e+02
4.28000e+03 5.30000e+01 -2.64642e+02 -2.60944e+02 -2.68340e+02 -2.68076e+02 -2.66942e+02 -2.69209e+02
4.32000e+03 5.40000e+01 -2.63510e+02 -2.60567e+02 -2.66454e+02 -2.68041e+02 -2.66889e+02 -2.69193e+02
4.36000e+03 5.40000e+01 -2.63510e+02 -2.60567e+02 -2.66454e+02 -2.68000e+02 -2.66844e+02 -2.69155e+02
4.40000e+03 5.50000e+01 -2.66058e+02 -2.62684e+02 -2.69433e+02 -2.67965e+02 -2.66805e+02 -2.69125e+02
4.44000e+03 5.50000e+01 -2.66058e+02 -2.62684e+02 -2.69433e+02 -2.67948e+02 -2.66782e+02 -2.69114e+02
4.48000e+03 5.60000e+01 -2.62235e+02 -2.59632e+02 -2.64838e+02 -2.67922e+02 -2.66753e+02 -2.69092e+02
4.52000e+03 5.60000e+01 -2.62235e+02 -2.59632e+02 -2.64838e+02 -2.67872e+02 -2.66706e+02 -2.69038e+02
4.56000e+03 5.70000e+01 -2.65293e+02 -2.60942e+02 -2.69644e+02 -2.67829e+02 -2.66660e+02 -2.68999e+02
4.60000e+03 5.70000e+01 -2.65293e+02 -2.60942e+02 -2.69644e+02 -2.67807e+02 -2.66619e+02 -2.68996e+02
4.64000e+03 5.80000e+01 -2.65785e+02 -2.63963e+02 -2.67607e+02 -2.67787e+02 -2.66583e+02 -2.68990e+02
4.68000e+03 5.80000e+01 -2.65785e+02 -2.63963e+02 -2.67607e+02 -2.67770e+02 -2.66562e+02 -2.68977e+02
4.72000e+03 5.90000e+01 -2.66353e+02 -2.63074e+02 -2.69632e+02 -2.67754e+02 -2.66542e+02 -2.68967e+02
4.76000e+03 5.90000e+01 -2.66353e+02 -2.63074e+02 -2.69632e+02 -2.67742e+02 -2.66521e+02 -2.68964e+02
4.80000e+03 6.00000e+01 -2.66179e+02 -2.63787e+02 -2.68570e+02 -2.67731e+02 -2.66501e+02 -2.68960e+02
4.84000e+03 6.00000e+01 -2.66179e+02 -2.63787e+02 -2.68570e+02 -2.67718e+02 -2.66484e+02 -2.68951e+02
4.88000e+03 6.10000e+01 -2.63680e+02 -2.61673e+02 -2.65687e+02 -2.67700e+02 -2.66462e+02 -2.68938e+02
4.92000e+03 6.10000e+01 -2.63680e+02 -2.61673e+02 -2.65687e+02 -2.67667e+02 -2.66423e+02 -2.68912e+02
4.96000e+03 6.20000e+01 -2.62183e+02 -2.59671e+02 -2.64696e+02 -2.67632e+02 -2.66382e+02 -2.68883e+02
5.00000e+03 6.20000e+01 -2.62183e+02 -2.59671e+02 -2.64696e+02 -2.67579e+02 -2.66327e+02 -2.68832e+02
5.04000e+03 6.30000e+01 -2.62231e+02 -2.57616e+02 -2.66847e+02 -2.67499e+02 -2.66253e+02 -2.68745e+02
5.08000e+03 6.30000e+01 -2.62231e+02 -2.57616e+02 -2.66847e+02 -2.67428e+02 -2.66182e+02 -2.68674e+02
5.12000e+03 6.40000e+01 -2.59754e+02 -2.55593e+02 -2.63915e+02 -2.67380e+02 -2.66106e+02 -2.68654e+02
5.16000e+03 6.40000e+01 -2.59754e+02 -2.55593e+02 -2.63915e+02 -2.67312e+02 -2.66001e+02 -2.68622e+02
5.20000e+03 6.50000e+01 -2.61398e+02 -2.58039e+02 -2.64757e+02 -2.67231e+02 -2.65885e+02 -2.68576e+02
5.24000e+03 6.50000e+01 -2.61398e+02 -2.58039e+02 -2.64757e+02 -2.67157e+02 -2.65795e+02 -2.68519e+02
5.28000e+03 6.60000e+01 -2.64852e+02 -2.62081e+02 -2.67623e+02 -2.67085e+02 -2.65716e+02 -2.68453e+02
5.32000e+03 6.60000e+01 -2.64852e+02 -2.62081e+02 -2.67623e+02 -2.67040e+02 -2.65655e+02 -2.68426e+02
5.36000e+03 6.70000e+01 -2.60532e+02 -2.56762e+02 -2.64303e+02 -2.67010e+02 -2.65598e+02 -2.68423e+02
5.40000e+03 6.70000e+01 -2.60532e+02 -2.56762e+02 -2.64303e+02 -2.66949e+02 -2.65504e+02 -2.68393e+02
5.44000e+03 6.80000e+01 -2.61209e+02 -2.59509e+02 -2.62909e+02 -2.66870e+02 -2.65397e+02 -2.68342e+02
5.48000e+03 6.80000e+01 -2.61209e+02 -2.59509e+02 -2.62909e+02 -2.66793e+02 -2.65302e+02 -2.68285e+02
5.52000e+03 6.90000e+01 -2.59409e+02 -2.54161e+02 -2.64656e+02 -2.66707e+02 -2.65185e+02 -2.68229e+02
5.56000e+03 6.90000e+01 -2.59409e+02 -2.54161e+02 -2.64656e+02 -2.66608e+02 -2.65039e+02 -2.68177e+02
5.60000e+03 7.00000e+01 -2.63815e+02 -2.60321e+02 -2.67309e+02 -2.66513e+02 -2.64900e+02 -2.68126e+02
5.64000e+03 7.00000e+01 -2.63815e+02 -2.60321e+02 -2.67309e+02 -2.66447e+02 -2.64797e+02 -2.68097e+02
5.68000e+03 7.10000e+01 -2.64160e+02 -2.61550e+02 -2.66769e+02 -2.66390e+02 -2.64710e+02 -2.68070e+02
5.72000e+03 7.10000e+01 -2.64160e+02 -2.61550e+02 -2.66769e+02 -2.66328e+02 -2.64622e+02 -2.68033e+02
5.76000e+03 7.20000e+01 -2.60659e+02 -2.56656e+02 -2.64662e+02 -2.66239e+02 -2.64509e+02 -2.67969e+02
5.80000e+03 7.20000e+01 -2.60659e+02 -2.56656e+02 -2.64662e+02 -2.66139e+02 -2.64386e+02 -2.67892e+02
5.84000e+03 7.30000e+01 -2.62402e+02 -2.58824e+02 -2.65981e+02 -2.66071e+02 -2.64298e+02 -2.67844e+02
5.88000e+03 7.30000e+01 -2.62402e+02 -2.58824e+02 -2.65981e+02 -2.66014e+02 -2.64217e+02 -2.67811e+02
5.92000e+03 7.40000e+01 -2.62605e+02 -2.56700e+02 -2.68511e+02 -2.65961e+02 -2.64136e+02 -2.67785e+02
5.96000e+03 7.40000e+01 -2.62605e+02 -2.56700e+02 -2.68511e+02 -2.65905e+02 -2.64039e+02 -2.67771e+02
6.00000e+03 7.50000e+01 -2.63223e+02 -2.59902e+02 -2.66544e+02 -2.65843e+02 -2.63944e+02 -2.67741e+02
6.04000e+03 7.50000e+01 -2.63223e+02 -2.59902e+02 -2.66544e+02 -2.65786e+02 -2.63878e+02 -2.67694e+02
6.08000e+03 7.60000e+01 -2.59533e+02 -2.57126e+02 -2.61940e+02 -2.65726e+02 -2.63816e+02 -2.67637e+02
6.12000e+03 7.60000e+01 -2.59533e+02 -2.57126e+02 -2.61940e+02 -2.65645e+02 -2.63730e+02 -2.67559e+02
6.16000e+03 7.70000e+01 -2.65491e+02 -2.61586e+02 -2.69396e+02 -2.65576e+02 -2.63653e+02 -2.67498e+02
6.20000e+03 7.70000e+01 -2.65491e+02 -2.61586e+02 -2.69396e+02 -2.65534e+02 -2.63604e+02 -2.67463e+02
6.24000e+03 7.80000e+01 -2.62660e+02 -2.56969e+02 -2.68352e+02 -2.65462e+02 -2.63512e+02 -2.67411e+02
6.28000e+03 7.80000e+01 -2.62660e+02 -2.56969e+02 -2.68352e+02 -2.65385e+02 -2.63397e+02 -2.67373e+02
6.32000e+03 7.90000e+01 -2.62802e+02 -2.57473e+02 -2.68132e+02 -2.65346e+02 -2.63319e+02 -2.67374e+02
6.36000e+03 7.90000e+01 -2.62802e+02 -2.57473e+02 -2.68132e+02 -2.65307e+02 -2.63249e+02 -2.67365e+02
6.40000e+03 8.00000e+01 -2.57021e+02 -2.53944e+02 -2.60097e+02 -2.65252e+02 -2.63177e+02 -2.67328e+02
6.44000e+03 8.00000e+01 -2.57021e+02 -2.53944e+02 -2.60097e+02 -2.65158e+02 -2.63076e+02 -2.67240e+02
6.48000e+03 8.10000e+01 -2.59820e+02 -2.56818e+02 -2.62822e+02 -2.65057e+02 -2.62961e+02 -2.67152e+02
6.52000e+03 8.10000e+01 -2.59820e+02 -2.56818e+02 -2.62822e+02 -2.64983e+02 -2.62868e+02 -2.67099e+02
6.56000e+03 8.20000e+01 -2.57052e+02 -2.53316e+02 -2.60788e+02 -2.64939e+02 -2.62805e+02 -2.67073e+02
6.60000e+03 8.20000e+01 -2.57052e+02 -2.53316e+02 -2.60788e+02 -2.64870e+02 -2.62714e+02 -2.67026e+02
6.64000e+03 8.30000e+01 -2.60089e+02 -2.55558e+02 -2.64620e+02 -2.64785e+02 -2.62602e+02 -2.66969e+02
6.68000e+03 8.30000e+01 -2.60089e+02 -2.55558e+02 -2.64620e+02 -2.64715e+02 -2.62519e+02 -2.66912e+02
6.72000e+03 8.40000e+01 -2.59636e+02 -2.56039e+02 -2.63233e+02 -2.64633e+02 -2.62437e+02 -2.66829e+02
6.76000e+03 8.40000e+01 -2.59636e+02 -2.56039e+02 -2.63233e+02 -2.64552e+02 -2.62354e+02 -2.66749e+02
6.80000e+03 8.50000e+01 -2.57192e+02 -2.54181e+02 -2.60203e+02 -2.64478e+02 -2.62302e+02 -2.66655e+02
6.84000e+03 8.50000e+01 -2.57192e+02 -2.54181e+02 -2.60203e+02 -2.64387e+02 -2.62226e+02 -2.66548e+02
6.88000e+03 8.60000e+01 -2.60451e+02 -2.56788e+02 -2.64113e+02 -2.64292e+02 -2.62126e+02 -2.66458e+02
6.92000e+03 8.60000e+01 -2.60451e+02 -2.56788e+02 -2.64113e+02 -2.64219e+02 -2.62038e+02 -2.66399e+02
6.96000e+03 8.70000e+01 -2.57323e+02 -2.54598e+02 -2.60048e+02 -2.64146e+02 -2.61946e+02 -2.66346e+02
7.00000e+03 8.70000e+01 -2.57323e+02 -2.54598e+02 -2.60048e+02 -2.64051e+02 -2.61835e+02 -2.66267e+02
7.04000e+03 8.80000e+01 -2.59052e+02 -2.54899e+02 -2.63206e+02 -2.63952e+02 -2.61712e+02 -2.66192e+02
7.08000e+03 8.80000e+01 -2.59052e+02 -2.54899e+02 -2.63206e+02 -2.63869e+02 -2.61603e+02 -2.66136e+02
7.12000e+03 8.90000e+01 -2.59351e+02 -2.56962e+02 -2.61740e+02 -2.63808e+02 -2.61533e+02 -2.66083e+02
7.16000e+03 8.90000e+01 -2.59351e+02 -2.56962e+02 -2.61740e+02 -2.63740e+02 -2.61476e+02 -2.66004e+02
7.20000e+03 9.00000e+01 -2.58416e+02 -2.55407e+02 -2.61425e+02 -2.63648e+02 -2.61402e+02 -2.65894e+02
7.24000e+03 9.00000e+01 -2.58416e+02 -2.55407e+02 -2.61425e+02 -2.63553e+02 -2.61309e+02 -2.65798e+02
7.28000e+03 9.10000e+01 -2.59555e+02 -2.56220e+02 -2.62890e+02 -2.63472e+02 -2.61211e+02 -2.65733e+02
7.32000e+03 9.10000e+01 -2.59555e+02 -2.56220e+02 -2.62890e+02 -2.63394e+02 -2.61115e+02 -2.65674e+02
7.36000e+03 9.20000e+01 -2.59257e+02 -2.52259e+02 -2.66256e+02 -2.63307e+02 -2.61009e+02 -2.65605e+02
7.40000e+03 9.20000e+01 -2.59257e+02 -2.52259e+02 -2.66256e+02 -2.63223e+02 -2.60894e+02 -2.65552e+02
7.44000e+03 9.30000e+01 -2.59527e+02 -2.57575e+02 -2.61479e+02 -2.63153e+02 -2.60807e+02 -2.65500e+02
7.48000e+03 9.30000e+01 -2.59527e+02 -2.57575e+02 -2.61479e+02 -2.63081e+02 -2.60740e+02 -2.65423e+02
7.52000e+03 9.40000e+01 -2.60916e+02 -2.57970e+02 -2.63862e+02 -2.63000e+02 -2.60647e+02 -2.65353e+02
7.56000e+03 9.40000e+01 -2.60916e+02 -2.57970e+02 -2.63862e+02 -2.62937e+02 -2.60573e+02 -2.65300e+02
7.60000e+03 9.50000e+01 -2.59617e+02 -2.54573e+02 -2.64660e+02 -2.62900e+02 -2.60542e+02 -2.65258e+02
7.64000e+03 9.50000e+01 -2.59617e+02 -2.54573e+02 -2.64660e+02 -2.62857e+02 -2.60493e+02 -2.65220e+02
7.68000e+03 9.60000e+01 -2.57180e+02 -2.53919e+02 -2.60440e+02 -2.62815e+02 -2.60438e+02 -2.65191e+02
7.72000e+03 9.60000e+01 -2.57180e+02 -2.53919e+02 -2.60440e+02 -2.62755e+02 -2.60366e+02 -2.65145e+02
7.76000e+03 9.70000e+01 -2.59328e+02 -2.54040e+02 -2.64616e+02 -2.62692e+02 -2.60283e+02 -2.65101e+02
7.80000e+03 9.70000e+01 -2.59328e+02 -2.54040e+02 -2.64616e+02 -2.62639e+02 -2.60208e+02 -2.65069e+02
7.84000e+03 9.80000e+01 -2.55865e+02 -2.53075e+02 -2.58655e+02 -2.62571e+02 -2.60126e+02 -2.65015e+02
7.88000e+03 9.80000e+01 -2.55865e+02 -2.53075e+02 -2.58655e+02 -2.62481e+02 -2.60038e+02 -2.64924e+02
7.92000e+03 9.90000e+01 -2.56033e+02 -2.54144e+02 -2.57922e+02 -2.62389e+02 -2.59960e+02 -2.64819e+02
7.96000e+03 9.90000e+01 -2.56033e+02 -2.54144e+02 -2.57922e+02 -2.62301e+02 -2.59878e+02 -2.64724e+02
8.00000e+03 1.00000e+02 -2.58587e+02 -2.54688e+02 -2.62487e+02 -2.62226e+02 -2.59793e+02 -2.64660e+02
8.04000e+03 1.00000e+02 -2.58587e+02 -2.54688e+02 -2.62487e+02 -2.62172e+02 -2.59719e+02 -2.64625e+02
8.08000e+03 1.01000e+02 -2.56843e+02 -2.54356e+02 -2.59330e+02 -2.62132e+02 -2.59670e+02 -2.64593e+02
8.12000e+03 1.01000e+02 -2.56843e+02 -2.54356e+02 -2.59330e+02 -2.62073e+02 -2.59621e+02 -2.64526e+02
8.16000e+03 1.02000e+02 -2.57938e+02 -2.53354e+02 -2.62522e+02 -2.61998e+02 -2.59550e+02 -2.64446e+02
8.20000e+03 1.02000e+02 -2.57938e+02 -2.53354e+02 -2.62522e+02 -2.61937e+02 -2.59490e+02 -2.64385e+02
8.24000e+03 1.03000e+02 -2.57029e+02 -2.53585e+02 -2.60473e+02 -2.61896e+02 -2.59455e+02 -2.64337e+02
8.28000e+03 1.03000e+02 -2.57029e+02 -2.53585e+02 -2.60473e+02 -2.61845e+02 -2.59402e+02 -2.64288e+02
8.32000e+03 1.04000e+02 -2.58028e+02 -2.54176e+02 -2.61879e+02 -2.61780e+02 -2.59333e+02 -2.64227e+02
8.36000e+03 1.04000e+02 -2.58028e+02 -2.54176e+02 -2.61879e+02 -2.61716e+02 -2.59261e+02 -2.64172e+02
8.40000e+03 1.05000e+02 -2.58407e+02 -2.55013e+02 -2.61801e+02 -2.61638e+02 -2.59169e+02 -2.64108e+02
8.44000e+03 1.05000e+02 -2.58407e+02 -2.55013e+02 -2.61801e+02 -2.61565e+02 -2.59103e+02 -2.64028e+02
8.48000e+03 1.06000e+02 -2.56995e+02 -2.53497e+02 -2.60494e+02 -2.61499e+02 -2.59060e+02 -2.63938e+02
8.52000e+03 1.06000e+02 -2.56995e+02 -2.53497e+02 -2.60494e+02 -2.61429e+02 -2.59000e+02 -2.63859e+02
8.56000e+03 1.07000e+02 -2.56827e+02 -2.54960e+02 -2.58693e+02 -2.61376e+02 -2.58951e+02 -2.63800e+02
8.60000e+03 1.07000e+02 -2.56827e+02 -2.54960e+02 -2.58693e+02 -2.61314e+02 -2.58897e+02 -2.63730e+02
8.64000e+03 1.08000e+02 -2.55069e+02 -2.52268e+02 -2.57870e+02 -2.61229e+02 -2.58808e+02 -2.63650e+02
8.68000e+03 1.08000e+02 -2.55069e+02 -2.52268e+02 -2.57870e+02 -2.61133e+02 -2.58709e+02 -2.63556e+02
8.72000e+03 1.09000e+02 -2.57073e+02 -2.55272e+02 -2.58874e+02 -2.61039e+02 -2.58633e+02 -2.63445e+02
8.76000e+03 1.09000e+02 -2.57073e+02 -2.55272e+02 -2.58874e+02 -2.60962e+02 -2.58573e+02 -2.63351e+02
8.80000e+03 1.10000e+02 -2.57569e+02 -2.55768e+02 -2.59371e+02 -2.60898e+02 -2.58508e+02 -2.63288e+02
8.84000e+03 1.10000e+02 -2.57569e+02 -2.55768e+02 -2.59371e+02 -2.60840e+02 -2.58453e+02 -2.63226e+02
8.88000e+03 1.11000e+02 -2.58498e+02 -2.54323e+02 -2.62673e+02 -2.60789e+02 -2.58404e+02 -2.63175e+02
8.92000e+03 1.11000e+02 -2.58498e+02 -2.54323e+02 -2.62673e+02 -2.60740e+02 -2.58334e+02 -2.63147e+02
8.96000e+03 1.12000e+02 -2.54939e+02 -2.52560e+02 -2.57317e+02 -2.60672e+02 -2.58243e+02 -2.63102e+02
9.00000e+03 1.12000e+02 -2.54939e+02 -2.52560e+02 -2.57317e+02 -2.60585e+02 -2.58162e+02 -2.63008e+02
9.04000e+03 1.13000e+02 -2.56288e+02 -2.54293e+02 -2.58282e+02 -2.60504e+02 -2.58110e+02 -2.62899e+02
9.08000e+03 1.13000e+02 -2.56288e+02 -2.54293e+02 -2.58282e+02 -2.60431e+02 -2.58055e+02 -2.62808e+02
9.12000e+03 1.14000e+02 -2.55992e+02 -2.53453e+02 -2.58530e+02 -2.60352e+02 -2.57971e+02 -2.62732e+02
9.16000e+03 1.14000e+02 -2.55992e+02 -2.53453e+02 -2.58530e+02 -2.60273e+02 -2.57885e+02 -2.62662e+02
9.20000e+03 1.15000e+02 -2.54527e+02 -2.52892e+02 -2.56163e+02 -2.60200e+02 -2.57818e+02 -2.62582e+02
9.24000e+03 1.15000e+02 -2.54527e+02 -2.52892e+02 -2.56163e+02 -2.60119e+02 -2.57750e+02 -2.62487e+02
9.28000e+03 1.16000e+02 -2.56959e+02 -2.54306e+02 -2.59612e+02 -2.60043e+02 -2.57689e+02 -2.62396e+02
9.32000e+03 1.16000e+02 -2.56959e+02 -2.54306e+02 -2.59612e+02 -2.59983e+02 -2.57633e+02 -2.62333e+02
9.36000e+03 1.17000e+02 -2.53774e+02 -2.52167e+02 -2.55380e+02 -2.59925e+02 -2.57565e+02 -2.62284e+02
9.40000e+03 1.17000e+02 -2.53774e+02 -2.52167e+02 -2.55380e+02 -2.59842e+02 -2.57494e+02 -2.62189e+02
9.44000e+03 1.18000e+02 -2.56184e+02 -2.53104e+02 -2.59264e+02 -2.59748e+02 -2.57408e+02 -2.62088e+02
9.48000e+03 1.18000e+02 -2.56184e+02 -2.53104e+02 -2.59264e+02 -2.59677e+02 -2.57322e+02 -2.62031e+02
9.52000e+03 1.19000e+02 -2.55577e+02 -2.51874e+02 -2.59280e+02 -2.59627e+02 -2.57258e+02 -2.61997e+02
9.56000e+03 1.19000e+02 -2.55577e+02 -2.51874e+02 -2.59280e+02 -2.59568e+02 -2.57180e+02 -2.61956e+02
9.60000e+03 1.20000e+02 -2.53867e+02 -2.51869e+02 -2.55865e+02 -2.59487e+02 -2.57088e+02 -2.61886e+02
9.64000e+03 1.20000e+02 -2.53867e+02 -2.51869e+02 -2.55865e+02 -2.59394e+02 -2.56995e+02 -2.61794e+02
9.68000e+03 1.21000e+02 -2.54797e+02 -2.53472e+02 -2.56122e+02 -2.59301e+02 -2.56901e+02 -2.61700e+02
9.72000e+03 1.21000e+02 -2.54797e+02 -2.53472e+02 -2.56122e+02 -2.59212e+02 -2.56818e+02 -2.61606e+02
9.76000e+03 1.22000e+02 -2.55609e+02 -2.52923e+02 -2.58295e+02 -2.59121e+02 -2.56730e+02 -2.61512e+02
9.80000e+03 1.22000e+02 -2.55609e+02 -2.52923e+02 -2.58295e+02 -2.59035e+02 -2.56638e+02 -2.61432e+02
9.84000e+03 1.23000e+02 -2.57528e+02 -2.53561e+02 -2.61494e+02 -2.58954e+02 -2.56546e+02 -2.61362e+02
9.88000e+03 1.23000e+02 -2.57528e+02 -2.53561e+02 -2.61494e+02 -2.58890e+02 -2.56462e+02 -2.61319e+02
9.92000e+03 1.24000e+02 -2.54911e+02 -2.52032e+02 -2.57789e+02 -2.58836e+02 -2.56394e+02 -2.61278e+02
9.96000e+03 1.24000e+02 -2.54911e+02 -2.52032e+02 -2.57789e+02 -2.58769e+02 -2.56327e+02 -2.61210e+02
1.00000e+04 1.25000e+02 -2.55316e+02 -2.53109e+02 -2.57524e+02 -2.58711e+02 -2.56277e+02 -2.61146e+02
1.00400e+04 1.25000e+02 -2.55316e+02 -2.53109e+02 -2.57524e+02 -2.58656e+02 -2.56236e+02 -2.61076e+02
1.00800e+04 1.26000e+02 -2.55267e+02 -2.52372e+02 -2.58162e+02 -2.58601e+02 -2.56203e+02 -2.60999e+02
1.01200e+04 1.26000e+02 -2.55267e+02 -2.52372e+02 -2.58162e+02 -2.58550e+02 -2.56168e+02 -2.60933e+02
1.01600e+04 1.27000e+02 -2.56186e+02 -2.53735e+02 -2.58637e+02 -2.58516e+02 -2.56148e+02 -2.60885e+02
1.02000e+04 1.27000e+02 -2.56186e+02 -2.53735e+02 -2.58637e+02 -2.58484e+02 -2.56125e+02 -2.60843e+02
1.02400e+04 1.28000e+02 -2.54542e+02 -2.52969e+02 -2.56114e+02 -2.58439e+02 -2.56083e+02 -2.60796e+02
1.02800e+04 1.28000e+02 -2.54542e+02 -2.52969e+02 -2.56114e+02 -2.58377e+02 -2.56027e+02 -2.60727e+02
1.03200e+04 1.29000e+02 -2.53962e+02 -2.53663e+02 -2.54260e+02 -2.58294e+02 -2.55948e+02 -2.60640e+02
1.03600e+04 1.29000e+02 -2.53962e+02 -2.53663e+02 -2.54260e+02 -2.58215e+02 -2.55884e+02 -2.60547e+02
1.04000e+04 1.30000e+02 -2.54530e+02 -2.52232e+02 -2.56827e+02 -2.58164e+02 -2.55854e+02 -2.60474e+02
1.04400e+04 1.30000e+02 -2.54530e+02 -2.52232e+02 -2.56827e+02 -2.58115e+02 -2.55809e+02 -2.60421e+02
1.04800e+04 1.31000e+02 -2.54056e+02 -2.52242e+02 -2.55871e+02 -2.58060e+02 -2.55746e+02 -2.60375e+02
1.05200e+04 1.31000e+02 -2.54056e+02 -2.52242e+02 -2.55871e+02 -2.58007e+02 -2.55697e+02 -2.60316e+02
1.05600e+04 1.32000e+02 -2.52289e+02 -2.50956e+02 -2.53622e+02 -2.57960e+02 -2.55671e+02 -2.60249e+02
1.06000e+04 1.32000e+02 -2.52289e+02 -2.50956e+02 -2.53622e+02 -2.57895e+02 -2.55624e+02 -2.60165e+02
1.06400e+04 1.33000e+02 -2.54254e+02 -2.52075e+02 -2.56433e+02 -2.57806e+02 -2.55549e+02 -2.60064e+02
1.06800e+04 1.33000e+02 -2.54254e+02 -2.52075e+02 -2.56433e+02 -2.57729e+02 -2.55479e+02 -2.59980e+02
1.07200e+04 1.34000e+02 -2.54566e+02 -2.52809e+02 -2.56323e+02 -2.57650e+02 -2.55410e+02 -2.59891e+02
1.07600e+04 1.34000e+02 -2.54566e+02 -2.52809e+02 -2.56323e+02 -2.57581e+02 -2.55365e+02 -2.59796e+02
1.08000e+04 1.35000e+02 -2.54133e+02 -2.51437e+02 -2.56829e+02 -2.57531e+02 -2.55340e+02 -2.59722e+02
1.08400e+04 1.35000e+02 -2.54133e+02 -2.51437e+02 -2.56829e+02 -2.57475e+02 -2.55292e+02 -2.59659e+02
1.08800e+04 1.36000e+02 -2.53420e+02 -2.50798e+02 -2.56043e+02 -2.57408e+02 -2.55231e+02 -2.59584e+02
1.09200e+04 1.36000e+02 -2.53420e+02 -2.50798e+02 -2.56043e+02 -2.57335e+02 -2.55169e+02 -2.59501e+02
1.09600e+04 1.37000e+02 -2.53830e+02 -2.51407e+02 -2.56254e+02 -2.57263e+02 -2.55114e+02 -2.59412e+02
1.10000e+04 1.37000e+02 -2.53830e+02 -2.51407e+02 -2.56254e+02 -2.57191e+02 -2.55061e+02 -2.59322e+02
1.10400e+04 1.38000e+02 -2.53811e+02 -2.51372e+02 -2.56250e+02 -2.57116e+02 -2.55000e+02 -2.59233e+02
1.10800e+04 1.38000e+02 -2.53811e+02 -2.51372e+02 -2.56250e+02 -2.57048e+02 -2.54944e+02 -2.59152e+02
1.11200e+04 1.39000e+02 -2.53361e+02 -2.50920e+02 -2.55803e+02 -2.57002e+02 -2.54898e+02 -2.59105e+02
1.11600e+04 1.39000e+02 -2.53361e+02 -2.50920e+02 -2.55803e+02 -2.56940e+02 -2.54835e+02 -2.59046e+02
1.12000e+04 1.40000e+02 -2.54454e+02 -2.52438e+02 -2.56471e+02 -2.56845e+02 -2.54752e+02 -2.58939e+02
1.12400e+04 1.40000e+02 -2.54454e+02 -2.52438e+02 -2.56471e+02 -2.56763e+02 -2.54684e+02 -2.58841e+02
1.12800e+04 1.41000e+02 -2.52409e+02 -2.50260e+02 -2.54558e+02 -2.56693e+02 -2.54629e+02 -2.58758e+02
1.13200e+04 1.41000e+02 -2.52409e+02 -2.50260e+02 -2.54558e+02 -2.56611e+02 -2.54559e+02 -2.58663e+02
1.13600e+04 1.42000e+02 -2.53894e+02 -2.52577e+02 -2.55211e+02 -2.56531e+02 -2.54489e+02 -2.58573e+02
1.14000e+04 1.42000e+02 -2.53894e+02 -2.52577e+02 -2.55211e+02 -2.56471e+02 -2.54447e+02 -2.58495e+02
1.14400e+04 1.43000e+02 -2.54359e+02 -2.52786e+02 -2.55933e+02 -2.56447e+02 -2.54431e+02 -2.58463e+02
1.14800e+04 1.43000e+02 -2.54359e+02 -2.52786e+02 -2.55933e+02 -2.56420e+02 -2.54402e+02 -2.58438e+02
1.15200e+04 1.44000e+02 -2.52606e+02 -2.51328e+02 -2.53885e+02 -2.56373e+02 -2.54360e+02 -2.58386e+02
1.15600e+04 1.44000e+02 -2.52606e+02 -2.51328e+02 -2.53885e+02 -2.56321e+02 -2.54317e+02 -2.58324e+02
1.16000e+04 1.45000e+02 -2.52901e+02 -2.50950e+02 -2.54852e+02 -2.56286e+02 -2.54300e+02 -2.58271e+02
1.16400e+04 1.45000e+02 -2.52901e+02 -2.50950e+02 -2.54852e+02 -2.56246e+02 -2.54275e+02 -2.58218e+02
1.16800e+04 1.46000e+02 -2.52094e+02 -2.51465e+02 -2.52723e+02 -2.56187e+02 -2.54232e+02 -2.58143e+02
1.17200e+04 1.46000e+02 -2.52094e+02 -2.51465e+02 -2.52723e+02 -2.56124e+02 -2.54194e+02 -2.58055e+02
1.17600e+04 1.47000e+02 -2.52811e+02 -2.51633e+02 -2.53990e+02 -2.56065e+02 -2.54160e+02 -2.57971e+02
1.18000e+04 1.47000e+02 -2.52811e+02 -2.51633e+02 -2.53990e+02 -2.56015e+02 -2.54134e+02 -2.57897e+02
1.18400e+04 1.48000e+02 -2.52970e+02 -2.51451e+02 -2.54490e+02 -2.55981e+02 -2.54118e+02 -2.57844e+02
1.18800e+04 1.48000e+02 -2.52970e+02 -2.51451e+02 -2.54490e+02 -2.55940e+02 -2.54092e+02 -2.57788e+02
1.19200e+04 1.49000e+02 -2.52600e+02 -2.51280e+02 -2.53920e+02 -2.55880e+02 -2.54050e+02 -2.57710e+02
1.19600e+04 1.49000e+02 -2.52600e+02 -2.51280e+02 -2.53920e+02 -2.55824e+02 -2.54010e+02 -2.57638e+02
1.20000e+04 1.50000e+02 -2.53287e+02 -2.51869e+02 -2.54704e+02 -2.55787e+02 -2.53982e+02 -2.57593e+02
1.20400e+04 1.50000e+02 -2.53287e+02 -2.51869e+02 -2.54704e+02 -2.55751e+02 -2.53957e+02 -2.57546e+02
1.20800e+04 1.51000e+02 -2.52082e+02 -2.51141e+02 -2.53024e+02 -2.55703e+02 -2.53928e+02 -2.57478e+02
1.21200e+04 1.51000e+02 -2.52082e+02 -2.51141e+02 -2.53024e+02 -2.55647e+02 -2.53888e+02 -2.57405e+02
1.21600e+04 1.52000e+02 -2.52202e+02 -2.51072e+02 -2.53332e+02 -2.55588e+02 -2.53831e+02 -2.57346e+02
1.22000e+04 1.52000e+02 -2.52202e+02 -2.51072e+02 -2.53332e+02 -2.55533e+02 -2.53776e+02 -2.57290e+02
1.22400e+04 1.53000e+02 -2.52198e+02 -2.49895e+02 -2.54501e+02 -2.55484e+02 -2.53731e+02 -2.57237e+02
1.22800e+04 1.53000e+02 -2.52198e+02 -2.49895e+02 -2.54501e+02 -2.55431e+02 -2.53680e+02 -2.57183e+02
1.23200e+04 1.54000e+02 -2.52654e+02 -2.51231e+02 -2.54077e+02 -2.55373e+02 -2.53625e+02 -2.57122e+02
1.23600e+04 1.54000e+02 -2.52654e+02 -2.51231e+02 -2.54077e+02 -2.55319e+02 -2.53588e+02 -2.57050e+02
1.24000e+04 1.55000e+02 -2.51866e+02 -2.50747e+02 -2.52985e+02 -2.55265e+02 -2.53582e+02 -2.56947e+02
1.24400e+04 1.55000e+02 -2.51866e+02 -2.50747e+02 -2.52985e+02 -2.55205e+02 -2.53560e+02 -2.56849e+02
1.24800e+04 1.56000e+02 -2.53239e+02 -2.51169e+02 -2.55308e+02 -2.55146e+02 -2.53496e+02 -2.56796e+02
1.25200e+04 1.56000e+02 -2.53239e+02 -2.51169e+02 -2.55308e+02 -2.55093e+02 -2.53433e+02 -2.56754e+02
1.25600e+04 1.57000e+02 -2.51841e+02 -2.50587e+02 -2.53095e+02 -2.55029e+02 -2.53377e+02 -2.56681e+02
1.26000e+04 1.57000e+02 -2.51841e+02 -2.50587e+02 -2.53095e+02 -2.54959e+02 -2.53331e+02 -2.56587e+02
1.26400e+04 1.58000e+02 -2.52579e+02 -2.51116e+02 -2.54042e+02 -2.54898e+02 -2.53306e+02 -2.56491e+02
1.26800e+04 1.58000e+02 -2.52579e+02 -2.51116e+02 -2.54042e+02 -2.54847e+02 -2.53278e+02 -2.56416e+02
1.27200e+04 1.59000e+02 -2.52571e+02 -2.50764e+02 -2.54378e+02 -2.54810e+02 -2.53248e+02 -2.56372e+02
1.27600e+04 1.59000e+02 -2.52571e+02 -2.50764e+02 -2.54378e+02 -2.54769e+02 -2.53215e+02 -2.56322e+02
1.28000e+04 1.60000e+02 -2.50921e+02 -2.50500e+02 -2.51343e+02 -2.54711e+02 -2.53187e+02 -2.56236e+02
1.28400e+04 1.60000e+02 -2.50921e+02 -2.50500e+02 -2.51343e+02 -2.54651e+02 -2.53159e+02 -2.56143e+02
1.28800e+04 1.61000e+02 -2.53320e+02 -2.51541e+02 -2.55098e+02 -2.54617e+02 -2.53134e+02 -2.56099e+02
1.29200e+04 1.61000e+02 -2.53320e+02 -2.51541e+02 -2.55098e+02 -2.54596e+02 -2.53111e+02 -2.56081e+02
1.29600e+04 1.62000e+02 -2.51920e+02 -2.50373e+02 -2.53467e+02 -2.54571e+02 -2.53083e+02 -2.56059e+02
1.30000e+04 1.62000e+02 -2.51920e+02 -2.50373e+02 -2.53467e+02 -2.54533e+02 -2.53048e+02 -2.56019e+02
1.30400e+04 1.63000e+02 -2.51905e+02 -2.51208e+02 -2.52602e+02 -2.54480e+02 -2.53013e+02 -2.55947e+02
1.30800e+04 1.63000e+02 -2.51905e+02 -2.51208e+02 -2.52602e+02 -2.54430e+02 -2.52983e+02 -2.55877e+02
1.31200e+04 1.64000e+02 -2.51817e+02 -2.51084e+02 -2.52550e+02 -2.54390e+02 -2.52951e+02 -2.55829e+02
1.31600e+04 1.64000e+02 -2.51817e+02 -2.51084e+02 -2.52550e+02 -2.54348e+02 -2.52921e+02 -2.55774e+02
1.32000e+04 1.65000e+02 -2.51524e+02 -2.50066e+02 -2.52983e+02 -2.54298e+02 -2.52886e+02 -2.55710e+02
1.32400e+04 1.65000e+02 -2.51524e+02 -2.50066e+02 -2.52983e+02 -2.54249e+02 -2.52846e+02 -2.55652e+02
1.32800e+04 1.66000e+02 -2.52308e+02 -2.51962e+02 -2.52655e+02 -2.54206e+02 -2.52823e+02 -2.55590e+02
1.33200e+04 1.66000e+02 -2.52308e+02 -2.51962e+02 -2.52655e+02 -2.54167e+02 -2.52810e+02 -2.55523e+02
1.33600e+04 1.67000e+02 -2.51911e+02 -2.51069e+02 -2.52752e+02 -2.54120e+02 -2.52790e+02 -2.55450e+02
1.34000e+04 1.67000e+02 -2.51911e+02 -2.51069e+02 -2.52752e+02 -2.54070e+02 -2.52759e+02 -2.55381e+02
1.34400e+04 1.68000e+02 -2.51871e+02 -2.50048e+02 -2.53693e+02 -2.54018e+02 -2.52709e+02 -2.55327e+02
1.34800e+04 1.68000e+02 -2.51871e+02 -2.50048e+02 -2.53693e+02 -2.53969e+02 -2.52656e+02 -2.55281e+02
1.35200e+04 1.69000e+02 -2.51424e+02 -2.50638e+02 -2.52209e+02 -2.53927e+02 -2.52623e+02 -2.55230e+02
1.35600e+04 1.69000e+02 -2.51424e+02 -2.50638e+02 -2.52209e+02 -2.53883e+02 -2.52592e+02 -2.55174e+02
1.36000e+04 1.70000e+02 -2.51161e+02 -2.49599e+02 -2.52723e+02 -2.53839e+02 -2.52554e+02 -2.55124e+02
1.36400e+04 1.70000e+02 -2.51161e+02 -2.49599e+02 -2.52723e+02 -2.53797e+02 -2.52517e+02 -2.55078e+02
1.36800e+04 1.71000e+02 -2.51340e+02 -2.50458e+02 -2.52221e+02 -2.53766e+02 -2.52501e+02 -2.55032e+02
1.37200e+04 1.71000e+02 -2.51340e+02 -2.50458e+02 -2.52221e+02 -2.53732e+02 -2.52486e+02 -2.54978e+02
1.37600e+04 1.72000e+02 -2.51705e+02 -2.51004e+02 -2.52406e+02 -2.53687e+02 -2.52454e+02 -2.54921e+02
1.38000e+04 1.72000e+02 -2.51705e+02 -2.51004e+02 -2.52406e+02 -2.53643e+02 -2.52420e+02 -2.54867e+02
1.38400e+04 1.73000e+02 -2.52825e+02 -2.50521e+02 -2.55130e+02 -2.53599e+02 -2.52375e+02 -2.54822e+02
1.38800e+04 1.73000e+02 -2.52825e+02 -2.50521e+02 -2.55130e+02 -2.53559e+02 -2.52333e+02 -2.54785e+02
1.39200e+04 1.74000e+02 -2.52257e+02 -2.51409e+02 -2.53104e+02 -2.53512e+02 -2.52307e+02 -2.54717e+02
1.39600e+04 1.74000e+02 -2.52257e+02 -2.51409e+02 -2.53104e+02 -2.53469e+02 -2.52291e+02 -2.54647e+02
1.40000e+04 1.75000e+02 -2.51659e+02 -2.50386e+02 -2.52932e+02 -2.53447e+02 -2.52281e+02 -2.54613e+02
1.40400e+04 1.75000e+02 -2.51659e+02 -2.50386e+02 -2.52932e+02 -2.53418e+02 -2.52256e+02 -2.54580e+02
1.40800e+04 1.76000e+02 -2.51093e+02 -2.50094e+02 -2.52092e+02 -2.53380e+02 -2.52223e+02 -2.54537e+02
1.41200e+04 1.76000e+02 -2.51093e+02 -2.50094e+02 -2.52092e+02 -2.53339e+02 -2.52189e+02 -2.54488e+02
1.41600e+04 1.77000e+02 -2.51378e+02 -2.50286e+02 -2.52471e+02 -2.53300e+02 -2.52163e+02 -2.54438e+02
1.42000e+04 1.77000e+02 -2.51378e+02 -2.50286e+02 -2.52471e+02 -2.53266e+02 -2.52137e+02 -2.54395e+02
1.42400e+04 1.78000e+02 -2.51939e+02 -2.50922e+02 -2.52955e+02 -2.53242e+02 -2.52114e+02 -2.54369e+02
1.42800e+04 1.78000e+02 -2.51939e+02 -2.50922e+02 -2.52955e+02 -2.53217e+02 -2.52095e+02 -2.54339e+02
1.43200e+04 1.79000e+02 -2.51156e+02 -2.50706e+02 -2.51606e+02 -2.53175e+02 -2.52067e+02 -2.54282e+02
1.43600e+04 1.79000e+02 -2.51156e+02 -2.50706e+02 -2.51606e+02 -2.53135e+02 -2.52039e+02 -2.54231e+02
1.44000e+04 1.80000e+02 -2.51475e+02 -2.51038e+02 -2.51913e+02 -2.53114e+02 -2.52010e+02 -2.54219e+02
1.44400e+04 1.80000e+02 -2.51475e+02 -2.51038e+02 -2.51913e+02 -2.53091e+02 -2.51984e+02 -2.54198e+02
1.44800e+04 1.81000e+02 -2.51835e+02 -2.49686e+02 -2.53984e+02 -2.53054e+02 -2.51965e+02 -2.54143e+02
1.45200e+04 1.81000e+02 -2.51835e+02 -2.49686e+02 -2.53984e+02 -2.53021e+02 -2.51945e+02 -2.54097e+02
1.45600e+04 1.82000e+02 -2.50150e+02 -2.49655e+02 -2.50644e+02 -2.52987e+02 -2.51928e+02 -2.54046e+02
1.46000e+04 1.82000e+02 -2.50150e+02 -2.49655e+02 -2.50644e+02 -2.52947e+02 -2.51911e+02 -2.53984e+02
1.46400e+04 1.83000e+02 -2.51472e+02 -2.50389e+02 -2.52554e+02 -2.52920e+02 -2.51896e+02 -2.53944e+02
1.46800e+04 1.83000e+02 -2.51472e+02 -2.50389e+02 -2.52554e+02 -2.52899e+02 -2.51878e+02 -2.53921e+02
1.47200e+04 1.84000e+02 -2.50821e+02 -2.50284e+02 -2.51359e+02 -2.52871e+02 -2.51845e+02 -2.53897e+02
1.47600e+04 1.84000e+02 -2.50821e+02 -2.50284e+02 -2.51359e+02 -2.52838e+02 -2.51818e+02 -2.53858e+02
1.48000e+04 1.85000e+02 -2.50195e+02 -2.49326e+02 -2.51064e+02 -2.52798e+02 -2.51794e+02 -2.53802e+02
1.48400e+04 1.85000e+02 -2.50195e+02 -2.49326e+02 -2.51064e+02 -2.52751e+02 -2.51764e+02 -2.53738e+02
1.48800e+04 1.86000e+02 -2.51094e+02 -2.49910e+02 -2.52277e+02 -2.52694e+02 -2.51734e+02 -2.53655e+02
1.49200e+04 1.86000e+02 -2.51094e+02 -2.49910e+02 -2.52277e+02 -2.52648e+02 -2.51706e+02 -2.53590e+02
1.49600e+04 1.87000e+02 -2.51307e+02 -2.49753e+02 -2.52861e+02 -2.52618e+02 -2.51683e+02 -2.53552e+02
1.50000e+04 1.87000e+02 -2.51307e+02 -2.49753e+02 -2.52861e+02 -2.52588e+02 -2.51658e+02 -2.53518e+02
1.50400e+04 1.88000e+02 -2.50966e+02 -2.50270e+02 -2.51663e+02 -2.52555e+02 -2.51630e+02 -2.53481e+02
1.50800e+04 1.88000e+02 -2.50966e+02 -2.50270e+02 -2.51663e+02 -2.52521e+02 -2.51608e+02 -2.53433e+02
1.51200e+04 1.89000e+02 -2.51505e+02 -2.51134e+02 -2.51875e+02 -2.52488e+02 -2.51591e+02 -2.53384e+02
1.51600e+04 1.89000e+02 -2.51505e+02 -2.51134e+02 -2.51875e+02 -2.52455e+02 -2.51577e+02 -2.53334e+02
1.52000e+04 1.90000e+02 -2.51565e+02 -2.50207e+02 -2.52923e+02 -2.52418e+02 -2.51558e+02 -2.53278e+02
1.52400e+04 1.90000e+02 -2.51565e+02 -2.50207e+02 -2.52923e+02 -2.52385e+02 -2.51539e+02 -2.53231e+02
1.52800e+04 1.91000e+02 -2.51300e+02 -2.50334e+02 -2.52266e+02 -2.52360e+02 -2.51523e+02 -2.53198e+02
1.53200e+04 1.91000e+02 -2.51300e+02 -2.50334e+02 -2.52266e+02 -2.52335e+02 -2.51502e+02 -2.53168e+02
1.53600e+04 1.92000e+02 -2.50531e+02 -2.49760e+02 -2.51302e+02 -2.52313e+02 -2.51477e+02 -2.53149e+02
1.54000e+04 1.92000e+02 -2.50531e+02 -2.49760e+02 -2.51302e+02 -2.52284e+02 -2.51449e+02 -2.53119e+02
1.54400e+04 1.93000e+02 -2.50896e+02 -2.50274e+02 -2.51517e+02 -2.52253e+02 -2.51431e+02 -2.53075e+02
1.54800e+04 1.93000e+02 -2.50896e+02 -2.50274e+02 -2.51517e+02 -2.52225e+02 -2.51412e+02 -2.53038e+02
1.55200e+04 1.94000e+02 -2.50777e+02 -2.49933e+02 -2.51622e+02 -2.52199e+02 -2.51383e+02 -2.53015e+02
1.55600e+04 1.94000e+02 -2.50777e+02 -2.49933e+02 -2.51622e+02 -2.52177e+02 -2.51359e+02 -2.52994e+02
1.56000e+04 1.95000e+02 -2.50980e+02 -2.49950e+02 -2.52010e+02 -2.52165e+02 -2.51345e+02 -2.52984e+02
1.56400e+04 1.95000e+02 -2.50980e+02 -2.49950e+02 -2.52010e+02 -2.52150e+02 -2.51329e+02 -2.52972e+02
1.56800e+04 1.96000e+02 -2.50813e+02 -2.49986e+02 -2.51639e+02 -2.52124e+02 -2.51314e+02 -2.52934e+02
1.57200e+04 1.96000e+02 -2.50813e+02 -2.49986e+02 -2.51639e+02 -2.52096e+02 -2.51302e+02 -2.52889e+02
1.57600e+04 1.97000e+02 -2.50630e+02 -2.49815e+02 -2.51445e+02 -2.52065e+02 -2.51273e+02 -2.52858e+02
1.58000e+04 1.97000e+02 -2.50630e+02 -2.49815e+02 -2.51445e+02 -2.52034e+02 -2.51244e+02 -2.52825e+02
1.58400e+04 1.98000e+02 -2.51231e+02 -2.50043e+02 -2.52418e+02 -2.52008e+02 -2.51238e+02 -2.52777e+02
1.58800e+04 1.98000e+02 -2.51231e+02 -2.50043e+02 -2.52418e+02 -2.51986e+02 -2.51242e+02 -2.52731e+02
1.59200e+04 1.99000e+02 -2.50742e+02 -2.49777e+02 -2.51708e+02 -2.51968e+02 -2.51245e+02 -2.52690e+02
1.59600e+04 1.99000e+02 -2.50742e+02 -2.49777e+02 -2.51708e+02 -2.51945e+02 -2.51238e+02 -2.52653e+02
1.60000e+04 2.00000e+02 -2.51249e+02 -2.50458e+02 -2.52040e+02 -2.51921e+02 -2.51226e+02 -2.52617e+02
1.60400e+04 2.00000e+02 -2.51249e+02 -2.50458e+02 -2.52040e+02 -2.51901e+02 -2.51213e+02 -2.52588e+02
1.60800e+04 2.01000e+02 -2.50603e+02 -2.49555e+02 -2.51651e+02 -2.51879e+02 -2.51194e+02 -2.52564e+02
1.61200e+04 2.01000e+02 -2.50603e+02 -2.49555e+02 -2.51651e+02 -2.51854e+02 -2.51182e+02 -2.52527e+02
1.61600e+04 2.02000e+02 -2.50320e+02 -2.49847e+02 -2.50793e+02 -2.51832e+02 -2.51182e+02 -2.52481e+02
1.62000e+04 2.02000e+02 -2.50320e+02 -2.49847e+02 -2.50793e+02 -2.51805e+02 -2.51172e+02 -2.52438e+02
1.62400e+04 2.03000e+02 -2.50677e+02 -2.50001e+02 -2.51353e+02 -2.51773e+02 -2.51152e+02 -2.52394e+02
1.62800e+04 2.03000e+02 -2.50677e+02 -2.50001e+02 -2.51353e+02 -2.51747e+02 -2.51134e+02 -2.52360e+02
1.63200e+04 2.04000e+02 -2.50875e+02 -2.49887e+02 -2.51864e+02 -2.51733e+02 -2.51124e+02 -2.52343e+02
1.63600e+04 2.04000e+02 -2.50875e+02 -2.49887e+02 -2.51864e+02 -2.51718e+02 -2.51113e+02 -2.52323e+02
1.64000e+04 2.05000e+02 -2.50920e+02 -2.50095e+02 -2.51745e+02 -2.51694e+02 -2.51085e+02 -2.52303e+02
1.64400e+04 2.05000e+02 -2.50920e+02 -2.50095e+02 -2.51745e+02 -2.51669e+02 -2.51054e+02 -2.52284e+02
1.64800e+04 2.06000e+02 -2.50166e+02 -2.49627e+02 -2.50704e+02 -2.51640e+02 -2.51032e+02 -2.52249e+02
1.65200e+04 2.06000e+02 -2.50166e+02 -2.49627e+02 -2.50704e+02 -2.51610e+02 -2.51012e+02 -2.52209e+02
1.65600e+04 2.07000e+02 -2.50481e+02 -2.49802e+02 -2.51161e+02 -2.51591e+02 -2.51001e+02 -2.52182e+02
1.66000e+04 2.07000e+02 -2.50481e+02 -2.49802e+02 -2.51161e+02 -2.51574e+02 -2.50990e+02 -2.52158e+02
1.66400e+04 2.08000e+02 -2.50880e+02 -2.50409e+02 -2.51352e+02 -2.51555e+02 -2.50980e+02 -2.52130e+02
1.66800e+04 2.08000e+02 -2.50880e+02 -2.50409e+02 -2.51352e+02 -2.51541e+02 -2.50972e+02 -2.52109e+02
1.67200e+04 2.09000e+02 -2.50328e+02 -2.49410e+02 -2.51245e+02 -2.51530e+02 -2.50958e+02 -2.52102e+02
1.67600e+04 2.09000e+02 -2.50328e+02 -2.49410e+02 -2.51245e+02 -2.51514e+02 -2.50937e+02 -2.52091e+02
1.68000e+04 2.10000e+02 -2.51035e+02 -2.50197e+02 -2.51874e+02 -2.51496e+02 -2.50916e+02 -2.52076e+02
1.68400e+04 2.10000e+02 -2.51035e+02 -2.50197e+02 -2.51874e+02 -2.51481e+02 -2.50903e+02 -2.52060e+02
1.68800e+04 2.11000e+02 -2.49716e+02 -2.49329e+02 -2.50102e+02 -2.51463e+02 -2.50889e+02 -2.52037e+02
1.69200e+04 2.11000e+02 -2.49716e+02 -2.49329e+02 -2.50102e+02 -2.51438e+02 -2.50869e+02 -2.52007e+02
1.69600e+04 2.12000e+02 -2.50619e+02 -2.49456e+02 -2.51782e+02 -2.51416e+02 -2.50851e+02 -2.51982e+02
1.70000e+04 2.12000e+02 -2.50619e+02 -2.49456e+02 -2.51782e+02 -2.51399e+02 -2.50833e+02 -2.51965e+02
1.70400e+04 2.13000e+02 -2.50605e+02 -2.49197e+02 -2.52013e+02 -2.51378e+02 -2.50814e+02 -2.51943e+02
1.70800e+04 2.13000e+02 -2.50605e+02 -2.49197e+02 -2.52013e+02 -2.51359e+02 -2.50795e+02 -2.51923e+02
1.71200e+04 2.14000e+02 -2.50239e+02 -2.49535e+02 -2.50944e+02 -2.51346e+02 -2.50782e+02 -2.51911e+02
1.71600e+04 2.14000e+02 -2.50239e+02 -2.49535e+02 -2.50944e+02 -2.51331e+02 -2.50772e+02 -2.51890e+02
1.72000e+04 2.15000e+02 -2.50539e+02 -2.49637e+02 -2.51441e+02 -2.51316e+02 -2.50763e+02 -2.51870e+02
1.72400e+04 2.15000e+02 -2.50539e+02 -2.49637e+02 -2.51441e+02 -2.51303e+02 -2.50752e+02 -2.51853e+02
1.72800e+04 2.16000e+02 -2.50245e+02 -2.49718e+02 -2.50772e+02 -2.51289e+02 -2.50749e+02 -2.51830e+02
1.73200e+04 2.16000e+02 -2.50245e+02 -2.49718e+02 -2.50772e+02 -2.51273e+02 -2.50744e+02 -2.51801e+02
1.73600e+04 2.17000e+02 -2.50408e+02 -2.49443e+02 -2.51373e+02 -2.51254e+02 -2.50733e+02 -2.51774e+02
1.74000e+04 2.17000e+02 -2.50408e+02 -2.49443e+02 -2.51373e+02 -2.51237e+02 -2.50724e+02 -2.51750e+02
1.74400e+04 2.18000e+02 -2.50764e+02 -2.49512e+02 -2.52016e+02 -2.51227e+02 -2.50715e+02 -2.51738e+02
1.74800e+04 2.18000e+02 -2.50764e+02 -2.49512e+02 -2.52016e+02 -2.51215e+02 -2.50700e+02 -2.51730e+02
1.75200e+04 2.19000e+02 -2.50544e+02 -2.49329e+02 -2.51760e+02 -2.51194e+02 -2.50685e+02 -2.51704e+02
1.75600e+04 2.19000e+02 -2.50544e+02 -2.49329e+02 -2.51760e+02 -2.51176e+02 -2.50674e+02 -2.51678e+02
1.76000e+04 2.20000e+02 -2.49709e+02 -2.49099e+02 -2.50320e+02 -2.51164e+02 -2.50657e+02 -2.51671e+02
1.76400e+04 2.20000e+02 -2.49709e+02 -2.49099e+02 -2.50320e+02 -2.51145e+02 -2.50638e+02 -2.51652e+02
1.76800e+04 2.21000e+02 -2.50267e+02 -2.49757e+02 -2.50777e+02 -2.51123e+02 -2.50626e+02 -2.51621e+02
1.77200e+04 2.21000e+02 -2.50267e+02 -2.49757e+02 -2.50777e+02 -2.51105e+02 -2.50617e+02 -2.51593e+02
1.77600e+04 2.22000e+02 -2.49975e+02 -2.49390e+02 -2.50561e+02 -2.51086e+02 -2.50612e+02 -2.51560e+02
1.78000e+04 2.22000e+02 -2.49975e+02 -2.49390e+02 -2.50561e+02 -2.51068e+02 -2.50603e+02 -2.51534e+02
1.78400e+04 2.23000e+02 -2.49968e+02 -2.49384e+02 -2.50551e+02 -2.51061e+02 -2.50593e+02 -2.51529e+02
1.78800e+04 2.23000e+02 -2.49968e+02 -2.49384e+02 -2.50551e+02 -2.51049e+02 -2.50577e+02 -2.51520e+02
1.79200e+04 2.24000e+02 -2.50283e+02 -2.49676e+02 -2.50891e+02 -2.51022e+02 -2.50560e+02 -2.51485e+02
1.79600e+04 2.24000e+02 -2.50283e+02 -2.49676e+02 -2.50891e+02 -2.51001e+02 -2.50548e+02 -2.51453e+02
1.80000e+04 2.25000e+02 -2.50491e+02 -2.50177e+02 -2.50804e+02 -2.50988e+02 -2.50545e+02 -2.51431e+02
1.80400e+04 2.25000e+02 -2.50491e+02 -2.50177e+02 -2.50804e+02 -2.50977e+02 -2.50543e+02 -2.51410e+02
1.80800e+04 2.26000e+02 -2.50561e+02 -2.49833e+02 -2.51288e+02 -2.50966e+02 -2.50536e+02 -2.51395e+02
1.81200e+04 2.26000e+02 -2.50561e+02 -2.49833e+02 -2.51288e+02 -2.50955e+02 -2.50526e+02 -2.51384e+02
1.81600e+04 2.27000e+02 -2.50597e+02 -2.49429e+02 -2.51764e+02 -2.50945e+02 -2.50513e+02 -2.51377e+02
1.82000e+04 2.27000e+02 -2.50597e+02 -2.49429e+02 -2.51764e+02 -2.50936e+02 -2.50503e+02 -2.51368e+02
1.82400e+04 2.28000e+02 -2.50621e+02 -2.49415e+02 -2.51828e+02 -2.50928e+02 -2.50500e+02 -2.51356e+02
1.82800e+04 2.28000e+02 -2.50621e+02 -2.49415e+02 -2.51828e+02 -2.50920e+02 -2.50490e+02 -2.51350e+02
1.83200e+04 2.29000e+02 -2.50430e+02 -2.49826e+02 -2.51033e+02 -2.50906e+02 -2.50466e+02 -2.51345e+02
1.83600e+04 2.29000e+02 -2.50430e+02 -2.49826e+02 -2.51033e+02 -2.50892e+02 -2.50447e+02 -2.51336e+02
1.84000e+04 2.30000e+02 -2.50254e+02 -2.49545e+02 -2.50964e+02 -2.50879e+02 -2.50430e+02 -2.51329e+02
1.84400e+04 2.30000e+02 -2.50254e+02 -2.49545e+02 -2.50964e+02 -2.50866e+02 -2.50414e+02 -2.51318e+02
1.84800e+04 2.31000e+02 -2.50290e+02 -2.49760e+02 -2.50821e+02 -2.50853e+02 -2.50409e+02 -2.51297e+02
1.85200e+04 2.31000e+02 -2.50290e+02 -2.49760e+02 -2.50821e+02 -2.50842e+02 -2.50409e+02 -2.51274e+02
1.85600e+04 2.32000e+02 -2.50291e+02 -2.49877e+02 -2.50706e+02 -2.50832e+02 -2.50404e+02 -2.51261e+02
1.86000e+04 2.32000e+02 -2.50291e+02 -2.49877e+02 -2.50706e+02 -2.50824e+02 -2.50399e+02 -2.51248e+02
1.86400e+04 2.33000e+02 -2.50486e+02 -2.49798e+02 -2.51174e+02 -2.50818e+02 -2.50401e+02 -2.51234e+02
1.86800e+04 2.33000e+02 -2.50486e+02 -2.49798e+02 -2.51174e+02 -2.50812e+02 -2.50399e+02 -2.51225e+02
1.87200e+04 2.34000e+02 -2.50810e+02 -2.50032e+02 -2.51587e+02 -2.50805e+02 -2.50389e+02 -2.51222e+02
1.87600e+04 2.34000e+02 -2.50810e+02 -2.50032e+02 -2.51587e+02 -2.50800e+02 -2.50378e+02 -2.51223e+02
1.88000e+04 2.35000e+02 -2.50073e+02 -2.49484e+02 -2.50662e+02 -2.50792e+02 -2.50365e+02 -2.51218e+02
1.88400e+04 2.35000e+02 -2.50073e+02 -2.49484e+02 -2.50662e+02 -2.50776e+02 -2.50350e+02 -2.51203e+02
1.88800e+04 2.36000e+02 -2.49906e+02 -2.48791e+02 -2.51022e+02 -2.50754e+02 -2.50338e+02 -2.51170e+02
1.89200e+04 2.36000e+02 -2.49906e+02 -2.48791e+02 -2.51022e+02 -2.50732e+02 -2.50324e+02 -2.51140e+02
1.89600e+04 2.37000e+02 -2.50457e+02 -2.49870e+02 -2.51043e+02 -2.50714e+02 -2.50302e+02 -2.51127e+02
1.90000e+04 2.37000e+02 -2.50457e+02 -2.49870e+02 -2.51043e+02 -2.50701e+02 -2.50285e+02 -2.51116e+02
1.90400e+04 2.38000e+02 -2.50231e+02 -2.49384e+02 -2.51079e+02 -2.50691e+02 -2.50280e+02 -2.51102e+02
1.90800e+04 2.38000e+02 -2.50231e+02 -2.49384e+02 -2.51079e+02 -2.50681e+02 -2.50273e+02 -2.51089e+02
1.91200e+04 2.39000e+02 -2.49982e+02 -2.48873e+02 -2.51092e+02 -2.50673e+02 -2.50268e+02 -2.51078e+02
1.91600e+04 2.39000e+02 -2.49982e+02 -2.48873e+02 -2.51092e+02 -2.50664e+02 -2.50268e+02 -2.51059e+02
1.92000e+04 2.40000e+02 -2.49689e+02 -2.49445e+02 -2.49933e+02 -2.50652e+02 -2.50265e+02 -2.51039e+02
1.92400e+04 2.40000e+02 -2.49689e+02 -2.49445e+02 -2.49933e+02 -2.50638e+02 -2.50256e+02 -2.51019e+02
1.92800e+04 2.41000e+02 -2.49843e+02 -2.48675e+02 -2.51011e+02 -2.50620e+02 -2.50240e+02 -2.50999e+02
1.93200e+04 2.41000e+02 -2.49843e+02 -2.48675e+02 -2.51011e+02 -2.50605e+02 -2.50220e+02 -2.50989e+02
1.93600e+04 2.42000e+02 -2.50736e+02 -2.50089e+02 -2.51382e+02 -2.50596e+02 -2.50206e+02 -2.50986e+02
1.94000e+04 2.42000e+02 -2.50736e+02 -2.50089e+02 -2.51382e+02 -2.50592e+02 -2.50201e+02 -2.50982e+02
1.94400e+04 2.43000e+02 -2.50062e+02 -2.49478e+02 -2.50647e+02 -2.50585e+02 -2.50194e+02 -2.50975e+02
1.94800e+04 2.43000e+02 -2.50062e+02 -2.49478e+02 -2.50647e+02 -2.50572e+02 -2.50184e+02 -2.50961e+02
1.95200e+04 2.44000e+02 -2.49971e+02 -2.48688e+02 -2.51253e+02 -2.50558e+02 -2.50174e+02 -2.50943e+02
1.95600e+04 2.44000e+02 -2.49971e+02 -2.48688e+02 -2.51253e+02 -2.50547e+02 -2.50158e+02 -2.50935e+02
1.96000e+04 2.45000e+02 -2.50923e+02 -2.50314e+02 -2.51533e+02 -2.50547e+02 -2.50151e+02 -2.50943e+02
1.96400e+04 2.45000e+02 -2.50923e+02 -2.50314e+02 -2.51533e+02 -2.50551e+02 -2.50154e+02 -2.50948e+02
1.96800e+04 2.46000e+02 -2.50015e+02 -2.49180e+02 -2.50851e+02 -2.50544e+02 -2.50149e+02 -2.50939e+02
1.97200e+04 2.46000e+02 -2.50015e+02 -2.49180e+02 -2.50851e+02 -2.50534e+02 -2.50140e+02 -2.50929e+02
1.97600e+04 2.47000e+02 -2.50447e+02 -2.49428e+02 -2.51466e+02 -2.50529e+02 -2.50131e+02 -2.50926e+02
1.98000e+04 2.47000e+02 -2.50447e+02 -2.49428e+02 -2.51466e+02 -2.50527e+02 -2.50122e+02 -2.50931e+02
1.98400e+04 2.48000e+02 -2.50749e+02 -2.49490e+02 -2.52007e+02 -2.50529e+02 -2.50121e+02 -2.50938e+02
1.98800e+04 2.48000e+02 -2.50749e+02 -2.49490e+02 -2.52007e+02 -2.50532e+02 -2.50119e+02 -2.50945e+02
1.99200e+04 2.49000e+02 -2.50262e+02 -2.49462e+02 -2.51061e+02 -2.50528e+02 -2.50116e+02 -2.50941e+02
1.99600e+04 2.49000e+02 -2.50262e+02 -2.49462e+02 -2.51061e+02 -2.50521e+02 -2.50111e+02 -2.50932e+02
2.00000e+04 2.50000e+02 -2.50159e+02 -2.49371e+02 -2.50948e+02 -2.50513e+02 -2.50108e+02 -2.50917e+02
2.00400e+04 2.50000e+02 -2.50159e+02 -2.49371e+02 -2.50948e+02 -2.50504e+02 -2.50105e+02 -2.50903e+02
2.00800e+04 2.51000e+02 -2.50798e+02 -2.49384e+02 -2.52212e+02 -2.50499e+02 -2.50096e+02 -2.50902e+02
2.01200e+04 2.51000e+02 -2.50798e+02 -2.49384e+02 -2.52212e+02 -2.50496e+02 -2.50089e+02 -2.50904e+02
2.01600e+04 2.52000e+02 -2.49960e+02 -2.49265e+02 -2.50655e+02 -2.50489e+02 -2.50076e+02 -2.50903e+02
2.02000e+04 2.52000e+02 -2.49960e+02 -2.49265e+02 -2.50655e+02 -2.50477e+02 -2.50059e+02 -2.50895e+02
2.02400e+04 2.53000e+02 -2.49387e+02 -2.49015e+02 -2.49758e+02 -2.50463e+02 -2.50045e+02 -2.50880e+02
2.02800e+04 2.53000e+02 -2.49387e+02 -2.49015e+02 -2.49758e+02 -2.50446e+02 -2.50034e+02 -2.50858e+02
2.03200e+04 2.54000e+02 -2.50329e+02 -2.49630e+02 -2.51028e+02 -2.50433e+02 -2.50028e+02 -2.50837e+02
2.03600e+04 2.54000e+02 -2.50329e+02 -2.49630e+02 -2.51028e+02 -2.50426e+02 -2.50026e+02 -2.50826e+02
2.04000e+04 2.55000e+02 -2.50143e+02 -2.49799e+02 -2.50487e+02 -2.50424e+02 -2.50027e+02 -2.50821e+02
2.04400e+04 2.55000e+02 -2.50143e+02 -2.49799e+02 -2.50487e+02 -2.50420e+02 -2.50026e+02 -2.50814e+02
2.04800e+04 2.56000e+02 -2.49675e+02 -2.49205e+02 -2.50145e+02 -2.50413e+02 -2.50023e+02 -2.50804e+02
2.05200e+04 2.56000e+02 -2.49675e+02 -2.49205e+02 -2.50145e+02 -2.50404e+02 -2.50016e+02 -2.50791e+02
2.05600e+04 2.57000e+02 -2.50297e+02 -2.49191e+02 -2.51403e+02 -2.50396e+02 -2.50013e+02 -2.50780e+02
2.06000e+04 2.57000e+02 -2.50297e+02 -2.49191e+02 -2.51403e+02 -2.50392e+02 -2.50011e+02 -2.50773e+02
2.06400e+04 2.58000e+02 -2.49747e+02 -2.49280e+02 -2.50214e+02 -2.50386e+02 -2.50009e+02 -2.50762e+02
2.06800e+04 2.58000e+02 -2.49747e+02 -2.49280e+02 -2.50214e+02 -2.50376e+02 -2.50003e+02 -2.50749e+02
2.07200e+04 2.59000e+02 -2.49759e+02 -2.49009e+02 -2.50509e+02 -2.50367e+02 -2.49986e+02 -2.50748e+02
2.07600e+04 2.59000e+02 -2.49759e+02 -2.49009e+02 -2.50509e+02 -2.50359e+02 -2.49971e+02 -2.50748e+02
2.08000e+04 2.60000e+02 -2.49643e+02 -2.49141e+02 -2.50144e+02 -2.50352e+02 -2.49963e+02 -2.50741e+02
2.08400e+04 2.60000e+02 -2.49643e+02 -2.49141e+02 -2.50144e+02 -2.50343e+02 -2.49953e+02 -2.50733e+02
2.08800e+04 2.61000e+02 -2.49588e+02 -2.49104e+02 -2.50072e+02 -2.50330e+02 -2.49935e+02 -2.50725e+02
2.09200e+04 2.61000e+02 -2.49588e+02 -2.49104e+02 -2.50072e+02 -2.50318e+02 -2.49921e+02 -2.50715e+02
2.09600e+04 2.62000e+02 -2.50406e+02 -2.49212e+02 -2.51601e+02 -2.50310e+02 -2.49912e+02 -2.50709e+02
2.10000e+04 2.62000e+02 -2.50406e+02 -2.49212e+02 -2.51601e+02 -2.50307e+02 -2.49901e+02 -2.50712e+02
2.10400e+04 2.63000e+02 -2.50133e+02 -2.49106e+02 -2.51161e+02 -2.50299e+02 -2.49889e+02 -2.50710e+02
2.10800e+04 2.63000e+02 -2.50133e+02 -2.49106e+02 -2.51161e+02 -2.50292e+02 -2.49876e+02 -2.50707e+02
2.11200e+04 2.64000e+02 -2.49822e+02 -2.49342e+02 -2.50302e+02 -2.50288e+02 -2.49865e+02 -2.50710e+02
2.11600e+04 2.64000e+02 -2.49822e+02 -2.49342e+02 -2.50302e+02 -2.50282e+02 -2.49859e+02 -2.50705e+02
2.12000e+04 2.65000e+02 -2.50297e+02 -2.49684e+02 -2.50910e+02 -2.50279e+02 -2.49856e+02 -2.50701e+02
2.12400e+04 2.65000e+02 -2.50297e+02 -2.49684e+02 -2.50910e+02 -2.50278e+02 -2.49852e+02 -2.50703e+02
2.12800e+04 2.66000e+02 -2.49492e+02 -2.49021e+02 -2.49962e+02 -2.50273e+02 -2.49848e+02 -2.50698e+02
2.13200e+04 2.66000e+02 -2.49492e+02 -2.49021e+02 -2.49962e+02 -2.50263e+02 -2.49840e+02 -2.50687e+02
2.13600e+04 2.67000e+02 -2.49738e+02 -2.48890e+02 -2.50586e+02 -2.50253e+02 -2.49827e+02 -2.50678e+02
2.14000e+04 2.67000e+02 -2.49738e+02 -2.48890e+02 -2.50586e+02 -2.50244e+02 -2.49812e+02 -2.50675e+02
2.14400e+04 2.68000e+02 -2.49591e+02 -2.48620e+02 -2.50562e+02 -2.50234e+02 -2.49799e+02 -2.50668e+02
2.14800e+04 2.68000e+02 -2.49591e+02 -2.48620e+02 -2.50562e+02 -2.50225e+02 -2.49786e+02 -2.50664e+02
2.15200e+04 2.69000e+02 -2.50283e+02 -2.49248e+02 -2.51318e+02 -2.50221e+02 -2.49776e+02 -2.50667e+02
2.15600e+04 2.69000e+02 -2.50283e+02 -2.49248e+02 -2.51318e+02 -2.50222e+02 -2.49771e+02 -2.50673e+02
2.16000e+04 2.70000e+02 -2.49818e+02 -2.49286e+02 -2.50351e+02 -2.50219e+02 -2.49767e+02 -2.50672e+02
2.16400e+04 2.70000e+02 -2.49818e+02 -2.49286e+02 -2.50351e+02 -2.50213e+02 -2.49763e+02 -2.50663e+02
2.16800e+04 2.71000e+02 -2.49789e+02 -2.49133e+02 -2.50444e+02 -2.50205e+02 -2.49755e+02 -2.50654e+02
2.17200e+04 2.71000e+02 -2.49789e+02 -2.49133e+02 -2.50444e+02 -2.50197e+02 -2.49748e+02 -2.50646e+02
2.17600e+04 2.72000e+02 -2.49565e+02 -2.49084e+02 -2.50045e+02 -2.50192e+02 -2.49747e+02 -2.50637e+02
2.18000e+04 2.72000e+02 -2.49565e+02 -2.49084e+02 -2.50045e+02 -2.50185e+02 -2.49748e+02 -2.50621e+02
2.18400e+04 2.73000e+02 -2.49514e+02 -2.48897e+02 -2.50131e+02 -2.50173e+02 -2.49740e+02 -2.50606e+02
2.18800e+04 2.73000e+02 -2.49514e+02 -2.48897e+02 -2.50131e+02 -2.50163e+02 -2.49729e+02 -2.50597e+02
2.19200e+04 2.74000e+02 -2.49785e+02 -2.48938e+02 -2.50632e+02 -2.50162e+02 -2.49725e+02 -2.50599e+02
2.19600e+04 2.74000e+02 -2.49785e+02 -2.48938e+02 -2.50632e+02 -2.50161e+02 -2.49722e+02 -2.50600e+02
2.20000e+04 2.75000e+02 -2.49138e+02 -2.48722e+02 -2.49555e+02 -2.50153e+02 -2.49718e+02 -2.50588e+02
2.20400e+04 2.75000e+02 -2.49138e+02 -2.48722e+02 -2.49555e+02 -2.50141e+02 -2.49714e+02 -2.50568e+02
2.20800e+04 2.76000e+02 -2.50151e+02 -2.49361e+02 -2.50940e+02 -2.50132e+02 -2.49712e+02 -2.50552e+02
2.21200e+04 2.76000e+02 -2.50151e+02 -2.49361e+02 -2.50940e+02 -2.50129e+02 -2.49711e+02 -2.50547e+02
2.21600e+04 2.77000e+02 -2.49511e+02 -2.48659e+02 -2.50363e+02 -2.50127e+02 -2.49705e+02 -2.50548e+02
2.22000e+04 2.77000e+02 -2.49511e+02 -2.48659e+02 -2.50363e+02 -2.50120e+02 -2.49696e+02 -2.50545e+02
2.22400e+04 2.78000e+02 -2.50180e+02 -2.48239e+02 -2.52122e+02 -2.50113e+02 -2.49688e+02 -2.50539e+02
2.22800e+04 2.78000e+02 -2.50180e+02 -2.48239e+02 -2.52122e+02 -2.50111e+02 -2.49676e+02 -2.50546e+02
2.23200e+04 2.79000e+02 -2.49893e+02 -2.49382e+02 -2.50404e+02 -2.50110e+02 -2.49666e+02 -2.50554e+02
2.23600e+04 2.79000e+02 -2.49893e+02 -2.49382e+02 -2.50404e+02 -2.50107e+02 -2.49665e+02 -2.50549e+02
2.24000e+04 2.80000e+02 -2.49193e+02 -2.48495e+02 -2.49891e+02 -2.50101e+02 -2.49657e+02 -2.50546e+02
2.24400e+04 2.80000e+02 -2.49193e+02 -2.48495e+02 -2.49891e+02 -2.50091e+02 -2.49642e+02 -2.50539e+02
2.24800e+04 2.81000e+02 -2.49349e+02 -2.49015e+02 -2.49683e+02 -2.50078e+02 -2.49635e+02 -2.50522e+02
2.25200e+04 2.81000e+02 -2.49349e+02 -2.49015e+02 -2.49683e+02 -2.50068e+02 -2.49629e+02 -2.50507e+02
2.25600e+04 2.82000e+02 -2.49828e+02 -2.49091e+02 -2.50564e+02 -2.50059e+02 -2.49617e+02 -2.50501e+02
2.26000e+04 2.82000e+02 -2.49828e+02 -2.49091e+02 -2.50564e+02 -2.50055e+02 -2.49608e+02 -2.50502e+02
2.26400e+04 2.83000e+02 -2.50171e+02 -2.48869e+02 -2.51472e+02 -2.50057e+02 -2.49604e+02 -2.50510e+02
2.26800e+04 2.83000e+02 -2.50171e+02 -2.48869e+02 -2.51472e+02 -2.50059e+02 -2.49596e+02 -2.50523e+02
2.27200e+04 2.84000e+02 -2.50031e+02 -2.48863e+02 -2.51198e+02 -2.50058e+02 -2.49584e+02 -2.50532e+02
2.27600e+04 2.84000e+02 -2.50031e+02 -2.48863e+02 -2.51198e+02 -2.50057e+02 -2.49574e+02 -2.50540e+02
2.28000e+04 2.85000e+02 -2.49176e+02 -2.48475e+02 -2.49877e+02 -2.50056e+02 -2.49568e+02 -2.50544e+02
2.28400e+04 2.85000e+02 -2.49176e+02 -2.48475e+02 -2.49877e+02 -2.50049e+02 -2.49562e+02 -2.50536e+02
2.28800e+04 2.86000e+02 -2.49566e+02 -2.48891e+02 -2.50241e+02 -2.50044e+02 -2.49559e+02 -2.50528e+02
2.29200e+04 2.86000e+02 -2.49566e+02 -2.48891e+02 -2.50241e+02 -2.50040e+02 -2.49555e+02 -2.50524e+02
2.29600e+04 2.87000e+02 -2.49382e+02 -2.48839e+02 -2.49925e+02 -2.50034e+02 -2.49549e+02 -2.50518e+02
2.30000e+04 2.87000e+02 -2.49382e+02 -2.48839e+02 -2.49925e+02 -2.50026e+02 -2.49540e+02 -2.50512e+02
2.30400e+04 2.88000e+02 -2.49062e+02 -2.48578e+02 -2.49546e+02 -2.50017e+02 -2.49528e+02 -2.50505e+02
2.30800e+04 2.88000e+02 -2.49062e+02 -2.48578e+02 -2.49546e+02 -2.50005e+02 -2.49516e+02 -2.50494e+02
2.31200e+04 2.89000e+02 -2.49769e+02 -2.48995e+02 -2.50542e+02 -2.49994e+02 -2.49506e+02 -2.50482e+02
2.31600e+04 2.89000e+02 -2.49769e+02 -2.48995e+02 -2.50542e+02 -2.49988e+02 -2.49498e+02 -2.50478e+02
2.32000e+04 2.90000e+02 -2.49181e+02 -2.48162e+02 -2.50201e+02 -2.49980e+02 -2.49488e+02 -2.50473e+02
2.32400e+04 2.90000e+02 -2.49181e+02 -2.48162e+02 -2.50201e+02 -2.49969e+02 -2.49472e+02 -2.50466e+02
2.32800e+04 2.91000e+02 -2.49315e+02 -2.48702e+02 -2.49928e+02 -2.49958e+02 -2.49461e+02 -2.50454e+02
2.33200e+04 2.91000e+02 -2.49315e+02 -2.48702e+02 -2.49928e+02 -2.49948e+02 -2.49453e+02 -2.50442e+02
2.33600e+04 2.92000e+02 -2.49428e+02 -2.48852e+02 -2.50003e+02 -2.49939e+02 -2.49445e+02 -2.50433e+02
2.34000e+04 2.92000e+02 -2.49428e+02 -2.48852e+02 -2.50003e+02 -2.49931e+02 -2.49440e+02 -2.50423e+02
2.34400e+04 2.93000e+02 -2.49951e+02 -2.49854e+02 -2.50049e+02 -2.49926e+02 -2.49436e+02 -2.50416e+02
2.34800e+04 2.93000e+02 -2.49951e+02 -2.49854e+02 -2.50049e+02 -2.49923e+02 -2.49436e+02 -2.50410e+02
2.35200e+04 2.94000e+02 -2.49920e+02 -2.48953e+02 -2.50888e+02 -2.49920e+02 -2.49433e+02 -2.50408e+02
2.35600e+04 2.94000e+02 -2.49920e+02 -2.48953e+02 -2.50888e+02 -2.49917e+02 -2.49428e+02 -2.50406e+02
2.36000e+04 2.95000e+02 -2.49834e+02 -2.48759e+02 -2.50908e+02 -2.49914e+02 -2.49425e+02 -2.50404e+02
2.36400e+04 2.95000e+02 -2.49834e+02 -2.48759e+02 -2.50908e+02 -2.49910e+02 -2.49415e+02 -2.50405e+02
2.36800e+04 2.96000e+02 -2.49259e+02 -2.48704e+02 -2.49814e+02 -2.49904e+02 -2.49407e+02 -2.50401e+02
2.37200e+04 2.96000e+02 -2.49259e+02 -2.48704e+02 -2.49814e+02 -2.49893e+02 -2.49400e+02 -2.50386e+02
2.37600e+04 2.97000e+02 -2.48843e+02 -2.48395e+02 -2.49291e+02 -2.49880e+02 -2.49390e+02 -2.50370e+02
2.38000e+04 2.97000e+02 -2.48843e+02 -2.48395e+02 -2.49291e+02 -2.49866e+02 -2.49378e+02 -2.50354e+02
2.38400e+04 2.98000e+02 -2.49164e+02 -2.48695e+02 -2.49632e+02 -2.49857e+02 -2.49369e+02 -2.50344e+02
2.38800e+04 2.98000e+02 -2.49164e+02 -2.48695e+02 -2.49632e+02 -2.49850e+02 -2.49367e+02 -2.50333e+02
2.39200e+04 2.99000e+02 -2.49447e+02 -2.48624e+02 -2.50269e+02 -2.49844e+02 -2.49367e+02 -2.50321e+02
2.39600e+04 2.99000e+02 -2.49447e+02 -2.48624e+02 -2.50269e+02 -2.49840e+02 -2.49362e+02 -2.50318e+02
2.40000e+04 3.00000e+02 -2.49497e+02 -2.48859e+02 -2.50135e+02 -2.49831e+02 -2.49352e+02 -2.50311e+02
2.40400e+04 3.00000e+02 -2.49497e+02 -2.48859e+02 -2.50135e+02 -2.49824e+02 -2.49346e+02 -2.50303e+02
2.40800e+04 3.01000e+02 -2.49808e+02 -2.49090e+02 -2.50526e+02 -2.49819e+02 -2.49344e+02 -2.50295e+02
2.41200e+04 3.01000e+02 -2.49808e+02 -2.49090e+02 -2.50526e+02 -2.49816e+02 -2.49343e+02 -2.50290e+02
2.41600e+04 3.02000e+02 -2.49059e+02 -2.48569e+02 -2.49549e+02 -2.49813e+02 -2.49333e+02 -2.50293e+02
2.42000e+04 3.02000e+02 -2.49059e+02 -2.48569e+02 -2.49549e+02 -2.49807e+02 -2.49322e+02 -2.50291e+02
2.42400e+04 3.03000e+02 -2.49050e+02 -2.48582e+02 -2.49518e+02 -2.49802e+02 -2.49316e+02 -2.50287e+02
2.42800e+04 3.03000e+02 -2.49050e+02 -2.48582e+02 -2.49518e+02 -2.49796e+02 -2.49311e+02 -2.50281e+02
2.43200e+04 3.04000e+02 -2.49236e+02 -2.48677e+02 -2.49795e+02 -2.49790e+02 -2.49312e+02 -2.50269e+02
2.43600e+04 3.04000e+02 -2.49236e+02 -2.48677e+02 -2.49795e+02 -2.49783e+02 -2.49309e+02 -2.50258e+02
2.44000e+04 3.05000e+02 -2.49608e+02 -2.48749e+02 -2.50467e+02 -2.49772e+02 -2.49298e+02 -2.50246e+02
2.44400e+04 3.05000e+02 -2.49608e+02 -2.48749e+02 -2.50467e+02 -2.49764e+02 -2.49290e+02 -2.50239e+02
2.44800e+04 3.06000e+02 -2.49378e+02 -2.48726e+02 -2.50030e+02 -2.49761e+02 -2.49287e+02 -2.50235e+02
2.45200e+04 3.06000e+02 -2.49378e+02 -2.48726e+02 -2.50030e+02 -2.49755e+02 -2.49285e+02 -2.50225e+02
2.45600e+04 3.07000e+02 -2.49479e+02 -2.48808e+02 -2.50150e+02 -2.49750e+02 -2.49289e+02 -2.50211e+02
2.46000e+04 3.07000e+02 -2.49479e+02 -2.48808e+02 -2.50150e+02 -2.49745e+02 -2.49290e+02 -2.50200e+02
2.46400e+04 3.08000e+02 -2.49280e+02 -2.48496e+02 -2.50065e+02 -2.49733e+02 -2.49276e+02 -2.50190e+02
2.46800e+04 3.08000e+02 -2.49280e+02 -2.48496e+02 -2.50065e+02 -2.49721e+02 -2.49259e+02 -2.50183e+02
2.47200e+04 3.09000e+02 -2.49428e+02 -2.48694e+02 -2.50161e+02 -2.49716e+02 -2.49252e+02 -2.50179e+02
2.47600e+04 3.09000e+02 -2.49428e+02 -2.48694e+02 -2.50161e+02 -2.49710e+02 -2.49247e+02 -2.50174e+02
2.48000e+04 3.10000e+02 -2.49122e+02 -2.48709e+02 -2.49534e+02 -2.49701e+02 -2.49242e+02 -2.50161e+02
2.48400e+04 3.10000e+02 -2.49122e+02 -2.48709e+02 -2.49534e+02 -2.49690e+02 -2.49238e+02 -2.50143e+02
2.48800e+04 3.11000e+02 -2.49343e+02 -2.48713e+02 -2.49974e+02 -2.49678e+02 -2.49231e+02 -2.50125e+02
2.49200e+04 3.11000e+02 -2.49343e+02 -2.48713e+02 -2.49974e+02 -2.49667e+02 -2.49222e+02 -2.50113e+02
2.49600e+04 3.12000e+02 -2.49162e+02 -2.48554e+02 -2.49769e+02 -2.49660e+02 -2.49215e+02 -2.50104e+02
2.50000e+04 3.12000e+02 -2.49162e+02 -2.48554e+02 -2.49769e+02 -2.49651e+02 -2.49207e+02 -2.50095e+02
2.50400e+04 3.13000e+02 -2.49465e+02 -2.48628e+02 -2.50302e+02 -2.49644e+02 -2.49202e+02 -2.50086e+02
2.50800e+04 3.13000e+02 -2.49465e+02 -2.48628e+02 -2.50302e+02 -2.49637e+02 -2.49194e+02 -2.50081e+02
2.51200e+04 3.14000e+02 -2.49147e+02 -2.48011e+02 -2.50284e+02 -2.49626e+02 -2.49179e+02 -2.50072e+02
2.51600e+04 3.14000e+02 -2.49147e+02 -2.48011e+02 -2.50284e+02 -2.49614e+02 -2.49162e+02 -2.50067e+02
2.52000e+04 3.15000e+02 -2.49514e+02 -2.48994e+02 -2.50033e+02 -2.49608e+02 -2.49152e+02 -2.50065e+02
2.52400e+04 3.15000e+02 -2.49514e+02 -2.48994e+02 -2.50033e+02 -2.49606e+02 -2.49148e+02 -2.50064e+02
2.52800e+04 3.16000e+02 -2.49137e+02 -2.48367e+02 -2.49907e+02 -2.49607e+02 -2.49143e+02 -2.50070e+02
2.53200e+04 3.16000e+02 -2.49137e+02 -2.48367e+02 -2.49907e+02 -2.49602e+02 -2.49134e+02 -2.50070e+02
2.53600e+04 3.17000e+02 -2.49277e+02 -2.48652e+02 -2.49901e+02 -2.49593e+02 -2.49124e+02 -2.50062e+02
2.54000e+04 3.17000e+02 -2.49277e+02 -2.48652e+02 -2.49901e+02 -2.49585e+02 -2.49117e+02 -2.50054e+02
2.54400e+04 3.18000e+02 -2.49253e+02 -2.48514e+02 -2.49992e+02 -2.49578e+02 -2.49109e+02 -2.50048e+02
2.54800e+04 3.18000e+02 -2.49253e+02 -2.48514e+02 -2.49992e+02 -2.49572e+02 -2.49099e+02 -2.50045e+02
2.55200e+04 3.19000e+02 -2.49420e+02 -2.49134e+02 -2.49706e+02 -2.49569e+02 -2.49094e+02 -2.50044e+02
2.55600e+04 3.19000e+02 -2.49420e+02 -2.49134e+02 -2.49706e+02 -2.49566e+02 -2.49095e+02 -2.50036e+02
2.56000e+04 3.20000e+02 -2.49229e+02 -2.48575e+02 -2.49883e+02 -2.49558e+02 -2.49093e+02 -2.50023e+02
2.56400e+04 3.20000e+02 -2.49229e+02 -2.48575e+02 -2.49883e+02 -2.49551e+02 -2.49087e+02 -2.50014e+02
2.56800e+04 3.21000e+02 -2.48890e+02 -2.48336e+02 -2.49443e+02 -2.49546e+02 -2.49081e+02 -2.50011e+02
2.57200e+04 3.21000e+02 -2.48890e+02 -2.48336e+02 -2.49443e+02 -2.49539e+02 -2.49075e+02 -2.50003e+02
2.57600e+04 3.22000e+02 -2.49083e+02 -2.48503e+02 -2.49663e+02 -2.49533e+02 -2.49070e+02 -2.49995e+02
2.58000e+04 3.22000e+02 -2.49083e+02 -2.48503e+02 -2.49663e+02 -2.49527e+02 -2.49065e+02 -2.49989e+02
2.58400e+04 3.23000e+02 -2.48867e+02 -2.48607e+02 -2.49128e+02 -2.49522e+02 -2.49060e+02 -2.49984e+02
2.58800e+04 3.23000e+02 -2.48867e+02 -2.48607e+02 -2.49128e+02 -2.49516e+02 -2.49056e+02 -2.49976e+02
2.59200e+04 3.24000e+02 -2.49202e+02 -2.48678e+02 -2.49725e+02 -2.49511e+02 -2.49052e+02 -2.49971e+02
2.59600e+04 3.24000e+02 -2.49202e+02 -2.48678e+02 -2.49725e+02 -2.49507e+02 -2.49047e+02 -2.49966e+02
2.60000e+04 3.25000e+02 -2.49345e+02 -2.49105e+02 -2.49585e+02 -2.49497e+02 -2.49043e+02 -2.49952e+02
2.60400e+04 3.25000e+02 -2.49345e+02 -2.49105e+02 -2.49585e+02 -2.49489e+02 -2.49040e+02 -2.49938e+02
2.60800e+04 3.26000e+02 -2.49156e+02 -2.48471e+02 -2.49840e+02 -2.49482e+02 -2.49038e+02 -2.49927e+02
2.61200e+04 3.26000e+02 -2.49156e+02 -2.48471e+02 -2.49840e+02 -2.49475e+02 -2.49030e+02 -2.49920e+02
2.61600e+04 3.27000e+02 -2.49238e+02 -2.48839e+02 -2.49637e+02 -2.49470e+02 -2.49020e+02 -2.49921e+02
2.62000e+04 3.27000e+02 -2.49238e+02 -2.48839e+02 -2.49637e+02 -2.49465e+02 -2.49011e+02 -2.49918e+02
2.62400e+04 3.28000e+02 -2.48877e+02 -2.48047e+02 -2.49707e+02 -2.49455e+02 -2.49003e+02 -2.49908e+02
2.62800e+04 3.28000e+02 -2.48877e+02 -2.48047e+02 -2.49707e+02 -2.49445e+02 -2.48990e+02 -2.49900e+02
2.63200e+04 3.29000e+02 -2.49181e+02 -2.48666e+02 -2.49696e+02 -2.49441e+02 -2.48982e+02 -2.49901e+02
2.63600e+04 3.29000e+02 -2.49181e+02 -2.48666e+02 -2.49696e+02 -2.49438e+02 -2.48981e+02 -2.49896e+02
2.64000e+04 3.30000e+02 -2.48930e+02 -2.48436e+02 -2.49424e+02 -2.49433e+02 -2.48981e+02 -2.49885e+02
2.64400e+04 3.30000e+02 -2.48930e+02 -2.48436e+02 -2.49424e+02 -2.49427e+02 -2.48980e+02 -2.49875e+02
2.64800e+04 3.31000e+02 -2.49074e+02 -2.48867e+02 -2.49281e+02 -2.49422e+02 -2.48980e+02 -2.49865e+02
2.65200e+04 3.31000e+02 -2.49074e+02 -2.48867e+02 -2.49281e+02 -2.49417e+02 -2.48979e+02 -2.49854e+02
2.65600e+04 3.32000e+02 -2.48831e+02 -2.48559e+02 -2.49102e+02 -2.49407e+02 -2.48975e+02 -2.49838e+02
2.66000e+04 3.32000e+02 -2.48831e+02 -2.48559e+02 -2.49102e+02 -2.49396e+02 -2.48970e+02 -2.49822e+02
2.66400e+04 3.33000e+02 -2.49186e+02 -2.48221e+02 -2.50152e+02 -2.49389e+02 -2.48964e+02 -2.49813e+02
2.66800e+04 3.33000e+02 -2.49186e+02 -2.48221e+02 -2.50152e+02 -2.49383e+02 -2.48958e+02 -2.49809e+02
2.67200e+04 3.34000e+02 -2.49177e+02 -2.48603e+02 -2.49752e+02 -2.49379e+02 -2.48954e+02 -2.49803e+02
2.67600e+04 3.34000e+02 -2.49177e+02 -2.48603e+02 -2.49752e+02 -2.49374e+02 -2.48951e+02 -2.49798e+02
2.68000e+04 3.35000e+02 -2.48745e+02 -2.47879e+02 -2.49612e+02 -2.49370e+02 -2.48943e+02 -2.49797e+02
2.68400e+04 3.35000e+02 -2.48745e+02 -2.47879e+02 -2.49612e+02 -2.49364e+02 -2.48930e+02 -2.49798e+02
2.68800e+04 3.36000e+02 -2.48846e+02 -2.48242e+02 -2.49450e+02 -2.49358e+02 -2.48922e+02 -2.49794e+02
2.69200e+04 3.36000e+02 -2.48846e+02 -2.48242e+02 -2.49450e+02 -2.49352e+02 -2.48916e+02 -2.49788e+02
2.69600e+04 3.37000e+02 -2.48747e+02 -2.48015e+02 -2.49480e+02 -2.49345e+02 -2.48910e+02 -2.49779e+02
2.70000e+04 3.37000e+02 -2.48747e+02 -2.48015e+02 -2.49480e+02 -2.49337e+02 -2.48903e+02 -2.49772e+02
2.70400e+04 3.38000e+02 -2.48569e+02 -2.48062e+02 -2.49076e+02 -2.49334e+02 -2.48897e+02 -2.49770e+02
2.70800e+04 3.38000e+02 -2.48569e+02 -2.48062e+02 -2.49076e+02 -2.49327e+02 -2.48890e+02 -2.49765e+02
2.71200e+04 3.39000e+02 -2.48668e+02 -2.48033e+02 -2.49304e+02 -2.49315e+02 -2.48880e+02 -2.49750e+02
2.71600e+04 3.39000e+02 -2.48668e+02 -2.48033e+02 -2.49304e+02 -2.49304e+02 -2.48871e+02 -2.49737e+02
2.72000e+04 3.40000e+02 -2.48962e+02 -2.48056e+02 -2.49867e+02 -2.49298e+02 -2.48869e+02 -2.49727e+02
2.72400e+04 3.40000e+02 -2.48962e+02 -2.48056e+02 -2.49867e+02 -2.49292e+02 -2.48870e+02 -2.49714e+02
2.72800e+04 3.41000e+02 -2.49041e+02 -2.48721e+02 -2.49360e+02 -2.49283e+02 -2.48873e+02 -2.49693e+02
2.73200e+04 3.41000e+02 -2.49041e+02 -2.48721e+02 -2.49360e+02 -2.49274e+02 -2.48873e+02 -2.49675e+02
2.73600e+04 3.42000e+02 -2.48695e+02 -2.48347e+02 -2.49043e+02 -2.49267e+02 -2.48866e+02 -2.49668e+02
2.74000e+04 3.42000e+02 -2.48695e+02 -2.48347e+02 -2.49043e+02 -2.49258e+02 -2.48857e+02 -2.49660e+02
2.74400e+04 3.43000e+02 -2.48696e+02 -2.48208e+02 -2.49185e+02 -2.49255e+02 -2.48855e+02 -2.49654e+02
2.74800e+04 3.43000e+02 -2.48696e+02 -2.48208e+02 -2.49185e+02 -2.49250e+02 -2.48851e+02 -2.49649e+02
2.75200e+04 3.44000e+02 -2.48561e+02 -2.48028e+02 -2.49094e+02 -2.49245e+02 -2.48844e+02 -2.49646e+02
2.75600e+04 3.44000e+02 -2.48561e+02 -2.48028e+02 -2.49094e+02 -2.49238e+02 -2.48835e+02 -2.49640e+02
2.76000e+04 3.45000e+02 -2.48777e+02 -2.47629e+02 -2.49924e+02 -2.49228e+02 -2.48825e+02 -2.49631e+02
2.76400e+04 3.45000e+02 -2.48777e+02 -2.47629e+02 -2.49924e+02 -2.49219e+02 -2.48813e+02 -2.49625e+02
2.76800e+04 3.46000e+02 -2.48529e+02 -2.48307e+02 -2.48751e+02 -2.49207e+02 -2.48803e+02 -2.49611e+02
2.77200e+04 3.46000e+02 -2.48529e+02 -2.48307e+02 -2.48751e+02 -2.49194e+02 -2.48798e+02 -2.49590e+02
2.77600e+04 3.47000e+02 -2.48703e+02 -2.48423e+02 -2.48984e+02 -2.49182e+02 -2.48793e+02 -2.49572e+02
2.78000e+04 3.47000e+02 -2.48703e+02 -2.48423e+02 -2.48984e+02 -2.49174e+02 -2.48790e+02 -2.49558e+02
2.78400e+04 3.48000e+02 -2.48627e+02 -2.48298e+02 -2.48956e+02 -2.49170e+02 -2.48784e+02 -2.49556e+02
2.78800e+04 3.48000e+02 -2.48627e+02 -2.48298e+02 -2.48956e+02 -2.49165e+02 -2.48777e+02 -2.49552e+02
2.79200e+04 3.49000e+02 -2.49050e+02 -2.48459e+02 -2.49641e+02 -2.49158e+02 -2.48773e+02 -2.49543e+02
2.79600e+04 3.49000e+02 -2.49050e+02 -2.48459e+02 -2.49641e+02 -2.49154e+02 -2.48771e+02 -2.49538e+02
2.80000e+04 3.50000e+02 -2.49433e+02 -2.48548e+02 -2.50317e+02 -2.49152e+02 -2.48769e+02 -2.49535e+02
2.80400e+04 3.50000e+02 -2.49433e+02 -2.48548e+02 -2.50317e+02 -2.49153e+02 -2.48772e+02 -2.49535e+02
2.80800e+04 3.51000e+02 -2.48649e+02 -2.48149e+02 -2.49149e+02 -2.49155e+02 -2.48772e+02 -2.49537e+02
2.81200e+04 3.51000e+02 -2.48649e+02 -2.48149e+02 -2.49149e+02 -2.49150e+02 -2.48768e+02 -2.49532e+02
2.81600e+04 3.52000e+02 -2.48476e+02 -2.47716e+02 -2.49236e+02 -2.49141e+02 -2.48763e+02 -2.49519e+02
2.82000e+04 3.52000e+02 -2.48476e+02 -2.47716e+02 -2.49236e+02 -2.49131e+02 -2.48757e+02 -2.49506e+02
2.82400e+04 3.53000e+02 -2.48732e+02 -2.48145e+02 -2.49319e+02 -2.49126e+02 -2.48756e+02 -2.49497e+02
2.82800e+04 3.53000e+02 -2.48732e+02 -2.48145e+02 -2.49319e+02 -2.49123e+02 -2.48757e+02 -2.49489e+02
2.83200e+04 3.54000e+02 -2.48553e+02 -2.48112e+02 -2.48993e+02 -2.49118e+02 -2.48754e+02 -2.49482e+02
2.83600e+04 3.54000e+02 -2.48553e+02 -2.48112e+02 -2.48993e+02 -2.49111e+02 -2.48749e+02 -2.49473e+02
2.84000e+04 3.55000e+02 -2.48421e+02 -2.47765e+02 -2.49077e+02 -2.49104e+02 -2.48744e+02 -2.49464e+02
2.84400e+04 3.55000e+02 -2.48421e+02 -2.47765e+02 -2.49077e+02 -2.49095e+02 -2.48736e+02 -2.49454e+02
2.84800e+04 3.56000e+02 -2.48839e+02 -2.47880e+02 -2.49798e+02 -2.49083e+02 -2.48721e+02 -2.49446e+02
2.85200e+04 3.56000e+02 -2.48839e+02 -2.47880e+02 -2.49798e+02 -2.49075e+02 -2.48708e+02 -2.49441e+02
2.85600e+04 3.57000e+02 -2.48713e+02 -2.47872e+02 -2.49554e+02 -2.49066e+02 -2.48698e+02 -2.49433e+02
2.86000e+04 3.57000e+02 -2.48713e+02 -2.47872e+02 -2.49554e+02 -2.49056e+02 -2.48689e+02 -2.49423e+02
2.86400e+04 3.58000e+02 -2.48289e+02 -2.47847e+02 -2.48731e+02 -2.49046e+02 -2.48682e+02 -2.49411e+02
2.86800e+04 3.58000e+02 -2.48289e+02 -2.47847e+02 -2.48731e+02 -2.49035e+02 -2.48674e+02 -2.49396e+02
2.87200e+04 3.59000e+02 -2.48401e+02 -2.48148e+02 -2.48653e+02 -2.49028e+02 -2.48669e+02 -2.49386e+02
2.87600e+04 3.59000e+02 -2.48401e+02 -2.48148e+02 -2.48653e+02 -2.49022e+02 -2.48666e+02 -2.49378e+02
2.88000e+04 3.60000e+02 -2.48862e+02 -2.48239e+02 -2.49485e+02 -2.49019e+02 -2.48664e+02 -2.49374e+02
2.88400e+04 3.60000e+02 -2.48862e+02 -2.48239e+02 -2.49485e+02 -2.49018e+02 -2.48662e+02 -2.49375e+02
2.88800e+04 3.61000e+02 -2.48363e+02 -2.47784e+02 -2.48943e+02 -2.49015e+02 -2.48653e+02 -2.49377e+02
2.89200e+04 3.61000e+02 -2.48363e+02 -2.47784e+02 -2.48943e+02 -2.49008e+02 -2.48643e+02 -2.49374e+02
2.89600e+04 3.62000e+02 -2.47998e+02 -2.47457e+02 -2.48538e+02 -2.48999e+02 -2.48634e+02 -2.49363e+02
2.90000e+04 3.62000e+02 -2.47998e+02 -2.47457e+02 -2.48538e+02 -2.48987e+02 -2.48625e+02 -2.49349e+02
2.90400e+04 3.63000e+02 -2.48386e+02 -2.47897e+02 -2.48874e+02 -2.48976e+02 -2.48615e+02 -2.49336e+02
2.90800e+04 3.63000e+02 -2.48386e+02 -2.47897e+02 -2.48874e+02 -2.48966e+02 -2.48609e+02 -2.49324e+02
2.91200e+04 3.64000e+02 -2.48297e+02 -2.47929e+02 -2.48665e+02 -2.48955e+02 -2.48599e+02 -2.49310e+02
2.91600e+04 3.64000e+02 -2.48297e+02 -2.47929e+02 -2.48665e+02 -2.48944e+02 -2.48591e+02 -2.49298e+02
2.92000e+04 3.65000e+02 -2.48449e+02 -2.47631e+02 -2.49266e+02 -2.48938e+02 -2.48583e+02 -2.49294e+02
2.92400e+04 3.65000e+02 -2.48449e+02 -2.47631e+02 -2.49266e+02 -2.48933e+02 -2.48574e+02 -2.49293e+02
2.92800e+04 3.66000e+02 -2.48591e+02 -2.47967e+02 -2.49214e+02 -2.48929e+02 -2.48566e+02 -2.49291e+02
2.93200e+04 3.66000e+02 -2.48591e+02 -2.47967e+02 -2.49214e+02 -2.48925e+02 -2.48560e+02 -2.49290e+02
2.93600e+04 3.67000e+02 -2.48779e+02 -2.47823e+02 -2.49735e+02 -2.48920e+02 -2.48551e+02 -2.49289e+02
2.94000e+04 3.67000e+02 -2.48779e+02 -2.47823e+02 -2.49735e+02 -2.48916e+02 -2.48543e+02 -2.49288e+02
2.94400e+04 3.68000e+02 -2.48285e+02 -2.47791e+02 -2.48778e+02 -2.48908e+02 -2.48534e+02 -2.49282e+02
2.94800e+04 3.68000e+02 -2.48285e+02 -2.47791e+02 -2.48778e+02 -2.48898e+02 -2.48522e+02 -2.49274e+02
2.95200e+04 3.69000e+02 -2.48046e+02 -2.47653e+02 -2.48439e+02 -2.48889e+02 -2.48509e+02 -2.49268e+02
2.95600e+04 3.69000e+02 -2.48046e+02 -2.47653e+02 -2.48439e+02 -2.48878e+02 -2.48496e+02 -2.49260e+02
2.96000e+04 3.70000e+02 -2.48364e+02 -2.47760e+02 -2.48968e+02 -2.48867e+02 -2.48487e+02 -2.49247e+02
2.96400e+04 3.70000e+02 -2.48364e+02 -2.47760e+02 -2.48968e+02 -2.48858e+02 -2.48483e+02 -2.49234e+02
2.96800e+04 3.71000e+02 -2.47980e+02 -2.47455e+02 -2.48505e+02 -2.48850e+02 -2.48477e+02 -2.49224e+02
2.97200e+04 3.71000e+02 -2.47980e+02 -2.47455e+02 -2.48505e+02 -2.48840e+02 -2.48466e+02 -2.49213e+02
2.97600e+04 3.72000e+02 -2.47775e+02 -2.47261e+02 -2.48289e+02 -2.48828e+02 -2.48454e+02 -2.49201e+02
2.98000e+04 3.72000e+02 -2.47775e+02 -2.47261e+02 -2.48289e+02 -2.48815e+02 -2.48443e+02 -2.49187e+02
2.98400e+04 3.73000e+02 -2.48042e+02 -2.47541e+02 -2.48543e+02 -2.48805e+02 -2.48433e+02 -2.49177e+02
2.98800e+04 3.73000e+02 -2.48042e+02 -2.47541e+02 -2.48543e+02 -2.48796e+02 -2.48423e+02 -2.49169e+02
2.99200e+04 3.74000e+02 -2.48402e+02 -2.47707e+02 -2.49097e+02 -2.48786e+02 -2.48413e+02 -2.49160e+02
2.99600e+04 3.74000e+02 -2.48402e+02 -2.47707e+02 -2.49097e+02 -2.48779e+02 -2.48404e+02 -2.49154e+02
3.00000e+04 3.75000e+02 -2.47991e+02 -2.47124e+02 -2.48858e+02 -2.48772e+02 -2.48395e+02 -2.49149e+02
3.00400e+04 3.75000e+02 -2.47991e+02 -2.47124e+02 -2.48858e+02 -2.48762e+02 -2.48382e+02 -2.49142e+02
3.00800e+04 3.76000e+02 -2.48417e+02 -2.48061e+02 -2.48773e+02 -2.48751e+02 -2.48372e+02 -2.49130e+02
3.01200e+04 3.76000e+02 -2.48417e+02 -2.48061e+02 -2.48773e+02 -2.48743e+02 -2.48370e+02 -2.49117e+02
3.01600e+04 3.77000e+02 -2.48303e+02 -2.47598e+02 -2.49007e+02 -2.48737e+02 -2.48368e+02 -2.49106e+02
3.02000e+04 3.77000e+02 -2.48303e+02 -2.47598e+02 -2.49007e+02 -2.48730e+02 -2.48362e+02 -2.49098e+02
3.02400e+04 3.78000e+02 -2.47754e+02 -2.47251e+02 -2.48257e+02 -2.48719e+02 -2.48349e+02 -2.49089e+02
3.02800e+04 3.78000e+02 -2.47754e+02 -2.47251e+02 -2.48257e+02 -2.48706e+02 -2.48336e+02 -2.49075e+02
3.03200e+04 3.79000e+02 -2.48454e+02 -2.48109e+02 -2.48799e+02 -2.48696e+02 -2.48328e+02 -2.49064e+02
3.03600e+04 3.79000e+02 -2.48454e+02 -2.48109e+02 -2.48799e+02 -2.48690e+02 -2.48326e+02 -2.49054e+02
3.04000e+04 3.80000e+02 -2.48515e+02 -2.48130e+02 -2.48900e+02 -2.48684e+02 -2.48323e+02 -2.49045e+02
3.04400e+04 3.80000e+02 -2.48515e+02 -2.48130e+02 -2.48900e+02 -2.48678e+02 -2.48319e+02 -2.49037e+02
3.04800e+04 3.81000e+02 -2.48307e+02 -2.47716e+02 -2.48898e+02 -2.48672e+02 -2.48313e+02 -2.49031e+02
3.05200e+04 3.81000e+02 -2.48307e+02 -2.47716e+02 -2.48898e+02 -2.48664e+02 -2.48303e+02 -2.49024e+02
3.05600e+04 3.82000e+02 -2.48078e+02 -2.47552e+02 -2.48603e+02 -2.48654e+02 -2.48290e+02 -2.49019e+02
3.06000e+04 3.82000e+02 -2.48078e+02 -2.47552e+02 -2.48603e+02 -2.48644e+02 -2.48276e+02 -2.49012e+02
3.06400e+04 3.83000e+02 -2.48018e+02 -2.47506e+02 -2.48529e+02 -2.48635e+02 -2.48267e+02 -2.49002e+02
3.06800e+04 3.83000e+02 -2.48018e+02 -2.47506e+02 -2.48529e+02 -2.48625e+02 -2.48258e+02 -2.48993e+02
3.07200e+04 3.84000e+02 -2.47783e+02 -2.47443e+02 -2.48122e+02 -2.48618e+02 -2.48249e+02 -2.48987e+02
3.07600e+04 3.84000e+02 -2.47783e+02 -2.47443e+02 -2.48122e+02 -2.48609e+02 -2.48239e+02 -2.48979e+02
3.08000e+04 3.85000e+02 -2.47809e+02 -2.47171e+02 -2.48447e+02 -2.48599e+02 -2.48230e+02 -2.48967e+02
3.08400e+04 3.85000e+02 -2.47809e+02 -2.47171e+02 -2.48447e+02 -2.48589e+02 -2.48219e+02 -2.48958e+02
3.08800e+04 3.86000e+02 -2.48073e+02 -2.47452e+02 -2.48693e+02 -2.48581e+02 -2.48208e+02 -2.48954e+02
3.09200e+04 3.86000e+02 -2.48073e+02 -2.47452e+02 -2.48693e+02 -2.48574e+02 -2.48197e+02 -2.48950e+02
3.09600e+04 3.87000e+02 -2.47981e+02 -2.47588e+02 -2.48375e+02 -2.48564e+02 -2.48187e+02 -2.48942e+02
3.10000e+04 3.87000e+02 -2.47981e+02 -2.47588e+02 -2.48375e+02 -2.48555e+02 -2.48178e+02 -2.48932e+02
3.10400e+04 3.88000e+02 -2.47943e+02 -2.47511e+02 -2.48375e+02 -2.48543e+02 -2.48166e+02 -2.48921e+02
3.10800e+04 3.88000e+02 -2.47943e+02 -2.47511e+02 -2.48375e+02 -2.48533e+02 -2.48155e+02 -2.48910e+02
3.11200e+04 3.89000e+02 -2.48158e+02 -2.47509e+02 -2.48808e+02 -2.48523e+02 -2.48146e+02 -2.48900e+02
3.11600e+04 3.89000e+02 -2.48158e+02 -2.47509e+02 -2.48808e+02 -2.48515e+02 -2.48137e+02 -2.48894e+02
3.12000e+04 3.90000e+02 -2.48116e+02 -2.47127e+02 -2.49106e+02 -2.48507e+02 -2.48124e+02 -2.48889e+02
3.12400e+04 3.90000e+02 -2.48116e+02 -2.47127e+02 -2.49106e+02 -2.48498e+02 -2.48114e+02 -2.48883e+02
3.12800e+04 3.91000e+02 -2.47722e+02 -2.47152e+02 -2.48292e+02 -2.48491e+02 -2.48108e+02 -2.48875e+02
3.13200e+04 3.91000e+02 -2.47722e+02 -2.47152e+02 -2.48292e+02 -2.48481e+02 -2.48098e+02 -2.48864e+02
3.13600e+04 3.92000e+02 -2.48008e+02 -2.47591e+02 -2.48425e+02 -2.48470e+02 -2.48086e+02 -2.48855e+02
3.14000e+04 3.92000e+02 -2.48008e+02 -2.47591e+02 -2.48425e+02 -2.48461e+02 -2.48078e+02 -2.48844e+02
3.14400e+04 3.93000e+02 -2.47968e+02 -2.47219e+02 -2.48717e+02 -2.48454e+02 -2.48073e+02 -2.48835e+02
3.14800e+04 3.93000e+02 -2.47968e+02 -2.47219e+02 -2.48717e+02 -2.48446e+02 -2.48066e+02 -2.48826e+02
3.15200e+04 3.94000e+02 -2.48107e+02 -2.47717e+02 -2.48498e+02 -2.48437e+02 -2.48057e+02 -2.48818e+02
3.15600e+04 3.94000e+02 -2.48107e+02 -2.47717e+02 -2.48498e+02 -2.48430e+02 -2.48048e+02 -2.48812e+02
3.16000e+04 3.95000e+02 -2.47931e+02 -2.47706e+02 -2.48156e+02 -2.48424e+02 -2.48041e+02 -2.48807e+02
3.16400e+04 3.95000e+02 -2.47931e+02 -2.47706e+02 -2.48156e+02 -2.48416e+02 -2.48037e+02 -2.48796e+02
3.16800e+04 3.96000e+02 -2.47852e+02 -2.47388e+02 -2.48317e+02 -2.48406e+02 -2.48033e+02 -2.48779e+02
3.17200e+04 3.96000e+02 -2.47852e+02 -2.47388e+02 -2.48317e+02 -2.48395e+02 -2.48027e+02 -2.48764e+02
3.17600e+04 3.97000e+02 -2.47903e+02 -2.47647e+02 -2.48159e+02 -2.48385e+02 -2.48018e+02 -2.48752e+02
3.18000e+04 3.97000e+02 -2.47903e+02 -2.47647e+02 -2.48159e+02 -2.48376e+02 -2.48013e+02 -2.48738e+02
3.18400e+04 3.98000e+02 -2.47663e+02 -2.47084e+02 -2.48242e+02 -2.48368e+02 -2.48008e+02 -2.48729e+02
3.18800e+04 3.98000e+02 -2.47663e+02 -2.47084e+02 -2.48242e+02 -2.48360e+02 -2.48000e+02 -2.48720e+02
3.19200e+04 3.99000e+02 -2.47662e+02 -2.47117e+02 -2.48208e+02 -2.48350e+02 -2.47989e+02 -2.48711e+02
3.19600e+04 3.99000e+02 -2.47662e+02 -2.47117e+02 -2.48208e+02 -2.48341e+02 -2.47978e+02 -2.48704e+02
3.20000e+04 4.00000e+02 -2.48021e+02 -2.47085e+02 -2.48957e+02 -2.48333e+02 -2.47966e+02 -2.48700e+02
3.20400e+04 4.00000e+02 -2.48021e+02 -2.47085e+02 -2.48957e+02 -2.48327e+02 -2.47956e+02 -2.48699e+02
3.20800e+04 4.01000e+02 -2.47659e+02 -2.46852e+02 -2.48466e+02 -2.48322e+02 -2.47947e+02 -2.48698e+02
3.21200e+04 4.01000e+02 -2.47659e+02 -2.46852e+02 -2.48466e+02 -2.48315e+02 -2.47936e+02 -2.48694e+02
3.21600e+04 4.02000e+02 -2.47991e+02 -2.47318e+02 -2.48663e+02 -2.48307e+02 -2.47928e+02 -2.48686e+02
3.22000e+04 4.02000e+02 -2.47991e+02 -2.47318e+02 -2.48663e+02 -2.48301e+02 -2.47922e+02 -2.48680e+02
3.22400e+04 4.03000e+02 -2.47832e+02 -2.47559e+02 -2.48104e+02 -2.48293e+02 -2.47914e+02 -2.48672e+02
3.22800e+04 4.03000e+02 -2.47832e+02 -2.47559e+02 -2.48104e+02 -2.48284e+02 -2.47906e+02 -2.48662e+02
3.23200e+04 4.04000e+02 -2.47479e+02 -2.46996e+02 -2.47962e+02 -2.48274e+02 -2.47895e+02 -2.48653e+02
3.23600e+04 4.04000e+02 -2.47479e+02 -2.46996e+02 -2.47962e+02 -2.48262e+02 -2.47879e+02 -2.48645e+02
3.24000e+04 4.05000e+02 -2.47753e+02 -2.47568e+02 -2.47938e+02 -2.48253e+02 -2.47867e+02 -2.48639e+02
3.24400e+04 4.05000e+02 -2.47753e+02 -2.47568e+02 -2.47938e+02 -2.48245e+02 -2.47860e+02 -2.48631e+02
3.24800e+04 4.06000e+02 -2.47666e+02 -2.47196e+02 -2.48136e+02 -2.48237e+02 -2.47856e+02 -2.48619e+02
3.25200e+04 4.06000e+02 -2.47666e+02 -2.47196e+02 -2.48136e+02 -2.48229e+02 -2.47849e+02 -2.48610e+02
3.25600e+04 4.07000e+02 -2.47866e+02 -2.47008e+02 -2.48724e+02 -2.48223e+02 -2.47842e+02 -2.48604e+02
3.26000e+04 4.07000e+02 -2.47866e+02 -2.47008e+02 -2.48724e+02 -2.48217e+02 -2.47833e+02 -2.48600e+02
3.26400e+04 4.08000e+02 -2.47718e+02 -2.46960e+02 -2.48476e+02 -2.48209e+02 -2.47826e+02 -2.48592e+02
3.26800e+04 4.08000e+02 -2.47718e+02 -2.46960e+02 -2.48476e+02 -2.48201e+02 -2.47818e+02 -2.48584e+02
3.27200e+04 4.09000e+02 -2.48155e+02 -2.47380e+02 -2.48930e+02 -2.48195e+02 -2.47807e+02 -2.48584e+02
3.27600e+04 4.09000e+02 -2.48155e+02 -2.47380e+02 -2.48930e+02 -2.48192e+02 -2.47798e+02 -2.48586e+02
3.28000e+04 4.10000e+02 -2.47903e+02 -2.47430e+02 -2.48376e+02 -2.48187e+02 -2.47787e+02 -2.48588e+02
3.28400e+04 4.10000e+02 -2.47903e+02 -2.47430e+02 -2.48376e+02 -2.48181e+02 -2.47777e+02 -2.48586e+02
3.28800e+04 4.11000e+02 -2.47844e+02 -2.47418e+02 -2.48271e+02 -2.48175e+02 -2.47770e+02 -2.48580e+02
3.29200e+04 4.11000e+02 -2.47844e+02 -2.47418e+02 -2.48271e+02 -2.48168e+02 -2.47763e+02 -2.48573e+02
3.29600e+04 4.12000e+02 -2.47791e+02 -2.47372e+02 -2.48210e+02 -2.48158e+02 -2.47755e+02 -2.48561e+02
3.30000e+04 4.12000e+02 -2.47791e+02 -2.47372e+02 -2.48210e+02 -2.48147e+02 -2.47746e+02 -2.48549e+02
3.30400e+04 4.13000e+02 -2.47734e+02 -2.47212e+02 -2.48257e+02 -2.48134e+02 -2.47734e+02 -2.48534e+02
3.30800e+04 4.13000e+02 -2.47734e+02 -2.47212e+02 -2.48257e+02 -2.48122e+02 -2.47722e+02 -2.48522e+02
3.31200e+04 4.14000e+02 -2.47771e+02 -2.47334e+02 -2.48209e+02 -2.48115e+02 -2.47714e+02 -2.48516e+02
3.31600e+04 4.14000e+02 -2.47771e+02 -2.47334e+02 -2.48209e+02 -2.48108e+02 -2.47708e+02 -2.48508e+02
3.32000e+04 4.15000e+02 -2.47730e+02 -2.47069e+02 -2.48391e+02 -2.48102e+02 -2.47705e+02 -2.48500e+02
3.32400e+04 4.15000e+02 -2.47730e+02 -2.47069e+02 -2.48391e+02 -2.48096e+02 -2.47699e+02 -2.48493e+02
3.32800e+04 4.16000e+02 -2.47426e+02 -2.46736e+02 -2.48116e+02 -2.48088e+02 -2.47689e+02 -2.48486e+02
3.33200e+04 4.16000e+02 -2.47426e+02 -2.46736e+02 -2.48116e+02 -2.48077e+02 -2.47678e+02 -2.48476e+02
3.33600e+04 4.17000e+02 -2.47409e+02 -2.46897e+02 -2.47921e+02 -2.48068e+02 -2.47669e+02 -2.48468e+02
3.34000e+04 4.17000e+02 -2.47409e+02 -2.46897e+02 -2.47921e+02 -2.48059e+02 -2.47660e+02 -2.48459e+02
3.34400e+04 4.18000e+02 -2.47301e+02 -2.46893e+02 -2.47709e+02 -2.48051e+02 -2.47654e+02 -2.48449e+02
3.34800e+04 4.18000e+02 -2.47301e+02 -2.46893e+02 -2.47709e+02 -2.48041e+02 -2.47646e+02 -2.48437e+02
3.35200e+04 4.19000e+02 -2.47497e+02 -2.46623e+02 -2.48370e+02 -2.48029e+02 -2.47637e+02 -2.48422e+02
3.35600e+04 4.19000e+02 -2.47497e+02 -2.46623e+02 -2.48370e+02 -2.48019e+02 -2.47628e+02 -2.48410e+02
3.36000e+04 4.20000e+02 -2.47536e+02 -2.46877e+02 -2.48195e+02 -2.48009e+02 -2.47618e+02 -2.48401e+02
3.36400e+04 4.20000e+02 -2.47536e+02 -2.46877e+02 -2.48195e+02 -2.48001e+02 -2.47609e+02 -2.48393e+02
3.36800e+04 4.21000e+02 -2.47617e+02 -2.47228e+02 -2.48006e+02 -2.47995e+02 -2.47601e+02 -2.48388e+02
3.37200e+04 4.21000e+02 -2.47617e+02 -2.47228e+02 -2.48006e+02 -2.47989e+02 -2.47597e+02 -2.48381e+02
3.37600e+04 4.22000e+02 -2.47760e+02 -2.47568e+02 -2.47952e+02 -2.47983e+02 -2.47593e+02 -2.48374e+02
3.38000e+04 4.22000e+02 -2.47760e+02 -2.47568e+02 -2.47952e+02 -2.47977e+02 -2.47589e+02 -2.48365e+02
3.38400e+04 4.23000e+02 -2.47523e+02 -2.46771e+02 -2.48276e+02 -2.47968e+02 -2.47583e+02 -2.48353e+02
3.38800e+04 4.23000e+02 -2.47523e+02 -2.46771e+02 -2.48276e+02 -2.47958e+02 -2.47572e+02 -2.48344e+02
3.39200e+04 4.24000e+02 -2.47764e+02 -2.47379e+02 -2.48149e+02 -2.47952e+02 -2.47566e+02 -2.48338e+02
3.39600e+04 4.24000e+02 -2.47764e+02 -2.47379e+02 -2.48149e+02 -2.47948e+02 -2.47564e+02 -2.48332e+02
3.40000e+04 4.25000e+02 -2.47694e+02 -2.47131e+02 -2.48256e+02 -2.47946e+02 -2.47563e+02 -2.48329e+02
3.40400e+04 4.25000e+02 -2.47694e+02 -2.47131e+02 -2.48256e+02 -2.47943e+02 -2.47558e+02 -2.48327e+02
3.40800e+04 4.26000e+02 -2.47548e+02 -2.46951e+02 -2.48145e+02 -2.47937e+02 -2.47551e+02 -2.48323e+02
3.41200e+04 4.26000e+02 -2.47548e+02 -2.46951e+02 -2.48145e+02 -2.47930e+02 -2.47542e+02 -2.48319e+02
3.41600e+04 4.27000e+02 -2.47534e+02 -2.47179e+02 -2.47888e+02 -2.47924e+02 -2.47532e+02 -2.48317e+02
3.42000e+04 4.27000e+02 -2.47534e+02 -2.47179e+02 -2.47888e+02 -2.47918e+02 -2.47525e+02 -2.48311e+02
3.42400e+04 4.28000e+02 -2.47726e+02 -2.47021e+02 -2.48431e+02 -2.47911e+02 -2.47520e+02 -2.48302e+02
3.42800e+04 4.28000e+02 -2.47726e+02 -2.47021e+02 -2.48431e+02 -2.47905e+02 -2.47514e+02 -2.48295e+02
3.43200e+04 4.29000e+02 -2.47955e+02 -2.47449e+02 -2.48461e+02 -2.47898e+02 -2.47507e+02 -2.48290e+02
3.43600e+04 4.29000e+02 -2.47955e+02 -2.47449e+02 -2.48461e+02 -2.47893e+02 -2.47501e+02 -2.48284e+02
3.44000e+04 4.30000e+02 -2.47703e+02 -2.47194e+02 -2.48212e+02 -2.47886e+02 -2.47496e+02 -2.48276e+02
3.44400e+04 4.30000e+02 -2.47703e+02 -2.47194e+02 -2.48212e+02 -2.47878e+02 -2.47489e+02 -2.48267e+02
3.44800e+04 4.31000e+02 -2.47801e+02 -2.46994e+02 -2.48607e+02 -2.47874e+02 -2.47484e+02 -2.48263e+02
3.45200e+04 4.31000e+02 -2.47801e+02 -2.46994e+02 -2.48607e+02 -2.47870e+02 -2.47479e+02 -2.48261e+02
3.45600e+04 4.32000e+02 -2.47483e+02 -2.46940e+02 -2.48025e+02 -2.47868e+02 -2.47474e+02 -2.48262e+02
3.46000e+04 4.32000e+02 -2.47483e+02 -2.46940e+02 -2.48025e+02 -2.47863e+02 -2.47467e+02 -2.48258e+02
3.46400e+04 4.33000e+02 -2.47205e+02 -2.46509e+02 -2.47900e+02 -2.47855e+02 -2.47458e+02 -2.48252e+02
3.46800e+04 4.33000e+02 -2.47205e+02 -2.46509e+02 -2.47900e+02 -2.47847e+02 -2.47446e+02 -2.48247e+02
3.47200e+04 4.34000e+02 -2.47572e+02 -2.46703e+02 -2.48441e+02 -2.47841e+02 -2.47439e+02 -2.48243e+02
3.47600e+04 4.34000e+02 -2.47572e+02 -2.46703e+02 -2.48441e+02 -2.47838e+02 -2.47434e+02 -2.48243e+02
3.48000e+04 4.35000e+02 -2.47554e+02 -2.46965e+02 -2.48143e+02 -2.47837e+02 -2.47428e+02 -2.48245e+02
3.48400e+04 4.35000e+02 -2.47554e+02 -2.46965e+02 -2.48143e+02 -2.47834e+02 -2.47425e+02 -2.48244e+02
3.48800e+04 4.36000e+02 -2.47416e+02 -2.46717e+02 -2.48116e+02 -2.47830e+02 -2.47419e+02 -2.48241e+02
3.49200e+04 4.36000e+02 -2.47416e+02 -2.46717e+02 -2.48116e+02 -2.47824e+02 -2.47412e+02 -2.48237e+02
3.49600e+04 4.37000e+02 -2.47509e+02 -2.46870e+02 -2.48148e+02 -2.47817e+02 -2.47402e+02 -2.48232e+02
3.50000e+04 4.37000e+02 -2.47509e+02 -2.46870e+02 -2.48148e+02 -2.47810e+02 -2.47396e+02 -2.48225e+02
3.50400e+04 4.38000e+02 -2.47254e+02 -2.46649e+02 -2.47859e+02 -2.47806e+02 -2.47394e+02 -2.48219e+02
3.50800e+04 4.38000e+02 -2.47254e+02 -2.46649e+02 -2.47859e+02 -2.47799e+02 -2.47387e+02 -2.48211e+02
3.51200e+04 4.39000e+02 -2.47232e+02 -2.46813e+02 -2.47650e+02 -2.47790e+02 -2.47376e+02 -2.48204e+02
3.51600e+04 4.39000e+02 -2.47232e+02 -2.46813e+02 -2.47650e+02 -2.47781e+02 -2.47366e+02 -2.48196e+02
3.52000e+04 4.40000e+02 -2.47073e+02 -2.46452e+02 -2.47694e+02 -2.47772e+02 -2.47358e+02 -2.48186e+02
3.52400e+04 4.40000e+02 -2.47073e+02 -2.46452e+02 -2.47694e+02 -2.47763e+02 -2.47348e+02 -2.48178e+02
3.52800e+04 4.41000e+02 -2.47442e+02 -2.46966e+02 -2.47918e+02 -2.47758e+02 -2.47342e+02 -2.48174e+02
3.53200e+04 4.41000e+02 -2.47442e+02 -2.46966e+02 -2.47918e+02 -2.47754e+02 -2.47337e+02 -2.48172e+02
3.53600e+04 4.42000e+02 -2.47338e+02 -2.46828e+02 -2.47847e+02 -2.47746e+02 -2.47323e+02 -2.48169e+02
3.54000e+04 4.42000e+02 -2.47338e+02 -2.46828e+02 -2.47847e+02 -2.47737e+02 -2.47311e+02 -2.48163e+02
3.54400e+04 4.43000e+02 -2.47569e+02 -2.46601e+02 -2.48538e+02 -2.47728e+02 -2.47299e+02 -2.48157e+02
3.54800e+04 4.43000e+02 -2.47569e+02 -2.46601e+02 -2.48538e+02 -2.47721e+02 -2.47287e+02 -2.48155e+02
3.55200e+04 4.44000e+02 -2.47542e+02 -2.46987e+02 -2.48097e+02 -2.47715e+02 -2.47278e+02 -2.48152e+02
3.55600e+04 4.44000e+02 -2.47542e+02 -2.46987e+02 -2.48097e+02 -2.47709e+02 -2.47273e+02 -2.48146e+02
3.56000e+04 4.45000e+02 -2.47488e+02 -2.46689e+02 -2.48287e+02 -2.47705e+02 -2.47267e+02 -2.48142e+02
3.56400e+04 4.45000e+02 -2.47488e+02 -2.46689e+02 -2.48287e+02 -2.47700e+02 -2.47261e+02 -2.48140e+02
3.56800e+04 4.46000e+02 -2.47531e+02 -2.46958e+02 -2.48104e+02 -2.47696e+02 -2.47254e+02 -2.48138e+02
3.57200e+04 4.46000e+02 -2.47531e+02 -2.46958e+02 -2.48104e+02 -2.47693e+02 -2.47249e+02 -2.48137e+02
3.57600e+04 4.47000e+02 -2.47515e+02 -2.46954e+02 -2.48077e+02 -2.47690e+02 -2.47245e+02 -2.48136e+02
3.58000e+04 4.47000e+02 -2.47515e+02 -2.46954e+02 -2.48077e+02 -2.47689e+02 -2.47244e+02 -2.48134e+02
3.58400e+04 4.48000e+02 -2.47470e+02 -2.46833e+02 -2.48107e+02 -2.47686e+02 -2.47243e+02 -2.48129e+02
3.58800e+04 4.48000e+02 -2.47470e+02 -2.46833e+02 -2.48107e+02 -2.47683e+02 -2.47242e+02 -2.48124e+02
3.59200e+04 4.49000e+02 -2.47345e+02 -2.46658e+02 -2.48033e+02 -2.47678e+02 -2.47237e+02 -2.48119e+02
3.59600e+04 4.49000e+02 -2.47345e+02 -2.46658e+02 -2.48033e+02 -2.47672e+02 -2.47231e+02 -2.48114e+02
3.60000e+04 4.50000e+02 -2.47056e+02 -2.46582e+02 -2.47530e+02 -2.47667e+02 -2.47223e+02 -2.48110e+02
3.60400e+04 4.50000e+02 -2.47056e+02 -2.46582e+02 -2.47530e+02 -2.47659e+02 -2.47214e+02 -2.48104e+02
3.60800e+04 4.51000e+02 -2.47524e+02 -2.47006e+02 -2.48042e+02 -2.47653e+02 -2.47207e+02 -2.48098e+02
3.61200e+04 4.51000e+02 -2.47524e+02 -2.47006e+02 -2.48042e+02 -2.47649e+02 -2.47204e+02 -2.48094e+02
3.61600e+04 4.52000e+02 -2.47292e+02 -2.46582e+02 -2.48003e+02 -2.47644e+02 -2.47199e+02 -2.48088e+02
3.62000e+04 4.52000e+02 -2.47292e+02 -2.46582e+02 -2.48003e+02 -2.47637e+02 -2.47192e+02 -2.48082e+02
3.62400e+04 4.53000e+02 -2.47375e+02 -2.46743e+02 -2.48007e+02 -2.47630e+02 -2.47184e+02 -2.48076e+02
3.62800e+04 4.53000e+02 -2.47375e+02 -2.46743e+02 -2.48007e+02 -2.47625e+02 -2.47179e+02 -2.48071e+02
3.63200e+04 4.54000e+02 -2.47598e+02 -2.47035e+02 -2.48161e+02 -2.47623e+02 -2.47176e+02 -2.48070e+02
3.63600e+04 4.54000e+02 -2.47598e+02 -2.47035e+02 -2.48161e+02 -2.47621e+02 -2.47174e+02 -2.48069e+02
3.64000e+04 4.55000e+02 -2.47409e+02 -2.46747e+02 -2.48072e+02 -2.47618e+02 -2.47167e+02 -2.48068e+02
3.64400e+04 4.55000e+02 -2.47409e+02 -2.46747e+02 -2.48072e+02 -2.47613e+02 -2.47160e+02 -2.48066e+02
3.64800e+04 4.56000e+02 -2.47765e+02 -2.46843e+02 -2.48687e+02 -2.47609e+02 -2.47156e+02 -2.48063e+02
3.65200e+04 4.56000e+02 -2.47765e+02 -2.46843e+02 -2.48687e+02 -2.47607e+02 -2.47151e+02 -2.48063e+02
3.65600e+04 4.57000e+02 -2.47650e+02 -2.47154e+02 -2.48146e+02 -2.47604e+02 -2.47145e+02 -2.48063e+02
3.66000e+04 4.57000e+02 -2.47650e+02 -2.47154e+02 -2.48146e+02 -2.47601e+02 -2.47142e+02 -2.48060e+02
3.66400e+04 4.58000e+02 -2.47298e+02 -2.46748e+02 -2.47848e+02 -2.47598e+02 -2.47135e+02 -2.48061e+02
3.66800e+04 4.58000e+02 -2.47298e+02 -2.46748e+02 -2.47848e+02 -2.47593e+02 -2.47127e+02 -2.48060e+02
3.67200e+04 4.59000e+02 -2.47360e+02 -2.46722e+02 -2.47998e+02 -2.47589e+02 -2.47122e+02 -2.48056e+02
3.67600e+04 4.59000e+02 -2.47360e+02 -2.46722e+02 -2.47998e+02 -2.47585e+02 -2.47116e+02 -2.48054e+02
3.68000e+04 4.60000e+02 -2.47212e+02 -2.46872e+02 -2.47552e+02 -2.47580e+02 -2.47107e+02 -2.48053e+02
3.68400e+04 4.60000e+02 -2.47212e+02 -2.46872e+02 -2.47552e+02 -2.47575e+02 -2.47101e+02 -2.48049e+02
3.68800e+04 4.61000e+02 -2.47328e+02 -2.46744e+02 -2.47912e+02 -2.47572e+02 -2.47098e+02 -2.48045e+02
3.69200e+04 4.61000e+02 -2.47328e+02 -2.46744e+02 -2.47912e+02 -2.47569e+02 -2.47095e+02 -2.48043e+02
3.69600e+04 4.62000e+02 -2.47199e+02 -2.46695e+02 -2.47703e+02 -2.47566e+02 -2.47093e+02 -2.48039e+02
3.70000e+04 4.62000e+02 -2.47199e+02 -2.46695e+02 -2.47703e+02 -2.47562e+02 -2.47089e+02 -2.48034e+02
3.70400e+04 4.63000e+02 -2.47524e+02 -2.47135e+02 -2.47914e+02 -2.47556e+02 -2.47084e+02 -2.48028e+02
3.70800e+04 4.63000e+02 -2.47524e+02 -2.47135e+02 -2.47914e+02 -2.47552e+02 -2.47083e+02 -2.48022e+02
3.71200e+04 4.64000e+02 -2.47420e+02 -2.46683e+02 -2.48157e+02 -2.47551e+02 -2.47084e+02 -2.48018e+02
3.71600e+04 4.64000e+02 -2.47420e+02 -2.46683e+02 -2.48157e+02 -2.47549e+02 -2.47083e+02 -2.48014e+02
3.72000e+04 4.65000e+02 -2.47183e+02 -2.46467e+02 -2.47898e+02 -2.47544e+02 -2.47078e+02 -2.48009e+02
3.72400e+04 4.65000e+02 -2.47183e+02 -2.46467e+02 -2.47898e+02 -2.47538e+02 -2.47071e+02 -2.48004e+02
3.72800e+04 4.66000e+02 -2.47188e+02 -2.46356e+02 -2.48020e+02 -2.47532e+02 -2.47061e+02 -2.48003e+02
3.73200e+04 4.66000e+02 -2.47188e+02 -2.46356e+02 -2.48020e+02 -2.47528e+02 -2.47052e+02 -2.48003e+02
3.73600e+04 4.67000e+02 -2.47187e+02 -2.46816e+02 -2.47557e+02 -2.47526e+02 -2.47049e+02 -2.48002e+02
3.74000e+04 4.67000e+02 -2.47187e+02 -2.46816e+02 -2.47557e+02 -2.47523e+02 -2.47046e+02 -2.48000e+02
3.74400e+04 4.68000e+02 -2.47215e+02 -2.46350e+02 -2.48079e+02 -2.47518e+02 -2.47036e+02 -2.48000e+02
3.74800e+04 4.68000e+02 -2.47215e+02 -2.46350e+02 -2.48079e+02 -2.47514e+02 -2.47026e+02 -2.48003e+02
3.75200e+04 4.69000e+02 -2.47177e+02 -2.46693e+02 -2.47661e+02 -2.47510e+02 -2.47019e+02 -2.48002e+02
3.75600e+04 4.69000e+02 -2.47177e+02 -2.46693e+02 -2.47661e+02 -2.47506e+02 -2.47015e+02 -2.47997e+02
3.76000e+04 4.70000e+02 -2.47196e+02 -2.46530e+02 -2.47861e+02 -2.47500e+02 -2.47011e+02 -2.47990e+02
3.76400e+04 4.70000e+02 -2.47196e+02 -2.46530e+02 -2.47861e+02 -2.47496e+02 -2.47007e+02 -2.47984e+02
3.76800e+04 4.71000e+02 -2.47397e+02 -2.46506e+02 -2.48289e+02 -2.47492e+02 -2.47004e+02 -2.47980e+02
3.77200e+04 4.71000e+02 -2.47397e+02 -2.46506e+02 -2.48289e+02 -2.47488e+02 -2.46999e+02 -2.47978e+02
3.77600e+04 4.72000e+02 -2.47369e+02 -2.46623e+02 -2.48114e+02 -2.47482e+02 -2.46993e+02 -2.47971e+02
3.78000e+04 4.72000e+02 -2.47369e+02 -2.46623e+02 -2.48114e+02 -2.47477e+02 -2.46989e+02 -2.47964e+02
3.78400e+04 4.73000e+02 -2.47702e+02 -2.47387e+02 -2.48018e+02 -2.47473e+02 -2.46985e+02 -2.47960e+02
3.78800e+04 4.73000e+02 -2.47702e+02 -2.47387e+02 -2.48018e+02 -2.47471e+02 -2.46985e+02 -2.47957e+02
3.79200e+04 4.74000e+02 -2.47271e+02 -2.46919e+02 -2.47624e+02 -2.47469e+02 -2.46984e+02 -2.47954e+02
3.79600e+04 4.74000e+02 -2.47271e+02 -2.46919e+02 -2.47624e+02 -2.47465e+02 -2.46981e+02 -2.47949e+02
3.80000e+04 4.75000e+02 -2.47572e+02 -2.46874e+02 -2.48270e+02 -2.47461e+02 -2.46978e+02 -2.47944e+02
3.80400e+04 4.75000e+02 -2.47572e+02 -2.46874e+02 -2.48270e+02 -2.47460e+02 -2.46975e+02 -2.47945e+02
3.80800e+04 4.76000e+02 -2.46836e+02 -2.46258e+02 -2.47414e+02 -2.47457e+02 -2.46972e+02 -2.47942e+02
3.81200e+04 4.76000e+02 -2.46836e+02 -2.46258e+02 -2.47414e+02 -2.47450e+02 -2.46964e+02 -2.47935e+02
3.81600e+04 4.77000e+02 -2.47321e+02 -2.46152e+02 -2.48489e+02 -2.47443e+02 -2.46956e+02 -2.47931e+02
3.82000e+04 4.77000e+02 -2.47321e+02 -2.46152e+02 -2.48489e+02 -2.47440e+02 -2.46947e+02 -2.47932e+02
3.82400e+04 4.78000e+02 -2.47292e+02 -2.46208e+02 -2.48376e+02 -2.47436e+02 -2.46939e+02 -2.47933e+02
3.82800e+04 4.78000e+02 -2.47292e+02 -2.46208e+02 -2.48376e+02 -2.47433e+02 -2.46933e+02 -2.47934e+02
3.83200e+04 4.79000e+02 -2.47183e+02 -2.46482e+02 -2.47883e+02 -2.47432e+02 -2.46927e+02 -2.47937e+02
3.83600e+04 4.79000e+02 -2.47183e+02 -2.46482e+02 -2.47883e+02 -2.47430e+02 -2.46923e+02 -2.47938e+02
3.84000e+04 4.80000e+02 -2.46894e+02 -2.46322e+02 -2.47466e+02 -2.47428e+02 -2.46918e+02 -2.47937e+02
3.84400e+04 4.80000e+02 -2.46894e+02 -2.46322e+02 -2.47466e+02 -2.47424e+02 -2.46914e+02 -2.47934e+02
3.84800e+04 4.81000e+02 -2.47172e+02 -2.46509e+02 -2.47835e+02 -2.47421e+02 -2.46911e+02 -2.47931e+02
3.85200e+04 4.81000e+02 -2.47172e+02 -2.46509e+02 -2.47835e+02 -2.47420e+02 -2.46911e+02 -2.47929e+02
3.85600e+04 4.82000e+02 -2.47161e+02 -2.46294e+02 -2.48027e+02 -2.47417e+02 -2.46910e+02 -2.47924e+02
3.86000e+04 4.82000e+02 -2.47161e+02 -2.46294e+02 -2.48027e+02 -2.47414e+02 -2.46907e+02 -2.47922e+02
3.86400e+04 4.83000e+02 -2.47197e+02 -2.46606e+02 -2.47788e+02 -2.47411e+02 -2.46904e+02 -2.47919e+02
3.86800e+04 4.83000e+02 -2.47197e+02 -2.46606e+02 -2.47788e+02 -2.47408e+02 -2.46901e+02 -2.47916e+02
3.87200e+04 4.84000e+02 -2.46989e+02 -2.46180e+02 -2.47798e+02 -2.47405e+02 -2.46893e+02 -2.47916e+02
3.87600e+04 4.84000e+02 -2.46989e+02 -2.46180e+02 -2.47798e+02 -2.47399e+02 -2.46883e+02 -2.47916e+02
3.88000e+04 4.85000e+02 -2.46952e+02 -2.46173e+02 -2.47730e+02 -2.47393e+02 -2.46872e+02 -2.47915e+02
3.88400e+04 4.85000e+02 -2.46952e+02 -2.46173e+02 -2.47730e+02 -2.47387e+02 -2.46861e+02 -2.47913e+02
3.88800e+04 4.86000e+02 -2.47021e+02 -2.46175e+02 -2.47867e+02 -2.47383e+02 -2.46857e+02 -2.47909e+02
3.89200e+04 4.86000e+02 -2.47021e+02 -2.46175e+02 -2.47867e+02 -2.47378e+02 -2.46850e+02 -2.47906e+02
3.89600e+04 4.87000e+02 -2.47124e+02 -2.46543e+02 -2.47706e+02 -2.47373e+02 -2.46841e+02 -2.47904e+02
3.90000e+04 4.87000e+02 -2.47124e+02 -2.46543e+02 -2.47706e+02 -2.47368e+02 -2.46837e+02 -2.47899e+02
3.90400e+04 4.88000e+02 -2.47175e+02 -2.46718e+02 -2.47632e+02 -2.47363e+02 -2.46835e+02 -2.47891e+02
3.90800e+04 4.88000e+02 -2.47175e+02 -2.46718e+02 -2.47632e+02 -2.47359e+02 -2.46833e+02 -2.47885e+02
3.91200e+04 4.89000e+02 -2.47157e+02 -2.46655e+02 -2.47659e+02 -2.47356e+02 -2.46831e+02 -2.47881e+02
3.91600e+04 4.89000e+02 -2.47157e+02 -2.46655e+02 -2.47659e+02 -2.47353e+02 -2.46829e+02 -2.47878e+02
3.92000e+04 4.90000e+02 -2.47185e+02 -2.46198e+02 -2.48172e+02 -2.47350e+02 -2.46824e+02 -2.47877e+02
3.92400e+04 4.90000e+02 -2.47185e+02 -2.46198e+02 -2.48172e+02 -2.47347e+02 -2.46817e+02 -2.47877e+02
3.92800e+04 4.91000e+02 -2.46989e+02 -2.46233e+02 -2.47745e+02 -2.47342e+02 -2.46811e+02 -2.47874e+02
3.93200e+04 4.91000e+02 -2.46989e+02 -2.46233e+02 -2.47745e+02 -2.47336e+02 -2.46804e+02 -2.47868e+02
3.93600e+04 4.92000e+02 -2.47352e+02 -2.46359e+02 -2.48346e+02 -2.47329e+02 -2.46794e+02 -2.47863e+02
3.94000e+04 4.92000e+02 -2.47352e+02 -2.46359e+02 -2.48346e+02 -2.47325e+02 -2.46785e+02 -2.47864e+02
3.94400e+04 4.93000e+02 -2.47050e+02 -2.46496e+02 -2.47605e+02 -2.47321e+02 -2.46779e+02 -2.47864e+02
3.94800e+04 4.93000e+02 -2.47050e+02 -2.46496e+02 -2.47605e+02 -2.47316e+02 -2.46773e+02 -2.47859e+02
3.95200e+04 4.94000e+02 -2.47290e+02 -2.46894e+02 -2.47686e+02 -2.47310e+02 -2.46769e+02 -2.47852e+02
3.95600e+04 4.94000e+02 -2.47290e+02 -2.46894e+02 -2.47686e+02 -2.47307e+02 -2.46767e+02 -2.47847e+02
3.96000e+04 4.95000e+02 -2.47093e+02 -2.46389e+02 -2.47798e+02 -2.47305e+02 -2.46766e+02 -2.47844e+02
3.96400e+04 4.95000e+02 -2.47093e+02 -2.46389e+02 -2.47798e+02 -2.47303e+02 -2.46763e+02 -2.47842e+02
3.96800e+04 4.96000e+02 -2.47097e+02 -2.46205e+02 -2.47990e+02 -2.47302e+02 -2.46762e+02 -2.47841e+02
3.97200e+04 4.96000e+02 -2.47097e+02 -2.46205e+02 -2.47990e+02 -2.47300e+02 -2.46759e+02 -2.47840e+02
3.97600e+04 4.97000e+02 -2.47019e+02 -2.46301e+02 -2.47738e+02 -2.47296e+02 -2.46754e+02 -2.47838e+02
3.98000e+04 4.97000e+02 -2.47019e+02 -2.46301e+02 -2.47738e+02 -2.47292e+02 -2.46750e+02 -2.47833e+02
3.98400e+04 4.98000e+02 -2.46792e+02 -2.46350e+02 -2.47233e+02 -2.47287e+02 -2.46744e+02 -2.47829e+02
3.98800e+04 4.98000e+02 -2.46792e+02 -2.46350e+02 -2.47233e+02 -2.47281e+02 -2.46740e+02 -2.47822e+02
3.99200e+04 4.99000e+02 -2.46889e+02 -2.46285e+02 -2.47493e+02 -2.47276e+02 -2.46738e+02 -2.47814e+02
3.99600e+04 4.99000e+02 -2.46889e+02 -2.46285e+02 -2.47493e+02 -2.47272e+02 -2.46734e+02 -2.47810e+02
4.00000e+04 5.00000e+02 -2.47158e+02 -2.46483e+02 -2.47833e+02 -2.47267e+02 -2.46728e+02 -2.47807e+02
4.00400e+04 5.00000e+02 -2.47158e+02 -2.46483e+02 -2.47833e+02 -2.47265e+02 -2.46724e+02 -2.47806e+02
4.00800e+04 5.01000e+02 -2.46999e+02 -2.46567e+02 -2.47431e+02 -2.47264e+02 -2.46723e+02 -2.47805e+02
4.01200e+04 5.01000e+02 -2.46999e+02 -2.46567e+02 -2.47431e+02 -2.47262e+02 -2.46722e+02 -2.47802e+02
4.01600e+04 5.02000e+02 -2.47309e+02 -2.46737e+02 -2.47880e+02 -2.47261e+02 -2.46721e+02 -2.47800e+02
4.02000e+04 5.02000e+02 -2.47309e+02 -2.46737e+02 -2.47880e+02 -2.47262e+02 -2.46722e+02 -2.47801e+02
4.02400e+04 5.03000e+02 -2.46932e+02 -2.46333e+02 -2.47530e+02 -2.47263e+02 -2.46725e+02 -2.47801e+02
4.02800e+04 5.03000e+02 -2.46932e+02 -2.46333e+02 -2.47530e+02 -2.47261e+02 -2.46723e+02 -2.47800e+02
4.03200e+04 5.04000e+02 -2.47127e+02 -2.46636e+02 -2.47618e+02 -2.47257e+02 -2.46719e+02 -2.47796e+02
4.03600e+04 5.04000e+02 -2.47127e+02 -2.46636e+02 -2.47618e+02 -2.47255e+02 -2.46718e+02 -2.47792e+02
4.04000e+04 5.05000e+02 -2.47079e+02 -2.46520e+02 -2.47639e+02 -2.47253e+02 -2.46717e+02 -2.47790e+02
4.04400e+04 5.05000e+02 -2.47079e+02 -2.46520e+02 -2.47639e+02 -2.47250e+02 -2.46715e+02 -2.47785e+02
4.04800e+04 5.06000e+02 -2.46922e+02 -2.46220e+02 -2.47623e+02 -2.47246e+02 -2.46715e+02 -2.47777e+02
4.05200e+04 5.06000e+02 -2.46922e+02 -2.46220e+02 -2.47623e+02 -2.47241e+02 -2.46711e+02 -2.47771e+02
4.05600e+04 5.07000e+02 -2.47190e+02 -2.46449e+02 -2.47932e+02 -2.47237e+02 -2.46706e+02 -2.47768e+02
4.06000e+04 5.07000e+02 -2.47190e+02 -2.46449e+02 -2.47932e+02 -2.47234e+02 -2.46703e+02 -2.47766e+02
4.06400e+04 5.08000e+02 -2.46738e+02 -2.46118e+02 -2.47357e+02 -2.47231e+02 -2.46701e+02 -2.47760e+02
4.06800e+04 5.08000e+02 -2.46738e+02 -2.46118e+02 -2.47357e+02 -2.47225e+02 -2.46696e+02 -2.47753e+02
4.07200e+04 5.09000e+02 -2.46678e+02 -2.46213e+02 -2.47144e+02 -2.47218e+02 -2.46691e+02 -2.47746e+02
4.07600e+04 5.09000e+02 -2.46678e+02 -2.46213e+02 -2.47144e+02 -2.47211e+02 -2.46685e+02 -2.47738e+02
4.08000e+04 5.10000e+02 -2.46969e+02 -2.45718e+02 -2.48221e+02 -2.47205e+02 -2.46678e+02 -2.47733e+02
4.08400e+04 5.10000e+02 -2.46969e+02 -2.45718e+02 -2.48221e+02 -2.47201e+02 -2.46667e+02 -2.47735e+02
4.08800e+04 5.11000e+02 -2.46895e+02 -2.46504e+02 -2.47287e+02 -2.47197e+02 -2.46659e+02 -2.47735e+02
4.09200e+04 5.11000e+02 -2.46895e+02 -2.46504e+02 -2.47287e+02 -2.47193e+02 -2.46656e+02 -2.47729e+02
4.09600e+04 5.12000e+02 -2.47090e+02 -2.45990e+02 -2.48190e+02 -2.47189e+02 -2.46654e+02 -2.47725e+02
4.10000e+04 5.12000e+02 -2.47090e+02 -2.45990e+02 -2.48190e+02 -2.47188e+02 -2.46648e+02 -2.47727e+02
4.10400e+04 5.13000e+02 -2.47085e+02 -2.46345e+02 -2.47825e+02 -2.47188e+02 -2.46645e+02 -2.47732e+02
4.10800e+04 5.13000e+02 -2.47085e+02 -2.46345e+02 -2.47825e+02 -2.47187e+02 -2.46641e+02 -2.47734e+02
4.11200e+04 5.14000e+02 -2.46910e+02 -2.46371e+02 -2.47449e+02 -2.47184e+02 -2.46635e+02 -2.47732e+02
4.11600e+04 5.14000e+02 -2.46910e+02 -2.46371e+02 -2.47449e+02 -2.47179e+02 -2.46629e+02 -2.47729e+02
4.12000e+04 5.15000e+02 -2.46975e+02 -2.46472e+02 -2.47478e+02 -2.47176e+02 -2.46628e+02 -2.47725e+02
4.12400e+04 5.15000e+02 -2.46975e+02 -2.46472e+02 -2.47478e+02 -2.47174e+02 -2.46626e+02 -2.47721e+02
4.12800e+04 5.16000e+02 -2.47105e+02 -2.46409e+02 -2.47801e+02 -2.47170e+02 -2.46622e+02 -2.47719e+02
4.13200e+04 5.16000e+02 -2.47105e+02 -2.46409e+02 -2.47801e+02 -2.47168e+02 -2.46618e+02 -2.47718e+02
4.13600e+04 5.17000e+02 -2.47125e+02 -2.46531e+02 -2.47718e+02 -2.47164e+02 -2.46613e+02 -2.47715e+02
4.14000e+04 5.17000e+02 -2.47125e+02 -2.46531e+02 -2.47718e+02 -2.47161e+02 -2.46609e+02 -2.47713e+02
4.14400e+04 5.18000e+02 -2.46471e+02 -2.46043e+02 -2.46898e+02 -2.47157e+02 -2.46606e+02 -2.47709e+02
4.14800e+04 5.18000e+02 -2.46471e+02 -2.46043e+02 -2.46898e+02 -2.47149e+02 -2.46599e+02 -2.47698e+02
4.15200e+04 5.19000e+02 -2.47064e+02 -2.46471e+02 -2.47657e+02 -2.47139e+02 -2.46593e+02 -2.47686e+02
4.15600e+04 5.19000e+02 -2.47064e+02 -2.46471e+02 -2.47657e+02 -2.47134e+02 -2.46589e+02 -2.47679e+02
4.16000e+04 5.20000e+02 -2.47062e+02 -2.46324e+02 -2.47801e+02 -2.47129e+02 -2.46583e+02 -2.47676e+02
4.16400e+04 5.20000e+02 -2.47062e+02 -2.46324e+02 -2.47801e+02 -2.47125e+02 -2.46575e+02 -2.47675e+02
4.16800e+04 5.21000e+02 -2.46862e+02 -2.46056e+02 -2.47667e+02 -2.47123e+02 -2.46570e+02 -2.47676e+02
4.17200e+04 5.21000e+02 -2.46862e+02 -2.46056e+02 -2.47667e+02 -2.47120e+02 -2.46565e+02 -2.47675e+02
4.17600e+04 5.22000e+02 -2.46726e+02 -2.46453e+02 -2.46998e+02 -2.47115e+02 -2.46560e+02 -2.47670e+02
4.18000e+04 5.22000e+02 -2.46726e+02 -2.46453e+02 -2.46998e+02 -2.47111e+02 -2.46559e+02 -2.47662e+02
4.18400e+04 5.23000e+02 -2.47072e+02 -2.46417e+02 -2.47727e+02 -2.47107e+02 -2.46555e+02 -2.47660e+02
4.18800e+04 5.23000e+02 -2.47072e+02 -2.46417e+02 -2.47727e+02 -2.47106e+02 -2.46552e+02 -2.47660e+02
4.19200e+04 5.24000e+02 -2.46813e+02 -2.46207e+02 -2.47418e+02 -2.47104e+02 -2.46548e+02 -2.47660e+02
4.19600e+04 5.24000e+02 -2.46813e+02 -2.46207e+02 -2.47418e+02 -2.47100e+02 -2.46542e+02 -2.47657e+02
4.20000e+04 5.25000e+02 -2.46797e+02 -2.45843e+02 -2.47751e+02 -2.47097e+02 -2.46538e+02 -2.47655e+02
4.20400e+04 5.25000e+02 -2.46797e+02 -2.45843e+02 -2.47751e+02 -2.47093e+02 -2.46531e+02 -2.47655e+02
4.20800e+04 5.26000e+02 -2.46902e+02 -2.46357e+02 -2.47448e+02 -2.47087e+02 -2.46521e+02 -2.47653e+02
4.21200e+04 5.26000e+02 -2.46902e+02 -2.46357e+02 -2.47448e+02 -2.47082e+02 -2.46516e+02 -2.47649e+02
4.21600e+04 5.27000e+02 -2.46892e+02 -2.46486e+02 -2.47298e+02 -2.47078e+02 -2.46514e+02 -2.47643e+02
4.22000e+04 5.27000e+02 -2.46892e+02 -2.46486e+02 -2.47298e+02 -2.47075e+02 -2.46514e+02 -2.47636e+02
4.22400e+04 5.28000e+02 -2.47183e+02 -2.46244e+02 -2.48122e+02 -2.47073e+02 -2.46514e+02 -2.47631e+02
4.22800e+04 5.28000e+02 -2.47183e+02 -2.46244e+02 -2.48122e+02 -2.47073e+02 -2.46514e+02 -2.47631e+02
4.23200e+04 5.29000e+02 -2.47101e+02 -2.46228e+02 -2.47973e+02 -2.47073e+02 -2.46514e+02 -2.47631e+02
4.23600e+04 5.29000e+02 -2.47101e+02 -2.46228e+02 -2.47973e+02 -2.47072e+02 -2.46512e+02 -2.47631e+02
4.24000e+04 5.30000e+02 -2.46789e+02 -2.46019e+02 -2.47560e+02 -2.47070e+02 -2.46508e+02 -2.47632e+02
4.24400e+04 5.30000e+02 -2.46789e+02 -2.46019e+02 -2.47560e+02 -2.47067e+02 -2.46503e+02 -2.47631e+02
4.24800e+04 5.31000e+02 -2.46894e+02 -2.46183e+02 -2.47606e+02 -2.47064e+02 -2.46501e+02 -2.47627e+02
4.25200e+04 5.31000e+02 -2.46894e+02 -2.46183e+02 -2.47606e+02 -2.47062e+02 -2.46499e+02 -2.47624e+02
4.25600e+04 5.32000e+02 -2.46440e+02 -2.46155e+02 -2.46726e+02 -2.47058e+02 -2.46494e+02 -2.47623e+02
4.26000e+04 5.32000e+02 -2.46440e+02 -2.46155e+02 -2.46726e+02 -2.47052e+02 -2.46490e+02 -2.47615e+02
4.26400e+04 5.33000e+02 -2.46492e+02 -2.46100e+02 -2.46884e+02 -2.47047e+02 -2.46487e+02 -2.47607e+02
4.26800e+04 5.33000e+02 -2.46492e+02 -2.46100e+02 -2.46884e+02 -2.47041e+02 -2.46483e+02 -2.47598e+02
4.27200e+04 5.34000e+02 -2.46864e+02 -2.46607e+02 -2.47121e+02 -2.47034e+02 -2.46479e+02 -2.47589e+02
4.27600e+04 5.34000e+02 -2.46864e+02 -2.46607e+02 -2.47121e+02 -2.47029e+02 -2.46479e+02 -2.47580e+02
4.28000e+04 5.35000e+02 -2.46392e+02 -2.45911e+02 -2.46873e+02 -2.47025e+02 -2.46476e+02 -2.47574e+02
4.28400e+04 5.35000e+02 -2.46392e+02 -2.45911e+02 -2.46873e+02 -2.47016e+02 -2.46466e+02 -2.47566e+02
4.28800e+04 5.36000e+02 -2.46912e+02 -2.46298e+02 -2.47526e+02 -2.47007e+02 -2.46456e+02 -2.47558e+02
4.29200e+04 5.36000e+02 -2.46912e+02 -2.46298e+02 -2.47526e+02 -2.47001e+02 -2.46448e+02 -2.47555e+02
4.29600e+04 5.37000e+02 -2.46807e+02 -2.45899e+02 -2.47715e+02 -2.46999e+02 -2.46441e+02 -2.47556e+02
4.30000e+04 5.37000e+02 -2.46807e+02 -2.45899e+02 -2.47715e+02 -2.46994e+02 -2.46431e+02 -2.47557e+02
4.30400e+04 5.38000e+02 -2.46632e+02 -2.46014e+02 -2.47250e+02 -2.46988e+02 -2.46422e+02 -2.47553e+02
4.30800e+04 5.38000e+02 -2.46632e+02 -2.46014e+02 -2.47250e+02 -2.46981e+02 -2.46416e+02 -2.47547e+02
4.31200e+04 5.39000e+02 -2.46901e+02 -2.46090e+02 -2.47713e+02 -2.46980e+02 -2.46415e+02 -2.47546e+02
4.31600e+04 5.39000e+02 -2.46901e+02 -2.46090e+02 -2.47713e+02 -2.46980e+02 -2.46413e+02 -2.47547e+02
4.32000e+04 5.40000e+02 -2.46614e+02 -2.46035e+02 -2.47194e+02 -2.46976e+02 -2.46411e+02 -2.47541e+02
4.32400e+04 5.40000e+02 -2.46614e+02 -2.46035e+02 -2.47194e+02 -2.46971e+02 -2.46410e+02 -2.47531e+02
4.32800e+04 5.41000e+02 -2.46973e+02 -2.46292e+02 -2.47655e+02 -2.46966e+02 -2.46408e+02 -2.47523e+02
4.33200e+04 5.41000e+02 -2.46973e+02 -2.46292e+02 -2.47655e+02 -2.46963e+02 -2.46408e+02 -2.47519e+02
4.33600e+04 5.42000e+02 -2.46705e+02 -2.45945e+02 -2.47466e+02 -2.46961e+02 -2.46404e+02 -2.47518e+02
4.34000e+04 5.42000e+02 -2.46705e+02 -2.45945e+02 -2.47466e+02 -2.46958e+02 -2.46398e+02 -2.47517e+02
4.34400e+04 5.43000e+02 -2.46602e+02 -2.45891e+02 -2.47313e+02 -2.46956e+02 -2.46395e+02 -2.47518e+02
4.34800e+04 5.43000e+02 -2.46602e+02 -2.45891e+02 -2.47313e+02 -2.46953e+02 -2.46390e+02 -2.47516e+02
4.35200e+04 5.44000e+02 -2.46697e+02 -2.45870e+02 -2.47525e+02 -2.46949e+02 -2.46384e+02 -2.47514e+02
4.35600e+04 5.44000e+02 -2.46697e+02 -2.45870e+02 -2.47525e+02 -2.46945e+02 -2.46378e+02 -2.47512e+02
4.36000e+04 5.45000e+02 -2.46723e+02 -2.46242e+02 -2.47204e+02 -2.46941e+02 -2.46375e+02 -2.47508e+02
4.36400e+04 5.45000e+02 -2.46723e+02 -2.46242e+02 -2.47204e+02 -2.46938e+02 -2.46374e+02 -2.47502e+02
4.36800e+04 5.46000e+02 -2.46792e+02 -2.45907e+02 -2.47678e+02 -2.46934e+02 -2.46370e+02 -2.47499e+02
4.37200e+04 5.46000e+02 -2.46792e+02 -2.45907e+02 -2.47678e+02 -2.46931e+02 -2.46364e+02 -2.47499e+02
4.37600e+04 5.47000e+02 -2.46652e+02 -2.45925e+02 -2.47378e+02 -2.46930e+02 -2.46362e+02 -2.47497e+02
4.38000e+04 5.47000e+02 -2.46652e+02 -2.45925e+02 -2.47378e+02 -2.46927e+02 -2.46360e+02 -2.47493e+02
4.38400e+04 5.48000e+02 -2.46657e+02 -2.46045e+02 -2.47268e+02 -2.46924e+02 -2.46359e+02 -2.47490e+02
4.38800e+04 5.48000e+02 -2.46657e+02 -2.46045e+02 -2.47268e+02 -2.46922e+02 -2.46359e+02 -2.47486e+02
4.39200e+04 5.49000e+02 -2.46732e+02 -2.46176e+02 -2.47288e+02 -2.46919e+02 -2.46358e+02 -2.47481e+02
4.39600e+04 5.49000e+02 -2.46732e+02 -2.46176e+02 -2.47288e+02 -2.46917e+02 -2.46355e+02 -2.47478e+02
4.40000e+04 5.50000e+02 -2.46472e+02 -2.45858e+02 -2.47087e+02 -2.46913e+02 -2.46346e+02 -2.47480e+02
4.40400e+04 5.50000e+02 -2.46472e+02 -2.45858e+02 -2.47087e+02 -2.46908e+02 -2.46336e+02 -2.47479e+02
4.40800e+04 5.51000e+02 -2.46730e+02 -2.45951e+02 -2.47508e+02 -2.46903e+02 -2.46330e+02 -2.47476e+02
4.41200e+04 5.51000e+02 -2.46730e+02 -2.45951e+02 -2.47508e+02 -2.46899e+02 -2.46324e+02 -2.47474e+02
4.41600e+04 5.52000e+02 -2.47038e+02 -2.46286e+02 -2.47790e+02 -2.46896e+02 -2.46319e+02 -2.47474e+02
4.42000e+04 5.52000e+02 -2.47038e+02 -2.46286e+02 -2.47790e+02 -2.46895e+02 -2.46317e+02 -2.47474e+02
4.42400e+04 5.53000e+02 -2.46578e+02 -2.45700e+02 -2.47455e+02 -2.46893e+02 -2.46316e+02 -2.47470e+02
4.42800e+04 5.53000e+02 -2.46578e+02 -2.45700e+02 -2.47455e+02 -2.46889e+02 -2.46311e+02 -2.47467e+02
4.43200e+04 5.54000e+02 -2.46797e+02 -2.45795e+02 -2.47799e+02 -2.46886e+02 -2.46307e+02 -2.47465e+02
4.43600e+04 5.54000e+02 -2.46797e+02 -2.45795e+02 -2.47799e+02 -2.46884e+02 -2.46303e+02 -2.47465e+02
4.44000e+04 5.55000e+02 -2.46795e+02 -2.45878e+02 -2.47712e+02 -2.46879e+02 -2.46297e+02 -2.47461e+02
4.44400e+04 5.55000e+02 -2.46795e+02 -2.45878e+02 -2.47712e+02 -2.46875e+02 -2.46292e+02 -2.47459e+02
4.44800e+04 5.56000e+02 -2.46832e+02 -2.46170e+02 -2.47493e+02 -2.46873e+02 -2.46288e+02 -2.47459e+02
4.45200e+04 5.56000e+02 -2.46832e+02 -2.46170e+02 -2.47493e+02 -2.46871e+02 -2.46285e+02 -2.47458e+02
4.45600e+04 5.57000e+02 -2.46947e+02 -2.45947e+02 -2.47948e+02 -2.46868e+02 -2.46279e+02 -2.47457e+02
4.46000e+04 5.57000e+02 -2.46947e+02 -2.45947e+02 -2.47948e+02 -2.46866e+02 -2.46272e+02 -2.47459e+02
4.46400e+04 5.58000e+02 -2.46668e+02 -2.45899e+02 -2.47437e+02 -2.46864e+02 -2.46268e+02 -2.47459e+02
4.46800e+04 5.58000e+02 -2.46668e+02 -2.45899e+02 -2.47437e+02 -2.46860e+02 -2.46265e+02 -2.47456e+02
4.47200e+04 5.59000e+02 -2.46863e+02 -2.45959e+02 -2.47767e+02 -2.46857e+02 -2.46264e+02 -2.47450e+02
4.47600e+04 5.59000e+02 -2.46863e+02 -2.45959e+02 -2.47767e+02 -2.46855e+02 -2.46265e+02 -2.47446e+02
4.48000e+04 5.60000e+02 -2.46664e+02 -2.45901e+02 -2.47428e+02 -2.46854e+02 -2.46265e+02 -2.47442e+02
4.48400e+04 5.60000e+02 -2.46664e+02 -2.45901e+02 -2.47428e+02 -2.46851e+02 -2.46263e+02 -2.47439e+02
4.48800e+04 5.61000e+02 -2.46824e+02 -2.46141e+02 -2.47507e+02 -2.46851e+02 -2.46261e+02 -2.47441e+02
4.49200e+04 5.61000e+02 -2.46824e+02 -2.46141e+02 -2.47507e+02 -2.46851e+02 -2.46258e+02 -2.47443e+02
4.49600e+04 5.62000e+02 -2.46674e+02 -2.45862e+02 -2.47486e+02 -2.46850e+02 -2.46256e+02 -2.47444e+02
4.50000e+04 5.62000e+02 -2.46674e+02 -2.45862e+02 -2.47486e+02 -2.46848e+02 -2.46252e+02 -2.47444e+02
4.50400e+04 5.63000e+02 -2.46553e+02 -2.46015e+02 -2.47092e+02 -2.46844e+02 -2.46247e+02 -2.47441e+02
4.50800e+04 5.63000e+02 -2.46553e+02 -2.46015e+02 -2.47092e+02 -2.46839e+02 -2.46243e+02 -2.47435e+02
4.51200e+04 5.64000e+02 -2.46897e+02 -2.46028e+02 -2.47765e+02 -2.46836e+02 -2.46240e+02 -2.47433e+02
4.51600e+04 5.64000e+02 -2.46897e+02 -2.46028e+02 -2.47765e+02 -2.46835e+02 -2.46235e+02 -2.47435e+02
4.52000e+04 5.65000e+02 -2.46974e+02 -2.46030e+02 -2.47919e+02 -2.46832e+02 -2.46229e+02 -2.47435e+02
4.52400e+04 5.65000e+02 -2.46974e+02 -2.46030e+02 -2.47919e+02 -2.46830e+02 -2.46222e+02 -2.47437e+02
4.52800e+04 5.66000e+02 -2.46718e+02 -2.46013e+02 -2.47423e+02 -2.46830e+02 -2.46220e+02 -2.47439e+02
4.53200e+04 5.66000e+02 -2.46718e+02 -2.46013e+02 -2.47423e+02 -2.46827e+02 -2.46217e+02 -2.47438e+02
4.53600e+04 5.67000e+02 -2.46485e+02 -2.46065e+02 -2.46904e+02 -2.46824e+02 -2.46212e+02 -2.47435e+02
4.54000e+04 5.67000e+02 -2.46485e+02 -2.46065e+02 -2.46904e+02 -2.46819e+02 -2.46208e+02 -2.47430e+02
4.54400e+04 5.68000e+02 -2.46680e+02 -2.46055e+02 -2.47305e+02 -2.46814e+02 -2.46203e+02 -2.47425e+02
4.54800e+04 5.68000e+02 -2.46680e+02 -2.46055e+02 -2.47305e+02 -2.46811e+02 -2.46199e+02 -2.47423e+02
4.55200e+04 5.69000e+02 -2.46647e+02 -2.45948e+02 -2.47346e+02 -2.46810e+02 -2.46198e+02 -2.47422e+02
4.55600e+04 5.69000e+02 -2.46647e+02 -2.45948e+02 -2.47346e+02 -2.46807e+02 -2.46195e+02 -2.47419e+02
4.56000e+04 5.70000e+02 -2.46563e+02 -2.46176e+02 -2.46949e+02 -2.46802e+02 -2.46191e+02 -2.47413e+02
4.56400e+04 5.70000e+02 -2.46563e+02 -2.46176e+02 -2.46949e+02 -2.46798e+02 -2.46189e+02 -2.47408e+02
4.56800e+04 5.71000e+02 -2.46513e+02 -2.45905e+02 -2.47121e+02 -2.46796e+02 -2.46188e+02 -2.47405e+02
4.57200e+04 5.71000e+02 -2.46513e+02 -2.45905e+02 -2.47121e+02 -2.46795e+02 -2.46186e+02 -2.47404e+02
4.57600e+04 5.72000e+02 -2.46769e+02 -2.46253e+02 -2.47284e+02 -2.46794e+02 -2.46184e+02 -2.47404e+02
4.58000e+04 5.72000e+02 -2.46769e+02 -2.46253e+02 -2.47284e+02 -2.46794e+02 -2.46185e+02 -2.47403e+02
4.58400e+04 5.73000e+02 -2.46952e+02 -2.46027e+02 -2.47878e+02 -2.46793e+02 -2.46189e+02 -2.47397e+02
4.58800e+04 5.73000e+02 -2.46952e+02 -2.46027e+02 -2.47878e+02 -2.46793e+02 -2.46191e+02 -2.47396e+02
4.59200e+04 5.74000e+02 -2.46714e+02 -2.45866e+02 -2.47563e+02 -2.46793e+02 -2.46186e+02 -2.47400e+02
4.59600e+04 5.74000e+02 -2.46714e+02 -2.45866e+02 -2.47563e+02 -2.46791e+02 -2.46182e+02 -2.47401e+02
4.60000e+04 5.75000e+02 -2.46448e+02 -2.45826e+02 -2.47070e+02 -2.46788e+02 -2.46179e+02 -2.47396e+02
4.60400e+04 5.75000e+02 -2.46448e+02 -2.45826e+02 -2.47070e+02 -2.46783e+02 -2.46177e+02 -2.47388e+02
4.60800e+04 5.76000e+02 -2.46394e+02 -2.45899e+02 -2.46888e+02 -2.46777e+02 -2.46173e+02 -2.47382e+02
4.61200e+04 5.76000e+02 -2.46394e+02 -2.45899e+02 -2.46888e+02 -2.46772e+02 -2.46168e+02 -2.47376e+02
4.61600e+04 5.77000e+02 -2.46747e+02 -2.46151e+02 -2.47343e+02 -2.46769e+02 -2.46164e+02 -2.47373e+02
4.62000e+04 5.77000e+02 -2.46747e+02 -2.46151e+02 -2.47343e+02 -2.46767e+02 -2.46162e+02 -2.47373e+02
4.62400e+04 5.78000e+02 -2.46614e+02 -2.45894e+02 -2.47333e+02 -2.46765e+02 -2.46159e+02 -2.47372e+02
4.62800e+04 5.78000e+02 -2.46614e+02 -2.45894e+02 -2.47333e+02 -2.46762e+02 -2.46155e+02 -2.47370e+02
4.63200e+04 5.79000e+02 -2.46445e+02 -2.46035e+02 -2.46854e+02 -2.46758e+02 -2.46150e+02 -2.47365e+02
4.63600e+04 5.79000e+02 -2.46445e+02 -2.46035e+02 -2.46854e+02 -2.46752e+02 -2.46147e+02 -2.47358e+02
4.64000e+04 5.80000e+02 -2.46784e+02 -2.46362e+02 -2.47206e+02 -2.46748e+02 -2.46143e+02 -2.47352e+02
4.64400e+04 5.80000e+02 -2.46784e+02 -2.46362e+02 -2.47206e+02 -2.46746e+02 -2.46144e+02 -2.47349e+02
4.64800e+04 5.81000e+02 -2.46355e+02 -2.45602e+02 -2.47108e+02 -2.46748e+02 -2.46145e+02 -2.47351e+02
4.65200e+04 5.81000e+02 -2.46355e+02 -2.45602e+02 -2.47108e+02 -2.46745e+02 -2.46140e+02 -2.47351e+02
4.65600e+04 5.82000e+02 -2.46602e+02 -2.45638e+02 -2.47566e+02 -2.46741e+02 -2.46133e+02 -2.47349e+02
4.66000e+04 5.82000e+02 -2.46602e+02 -2.45638e+02 -2.47566e+02 -2.46737e+02 -2.46126e+02 -2.47348e+02
4.66400e+04 5.83000e+02 -2.46652e+02 -2.46177e+02 -2.47127e+02 -2.46733e+02 -2.46121e+02 -2.47346e+02
4.66800e+04 5.83000e+02 -2.46652e+02 -2.46177e+02 -2.47127e+02 -2.46730e+02 -2.46120e+02 -2.47341e+02
4.67200e+04 5.84000e+02 -2.46492e+02 -2.45796e+02 -2.47188e+02 -2.46728e+02 -2.46120e+02 -2.47337e+02
4.67600e+04 5.84000e+02 -2.46492e+02 -2.45796e+02 -2.47188e+02 -2.46726e+02 -2.46117e+02 -2.47335e+02
4.68000e+04 5.85000e+02 -2.46869e+02 -2.46644e+02 -2.47094e+02 -2.46725e+02 -2.46113e+02 -2.47337e+02
4.68400e+04 5.85000e+02 -2.46869e+02 -2.46644e+02 -2.47094e+02 -2.46725e+02 -2.46114e+02 -2.47336e+02
4.68800e+04 5.86000e+02 -2.46529e+02 -2.45973e+02 -2.47086e+02 -2.46723e+02 -2.46115e+02 -2.47331e+02
4.69200e+04 5.86000e+02 -2.46529e+02 -2.45973e+02 -2.47086e+02 -2.46719e+02 -2.46111e+02 -2.47327e+02
4.69600e+04 5.87000e+02 -2.46668e+02 -2.46071e+02 -2.47265e+02 -2.46717e+02 -2.46109e+02 -2.47325e+02
4.70000e+04 5.87000e+02 -2.46668e+02 -2.46071e+02 -2.47265e+02 -2.46716e+02 -2.46109e+02 -2.47323e+02
4.70400e+04 5.88000e+02 -2.46731e+02 -2.45970e+02 -2.47492e+02 -2.46715e+02 -2.46110e+02 -2.47320e+02
4.70800e+04 5.88000e+02 -2.46731e+02 -2.45970e+02 -2.47492e+02 -2.46714e+02 -2.46109e+02 -2.47319e+02
4.71200e+04 5.89000e+02 -2.46508e+02 -2.45828e+02 -2.47188e+02 -2.46713e+02 -2.46106e+02 -2.47319e+02
4.71600e+04 5.89000e+02 -2.46508e+02 -2.45828e+02 -2.47188e+02 -2.46709e+02 -2.46101e+02 -2.47317e+02
4.72000e+04 5.90000e+02 -2.46336e+02 -2.45915e+02 -2.46756e+02 -2.46706e+02 -2.46096e+02 -2.47316e+02
4.72400e+04 5.90000e+02 -2.46336e+02 -2.45915e+02 -2.46756e+02 -2.46701e+02 -2.46090e+02 -2.47311e+02
4.72800e+04 5.91000e+02 -2.46417e+02 -2.45705e+02 -2.47129e+02 -2.46694e+02 -2.46086e+02 -2.47302e+02
4.73200e+04 5.91000e+02 -2.46417e+02 -2.45705e+02 -2.47129e+02 -2.46688e+02 -2.46082e+02 -2.47295e+02
4.73600e+04 5.92000e+02 -2.47007e+02 -2.46417e+02 -2.47596e+02 -2.46684e+02 -2.46078e+02 -2.47290e+02
4.74000e+04 5.92000e+02 -2.47007e+02 -2.46417e+02 -2.47596e+02 -2.46684e+02 -2.46079e+02 -2.47288e+02
4.74400e+04 5.93000e+02 -2.46715e+02 -2.46068e+02 -2.47361e+02 -2.46685e+02 -2.46081e+02 -2.47288e+02
4.74800e+04 5.93000e+02 -2.46715e+02 -2.46068e+02 -2.47361e+02 -2.46684e+02 -2.46082e+02 -2.47286e+02
4.75200e+04 5.94000e+02 -2.46482e+02 -2.45812e+02 -2.47152e+02 -2.46682e+02 -2.46081e+02 -2.47284e+02
4.75600e+04 5.94000e+02 -2.46482e+02 -2.45812e+02 -2.47152e+02 -2.46680e+02 -2.46077e+02 -2.47282e+02
4.76000e+04 5.95000e+02 -2.46374e+02 -2.45863e+02 -2.46884e+02 -2.46680e+02 -2.46075e+02 -2.47285e+02
4.76400e+04 5.95000e+02 -2.46374e+02 -2.45863e+02 -2.46884e+02 -2.46679e+02 -2.46073e+02 -2.47286e+02
4.76800e+04 5.96000e+02 -2.46376e+02 -2.45931e+02 -2.46821e+02 -2.46678e+02 -2.46071e+02 -2.47285e+02
4.77200e+04 5.96000e+02 -2.46376e+02 -2.45931e+02 -2.46821e+02 -2.46677e+02 -2.46068e+02 -2.47285e+02
4.77600e+04 5.97000e+02 -2.46550e+02 -2.45707e+02 -2.47394e+02 -2.46673e+02 -2.46061e+02 -2.47285e+02
4.78000e+04 5.97000e+02 -2.46550e+02 -2.45707e+02 -2.47394e+02 -2.46672e+02 -2.46055e+02 -2.47289e+02
4.78400e+04 5.98000e+02 -2.46519e+02 -2.45530e+02 -2.47508e+02 -2.46673e+02 -2.46053e+02 -2.47293e+02
4.78800e+04 5.98000e+02 -2.46519e+02 -2.45530e+02 -2.47508e+02 -2.46673e+02 -2.46049e+02 -2.47297e+02
4.79200e+04 5.99000e+02 -2.46739e+02 -2.46184e+02 -2.47293e+02 -2.46670e+02 -2.46043e+02 -2.47297e+02
4.79600e+04 5.99000e+02 -2.46739e+02 -2.46184e+02 -2.47293e+02 -2.46669e+02 -2.46043e+02 -2.47295e+02
4.80000e+04 6.00000e+02 -2.46444e+02 -2.45721e+02 -2.47167e+02 -2.46668e+02 -2.46044e+02 -2.47291e+02
4.80400e+04 6.00000e+02 -2.46444e+02 -2.45721e+02 -2.47167e+02 -2.46665e+02 -2.46042e+02 -2.47288e+02
4.80800e+04 6.01000e+02 -2.46395e+02 -2.45787e+02 -2.47003e+02 -2.46664e+02 -2.46039e+02 -2.47288e+02
4.81200e+04 6.01000e+02 -2.46395e+02 -2.45787e+02 -2.47003e+02 -2.46661e+02 -2.46037e+02 -2.47286e+02
4.81600e+04 6.02000e+02 -2.46463e+02 -2.45515e+02 -2.47410e+02 -2.46657e+02 -2.46033e+02 -2.47281e+02
4.82000e+04 6.02000e+02 -2.46463e+02 -2.45515e+02 -2.47410e+02 -2.46654e+02 -2.46029e+02 -2.47279e+02
4.82400e+04 6.03000e+02 -2.46334e+02 -2.45626e+02 -2.47042e+02 -2.46653e+02 -2.46025e+02 -2.47280e+02
4.82800e+04 6.03000e+02 -2.46334e+02 -2.45626e+02 -2.47042e+02 -2.46650e+02 -2.46021e+02 -2.47279e+02
4.83200e+04 6.04000e+02 -2.47083e+02 -2.45717e+02 -2.48449e+02 -2.46646e+02 -2.46015e+02 -2.47277e+02
4.83600e+04 6.04000e+02 -2.47083e+02 -2.45717e+02 -2.48449e+02 -2.46648e+02 -2.46012e+02 -2.47283e+02
4.84000e+04 6.05000e+02 -2.46713e+02 -2.45954e+02 -2.47471e+02 -2.46650e+02 -2.46012e+02 -2.47289e+02
4.84400e+04 6.05000e+02 -2.46713e+02 -2.45954e+02 -2.47471e+02 -2.46650e+02 -2.46012e+02 -2.47288e+02
4.84800e+04 6.06000e+02 -2.46438e+02 -2.45917e+02 -2.46958e+02 -2.46651e+02 -2.46013e+02 -2.47288e+02
4.85200e+04 6.06000e+02 -2.46438e+02 -2.45917e+02 -2.46958e+02 -2.46649e+02 -2.46014e+02 -2.47284e+02
4.85600e+04 6.07000e+02 -2.46561e+02 -2.45788e+02 -2.47334e+02 -2.46647e+02 -2.46014e+02 -2.47281e+02
4.86000e+04 6.07000e+02 -2.46561e+02 -2.45788e+02 -2.47334e+02 -2.46646e+02 -2.46013e+02 -2.47280e+02
4.86400e+04 6.08000e+02 -2.46471e+02 -2.45775e+02 -2.47166e+02 -2.46644e+02 -2.46008e+02 -2.47281e+02
4.86800e+04 6.08000e+02 -2.46471e+02 -2.45775e+02 -2.47166e+02 -2.46643e+02 -2.46005e+02 -2.47280e+02
4.87200e+04 6.09000e+02 -2.46373e+02 -2.45571e+02 -2.47175e+02 -2.46639e+02 -2.46004e+02 -2.47275e+02
4.87600e+04 6.09000e+02 -2.46373e+02 -2.45571e+02 -2.47175e+02 -2.46637e+02 -2.46001e+02 -2.47272e+02
4.88000e+04 6.10000e+02 -2.46286e+02 -2.45652e+02 -2.46920e+02 -2.46634e+02 -2.45998e+02 -2.47271e+02
4.88400e+04 6.10000e+02 -2.46286e+02 -2.45652e+02 -2.46920e+02 -2.46631e+02 -2.45994e+02 -2.47268e+02
4.88800e+04 6.11000e+02 -2.46290e+02 -2.45537e+02 -2.47043e+02 -2.46628e+02 -2.45991e+02 -2.47266e+02
4.89200e+04 6.11000e+02 -2.46290e+02 -2.45537e+02 -2.47043e+02 -2.46625e+02 -2.45986e+02 -2.47264e+02
4.89600e+04 6.12000e+02 -2.46910e+02 -2.45856e+02 -2.47965e+02 -2.46623e+02 -2.45982e+02 -2.47264e+02
4.90000e+04 6.12000e+02 -2.46910e+02 -2.45856e+02 -2.47965e+02 -2.46625e+02 -2.45979e+02 -2.47270e+02
4.90400e+04 6.13000e+02 -2.46780e+02 -2.45901e+02 -2.47658e+02 -2.46628e+02 -2.45980e+02 -2.47276e+02
4.90800e+04 6.13000e+02 -2.46780e+02 -2.45901e+02 -2.47658e+02 -2.46630e+02 -2.45981e+02 -2.47279e+02
4.91200e+04 6.14000e+02 -2.46092e+02 -2.45555e+02 -2.46630e+02 -2.46629e+02 -2.45981e+02 -2.47277e+02
4.91600e+04 6.14000e+02 -2.46092e+02 -2.45555e+02 -2.46630e+02 -2.46623e+02 -2.45976e+02 -2.47270e+02
4.92000e+04 6.15000e+02 -2.46558e+02 -2.45932e+02 -2.47183e+02 -2.46617e+02 -2.45971e+02 -2.47263e+02
4.92400e+04 6.15000e+02 -2.46558e+02 -2.45932e+02 -2.47183e+02 -2.46614e+02 -2.45969e+02 -2.47258e+02
4.92800e+04 6.16000e+02 -2.46551e+02 -2.45874e+02 -2.47228e+02 -2.46614e+02 -2.45972e+02 -2.47256e+02
4.93200e+04 6.16000e+02 -2.46551e+02 -2.45874e+02 -2.47228e+02 -2.46613e+02 -2.45974e+02 -2.47252e+02
4.93600e+04 6.17000e+02 -2.46312e+02 -2.45553e+02 -2.47070e+02 -2.46611e+02 -2.45974e+02 -2.47247e+02
4.94000e+04 6.17000e+02 -2.46312e+02 -2.45553e+02 -2.47070e+02 -2.46607e+02 -2.45972e+02 -2.47241e+02
4.94400e+04 6.18000e+02 -2.46298e+02 -2.45544e+02 -2.47052e+02 -2.46603e+02 -2.45969e+02 -2.47236e+02
4.94800e+04 6.18000e+02 -2.46298e+02 -2.45544e+02 -2.47052e+02 -2.46599e+02 -2.45965e+02 -2.47232e+02
4.95200e+04 6.19000e+02 -2.46179e+02 -2.45732e+02 -2.46626e+02 -2.46594e+02 -2.45959e+02 -2.47229e+02
4.95600e+04 6.19000e+02 -2.46179e+02 -2.45732e+02 -2.46626e+02 -2.46589e+02 -2.45955e+02 -2.47223e+02
4.96000e+04 6.20000e+02 -2.46547e+02 -2.45984e+02 -2.47110e+02 -2.46583e+02 -2.45954e+02 -2.47213e+02
4.96400e+04 6.20000e+02 -2.46547e+02 -2.45984e+02 -2.47110e+02 -2.46581e+02 -2.45955e+02 -2.47207e+02
4.96800e+04 6.21000e+02 -2.46218e+02 -2.45643e+02 -2.46793e+02 -2.46579e+02 -2.45956e+02 -2.47203e+02
4.97200e+04 6.21000e+02 -2.46218e+02 -2.45643e+02 -2.46793e+02 -2.46575e+02 -2.45952e+02 -2.47198e+02
4.97600e+04 6.22000e+02 -2.46645e+02 -2.45789e+02 -2.47502e+02 -2.46571e+02 -2.45945e+02 -2.47196e+02
4.98000e+04 6.22000e+02 -2.46645e+02 -2.45789e+02 -2.47502e+02 -2.46570e+02 -2.45940e+02 -2.47199e+02
4.98400e+04 6.23000e+02 -2.46534e+02 -2.45451e+02 -2.47617e+02 -2.46569e+02 -2.45938e+02 -2.47201e+02
4.98800e+04 6.23000e+02 -2.46534e+02 -2.45451e+02 -2.47617e+02 -2.46568e+02 -2.45933e+02 -2.47202e+02
4.99200e+04 6.24000e+02 -2.46367e+02 -2.45644e+02 -2.47090e+02 -2.46565e+02 -2.45929e+02 -2.47202e+02
4.99600e+04 6.24000e+02 -2.46367e+02 -2.45644e+02 -2.47090e+02 -2.46562e+02 -2.45925e+02 -2.47198e+02
5.00000e+04 6.25000e+02 -2.46356e+02 -2.45651e+02 -2.47062e+02 -2.46559e+02 -2.45924e+02 -2.47195e+02
5.00400e+04 6.25000e+02 -2.46356e+02 -2.45651e+02 -2.47062e+02 -2.46557e+02 -2.45922e+02 -2.47192e+02
5.00800e+04 6.26000e+02 -2.46352e+02 -2.45526e+02 -2.47177e+02 -2.46555e+02 -2.45919e+02 -2.47192e+02
5.01200e+04 6.26000e+02 -2.46352e+02 -2.45526e+02 -2.47177e+02 -2.46553e+02 -2.45914e+02 -2.47192e+02
5.01600e+04 6.27000e+02 -2.46475e+02 -2.45517e+02 -2.47433e+02 -2.46549e+02 -2.45910e+02 -2.47188e+02
5.02000e+04 6.27000e+02 -2.46475e+02 -2.45517e+02 -2.47433e+02 -2.46545e+02 -2.45906e+02 -2.47185e+02
5.02400e+04 6.28000e+02 -2.46367e+02 -2.45659e+02 -2.47075e+02 -2.46541e+02 -2.45902e+02 -2.47180e+02
5.02800e+04 6.28000e+02 -2.46367e+02 -2.45659e+02 -2.47075e+02 -2.46537e+02 -2.45900e+02 -2.47174e+02
5.03200e+04 6.29000e+02 -2.46183e+02 -2.45408e+02 -2.46958e+02 -2.46534e+02 -2.45896e+02 -2.47171e+02
5.03600e+04 6.29000e+02 -2.46183e+02 -2.45408e+02 -2.46958e+02 -2.46530e+02 -2.45891e+02 -2.47168e+02
5.04000e+04 6.30000e+02 -2.46339e+02 -2.45697e+02 -2.46981e+02 -2.46528e+02 -2.45887e+02 -2.47169e+02
5.04400e+04 6.30000e+02 -2.46339e+02 -2.45697e+02 -2.46981e+02 -2.46526e+02 -2.45884e+02 -2.47169e+02
5.04800e+04 6.31000e+02 -2.46584e+02 -2.45812e+02 -2.47356e+02 -2.46524e+02 -2.45881e+02 -2.47167e+02
5.05200e+04 6.31000e+02 -2.46584e+02 -2.45812e+02 -2.47356e+02 -2.46523e+02 -2.45879e+02 -2.47167e+02
5.05600e+04 6.32000e+02 -2.46323e+02 -2.45758e+02 -2.46889e+02 -2.46522e+02 -2.45878e+02 -2.47166e+02
5.06000e+04 6.32000e+02 -2.46323e+02 -2.45758e+02 -2.46889e+02 -2.46520e+02 -2.45877e+02 -2.47163e+02
5.06400e+04 6.33000e+02 -2.46501e+02 -2.45745e+02 -2.47257e+02 -2.46518e+02 -2.45874e+02 -2.47163e+02
5.06800e+04 6.33000e+02 -2.46501e+02 -2.45745e+02 -2.47257e+02 -2.46518e+02 -2.45870e+02 -2.47165e+02
5.07200e+04 6.34000e+02 -2.46077e+02 -2.45444e+02 -2.46709e+02 -2.46517e+02 -2.45868e+02 -2.47165e+02
5.07600e+04 6.34000e+02 -2.46077e+02 -2.45444e+02 -2.46709e+02 -2.46513e+02 -2.45864e+02 -2.47162e+02
5.08000e+04 6.35000e+02 -2.46564e+02 -2.46120e+02 -2.47008e+02 -2.46508e+02 -2.45859e+02 -2.47158e+02
5.08400e+04 6.35000e+02 -2.46564e+02 -2.46120e+02 -2.47008e+02 -2.46506e+02 -2.45858e+02 -2.47155e+02
5.08800e+04 6.36000e+02 -2.46466e+02 -2.45578e+02 -2.47355e+02 -2.46503e+02 -2.45858e+02 -2.47149e+02
5.09200e+04 6.36000e+02 -2.46466e+02 -2.45578e+02 -2.47355e+02 -2.46500e+02 -2.45854e+02 -2.47145e+02
5.09600e+04 6.37000e+02 -2.46155e+02 -2.45771e+02 -2.46539e+02 -2.46497e+02 -2.45852e+02 -2.47141e+02
5.10000e+04 6.37000e+02 -2.46155e+02 -2.45771e+02 -2.46539e+02 -2.46493e+02 -2.45852e+02 -2.47134e+02
5.10400e+04 6.38000e+02 -2.46294e+02 -2.45553e+02 -2.47035e+02 -2.46491e+02 -2.45851e+02 -2.47131e+02
5.10800e+04 6.38000e+02 -2.46294e+02 -2.45553e+02 -2.47035e+02 -2.46490e+02 -2.45848e+02 -2.47132e+02
5.11200e+04 6.39000e+02 -2.46354e+02 -2.45863e+02 -2.46845e+02 -2.46489e+02 -2.45846e+02 -2.47133e+02
5.11600e+04 6.39000e+02 -2.46354e+02 -2.45863e+02 -2.46845e+02 -2.46488e+02 -2.45845e+02 -2.47132e+02
5.12000e+04 6.40000e+02 -2.46516e+02 -2.45957e+02 -2.47075e+02 -2.46486e+02 -2.45843e+02 -2.47129e+02
5.12400e+04 6.40000e+02 -2.46516e+02 -2.45957e+02 -2.47075e+02 -2.46484e+02 -2.45841e+02 -2.47126e+02
5.12800e+04 6.41000e+02 -2.46284e+02 -2.45435e+02 -2.47133e+02 -2.46482e+02 -2.45840e+02 -2.47124e+02
5.13200e+04 6.41000e+02 -2.46284e+02 -2.45435e+02 -2.47133e+02 -2.46480e+02 -2.45837e+02 -2.47124e+02
5.13600e+04 6.42000e+02 -2.46577e+02 -2.45796e+02 -2.47359e+02 -2.46480e+02 -2.45833e+02 -2.47126e+02
5.14000e+04 6.42000e+02 -2.46577e+02 -2.45796e+02 -2.47359e+02 -2.46480e+02 -2.45831e+02 -2.47129e+02
5.14400e+04 6.43000e+02 -2.46429e+02 -2.45365e+02 -2.47494e+02 -2.46478e+02 -2.45825e+02 -2.47131e+02
5.14800e+04 6.43000e+02 -2.46429e+02 -2.45365e+02 -2.47494e+02 -2.46476e+02 -2.45819e+02 -2.47133e+02
5.15200e+04 6.44000e+02 -2.46486e+02 -2.45987e+02 -2.46984e+02 -2.46477e+02 -2.45818e+02 -2.47135e+02
5.15600e+04 6.44000e+02 -2.46486e+02 -2.45987e+02 -2.46984e+02 -2.46477e+02 -2.45821e+02 -2.47133e+02
5.16000e+04 6.45000e+02 -2.46784e+02 -2.46100e+02 -2.47468e+02 -2.46477e+02 -2.45824e+02 -2.47129e+02
5.16400e+04 6.45000e+02 -2.46784e+02 -2.46100e+02 -2.47468e+02 -2.46478e+02 -2.45827e+02 -2.47130e+02
5.16800e+04 6.46000e+02 -2.46659e+02 -2.45762e+02 -2.47557e+02 -2.46479e+02 -2.45826e+02 -2.47133e+02
5.17200e+04 6.46000e+02 -2.46659e+02 -2.45762e+02 -2.47557e+02 -2.46479e+02 -2.45824e+02 -2.47135e+02
5.17600e+04 6.47000e+02 -2.46142e+02 -2.45512e+02 -2.46771e+02 -2.46480e+02 -2.45824e+02 -2.47136e+02
5.18000e+04 6.47000e+02 -2.46142e+02 -2.45512e+02 -2.46771e+02 -2.46476e+02 -2.45820e+02 -2.47133e+02
5.18400e+04 6.48000e+02 -2.46399e+02 -2.45809e+02 -2.46989e+02 -2.46471e+02 -2.45810e+02 -2.47132e+02
5.18800e+04 6.48000e+02 -2.46399e+02 -2.45809e+02 -2.46989e+02 -2.46468e+02 -2.45804e+02 -2.47131e+02
5.19200e+04 6.49000e+02 -2.46201e+02 -2.45656e+02 -2.46745e+02 -2.46466e+02 -2.45803e+02 -2.47130e+02
5.19600e+04 6.49000e+02 -2.46201e+02 -2.45656e+02 -2.46745e+02 -2.46464e+02 -2.45800e+02 -2.47127e+02
5.20000e+04 6.50000e+02 -2.46485e+02 -2.45788e+02 -2.47182e+02 -2.46460e+02 -2.45797e+02 -2.47124e+02
5.20400e+04 6.50000e+02 -2.46485e+02 -2.45788e+02 -2.47182e+02 -2.46459e+02 -2.45795e+02 -2.47123e+02
5.20800e+04 6.51000e+02 -2.46724e+02 -2.45871e+02 -2.47578e+02 -2.46457e+02 -2.45794e+02 -2.47121e+02
5.21200e+04 6.51000e+02 -2.46724e+02 -2.45871e+02 -2.47578e+02 -2.46458e+02 -2.45794e+02 -2.47122e+02
5.21600e+04 6.52000e+02 -2.46310e+02 -2.45794e+02 -2.46826e+02 -2.46459e+02 -2.45794e+02 -2.47124e+02
5.22000e+04 6.52000e+02 -2.46310e+02 -2.45794e+02 -2.46826e+02 -2.46457e+02 -2.45793e+02 -2.47121e+02
5.22400e+04 6.53000e+02 -2.46430e+02 -2.45692e+02 -2.47169e+02 -2.46457e+02 -2.45792e+02 -2.47123e+02
5.22800e+04 6.53000e+02 -2.46430e+02 -2.45692e+02 -2.47169e+02 -2.46458e+02 -2.45791e+02 -2.47125e+02
5.23200e+04 6.54000e+02 -2.46222e+02 -2.45820e+02 -2.46624e+02 -2.46458e+02 -2.45792e+02 -2.47123e+02
5.23600e+04 6.54000e+02 -2.46222e+02 -2.45820e+02 -2.46624e+02 -2.46455e+02 -2.45792e+02 -2.47118e+02
5.24000e+04 6.55000e+02 -2.46861e+02 -2.45993e+02 -2.47729e+02 -2.46450e+02 -2.45788e+02 -2.47111e+02
5.24400e+04 6.55000e+02 -2.46861e+02 -2.45993e+02 -2.47729e+02 -2.46449e+02 -2.45788e+02 -2.47111e+02
5.24800e+04 6.56000e+02 -2.46711e+02 -2.45715e+02 -2.47707e+02 -2.46450e+02 -2.45788e+02 -2.47112e+02
5.25200e+04 6.56000e+02 -2.46711e+02 -2.45715e+02 -2.47707e+02 -2.46450e+02 -2.45786e+02 -2.47115e+02
5.25600e+04 6.57000e+02 -2.46191e+02 -2.45382e+02 -2.46999e+02 -2.46451e+02 -2.45785e+02 -2.47118e+02
5.26000e+04 6.57000e+02 -2.46191e+02 -2.45382e+02 -2.46999e+02 -2.46449e+02 -2.45782e+02 -2.47117e+02
5.26400e+04 6.58000e+02 -2.46167e+02 -2.45397e+02 -2.46937e+02 -2.46448e+02 -2.45778e+02 -2.47118e+02
5.26800e+04 6.58000e+02 -2.46167e+02 -2.45397e+02 -2.46937e+02 -2.46446e+02 -2.45773e+02 -2.47119e+02
5.27200e+04 6.59000e+02 -2.46191e+02 -2.45584e+02 -2.46798e+02 -2.46445e+02 -2.45769e+02 -2.47120e+02
5.27600e+04 6.59000e+02 -2.46191e+02 -2.45584e+02 -2.46798e+02 -2.46443e+02 -2.45767e+02 -2.47119e+02
5.28000e+04 6.60000e+02 -2.46136e+02 -2.45580e+02 -2.46692e+02 -2.46440e+02 -2.45765e+02 -2.47114e+02
5.28400e+04 6.60000e+02 -2.46136e+02 -2.45580e+02 -2.46692e+02 -2.46437e+02 -2.45764e+02 -2.47109e+02
5.28800e+04 6.61000e+02 -2.46271e+02 -2.45552e+02 -2.46990e+02 -2.46434e+02 -2.45765e+02 -2.47103e+02
5.29200e+04 6.61000e+02 -2.46271e+02 -2.45552e+02 -2.46990e+02 -2.46431e+02 -2.45765e+02 -2.47098e+02
5.29600e+04 6.62000e+02 -2.46435e+02 -2.45550e+02 -2.47320e+02 -2.46428e+02 -2.45761e+02 -2.47095e+02
5.30000e+04 6.62000e+02 -2.46435e+02 -2.45550e+02 -2.47320e+02 -2.46426e+02 -2.45757e+02 -2.47095e+02
5.30400e+04 6.63000e+02 -2.46285e+02 -2.45667e+02 -2.46903e+02 -2.46425e+02 -2.45757e+02 -2.47094e+02
5.30800e+04 6.63000e+02 -2.46285e+02 -2.45667e+02 -2.46903e+02 -2.46424e+02 -2.45757e+02 -2.47092e+02
5.31200e+04 6.64000e+02 -2.46906e+02 -2.45620e+02 -2.48191e+02 -2.46425e+02 -2.45756e+02 -2.47093e+02
5.31600e+04 6.64000e+02 -2.46906e+02 -2.45620e+02 -2.48191e+02 -2.46429e+02 -2.45756e+02 -2.47101e+02
5.32000e+04 6.65000e+02 -2.45985e+02 -2.45389e+02 -2.46580e+02 -2.46431e+02 -2.45758e+02 -2.47103e+02
5.32400e+04 6.65000e+02 -2.45985e+02 -2.45389e+02 -2.46580e+02 -2.46427e+02 -2.45757e+02 -2.47097e+02
5.32800e+04 6.66000e+02 -2.46402e+02 -2.45914e+02 -2.46891e+02 -2.46425e+02 -2.45756e+02 -2.47094e+02
5.33200e+04 6.66000e+02 -2.46402e+02 -2.45914e+02 -2.46891e+02 -2.46424e+02 -2.45759e+02 -2.47089e+02
5.33600e+04 6.67000e+02 -2.46647e+02 -2.45437e+02 -2.47858e+02 -2.46419e+02 -2.45760e+02 -2.47078e+02
5.34000e+04 6.67000e+02 -2.46647e+02 -2.45437e+02 -2.47858e+02 -2.46416e+02 -2.45760e+02 -2.47073e+02
5.34400e+04 6.68000e+02 -2.46397e+02 -2.45701e+02 -2.47094e+02 -2.46415e+02 -2.45757e+02 -2.47073e+02
5.34800e+04 6.68000e+02 -2.46397e+02 -2.45701e+02 -2.47094e+02 -2.46413e+02 -2.45755e+02 -2.47071e+02
5.35200e+04 6.69000e+02 -2.46436e+02 -2.45591e+02 -2.47281e+02 -2.46413e+02 -2.45753e+02 -2.47073e+02
5.35600e+04 6.69000e+02 -2.46436e+02 -2.45591e+02 -2.47281e+02 -2.46413e+02 -2.45751e+02 -2.47075e+02
5.36000e+04 6.70000e+02 -2.46366e+02 -2.45320e+02 -2.47411e+02 -2.46412e+02 -2.45748e+02 -2.47075e+02
5.36400e+04 6.70000e+02 -2.46366e+02 -2.45320e+02 -2.47411e+02 -2.46410e+02 -2.45744e+02 -2.47076e+02
5.36800e+04 6.71000e+02 -2.46399e+02 -2.45472e+02 -2.47326e+02 -2.46410e+02 -2.45741e+02 -2.47078e+02
5.37200e+04 6.71000e+02 -2.46399e+02 -2.45472e+02 -2.47326e+02 -2.46409e+02 -2.45738e+02 -2.47080e+02
5.37600e+04 6.72000e+02 -2.46444e+02 -2.45668e+02 -2.47219e+02 -2.46410e+02 -2.45738e+02 -2.47081e+02
5.38000e+04 6.72000e+02 -2.46444e+02 -2.45668e+02 -2.47219e+02 -2.46410e+02 -2.45738e+02 -2.47082e+02
5.38400e+04 6.73000e+02 -2.46320e+02 -2.45505e+02 -2.47136e+02 -2.46411e+02 -2.45738e+02 -2.47085e+02
5.38800e+04 6.73000e+02 -2.46320e+02 -2.45505e+02 -2.47136e+02 -2.46411e+02 -2.45737e+02 -2.47086e+02
5.39200e+04 6.74000e+02 -2.46465e+02 -2.46002e+02 -2.46929e+02 -2.46412e+02 -2.45738e+02 -2.47086e+02
5.39600e+04 6.74000e+02 -2.46465e+02 -2.46002e+02 -2.46929e+02 -2.46412e+02 -2.45741e+02 -2.47083e+02
5.40000e+04 6.75000e+02 -2.46114e+02 -2.45485e+02 -2.46743e+02 -2.46408e+02 -2.45741e+02 -2.47075e+02
5.40400e+04 6.75000e+02 -2.46114e+02 -2.45485e+02 -2.46743e+02 -2.46402e+02 -2.45737e+02 -2.47067e+02
5.40800e+04 6.76000e+02 -2.46373e+02 -2.45773e+02 -2.46973e+02 -2.46397e+02 -2.45734e+02 -2.47060e+02
5.41200e+04 6.76000e+02 -2.46373e+02 -2.45773e+02 -2.46973e+02 -2.46395e+02 -2.45732e+02 -2.47058e+02
5.41600e+04 6.77000e+02 -2.46515e+02 -2.45952e+02 -2.47078e+02 -2.46398e+02 -2.45736e+02 -2.47059e+02
5.42000e+04 6.77000e+02 -2.46515e+02 -2.45952e+02 -2.47078e+02 -2.46400e+02 -2.45741e+02 -2.47059e+02
5.42400e+04 6.78000e+02 -2.46281e+02 -2.45775e+02 -2.46787e+02 -2.46399e+02 -2.45742e+02 -2.47056e+02
5.42800e+04 6.78000e+02 -2.46281e+02 -2.45775e+02 -2.46787e+02 -2.46397e+02 -2.45742e+02 -2.47052e+02
5.43200e+04 6.79000e+02 -2.46612e+02 -2.45651e+02 -2.47573e+02 -2.46395e+02 -2.45741e+02 -2.47050e+02
5.43600e+04 6.79000e+02 -2.46612e+02 -2.45651e+02 -2.47573e+02 -2.46396e+02 -2.45741e+02 -2.47052e+02
5.44000e+04 6.80000e+02 -2.46092e+02 -2.45545e+02 -2.46640e+02 -2.46398e+02 -2.45743e+02 -2.47053e+02
5.44400e+04 6.80000e+02 -2.46092e+02 -2.45545e+02 -2.46640e+02 -2.46396e+02 -2.45743e+02 -2.47049e+02
5.44800e+04 6.81000e+02 -2.46222e+02 -2.45557e+02 -2.46887e+02 -2.46395e+02 -2.45743e+02 -2.47046e+02
5.45200e+04 6.81000e+02 -2.46222e+02 -2.45557e+02 -2.46887e+02 -2.46395e+02 -2.45743e+02 -2.47046e+02
5.45600e+04 6.82000e+02 -2.46298e+02 -2.45498e+02 -2.47099e+02 -2.46395e+02 -2.45742e+02 -2.47047e+02
5.46000e+04 6.82000e+02 -2.46298e+02 -2.45498e+02 -2.47099e+02 -2.46395e+02 -2.45740e+02 -2.47050e+02
5.46400e+04 6.83000e+02 -2.46644e+02 -2.46136e+02 -2.47152e+02 -2.46394e+02 -2.45737e+02 -2.47051e+02
5.46800e+04 6.83000e+02 -2.46644e+02 -2.46136e+02 -2.47152e+02 -2.46395e+02 -2.45739e+02 -2.47051e+02
5.47200e+04 6.84000e+02 -2.46211e+02 -2.45969e+02 -2.46452e+02 -2.46398e+02 -2.45744e+02 -2.47052e+02
5.47600e+04 6.84000e+02 -2.46211e+02 -2.45969e+02 -2.46452e+02 -2.46397e+02 -2.45747e+02 -2.47047e+02
5.48000e+04 6.85000e+02 -2.46527e+02 -2.45941e+02 -2.47114e+02 -2.46394e+02 -2.45749e+02 -2.47039e+02
5.48400e+04 6.85000e+02 -2.46527e+02 -2.45941e+02 -2.47114e+02 -2.46393e+02 -2.45751e+02 -2.47036e+02
5.48800e+04 6.86000e+02 -2.46843e+02 -2.46337e+02 -2.47350e+02 -2.46394e+02 -2.45755e+02 -2.47032e+02
5.49200e+04 6.86000e+02 -2.46843e+02 -2.46337e+02 -2.47350e+02 -2.46397e+02 -2.45766e+02 -2.47027e+02
5.49600e+04 6.87000e+02 -2.46328e+02 -2.45640e+02 -2.47017e+02 -2.46399e+02 -2.45773e+02 -2.47026e+02
5.50000e+04 6.87000e+02 -2.46328e+02 -2.45640e+02 -2.47017e+02 -2.46399e+02 -2.45773e+02 -2.47025e+02
5.50400e+04 6.88000e+02 -2.46284e+02 -2.45701e+02 -2.46868e+02 -2.46399e+02 -2.45773e+02 -2.47025e+02
5.50800e+04 6.88000e+02 -2.46284e+02 -2.45701e+02 -2.46868e+02 -2.46398e+02 -2.45775e+02 -2.47022e+02
5.51200e+04 6.89000e+02 -2.46430e+02 -2.45621e+02 -2.47239e+02 -2.46398e+02 -2.45777e+02 -2.47019e+02
5.51600e+04 6.89000e+02 -2.46430e+02 -2.45621e+02 -2.47239e+02 -2.46398e+02 -2.45778e+02 -2.47019e+02
5.52000e+04 6.90000e+02 -2.45942e+02 -2.45421e+02 -2.46463e+02 -2.46397e+02 -2.45779e+02 -2.47015e+02
5.52400e+04 6.90000e+02 -2.45942e+02 -2.45421e+02 -2.46463e+02 -2.46393e+02 -2.45777e+02 -2.47009e+02
5.52800e+04 6.91000e+02 -2.46405e+02 -2.45736e+02 -2.47074e+02 -2.46391e+02 -2.45776e+02 -2.47005e+02
5.53200e+04 6.91000e+02 -2.46405e+02 -2.45736e+02 -2.47074e+02 -2.46391e+02 -2.45778e+02 -2.47005e+02
5.53600e+04 6.92000e+02 -2.46405e+02 -2.45857e+02 -2.46954e+02 -2.46393e+02 -2.45781e+02 -2.47005e+02
5.54000e+04 6.92000e+02 -2.46405e+02 -2.45857e+02 -2.46954e+02 -2.46395e+02 -2.45784e+02 -2.47005e+02
5.54400e+04 6.93000e+02 -2.46288e+02 -2.45582e+02 -2.46994e+02 -2.46395e+02 -2.45786e+02 -2.47004e+02
5.54800e+04 6.93000e+02 -2.46288e+02 -2.45582e+02 -2.46994e+02 -2.46394e+02 -2.45785e+02 -2.47003e+02
5.55200e+04 6.94000e+02 -2.46129e+02 -2.45409e+02 -2.46849e+02 -2.46391e+02 -2.45782e+02 -2.47000e+02
5.55600e+04 6.94000e+02 -2.46129e+02 -2.45409e+02 -2.46849e+02 -2.46388e+02 -2.45779e+02 -2.46997e+02
5.56000e+04 6.95000e+02 -2.46212e+02 -2.45361e+02 -2.47063e+02 -2.46387e+02 -2.45777e+02 -2.46997e+02
5.56400e+04 6.95000e+02 -2.46212e+02 -2.45361e+02 -2.47063e+02 -2.46386e+02 -2.45774e+02 -2.46997e+02
5.56800e+04 6.96000e+02 -2.46147e+02 -2.45600e+02 -2.46695e+02 -2.46383e+02 -2.45772e+02 -2.46994e+02
5.57200e+04 6.96000e+02 -2.46147e+02 -2.45600e+02 -2.46695e+02 -2.46381e+02 -2.45771e+02 -2.46991e+02
5.57600e+04 6.97000e+02 -2.46247e+02 -2.45684e+02 -2.46811e+02 -2.46382e+02 -2.45772e+02 -2.46991e+02
5.58000e+04 6.97000e+02 -2.46247e+02 -2.45684e+02 -2.46811e+02 -2.46382e+02 -2.45774e+02 -2.46991e+02
5.58400e+04 6.98000e+02 -2.46292e+02 -2.45867e+02 -2.46716e+02 -2.46380e+02 -2.45771e+02 -2.46988e+02
5.58800e+04 6.98000e+02 -2.46292e+02 -2.45867e+02 -2.46716e+02 -2.46378e+02 -2.45771e+02 -2.46984e+02
5.59200e+04 6.99000e+02 -2.46504e+02 -2.45903e+02 -2.47104e+02 -2.46377e+02 -2.45774e+02 -2.46979e+02
5.59600e+04 6.99000e+02 -2.46504e+02 -2.45903e+02 -2.47104e+02 -2.46378e+02 -2.45778e+02 -2.46978e+02
5.60000e+04 7.00000e+02 -2.46697e+02 -2.45416e+02 -2.47978e+02 -2.46381e+02 -2.45780e+02 -2.46982e+02
5.60400e+04 7.00000e+02 -2.46697e+02 -2.45416e+02 -2.47978e+02 -2.46385e+02 -2.45780e+02 -2.46990e+02
5.60800e+04 7.01000e+02 -2.46421e+02 -2.45621e+02 -2.47221e+02 -2.46388e+02 -2.45782e+02 -2.46993e+02
5.61200e+04 7.01000e+02 -2.46421e+02 -2.45621e+02 -2.47221e+02 -2.46388e+02 -2.45783e+02 -2.46993e+02
5.61600e+04 7.02000e+02 -2.45913e+02 -2.45196e+02 -2.46630e+02 -2.46388e+02 -2.45782e+02 -2.46994e+02
5.62000e+04 7.02000e+02 -2.45913e+02 -2.45196e+02 -2.46630e+02 -2.46384e+02 -2.45776e+02 -2.46992e+02
5.62400e+04 7.03000e+02 -2.46657e+02 -2.45098e+02 -2.48217e+02 -2.46381e+02 -2.45770e+02 -2.46991e+02
5.62800e+04 7.03000e+02 -2.46657e+02 -2.45098e+02 -2.48217e+02 -2.46383e+02 -2.45766e+02 -2.46999e+02
5.63200e+04 7.04000e+02 -2.46234e+02 -2.45512e+02 -2.46956e+02 -2.46384e+02 -2.45765e+02 -2.47004e+02
5.63600e+04 7.04000e+02 -2.46234e+02 -2.45512e+02 -2.46956e+02 -2.46384e+02 -2.45765e+02 -2.47002e+02
5.64000e+04 7.05000e+02 -2.46599e+02 -2.45295e+02 -2.47902e+02 -2.46382e+02 -2.45763e+02 -2.47001e+02
5.64400e+04 7.05000e+02 -2.46599e+02 -2.45295e+02 -2.47902e+02 -2.46382e+02 -2.45760e+02 -2.47004e+02
5.64800e+04 7.06000e+02 -2.46369e+02 -2.45447e+02 -2.47291e+02 -2.46383e+02 -2.45761e+02 -2.47005e+02
5.65200e+04 7.06000e+02 -2.46369e+02 -2.45447e+02 -2.47291e+02 -2.46383e+02 -2.45760e+02 -2.47005e+02
5.65600e+04 7.07000e+02 -2.45927e+02 -2.45290e+02 -2.46565e+02 -2.46380e+02 -2.45755e+02 -2.47006e+02
5.66000e+04 7.07000e+02 -2.45927e+02 -2.45290e+02 -2.46565e+02 -2.46375e+02 -2.45750e+02 -2.47001e+02
5.66400e+04 7.08000e+02 -2.46036e+02 -2.45302e+02 -2.46771e+02 -2.46369e+02 -2.45744e+02 -2.46993e+02
5.66800e+04 7.08000e+02 -2.46036e+02 -2.45302e+02 -2.46771e+02 -2.46363e+02 -2.45739e+02 -2.46988e+02
5.67200e+04 7.09000e+02 -2.46000e+02 -2.45309e+02 -2.46691e+02 -2.46358e+02 -2.45734e+02 -2.46982e+02
5.67600e+04 7.09000e+02 -2.46000e+02 -2.45309e+02 -2.46691e+02 -2.46354e+02 -2.45731e+02 -2.46977e+02
5.68000e+04 7.10000e+02 -2.46009e+02 -2.45317e+02 -2.46701e+02 -2.46353e+02 -2.45729e+02 -2.46976e+02
5.68400e+04 7.10000e+02 -2.46009e+02 -2.45317e+02 -2.46701e+02 -2.46351e+02 -2.45727e+02 -2.46975e+02
5.68800e+04 7.11000e+02 -2.46203e+02 -2.45715e+02 -2.46691e+02 -2.46349e+02 -2.45725e+02 -2.46972e+02
5.69200e+04 7.11000e+02 -2.46203e+02 -2.45715e+02 -2.46691e+02 -2.46347e+02 -2.45724e+02 -2.46970e+02
5.69600e+04 7.12000e+02 -2.46240e+02 -2.45467e+02 -2.47013e+02 -2.46347e+02 -2.45724e+02 -2.46970e+02
5.70000e+04 7.12000e+02 -2.46240e+02 -2.45467e+02 -2.47013e+02 -2.46347e+02 -2.45723e+02 -2.46971e+02
5.70400e+04 7.13000e+02 -2.46133e+02 -2.45591e+02 -2.46676e+02 -2.46345e+02 -2.45720e+02 -2.46969e+02
5.70800e+04 7.13000e+02 -2.46133e+02 -2.45591e+02 -2.46676e+02 -2.46342e+02 -2.45718e+02 -2.46965e+02
5.71200e+04 7.14000e+02 -2.46280e+02 -2.45589e+02 -2.46970e+02 -2.46337e+02 -2.45715e+02 -2.46959e+02
5.71600e+04 7.14000e+02 -2.46280e+02 -2.45589e+02 -2.46970e+02 -2.46335e+02 -2.45713e+02 -2.46956e+02
5.72000e+04 7.15000e+02 -2.46336e+02 -2.45268e+02 -2.47404e+02 -2.46334e+02 -2.45710e+02 -2.46958e+02
5.72400e+04 7.15000e+02 -2.46336e+02 -2.45268e+02 -2.47404e+02 -2.46334e+02 -2.45707e+02 -2.46962e+02
5.72800e+04 7.16000e+02 -2.46157e+02 -2.45601e+02 -2.46713e+02 -2.46333e+02 -2.45703e+02 -2.46963e+02
5.73200e+04 7.16000e+02 -2.46157e+02 -2.45601e+02 -2.46713e+02 -2.46331e+02 -2.45702e+02 -2.46961e+02
5.73600e+04 7.17000e+02 -2.46015e+02 -2.45564e+02 -2.46466e+02 -2.46331e+02 -2.45702e+02 -2.46960e+02
5.74000e+04 7.17000e+02 -2.46015e+02 -2.45564e+02 -2.46466e+02 -2.46328e+02 -2.45699e+02 -2.46957e+02
5.74400e+04 7.18000e+02 -2.46454e+02 -2.45791e+02 -2.47117e+02 -2.46322e+02 -2.45694e+02 -2.46949e+02
5.74800e+04 7.18000e+02 -2.46454e+02 -2.45791e+02 -2.47117e+02 -2.46319e+02 -2.45693e+02 -2.46945e+02
5.75200e+04 7.19000e+02 -2.46137e+02 -2.45557e+02 -2.46717e+02 -2.46316e+02 -2.45692e+02 -2.46940e+02
5.75600e+04 7.19000e+02 -2.46137e+02 -2.45557e+02 -2.46717e+02 -2.46313e+02 -2.45692e+02 -2.46934e+02
5.76000e+04 7.20000e+02 -2.46243e+02 -2.45742e+02 -2.46744e+02 -2.46312e+02 -2.45693e+02 -2.46931e+02
5.76400e+04 7.20000e+02 -2.46243e+02 -2.45742e+02 -2.46744e+02 -2.46313e+02 -2.45696e+02 -2.46929e+02
5.76800e+04 7.21000e+02 -2.46373e+02 -2.45544e+02 -2.47201e+02 -2.46314e+02 -2.45699e+02 -2.46929e+02
5.77200e+04 7.21000e+02 -2.46373e+02 -2.45544e+02 -2.47201e+02 -2.46315e+02 -2.45700e+02 -2.46930e+02
5.77600e+04 7.22000e+02 -2.46056e+02 -2.45577e+02 -2.46534e+02 -2.46316e+02 -2.45701e+02 -2.46931e+02
5.78000e+04 7.22000e+02 -2.46056e+02 -2.45577e+02 -2.46534e+02 -2.46315e+02 -2.45701e+02 -2.46929e+02
5.78400e+04 7.23000e+02 -2.46353e+02 -2.45283e+02 -2.47424e+02 -2.46315e+02 -2.45701e+02 -2.46930e+02
5.78800e+04 7.23000e+02 -2.46353e+02 -2.45283e+02 -2.47424e+02 -2.46317e+02 -2.45698e+02 -2.46935e+02
5.79200e+04 7.24000e+02 -2.46402e+02 -2.45556e+02 -2.47249e+02 -2.46317e+02 -2.45696e+02 -2.46939e+02
5.79600e+04 7.24000e+02 -2.46402e+02 -2.45556e+02 -2.47249e+02 -2.46318e+02 -2.45697e+02 -2.46939e+02
5.80000e+04 7.25000e+02 -2.46520e+02 -2.45737e+02 -2.47303e+02 -2.46318e+02 -2.45698e+02 -2.46938e+02
5.80400e+04 7.25000e+02 -2.46520e+02 -2.45737e+02 -2.47303e+02 -2.46319e+02 -2.45698e+02 -2.46939e+02
5.80800e+04 7.26000e+02 -2.46292e+02 -2.45755e+02 -2.46828e+02 -2.46320e+02 -2.45699e+02 -2.46942e+02
5.81200e+04 7.26000e+02 -2.46292e+02 -2.45755e+02 -2.46828e+02 -2.46319e+02 -2.45699e+02 -2.46939e+02
5.81600e+04 7.27000e+02 -2.46150e+02 -2.45432e+02 -2.46869e+02 -2.46314e+02 -2.45699e+02 -2.46929e+02
5.82000e+04 7.27000e+02 -2.46150e+02 -2.45432e+02 -2.46869e+02 -2.46310e+02 -2.45698e+02 -2.46922e+02
5.82400e+04 7.28000e+02 -2.46405e+02 -2.45687e+02 -2.47123e+02 -2.46312e+02 -2.45699e+02 -2.46924e+02
5.82800e+04 7.28000e+02 -2.46405e+02 -2.45687e+02 -2.47123e+02 -2.46314e+02 -2.45701e+02 -2.46928e+02
5.83200e+04 7.29000e+02 -2.46458e+02 -2.45985e+02 -2.46930e+02 -2.46314e+02 -2.45699e+02 -2.46930e+02
5.83600e+04 7.29000e+02 -2.46458e+02 -2.45985e+02 -2.46930e+02 -2.46314e+02 -2.45699e+02 -2.46929e+02
5.84000e+04 7.30000e+02 -2.46267e+02 -2.45412e+02 -2.47122e+02 -2.46312e+02 -2.45700e+02 -2.46925e+02
5.84400e+04 7.30000e+02 -2.46267e+02 -2.45412e+02 -2.47122e+02 -2.46310e+02 -2.45698e+02 -2.46921e+02
5.84800e+04 7.31000e+02 -2.46291e+02 -2.45697e+02 -2.46885e+02 -2.46309e+02 -2.45697e+02 -2.46921e+02
5.85200e+04 7.31000e+02 -2.46291e+02 -2.45697e+02 -2.46885e+02 -2.46308e+02 -2.45696e+02 -2.46919e+02
5.85600e+04 7.32000e+02 -2.46536e+02 -2.45743e+02 -2.47328e+02 -2.46307e+02 -2.45697e+02 -2.46917e+02
5.86000e+04 7.32000e+02 -2.46536e+02 -2.45743e+02 -2.47328e+02 -2.46308e+02 -2.45699e+02 -2.46917e+02
5.86400e+04 7.33000e+02 -2.45998e+02 -2.45187e+02 -2.46809e+02 -2.46308e+02 -2.45701e+02 -2.46915e+02
5.86800e+04 7.33000e+02 -2.45998e+02 -2.45187e+02 -2.46809e+02 -2.46306e+02 -2.45700e+02 -2.46911e+02
5.87200e+04 7.34000e+02 -2.46089e+02 -2.45477e+02 -2.46701e+02 -2.46302e+02 -2.45699e+02 -2.46905e+02
5.87600e+04 7.34000e+02 -2.46089e+02 -2.45477e+02 -2.46701e+02 -2.46300e+02 -2.45699e+02 -2.46901e+02
5.88000e+04 7.35000e+02 -2.46173e+02 -2.45722e+02 -2.46624e+02 -2.46297e+02 -2.45697e+02 -2.46897e+02
5.88400e+04 7.35000e+02 -2.46173e+02 -2.45722e+02 -2.46624e+02 -2.46295e+02 -2.45699e+02 -2.46892e+02
5.88800e+04 7.36000e+02 -2.46444e+02 -2.45665e+02 -2.47223e+02 -2.46295e+02 -2.45700e+02 -2.46889e+02
5.89200e+04 7.36000e+02 -2.46444e+02 -2.45665e+02 -2.47223e+02 -2.46295e+02 -2.45700e+02 -2.46891e+02
5.89600e+04 7.37000e+02 -2.46291e+02 -2.45304e+02 -2.47277e+02 -2.46295e+02 -2.45696e+02 -2.46894e+02
5.90000e+04 7.37000e+02 -2.46291e+02 -2.45304e+02 -2.47277e+02 -2.46294e+02 -2.45690e+02 -2.46898e+02
5.90400e+04 7.38000e+02 -2.46444e+02 -2.45546e+02 -2.47343e+02 -2.46296e+02 -2.45689e+02 -2.46903e+02
5.90800e+04 7.38000e+02 -2.46444e+02 -2.45546e+02 -2.47343e+02 -2.46298e+02 -2.45688e+02 -2.46908e+02
5.91200e+04 7.39000e+02 -2.46209e+02 -2.45727e+02 -2.46691e+02 -2.46298e+02 -2.45686e+02 -2.46910e+02
5.91600e+04 7.39000e+02 -2.46209e+02 -2.45727e+02 -2.46691e+02 -2.46296e+02 -2.45686e+02 -2.46907e+02
5.92000e+04 7.40000e+02 -2.46159e+02 -2.45302e+02 -2.47016e+02 -2.46294e+02 -2.45682e+02 -2.46906e+02
5.92400e+04 7.40000e+02 -2.46159e+02 -2.45302e+02 -2.47016e+02 -2.46292e+02 -2.45678e+02 -2.46905e+02
5.92800e+04 7.41000e+02 -2.46435e+02 -2.45790e+02 -2.47080e+02 -2.46291e+02 -2.45678e+02 -2.46905e+02
5.93200e+04 7.41000e+02 -2.46435e+02 -2.45790e+02 -2.47080e+02 -2.46292e+02 -2.45679e+02 -2.46904e+02
5.93600e+04 7.42000e+02 -2.46323e+02 -2.45728e+02 -2.46918e+02 -2.46290e+02 -2.45682e+02 -2.46899e+02
5.94000e+04 7.42000e+02 -2.46323e+02 -2.45728e+02 -2.46918e+02 -2.46289e+02 -2.45682e+02 -2.46896e+02
5.94400e+04 7.43000e+02 -2.46245e+02 -2.45202e+02 -2.47288e+02 -2.46291e+02 -2.45682e+02 -2.46900e+02
5.94800e+04 7.43000e+02 -2.46245e+02 -2.45202e+02 -2.47288e+02 -2.46291e+02 -2.45679e+02 -2.46904e+02
5.95200e+04 7.44000e+02 -2.46109e+02 -2.45384e+02 -2.46834e+02 -2.46291e+02 -2.45676e+02 -2.46906e+02
5.95600e+04 7.44000e+02 -2.46109e+02 -2.45384e+02 -2.46834e+02 -2.46290e+02 -2.45676e+02 -2.46905e+02
5.96000e+04 7.45000e+02 -2.46262e+02 -2.45366e+02 -2.47158e+02 -2.46289e+02 -2.45674e+02 -2.46904e+02
5.96400e+04 7.45000e+02 -2.46262e+02 -2.45366e+02 -2.47158e+02 -2.46288e+02 -2.45671e+02 -2.46905e+02
5.96800e+04 7.46000e+02 -2.46271e+02 -2.45491e+02 -2.47052e+02 -2.46285e+02 -2.45665e+02 -2.46906e+02
5.97200e+04 7.46000e+02 -2.46271e+02 -2.45491e+02 -2.47052e+02 -2.46283e+02 -2.45659e+02 -2.46908e+02
5.97600e+04 7.47000e+02 -2.46222e+02 -2.45455e+02 -2.46989e+02 -2.46284e+02 -2.45654e+02 -2.46914e+02
5.98000e+04 7.47000e+02 -2.46222e+02 -2.45455e+02 -2.46989e+02 -2.46283e+02 -2.45648e+02 -2.46918e+02
5.98400e+04 7.48000e+02 -2.46063e+02 -2.45619e+02 -2.46507e+02 -2.46280e+02 -2.45644e+02 -2.46916e+02
5.98800e+04 7.48000e+02 -2.46063e+02 -2.45619e+02 -2.46507e+02 -2.46276e+02 -2.45640e+02 -2.46912e+02
5.99200e+04 7.49000e+02 -2.46625e+02 -2.45761e+02 -2.47488e+02 -2.46270e+02 -2.45631e+02 -2.46910e+02
5.99600e+04 7.49000e+02 -2.46625e+02 -2.45761e+02 -2.47488e+02 -2.46270e+02 -2.45629e+02 -2.46911e+02
6.00000e+04 7.50000e+02 -2.46107e+02 -2.45307e+02 -2.46908e+02 -2.46271e+02 -2.45632e+02 -2.46910e+02
6.00400e+04 7.50000e+02 -2.46107e+02 -2.45307e+02 -2.46908e+02 -2.46270e+02 -2.45630e+02 -2.46910e+02
6.00800e+04 7.51000e+02 -2.46444e+02 -2.45757e+02 -2.47131e+02 -2.46269e+02 -2.45627e+02 -2.46910e+02
6.01200e+04 7.51000e+02 -2.46444e+02 -2.45757e+02 -2.47131e+02 -2.46270e+02 -2.45629e+02 -2.46911e+02
6.01600e+04 7.52000e+02 -2.45951e+02 -2.45149e+02 -2.46752e+02 -2.46269e+02 -2.45629e+02 -2.46909e+02
6.02000e+04 7.52000e+02 -2.45951e+02 -2.45149e+02 -2.46752e+02 -2.46266e+02 -2.45625e+02 -2.46907e+02
6.02400e+04 7.53000e+02 -2.46279e+02 -2.45502e+02 -2.47057e+02 -2.46267e+02 -2.45624e+02 -2.46910e+02
6.02800e+04 7.53000e+02 -2.46279e+02 -2.45502e+02 -2.47057e+02 -2.46268e+02 -2.45625e+02 -2.46912e+02
6.03200e+04 7.54000e+02 -2.46281e+02 -2.45587e+02 -2.46976e+02 -2.46268e+02 -2.45623e+02 -2.46912e+02
6.03600e+04 7.54000e+02 -2.46281e+02 -2.45587e+02 -2.46976e+02 -2.46267e+02 -2.45621e+02 -2.46912e+02
6.04000e+04 7.55000e+02 -2.46398e+02 -2.45830e+02 -2.46965e+02 -2.46266e+02 -2.45618e+02 -2.46913e+02
6.04400e+04 7.55000e+02 -2.46398e+02 -2.45830e+02 -2.46965e+02 -2.46266e+02 -2.45618e+02 -2.46913e+02
6.04800e+04 7.56000e+02 -2.46215e+02 -2.45478e+02 -2.46952e+02 -2.46267e+02 -2.45620e+02 -2.46913e+02
6.05200e+04 7.56000e+02 -2.46215e+02 -2.45478e+02 -2.46952e+02 -2.46266e+02 -2.45620e+02 -2.46913e+02
6.05600e+04 7.57000e+02 -2.45982e+02 -2.45315e+02 -2.46650e+02 -2.46266e+02 -2.45620e+02 -2.46913e+02
6.06000e+04 7.57000e+02 -2.45982e+02 -2.45315e+02 -2.46650e+02 -2.46265e+02 -2.45620e+02 -2.46910e+02
6.06400e+04 7.58000e+02 -2.46399e+02 -2.45545e+02 -2.47254e+02 -2.46264e+02 -2.45621e+02 -2.46907e+02
6.06800e+04 7.58000e+02 -2.46399e+02 -2.45545e+02 -2.47254e+02 -2.46266e+02 -2.45622e+02 -2.46910e+02
6.07200e+04 7.59000e+02 -2.46311e+02 -2.45639e+02 -2.46984e+02 -2.46268e+02 -2.45622e+02 -2.46914e+02
6.07600e+04 7.59000e+02 -2.46311e+02 -2.45639e+02 -2.46984e+02 -2.46269e+02 -2.45621e+02 -2.46916e+02
6.08000e+04 7.60000e+02 -2.46375e+02 -2.45766e+02 -2.46985e+02 -2.46269e+02 -2.45621e+02 -2.46918e+02
6.08400e+04 7.60000e+02 -2.46375e+02 -2.45766e+02 -2.46985e+02 -2.46270e+02 -2.45620e+02 -2.46920e+02
6.08800e+04 7.61000e+02 -2.46217e+02 -2.45082e+02 -2.47353e+02 -2.46271e+02 -2.45617e+02 -2.46924e+02
6.09200e+04 7.61000e+02 -2.46217e+02 -2.45082e+02 -2.47353e+02 -2.46270e+02 -2.45610e+02 -2.46929e+02
6.09600e+04 7.62000e+02 -2.46571e+02 -2.45730e+02 -2.47412e+02 -2.46268e+02 -2.45603e+02 -2.46933e+02
6.10000e+04 7.62000e+02 -2.46571e+02 -2.45730e+02 -2.47412e+02 -2.46268e+02 -2.45603e+02 -2.46933e+02
6.10400e+04 7.63000e+02 -2.46155e+02 -2.45412e+02 -2.46898e+02 -2.46267e+02 -2.45604e+02 -2.46930e+02
6.10800e+04 7.63000e+02 -2.46155e+02 -2.45412e+02 -2.46898e+02 -2.46262e+02 -2.45600e+02 -2.46925e+02
6.11200e+04 7.64000e+02 -2.46561e+02 -2.45617e+02 -2.47505e+02 -2.46261e+02 -2.45598e+02 -2.46925e+02
6.11600e+04 7.64000e+02 -2.46561e+02 -2.45617e+02 -2.47505e+02 -2.46263e+02 -2.45597e+02 -2.46929e+02
6.12000e+04 7.65000e+02 -2.46224e+02 -2.45772e+02 -2.46676e+02 -2.46268e+02 -2.45601e+02 -2.46935e+02
6.12400e+04 7.65000e+02 -2.46224e+02 -2.45772e+02 -2.46676e+02 -2.46269e+02 -2.45606e+02 -2.46932e+02
6.12800e+04 7.66000e+02 -2.46132e+02 -2.45345e+02 -2.46918e+02 -2.46265e+02 -2.45608e+02 -2.46922e+02
6.13200e+04 7.66000e+02 -2.46132e+02 -2.45345e+02 -2.46918e+02 -2.46262e+02 -2.45608e+02 -2.46915e+02
6.13600e+04 7.67000e+02 -2.46103e+02 -2.45384e+02 -2.46822e+02 -2.46261e+02 -2.45607e+02 -2.46915e+02
6.14000e+04 7.67000e+02 -2.46103e+02 -2.45384e+02 -2.46822e+02 -2.46259e+02 -2.45605e+02 -2.46913e+02
6.14400e+04 7.68000e+02 -2.46143e+02 -2.45140e+02 -2.47145e+02 -2.46255e+02 -2.45605e+02 -2.46905e+02
6.14800e+04 7.68000e+02 -2.46143e+02 -2.45140e+02 -2.47145e+02 -2.46252e+02 -2.45602e+02 -2.46902e+02
6.15200e+04 7.69000e+02 -2.46200e+02 -2.45451e+02 -2.46949e+02 -2.46250e+02 -2.45601e+02 -2.46900e+02
6.15600e+04 7.69000e+02 -2.46200e+02 -2.45451e+02 -2.46949e+02 -2.46250e+02 -2.45600e+02 -2.46899e+02
6.16000e+04 7.70000e+02 -2.45935e+02 -2.45239e+02 -2.46631e+02 -2.46252e+02 -2.45601e+02 -2.46902e+02
6.16400e+04 7.70000e+02 -2.45935e+02 -2.45239e+02 -2.46631e+02 -2.46251e+02 -2.45600e+02 -2.46902e+02
6.16800e+04 7.71000e+02 -2.46613e+02 -2.45534e+02 -2.47691e+02 -2.46252e+02 -2.45601e+02 -2.46903e+02
6.17200e+04 7.71000e+02 -2.46613e+02 -2.45534e+02 -2.47691e+02 -2.46257e+02 -2.45604e+02 -2.46909e+02
6.17600e+04 7.72000e+02 -2.46316e+02 -2.45613e+02 -2.47018e+02 -2.46261e+02 -2.45607e+02 -2.46915e+02
6.18000e+04 7.72000e+02 -2.46316e+02 -2.45613e+02 -2.47018e+02 -2.46264e+02 -2.45610e+02 -2.46917e+02
6.18400e+04 7.73000e+02 -2.46341e+02 -2.45606e+02 -2.47076e+02 -2.46266e+02 -2.45612e+02 -2.46920e+02
6.18800e+04 7.73000e+02 -2.46341e+02 -2.45606e+02 -2.47076e+02 -2.46268e+02 -2.45614e+02 -2.46923e+02
6.19200e+04 7.74000e+02 -2.46202e+02 -2.45261e+02 -2.47143e+02 -2.46269e+02 -2.45613e+02 -2.46926e+02
6.19600e+04 7.74000e+02 -2.46202e+02 -2.45261e+02 -2.47143e+02 -2.46269e+02 -2.45610e+02 -2.46928e+02
6.20000e+04 7.75000e+02 -2.46364e+02 -2.45370e+02 -2.47358e+02 -2.46269e+02 -2.45609e+02 -2.46929e+02
6.20400e+04 7.75000e+02 -2.46364e+02 -2.45370e+02 -2.47358e+02 -2.46270e+02 -2.45609e+02 -2.46931e+02
6.20800e+04 7.76000e+02 -2.46304e+02 -2.45651e+02 -2.46957e+02 -2.46272e+02 -2.45609e+02 -2.46935e+02
6.21200e+04 7.76000e+02 -2.46304e+02 -2.45651e+02 -2.46957e+02 -2.46273e+02 -2.45611e+02 -2.46935e+02
6.21600e+04 7.77000e+02 -2.46162e+02 -2.45787e+02 -2.46538e+02 -2.46273e+02 -2.45612e+02 -2.46933e+02
6.22000e+04 7.77000e+02 -2.46162e+02 -2.45787e+02 -2.46538e+02 -2.46272e+02 -2.45615e+02 -2.46929e+02
6.22400e+04 7.78000e+02 -2.46201e+02 -2.45351e+02 -2.47050e+02 -2.46271e+02 -2.45619e+02 -2.46922e+02
6.22800e+04 7.78000e+02 -2.46201e+02 -2.45351e+02 -2.47050e+02 -2.46270e+02 -2.45618e+02 -2.46921e+02
6.23200e+04 7.79000e+02 -2.46358e+02 -2.45489e+02 -2.47226e+02 -2.46270e+02 -2.45616e+02 -2.46925e+02
6.23600e+04 7.79000e+02 -2.46358e+02 -2.45489e+02 -2.47226e+02 -2.46272e+02 -2.45615e+02 -2.46930e+02
6.24000e+04 7.80000e+02 -2.46324e+02 -2.45355e+02 -2.47292e+02 -2.46275e+02 -2.45614e+02 -2.46936e+02
6.24400e+04 7.80000e+02 -2.46324e+02 -2.45355e+02 -2.47292e+02 -2.46277e+02 -2.45613e+02 -2.46940e+02
6.24800e+04 7.81000e+02 -2.46030e+02 -2.45362e+02 -2.46697e+02 -2.46275e+02 -2.45609e+02 -2.46940e+02
6.25200e+04 7.81000e+02 -2.46030e+02 -2.45362e+02 -2.46697e+02 -2.46272e+02 -2.45606e+02 -2.46938e+02
6.25600e+04 7.82000e+02 -2.46269e+02 -2.45409e+02 -2.47129e+02 -2.46272e+02 -2.45605e+02 -2.46939e+02
6.26000e+04 7.82000e+02 -2.46269e+02 -2.45409e+02 -2.47129e+02 -2.46273e+02 -2.45604e+02 -2.46942e+02
6.26400e+04 7.83000e+02 -2.46166e+02 -2.45319e+02 -2.47012e+02 -2.46273e+02 -2.45600e+02 -2.46945e+02
6.26800e+04 7.83000e+02 -2.46166e+02 -2.45319e+02 -2.47012e+02 -2.46272e+02 -2.45598e+02 -2.46946e+02
6.27200e+04 7.84000e+02 -2.46128e+02 -2.45476e+02 -2.46780e+02 -2.46270e+02 -2.45597e+02 -2.46943e+02
6.27600e+04 7.84000e+02 -2.46128e+02 -2.45476e+02 -2.46780e+02 -2.46269e+02 -2.45596e+02 -2.46941e+02
6.28000e+04 7.85000e+02 -2.46188e+02 -2.45249e+02 -2.47126e+02 -2.46269e+02 -2.45595e+02 -2.46944e+02
6.28400e+04 7.85000e+02 -2.46188e+02 -2.45249e+02 -2.47126e+02 -2.46270e+02 -2.45593e+02 -2.46947e+02
6.28800e+04 7.86000e+02 -2.46051e+02 -2.45369e+02 -2.46732e+02 -2.46268e+02 -2.45593e+02 -2.46944e+02
6.29200e+04 7.86000e+02 -2.46051e+02 -2.45369e+02 -2.46732e+02 -2.46266e+02 -2.45592e+02 -2.46940e+02
6.29600e+04 7.87000e+02 -2.46267e+02 -2.45404e+02 -2.47130e+02 -2.46263e+02 -2.45589e+02 -2.46938e+02
6.30000e+04 7.87000e+02 -2.46267e+02 -2.45404e+02 -2.47130e+02 -2.46262e+02 -2.45586e+02 -2.46938e+02
6.30400e+04 7.88000e+02 -2.46201e+02 -2.45426e+02 -2.46975e+02 -2.46260e+02 -2.45583e+02 -2.46937e+02
6.30800e+04 7.88000e+02 -2.46201e+02 -2.45426e+02 -2.46975e+02 -2.46258e+02 -2.45580e+02 -2.46935e+02
6.31200e+04 7.89000e+02 -2.45948e+02 -2.45331e+02 -2.46565e+02 -2.46257e+02 -2.45577e+02 -2.46936e+02
6.31600e+04 7.89000e+02 -2.45948e+02 -2.45331e+02 -2.46565e+02 -2.46254e+02 -2.45574e+02 -2.46935e+02
6.32000e+04 7.90000e+02 -2.46451e+02 -2.45420e+02 -2.47482e+02 -2.46254e+02 -2.45573e+02 -2.46934e+02
6.32400e+04 7.90000e+02 -2.46451e+02 -2.45420e+02 -2.47482e+02 -2.46255e+02 -2.45571e+02 -2.46939e+02
6.32800e+04 7.91000e+02 -2.46147e+02 -2.45384e+02 -2.46909e+02 -2.46255e+02 -2.45568e+02 -2.46942e+02
6.33200e+04 7.91000e+02 -2.46147e+02 -2.45384e+02 -2.46909e+02 -2.46253e+02 -2.45565e+02 -2.46941e+02
6.33600e+04 7.92000e+02 -2.46282e+02 -2.45506e+02 -2.47059e+02 -2.46251e+02 -2.45561e+02 -2.46941e+02
6.34000e+04 7.92000e+02 -2.46282e+02 -2.45506e+02 -2.47059e+02 -2.46250e+02 -2.45558e+02 -2.46942e+02
6.34400e+04 7.93000e+02 -2.46071e+02 -2.45314e+02 -2.46829e+02 -2.46249e+02 -2.45558e+02 -2.46940e+02
6.34800e+04 7.93000e+02 -2.46071e+02 -2.45314e+02 -2.46829e+02 -2.46248e+02 -2.45557e+02 -2.46939e+02
6.35200e+04 7.94000e+02 -2.46306e+02 -2.45370e+02 -2.47241e+02 -2.46247e+02 -2.45555e+02 -2.46939e+02
6.35600e+04 7.94000e+02 -2.46306e+02 -2.45370e+02 -2.47241e+02 -2.46246e+02 -2.45552e+02 -2.46940e+02
6.36000e+04 7.95000e+02 -2.46256e+02 -2.45351e+02 -2.47162e+02 -2.46244e+02 -2.45550e+02 -2.46939e+02
6.36400e+04 7.95000e+02 -2.46256e+02 -2.45351e+02 -2.47162e+02 -2.46243e+02 -2.45548e+02 -2.46938e+02
6.36800e+04 7.96000e+02 -2.46530e+02 -2.45653e+02 -2.47407e+02 -2.46246e+02 -2.45550e+02 -2.46941e+02
6.37200e+04 7.96000e+02 -2.46530e+02 -2.45653e+02 -2.47407e+02 -2.46250e+02 -2.45554e+02 -2.46946e+02
6.37600e+04 7.97000e+02 -2.46059e+02 -2.45475e+02 -2.46643e+02 -2.46252e+02 -2.45554e+02 -2.46950e+02
6.38000e+04 7.97000e+02 -2.46059e+02 -2.45475e+02 -2.46643e+02 -2.46252e+02 -2.45554e+02 -2.46950e+02
6.38400e+04 7.98000e+02 -2.46146e+02 -2.45341e+02 -2.46950e+02 -2.46251e+02 -2.45552e+02 -2.46951e+02
6.38800e+04 7.98000e+02 -2.46146e+02 -2.45341e+02 -2.46950e+02 -2.46251e+02 -2.45549e+02 -2.46952e+02
6.39200e+04 7.99000e+02 -2.46064e+02 -2.45378e+02 -2.46750e+02 -2.46248e+02 -2.45545e+02 -2.46951e+02
6.39600e+04 7.99000e+02 -2.46064e+02 -2.45378e+02 -2.46750e+02 -2.46245e+02 -2.45543e+02 -2.46947e+02


==> fig/turek_tmax_40.dat <==
0.00000e+00 0.00000e+00 -5.44142e+02 -5.37239e+02 -5.51046e+02 -5.44142e+02 -5.37239e+02 -5.51046e+02
8.00000e+01 0.00000e+00 -5.44142e+02 -5.37239e+02 -5.51046e+02 -5.44142e+02 -5.37239e+02 -5.51046e+02
1.60000e+02 1.00000e+00 -5.42948e+02 -5.42153e+02 -5.43743e+02 -5.44072e+02 -5.37584e+02 -5.50560e+02
2.40000e+02 1.00000e+00 -5.42948e+02 -5.42153e+02 -5.43743e+02 -5.43712e+02 -5.39345e+02 -5.48080e+02
3.20000e+02 2.00000e+00 -5.38758e+02 -5.34134e+02 -5.43382e+02 -5.43400e+02 -5.40080e+02 -5.46720e+02
4.00000e+02 2.00000e+00 -5.38758e+02 -5.34134e+02 -5.43382e+02 -5.42494e+02 -5.39473e+02 -5.45516e+02
4.80000e+02 3.00000e+00 -5.40769e+02 -5.35540e+02 -5.45999e+02 -5.41925e+02 -5.38957e+02 -5.44894e+02
5.60000e+02 3.00000e+00 -5.40769e+02 -5.35540e+02 -5.45999e+02 -5.41763e+02 -5.38812e+02 -5.44714e+02
6.40000e+02 4.00000e+00 -5.45090e+02 -5.39570e+02 -5.50610e+02 -5.41707e+02 -5.38810e+02 -5.44604e+02
7.20000e+02 4.00000e+00 -5.45090e+02 -5.39570e+02 -5.50610e+02 -5.42078e+02 -5.40038e+02 -5.44118e+02
8.00000e+02 5.00000e+00 -5.39850e+02 -5.37009e+02 -5.42690e+02 -5.42311e+02 -5.40878e+02 -5.43744e+02
8.80000e+02 5.00000e+00 -5.39850e+02 -5.37009e+02 -5.42690e+02 -5.42090e+02 -5.40865e+02 -5.43315e+02
9.60000e+02 6.00000e+00 -5.43082e+02 -5.39323e+02 -5.46841e+02 -5.41938e+02 -5.40853e+02 -5.43023e+02
1.04000e+03 6.00000e+00 -5.43082e+02 -5.39323e+02 -5.46841e+02 -5.42025e+02 -5.41078e+02 -5.42973e+02
1.12000e+03 7.00000e+00 -5.45334e+02 -5.41539e+02 -5.49128e+02 -5.42120e+02 -5.41216e+02 -5.43024e+02
1.20000e+03 7.00000e+00 -5.45334e+02 -5.41539e+02 -5.49128e+02 -5.42333e+02 -5.41424e+02 -5.43242e+02
1.28000e+03 8.00000e+00 -5.36707e+02 -5.29632e+02 -5.43782e+02 -5.42452e+02 -5.41476e+02 -5.43428e+02
1.36000e+03 8.00000e+00 -5.36707e+02 -5.29632e+02 -5.43782e+02 -5.42116e+02 -5.40947e+02 -5.43286e+02
1.44000e+03 9.00000e+00 -5.41371e+02 -5.35190e+02 -5.47552e+02 -5.41850e+02 -5.40438e+02 -5.43262e+02
1.52000e+03 9.00000e+00 -5.41371e+02 -5.35190e+02 -5.47552e+02 -5.41825e+02 -5.40175e+02 -5.43475e+02
1.60000e+03 1.00000e+01 -5.35064e+02 -5.27328e+02 -5.42800e+02 -5.41763e+02 -5.39899e+02 -5.43628e+02
1.68000e+03 1.00000e+01 -5.35064e+02 -5.27328e+02 -5.42800e+02 -5.41446e+02 -5.39386e+02 -5.43506e+02
1.76000e+03 1.10000e+01 -5.37634e+02 -5.26990e+02 -5.48278e+02 -5.41172e+02 -5.38940e+02 -5.43405e+02
1.84000e+03 1.10000e+01 -5.37634e+02 -5.26990e+02 -5.48278e+02 -5.41019e+02 -5.38753e+02 -5.43285e+02
1.92000e+03 1.20000e+01 -5.39463e+02 -5.30819e+02 -5.48107e+02 -5.40888e+02 -5.38525e+02 -5.43252e+02
2.00000e+03 1.20000e+01 -5.39463e+02 -5.30819e+02 -5.48107e+02 -5.40832e+02 -5.38397e+02 -5.43266e+02
2.08000e+03 1.30000e+01 -5.38836e+02 -5.32728e+02 -5.44944e+02 -5.40776e+02 -5.38244e+02 -5.43308e+02
2.16000e+03 1.30000e+01 -5.38836e+02 -5.32728e+02 -5.44944e+02 -5.40705e+02 -5.38076e+02 -5.43334e+02
2.24000e+03 1.40000e+01 -5.38443e+02 -5.35442e+02 -5.41443e+02 -5.40636e+02 -5.37930e+02 -5.43343e+02
2.32000e+03 1.40000e+01 -5.38443e+02 -5.35442e+02 -5.41443e+02 -5.40561e+02 -5.37904e+02 -5.43218e+02
2.40000e+03 1.50000e+01 -5.40502e+02 -5.29771e+02 -5.51234e+02 -5.40500e+02 -5.37860e+02 -5.43139e+02
2.48000e+03 1.50000e+01 -5.40502e+02 -5.29771e+02 -5.51234e+02 -5.40500e+02 -5.37692e+02 -5.43307e+02
2.56000e+03 1.60000e+01 -5.30441e+02 -5.24751e+02 -5.36131e+02 -5.40461e+02 -5.37502e+02 -5.43420e+02
2.64000e+03 1.60000e+01 -5.30441e+02 -5.24751e+02 -5.36131e+02 -5.40158e+02 -5.37203e+02 -5.43113e+02
2.72000e+03 1.70000e+01 -5.36660e+02 -5.29455e+02 -5.43866e+02 -5.39896e+02 -5.36928e+02 -5.42864e+02
2.80000e+03 1.70000e+01 -5.36660e+02 -5.29455e+02 -5.43866e+02 -5.39804e+02 -5.36756e+02 -5.42852e+02
2.88000e+03 1.80000e+01 -5.34990e+02 -5.33342e+02 -5.36638e+02 -5.39711e+02 -5.36607e+02 -5.42816e+02
2.96000e+03 1.80000e+01 -5.34990e+02 -5.33342e+02 -5.36638e+02 -5.39584e+02 -5.36579e+02 -5.42588e+02
3.04000e+03 1.90000e+01 -5.33694e+02 -5.26096e+02 -5.41291e+02 -5.39459e+02 -5.36556e+02 -5.42363e+02
3.12000e+03 1.90000e+01 -5.33694e+02 -5.26096e+02 -5.41291e+02 -5.39312e+02 -5.36542e+02 -5.42081e+02
3.20000e+03 2.00000e+01 -5.34373e+02 -5.29552e+02 -5.39194e+02 -5.39174e+02 -5.36507e+02 -5.41841e+02
3.28000e+03 2.00000e+01 -5.34373e+02 -5.29552e+02 -5.39194e+02 -5.39057e+02 -5.36391e+02 -5.41723e+02
3.36000e+03 2.10000e+01 -5.32644e+02 -5.28066e+02 -5.37222e+02 -5.38941e+02 -5.36275e+02 -5.41607e+02
3.44000e+03 2.10000e+01 -5.32644e+02 -5.28066e+02 -5.37222e+02 -5.38795e+02 -5.36146e+02 -5.41444e+02
3.52000e+03 2.20000e+01 -5.31559e+02 -5.22330e+02 -5.40788e+02 -5.38652e+02 -5.36000e+02 -5.41304e+02
3.60000e+03 2.20000e+01 -5.31559e+02 -5.22330e+02 -5.40788e+02 -5.38495e+02 -5.35731e+02 -5.41259e+02
3.68000e+03 2.30000e+01 -5.31189e+02 -5.25367e+02 -5.37011e+02 -5.38344e+02 -5.35476e+02 -5.41211e+02
3.76000e+03 2.30000e+01 -5.31189e+02 -5.25367e+02 -5.37011e+02 -5.38192e+02 -5.35276e+02 -5.41109e+02
3.84000e+03 2.40000e+01 -5.27710e+02 -5.20481e+02 -5.34939e+02 -5.38038e+02 -5.35088e+02 -5.40987e+02
3.92000e+03 2.40000e+01 -5.27710e+02 -5.20481e+02 -5.34939e+02 -5.37827e+02 -5.34943e+02 -5.40711e+02
4.00000e+03 2.50000e+01 -5.33558e+02 -5.25140e+02 -5.41976e+02 -5.37640e+02 -5.34798e+02 -5.40482e+02
4.08000e+03 2.50000e+01 -5.33558e+02 -5.25140e+02 -5.41976e+02 -5.37560e+02 -5.34657e+02 -5.40463e+02
4.16000e+03 2.60000e+01 -5.28434e+02 -5.20113e+02 -5.36756e+02 -5.37471e+02 -5.34517e+02 -5.40426e+02
4.24000e+03 2.60000e+01 -5.28434e+02 -5.20113e+02 -5.36756e+02 -5.37301e+02 -5.34370e+02 -5.40232e+02
4.32000e+03 2.70000e+01 -5.26612e+02 -5.19774e+02 -5.33450e+02 -5.37133e+02 -5.34223e+02 -5.40042e+02
4.40000e+03 2.70000e+01 -5.26612e+02 -5.19774e+02 -5.33450e+02 -5.36942e+02 -5.34089e+02 -5.39795e+02
4.48000e+03 2.80000e+01 -5.31959e+02 -5.28560e+02 -5.35357e+02 -5.36770e+02 -5.33968e+02 -5.39572e+02
4.56000e+03 2.80000e+01 -5.31959e+02 -5.28560e+02 -5.35357e+02 -5.36686e+02 -5.33939e+02 -5.39433e+02
4.64000e+03 2.90000e+01 -5.29974e+02 -5.23697e+02 -5.36251e+02 -5.36600e+02 -5.33892e+02 -5.39308e+02
4.72000e+03 2.90000e+01 -5.29974e+02 -5.23697e+02 -5.36251e+02 -5.36488e+02 -5.33732e+02 -5.39244e+02
4.80000e+03 3.00000e+01 -5.23976e+02 -5.18558e+02 -5.29394e+02 -5.36367e+02 -5.33577e+02 -5.39158e+02
4.88000e+03 3.00000e+01 -5.23976e+02 -5.18558e+02 -5.29394e+02 -5.36165e+02 -5.33427e+02 -5.38902e+02
4.96000e+03 3.10000e+01 -5.26243e+02 -5.16660e+02 -5.35827e+02 -5.35973e+02 -5.33265e+02 -5.38681e+02
5.04000e+03 3.10000e+01 -5.26243e+02 -5.16660e+02 -5.35827e+02 -5.35736e+02 -5.32956e+02 -5.38516e+02
5.12000e+03 3.20000e+01 -5.20727e+02 -5.12790e+02 -5.28663e+02 -5.35438e+02 -5.32612e+02 -5.38264e+02
5.20000e+03 3.20000e+01 -5.20727e+02 -5.12790e+02 -5.28663e+02 -5.35075e+02 -5.32214e+02 -5.37937e+02
5.28000e+03 3.30000e+01 -5.24579e+02 -5.13231e+02 -5.35928e+02 -5.34727e+02 -5.31787e+02 -5.37668e+02
5.36000e+03 3.30000e+01 -5.24579e+02 -5.13231e+02 -5.35928e+02 -5.34476e+02 -5.31435e+02 -5.37516e+02
5.44000e+03 3.40000e+01 -5.23549e+02 -5.13944e+02 -5.33153e+02 -5.34247e+02 -5.31111e+02 -5.37382e+02
5.52000e+03 3.40000e+01 -5.23549e+02 -5.13944e+02 -5.33153e+02 -5.33983e+02 -5.30731e+02 -5.37235e+02
5.60000e+03 3.50000e+01 -5.20265e+02 -5.12429e+02 -5.28102e+02 -5.33701e+02 -5.30325e+02 -5.37077e+02
5.68000e+03 3.50000e+01 -5.20265e+02 -5.12429e+02 -5.28102e+02 -5.33330e+02 -5.29805e+02 -5.36854e+02
5.76000e+03 3.60000e+01 -5.19610e+02 -5.15195e+02 -5.24025e+02 -5.32931e+02 -5.29239e+02 -5.36623e+02
5.84000e+03 3.60000e+01 -5.19610e+02 -5.15195e+02 -5.24025e+02 -5.32576e+02 -5.28802e+02 -5.36350e+02
5.92000e+03 3.70000e+01 -5.19100e+02 -5.08597e+02 -5.29604e+02 -5.32251e+02 -5.28391e+02 -5.36112e+02
6.00000e+03 3.70000e+01 -5.19100e+02 -5.08597e+02 -5.29604e+02 -5.31887e+02 -5.27873e+02 -5.35900e+02
6.08000e+03 3.80000e+01 -5.23860e+02 -5.14845e+02 -5.32876e+02 -5.31512e+02 -5.27367e+02 -5.35658e+02
6.16000e+03 3.80000e+01 -5.23860e+02 -5.14845e+02 -5.32876e+02 -5.31183e+02 -5.26933e+02 -5.35433e+02
6.24000e+03 3.90000e+01 -5.22451e+02 -5.17089e+02 -5.27813e+02 -5.30836e+02 -5.26475e+02 -5.35198e+02
6.32000e+03 3.90000e+01 -5.22451e+02 -5.17089e+02 -5.27813e+02 -5.30556e+02 -5.26168e+02 -5.34944e+02
6.40000e+03 4.00000e+01 -5.16000e+02 -5.10694e+02 -5.21305e+02 -5.30315e+02 -5.25938e+02 -5.34693e+02
6.48000e+03 4.00000e+01 -5.16000e+02 -5.10694e+02 -5.21305e+02 -5.29937e+02 -5.25575e+02 -5.34300e+02
6.56000e+03 4.10000e+01 -5.16396e+02 -5.11120e+02 -5.21673e+02 -5.29532e+02 -5.25181e+02 -5.33883e+02
6.64000e+03 4.10000e+01 -5.16396e+02 -5.11120e+02 -5.21673e+02 -5.29196e+02 -5.24846e+02 -5.33545e+02
6.72000e+03 4.20000e+01 -5.15159e+02 -5.07484e+02 -5.22833e+02 -5.28894e+02 -5.24534e+02 -5.33255e+02
6.80000e+03 4.20000e+01 -5.15159e+02 -5.07484e+02 -5.22833e+02 -5.28550e+02 -5.24119e+02 -5.32981e+02
6.88000e+03 4.30000e+01 -5.15539e+02 -5.08572e+02 -5.22505e+02 -5.28192e+02 -5.23672e+02 -5.32712e+02
6.96000e+03 4.30000e+01 -5.15539e+02 -5.08572e+02 -5.22505e+02 -5.27820e+02 -5.23200e+02 -5.32439e+02
7.04000e+03 4.40000e+01 -5.15884e+02 -5.06260e+02 -5.25507e+02 -5.27438e+02 -5.22699e+02 -5.32176e+02
7.12000e+03 4.40000e+01 -5.15884e+02 -5.06260e+02 -5.25507e+02 -5.27066e+02 -5.22226e+02 -5.31907e+02
7.20000e+03 4.50000e+01 -5.15441e+02 -5.09677e+02 -5.21205e+02 -5.26698e+02 -5.21780e+02 -5.31617e+02
7.28000e+03 4.50000e+01 -5.15441e+02 -5.09677e+02 -5.21205e+02 -5.26328e+02 -5.21361e+02 -5.31295e+02
7.36000e+03 4.60000e+01 -5.19663e+02 -5.13271e+02 -5.26054e+02 -5.25968e+02 -5.20956e+02 -5.30980e+02
7.44000e+03 4.60000e+01 -5.19663e+02 -5.13271e+02 -5.26054e+02 -5.25647e+02 -5.20596e+02 -5.30698e+02
7.52000e+03 4.70000e+01 -5.15961e+02 -5.05357e+02 -5.26566e+02 -5.25307e+02 -5.20185e+02 -5.30428e+02
7.60000e+03 4.70000e+01 -5.15961e+02 -5.05357e+02 -5.26566e+02 -5.25014e+02 -5.19779e+02 -5.30250e+02
7.68000e+03 4.80000e+01 -5.10867e+02 -5.04694e+02 -5.17040e+02 -5.24772e+02 -5.19462e+02 -5.30083e+02
7.76000e+03 4.80000e+01 -5.10867e+02 -5.04694e+02 -5.17040e+02 -5.24397e+02 -5.19088e+02 -5.29707e+02
7.84000e+03 4.90000e+01 -5.15965e+02 -5.09265e+02 -5.22665e+02 -5.23995e+02 -5.18689e+02 -5.29300e+02
7.92000e+03 4.90000e+01 -5.15965e+02 -5.09265e+02 -5.22665e+02 -5.23680e+02 -5.18310e+02 -5.29051e+02
8.00000e+03 5.00000e+01 -5.10410e+02 -5.01901e+02 -5.18919e+02 -5.23365e+02 -5.17892e+02 -5.28838e+02
8.08000e+03 5.00000e+01 -5.10410e+02 -5.01901e+02 -5.18919e+02 -5.22984e+02 -5.17442e+02 -5.28527e+02
8.16000e+03 5.10000e+01 -5.07781e+02 -5.03649e+02 -5.11912e+02 -5.22607e+02 -5.17025e+02 -5.28188e+02
8.24000e+03 5.10000e+01 -5.07781e+02 -5.03649e+02 -5.11912e+02 -5.22185e+02 -5.16630e+02 -5.27741e+02
8.32000e+03 5.20000e+01 -5.10221e+02 -5.04325e+02 -5.16117e+02 -5.21765e+02 -5.16233e+02 -5.27297e+02
8.40000e+03 5.20000e+01 -5.10221e+02 -5.04325e+02 -5.16117e+02 -5.21396e+02 -5.15833e+02 -5.26959e+02
8.48000e+03 5.30000e+01 -5.11376e+02 -5.04254e+02 -5.18499e+02 -5.21039e+02 -5.15434e+02 -5.26644e+02
8.56000e+03 5.30000e+01 -5.11376e+02 -5.04254e+02 -5.18499e+02 -5.20710e+02 -5.15105e+02 -5.26314e+02
8.64000e+03 5.40000e+01 -5.08116e+02 -5.04981e+02 -5.11252e+02 -5.20380e+02 -5.14814e+02 -5.25947e+02
8.72000e+03 5.40000e+01 -5.08116e+02 -5.04981e+02 -5.11252e+02 -5.20009e+02 -5.14480e+02 -5.25537e+02
8.80000e+03 5.50000e+01 -5.10420e+02 -5.05223e+02 -5.15617e+02 -5.19644e+02 -5.14124e+02 -5.25164e+02
8.88000e+03 5.50000e+01 -5.10420e+02 -5.05223e+02 -5.15617e+02 -5.19347e+02 -5.13772e+02 -5.24921e+02
8.96000e+03 5.60000e+01 -5.03414e+02 -4.99128e+02 -5.07700e+02 -5.19056e+02 -5.13402e+02 -5.24710e+02
9.04000e+03 5.60000e+01 -5.03414e+02 -4.99128e+02 -5.07700e+02 -5.18609e+02 -5.12956e+02 -5.24262e+02
9.12000e+03 5.70000e+01 -5.09584e+02 -5.04878e+02 -5.14291e+02 -5.18139e+02 -5.12514e+02 -5.23764e+02
9.20000e+03 5.70000e+01 -5.09584e+02 -5.04878e+02 -5.14291e+02 -5.17807e+02 -5.12225e+02 -5.23388e+02
9.28000e+03 5.80000e+01 -5.06088e+02 -5.01956e+02 -5.10220e+02 -5.17498e+02 -5.11970e+02 -5.23026e+02
9.36000e+03 5.80000e+01 -5.06088e+02 -5.01956e+02 -5.10220e+02 -5.17159e+02 -5.11633e+02 -5.22685e+02
9.44000e+03 5.90000e+01 -5.06240e+02 -5.01398e+02 -5.11082e+02 -5.16831e+02 -5.11282e+02 -5.22380e+02
9.52000e+03 5.90000e+01 -5.06240e+02 -5.01398e+02 -5.11082e+02 -5.16451e+02 -5.10881e+02 -5.22022e+02
9.60000e+03 6.00000e+01 -5.06955e+02 -5.03331e+02 -5.10578e+02 -5.16041e+02 -5.10443e+02 -5.21639e+02
9.68000e+03 6.00000e+01 -5.06955e+02 -5.03331e+02 -5.10578e+02 -5.15661e+02 -5.10093e+02 -5.21228e+02
9.76000e+03 6.10000e+01 -5.06576e+02 -4.99878e+02 -5.13273e+02 -5.15292e+02 -5.09779e+02 -5.20805e+02
9.84000e+03 6.10000e+01 -5.06576e+02 -4.99878e+02 -5.13273e+02 -5.14977e+02 -5.09453e+02 -5.20502e+02
9.92000e+03 6.20000e+01 -5.05131e+02 -4.99580e+02 -5.10681e+02 -5.14696e+02 -5.09129e+02 -5.20263e+02
1.00000e+04 6.20000e+01 -5.05131e+02 -4.99580e+02 -5.10681e+02 -5.14372e+02 -5.08826e+02 -5.19918e+02
1.00800e+04 6.30000e+01 -5.05828e+02 -5.01264e+02 -5.10392e+02 -5.14036e+02 -5.08550e+02 -5.19521e+02
1.01600e+04 6.30000e+01 -5.05828e+02 -5.01264e+02 -5.10392e+02 -5.13764e+02 -5.08329e+02 -5.19199e+02
1.02400e+04 6.40000e+01 -5.04745e+02 -5.03473e+02 -5.06018e+02 -5.13524e+02 -5.08138e+02 -5.18909e+02
1.03200e+04 6.40000e+01 -5.04745e+02 -5.03473e+02 -5.06018e+02 -5.13229e+02 -5.07957e+02 -5.18502e+02
1.04000e+04 6.50000e+01 -5.04283e+02 -5.03441e+02 -5.05125e+02 -5.12911e+02 -5.07762e+02 -5.18060e+02
1.04800e+04 6.50000e+01 -5.04283e+02 -5.03441e+02 -5.05125e+02 -5.12596e+02 -5.07576e+02 -5.17617e+02
1.05600e+04 6.60000e+01 -5.03051e+02 -5.00103e+02 -5.05998e+02 -5.12286e+02 -5.07388e+02 -5.17184e+02
1.06400e+04 6.60000e+01 -5.03051e+02 -5.00103e+02 -5.05998e+02 -5.11991e+02 -5.07175e+02 -5.16806e+02
1.07200e+04 6.70000e+01 -5.01701e+02 -4.99240e+02 -5.04161e+02 -5.11713e+02 -5.06977e+02 -5.16449e+02
1.08000e+04 6.70000e+01 -5.01701e+02 -4.99240e+02 -5.04161e+02 -5.11422e+02 -5.06729e+02 -5.16115e+02
1.08800e+04 6.80000e+01 -5.03084e+02 -5.01877e+02 -5.04290e+02 -5.11138e+02 -5.06463e+02 -5.15814e+02
1.09600e+04 6.80000e+01 -5.03084e+02 -5.01877e+02 -5.04290e+02 -5.10879e+02 -5.06307e+02 -5.15451e+02
1.10400e+04 6.90000e+01 -5.05316e+02 -5.02127e+02 -5.08505e+02 -5.10627e+02 -5.06194e+02 -5.15061e+02
1.11200e+04 6.90000e+01 -5.05316e+02 -5.02127e+02 -5.08505e+02 -5.10359e+02 -5.06012e+02 -5.14706e+02
1.12000e+04 7.00000e+01 -5.02709e+02 -4.99336e+02 -5.06082e+02 -5.10057e+02 -5.05782e+02 -5.14332e+02
1.12800e+04 7.00000e+01 -5.02709e+02 -4.99336e+02 -5.06082e+02 -5.09733e+02 -5.05535e+02 -5.13931e+02
1.13600e+04 7.10000e+01 -5.02817e+02 -4.97538e+02 -5.08095e+02 -5.09417e+02 -5.05280e+02 -5.13554e+02
1.14400e+04 7.10000e+01 -5.02817e+02 -4.97538e+02 -5.08095e+02 -5.09168e+02 -5.05048e+02 -5.13288e+02
1.15200e+04 7.20000e+01 -5.00839e+02 -4.98723e+02 -5.02956e+02 -5.08953e+02 -5.04855e+02 -5.13051e+02
1.16000e+04 7.20000e+01 -5.00839e+02 -4.98723e+02 -5.02956e+02 -5.08706e+02 -5.04672e+02 -5.12740e+02
1.16800e+04 7.30000e+01 -5.02080e+02 -5.01474e+02 -5.02687e+02 -5.08460e+02 -5.04485e+02 -5.12435e+02
1.17600e+04 7.30000e+01 -5.02080e+02 -5.01474e+02 -5.02687e+02 -5.08243e+02 -5.04350e+02 -5.12136e+02
1.18400e+04 7.40000e+01 -5.02527e+02 -5.01323e+02 -5.03731e+02 -5.08035e+02 -5.04237e+02 -5.11833e+02
1.19200e+04 7.40000e+01 -5.02527e+02 -5.01323e+02 -5.03731e+02 -5.07829e+02 -5.04127e+02 -5.11531e+02
1.20000e+04 7.50000e+01 -5.00734e+02 -4.97771e+02 -5.03697e+02 -5.07617e+02 -5.04013e+02 -5.11221e+02
1.20800e+04 7.50000e+01 -5.00734e+02 -4.97771e+02 -5.03697e+02 -5.07377e+02 -5.03880e+02 -5.10873e+02
1.21600e+04 7.60000e+01 -5.02095e+02 -5.00161e+02 -5.04029e+02 -5.07137e+02 -5.03756e+02 -5.10518e+02
1.22400e+04 7.60000e+01 -5.02095e+02 -5.00161e+02 -5.04029e+02 -5.06921e+02 -5.03618e+02 -5.10224e+02
1.23200e+04 7.70000e+01 -5.00390e+02 -4.98610e+02 -5.02170e+02 -5.06704e+02 -5.03465e+02 -5.09943e+02
1.24000e+04 7.70000e+01 -5.00390e+02 -4.98610e+02 -5.02170e+02 -5.06421e+02 -5.03248e+02 -5.09594e+02
1.24800e+04 7.80000e+01 -5.02038e+02 -4.99255e+02 -5.04820e+02 -5.06116e+02 -5.02992e+02 -5.09240e+02
1.25600e+04 7.80000e+01 -5.02038e+02 -4.99255e+02 -5.04820e+02 -5.05871e+02 -5.02834e+02 -5.08908e+02
1.26400e+04 7.90000e+01 -5.01172e+02 -4.99234e+02 -5.03110e+02 -5.05646e+02 -5.02736e+02 -5.08556e+02
1.27200e+04 7.90000e+01 -5.01172e+02 -4.99234e+02 -5.03110e+02 -5.05461e+02 -5.02627e+02 -5.08295e+02
1.28000e+04 8.00000e+01 -4.99359e+02 -4.97295e+02 -5.01423e+02 -5.05302e+02 -5.02510e+02 -5.08094e+02
1.28800e+04 8.00000e+01 -4.99359e+02 -4.97295e+02 -5.01423e+02 -5.05067e+02 -5.02338e+02 -5.07795e+02
1.29600e+04 8.10000e+01 -5.01875e+02 -4.98902e+02 -5.04847e+02 -5.04806e+02 -5.02149e+02 -5.07463e+02
1.30400e+04 8.10000e+01 -5.01875e+02 -4.98902e+02 -5.04847e+02 -5.04636e+02 -5.02047e+02 -5.07225e+02
1.31200e+04 8.20000e+01 -4.99174e+02 -4.96218e+02 -5.02130e+02 -5.04494e+02 -5.01972e+02 -5.07016e+02
1.32000e+04 8.20000e+01 -4.99174e+02 -4.96218e+02 -5.02130e+02 -5.04341e+02 -5.01840e+02 -5.06841e+02
1.32800e+04 8.30000e+01 -4.99909e+02 -4.97487e+02 -5.02332e+02 -5.04205e+02 -5.01699e+02 -5.06710e+02
1.33600e+04 8.30000e+01 -4.99909e+02 -4.97487e+02 -5.02332e+02 -5.04054e+02 -5.01584e+02 -5.06525e+02
1.34400e+04 8.40000e+01 -4.99657e+02 -4.98624e+02 -5.00690e+02 -5.03889e+02 -5.01477e+02 -5.06300e+02
1.35200e+04 8.40000e+01 -4.99657e+02 -4.98624e+02 -5.00690e+02 -5.03708e+02 -5.01366e+02 -5.06051e+02
1.36000e+04 8.50000e+01 -5.00832e+02 -4.98036e+02 -5.03628e+02 -5.03523e+02 -5.01238e+02 -5.05808e+02
1.36800e+04 8.50000e+01 -5.00832e+02 -4.98036e+02 -5.03628e+02 -5.03387e+02 -5.01114e+02 -5.05660e+02
1.37600e+04 8.60000e+01 -5.00332e+02 -4.98341e+02 -5.02323e+02 -5.03269e+02 -5.01003e+02 -5.05536e+02
1.38400e+04 8.60000e+01 -5.00332e+02 -4.98341e+02 -5.02323e+02 -5.03122e+02 -5.00899e+02 -5.05345e+02
1.39200e+04 8.70000e+01 -4.99919e+02 -4.98686e+02 -5.01153e+02 -5.02960e+02 -5.00786e+02 -5.05133e+02
1.40000e+04 8.70000e+01 -4.99919e+02 -4.98686e+02 -5.01153e+02 -5.02862e+02 -5.00737e+02 -5.04987e+02
1.40800e+04 8.80000e+01 -4.99198e+02 -4.97175e+02 -5.01221e+02 -5.02804e+02 -5.00719e+02 -5.04889e+02
1.41600e+04 8.80000e+01 -4.99198e+02 -4.97175e+02 -5.01221e+02 -5.02675e+02 -5.00602e+02 -5.04748e+02
1.42400e+04 8.90000e+01 -4.99611e+02 -4.97278e+02 -5.01945e+02 -5.02510e+02 -5.00440e+02 -5.04579e+02
1.43200e+04 8.90000e+01 -4.99611e+02 -4.97278e+02 -5.01945e+02 -5.02385e+02 -5.00336e+02 -5.04434e+02
1.44000e+04 9.00000e+01 -5.00635e+02 -4.98012e+02 -5.03257e+02 -5.02284e+02 -5.00263e+02 -5.04305e+02
1.44800e+04 9.00000e+01 -5.00635e+02 -4.98012e+02 -5.03257e+02 -5.02195e+02 -5.00200e+02 -5.04189e+02
1.45600e+04 9.10000e+01 -4.98533e+02 -4.96268e+02 -5.00799e+02 -5.02101e+02 -5.00141e+02 -5.04060e+02
1.46400e+04 9.10000e+01 -4.98533e+02 -4.96268e+02 -5.00799e+02 -5.01970e+02 -5.00031e+02 -5.03910e+02
1.47200e+04 9.20000e+01 -4.98968e+02 -4.97251e+02 -5.00684e+02 -5.01836e+02 -4.99907e+02 -5.03766e+02
1.48000e+04 9.20000e+01 -4.98968e+02 -4.97251e+02 -5.00684e+02 -5.01712e+02 -4.99832e+02 -5.03593e+02
1.48800e+04 9.30000e+01 -4.99515e+02 -4.98057e+02 -5.00972e+02 -5.01592e+02 -4.99765e+02 -5.03419e+02
1.49600e+04 9.30000e+01 -4.99515e+02 -4.98057e+02 -5.00972e+02 -5.01493e+02 -4.99721e+02 -5.03266e+02
1.50400e+04 9.40000e+01 -5.00076e+02 -4.98413e+02 -5.01740e+02 -5.01405e+02 -4.99693e+02 -5.03116e+02
1.51200e+04 9.40000e+01 -5.00076e+02 -4.98413e+02 -5.01740e+02 -5.01317e+02 -4.99669e+02 -5.02964e+02
1.52000e+04 9.50000e+01 -4.98390e+02 -4.96892e+02 -4.99887e+02 -5.01221e+02 -4.99626e+02 -5.02816e+02
1.52800e+04 9.50000e+01 -4.98390e+02 -4.96892e+02 -4.99887e+02 -5.01113e+02 -4.99531e+02 -5.02695e+02
1.53600e+04 9.60000e+01 -4.99157e+02 -4.97424e+02 -5.00890e+02 -5.01013e+02 -4.99431e+02 -5.02595e+02
1.54400e+04 9.60000e+01 -4.99157e+02 -4.97424e+02 -5.00890e+02 -5.00928e+02 -4.99330e+02 -5.02527e+02
1.55200e+04 9.70000e+01 -4.98499e+02 -4.97151e+02 -4.99847e+02 -5.00845e+02 -4.99224e+02 -5.02466e+02
1.56000e+04 9.70000e+01 -4.98499e+02 -4.97151e+02 -4.99847e+02 -5.00765e+02 -4.99160e+02 -5.02369e+02
1.56800e+04 9.80000e+01 -4.96932e+02 -4.95358e+02 -4.98506e+02 -5.00689e+02 -4.99113e+02 -5.02265e+02
1.57600e+04 9.80000e+01 -4.96932e+02 -4.95358e+02 -4.98506e+02 -5.00604e+02 -4.99058e+02 -5.02151e+02
1.58400e+04 9.90000e+01 -4.99280e+02 -4.96941e+02 -5.01619e+02 -5.00533e+02 -4.99015e+02 -5.02051e+02
1.59200e+04 9.90000e+01 -4.99280e+02 -4.96941e+02 -5.01619e+02 -5.00480e+02 -4.98961e+02 -5.02000e+02
1.60000e+04 1.00000e+02 -4.98290e+02 -4.96883e+02 -4.99698e+02 -5.00417e+02 -4.98890e+02 -5.01944e+02
1.60800e+04 1.00000e+02 -4.98290e+02 -4.96883e+02 -4.99698e+02 -5.00318e+02 -4.98808e+02 -5.01828e+02
1.61600e+04 1.01000e+02 -4.97223e+02 -4.96077e+02 -4.98369e+02 -5.00204e+02 -4.98716e+02 -5.01691e+02
1.62400e+04 1.01000e+02 -4.97223e+02 -4.96077e+02 -4.98369e+02 -5.00100e+02 -4.98641e+02 -5.01559e+02
1.63200e+04 1.02000e+02 -4.98803e+02 -4.97221e+02 -5.00384e+02 -5.00016e+02 -4.98591e+02 -5.01441e+02
1.64000e+04 1.02000e+02 -4.98803e+02 -4.97221e+02 -5.00384e+02 -4.99952e+02 -4.98573e+02 -5.01332e+02
1.64800e+04 1.03000e+02 -4.97054e+02 -4.95825e+02 -4.98284e+02 -4.99884e+02 -4.98548e+02 -5.01220e+02
1.65600e+04 1.03000e+02 -4.97054e+02 -4.95825e+02 -4.98284e+02 -4.99812e+02 -4.98484e+02 -5.01140e+02
1.66400e+04 1.04000e+02 -4.96676e+02 -4.95247e+02 -4.98106e+02 -4.99751e+02 -4.98418e+02 -5.01084e+02
1.67200e+04 1.04000e+02 -4.96676e+02 -4.95247e+02 -4.98106e+02 -4.99672e+02 -4.98327e+02 -5.01016e+02
1.68000e+04 1.05000e+02 -4.97271e+02 -4.95314e+02 -4.99228e+02 -4.99586e+02 -4.98225e+02 -5.00948e+02
1.68800e+04 1.05000e+02 -4.97271e+02 -4.95314e+02 -4.99228e+02 -4.99505e+02 -4.98123e+02 -5.00886e+02
1.69600e+04 1.06000e+02 -4.99181e+02 -4.97473e+02 -5.00889e+02 -4.99425e+02 -4.98030e+02 -5.00819e+02
1.70400e+04 1.06000e+02 -4.99181e+02 -4.97473e+02 -5.00889e+02 -4.99389e+02 -4.98008e+02 -5.00770e+02
1.71200e+04 1.07000e+02 -4.96114e+02 -4.94477e+02 -4.97752e+02 -4.99358e+02 -4.98001e+02 -5.00715e+02
1.72000e+04 1.07000e+02 -4.96114e+02 -4.94477e+02 -4.97752e+02 -4.99270e+02 -4.97919e+02 -5.00622e+02
1.72800e+04 1.08000e+02 -4.97084e+02 -4.96558e+02 -4.97609e+02 -4.99177e+02 -4.97825e+02 -5.00528e+02
1.73600e+04 1.08000e+02 -4.97084e+02 -4.96558e+02 -4.97609e+02 -4.99114e+02 -4.97763e+02 -5.00465e+02
1.74400e+04 1.09000e+02 -4.97574e+02 -4.96108e+02 -4.99041e+02 -4.99062e+02 -4.97701e+02 -5.00423e+02
1.75200e+04 1.09000e+02 -4.97574e+02 -4.96108e+02 -4.99041e+02 -4.99000e+02 -4.97632e+02 -5.00368e+02
1.76000e+04 1.10000e+02 -4.96356e+02 -4.93757e+02 -4.98955e+02 -4.98926e+02 -4.97560e+02 -5.00292e+02
1.76800e+04 1.10000e+02 -4.96356e+02 -4.93757e+02 -4.98955e+02 -4.98844e+02 -4.97462e+02 -5.00226e+02
1.77600e+04 1.11000e+02 -4.97519e+02 -4.95814e+02 -4.99223e+02 -4.98769e+02 -4.97370e+02 -5.00169e+02
1.78400e+04 1.11000e+02 -4.97519e+02 -4.95814e+02 -4.99223e+02 -4.98729e+02 -4.97334e+02 -5.00124e+02
1.79200e+04 1.12000e+02 -4.97380e+02 -4.95206e+02 -4.99554e+02 -4.98699e+02 -4.97313e+02 -5.00085e+02
1.80000e+04 1.12000e+02 -4.97380e+02 -4.95206e+02 -4.99554e+02 -4.98643e+02 -4.97268e+02 -5.00018e+02
1.80800e+04 1.13000e+02 -4.97704e+02 -4.96923e+02 -4.98486e+02 -4.98571e+02 -4.97213e+02 -4.99930e+02
1.81600e+04 1.13000e+02 -4.97704e+02 -4.96923e+02 -4.98486e+02 -4.98532e+02 -4.97210e+02 -4.99853e+02
1.82400e+04 1.14000e+02 -4.96978e+02 -4.95323e+02 -4.98633e+02 -4.98507e+02 -4.97220e+02 -4.99793e+02
1.83200e+04 1.14000e+02 -4.96978e+02 -4.95323e+02 -4.98633e+02 -4.98464e+02 -4.97194e+02 -4.99734e+02
1.84000e+04 1.15000e+02 -4.97500e+02 -4.96200e+02 -4.98800e+02 -4.98418e+02 -4.97165e+02 -4.99671e+02
1.84800e+04 1.15000e+02 -4.97500e+02 -4.96200e+02 -4.98800e+02 -4.98382e+02 -4.97151e+02 -4.99613e+02
1.85600e+04 1.16000e+02 -4.96427e+02 -4.94019e+02 -4.98835e+02 -4.98345e+02 -4.97120e+02 -4.99570e+02
1.86400e+04 1.16000e+02 -4.96427e+02 -4.94019e+02 -4.98835e+02 -4.98282e+02 -4.97049e+02 -4.99515e+02
1.87200e+04 1.17000e+02 -4.97138e+02 -4.95241e+02 -4.99034e+02 -4.98213e+02 -4.96982e+02 -4.99444e+02
1.88000e+04 1.17000e+02 -4.97138e+02 -4.95241e+02 -4.99034e+02 -4.98159e+02 -4.96931e+02 -4.99386e+02
1.88800e+04 1.18000e+02 -4.97373e+02 -4.96106e+02 -4.98640e+02 -4.98108e+02 -4.96883e+02 -4.99333e+02
1.89600e+04 1.18000e+02 -4.97373e+02 -4.96106e+02 -4.98640e+02 -4.98065e+02 -4.96850e+02 -4.99280e+02
1.90400e+04 1.19000e+02 -4.96965e+02 -4.94672e+02 -4.99258e+02 -4.98024e+02 -4.96811e+02 -4.99236e+02
1.91200e+04 1.19000e+02 -4.96965e+02 -4.94672e+02 -4.99258e+02 -4.97983e+02 -4.96765e+02 -4.99202e+02
1.92000e+04 1.20000e+02 -4.95792e+02 -4.94303e+02 -4.97281e+02 -4.97946e+02 -4.96728e+02 -4.99163e+02
1.92800e+04 1.20000e+02 -4.95792e+02 -4.94303e+02 -4.97281e+02 -4.97887e+02 -4.96672e+02 -4.99101e+02
1.93600e+04 1.21000e+02 -4.96121e+02 -4.94627e+02 -4.97616e+02 -4.97826e+02 -4.96611e+02 -4.99042e+02
1.94400e+04 1.21000e+02 -4.96121e+02 -4.94627e+02 -4.97616e+02 -4.97760e+02 -4.96552e+02 -4.98968e+02
1.95200e+04 1.22000e+02 -4.96563e+02 -4.96041e+02 -4.97086e+02 -4.97689e+02 -4.96493e+02 -4.98884e+02
1.96000e+04 1.22000e+02 -4.96563e+02 -4.96041e+02 -4.97086e+02 -4.97645e+02 -4.96469e+02 -4.98820e+02
1.96800e+04 1.23000e+02 -4.95970e+02 -4.93449e+02 -4.98490e+02 -4.97612e+02 -4.96452e+02 -4.98772e+02
1.97600e+04 1.23000e+02 -4.95970e+02 -4.93449e+02 -4.98490e+02 -4.97567e+02 -4.96394e+02 -4.98739e+02
1.98400e+04 1.24000e+02 -4.96478e+02 -4.95119e+02 -4.97837e+02 -4.97520e+02 -4.96335e+02 -4.98705e+02
1.99200e+04 1.24000e+02 -4.96478e+02 -4.95119e+02 -4.97837e+02 -4.97474e+02 -4.96293e+02 -4.98655e+02
2.00000e+04 1.25000e+02 -4.96279e+02 -4.94940e+02 -4.97617e+02 -4.97426e+02 -4.96245e+02 -4.98606e+02
2.00800e+04 1.25000e+02 -4.96279e+02 -4.94940e+02 -4.97617e+02 -4.97368e+02 -4.96178e+02 -4.98558e+02
2.01600e+04 1.26000e+02 -4.96803e+02 -4.96299e+02 -4.97307e+02 -4.97308e+02 -4.96111e+02 -4.98505e+02
2.02400e+04 1.26000e+02 -4.96803e+02 -4.96299e+02 -4.97307e+02 -4.97273e+02 -4.96093e+02 -4.98453e+02
2.03200e+04 1.27000e+02 -4.95320e+02 -4.92682e+02 -4.97959e+02 -4.97245e+02 -4.96081e+02 -4.98408e+02
2.04000e+04 1.27000e+02 -4.95320e+02 -4.92682e+02 -4.97959e+02 -4.97188e+02 -4.96013e+02 -4.98362e+02
2.04800e+04 1.28000e+02 -4.95708e+02 -4.93401e+02 -4.98016e+02 -4.97127e+02 -4.95940e+02 -4.98314e+02
2.05600e+04 1.28000e+02 -4.95708e+02 -4.93401e+02 -4.98016e+02 -4.97079e+02 -4.95877e+02 -4.98280e+02
2.06400e+04 1.29000e+02 -4.96177e+02 -4.95187e+02 -4.97168e+02 -4.97035e+02 -4.95816e+02 -4.98254e+02
2.07200e+04 1.29000e+02 -4.96177e+02 -4.95187e+02 -4.97168e+02 -4.97013e+02 -4.95789e+02 -4.98237e+02
2.08000e+04 1.30000e+02 -4.94496e+02 -4.93115e+02 -4.95877e+02 -4.96998e+02 -4.95768e+02 -4.98228e+02
2.08800e+04 1.30000e+02 -4.94496e+02 -4.93115e+02 -4.95877e+02 -4.96935e+02 -4.95699e+02 -4.98171e+02
2.09600e+04 1.31000e+02 -4.95624e+02 -4.93731e+02 -4.97518e+02 -4.96861e+02 -4.95619e+02 -4.98103e+02
2.10400e+04 1.31000e+02 -4.95624e+02 -4.93731e+02 -4.97518e+02 -4.96812e+02 -4.95559e+02 -4.98066e+02
2.11200e+04 1.32000e+02 -4.95396e+02 -4.93511e+02 -4.97281e+02 -4.96770e+02 -4.95504e+02 -4.98035e+02
2.12000e+04 1.32000e+02 -4.95396e+02 -4.93511e+02 -4.97281e+02 -4.96734e+02 -4.95453e+02 -4.98014e+02
2.12800e+04 1.33000e+02 -4.95459e+02 -4.93175e+02 -4.97743e+02 -4.96705e+02 -4.95408e+02 -4.98001e+02
2.13600e+04 1.33000e+02 -4.95459e+02 -4.93175e+02 -4.97743e+02 -4.96661e+02 -4.95349e+02 -4.97972e+02
2.14400e+04 1.34000e+02 -4.94978e+02 -4.93417e+02 -4.96538e+02 -4.96606e+02 -4.95278e+02 -4.97935e+02
2.15200e+04 1.34000e+02 -4.94978e+02 -4.93417e+02 -4.96538e+02 -4.96562e+02 -4.95226e+02 -4.97899e+02
2.16000e+04 1.35000e+02 -4.94729e+02 -4.93135e+02 -4.96323e+02 -4.96529e+02 -4.95187e+02 -4.97870e+02
2.16800e+04 1.35000e+02 -4.94729e+02 -4.93135e+02 -4.96323e+02 -4.96495e+02 -4.95150e+02 -4.97841e+02
2.17600e+04 1.36000e+02 -4.94901e+02 -4.93652e+02 -4.96150e+02 -4.96465e+02 -4.95116e+02 -4.97813e+02
2.18400e+04 1.36000e+02 -4.94901e+02 -4.93652e+02 -4.96150e+02 -4.96430e+02 -4.95091e+02 -4.97770e+02
2.19200e+04 1.37000e+02 -4.94444e+02 -4.92766e+02 -4.96123e+02 -4.96391e+02 -4.95064e+02 -4.97719e+02
2.20000e+04 1.37000e+02 -4.94444e+02 -4.92766e+02 -4.96123e+02 -4.96327e+02 -4.94998e+02 -4.97656e+02
2.20800e+04 1.38000e+02 -4.94227e+02 -4.93032e+02 -4.95421e+02 -4.96251e+02 -4.94916e+02 -4.97586e+02
2.21600e+04 1.38000e+02 -4.94227e+02 -4.93032e+02 -4.95421e+02 -4.96202e+02 -4.94870e+02 -4.97535e+02
2.22400e+04 1.39000e+02 -4.94585e+02 -4.92578e+02 -4.96591e+02 -4.96173e+02 -4.94843e+02 -4.97502e+02
2.23200e+04 1.39000e+02 -4.94585e+02 -4.92578e+02 -4.96591e+02 -4.96138e+02 -4.94787e+02 -4.97490e+02
2.24000e+04 1.40000e+02 -4.93944e+02 -4.91583e+02 -4.96305e+02 -4.96097e+02 -4.94718e+02 -4.97477e+02
2.24800e+04 1.40000e+02 -4.93944e+02 -4.91583e+02 -4.96305e+02 -4.96042e+02 -4.94643e+02 -4.97441e+02
2.25600e+04 1.41000e+02 -4.95516e+02 -4.93926e+02 -4.97107e+02 -4.95987e+02 -4.94578e+02 -4.97397e+02
2.26400e+04 1.41000e+02 -4.95516e+02 -4.93926e+02 -4.97107e+02 -4.95967e+02 -4.94582e+02 -4.97351e+02
2.27200e+04 1.42000e+02 -4.94084e+02 -4.92260e+02 -4.95908e+02 -4.95950e+02 -4.94596e+02 -4.97304e+02
2.28000e+04 1.42000e+02 -4.94084e+02 -4.92260e+02 -4.95908e+02 -4.95902e+02 -4.94555e+02 -4.97250e+02
2.28800e+04 1.43000e+02 -4.93844e+02 -4.92670e+02 -4.95017e+02 -4.95847e+02 -4.94500e+02 -4.97194e+02
2.29600e+04 1.43000e+02 -4.93844e+02 -4.92670e+02 -4.95017e+02 -4.95789e+02 -4.94454e+02 -4.97125e+02
2.30400e+04 1.44000e+02 -4.94044e+02 -4.92092e+02 -4.95995e+02 -4.95733e+02 -4.94410e+02 -4.97057e+02
2.31200e+04 1.44000e+02 -4.94044e+02 -4.92092e+02 -4.95995e+02 -4.95677e+02 -4.94344e+02 -4.97009e+02
2.32000e+04 1.45000e+02 -4.94098e+02 -4.92743e+02 -4.95452e+02 -4.95618e+02 -4.94267e+02 -4.96969e+02
2.32800e+04 1.45000e+02 -4.94098e+02 -4.92743e+02 -4.95452e+02 -4.95567e+02 -4.94215e+02 -4.96920e+02
2.33600e+04 1.46000e+02 -4.93807e+02 -4.92946e+02 -4.94669e+02 -4.95521e+02 -4.94175e+02 -4.96867e+02
2.34400e+04 1.46000e+02 -4.93807e+02 -4.92946e+02 -4.94669e+02 -4.95465e+02 -4.94123e+02 -4.96807e+02
2.35200e+04 1.47000e+02 -4.94661e+02 -4.93754e+02 -4.95568e+02 -4.95408e+02 -4.94061e+02 -4.96754e+02
2.36000e+04 1.47000e+02 -4.94661e+02 -4.93754e+02 -4.95568e+02 -4.95373e+02 -4.94036e+02 -4.96710e+02
2.36800e+04 1.48000e+02 -4.94837e+02 -4.93603e+02 -4.96072e+02 -4.95345e+02 -4.94026e+02 -4.96664e+02
2.37600e+04 1.48000e+02 -4.94837e+02 -4.93603e+02 -4.96072e+02 -4.95313e+02 -4.94006e+02 -4.96619e+02
2.38400e+04 1.49000e+02 -4.93389e+02 -4.91817e+02 -4.94960e+02 -4.95273e+02 -4.93975e+02 -4.96570e+02
2.39200e+04 1.49000e+02 -4.93389e+02 -4.91817e+02 -4.94960e+02 -4.95211e+02 -4.93909e+02 -4.96513e+02
2.40000e+04 1.50000e+02 -4.94557e+02 -4.93156e+02 -4.95958e+02 -4.95149e+02 -4.93838e+02 -4.96461e+02
2.40800e+04 1.50000e+02 -4.94557e+02 -4.93156e+02 -4.95958e+02 -4.95108e+02 -4.93803e+02 -4.96413e+02
2.41600e+04 1.51000e+02 -4.93741e+02 -4.92753e+02 -4.94729e+02 -4.95068e+02 -4.93778e+02 -4.96357e+02
2.42400e+04 1.51000e+02 -4.93741e+02 -4.92753e+02 -4.94729e+02 -4.95028e+02 -4.93746e+02 -4.96310e+02
2.43200e+04 1.52000e+02 -4.92906e+02 -4.91738e+02 -4.94074e+02 -4.94994e+02 -4.93715e+02 -4.96272e+02
2.44000e+04 1.52000e+02 -4.92906e+02 -4.91738e+02 -4.94074e+02 -4.94944e+02 -4.93674e+02 -4.96215e+02
2.44800e+04 1.53000e+02 -4.93318e+02 -4.91841e+02 -4.94794e+02 -4.94893e+02 -4.93630e+02 -4.96157e+02
2.45600e+04 1.53000e+02 -4.93318e+02 -4.91841e+02 -4.94794e+02 -4.94844e+02 -4.93573e+02 -4.96115e+02
2.46400e+04 1.54000e+02 -4.93094e+02 -4.92172e+02 -4.94016e+02 -4.94792e+02 -4.93510e+02 -4.96073e+02
2.47200e+04 1.54000e+02 -4.93094e+02 -4.92172e+02 -4.94016e+02 -4.94742e+02 -4.93483e+02 -4.96002e+02
2.48000e+04 1.55000e+02 -4.93283e+02 -4.91312e+02 -4.95254e+02 -4.94697e+02 -4.93466e+02 -4.95927e+02
2.48800e+04 1.55000e+02 -4.93283e+02 -4.91312e+02 -4.95254e+02 -4.94648e+02 -4.93412e+02 -4.95885e+02
2.49600e+04 1.56000e+02 -4.93622e+02 -4.92196e+02 -4.95048e+02 -4.94598e+02 -4.93348e+02 -4.95848e+02
2.50400e+04 1.56000e+02 -4.93622e+02 -4.92196e+02 -4.95048e+02 -4.94554e+02 -4.93302e+02 -4.95807e+02
2.51200e+04 1.57000e+02 -4.93112e+02 -4.91989e+02 -4.94235e+02 -4.94511e+02 -4.93259e+02 -4.95763e+02
2.52000e+04 1.57000e+02 -4.93112e+02 -4.91989e+02 -4.94235e+02 -4.94455e+02 -4.93193e+02 -4.95716e+02
2.52800e+04 1.58000e+02 -4.92823e+02 -4.91128e+02 -4.94518e+02 -4.94395e+02 -4.93117e+02 -4.95674e+02
2.53600e+04 1.58000e+02 -4.92823e+02 -4.91128e+02 -4.94518e+02 -4.94347e+02 -4.93067e+02 -4.95626e+02
2.54400e+04 1.59000e+02 -4.93021e+02 -4.91589e+02 -4.94454e+02 -4.94307e+02 -4.93041e+02 -4.95573e+02
2.55200e+04 1.59000e+02 -4.93021e+02 -4.91589e+02 -4.94454e+02 -4.94266e+02 -4.93016e+02 -4.95517e+02
2.56000e+04 1.60000e+02 -4.91949e+02 -4.90119e+02 -4.93779e+02 -4.94221e+02 -4.92985e+02 -4.95458e+02
2.56800e+04 1.60000e+02 -4.91949e+02 -4.90119e+02 -4.93779e+02 -4.94156e+02 -4.92914e+02 -4.95398e+02
2.57600e+04 1.61000e+02 -4.92406e+02 -4.90234e+02 -4.94579e+02 -4.94089e+02 -4.92835e+02 -4.95344e+02
2.58400e+04 1.61000e+02 -4.92406e+02 -4.90234e+02 -4.94579e+02 -4.94046e+02 -4.92782e+02 -4.95310e+02
2.59200e+04 1.62000e+02 -4.92232e+02 -4.90075e+02 -4.94389e+02 -4.94012e+02 -4.92741e+02 -4.95283e+02
2.60000e+04 1.62000e+02 -4.92232e+02 -4.90075e+02 -4.94389e+02 -4.93965e+02 -4.92689e+02 -4.95241e+02
2.60800e+04 1.63000e+02 -4.91263e+02 -4.88912e+02 -4.93613e+02 -4.93909e+02 -4.92629e+02 -4.95188e+02
2.61600e+04 1.63000e+02 -4.91263e+02 -4.88912e+02 -4.93613e+02 -4.93841e+02 -4.92556e+02 -4.95126e+02
2.62400e+04 1.64000e+02 -4.92705e+02 -4.91673e+02 -4.93736e+02 -4.93778e+02 -4.92491e+02 -4.95064e+02
2.63200e+04 1.64000e+02 -4.92705e+02 -4.91673e+02 -4.93736e+02 -4.93734e+02 -4.92473e+02 -4.94995e+02
2.64000e+04 1.65000e+02 -4.93053e+02 -4.91269e+02 -4.94838e+02 -4.93691e+02 -4.92450e+02 -4.94931e+02
2.64800e+04 1.65000e+02 -4.93053e+02 -4.91269e+02 -4.94838e+02 -4.93657e+02 -4.92412e+02 -4.94902e+02
2.65600e+04 1.66000e+02 -4.91927e+02 -4.89717e+02 -4.94136e+02 -4.93624e+02 -4.92373e+02 -4.94875e+02
2.66400e+04 1.66000e+02 -4.91927e+02 -4.89717e+02 -4.94136e+02 -4.93578e+02 -4.92321e+02 -4.94834e+02
2.67200e+04 1.67000e+02 -4.92045e+02 -4.90819e+02 -4.93271e+02 -4.93533e+02 -4.92273e+02 -4.94793e+02
2.68000e+04 1.67000e+02 -4.92045e+02 -4.90819e+02 -4.93271e+02 -4.93488e+02 -4.92237e+02 -4.94740e+02
2.68800e+04 1.68000e+02 -4.91327e+02 -4.89785e+02 -4.92870e+02 -4.93441e+02 -4.92196e+02 -4.94687e+02
2.69600e+04 1.68000e+02 -4.91327e+02 -4.89785e+02 -4.92870e+02 -4.93389e+02 -4.92151e+02 -4.94626e+02
2.70400e+04 1.69000e+02 -4.91834e+02 -4.90158e+02 -4.93510e+02 -4.93340e+02 -4.92113e+02 -4.94566e+02
2.71200e+04 1.69000e+02 -4.91834e+02 -4.90158e+02 -4.93510e+02 -4.93300e+02 -4.92079e+02 -4.94521e+02
2.72000e+04 1.70000e+02 -4.91300e+02 -4.90185e+02 -4.92414e+02 -4.93261e+02 -4.92041e+02 -4.94480e+02
2.72800e+04 1.70000e+02 -4.91300e+02 -4.90185e+02 -4.92414e+02 -4.93210e+02 -4.92000e+02 -4.94421e+02
2.73600e+04 1.71000e+02 -4.91683e+02 -4.90485e+02 -4.92881e+02 -4.93159e+02 -4.91962e+02 -4.94355e+02
2.74400e+04 1.71000e+02 -4.91683e+02 -4.90485e+02 -4.92881e+02 -4.93118e+02 -4.91941e+02 -4.94296e+02
2.75200e+04 1.72000e+02 -4.92097e+02 -4.91317e+02 -4.92878e+02 -4.93083e+02 -4.91927e+02 -4.94240e+02
2.76000e+04 1.72000e+02 -4.92097e+02 -4.91317e+02 -4.92878e+02 -4.93038e+02 -4.91899e+02 -4.94177e+02
2.76800e+04 1.73000e+02 -4.92273e+02 -4.91078e+02 -4.93468e+02 -4.92984e+02 -4.91852e+02 -4.94115e+02
2.77600e+04 1.73000e+02 -4.92273e+02 -4.91078e+02 -4.93468e+02 -4.92946e+02 -4.91816e+02 -4.94076e+02
2.78400e+04 1.74000e+02 -4.91253e+02 -4.89739e+02 -4.92766e+02 -4.92915e+02 -4.91790e+02 -4.94040e+02
2.79200e+04 1.74000e+02 -4.91253e+02 -4.89739e+02 -4.92766e+02 -4.92872e+02 -4.91747e+02 -4.93997e+02
2.80000e+04 1.75000e+02 -4.91891e+02 -4.90771e+02 -4.93012e+02 -4.92832e+02 -4.91707e+02 -4.93957e+02
2.80800e+04 1.75000e+02 -4.91891e+02 -4.90771e+02 -4.93012e+02 -4.92799e+02 -4.91681e+02 -4.93916e+02
2.81600e+04 1.76000e+02 -4.91880e+02 -4.89585e+02 -4.94175e+02 -4.92764e+02 -4.91656e+02 -4.93873e+02
2.82400e+04 1.76000e+02 -4.91880e+02 -4.89585e+02 -4.94175e+02 -4.92729e+02 -4.91616e+02 -4.93842e+02
2.83200e+04 1.77000e+02 -4.91086e+02 -4.89527e+02 -4.92644e+02 -4.92692e+02 -4.91572e+02 -4.93812e+02
2.84000e+04 1.77000e+02 -4.91086e+02 -4.89527e+02 -4.92644e+02 -4.92647e+02 -4.91521e+02 -4.93772e+02
2.84800e+04 1.78000e+02 -4.90701e+02 -4.89521e+02 -4.91880e+02 -4.92603e+02 -4.91469e+02 -4.93736e+02
2.85600e+04 1.78000e+02 -4.90701e+02 -4.89521e+02 -4.91880e+02 -4.92544e+02 -4.91411e+02 -4.93678e+02
2.86400e+04 1.79000e+02 -4.91154e+02 -4.90040e+02 -4.92268e+02 -4.92482e+02 -4.91346e+02 -4.93617e+02
2.87200e+04 1.79000e+02 -4.91154e+02 -4.90040e+02 -4.92268e+02 -4.92424e+02 -4.91282e+02 -4.93565e+02
2.88000e+04 1.80000e+02 -4.90325e+02 -4.88592e+02 -4.92057e+02 -4.92363e+02 -4.91215e+02 -4.93511e+02
2.88800e+04 1.80000e+02 -4.90325e+02 -4.88592e+02 -4.92057e+02 -4.92306e+02 -4.91148e+02 -4.93463e+02
2.89600e+04 1.81000e+02 -4.91219e+02 -4.90068e+02 -4.92371e+02 -4.92258e+02 -4.91097e+02 -4.93420e+02
2.90400e+04 1.81000e+02 -4.91219e+02 -4.90068e+02 -4.92371e+02 -4.92212e+02 -4.91053e+02 -4.93371e+02
2.91200e+04 1.82000e+02 -4.90834e+02 -4.89462e+02 -4.92205e+02 -4.92158e+02 -4.91001e+02 -4.93315e+02
2.92000e+04 1.82000e+02 -4.90834e+02 -4.89462e+02 -4.92205e+02 -4.92106e+02 -4.90951e+02 -4.93261e+02
2.92800e+04 1.83000e+02 -4.91118e+02 -4.89334e+02 -4.92902e+02 -4.92061e+02 -4.90904e+02 -4.93218e+02
2.93600e+04 1.83000e+02 -4.91118e+02 -4.89334e+02 -4.92902e+02 -4.92027e+02 -4.90854e+02 -4.93200e+02
2.94400e+04 1.84000e+02 -4.90127e+02 -4.88464e+02 -4.91789e+02 -4.91996e+02 -4.90807e+02 -4.93185e+02
2.95200e+04 1.84000e+02 -4.90127e+02 -4.88464e+02 -4.91789e+02 -4.91948e+02 -4.90753e+02 -4.93143e+02
2.96000e+04 1.85000e+02 -4.89827e+02 -4.87978e+02 -4.91675e+02 -4.91896e+02 -4.90698e+02 -4.93093e+02
2.96800e+04 1.85000e+02 -4.89827e+02 -4.87978e+02 -4.91675e+02 -4.91842e+02 -4.90630e+02 -4.93054e+02
2.97600e+04 1.86000e+02 -4.90161e+02 -4.89123e+02 -4.91198e+02 -4.91791e+02 -4.90561e+02 -4.93021e+02
2.98400e+04 1.86000e+02 -4.90161e+02 -4.89123e+02 -4.91198e+02 -4.91742e+02 -4.90517e+02 -4.92967e+02
2.99200e+04 1.87000e+02 -4.90705e+02 -4.89498e+02 -4.91911e+02 -4.91693e+02 -4.90483e+02 -4.92903e+02
3.00000e+04 1.87000e+02 -4.90705e+02 -4.89498e+02 -4.91911e+02 -4.91648e+02 -4.90444e+02 -4.92852e+02
3.00800e+04 1.88000e+02 -4.90191e+02 -4.88748e+02 -4.91635e+02 -4.91600e+02 -4.90400e+02 -4.92801e+02
3.01600e+04 1.88000e+02 -4.90191e+02 -4.88748e+02 -4.91635e+02 -4.91551e+02 -4.90349e+02 -4.92753e+02
3.02400e+04 1.89000e+02 -4.89860e+02 -4.88271e+02 -4.91449e+02 -4.91503e+02 -4.90298e+02 -4.92709e+02
3.03200e+04 1.89000e+02 -4.89860e+02 -4.88271e+02 -4.91449e+02 -4.91454e+02 -4.90245e+02 -4.92663e+02
3.04000e+04 1.90000e+02 -4.90052e+02 -4.87952e+02 -4.92152e+02 -4.91407e+02 -4.90198e+02 -4.92617e+02
3.04800e+04 1.90000e+02 -4.90052e+02 -4.87952e+02 -4.92152e+02 -4.91361e+02 -4.90146e+02 -4.92575e+02
3.05600e+04 1.91000e+02 -4.90208e+02 -4.88625e+02 -4.91792e+02 -4.91314e+02 -4.90094e+02 -4.92533e+02
3.06400e+04 1.91000e+02 -4.90208e+02 -4.88625e+02 -4.91792e+02 -4.91280e+02 -4.90063e+02 -4.92497e+02
3.07200e+04 1.92000e+02 -4.89480e+02 -4.87889e+02 -4.91072e+02 -4.91250e+02 -4.90036e+02 -4.92464e+02
3.08000e+04 1.92000e+02 -4.89480e+02 -4.87889e+02 -4.91072e+02 -4.91206e+02 -4.89995e+02 -4.92418e+02
3.08800e+04 1.93000e+02 -4.89710e+02 -4.88313e+02 -4.91107e+02 -4.91160e+02 -4.89953e+02 -4.92366e+02
3.09600e+04 1.93000e+02 -4.89710e+02 -4.88313e+02 -4.91107e+02 -4.91118e+02 -4.89919e+02 -4.92317e+02
3.10400e+04 1.94000e+02 -4.89833e+02 -4.88660e+02 -4.91005e+02 -4.91078e+02 -4.89887e+02 -4.92270e+02
3.11200e+04 1.94000e+02 -4.89833e+02 -4.88660e+02 -4.91005e+02 -4.91050e+02 -4.89870e+02 -4.92229e+02
3.12000e+04 1.95000e+02 -4.88948e+02 -4.87639e+02 -4.90258e+02 -4.91025e+02 -4.89859e+02 -4.92191e+02
3.12800e+04 1.95000e+02 -4.88948e+02 -4.87639e+02 -4.90258e+02 -4.90973e+02 -4.89801e+02 -4.92145e+02
3.13600e+04 1.96000e+02 -4.90104e+02 -4.88833e+02 -4.91376e+02 -4.90916e+02 -4.89728e+02 -4.92104e+02
3.14400e+04 1.96000e+02 -4.90104e+02 -4.88833e+02 -4.91376e+02 -4.90871e+02 -4.89683e+02 -4.92058e+02
3.15200e+04 1.97000e+02 -4.89541e+02 -4.88016e+02 -4.91066e+02 -4.90822e+02 -4.89643e+02 -4.92002e+02
3.16000e+04 1.97000e+02 -4.89541e+02 -4.88016e+02 -4.91066e+02 -4.90777e+02 -4.89601e+02 -4.91953e+02
3.16800e+04 1.98000e+02 -4.89280e+02 -4.87523e+02 -4.91036e+02 -4.90739e+02 -4.89565e+02 -4.91913e+02
3.17600e+04 1.98000e+02 -4.89280e+02 -4.87523e+02 -4.91036e+02 -4.90695e+02 -4.89516e+02 -4.91874e+02
3.18400e+04 1.99000e+02 -4.89423e+02 -4.88085e+02 -4.90761e+02 -4.90651e+02 -4.89465e+02 -4.91837e+02
3.19200e+04 1.99000e+02 -4.89423e+02 -4.88085e+02 -4.90761e+02 -4.90616e+02 -4.89434e+02 -4.91798e+02
3.20000e+04 2.00000e+02 -4.89151e+02 -4.87124e+02 -4.91178e+02 -4.90585e+02 -4.89407e+02 -4.91764e+02
3.20800e+04 2.00000e+02 -4.89151e+02 -4.87124e+02 -4.91178e+02 -4.90545e+02 -4.89357e+02 -4.91734e+02
3.21600e+04 2.01000e+02 -4.89281e+02 -4.87601e+02 -4.90961e+02 -4.90503e+02 -4.89304e+02 -4.91702e+02
3.22400e+04 2.01000e+02 -4.89281e+02 -4.87601e+02 -4.90961e+02 -4.90467e+02 -4.89261e+02 -4.91673e+02
3.23200e+04 2.02000e+02 -4.90085e+02 -4.89035e+02 -4.91136e+02 -4.90437e+02 -4.89224e+02 -4.91649e+02
3.24000e+04 2.02000e+02 -4.90085e+02 -4.89035e+02 -4.91136e+02 -4.90413e+02 -4.89203e+02 -4.91624e+02
3.24800e+04 2.03000e+02 -4.89196e+02 -4.87046e+02 -4.91347e+02 -4.90386e+02 -4.89176e+02 -4.91596e+02
3.25600e+04 2.03000e+02 -4.89196e+02 -4.87046e+02 -4.91347e+02 -4.90342e+02 -4.89112e+02 -4.91572e+02
3.26400e+04 2.04000e+02 -4.88860e+02 -4.87650e+02 -4.90069e+02 -4.90295e+02 -4.89042e+02 -4.91548e+02
3.27200e+04 2.04000e+02 -4.88860e+02 -4.87650e+02 -4.90069e+02 -4.90242e+02 -4.88982e+02 -4.91501e+02
3.28000e+04 2.05000e+02 -4.89180e+02 -4.87378e+02 -4.90981e+02 -4.90187e+02 -4.88926e+02 -4.91448e+02
3.28800e+04 2.05000e+02 -4.89180e+02 -4.87378e+02 -4.90981e+02 -4.90148e+02 -4.88879e+02 -4.91417e+02
3.29600e+04 2.06000e+02 -4.88748e+02 -4.87558e+02 -4.89939e+02 -4.90114e+02 -4.88838e+02 -4.91390e+02
3.30400e+04 2.06000e+02 -4.88748e+02 -4.87558e+02 -4.89939e+02 -4.90068e+02 -4.88792e+02 -4.91343e+02
3.31200e+04 2.07000e+02 -4.89539e+02 -4.88812e+02 -4.90266e+02 -4.90019e+02 -4.88746e+02 -4.91292e+02
3.32000e+04 2.07000e+02 -4.89539e+02 -4.88812e+02 -4.90266e+02 -4.89982e+02 -4.88719e+02 -4.91244e+02
3.32800e+04 2.08000e+02 -4.88985e+02 -4.87937e+02 -4.90032e+02 -4.89943e+02 -4.88691e+02 -4.91195e+02
3.33600e+04 2.08000e+02 -4.88985e+02 -4.87937e+02 -4.90032e+02 -4.89904e+02 -4.88657e+02 -4.91152e+02
3.34400e+04 2.09000e+02 -4.89015e+02 -4.87799e+02 -4.90232e+02 -4.89871e+02 -4.88628e+02 -4.91113e+02
3.35200e+04 2.09000e+02 -4.89015e+02 -4.87799e+02 -4.90232e+02 -4.89842e+02 -4.88601e+02 -4.91082e+02
3.36000e+04 2.10000e+02 -4.87977e+02 -4.86789e+02 -4.89164e+02 -4.89813e+02 -4.88571e+02 -4.91054e+02
3.36800e+04 2.10000e+02 -4.87977e+02 -4.86789e+02 -4.89164e+02 -4.89764e+02 -4.88520e+02 -4.91009e+02
3.37600e+04 2.11000e+02 -4.88105e+02 -4.86655e+02 -4.89554e+02 -4.89714e+02 -4.88466e+02 -4.90961e+02
3.38400e+04 2.11000e+02 -4.88105e+02 -4.86655e+02 -4.89554e+02 -4.89673e+02 -4.88424e+02 -4.90923e+02
3.39200e+04 2.12000e+02 -4.88333e+02 -4.87264e+02 -4.89402e+02 -4.89638e+02 -4.88391e+02 -4.90886e+02
3.40000e+04 2.12000e+02 -4.88333e+02 -4.87264e+02 -4.89402e+02 -4.89597e+02 -4.88353e+02 -4.90842e+02
3.40800e+04 2.13000e+02 -4.88098e+02 -4.86652e+02 -4.89544e+02 -4.89551e+02 -4.88305e+02 -4.90797e+02
3.41600e+04 2.13000e+02 -4.88098e+02 -4.86652e+02 -4.89544e+02 -4.89505e+02 -4.88251e+02 -4.90759e+02
3.42400e+04 2.14000e+02 -4.88521e+02 -4.87636e+02 -4.89405e+02 -4.89462e+02 -4.88202e+02 -4.90721e+02
3.43200e+04 2.14000e+02 -4.88521e+02 -4.87636e+02 -4.89405e+02 -4.89422e+02 -4.88177e+02 -4.90666e+02
3.44000e+04 2.15000e+02 -4.89032e+02 -4.87842e+02 -4.90222e+02 -4.89382e+02 -4.88156e+02 -4.90608e+02
3.44800e+04 2.15000e+02 -4.89032e+02 -4.87842e+02 -4.90222e+02 -4.89358e+02 -4.88142e+02 -4.90575e+02
3.45600e+04 2.16000e+02 -4.88141e+02 -4.86499e+02 -4.89782e+02 -4.89339e+02 -4.88131e+02 -4.90547e+02
3.46400e+04 2.16000e+02 -4.88141e+02 -4.86499e+02 -4.89782e+02 -4.89310e+02 -4.88114e+02 -4.90505e+02
3.47200e+04 2.17000e+02 -4.87570e+02 -4.86688e+02 -4.88452e+02 -4.89282e+02 -4.88098e+02 -4.90465e+02
3.48000e+04 2.17000e+02 -4.87570e+02 -4.86688e+02 -4.88452e+02 -4.89242e+02 -4.88064e+02 -4.90421e+02
3.48800e+04 2.18000e+02 -4.87775e+02 -4.86883e+02 -4.88667e+02 -4.89201e+02 -4.88022e+02 -4.90381e+02
3.49600e+04 2.18000e+02 -4.87775e+02 -4.86883e+02 -4.88667e+02 -4.89158e+02 -4.87980e+02 -4.90336e+02
3.50400e+04 2.19000e+02 -4.88138e+02 -4.87078e+02 -4.89199e+02 -4.89112e+02 -4.87937e+02 -4.90287e+02
3.51200e+04 2.19000e+02 -4.88138e+02 -4.87078e+02 -4.89199e+02 -4.89076e+02 -4.87909e+02 -4.90243e+02
3.52000e+04 2.20000e+02 -4.88145e+02 -4.86770e+02 -4.89519e+02 -4.89043e+02 -4.87885e+02 -4.90201e+02
3.52800e+04 2.20000e+02 -4.88145e+02 -4.86770e+02 -4.89519e+02 -4.89013e+02 -4.87858e+02 -4.90168e+02
3.53600e+04 2.21000e+02 -4.88247e+02 -4.86915e+02 -4.89580e+02 -4.88986e+02 -4.87836e+02 -4.90137e+02
3.54400e+04 2.21000e+02 -4.88247e+02 -4.86915e+02 -4.89580e+02 -4.88958e+02 -4.87817e+02 -4.90100e+02
3.55200e+04 2.22000e+02 -4.88423e+02 -4.87182e+02 -4.89663e+02 -4.88930e+02 -4.87799e+02 -4.90061e+02
3.56000e+04 2.22000e+02 -4.88423e+02 -4.87182e+02 -4.89663e+02 -4.88902e+02 -4.87779e+02 -4.90026e+02
3.56800e+04 2.23000e+02 -4.87661e+02 -4.86730e+02 -4.88591e+02 -4.88872e+02 -4.87753e+02 -4.89992e+02
3.57600e+04 2.23000e+02 -4.87661e+02 -4.86730e+02 -4.88591e+02 -4.88839e+02 -4.87728e+02 -4.89950e+02
3.58400e+04 2.24000e+02 -4.88688e+02 -4.88141e+02 -4.89235e+02 -4.88812e+02 -4.87711e+02 -4.89912e+02
3.59200e+04 2.24000e+02 -4.88688e+02 -4.88141e+02 -4.89235e+02 -4.88797e+02 -4.87712e+02 -4.89882e+02
3.60000e+04 2.25000e+02 -4.87679e+02 -4.86503e+02 -4.88854e+02 -4.88778e+02 -4.87706e+02 -4.89851e+02
3.60800e+04 2.25000e+02 -4.87679e+02 -4.86503e+02 -4.88854e+02 -4.88745e+02 -4.87673e+02 -4.89817e+02
3.61600e+04 2.26000e+02 -4.87948e+02 -4.86420e+02 -4.89476e+02 -4.88711e+02 -4.87639e+02 -4.89782e+02
3.62400e+04 2.26000e+02 -4.87948e+02 -4.86420e+02 -4.89476e+02 -4.88689e+02 -4.87621e+02 -4.89757e+02
3.63200e+04 2.27000e+02 -4.88187e+02 -4.87005e+02 -4.89368e+02 -4.88674e+02 -4.87610e+02 -4.89738e+02
3.64000e+04 2.27000e+02 -4.88187e+02 -4.87005e+02 -4.89368e+02 -4.88650e+02 -4.87590e+02 -4.89711e+02
3.64800e+04 2.28000e+02 -4.87838e+02 -4.86959e+02 -4.88718e+02 -4.88619e+02 -4.87559e+02 -4.89679e+02
3.65600e+04 2.28000e+02 -4.87838e+02 -4.86959e+02 -4.88718e+02 -4.88588e+02 -4.87534e+02 -4.89642e+02
3.66400e+04 2.29000e+02 -4.87463e+02 -4.86073e+02 -4.88853e+02 -4.88560e+02 -4.87514e+02 -4.89606e+02
3.67200e+04 2.29000e+02 -4.87463e+02 -4.86073e+02 -4.88853e+02 -4.88529e+02 -4.87483e+02 -4.89576e+02
3.68000e+04 2.30000e+02 -4.87489e+02 -4.86125e+02 -4.88853e+02 -4.88500e+02 -4.87452e+02 -4.89549e+02
3.68800e+04 2.30000e+02 -4.87489e+02 -4.86125e+02 -4.88853e+02 -4.88471e+02 -4.87419e+02 -4.89522e+02
3.69600e+04 2.31000e+02 -4.87790e+02 -4.86813e+02 -4.88768e+02 -4.88440e+02 -4.87384e+02 -4.89496e+02
3.70400e+04 2.31000e+02 -4.87790e+02 -4.86813e+02 -4.88768e+02 -4.88417e+02 -4.87371e+02 -4.89463e+02
3.71200e+04 2.32000e+02 -4.87425e+02 -4.86299e+02 -4.88550e+02 -4.88394e+02 -4.87363e+02 -4.89425e+02
3.72000e+04 2.32000e+02 -4.87425e+02 -4.86299e+02 -4.88550e+02 -4.88365e+02 -4.87344e+02 -4.89386e+02
3.72800e+04 2.33000e+02 -4.87512e+02 -4.86296e+02 -4.88728e+02 -4.88336e+02 -4.87322e+02 -4.89350e+02
3.73600e+04 2.33000e+02 -4.87512e+02 -4.86296e+02 -4.88728e+02 -4.88299e+02 -4.87292e+02 -4.89307e+02
3.74400e+04 2.34000e+02 -4.87627e+02 -4.86337e+02 -4.88917e+02 -4.88258e+02 -4.87252e+02 -4.89265e+02
3.75200e+04 2.34000e+02 -4.87627e+02 -4.86337e+02 -4.88917e+02 -4.88228e+02 -4.87226e+02 -4.89230e+02
3.76000e+04 2.35000e+02 -4.87445e+02 -4.86766e+02 -4.88124e+02 -4.88202e+02 -4.87211e+02 -4.89193e+02
3.76800e+04 2.35000e+02 -4.87445e+02 -4.86766e+02 -4.88124e+02 -4.88178e+02 -4.87199e+02 -4.89157e+02
3.77600e+04 2.36000e+02 -4.87729e+02 -4.86787e+02 -4.88670e+02 -4.88156e+02 -4.87184e+02 -4.89127e+02
3.78400e+04 2.36000e+02 -4.87729e+02 -4.86787e+02 -4.88670e+02 -4.88135e+02 -4.87171e+02 -4.89098e+02
3.79200e+04 2.37000e+02 -4.87327e+02 -4.86465e+02 -4.88188e+02 -4.88110e+02 -4.87158e+02 -4.89062e+02
3.80000e+04 2.37000e+02 -4.87327e+02 -4.86465e+02 -4.88188e+02 -4.88085e+02 -4.87143e+02 -4.89027e+02
3.80800e+04 2.38000e+02 -4.87322e+02 -4.86413e+02 -4.88231e+02 -4.88062e+02 -4.87128e+02 -4.88997e+02
3.81600e+04 2.38000e+02 -4.87322e+02 -4.86413e+02 -4.88231e+02 -4.88032e+02 -4.87105e+02 -4.88958e+02
3.82400e+04 2.39000e+02 -4.87207e+02 -4.86048e+02 -4.88365e+02 -4.87996e+02 -4.87072e+02 -4.88920e+02
3.83200e+04 2.39000e+02 -4.87207e+02 -4.86048e+02 -4.88365e+02 -4.87964e+02 -4.87038e+02 -4.88891e+02
3.84000e+04 2.40000e+02 -4.87160e+02 -4.86733e+02 -4.87587e+02 -4.87936e+02 -4.87010e+02 -4.88861e+02
3.84800e+04 2.40000e+02 -4.87160e+02 -4.86733e+02 -4.87587e+02 -4.87906e+02 -4.86990e+02 -4.88822e+02
3.85600e+04 2.41000e+02 -4.87516e+02 -4.86409e+02 -4.88624e+02 -4.87877e+02 -4.86970e+02 -4.88784e+02
3.86400e+04 2.41000e+02 -4.87516e+02 -4.86409e+02 -4.88624e+02 -4.87864e+02 -4.86970e+02 -4.88757e+02
3.87200e+04 2.42000e+02 -4.87217e+02 -4.86459e+02 -4.87976e+02 -4.87855e+02 -4.86976e+02 -4.88735e+02
3.88000e+04 2.42000e+02 -4.87217e+02 -4.86459e+02 -4.87976e+02 -4.87842e+02 -4.86986e+02 -4.88698e+02
3.88800e+04 2.43000e+02 -4.87239e+02 -4.87034e+02 -4.87444e+02 -4.87828e+02 -4.86997e+02 -4.88660e+02
3.89600e+04 2.43000e+02 -4.87239e+02 -4.87034e+02 -4.87444e+02 -4.87812e+02 -4.86999e+02 -4.88624e+02
3.90400e+04 2.44000e+02 -4.86839e+02 -4.86187e+02 -4.87491e+02 -4.87793e+02 -4.86997e+02 -4.88590e+02
3.91200e+04 2.44000e+02 -4.86839e+02 -4.86187e+02 -4.87491e+02 -4.87772e+02 -4.86986e+02 -4.88558e+02
3.92000e+04 2.45000e+02 -4.87213e+02 -4.86689e+02 -4.87737e+02 -4.87753e+02 -4.86980e+02 -4.88525e+02
3.92800e+04 2.45000e+02 -4.87213e+02 -4.86689e+02 -4.87737e+02 -4.87734e+02 -4.86975e+02 -4.88493e+02
3.93600e+04 2.46000e+02 -4.87301e+02 -4.86423e+02 -4.88179e+02 -4.87713e+02 -4.86963e+02 -4.88464e+02
3.94400e+04 2.46000e+02 -4.87301e+02 -4.86423e+02 -4.88179e+02 -4.87689e+02 -4.86945e+02 -4.88432e+02
3.95200e+04 2.47000e+02 -4.86771e+02 -4.85696e+02 -4.87845e+02 -4.87660e+02 -4.86925e+02 -4.88395e+02
3.96000e+04 2.47000e+02 -4.86771e+02 -4.85696e+02 -4.87845e+02 -4.87633e+02 -4.86899e+02 -4.88366e+02
3.96800e+04 2.48000e+02 -4.87054e+02 -4.86051e+02 -4.88057e+02 -4.87611e+02 -4.86880e+02 -4.88342e+02
3.97600e+04 2.48000e+02 -4.87054e+02 -4.86051e+02 -4.88057e+02 -4.87600e+02 -4.86867e+02 -4.88332e+02
3.98400e+04 2.49000e+02 -4.87195e+02 -4.86856e+02 -4.87533e+02 -4.87592e+02 -4.86857e+02 -4.88327e+02
3.99200e+04 2.49000e+02 -4.87195e+02 -4.86856e+02 -4.87533e+02 -4.87584e+02 -4.86860e+02 -4.88307e+02
4.00000e+04 2.50000e+02 -4.86324e+02 -4.85570e+02 -4.87078e+02 -4.87573e+02 -4.86861e+02 -4.88285e+02
4.00800e+04 2.50000e+02 -4.86324e+02 -4.85570e+02 -4.87078e+02 -4.87546e+02 -4.86836e+02 -4.88255e+02
4.01600e+04 2.51000e+02 -4.87462e+02 -4.86722e+02 -4.88202e+02 -4.87519e+02 -4.86813e+02 -4.88225e+02
4.02400e+04 2.51000e+02 -4.87462e+02 -4.86722e+02 -4.88202e+02 -4.87508e+02 -4.86812e+02 -4.88205e+02
4.03200e+04 2.52000e+02 -4.87042e+02 -4.86412e+02 -4.87671e+02 -4.87496e+02 -4.86812e+02 -4.88181e+02
4.04000e+04 2.52000e+02 -4.87042e+02 -4.86412e+02 -4.87671e+02 -4.87478e+02 -4.86809e+02 -4.88146e+02
4.04800e+04 2.53000e+02 -4.86850e+02 -4.86140e+02 -4.87560e+02 -4.87458e+02 -4.86805e+02 -4.88111e+02
4.05600e+04 2.53000e+02 -4.86850e+02 -4.86140e+02 -4.87560e+02 -4.87434e+02 -4.86793e+02 -4.88075e+02
4.06400e+04 2.54000e+02 -4.86555e+02 -4.85632e+02 -4.87478e+02 -4.87408e+02 -4.86778e+02 -4.88038e+02
4.07200e+04 2.54000e+02 -4.86555e+02 -4.85632e+02 -4.87478e+02 -4.87386e+02 -4.86757e+02 -4.88015e+02
4.08000e+04 2.55000e+02 -4.86493e+02 -4.85749e+02 -4.87236e+02 -4.87368e+02 -4.86741e+02 -4.87995e+02
4.08800e+04 2.55000e+02 -4.86493e+02 -4.85749e+02 -4.87236e+02 -4.87339e+02 -4.86717e+02 -4.87962e+02
4.09600e+04 2.56000e+02 -4.87144e+02 -4.86431e+02 -4.87857e+02 -4.87305e+02 -4.86684e+02 -4.87927e+02
4.10400e+04 2.56000e+02 -4.87144e+02 -4.86431e+02 -4.87857e+02 -4.87291e+02 -4.86679e+02 -4.87902e+02
4.11200e+04 2.57000e+02 -4.87719e+02 -4.86742e+02 -4.88696e+02 -4.87283e+02 -4.86686e+02 -4.87881e+02
4.12000e+04 2.57000e+02 -4.87719e+02 -4.86742e+02 -4.88696e+02 -4.87281e+02 -4.86701e+02 -4.87862e+02
4.12800e+04 2.58000e+02 -4.86022e+02 -4.85363e+02 -4.86680e+02 -4.87274e+02 -4.86707e+02 -4.87842e+02
4.13600e+04 2.58000e+02 -4.86022e+02 -4.85363e+02 -4.86680e+02 -4.87241e+02 -4.86678e+02 -4.87804e+02
4.14400e+04 2.59000e+02 -4.87109e+02 -4.86729e+02 -4.87488e+02 -4.87208e+02 -4.86651e+02 -4.87766e+02
4.15200e+04 2.59000e+02 -4.87109e+02 -4.86729e+02 -4.87488e+02 -4.87195e+02 -4.86647e+02 -4.87743e+02
4.16000e+04 2.60000e+02 -4.86794e+02 -4.86083e+02 -4.87504e+02 -4.87183e+02 -4.86643e+02 -4.87722e+02
4.16800e+04 2.60000e+02 -4.86794e+02 -4.86083e+02 -4.87504e+02 -4.87170e+02 -4.86636e+02 -4.87703e+02
4.17600e+04 2.61000e+02 -4.87768e+02 -4.86955e+02 -4.88581e+02 -4.87161e+02 -4.86637e+02 -4.87684e+02
4.18400e+04 2.61000e+02 -4.87768e+02 -4.86955e+02 -4.88581e+02 -4.87165e+02 -4.86659e+02 -4.87671e+02
4.19200e+04 2.62000e+02 -4.86558e+02 -4.86066e+02 -4.87050e+02 -4.87168e+02 -4.86679e+02 -4.87656e+02
4.20000e+04 2.62000e+02 -4.86558e+02 -4.86066e+02 -4.87050e+02 -4.87150e+02 -4.86673e+02 -4.87626e+02
4.20800e+04 2.63000e+02 -4.86721e+02 -4.86020e+02 -4.87422e+02 -4.87130e+02 -4.86663e+02 -4.87598e+02
4.21600e+04 2.63000e+02 -4.86721e+02 -4.86020e+02 -4.87422e+02 -4.87117e+02 -4.86657e+02 -4.87576e+02
4.22400e+04 2.64000e+02 -4.87083e+02 -4.86410e+02 -4.87756e+02 -4.87106e+02 -4.86656e+02 -4.87557e+02
4.23200e+04 2.64000e+02 -4.87083e+02 -4.86410e+02 -4.87756e+02 -4.87100e+02 -4.86652e+02 -4.87547e+02
4.24000e+04 2.65000e+02 -4.86517e+02 -4.85877e+02 -4.87156e+02 -4.87092e+02 -4.86645e+02 -4.87539e+02
4.24800e+04 2.65000e+02 -4.86517e+02 -4.85877e+02 -4.87156e+02 -4.87075e+02 -4.86633e+02 -4.87516e+02
4.25600e+04 2.66000e+02 -4.86327e+02 -4.85992e+02 -4.86661e+02 -4.87057e+02 -4.86625e+02 -4.87489e+02
4.26400e+04 2.66000e+02 -4.86327e+02 -4.85992e+02 -4.86661e+02 -4.87038e+02 -4.86619e+02 -4.87457e+02
4.27200e+04 2.67000e+02 -4.86467e+02 -4.86049e+02 -4.86885e+02 -4.87020e+02 -4.86609e+02 -4.87430e+02
4.28000e+04 2.67000e+02 -4.86467e+02 -4.86049e+02 -4.86885e+02 -4.87002e+02 -4.86598e+02 -4.87405e+02
4.28800e+04 2.68000e+02 -4.86344e+02 -4.85741e+02 -4.86947e+02 -4.86981e+02 -4.86587e+02 -4.87375e+02
4.29600e+04 2.68000e+02 -4.86344e+02 -4.85741e+02 -4.86947e+02 -4.86963e+02 -4.86574e+02 -4.87352e+02
4.30400e+04 2.69000e+02 -4.86170e+02 -4.85550e+02 -4.86790e+02 -4.86947e+02 -4.86560e+02 -4.87334e+02
4.31200e+04 2.69000e+02 -4.86170e+02 -4.85550e+02 -4.86790e+02 -4.86928e+02 -4.86544e+02 -4.87313e+02
4.32000e+04 2.70000e+02 -4.86218e+02 -4.85512e+02 -4.86924e+02 -4.86910e+02 -4.86525e+02 -4.87295e+02
4.32800e+04 2.70000e+02 -4.86218e+02 -4.85512e+02 -4.86924e+02 -4.86894e+02 -4.86509e+02 -4.87279e+02
4.33600e+04 2.71000e+02 -4.86032e+02 -4.84875e+02 -4.87188e+02 -4.86877e+02 -4.86496e+02 -4.87259e+02
4.34400e+04 2.71000e+02 -4.86032e+02 -4.84875e+02 -4.87188e+02 -4.86859e+02 -4.86474e+02 -4.87244e+02
4.35200e+04 2.72000e+02 -4.85994e+02 -4.85199e+02 -4.86789e+02 -4.86841e+02 -4.86449e+02 -4.87233e+02
4.36000e+04 2.72000e+02 -4.85994e+02 -4.85199e+02 -4.86789e+02 -4.86819e+02 -4.86421e+02 -4.87217e+02
4.36800e+04 2.73000e+02 -4.85740e+02 -4.84863e+02 -4.86618e+02 -4.86794e+02 -4.86390e+02 -4.87198e+02
4.37600e+04 2.73000e+02 -4.85740e+02 -4.84863e+02 -4.86618e+02 -4.86769e+02 -4.86354e+02 -4.87183e+02
4.38400e+04 2.74000e+02 -4.86006e+02 -4.85057e+02 -4.86954e+02 -4.86745e+02 -4.86315e+02 -4.87176e+02
4.39200e+04 2.74000e+02 -4.86006e+02 -4.85057e+02 -4.86954e+02 -4.86726e+02 -4.86278e+02 -4.87173e+02
4.40000e+04 2.75000e+02 -4.85401e+02 -4.84742e+02 -4.86060e+02 -4.86705e+02 -4.86242e+02 -4.87167e+02
4.40800e+04 2.75000e+02 -4.85401e+02 -4.84742e+02 -4.86060e+02 -4.86680e+02 -4.86216e+02 -4.87143e+02
4.41600e+04 2.76000e+02 -4.86143e+02 -4.85528e+02 -4.86757e+02 -4.86658e+02 -4.86197e+02 -4.87119e+02
4.42400e+04 2.76000e+02 -4.86143e+02 -4.85528e+02 -4.86757e+02 -4.86643e+02 -4.86186e+02 -4.87100e+02
4.43200e+04 2.77000e+02 -4.85724e+02 -4.85398e+02 -4.86050e+02 -4.86625e+02 -4.86170e+02 -4.87080e+02
4.44000e+04 2.77000e+02 -4.85724e+02 -4.85398e+02 -4.86050e+02 -4.86600e+02 -4.86146e+02 -4.87055e+02
4.44800e+04 2.78000e+02 -4.86060e+02 -4.85205e+02 -4.86914e+02 -4.86576e+02 -4.86123e+02 -4.87029e+02
4.45600e+04 2.78000e+02 -4.86060e+02 -4.85205e+02 -4.86914e+02 -4.86561e+02 -4.86115e+02 -4.87007e+02
4.46400e+04 2.79000e+02 -4.85861e+02 -4.85109e+02 -4.86613e+02 -4.86550e+02 -4.86113e+02 -4.86986e+02
4.47200e+04 2.79000e+02 -4.85861e+02 -4.85109e+02 -4.86613e+02 -4.86532e+02 -4.86101e+02 -4.86963e+02
4.48000e+04 2.80000e+02 -4.85965e+02 -4.85012e+02 -4.86919e+02 -4.86513e+02 -4.86087e+02 -4.86939e+02
4.48800e+04 2.80000e+02 -4.85965e+02 -4.85012e+02 -4.86919e+02 -4.86494e+02 -4.86071e+02 -4.86918e+02
4.49600e+04 2.81000e+02 -4.86662e+02 -4.85753e+02 -4.87572e+02 -4.86476e+02 -4.86051e+02 -4.86901e+02
4.50400e+04 2.81000e+02 -4.86662e+02 -4.85753e+02 -4.87572e+02 -4.86476e+02 -4.86060e+02 -4.86892e+02
4.51200e+04 2.82000e+02 -4.86054e+02 -4.85348e+02 -4.86760e+02 -4.86480e+02 -4.86074e+02 -4.86886e+02
4.52000e+04 2.82000e+02 -4.86054e+02 -4.85348e+02 -4.86760e+02 -4.86465e+02 -4.86061e+02 -4.86869e+02
4.52800e+04 2.83000e+02 -4.85338e+02 -4.84664e+02 -4.86012e+02 -4.86441e+02 -4.86040e+02 -4.86842e+02
4.53600e+04 2.83000e+02 -4.85338e+02 -4.84664e+02 -4.86012e+02 -4.86411e+02 -4.86010e+02 -4.86812e+02
4.54400e+04 2.84000e+02 -4.85830e+02 -4.85363e+02 -4.86297e+02 -4.86385e+02 -4.85981e+02 -4.86789e+02
4.55200e+04 2.84000e+02 -4.85830e+02 -4.85363e+02 -4.86297e+02 -4.86367e+02 -4.85963e+02 -4.86772e+02
4.56000e+04 2.85000e+02 -4.86060e+02 -4.84844e+02 -4.87277e+02 -4.86351e+02 -4.85947e+02 -4.86756e+02
4.56800e+04 2.85000e+02 -4.86060e+02 -4.84844e+02 -4.87277e+02 -4.86342e+02 -4.85928e+02 -4.86755e+02
4.57600e+04 2.86000e+02 -4.86056e+02 -4.85270e+02 -4.86843e+02 -4.86334e+02 -4.85916e+02 -4.86752e+02
4.58400e+04 2.86000e+02 -4.86056e+02 -4.85270e+02 -4.86843e+02 -4.86326e+02 -4.85919e+02 -4.86734e+02
4.59200e+04 2.87000e+02 -4.86132e+02 -4.85410e+02 -4.86855e+02 -4.86319e+02 -4.85921e+02 -4.86718e+02
4.60000e+04 2.87000e+02 -4.86132e+02 -4.85410e+02 -4.86855e+02 -4.86307e+02 -4.85913e+02 -4.86701e+02
4.60800e+04 2.88000e+02 -4.85602e+02 -4.84997e+02 -4.86207e+02 -4.86290e+02 -4.85897e+02 -4.86684e+02
4.61600e+04 2.88000e+02 -4.85602e+02 -4.84997e+02 -4.86207e+02 -4.86260e+02 -4.85860e+02 -4.86659e+02
4.62400e+04 2.89000e+02 -4.85873e+02 -4.84870e+02 -4.86876e+02 -4.86226e+02 -4.85820e+02 -4.86632e+02
4.63200e+04 2.89000e+02 -4.85873e+02 -4.84870e+02 -4.86876e+02 -4.86214e+02 -4.85797e+02 -4.86630e+02
4.64000e+04 2.90000e+02 -4.85964e+02 -4.85124e+02 -4.86804e+02 -4.86212e+02 -4.85788e+02 -4.86635e+02
4.64800e+04 2.90000e+02 -4.85964e+02 -4.85124e+02 -4.86804e+02 -4.86200e+02 -4.85777e+02 -4.86622e+02
4.65600e+04 2.91000e+02 -4.85675e+02 -4.85221e+02 -4.86129e+02 -4.86181e+02 -4.85759e+02 -4.86603e+02
4.66400e+04 2.91000e+02 -4.85675e+02 -4.85221e+02 -4.86129e+02 -4.86161e+02 -4.85745e+02 -4.86577e+02
4.67200e+04 2.92000e+02 -4.86023e+02 -4.85480e+02 -4.86566e+02 -4.86144e+02 -4.85734e+02 -4.86554e+02
4.68000e+04 2.92000e+02 -4.86023e+02 -4.85480e+02 -4.86566e+02 -4.86122e+02 -4.85712e+02 -4.86531e+02
4.68800e+04 2.93000e+02 -4.85325e+02 -4.84902e+02 -4.85748e+02 -4.86092e+02 -4.85682e+02 -4.86503e+02
4.69600e+04 2.93000e+02 -4.85325e+02 -4.84902e+02 -4.85748e+02 -4.86065e+02 -4.85657e+02 -4.86473e+02
4.70400e+04 2.94000e+02 -4.85238e+02 -4.84757e+02 -4.85719e+02 -4.86046e+02 -4.85640e+02 -4.86452e+02
4.71200e+04 2.94000e+02 -4.85238e+02 -4.84757e+02 -4.85719e+02 -4.86023e+02 -4.85617e+02 -4.86428e+02
4.72000e+04 2.95000e+02 -4.85541e+02 -4.84742e+02 -4.86340e+02 -4.86000e+02 -4.85592e+02 -4.86407e+02
4.72800e+04 2.95000e+02 -4.85541e+02 -4.84742e+02 -4.86340e+02 -4.85977e+02 -4.85565e+02 -4.86389e+02
4.73600e+04 2.96000e+02 -4.85305e+02 -4.84773e+02 -4.85837e+02 -4.85952e+02 -4.85536e+02 -4.86368e+02
4.74400e+04 2.96000e+02 -4.85305e+02 -4.84773e+02 -4.85837e+02 -4.85929e+02 -4.85515e+02 -4.86344e+02
4.75200e+04 2.97000e+02 -4.85722e+02 -4.85019e+02 -4.86424e+02 -4.85911e+02 -4.85498e+02 -4.86324e+02
4.76000e+04 2.97000e+02 -4.85722e+02 -4.85019e+02 -4.86424e+02 -4.85900e+02 -4.85487e+02 -4.86313e+02
4.76800e+04 2.98000e+02 -4.85511e+02 -4.84614e+02 -4.86409e+02 -4.85890e+02 -4.85473e+02 -4.86306e+02
4.77600e+04 2.98000e+02 -4.85511e+02 -4.84614e+02 -4.86409e+02 -4.85875e+02 -4.85449e+02 -4.86301e+02
4.78400e+04 2.99000e+02 -4.85458e+02 -4.84789e+02 -4.86126e+02 -4.85860e+02 -4.85424e+02 -4.86296e+02
4.79200e+04 2.99000e+02 -4.85458e+02 -4.84789e+02 -4.86126e+02 -4.85845e+02 -4.85411e+02 -4.86279e+02
4.80000e+04 3.00000e+02 -4.85691e+02 -4.84682e+02 -4.86701e+02 -4.85831e+02 -4.85400e+02 -4.86263e+02
4.80800e+04 3.00000e+02 -4.85691e+02 -4.84682e+02 -4.86701e+02 -4.85823e+02 -4.85389e+02 -4.86256e+02
4.81600e+04 3.01000e+02 -4.85855e+02 -4.85146e+02 -4.86564e+02 -4.85815e+02 -4.85378e+02 -4.86252e+02
4.82400e+04 3.01000e+02 -4.85855e+02 -4.85146e+02 -4.86564e+02 -4.85810e+02 -4.85375e+02 -4.86245e+02
4.83200e+04 3.02000e+02 -4.85554e+02 -4.85210e+02 -4.85899e+02 -4.85803e+02 -4.85372e+02 -4.86234e+02
4.84000e+04 3.02000e+02 -4.85554e+02 -4.85210e+02 -4.85899e+02 -4.85795e+02 -4.85371e+02 -4.86218e+02
4.84800e+04 3.03000e+02 -4.85896e+02 -4.85332e+02 -4.86461e+02 -4.85787e+02 -4.85373e+02 -4.86202e+02
4.85600e+04 3.03000e+02 -4.85896e+02 -4.85332e+02 -4.86461e+02 -4.85786e+02 -4.85380e+02 -4.86191e+02
4.86400e+04 3.04000e+02 -4.85369e+02 -4.84686e+02 -4.86052e+02 -4.85783e+02 -4.85384e+02 -4.86183e+02
4.87200e+04 3.04000e+02 -4.85369e+02 -4.84686e+02 -4.86052e+02 -4.85776e+02 -4.85376e+02 -4.86176e+02
4.88000e+04 3.05000e+02 -4.85771e+02 -4.84853e+02 -4.86689e+02 -4.85770e+02 -4.85369e+02 -4.86172e+02
4.88800e+04 3.05000e+02 -4.85771e+02 -4.84853e+02 -4.86689e+02 -4.85768e+02 -4.85363e+02 -4.86174e+02
4.89600e+04 3.06000e+02 -4.85460e+02 -4.84402e+02 -4.86517e+02 -4.85764e+02 -4.85357e+02 -4.86171e+02
4.90400e+04 3.06000e+02 -4.85460e+02 -4.84402e+02 -4.86517e+02 -4.85761e+02 -4.85362e+02 -4.86160e+02
4.91200e+04 3.07000e+02 -4.85611e+02 -4.85023e+02 -4.86198e+02 -4.85763e+02 -4.85366e+02 -4.86160e+02
4.92000e+04 3.07000e+02 -4.85611e+02 -4.85023e+02 -4.86198e+02 -4.85758e+02 -4.85360e+02 -4.86157e+02
4.92800e+04 3.08000e+02 -4.85496e+02 -4.84861e+02 -4.86131e+02 -4.85750e+02 -4.85349e+02 -4.86151e+02
4.93600e+04 3.08000e+02 -4.85496e+02 -4.84861e+02 -4.86131e+02 -4.85744e+02 -4.85340e+02 -4.86147e+02
4.94400e+04 3.09000e+02 -4.85530e+02 -4.84957e+02 -4.86102e+02 -4.85740e+02 -4.85335e+02 -4.86145e+02
4.95200e+04 3.09000e+02 -4.85530e+02 -4.84957e+02 -4.86102e+02 -4.85734e+02 -4.85332e+02 -4.86135e+02
4.96000e+04 3.10000e+02 -4.85464e+02 -4.84280e+02 -4.86648e+02 -4.85725e+02 -4.85328e+02 -4.86121e+02
4.96800e+04 3.10000e+02 -4.85464e+02 -4.84280e+02 -4.86648e+02 -4.85717e+02 -4.85318e+02 -4.86116e+02
4.97600e+04 3.11000e+02 -4.86031e+02 -4.85432e+02 -4.86630e+02 -4.85712e+02 -4.85310e+02 -4.86114e+02
4.98400e+04 3.11000e+02 -4.86031e+02 -4.85432e+02 -4.86630e+02 -4.85714e+02 -4.85311e+02 -4.86116e+02
4.99200e+04 3.12000e+02 -4.85674e+02 -4.85165e+02 -4.86183e+02 -4.85714e+02 -4.85311e+02 -4.86117e+02
5.00000e+04 3.12000e+02 -4.85674e+02 -4.85165e+02 -4.86183e+02 -4.85703e+02 -4.85305e+02 -4.86100e+02
5.00800e+04 3.13000e+02 -4.85568e+02 -4.84973e+02 -4.86163e+02 -4.85687e+02 -4.85294e+02 -4.86079e+02
5.01600e+04 3.13000e+02 -4.85568e+02 -4.84973e+02 -4.86163e+02 -4.85675e+02 -4.85280e+02 -4.86070e+02
5.02400e+04 3.14000e+02 -4.86118e+02 -4.84626e+02 -4.87609e+02 -4.85668e+02 -4.85269e+02 -4.86068e+02
5.03200e+04 3.14000e+02 -4.86118e+02 -4.84626e+02 -4.87609e+02 -4.85677e+02 -4.85263e+02 -4.86090e+02
5.04000e+04 3.15000e+02 -4.85773e+02 -4.84914e+02 -4.86632e+02 -4.85689e+02 -4.85263e+02 -4.86114e+02
5.04800e+04 3.15000e+02 -4.85773e+02 -4.84914e+02 -4.86632e+02 -4.85691e+02 -4.85263e+02 -4.86118e+02
5.05600e+04 3.16000e+02 -4.86515e+02 -4.84534e+02 -4.88496e+02 -4.85691e+02 -4.85258e+02 -4.86124e+02
5.06400e+04 3.16000e+02 -4.86515e+02 -4.84534e+02 -4.88496e+02 -4.85700e+02 -4.85258e+02 -4.86142e+02
5.07200e+04 3.17000e+02 -4.85538e+02 -4.84816e+02 -4.86260e+02 -4.85705e+02 -4.85256e+02 -4.86154e+02
5.08000e+04 3.17000e+02 -4.85538e+02 -4.84816e+02 -4.86260e+02 -4.85697e+02 -4.85248e+02 -4.86146e+02
5.08800e+04 3.18000e+02 -4.85423e+02 -4.84985e+02 -4.85860e+02 -4.85688e+02 -4.85238e+02 -4.86139e+02
5.09600e+04 3.18000e+02 -4.85423e+02 -4.84985e+02 -4.85860e+02 -4.85677e+02 -4.85228e+02 -4.86127e+02
5.10400e+04 3.19000e+02 -4.85599e+02 -4.84969e+02 -4.86229e+02 -4.85666e+02 -4.85216e+02 -4.86116e+02
5.11200e+04 3.19000e+02 -4.85599e+02 -4.84969e+02 -4.86229e+02 -4.85663e+02 -4.85212e+02 -4.86114e+02
5.12000e+04 3.20000e+02 -4.85339e+02 -4.84909e+02 -4.85769e+02 -4.85663e+02 -4.85213e+02 -4.86112e+02
5.12800e+04 3.20000e+02 -4.85339e+02 -4.84909e+02 -4.85769e+02 -4.85656e+02 -4.85213e+02 -4.86099e+02
5.13600e+04 3.21000e+02 -4.85493e+02 -4.84239e+02 -4.86747e+02 -4.85648e+02 -4.85211e+02 -4.86084e+02
5.14400e+04 3.21000e+02 -4.85493e+02 -4.84239e+02 -4.86747e+02 -4.85641e+02 -4.85200e+02 -4.86081e+02
5.15200e+04 3.22000e+02 -4.85553e+02 -4.85035e+02 -4.86072e+02 -4.85633e+02 -4.85188e+02 -4.86078e+02
5.16000e+04 3.22000e+02 -4.85553e+02 -4.85035e+02 -4.86072e+02 -4.85629e+02 -4.85183e+02 -4.86075e+02
5.16800e+04 3.23000e+02 -4.86003e+02 -4.85244e+02 -4.86762e+02 -4.85628e+02 -4.85176e+02 -4.86080e+02
5.17600e+04 3.23000e+02 -4.86003e+02 -4.85244e+02 -4.86762e+02 -4.85630e+02 -4.85173e+02 -4.86087e+02
5.18400e+04 3.24000e+02 -4.85581e+02 -4.85146e+02 -4.86016e+02 -4.85629e+02 -4.85169e+02 -4.86089e+02
5.19200e+04 3.24000e+02 -4.85581e+02 -4.85146e+02 -4.86016e+02 -4.85629e+02 -4.85167e+02 -4.86090e+02
5.20000e+04 3.25000e+02 -4.85556e+02 -4.84805e+02 -4.86306e+02 -4.85633e+02 -4.85168e+02 -4.86098e+02
5.20800e+04 3.25000e+02 -4.85556e+02 -4.84805e+02 -4.86306e+02 -4.85638e+02 -4.85166e+02 -4.86110e+02
5.21600e+04 3.26000e+02 -4.85736e+02 -4.85038e+02 -4.86435e+02 -4.85643e+02 -4.85168e+02 -4.86118e+02
5.22400e+04 3.26000e+02 -4.85736e+02 -4.85038e+02 -4.86435e+02 -4.85648e+02 -4.85177e+02 -4.86119e+02
5.23200e+04 3.27000e+02 -4.85512e+02 -4.84570e+02 -4.86453e+02 -4.85651e+02 -4.85184e+02 -4.86118e+02
5.24000e+04 3.27000e+02 -4.85512e+02 -4.84570e+02 -4.86453e+02 -4.85652e+02 -4.85183e+02 -4.86121e+02
5.24800e+04 3.28000e+02 -4.85775e+02 -4.84818e+02 -4.86732e+02 -4.85656e+02 -4.85185e+02 -4.86127e+02
5.25600e+04 3.28000e+02 -4.85775e+02 -4.84818e+02 -4.86732e+02 -4.85660e+02 -4.85187e+02 -4.86133e+02
5.26400e+04 3.29000e+02 -4.84970e+02 -4.84122e+02 -4.85817e+02 -4.85659e+02 -4.85182e+02 -4.86136e+02
5.27200e+04 3.29000e+02 -4.84970e+02 -4.84122e+02 -4.85817e+02 -4.85649e+02 -4.85173e+02 -4.86125e+02
5.28000e+04 3.30000e+02 -4.84977e+02 -4.84227e+02 -4.85727e+02 -4.85640e+02 -4.85168e+02 -4.86113e+02
5.28800e+04 3.30000e+02 -4.84977e+02 -4.84227e+02 -4.85727e+02 -4.85632e+02 -4.85158e+02 -4.86107e+02
5.29600e+04 3.31000e+02 -4.85454e+02 -4.84407e+02 -4.86502e+02 -4.85626e+02 -4.85146e+02 -4.86105e+02
5.30400e+04 3.31000e+02 -4.85454e+02 -4.84407e+02 -4.86502e+02 -4.85623e+02 -4.85138e+02 -4.86108e+02
5.31200e+04 3.32000e+02 -4.85358e+02 -4.84466e+02 -4.86250e+02 -4.85619e+02 -4.85129e+02 -4.86109e+02
5.32000e+04 3.32000e+02 -4.85358e+02 -4.84466e+02 -4.86250e+02 -4.85612e+02 -4.85119e+02 -4.86105e+02
5.32800e+04 3.33000e+02 -4.85343e+02 -4.84543e+02 -4.86142e+02 -4.85604e+02 -4.85108e+02 -4.86100e+02
5.33600e+04 3.33000e+02 -4.85343e+02 -4.84543e+02 -4.86142e+02 -4.85599e+02 -4.85096e+02 -4.86102e+02
5.34400e+04 3.34000e+02 -4.85193e+02 -4.84563e+02 -4.85823e+02 -4.85595e+02 -4.85084e+02 -4.86106e+02
5.35200e+04 3.34000e+02 -4.85193e+02 -4.84563e+02 -4.85823e+02 -4.85586e+02 -4.85074e+02 -4.86099e+02
5.36000e+04 3.35000e+02 -4.85874e+02 -4.85695e+02 -4.86054e+02 -4.85576e+02 -4.85063e+02 -4.86089e+02
5.36800e+04 3.35000e+02 -4.85874e+02 -4.85695e+02 -4.86054e+02 -4.85581e+02 -4.85074e+02 -4.86088e+02
5.37600e+04 3.36000e+02 -4.85600e+02 -4.85117e+02 -4.86083e+02 -4.85588e+02 -4.85090e+02 -4.86087e+02
5.38400e+04 3.36000e+02 -4.85600e+02 -4.85117e+02 -4.86083e+02 -4.85588e+02 -4.85102e+02 -4.86075e+02
5.39200e+04 3.37000e+02 -4.85801e+02 -4.84737e+02 -4.86865e+02 -4.85586e+02 -4.85111e+02 -4.86061e+02
5.40000e+04 3.37000e+02 -4.85801e+02 -4.84737e+02 -4.86865e+02 -4.85590e+02 -4.85108e+02 -4.86071e+02
5.40800e+04 3.38000e+02 -4.85448e+02 -4.84438e+02 -4.86459e+02 -4.85594e+02 -4.85101e+02 -4.86087e+02
5.41600e+04 3.38000e+02 -4.85448e+02 -4.84438e+02 -4.86459e+02 -4.85593e+02 -4.85090e+02 -4.86096e+02
5.42400e+04 3.39000e+02 -4.85805e+02 -4.84900e+02 -4.86710e+02 -4.85591e+02 -4.85080e+02 -4.86102e+02
5.43200e+04 3.39000e+02 -4.85805e+02 -4.84900e+02 -4.86710e+02 -4.85595e+02 -4.85077e+02 -4.86113e+02
5.44000e+04 3.40000e+02 -4.85582e+02 -4.84666e+02 -4.86497e+02 -4.85600e+02 -4.85076e+02 -4.86124e+02
5.44800e+04 3.40000e+02 -4.85582e+02 -4.84666e+02 -4.86497e+02 -4.85600e+02 -4.85069e+02 -4.86132e+02
5.45600e+04 3.41000e+02 -4.85675e+02 -4.84056e+02 -4.87293e+02 -4.85602e+02 -4.85061e+02 -4.86142e+02
5.46400e+04 3.41000e+02 -4.85675e+02 -4.84056e+02 -4.87293e+02 -4.85605e+02 -4.85054e+02 -4.86156e+02
5.47200e+04 3.42000e+02 -4.85763e+02 -4.84492e+02 -4.87034e+02 -4.85608e+02 -4.85051e+02 -4.86165e+02
5.48000e+04 3.42000e+02 -4.85763e+02 -4.84492e+02 -4.87034e+02 -4.85607e+02 -4.85039e+02 -4.86175e+02
5.48800e+04 3.43000e+02 -4.85278e+02 -4.83983e+02 -4.86572e+02 -4.85602e+02 -4.85022e+02 -4.86182e+02
5.49600e+04 3.43000e+02 -4.85278e+02 -4.83983e+02 -4.86572e+02 -4.85594e+02 -4.84998e+02 -4.86189e+02
5.50400e+04 3.44000e+02 -4.85320e+02 -4.84384e+02 -4.86257e+02 -4.85587e+02 -4.84973e+02 -4.86201e+02
5.51200e+04 3.44000e+02 -4.85320e+02 -4.84384e+02 -4.86257e+02 -4.85583e+02 -4.84962e+02 -4.86203e+02
5.52000e+04 3.45000e+02 -4.85199e+02 -4.84079e+02 -4.86319e+02 -4.85578e+02 -4.84954e+02 -4.86203e+02
5.52800e+04 3.45000e+02 -4.85199e+02 -4.84079e+02 -4.86319e+02 -4.85567e+02 -4.84943e+02 -4.86191e+02
5.53600e+04 3.46000e+02 -4.84934e+02 -4.84093e+02 -4.85776e+02 -4.85552e+02 -4.84933e+02 -4.86170e+02
5.54400e+04 3.46000e+02 -4.84934e+02 -4.84093e+02 -4.85776e+02 -4.85536e+02 -4.84920e+02 -4.86153e+02
5.55200e+04 3.47000e+02 -4.85704e+02 -4.84593e+02 -4.86815e+02 -4.85524e+02 -4.84907e+02 -4.86141e+02
5.56000e+04 3.47000e+02 -4.85704e+02 -4.84593e+02 -4.86815e+02 -4.85516e+02 -4.84907e+02 -4.86125e+02
5.56800e+04 3.48000e+02 -4.86065e+02 -4.84960e+02 -4.87170e+02 -4.85504e+02 -4.84902e+02 -4.86105e+02
5.57600e+04 3.48000e+02 -4.86065e+02 -4.84960e+02 -4.87170e+02 -4.85506e+02 -4.84906e+02 -4.86107e+02
5.58400e+04 3.49000e+02 -4.85863e+02 -4.84621e+02 -4.87104e+02 -4.85514e+02 -4.84911e+02 -4.86117e+02
5.59200e+04 3.49000e+02 -4.85863e+02 -4.84621e+02 -4.87104e+02 -4.85521e+02 -4.84907e+02 -4.86135e+02
5.60000e+04 3.50000e+02 -4.85468e+02 -4.84588e+02 -4.86348e+02 -4.85527e+02 -4.84902e+02 -4.86152e+02
5.60800e+04 3.50000e+02 -4.85468e+02 -4.84588e+02 -4.86348e+02 -4.85526e+02 -4.84895e+02 -4.86156e+02
5.61600e+04 3.51000e+02 -4.85162e+02 -4.84700e+02 -4.85624e+02 -4.85523e+02 -4.84888e+02 -4.86158e+02
5.62400e+04 3.51000e+02 -4.85162e+02 -4.84700e+02 -4.85624e+02 -4.85519e+02 -4.84883e+02 -4.86155e+02
5.63200e+04 3.52000e+02 -4.85078e+02 -4.84602e+02 -4.85553e+02 -4.85516e+02 -4.84880e+02 -4.86152e+02
5.64000e+04 3.52000e+02 -4.85078e+02 -4.84602e+02 -4.85553e+02 -4.85510e+02 -4.84883e+02 -4.86137e+02
5.64800e+04 3.53000e+02 -4.85929e+02 -4.85322e+02 -4.86536e+02 -4.85505e+02 -4.84891e+02 -4.86118e+02
5.65600e+04 3.53000e+02 -4.85929e+02 -4.85322e+02 -4.86536e+02 -4.85511e+02 -4.84901e+02 -4.86122e+02
5.66400e+04 3.54000e+02 -4.85296e+02 -4.84179e+02 -4.86413e+02 -4.85516e+02 -4.84903e+02 -4.86129e+02
5.67200e+04 3.54000e+02 -4.85296e+02 -4.84179e+02 -4.86413e+02 -4.85507e+02 -4.84884e+02 -4.86130e+02
5.68000e+04 3.55000e+02 -4.85505e+02 -4.84227e+02 -4.86783e+02 -4.85497e+02 -4.84865e+02 -4.86128e+02
5.68800e+04 3.55000e+02 -4.85505e+02 -4.84227e+02 -4.86783e+02 -4.85493e+02 -4.84850e+02 -4.86136e+02
5.69600e+04 3.56000e+02 -4.84693e+02 -4.84119e+02 -4.85267e+02 -4.85490e+02 -4.84834e+02 -4.86146e+02
5.70400e+04 3.56000e+02 -4.84693e+02 -4.84119e+02 -4.85267e+02 -4.85476e+02 -4.84819e+02 -4.86133e+02
5.71200e+04 3.57000e+02 -4.85094e+02 -4.84491e+02 -4.85697e+02 -4.85463e+02 -4.84809e+02 -4.86116e+02
5.72000e+04 3.57000e+02 -4.85094e+02 -4.84491e+02 -4.85697e+02 -4.85454e+02 -4.84798e+02 -4.86110e+02
5.72800e+04 3.58000e+02 -4.85503e+02 -4.84049e+02 -4.86957e+02 -4.85444e+02 -4.84782e+02 -4.86107e+02
5.73600e+04 3.58000e+02 -4.85503e+02 -4.84049e+02 -4.86957e+02 -4.85443e+02 -4.84778e+02 -4.86108e+02
5.74400e+04 3.59000e+02 -4.84606e+02 -4.83907e+02 -4.85306e+02 -4.85441e+02 -4.84775e+02 -4.86107e+02
5.75200e+04 3.59000e+02 -4.84606e+02 -4.83907e+02 -4.85306e+02 -4.85424e+02 -4.84754e+02 -4.86093e+02
5.76000e+04 3.60000e+02 -4.84894e+02 -4.84333e+02 -4.85454e+02 -4.85406e+02 -4.84731e+02 -4.86080e+02
5.76800e+04 3.60000e+02 -4.84894e+02 -4.84333e+02 -4.85454e+02 -4.85400e+02 -4.84725e+02 -4.86074e+02
5.77600e+04 3.61000e+02 -4.85605e+02 -4.84176e+02 -4.87034e+02 -4.85400e+02 -4.84726e+02 -4.86074e+02
5.78400e+04 3.61000e+02 -4.85605e+02 -4.84176e+02 -4.87034e+02 -4.85410e+02 -4.84734e+02 -4.86086e+02
5.79200e+04 3.62000e+02 -4.85603e+02 -4.84270e+02 -4.86935e+02 -4.85420e+02 -4.84740e+02 -4.86100e+02
5.80000e+04 3.62000e+02 -4.85603e+02 -4.84270e+02 -4.86935e+02 -4.85425e+02 -4.84738e+02 -4.86112e+02
5.80800e+04 3.63000e+02 -4.85318e+02 -4.84326e+02 -4.86309e+02 -4.85427e+02 -4.84738e+02 -4.86116e+02
5.81600e+04 3.63000e+02 -4.85318e+02 -4.84326e+02 -4.86309e+02 -4.85426e+02 -4.84755e+02 -4.86096e+02
5.82400e+04 3.64000e+02 -4.85150e+02 -4.84231e+02 -4.86069e+02 -4.85425e+02 -4.84769e+02 -4.86080e+02
5.83200e+04 3.64000e+02 -4.85150e+02 -4.84231e+02 -4.86069e+02 -4.85422e+02 -4.84764e+02 -4.86079e+02
5.84000e+04 3.65000e+02 -4.85255e+02 -4.83971e+02 -4.86539e+02 -4.85419e+02 -4.84759e+02 -4.86079e+02
5.84800e+04 3.65000e+02 -4.85255e+02 -4.83971e+02 -4.86539e+02 -4.85419e+02 -4.84748e+02 -4.86090e+02
5.85600e+04 3.66000e+02 -4.85709e+02 -4.85347e+02 -4.86072e+02 -4.85421e+02 -4.84738e+02 -4.86104e+02
5.86400e+04 3.66000e+02 -4.85709e+02 -4.85347e+02 -4.86072e+02 -4.85422e+02 -4.84738e+02 -4.86106e+02
5.87200e+04 3.67000e+02 -4.84585e+02 -4.83906e+02 -4.85264e+02 -4.85417e+02 -4.84730e+02 -4.86104e+02
5.88000e+04 3.67000e+02 -4.84585e+02 -4.83906e+02 -4.85264e+02 -4.85400e+02 -4.84703e+02 -4.86096e+02
5.88800e+04 3.68000e+02 -4.84811e+02 -4.84236e+02 -4.85386e+02 -4.85384e+02 -4.84678e+02 -4.86089e+02
5.89600e+04 3.68000e+02 -4.84811e+02 -4.84236e+02 -4.85386e+02 -4.85369e+02 -4.84663e+02 -4.86075e+02
5.90400e+04 3.69000e+02 -4.85527e+02 -4.84002e+02 -4.87052e+02 -4.85355e+02 -4.84652e+02 -4.86058e+02
5.91200e+04 3.69000e+02 -4.85527e+02 -4.84002e+02 -4.87052e+02 -4.85354e+02 -4.84654e+02 -4.86054e+02
5.92000e+04 3.70000e+02 -4.85473e+02 -4.84670e+02 -4.86276e+02 -4.85355e+02 -4.84657e+02 -4.86053e+02
5.92800e+04 3.70000e+02 -4.85473e+02 -4.84670e+02 -4.86276e+02 -4.85352e+02 -4.84656e+02 -4.86047e+02
5.93600e+04 3.71000e+02 -4.85203e+02 -4.84113e+02 -4.86292e+02 -4.85346e+02 -4.84652e+02 -4.86039e+02
5.94400e+04 3.71000e+02 -4.85203e+02 -4.84113e+02 -4.86292e+02 -4.85338e+02 -4.84644e+02 -4.86033e+02
5.95200e+04 3.72000e+02 -4.84983e+02 -4.83995e+02 -4.85971e+02 -4.85332e+02 -4.84634e+02 -4.86029e+02
5.96000e+04 3.72000e+02 -4.84983e+02 -4.83995e+02 -4.85971e+02 -4.85321e+02 -4.84625e+02 -4.86018e+02
5.96800e+04 3.73000e+02 -4.84780e+02 -4.83840e+02 -4.85720e+02 -4.85310e+02 -4.84620e+02 -4.86000e+02
5.97600e+04 3.73000e+02 -4.84780e+02 -4.83840e+02 -4.85720e+02 -4.85295e+02 -4.84616e+02 -4.85974e+02
5.98400e+04 3.74000e+02 -4.85095e+02 -4.84360e+02 -4.85830e+02 -4.85280e+02 -4.84610e+02 -4.85949e+02
5.99200e+04 3.74000e+02 -4.85095e+02 -4.84360e+02 -4.85830e+02 -4.85274e+02 -4.84624e+02 -4.85924e+02
6.00000e+04 3.75000e+02 -4.85394e+02 -4.83466e+02 -4.87323e+02 -4.85272e+02 -4.84637e+02 -4.85906e+02
6.00800e+04 3.75000e+02 -4.85394e+02 -4.83466e+02 -4.87323e+02 -4.85273e+02 -4.84633e+02 -4.85913e+02
6.01600e+04 3.76000e+02 -4.84908e+02 -4.84048e+02 -4.85768e+02 -4.85273e+02 -4.84626e+02 -4.85920e+02
6.02400e+04 3.76000e+02 -4.84908e+02 -4.84048e+02 -4.85768e+02 -4.85268e+02 -4.84621e+02 -4.85915e+02
6.03200e+04 3.77000e+02 -4.85095e+02 -4.83782e+02 -4.86407e+02 -4.85264e+02 -4.84615e+02 -4.85912e+02
6.04000e+04 3.77000e+02 -4.85095e+02 -4.83782e+02 -4.86407e+02 -4.85265e+02 -4.84608e+02 -4.85921e+02
6.04800e+04 3.78000e+02 -4.85517e+02 -4.84066e+02 -4.86968e+02 -4.85268e+02 -4.84605e+02 -4.85930e+02
6.05600e+04 3.78000e+02 -4.85517e+02 -4.84066e+02 -4.86968e+02 -4.85270e+02 -4.84598e+02 -4.85941e+02
6.06400e+04 3.79000e+02 -4.85034e+02 -4.83905e+02 -4.86162e+02 -4.85266e+02 -4.84580e+02 -4.85951e+02
6.07200e+04 3.79000e+02 -4.85034e+02 -4.83905e+02 -4.86162e+02 -4.85251e+02 -4.84558e+02 -4.85944e+02
6.08000e+04 3.80000e+02 -4.85056e+02 -4.84563e+02 -4.85549e+02 -4.85235e+02 -4.84539e+02 -4.85930e+02
6.08800e+04 3.80000e+02 -4.85056e+02 -4.84563e+02 -4.85549e+02 -4.85221e+02 -4.84536e+02 -4.85905e+02
6.09600e+04 3.81000e+02 -4.84848e+02 -4.83766e+02 -4.85930e+02 -4.85207e+02 -4.84533e+02 -4.85882e+02
6.10400e+04 3.81000e+02 -4.84848e+02 -4.83766e+02 -4.85930e+02 -4.85195e+02 -4.84514e+02 -4.85876e+02
6.11200e+04 3.82000e+02 -4.85049e+02 -4.84120e+02 -4.85979e+02 -4.85185e+02 -4.84495e+02 -4.85875e+02
6.12000e+04 3.82000e+02 -4.85049e+02 -4.84120e+02 -4.85979e+02 -4.85182e+02 -4.84485e+02 -4.85879e+02
6.12800e+04 3.83000e+02 -4.85465e+02 -4.83618e+02 -4.87312e+02 -4.85181e+02 -4.84476e+02 -4.85886e+02
6.13600e+04 3.83000e+02 -4.85465e+02 -4.83618e+02 -4.87312e+02 -4.85187e+02 -4.84460e+02 -4.85913e+02
6.14400e+04 3.84000e+02 -4.84627e+02 -4.83400e+02 -4.85854e+02 -4.85191e+02 -4.84439e+02 -4.85943e+02
6.15200e+04 3.84000e+02 -4.84627e+02 -4.83400e+02 -4.85854e+02 -4.85175e+02 -4.84410e+02 -4.85941e+02
6.16000e+04 3.85000e+02 -4.84597e+02 -4.83442e+02 -4.85752e+02 -4.85154e+02 -4.84378e+02 -4.85930e+02
6.16800e+04 3.85000e+02 -4.84597e+02 -4.83442e+02 -4.85752e+02 -4.85140e+02 -4.84364e+02 -4.85916e+02
6.17600e+04 3.86000e+02 -4.85255e+02 -4.83534e+02 -4.86977e+02 -4.85130e+02 -4.84354e+02 -4.85905e+02
6.18400e+04 3.86000e+02 -4.85255e+02 -4.83534e+02 -4.86977e+02 -4.85127e+02 -4.84344e+02 -4.85910e+02
6.19200e+04 3.87000e+02 -4.84671e+02 -4.83973e+02 -4.85369e+02 -4.85121e+02 -4.84335e+02 -4.85908e+02
6.20000e+04 3.87000e+02 -4.84671e+02 -4.83973e+02 -4.85369e+02 -4.85117e+02 -4.84331e+02 -4.85902e+02
6.20800e+04 3.88000e+02 -4.85256e+02 -4.84654e+02 -4.85858e+02 -4.85117e+02 -4.84328e+02 -4.85907e+02
6.21600e+04 3.88000e+02 -4.85256e+02 -4.84654e+02 -4.85858e+02 -4.85123e+02 -4.84331e+02 -4.85914e+02
6.22400e+04 3.89000e+02 -4.85023e+02 -4.84333e+02 -4.85713e+02 -4.85124e+02 -4.84331e+02 -4.85918e+02
6.23200e+04 3.89000e+02 -4.85023e+02 -4.84333e+02 -4.85713e+02 -4.85119e+02 -4.84332e+02 -4.85906e+02
6.24000e+04 3.90000e+02 -4.85330e+02 -4.84582e+02 -4.86078e+02 -4.85112e+02 -4.84336e+02 -4.85889e+02
6.24800e+04 3.90000e+02 -4.85330e+02 -4.84582e+02 -4.86078e+02 -4.85118e+02 -4.84343e+02 -4.85894e+02
6.25600e+04 3.91000e+02 -4.85028e+02 -4.83779e+02 -4.86277e+02 -4.85129e+02 -4.84348e+02 -4.85911e+02
6.26400e+04 3.91000e+02 -4.85028e+02 -4.83779e+02 -4.86277e+02 -4.85133e+02 -4.84340e+02 -4.85926e+02
6.27200e+04 3.92000e+02 -4.84551e+02 -4.83639e+02 -4.85463e+02 -4.85134e+02 -4.84330e+02 -4.85939e+02
6.28000e+04 3.92000e+02 -4.84551e+02 -4.83639e+02 -4.85463e+02 -4.85122e+02 -4.84315e+02 -4.85928e+02
6.28800e+04 3.93000e+02 -4.84438e+02 -4.83906e+02 -4.84969e+02 -4.85105e+02 -4.84299e+02 -4.85910e+02
6.29600e+04 3.93000e+02 -4.84438e+02 -4.83906e+02 -4.84969e+02 -4.85086e+02 -4.84289e+02 -4.85883e+02
6.30400e+04 3.94000e+02 -4.84502e+02 -4.83711e+02 -4.85292e+02 -4.85068e+02 -4.84279e+02 -4.85856e+02
6.31200e+04 3.94000e+02 -4.84502e+02 -4.83711e+02 -4.85292e+02 -4.85053e+02 -4.84254e+02 -4.85852e+02
6.32000e+04 3.95000e+02 -4.85022e+02 -4.84013e+02 -4.86030e+02 -4.85041e+02 -4.84223e+02 -4.85859e+02
6.32800e+04 3.95000e+02 -4.85022e+02 -4.84013e+02 -4.86030e+02 -4.85038e+02 -4.84212e+02 -4.85863e+02
6.33600e+04 3.96000e+02 -4.84805e+02 -4.83997e+02 -4.85613e+02 -4.85035e+02 -4.84209e+02 -4.85862e+02
6.34400e+04 3.96000e+02 -4.84805e+02 -4.83997e+02 -4.85613e+02 -4.85029e+02 -4.84209e+02 -4.85848e+02
6.35200e+04 3.97000e+02 -4.84560e+02 -4.83886e+02 -4.85233e+02 -4.85021e+02 -4.84212e+02 -4.85830e+02
6.36000e+04 3.97000e+02 -4.84560e+02 -4.83886e+02 -4.85233e+02 -4.85005e+02 -4.84194e+02 -4.85817e+02
6.36800e+04 3.98000e+02 -4.85096e+02 -4.84286e+02 -4.85905e+02 -4.84988e+02 -4.84166e+02 -4.85810e+02
6.37600e+04 3.98000e+02 -4.85096e+02 -4.84286e+02 -4.85905e+02 -4.84990e+02 -4.84163e+02 -4.85817e+02
6.38400e+04 3.99000e+02 -4.85143e+02 -4.83744e+02 -4.86543e+02 -4.84998e+02 -4.84168e+02 -4.85828e+02
6.39200e+04 3.99000e+02 -4.85143e+02 -4.83744e+02 -4.86543e+02 -4.85005e+02 -4.84160e+02 -4.85849e+02
6.40000e+04 4.00000e+02 -4.84589e+02 -4.83792e+02 -4.85386e+02 -4.85009e+02 -4.84150e+02 -4.85867e+02
6.40800e+04 4.00000e+02 -4.84589e+02 -4.83792e+02 -4.85386e+02 -4.84998e+02 -4.84144e+02 -4.85852e+02
6.41600e+04 4.01000e+02 -4.85024e+02 -4.83537e+02 -4.86512e+02 -4.84984e+02 -4.84139e+02 -4.85829e+02
6.42400e+04 4.01000e+02 -4.85024e+02 -4.83537e+02 -4.86512e+02 -4.84976e+02 -4.84118e+02 -4.85834e+02
6.43200e+04 4.02000e+02 -4.85016e+02 -4.83718e+02 -4.86314e+02 -4.84969e+02 -4.84094e+02 -4.85844e+02
6.44000e+04 4.02000e+02 -4.85016e+02 -4.83718e+02 -4.86314e+02 -4.84965e+02 -4.84094e+02 -4.85835e+02
6.44800e+04 4.03000e+02 -4.84696e+02 -4.84215e+02 -4.85177e+02 -4.84961e+02 -4.84100e+02 -4.85822e+02
6.45600e+04 4.03000e+02 -4.84696e+02 -4.84215e+02 -4.85177e+02 -4.84955e+02 -4.84102e+02 -4.85808e+02
6.46400e+04 4.04000e+02 -4.84624e+02 -4.84007e+02 -4.85242e+02 -4.84950e+02 -4.84102e+02 -4.85799e+02
6.47200e+04 4.04000e+02 -4.84624e+02 -4.84007e+02 -4.85242e+02 -4.84947e+02 -4.84102e+02 -4.85791e+02
6.48000e+04 4.05000e+02 -4.85112e+02 -4.83922e+02 -4.86302e+02 -4.84945e+02 -4.84104e+02 -4.85786e+02
6.48800e+04 4.05000e+02 -4.85112e+02 -4.83922e+02 -4.86302e+02 -4.84947e+02 -4.84094e+02 -4.85800e+02
6.49600e+04 4.06000e+02 -4.84756e+02 -4.83634e+02 -4.85877e+02 -4.84947e+02 -4.84078e+02 -4.85816e+02
6.50400e+04 4.06000e+02 -4.84756e+02 -4.83634e+02 -4.85877e+02 -4.84938e+02 -4.84077e+02 -4.85800e+02
6.51200e+04 4.07000e+02 -4.84920e+02 -4.83730e+02 -4.86109e+02 -4.84928e+02 -4.84083e+02 -4.85773e+02
6.52000e+04 4.07000e+02 -4.84920e+02 -4.83730e+02 -4.86109e+02 -4.84926e+02 -4.84080e+02 -4.85772e+02
6.52800e+04 4.08000e+02 -4.84960e+02 -4.84096e+02 -4.85823e+02 -4.84926e+02 -4.84074e+02 -4.85778e+02
6.53600e+04 4.08000e+02 -4.84960e+02 -4.84096e+02 -4.85823e+02 -4.84925e+02 -4.84082e+02 -4.85768e+02
6.54400e+04 4.09000e+02 -4.84874e+02 -4.84049e+02 -4.85700e+02 -4.84922e+02 -4.84091e+02 -4.85754e+02
6.55200e+04 4.09000e+02 -4.84874e+02 -4.84049e+02 -4.85700e+02 -4.84915e+02 -4.84092e+02 -4.85738e+02
6.56000e+04 4.10000e+02 -4.84618e+02 -4.83748e+02 -4.85488e+02 -4.84904e+02 -4.84089e+02 -4.85719e+02
6.56800e+04 4.10000e+02 -4.84618e+02 -4.83748e+02 -4.85488e+02 -4.84895e+02 -4.84087e+02 -4.85703e+02
6.57600e+04 4.11000e+02 -4.85211e+02 -4.83839e+02 -4.86582e+02 -4.84889e+02 -4.84088e+02 -4.85690e+02
6.58400e+04 4.11000e+02 -4.85211e+02 -4.83839e+02 -4.86582e+02 -4.84892e+02 -4.84104e+02 -4.85679e+02
6.59200e+04 4.12000e+02 -4.84571e+02 -4.83628e+02 -4.85515e+02 -4.84893e+02 -4.84111e+02 -4.85674e+02
6.60000e+04 4.12000e+02 -4.84571e+02 -4.83628e+02 -4.85515e+02 -4.84887e+02 -4.84103e+02 -4.85671e+02
6.60800e+04 4.13000e+02 -4.84981e+02 -4.84107e+02 -4.85854e+02 -4.84883e+02 -4.84100e+02 -4.85666e+02
6.61600e+04 4.13000e+02 -4.84981e+02 -4.84107e+02 -4.85854e+02 -4.84883e+02 -4.84103e+02 -4.85664e+02
6.62400e+04 4.14000e+02 -4.84851e+02 -4.83848e+02 -4.85853e+02 -4.84882e+02 -4.84103e+02 -4.85661e+02
6.63200e+04 4.14000e+02 -4.84851e+02 -4.83848e+02 -4.85853e+02 -4.84875e+02 -4.84103e+02 -4.85647e+02
6.64000e+04 4.15000e+02 -4.85086e+02 -4.84028e+02 -4.86144e+02 -4.84866e+02 -4.84104e+02 -4.85627e+02
6.64800e+04 4.15000e+02 -4.85086e+02 -4.84028e+02 -4.86144e+02 -4.84868e+02 -4.84108e+02 -4.85628e+02
6.65600e+04 4.16000e+02 -4.84757e+02 -4.84176e+02 -4.85338e+02 -4.84875e+02 -4.84116e+02 -4.85634e+02
6.66400e+04 4.16000e+02 -4.84757e+02 -4.84176e+02 -4.85338e+02 -4.84877e+02 -4.84129e+02 -4.85625e+02
6.67200e+04 4.17000e+02 -4.84514e+02 -4.83990e+02 -4.85038e+02 -4.84879e+02 -4.84141e+02 -4.85617e+02
6.68000e+04 4.17000e+02 -4.84514e+02 -4.83990e+02 -4.85038e+02 -4.84871e+02 -4.84146e+02 -4.85596e+02
6.68800e+04 4.18000e+02 -4.84845e+02 -4.84217e+02 -4.85474e+02 -4.84860e+02 -4.84152e+02 -4.85568e+02
6.69600e+04 4.18000e+02 -4.84845e+02 -4.84217e+02 -4.85474e+02 -4.84859e+02 -4.84159e+02 -4.85560e+02
6.70400e+04 4.19000e+02 -4.84631e+02 -4.83735e+02 -4.85526e+02 -4.84862e+02 -4.84163e+02 -4.85560e+02
6.71200e+04 4.19000e+02 -4.84631e+02 -4.83735e+02 -4.85526e+02 -4.84855e+02 -4.84158e+02 -4.85552e+02
6.72000e+04 4.20000e+02 -4.84759e+02 -4.83695e+02 -4.85823e+02 -4.84845e+02 -4.84148e+02 -4.85542e+02
6.72800e+04 4.20000e+02 -4.84759e+02 -4.83695e+02 -4.85823e+02 -4.84840e+02 -4.84136e+02 -4.85543e+02
6.73600e+04 4.21000e+02 -4.84779e+02 -4.83904e+02 -4.85655e+02 -4.84835e+02 -4.84125e+02 -4.85546e+02
6.74400e+04 4.21000e+02 -4.84779e+02 -4.83904e+02 -4.85655e+02 -4.84829e+02 -4.84114e+02 -4.85543e+02
6.75200e+04 4.22000e+02 -4.84339e+02 -4.84011e+02 -4.84667e+02 -4.84819e+02 -4.84103e+02 -4.85535e+02
6.76000e+04 4.22000e+02 -4.84339e+02 -4.84011e+02 -4.84667e+02 -4.84806e+02 -4.84107e+02 -4.85505e+02
6.76800e+04 4.23000e+02 -4.84602e+02 -4.83813e+02 -4.85391e+02 -4.84796e+02 -4.84115e+02 -4.85477e+02
6.77600e+04 4.23000e+02 -4.84602e+02 -4.83813e+02 -4.85391e+02 -4.84793e+02 -4.84117e+02 -4.85470e+02
6.78400e+04 4.24000e+02 -4.84318e+02 -4.83555e+02 -4.85082e+02 -4.84794e+02 -4.84120e+02 -4.85467e+02
6.79200e+04 4.24000e+02 -4.84318e+02 -4.83555e+02 -4.85082e+02 -4.84791e+02 -4.84117e+02 -4.85465e+02
6.80000e+04 4.25000e+02 -4.85027e+02 -4.84424e+02 -4.85630e+02 -4.84791e+02 -4.84115e+02 -4.85466e+02
6.80800e+04 4.25000e+02 -4.85027e+02 -4.84424e+02 -4.85630e+02 -4.84799e+02 -4.84127e+02 -4.85472e+02
6.81600e+04 4.26000e+02 -4.84753e+02 -4.84022e+02 -4.85485e+02 -4.84807e+02 -4.84139e+02 -4.85475e+02
6.82400e+04 4.26000e+02 -4.84753e+02 -4.84022e+02 -4.85485e+02 -4.84806e+02 -4.84138e+02 -4.85475e+02
6.83200e+04 4.27000e+02 -4.84596e+02 -4.83669e+02 -4.85523e+02 -4.84801e+02 -4.84130e+02 -4.85472e+02
6.84000e+04 4.27000e+02 -4.84596e+02 -4.83669e+02 -4.85523e+02 -4.84797e+02 -4.84123e+02 -4.85471e+02
6.84800e+04 4.28000e+02 -4.84649e+02 -4.83713e+02 -4.85584e+02 -4.84794e+02 -4.84118e+02 -4.85470e+02
6.85600e+04 4.28000e+02 -4.84649e+02 -4.83713e+02 -4.85584e+02 -4.84793e+02 -4.84118e+02 -4.85469e+02
6.86400e+04 4.29000e+02 -4.84336e+02 -4.83822e+02 -4.84851e+02 -4.84794e+02 -4.84118e+02 -4.85471e+02
6.87200e+04 4.29000e+02 -4.84336e+02 -4.83822e+02 -4.84851e+02 -4.84785e+02 -4.84112e+02 -4.85458e+02
6.88000e+04 4.30000e+02 -4.84988e+02 -4.84253e+02 -4.85722e+02 -4.84775e+02 -4.84105e+02 -4.85444e+02
6.88800e+04 4.30000e+02 -4.84988e+02 -4.84253e+02 -4.85722e+02 -4.84772e+02 -4.84106e+02 -4.85438e+02
6.89600e+04 4.31000e+02 -4.84901e+02 -4.84085e+02 -4.85717e+02 -4.84770e+02 -4.84109e+02 -4.85430e+02
6.90400e+04 4.31000e+02 -4.84901e+02 -4.84085e+02 -4.85717e+02 -4.84771e+02 -4.84114e+02 -4.85429e+02
6.91200e+04 4.32000e+02 -4.84146e+02 -4.83454e+02 -4.84838e+02 -4.84775e+02 -4.84119e+02 -4.85431e+02
6.92000e+04 4.32000e+02 -4.84146e+02 -4.83454e+02 -4.84838e+02 -4.84763e+02 -4.84114e+02 -4.85412e+02
6.92800e+04 4.33000e+02 -4.84587e+02 -4.83605e+02 -4.85569e+02 -4.84750e+02 -4.84112e+02 -4.85389e+02
6.93600e+04 4.33000e+02 -4.84587e+02 -4.83605e+02 -4.85569e+02 -4.84743e+02 -4.84125e+02 -4.85361e+02
6.94400e+04 4.34000e+02 -4.84138e+02 -4.83507e+02 -4.84770e+02 -4.84736e+02 -4.84136e+02 -4.85335e+02
6.95200e+04 4.34000e+02 -4.84138e+02 -4.83507e+02 -4.84770e+02 -4.84725e+02 -4.84127e+02 -4.85322e+02
6.96000e+04 4.35000e+02 -4.84650e+02 -4.84022e+02 -4.85277e+02 -4.84717e+02 -4.84117e+02 -4.85317e+02
6.96800e+04 4.35000e+02 -4.84650e+02 -4.84022e+02 -4.85277e+02 -4.84717e+02 -4.84118e+02 -4.85315e+02
6.97600e+04 4.36000e+02 -4.84305e+02 -4.83707e+02 -4.84904e+02 -4.84716e+02 -4.84121e+02 -4.85312e+02
6.98400e+04 4.36000e+02 -4.84305e+02 -4.83707e+02 -4.84904e+02 -4.84707e+02 -4.84124e+02 -4.85289e+02
6.99200e+04 4.37000e+02 -4.84141e+02 -4.83923e+02 -4.84359e+02 -4.84693e+02 -4.84128e+02 -4.85259e+02
7.00000e+04 4.37000e+02 -4.84141e+02 -4.83923e+02 -4.84359e+02 -4.84681e+02 -4.84129e+02 -4.85233e+02
7.00800e+04 4.38000e+02 -4.84136e+02 -4.83612e+02 -4.84659e+02 -4.84671e+02 -4.84131e+02 -4.85211e+02
7.01600e+04 4.38000e+02 -4.84136e+02 -4.83612e+02 -4.84659e+02 -4.84660e+02 -4.84129e+02 -4.85191e+02
7.02400e+04 4.39000e+02 -4.84347e+02 -4.83834e+02 -4.84860e+02 -4.84648e+02 -4.84127e+02 -4.85169e+02
7.03200e+04 4.39000e+02 -4.84347e+02 -4.83834e+02 -4.84860e+02 -4.84638e+02 -4.84128e+02 -4.85149e+02
7.04000e+04 4.40000e+02 -4.84145e+02 -4.83638e+02 -4.84652e+02 -4.84628e+02 -4.84124e+02 -4.85132e+02
7.04800e+04 4.40000e+02 -4.84145e+02 -4.83638e+02 -4.84652e+02 -4.84616e+02 -4.84116e+02 -4.85116e+02
7.05600e+04 4.41000e+02 -4.84706e+02 -4.83730e+02 -4.85683e+02 -4.84605e+02 -4.84112e+02 -4.85099e+02
7.06400e+04 4.41000e+02 -4.84706e+02 -4.83730e+02 -4.85683e+02 -4.84605e+02 -4.84112e+02 -4.85098e+02
7.07200e+04 4.42000e+02 -4.84945e+02 -4.84472e+02 -4.85417e+02 -4.84607e+02 -4.84115e+02 -4.85099e+02
7.08000e+04 4.42000e+02 -4.84945e+02 -4.84472e+02 -4.85417e+02 -4.84606e+02 -4.84115e+02 -4.85097e+02
7.08800e+04 4.43000e+02 -4.84328e+02 -4.83948e+02 -4.84708e+02 -4.84601e+02 -4.84105e+02 -4.85096e+02
7.09600e+04 4.43000e+02 -4.84328e+02 -4.83948e+02 -4.84708e+02 -4.84593e+02 -4.84105e+02 -4.85082e+02
7.10400e+04 4.44000e+02 -4.84193e+02 -4.83249e+02 -4.85136e+02 -4.84589e+02 -4.84112e+02 -4.85066e+02
7.11200e+04 4.44000e+02 -4.84193e+02 -4.83249e+02 -4.85136e+02 -4.84579e+02 -4.84102e+02 -4.85055e+02
7.12000e+04 4.45000e+02 -4.84541e+02 -4.84027e+02 -4.85055e+02 -4.84567e+02 -4.84091e+02 -4.85042e+02
7.12800e+04 4.45000e+02 -4.84541e+02 -4.84027e+02 -4.85055e+02 -4.84561e+02 -4.84093e+02 -4.85029e+02
7.13600e+04 4.46000e+02 -4.84421e+02 -4.83798e+02 -4.85044e+02 -4.84556e+02 -4.84095e+02 -4.85016e+02
7.14400e+04 4.46000e+02 -4.84421e+02 -4.83798e+02 -4.85044e+02 -4.84546e+02 -4.84089e+02 -4.85004e+02
7.15200e+04 4.47000e+02 -4.84832e+02 -4.84018e+02 -4.85646e+02 -4.84537e+02 -4.84083e+02 -4.84991e+02
7.16000e+04 4.47000e+02 -4.84832e+02 -4.84018e+02 -4.85646e+02 -4.84536e+02 -4.84078e+02 -4.84994e+02
7.16800e+04 4.48000e+02 -4.85500e+02 -4.84180e+02 -4.86820e+02 -4.84539e+02 -4.84075e+02 -4.85003e+02
7.17600e+04 4.48000e+02 -4.85500e+02 -4.84180e+02 -4.86820e+02 -4.84553e+02 -4.84098e+02 -4.85007e+02
7.18400e+04 4.49000e+02 -4.84325e+02 -4.83514e+02 -4.85136e+02 -4.84566e+02 -4.84118e+02 -4.85014e+02
7.19200e+04 4.49000e+02 -4.84325e+02 -4.83514e+02 -4.85136e+02 -4.84560e+02 -4.84107e+02 -4.85013e+02
7.20000e+04 4.50000e+02 -4.84247e+02 -4.83847e+02 -4.84648e+02 -4.84552e+02 -4.84097e+02 -4.85006e+02
7.20800e+04 4.50000e+02 -4.84247e+02 -4.83847e+02 -4.84648e+02 -4.84544e+02 -4.84099e+02 -4.84990e+02
7.21600e+04 4.51000e+02 -4.84132e+02 -4.83684e+02 -4.84581e+02 -4.84538e+02 -4.84101e+02 -4.84974e+02
7.22400e+04 4.51000e+02 -4.84132e+02 -4.83684e+02 -4.84581e+02 -4.84528e+02 -4.84101e+02 -4.84956e+02
7.23200e+04 4.52000e+02 -4.85191e+02 -4.83428e+02 -4.86954e+02 -4.84521e+02 -4.84105e+02 -4.84936e+02
7.24000e+04 4.52000e+02 -4.85191e+02 -4.83428e+02 -4.86954e+02 -4.84527e+02 -4.84122e+02 -4.84932e+02
7.24800e+04 4.53000e+02 -4.84581e+02 -4.83546e+02 -4.85616e+02 -4.84532e+02 -4.84133e+02 -4.84932e+02
7.25600e+04 4.53000e+02 -4.84581e+02 -4.83546e+02 -4.85616e+02 -4.84534e+02 -4.84125e+02 -4.84943e+02
7.26400e+04 4.54000e+02 -4.84504e+02 -4.83905e+02 -4.85102e+02 -4.84538e+02 -4.84117e+02 -4.84959e+02
7.27200e+04 4.54000e+02 -4.84504e+02 -4.83905e+02 -4.85102e+02 -4.84538e+02 -4.84119e+02 -4.84957e+02
7.28000e+04 4.55000e+02 -4.84431e+02 -4.83813e+02 -4.85050e+02 -4.84536e+02 -4.84121e+02 -4.84951e+02
7.28800e+04 4.55000e+02 -4.84431e+02 -4.83813e+02 -4.85050e+02 -4.84536e+02 -4.84123e+02 -4.84949e+02
7.29600e+04 4.56000e+02 -4.83872e+02 -4.83395e+02 -4.84348e+02 -4.84537e+02 -4.84127e+02 -4.84947e+02
7.30400e+04 4.56000e+02 -4.83872e+02 -4.83395e+02 -4.84348e+02 -4.84523e+02 -4.84116e+02 -4.84929e+02
7.31200e+04 4.57000e+02 -4.84107e+02 -4.83251e+02 -4.84962e+02 -4.84504e+02 -4.84101e+02 -4.84908e+02
7.32000e+04 4.57000e+02 -4.84107e+02 -4.83251e+02 -4.84962e+02 -4.84493e+02 -4.84094e+02 -4.84892e+02
7.32800e+04 4.58000e+02 -4.84006e+02 -4.83392e+02 -4.84619e+02 -4.84482e+02 -4.84088e+02 -4.84876e+02
7.33600e+04 4.58000e+02 -4.84006e+02 -4.83392e+02 -4.84619e+02 -4.84471e+02 -4.84084e+02 -4.84859e+02
7.34400e+04 4.59000e+02 -4.84476e+02 -4.83805e+02 -4.85147e+02 -4.84463e+02 -4.84083e+02 -4.84844e+02
7.35200e+04 4.59000e+02 -4.84476e+02 -4.83805e+02 -4.85147e+02 -4.84461e+02 -4.84081e+02 -4.84840e+02
7.36000e+04 4.60000e+02 -4.84265e+02 -4.83902e+02 -4.84627e+02 -4.84457e+02 -4.84078e+02 -4.84837e+02
7.36800e+04 4.60000e+02 -4.84265e+02 -4.83902e+02 -4.84627e+02 -4.84454e+02 -4.84078e+02 -4.84831e+02
7.37600e+04 4.61000e+02 -4.83791e+02 -4.83289e+02 -4.84294e+02 -4.84452e+02 -4.84078e+02 -4.84827e+02
7.38400e+04 4.61000e+02 -4.83791e+02 -4.83289e+02 -4.84294e+02 -4.84437e+02 -4.84064e+02 -4.84810e+02
7.39200e+04 4.62000e+02 -4.84315e+02 -4.83673e+02 -4.84956e+02 -4.84419e+02 -4.84050e+02 -4.84788e+02
7.40000e+04 4.62000e+02 -4.84315e+02 -4.83673e+02 -4.84956e+02 -4.84409e+02 -4.84040e+02 -4.84778e+02
7.40800e+04 4.63000e+02 -4.84062e+02 -4.83244e+02 -4.84881e+02 -4.84399e+02 -4.84029e+02 -4.84769e+02
7.41600e+04 4.63000e+02 -4.84062e+02 -4.83244e+02 -4.84881e+02 -4.84393e+02 -4.84023e+02 -4.84763e+02
7.42400e+04 4.64000e+02 -4.85441e+02 -4.82993e+02 -4.87889e+02 -4.84395e+02 -4.84024e+02 -4.84765e+02
7.43200e+04 4.64000e+02 -4.85441e+02 -4.82993e+02 -4.87889e+02 -4.84411e+02 -4.84043e+02 -4.84779e+02
7.44000e+04 4.65000e+02 -4.84024e+02 -4.83358e+02 -4.84690e+02 -4.84422e+02 -4.84052e+02 -4.84791e+02
7.44800e+04 4.65000e+02 -4.84024e+02 -4.83358e+02 -4.84690e+02 -4.84418e+02 -4.84047e+02 -4.84788e+02
7.45600e+04 4.66000e+02 -4.84153e+02 -4.83734e+02 -4.84572e+02 -4.84416e+02 -4.84046e+02 -4.84786e+02
7.46400e+04 4.66000e+02 -4.84153e+02 -4.83734e+02 -4.84572e+02 -4.84411e+02 -4.84044e+02 -4.84778e+02
7.47200e+04 4.67000e+02 -4.84814e+02 -4.83344e+02 -4.86283e+02 -4.84404e+02 -4.84040e+02 -4.84769e+02
7.48000e+04 4.67000e+02 -4.84814e+02 -4.83344e+02 -4.86283e+02 -4.84410e+02 -4.84043e+02 -4.84778e+02
7.48800e+04 4.68000e+02 -4.84076e+02 -4.83545e+02 -4.84607e+02 -4.84417e+02 -4.84042e+02 -4.84792e+02
7.49600e+04 4.68000e+02 -4.84076e+02 -4.83545e+02 -4.84607e+02 -4.84415e+02 -4.84035e+02 -4.84795e+02
7.50400e+04 4.69000e+02 -4.85189e+02 -4.83286e+02 -4.87092e+02 -4.84416e+02 -4.84032e+02 -4.84801e+02
7.51200e+04 4.69000e+02 -4.85189e+02 -4.83286e+02 -4.87092e+02 -4.84433e+02 -4.84047e+02 -4.84819e+02
7.52000e+04 4.70000e+02 -4.84181e+02 -4.83310e+02 -4.85052e+02 -4.84448e+02 -4.84058e+02 -4.84837e+02
7.52800e+04 4.70000e+02 -4.84181e+02 -4.83310e+02 -4.85052e+02 -4.84446e+02 -4.84052e+02 -4.84841e+02
7.53600e+04 4.71000e+02 -4.83891e+02 -4.83386e+02 -4.84396e+02 -4.84443e+02 -4.84044e+02 -4.84842e+02
7.54400e+04 4.71000e+02 -4.83891e+02 -4.83386e+02 -4.84396e+02 -4.84438e+02 -4.84037e+02 -4.84838e+02
7.55200e+04 4.72000e+02 -4.84049e+02 -4.83123e+02 -4.84974e+02 -4.84434e+02 -4.84033e+02 -4.84835e+02
7.56000e+04 4.72000e+02 -4.84049e+02 -4.83123e+02 -4.84974e+02 -4.84427e+02 -4.84022e+02 -4.84832e+02
7.56800e+04 4.73000e+02 -4.85012e+02 -4.83578e+02 -4.86445e+02 -4.84418e+02 -4.84012e+02 -4.84825e+02
7.57600e+04 4.73000e+02 -4.85012e+02 -4.83578e+02 -4.86445e+02 -4.84421e+02 -4.83998e+02 -4.84844e+02
7.58400e+04 4.74000e+02 -4.84443e+02 -4.83613e+02 -4.85272e+02 -4.84421e+02 -4.83978e+02 -4.84864e+02
7.59200e+04 4.74000e+02 -4.84443e+02 -4.83613e+02 -4.85272e+02 -4.84419e+02 -4.83965e+02 -4.84873e+02
7.60000e+04 4.75000e+02 -4.83965e+02 -4.83375e+02 -4.84554e+02 -4.84420e+02 -4.83958e+02 -4.84882e+02
7.60800e+04 4.75000e+02 -4.83965e+02 -4.83375e+02 -4.84554e+02 -4.84415e+02 -4.83951e+02 -4.84880e+02
7.61600e+04 4.76000e+02 -4.84451e+02 -4.82819e+02 -4.86083e+02 -4.84413e+02 -4.83945e+02 -4.84881e+02
7.62400e+04 4.76000e+02 -4.84451e+02 -4.82819e+02 -4.86083e+02 -4.84413e+02 -4.83933e+02 -4.84893e+02
7.63200e+04 4.77000e+02 -4.84173e+02 -4.83541e+02 -4.84806e+02 -4.84411e+02 -4.83921e+02 -4.84902e+02
7.64000e+04 4.77000e+02 -4.84173e+02 -4.83541e+02 -4.84806e+02 -4.84407e+02 -4.83915e+02 -4.84898e+02
7.64800e+04 4.78000e+02 -4.84084e+02 -4.83503e+02 -4.84665e+02 -4.84403e+02 -4.83911e+02 -4.84894e+02
7.65600e+04 4.78000e+02 -4.84084e+02 -4.83503e+02 -4.84665e+02 -4.84393e+02 -4.83903e+02 -4.84883e+02
7.66400e+04 4.79000e+02 -4.84229e+02 -4.83419e+02 -4.85039e+02 -4.84381e+02 -4.83893e+02 -4.84869e+02
7.67200e+04 4.79000e+02 -4.84229e+02 -4.83419e+02 -4.85039e+02 -4.84365e+02 -4.83875e+02 -4.84855e+02
7.68000e+04 4.80000e+02 -4.84023e+02 -4.83199e+02 -4.84847e+02 -4.84344e+02 -4.83851e+02 -4.84838e+02
7.68800e+04 4.80000e+02 -4.84023e+02 -4.83199e+02 -4.84847e+02 -4.84332e+02 -4.83838e+02 -4.84827e+02
7.69600e+04 4.81000e+02 -4.84237e+02 -4.83380e+02 -4.85094e+02 -4.84328e+02 -4.83834e+02 -4.84822e+02
7.70400e+04 4.81000e+02 -4.84237e+02 -4.83380e+02 -4.85094e+02 -4.84327e+02 -4.83832e+02 -4.84822e+02
7.71200e+04 4.82000e+02 -4.83857e+02 -4.82935e+02 -4.84779e+02 -4.84327e+02 -4.83826e+02 -4.84827e+02
7.72000e+04 4.82000e+02 -4.83857e+02 -4.82935e+02 -4.84779e+02 -4.84322e+02 -4.83817e+02 -4.84826e+02
7.72800e+04 4.83000e+02 -4.83999e+02 -4.83334e+02 -4.84664e+02 -4.84317e+02 -4.83811e+02 -4.84824e+02
7.73600e+04 4.83000e+02 -4.83999e+02 -4.83334e+02 -4.84664e+02 -4.84305e+02 -4.83798e+02 -4.84811e+02
7.74400e+04 4.84000e+02 -4.84252e+02 -4.83263e+02 -4.85242e+02 -4.84286e+02 -4.83781e+02 -4.84792e+02
7.75200e+04 4.84000e+02 -4.84252e+02 -4.83263e+02 -4.85242e+02 -4.84277e+02 -4.83775e+02 -4.84780e+02
7.76000e+04 4.85000e+02 -4.83854e+02 -4.83149e+02 -4.84559e+02 -4.84271e+02 -4.83774e+02 -4.84768e+02
7.76800e+04 4.85000e+02 -4.83854e+02 -4.83149e+02 -4.84559e+02 -4.84260e+02 -4.83761e+02 -4.84759e+02
7.77600e+04 4.86000e+02 -4.83773e+02 -4.83181e+02 -4.84365e+02 -4.84250e+02 -4.83745e+02 -4.84755e+02
7.78400e+04 4.86000e+02 -4.83773e+02 -4.83181e+02 -4.84365e+02 -4.84239e+02 -4.83731e+02 -4.84746e+02
7.79200e+04 4.87000e+02 -4.83811e+02 -4.83067e+02 -4.84555e+02 -4.84228e+02 -4.83719e+02 -4.84737e+02
7.80000e+04 4.87000e+02 -4.83811e+02 -4.83067e+02 -4.84555e+02 -4.84224e+02 -4.83711e+02 -4.84737e+02
7.80800e+04 4.88000e+02 -4.83699e+02 -4.83032e+02 -4.84365e+02 -4.84223e+02 -4.83704e+02 -4.84741e+02
7.81600e+04 4.88000e+02 -4.83699e+02 -4.83032e+02 -4.84365e+02 -4.84217e+02 -4.83693e+02 -4.84742e+02
7.82400e+04 4.89000e+02 -4.83991e+02 -4.83529e+02 -4.84453e+02 -4.84212e+02 -4.83682e+02 -4.84741e+02
7.83200e+04 4.89000e+02 -4.83991e+02 -4.83529e+02 -4.84453e+02 -4.84211e+02 -4.83684e+02 -4.84737e+02
7.84000e+04 4.90000e+02 -4.84959e+02 -4.83121e+02 -4.86797e+02 -4.84212e+02 -4.83690e+02 -4.84735e+02
7.84800e+04 4.90000e+02 -4.84959e+02 -4.83121e+02 -4.86797e+02 -4.84223e+02 -4.83704e+02 -4.84742e+02
7.85600e+04 4.91000e+02 -4.83689e+02 -4.83277e+02 -4.84101e+02 -4.84228e+02 -4.83712e+02 -4.84745e+02
7.86400e+04 4.91000e+02 -4.83689e+02 -4.83277e+02 -4.84101e+02 -4.84218e+02 -4.83701e+02 -4.84734e+02
7.87200e+04 4.92000e+02 -4.84028e+02 -4.83367e+02 -4.84688e+02 -4.84209e+02 -4.83691e+02 -4.84728e+02
7.88000e+04 4.92000e+02 -4.84028e+02 -4.83367e+02 -4.84688e+02 -4.84210e+02 -4.83691e+02 -4.84729e+02
7.88800e+04 4.93000e+02 -4.83846e+02 -4.83316e+02 -4.84376e+02 -4.84214e+02 -4.83695e+02 -4.84732e+02
7.89600e+04 4.93000e+02 -4.83846e+02 -4.83316e+02 -4.84376e+02 -4.84209e+02 -4.83692e+02 -4.84726e+02
7.90400e+04 4.94000e+02 -4.83836e+02 -4.83129e+02 -4.84544e+02 -4.84202e+02 -4.83688e+02 -4.84716e+02
7.91200e+04 4.94000e+02 -4.83836e+02 -4.83129e+02 -4.84544e+02 -4.84196e+02 -4.83686e+02 -4.84707e+02
7.92000e+04 4.95000e+02 -4.84185e+02 -4.83645e+02 -4.84725e+02 -4.84194e+02 -4.83687e+02 -4.84700e+02
7.92800e+04 4.95000e+02 -4.84185e+02 -4.83645e+02 -4.84725e+02 -4.84182e+02 -4.83679e+02 -4.84684e+02
7.93600e+04 4.96000e+02 -4.84334e+02 -4.83277e+02 -4.85390e+02 -4.84162e+02 -4.83660e+02 -4.84664e+02
7.94400e+04 4.96000e+02 -4.84334e+02 -4.83277e+02 -4.85390e+02 -4.84158e+02 -4.83649e+02 -4.84668e+02
7.95200e+04 4.97000e+02 -4.84619e+02 -4.83195e+02 -4.86042e+02 -4.84164e+02 -4.83652e+02 -4.84676e+02
7.96000e+04 4.97000e+02 -4.84619e+02 -4.83195e+02 -4.86042e+02 -4.84172e+02 -4.83682e+02 -4.84662e+02
7.96800e+04 4.98000e+02 -4.83784e+02 -4.83442e+02 -4.84127e+02 -4.84178e+02 -4.83706e+02 -4.84650e+02
7.97600e+04 4.98000e+02 -4.83784e+02 -4.83442e+02 -4.84127e+02 -4.84165e+02 -4.83696e+02 -4.84635e+02
7.98400e+04 4.99000e+02 -4.84701e+02 -4.83703e+02 -4.85700e+02 -4.84151e+02 -4.83679e+02 -4.84622e+02
7.99200e+04 4.99000e+02 -4.84701e+02 -4.83703e+02 -4.85700e+02 -4.84156e+02 -4.83674e+02 -4.84639e+02
8.00000e+04 5.00000e+02 -4.84004e+02 -4.83279e+02 -4.84730e+02 -4.84165e+02 -4.83675e+02 -4.84655e+02
8.00800e+04 5.00000e+02 -4.84004e+02 -4.83279e+02 -4.84730e+02 -4.84153e+02 -4.83650e+02 -4.84656e+02
8.01600e+04 5.01000e+02 -4.84014e+02 -4.83466e+02 -4.84563e+02 -4.84134e+02 -4.83611e+02 -4.84656e+02
8.02400e+04 5.01000e+02 -4.84014e+02 -4.83466e+02 -4.84563e+02 -4.84125e+02 -4.83597e+02 -4.84653e+02
8.03200e+04 5.02000e+02 -4.84139e+02 -4.83304e+02 -4.84973e+02 -4.84123e+02 -4.83595e+02 -4.84650e+02
8.04000e+04 5.02000e+02 -4.84139e+02 -4.83304e+02 -4.84973e+02 -4.84125e+02 -4.83592e+02 -4.84658e+02
8.04800e+04 5.03000e+02 -4.84724e+02 -4.82767e+02 -4.86681e+02 -4.84130e+02 -4.83591e+02 -4.84670e+02
8.05600e+04 5.03000e+02 -4.84724e+02 -4.82767e+02 -4.86681e+02 -4.84142e+02 -4.83591e+02 -4.84693e+02
8.06400e+04 5.04000e+02 -4.83746e+02 -4.83049e+02 -4.84442e+02 -4.84151e+02 -4.83593e+02 -4.84708e+02
8.07200e+04 5.04000e+02 -4.83746e+02 -4.83049e+02 -4.84442e+02 -4.84136e+02 -4.83585e+02 -4.84687e+02
8.08000e+04 5.05000e+02 -4.83864e+02 -4.82945e+02 -4.84783e+02 -4.84116e+02 -4.83570e+02 -4.84661e+02
8.08800e+04 5.05000e+02 -4.83864e+02 -4.82945e+02 -4.84783e+02 -4.84103e+02 -4.83558e+02 -4.84648e+02
8.09600e+04 5.06000e+02 -4.84058e+02 -4.83418e+02 -4.84698e+02 -4.84095e+02 -4.83549e+02 -4.84640e+02
8.10400e+04 5.06000e+02 -4.84058e+02 -4.83418e+02 -4.84698e+02 -4.84093e+02 -4.83548e+02 -4.84638e+02
8.11200e+04 5.07000e+02 -4.83678e+02 -4.82952e+02 -4.84405e+02 -4.84094e+02 -4.83547e+02 -4.84641e+02
8.12000e+04 5.07000e+02 -4.83678e+02 -4.82952e+02 -4.84405e+02 -4.84085e+02 -4.83540e+02 -4.84629e+02
8.12800e+04 5.08000e+02 -4.84445e+02 -4.83212e+02 -4.85678e+02 -4.84074e+02 -4.83533e+02 -4.84614e+02
8.13600e+04 5.08000e+02 -4.84445e+02 -4.83212e+02 -4.85678e+02 -4.84076e+02 -4.83529e+02 -4.84624e+02
8.14400e+04 5.09000e+02 -4.83532e+02 -4.83031e+02 -4.84033e+02 -4.84079e+02 -4.83524e+02 -4.84634e+02
8.15200e+04 5.09000e+02 -4.83532e+02 -4.83031e+02 -4.84033e+02 -4.84070e+02 -4.83519e+02 -4.84620e+02
8.16000e+04 5.10000e+02 -4.83870e+02 -4.83377e+02 -4.84363e+02 -4.84061e+02 -4.83515e+02 -4.84608e+02
8.16800e+04 5.10000e+02 -4.83870e+02 -4.83377e+02 -4.84363e+02 -4.84056e+02 -4.83514e+02 -4.84599e+02
8.17600e+04 5.11000e+02 -4.84145e+02 -4.83345e+02 -4.84946e+02 -4.84051e+02 -4.83514e+02 -4.84589e+02
8.18400e+04 5.11000e+02 -4.84145e+02 -4.83345e+02 -4.84946e+02 -4.84052e+02 -4.83515e+02 -4.84589e+02
8.19200e+04 5.12000e+02 -4.83859e+02 -4.83021e+02 -4.84696e+02 -4.84054e+02 -4.83516e+02 -4.84591e+02
8.20000e+04 5.12000e+02 -4.83859e+02 -4.83021e+02 -4.84696e+02 -4.84048e+02 -4.83505e+02 -4.84591e+02
8.20800e+04 5.13000e+02 -4.83920e+02 -4.83286e+02 -4.84555e+02 -4.84043e+02 -4.83492e+02 -4.84593e+02
8.21600e+04 5.13000e+02 -4.83920e+02 -4.83286e+02 -4.84555e+02 -4.84041e+02 -4.83489e+02 -4.84594e+02
8.22400e+04 5.14000e+02 -4.83805e+02 -4.83300e+02 -4.84310e+02 -4.84042e+02 -4.83491e+02 -4.84594e+02
8.23200e+04 5.14000e+02 -4.83805e+02 -4.83300e+02 -4.84310e+02 -4.84040e+02 -4.83493e+02 -4.84587e+02
8.24000e+04 5.15000e+02 -4.83411e+02 -4.83149e+02 -4.83674e+02 -4.84036e+02 -4.83494e+02 -4.84579e+02
8.24800e+04 5.15000e+02 -4.83411e+02 -4.83149e+02 -4.83674e+02 -4.84024e+02 -4.83490e+02 -4.84558e+02
8.25600e+04 5.16000e+02 -4.84113e+02 -4.83587e+02 -4.84638e+02 -4.84012e+02 -4.83489e+02 -4.84536e+02
8.26400e+04 5.16000e+02 -4.84113e+02 -4.83587e+02 -4.84638e+02 -4.84014e+02 -4.83497e+02 -4.84530e+02
8.27200e+04 5.17000e+02 -4.84022e+02 -4.83264e+02 -4.84780e+02 -4.84018e+02 -4.83506e+02 -4.84529e+02
8.28000e+04 5.17000e+02 -4.84022e+02 -4.83264e+02 -4.84780e+02 -4.84021e+02 -4.83509e+02 -4.84533e+02
8.28800e+04 5.18000e+02 -4.83787e+02 -4.83185e+02 -4.84388e+02 -4.84025e+02 -4.83512e+02 -4.84537e+02
8.29600e+04 5.18000e+02 -4.83787e+02 -4.83185e+02 -4.84388e+02 -4.84025e+02 -4.83515e+02 -4.84535e+02
8.30400e+04 5.19000e+02 -4.83828e+02 -4.83296e+02 -4.84360e+02 -4.84024e+02 -4.83517e+02 -4.84531e+02
8.31200e+04 5.19000e+02 -4.83828e+02 -4.83296e+02 -4.84360e+02 -4.84026e+02 -4.83521e+02 -4.84530e+02
8.32000e+04 5.20000e+02 -4.83833e+02 -4.83316e+02 -4.84350e+02 -4.84028e+02 -4.83526e+02 -4.84529e+02
8.32800e+04 5.20000e+02 -4.83833e+02 -4.83316e+02 -4.84350e+02 -4.84027e+02 -4.83531e+02 -4.84523e+02
8.33600e+04 5.21000e+02 -4.83773e+02 -4.83295e+02 -4.84251e+02 -4.84024e+02 -4.83530e+02 -4.84519e+02
8.34400e+04 5.21000e+02 -4.83773e+02 -4.83295e+02 -4.84251e+02 -4.84011e+02 -4.83507e+02 -4.84516e+02
8.35200e+04 5.22000e+02 -4.83743e+02 -4.82986e+02 -4.84500e+02 -4.83992e+02 -4.83471e+02 -4.84513e+02
8.36000e+04 5.22000e+02 -4.83743e+02 -4.82986e+02 -4.84500e+02 -4.83985e+02 -4.83455e+02 -4.84515e+02
8.36800e+04 5.23000e+02 -4.83702e+02 -4.83151e+02 -4.84253e+02 -4.83986e+02 -4.83455e+02 -4.84518e+02
8.37600e+04 5.23000e+02 -4.83702e+02 -4.83151e+02 -4.84253e+02 -4.83983e+02 -4.83451e+02 -4.84515e+02
8.38400e+04 5.24000e+02 -4.83891e+02 -4.82894e+02 -4.84888e+02 -4.83978e+02 -4.83446e+02 -4.84511e+02
8.39200e+04 5.24000e+02 -4.83891e+02 -4.82894e+02 -4.84888e+02 -4.83978e+02 -4.83440e+02 -4.84516e+02
8.40000e+04 5.25000e+02 -4.84086e+02 -4.83509e+02 -4.84663e+02 -4.83979e+02 -4.83437e+02 -4.84521e+02
8.40800e+04 5.25000e+02 -4.84086e+02 -4.83509e+02 -4.84663e+02 -4.83983e+02 -4.83440e+02 -4.84526e+02
8.41600e+04 5.26000e+02 -4.84067e+02 -4.82984e+02 -4.85151e+02 -4.83987e+02 -4.83443e+02 -4.84531e+02
8.42400e+04 5.26000e+02 -4.84067e+02 -4.82984e+02 -4.85151e+02 -4.83987e+02 -4.83439e+02 -4.84535e+02
8.43200e+04 5.27000e+02 -4.83806e+02 -4.83251e+02 -4.84361e+02 -4.83985e+02 -4.83433e+02 -4.84536e+02
8.44000e+04 5.27000e+02 -4.83806e+02 -4.83251e+02 -4.84361e+02 -4.83977e+02 -4.83426e+02 -4.84528e+02
8.44800e+04 5.28000e+02 -4.83510e+02 -4.82993e+02 -4.84027e+02 -4.83968e+02 -4.83420e+02 -4.84516e+02
8.45600e+04 5.28000e+02 -4.83510e+02 -4.82993e+02 -4.84027e+02 -4.83952e+02 -4.83398e+02 -4.84506e+02
8.46400e+04 5.29000e+02 -4.83897e+02 -4.83436e+02 -4.84359e+02 -4.83935e+02 -4.83367e+02 -4.84503e+02
8.47200e+04 5.29000e+02 -4.83897e+02 -4.83436e+02 -4.84359e+02 -4.83932e+02 -4.83355e+02 -4.84509e+02
8.48000e+04 5.30000e+02 -4.84030e+02 -4.83242e+02 -4.84818e+02 -4.83934e+02 -4.83353e+02 -4.84515e+02
8.48800e+04 5.30000e+02 -4.84030e+02 -4.83242e+02 -4.84818e+02 -4.83929e+02 -4.83347e+02 -4.84510e+02
8.49600e+04 5.31000e+02 -4.83841e+02 -4.83429e+02 -4.84252e+02 -4.83918e+02 -4.83340e+02 -4.84495e+02
8.50400e+04 5.31000e+02 -4.83841e+02 -4.83429e+02 -4.84252e+02 -4.83911e+02 -4.83339e+02 -4.84482e+02
8.51200e+04 5.32000e+02 -4.84056e+02 -4.83581e+02 -4.84531e+02 -4.83909e+02 -4.83341e+02 -4.84476e+02
8.52000e+04 5.32000e+02 -4.84056e+02 -4.83581e+02 -4.84531e+02 -4.83909e+02 -4.83345e+02 -4.84473e+02
8.52800e+04 5.33000e+02 -4.83795e+02 -4.83260e+02 -4.84329e+02 -4.83909e+02 -4.83349e+02 -4.84470e+02
8.53600e+04 5.33000e+02 -4.83795e+02 -4.83260e+02 -4.84329e+02 -4.83905e+02 -4.83348e+02 -4.84462e+02
8.54400e+04 5.34000e+02 -4.83908e+02 -4.83571e+02 -4.84245e+02 -4.83899e+02 -4.83347e+02 -4.84451e+02
8.55200e+04 5.34000e+02 -4.83908e+02 -4.83571e+02 -4.84245e+02 -4.83890e+02 -4.83344e+02 -4.84435e+02
8.56000e+04 5.35000e+02 -4.83640e+02 -4.83196e+02 -4.84083e+02 -4.83876e+02 -4.83337e+02 -4.84415e+02
8.56800e+04 5.35000e+02 -4.83640e+02 -4.83196e+02 -4.84083e+02 -4.83869e+02 -4.83337e+02 -4.84400e+02
8.57600e+04 5.36000e+02 -4.83279e+02 -4.82917e+02 -4.83641e+02 -4.83866e+02 -4.83342e+02 -4.84391e+02
8.58400e+04 5.36000e+02 -4.83279e+02 -4.82917e+02 -4.83641e+02 -4.83858e+02 -4.83341e+02 -4.84374e+02
8.59200e+04 5.37000e+02 -4.83459e+02 -4.82939e+02 -4.83979e+02 -4.83849e+02 -4.83340e+02 -4.84357e+02
8.60000e+04 5.37000e+02 -4.83459e+02 -4.82939e+02 -4.83979e+02 -4.83840e+02 -4.83336e+02 -4.84344e+02
8.60800e+04 5.38000e+02 -4.83751e+02 -4.83139e+02 -4.84364e+02 -4.83831e+02 -4.83331e+02 -4.84332e+02
8.61600e+04 5.38000e+02 -4.83751e+02 -4.83139e+02 -4.84364e+02 -4.83830e+02 -4.83334e+02 -4.84326e+02
8.62400e+04 5.39000e+02 -4.83711e+02 -4.83276e+02 -4.84147e+02 -4.83831e+02 -4.83341e+02 -4.84322e+02
8.63200e+04 5.39000e+02 -4.83711e+02 -4.83276e+02 -4.84147e+02 -4.83824e+02 -4.83343e+02 -4.84305e+02
8.64000e+04 5.40000e+02 -4.83554e+02 -4.82942e+02 -4.84167e+02 -4.83812e+02 -4.83345e+02 -4.84279e+02
8.64800e+04 5.40000e+02 -4.83554e+02 -4.82942e+02 -4.84167e+02 -4.83807e+02 -4.83341e+02 -4.84273e+02
8.65600e+04 5.41000e+02 -4.83746e+02 -4.82978e+02 -4.84513e+02 -4.83808e+02 -4.83338e+02 -4.84277e+02
8.66400e+04 5.41000e+02 -4.83746e+02 -4.82978e+02 -4.84513e+02 -4.83808e+02 -4.83335e+02 -4.84281e+02
8.67200e+04 5.42000e+02 -4.83864e+02 -4.83158e+02 -4.84571e+02 -4.83806e+02 -4.83330e+02 -4.84282e+02
8.68000e+04 5.42000e+02 -4.83864e+02 -4.83158e+02 -4.84571e+02 -4.83803e+02 -4.83330e+02 -4.84276e+02
8.68800e+04 5.43000e+02 -4.83572e+02 -4.83021e+02 -4.84124e+02 -4.83798e+02 -4.83330e+02 -4.84266e+02
8.69600e+04 5.43000e+02 -4.83572e+02 -4.83021e+02 -4.84124e+02 -4.83792e+02 -4.83328e+02 -4.84255e+02
8.70400e+04 5.44000e+02 -4.83575e+02 -4.82904e+02 -4.84246e+02 -4.83787e+02 -4.83328e+02 -4.84246e+02
8.71200e+04 5.44000e+02 -4.83575e+02 -4.82904e+02 -4.84246e+02 -4.83782e+02 -4.83327e+02 -4.84237e+02
8.72000e+04 5.45000e+02 -4.84086e+02 -4.83296e+02 -4.84875e+02 -4.83777e+02 -4.83324e+02 -4.84231e+02
8.72800e+04 5.45000e+02 -4.84086e+02 -4.83296e+02 -4.84875e+02 -4.83781e+02 -4.83325e+02 -4.84238e+02
8.73600e+04 5.46000e+02 -4.83974e+02 -4.82991e+02 -4.84957e+02 -4.83785e+02 -4.83325e+02 -4.84246e+02
8.74400e+04 5.46000e+02 -4.83974e+02 -4.82991e+02 -4.84957e+02 -4.83792e+02 -4.83324e+02 -4.84261e+02
8.75200e+04 5.47000e+02 -4.83783e+02 -4.82978e+02 -4.84588e+02 -4.83801e+02 -4.83323e+02 -4.84279e+02
8.76000e+04 5.47000e+02 -4.83783e+02 -4.82978e+02 -4.84588e+02 -4.83800e+02 -4.83314e+02 -4.84286e+02
8.76800e+04 5.48000e+02 -4.83953e+02 -4.82658e+02 -4.85248e+02 -4.83795e+02 -4.83301e+02 -4.84289e+02
8.77600e+04 5.48000e+02 -4.83953e+02 -4.82658e+02 -4.85248e+02 -4.83793e+02 -4.83288e+02 -4.84298e+02
8.78400e+04 5.49000e+02 -4.83469e+02 -4.83123e+02 -4.83815e+02 -4.83791e+02 -4.83278e+02 -4.84304e+02
8.79200e+04 5.49000e+02 -4.83469e+02 -4.83123e+02 -4.83815e+02 -4.83785e+02 -4.83275e+02 -4.84294e+02
8.80000e+04 5.50000e+02 -4.83462e+02 -4.82699e+02 -4.84224e+02 -4.83780e+02 -4.83273e+02 -4.84286e+02
8.80800e+04 5.50000e+02 -4.83462e+02 -4.82699e+02 -4.84224e+02 -4.83774e+02 -4.83265e+02 -4.84283e+02
8.81600e+04 5.51000e+02 -4.83794e+02 -4.82670e+02 -4.84918e+02 -4.83769e+02 -4.83257e+02 -4.84280e+02
8.82400e+04 5.51000e+02 -4.83794e+02 -4.82670e+02 -4.84918e+02 -4.83768e+02 -4.83246e+02 -4.84291e+02
8.83200e+04 5.52000e+02 -4.83704e+02 -4.82532e+02 -4.84876e+02 -4.83767e+02 -4.83232e+02 -4.84302e+02
8.84000e+04 5.52000e+02 -4.83704e+02 -4.82532e+02 -4.84876e+02 -4.83766e+02 -4.83219e+02 -4.84312e+02
8.84800e+04 5.53000e+02 -4.83573e+02 -4.83150e+02 -4.83995e+02 -4.83764e+02 -4.83209e+02 -4.84319e+02
8.85600e+04 5.53000e+02 -4.83573e+02 -4.83150e+02 -4.83995e+02 -4.83762e+02 -4.83212e+02 -4.84311e+02
8.86400e+04 5.54000e+02 -4.83924e+02 -4.82797e+02 -4.85051e+02 -4.83760e+02 -4.83215e+02 -4.84304e+02
8.87200e+04 5.54000e+02 -4.83924e+02 -4.82797e+02 -4.85051e+02 -4.83763e+02 -4.83210e+02 -4.84316e+02
8.88000e+04 5.55000e+02 -4.83656e+02 -4.83344e+02 -4.83969e+02 -4.83766e+02 -4.83204e+02 -4.84328e+02
8.88800e+04 5.55000e+02 -4.83656e+02 -4.83344e+02 -4.83969e+02 -4.83763e+02 -4.83211e+02 -4.84315e+02
8.89600e+04 5.56000e+02 -4.83555e+02 -4.83301e+02 -4.83808e+02 -4.83759e+02 -4.83220e+02 -4.84299e+02
8.90400e+04 5.56000e+02 -4.83555e+02 -4.83301e+02 -4.83808e+02 -4.83752e+02 -4.83221e+02 -4.84283e+02
8.91200e+04 5.57000e+02 -4.83336e+02 -4.82803e+02 -4.83868e+02 -4.83743e+02 -4.83218e+02 -4.84268e+02
8.92000e+04 5.57000e+02 -4.83336e+02 -4.82803e+02 -4.83868e+02 -4.83731e+02 -4.83211e+02 -4.84251e+02
8.92800e+04 5.58000e+02 -4.83641e+02 -4.83083e+02 -4.84198e+02 -4.83720e+02 -4.83207e+02 -4.84233e+02
8.93600e+04 5.58000e+02 -4.83641e+02 -4.83083e+02 -4.84198e+02 -4.83716e+02 -4.83205e+02 -4.84227e+02
8.94400e+04 5.59000e+02 -4.83810e+02 -4.83389e+02 -4.84231e+02 -4.83714e+02 -4.83202e+02 -4.84225e+02
8.95200e+04 5.59000e+02 -4.83810e+02 -4.83389e+02 -4.84231e+02 -4.83717e+02 -4.83204e+02 -4.84229e+02
8.96000e+04 5.60000e+02 -4.83465e+02 -4.82599e+02 -4.84332e+02 -4.83721e+02 -4.83206e+02 -4.84235e+02
8.96800e+04 5.60000e+02 -4.83465e+02 -4.82599e+02 -4.84332e+02 -4.83716e+02 -4.83194e+02 -4.84238e+02
8.97600e+04 5.61000e+02 -4.83383e+02 -4.82820e+02 -4.83947e+02 -4.83709e+02 -4.83180e+02 -4.84238e+02
8.98400e+04 5.61000e+02 -4.83383e+02 -4.82820e+02 -4.83947e+02 -4.83700e+02 -4.83173e+02 -4.84227e+02
8.99200e+04 5.62000e+02 -4.83951e+02 -4.83008e+02 -4.84893e+02 -4.83690e+02 -4.83166e+02 -4.84214e+02
9.00000e+04 5.62000e+02 -4.83951e+02 -4.83008e+02 -4.84893e+02 -4.83691e+02 -4.83160e+02 -4.84221e+02
9.00800e+04 5.63000e+02 -4.83714e+02 -4.83092e+02 -4.84336e+02 -4.83692e+02 -4.83154e+02 -4.84231e+02
9.01600e+04 5.63000e+02 -4.83714e+02 -4.83092e+02 -4.84336e+02 -4.83688e+02 -4.83145e+02 -4.84231e+02
9.02400e+04 5.64000e+02 -4.84106e+02 -4.82848e+02 -4.85365e+02 -4.83683e+02 -4.83133e+02 -4.84234e+02
9.03200e+04 5.64000e+02 -4.84106e+02 -4.82848e+02 -4.85365e+02 -4.83687e+02 -4.83121e+02 -4.84252e+02
9.04000e+04 5.65000e+02 -4.83957e+02 -4.83067e+02 -4.84846e+02 -4.83691e+02 -4.83112e+02 -4.84271e+02
9.04800e+04 5.65000e+02 -4.83957e+02 -4.83067e+02 -4.84846e+02 -4.83693e+02 -4.83103e+02 -4.84282e+02
9.05600e+04 5.66000e+02 -4.84025e+02 -4.82823e+02 -4.85227e+02 -4.83694e+02 -4.83094e+02 -4.84294e+02
9.06400e+04 5.66000e+02 -4.84025e+02 -4.82823e+02 -4.85227e+02 -4.83698e+02 -4.83083e+02 -4.84313e+02
9.07200e+04 5.67000e+02 -4.83647e+02 -4.82870e+02 -4.84423e+02 -4.83704e+02 -4.83073e+02 -4.84335e+02
9.08000e+04 5.67000e+02 -4.83647e+02 -4.82870e+02 -4.84423e+02 -4.83707e+02 -4.83069e+02 -4.84346e+02
9.08800e+04 5.68000e+02 -4.84036e+02 -4.82639e+02 -4.85433e+02 -4.83714e+02 -4.83068e+02 -4.84360e+02
9.09600e+04 5.68000e+02 -4.84036e+02 -4.82639e+02 -4.85433e+02 -4.83725e+02 -4.83063e+02 -4.84386e+02
9.10400e+04 5.69000e+02 -4.83739e+02 -4.82798e+02 -4.84680e+02 -4.83733e+02 -4.83057e+02 -4.84409e+02
9.11200e+04 5.69000e+02 -4.83739e+02 -4.82798e+02 -4.84680e+02 -4.83735e+02 -4.83055e+02 -4.84414e+02
9.12000e+04 5.70000e+02 -4.83863e+02 -4.82822e+02 -4.84905e+02 -4.83735e+02 -4.83051e+02 -4.84418e+02
9.12800e+04 5.70000e+02 -4.83863e+02 -4.82822e+02 -4.84905e+02 -4.83737e+02 -4.83042e+02 -4.84432e+02
9.13600e+04 5.71000e+02 -4.83640e+02 -4.83186e+02 -4.84094e+02 -4.83739e+02 -4.83033e+02 -4.84445e+02
9.14400e+04 5.71000e+02 -4.83640e+02 -4.83186e+02 -4.84094e+02 -4.83740e+02 -4.83035e+02 -4.84444e+02
9.15200e+04 5.72000e+02 -4.84044e+02 -4.83136e+02 -4.84953e+02 -4.83741e+02 -4.83039e+02 -4.84443e+02
9.16000e+04 5.72000e+02 -4.84044e+02 -4.83136e+02 -4.84953e+02 -4.83747e+02 -4.83042e+02 -4.84452e+02
9.16800e+04 5.73000e+02 -4.83879e+02 -4.83087e+02 -4.84671e+02 -4.83752e+02 -4.83045e+02 -4.84459e+02
9.17600e+04 5.73000e+02 -4.83879e+02 -4.83087e+02 -4.84671e+02 -4.83753e+02 -4.83041e+02 -4.84465e+02
9.18400e+04 5.74000e+02 -4.83722e+02 -4.83271e+02 -4.84173e+02 -4.83753e+02 -4.83034e+02 -4.84472e+02
9.19200e+04 5.74000e+02 -4.83722e+02 -4.83271e+02 -4.84173e+02 -4.83754e+02 -4.83035e+02 -4.84472e+02
9.20000e+04 5.75000e+02 -4.83712e+02 -4.82940e+02 -4.84483e+02 -4.83756e+02 -4.83039e+02 -4.84473e+02
9.20800e+04 5.75000e+02 -4.83712e+02 -4.82940e+02 -4.84483e+02 -4.83758e+02 -4.83037e+02 -4.84478e+02
9.21600e+04 5.76000e+02 -4.84552e+02 -4.83066e+02 -4.86037e+02 -4.83762e+02 -4.83037e+02 -4.84486e+02
9.22400e+04 5.76000e+02 -4.84552e+02 -4.83066e+02 -4.86037e+02 -4.83772e+02 -4.83047e+02 -4.84498e+02
9.23200e+04 5.77000e+02 -4.84393e+02 -4.83386e+02 -4.85400e+02 -4.83780e+02 -4.83054e+02 -4.84505e+02
9.24000e+04 5.77000e+02 -4.84393e+02 -4.83386e+02 -4.85400e+02 -4.83785e+02 -4.83070e+02 -4.84501e+02
9.24800e+04 5.78000e+02 -4.84564e+02 -4.83210e+02 -4.85919e+02 -4.83792e+02 -4.83087e+02 -4.84498e+02
9.25600e+04 5.78000e+02 -4.84564e+02 -4.83210e+02 -4.85919e+02 -4.83804e+02 -4.83096e+02 -4.84511e+02
9.26400e+04 5.79000e+02 -4.83739e+02 -4.82800e+02 -4.84679e+02 -4.83815e+02 -4.83105e+02 -4.84524e+02
9.27200e+04 5.79000e+02 -4.83739e+02 -4.82800e+02 -4.84679e+02 -4.83812e+02 -4.83105e+02 -4.84519e+02
9.28000e+04 5.80000e+02 -4.84512e+02 -4.82844e+02 -4.86180e+02 -4.83810e+02 -4.83108e+02 -4.84513e+02
9.28800e+04 5.80000e+02 -4.84512e+02 -4.82844e+02 -4.86180e+02 -4.83824e+02 -4.83107e+02 -4.84542e+02
9.29600e+04 5.81000e+02 -4.84126e+02 -4.83033e+02 -4.85219e+02 -4.83840e+02 -4.83104e+02 -4.84576e+02
9.30400e+04 5.81000e+02 -4.84126e+02 -4.83033e+02 -4.85219e+02 -4.83851e+02 -4.83109e+02 -4.84592e+02
9.31200e+04 5.82000e+02 -4.83887e+02 -4.82887e+02 -4.84887e+02 -4.83861e+02 -4.83116e+02 -4.84606e+02
9.32000e+04 5.82000e+02 -4.83887e+02 -4.82887e+02 -4.84887e+02 -4.83865e+02 -4.83119e+02 -4.84611e+02
9.32800e+04 5.83000e+02 -4.84287e+02 -4.82936e+02 -4.85638e+02 -4.83867e+02 -4.83122e+02 -4.84612e+02
9.33600e+04 5.83000e+02 -4.84287e+02 -4.82936e+02 -4.85638e+02 -4.83875e+02 -4.83127e+02 -4.84624e+02
9.34400e+04 5.84000e+02 -4.83967e+02 -4.82807e+02 -4.85127e+02 -4.83884e+02 -4.83133e+02 -4.84636e+02
9.35200e+04 5.84000e+02 -4.83967e+02 -4.82807e+02 -4.85127e+02 -4.83890e+02 -4.83134e+02 -4.84646e+02
9.36000e+04 5.85000e+02 -4.83486e+02 -4.82770e+02 -4.84203e+02 -4.83895e+02 -4.83129e+02 -4.84661e+02
9.36800e+04 5.85000e+02 -4.83486e+02 -4.82770e+02 -4.84203e+02 -4.83890e+02 -4.83125e+02 -4.84655e+02
9.37600e+04 5.86000e+02 -4.84143e+02 -4.83052e+02 -4.85234e+02 -4.83884e+02 -4.83124e+02 -4.84644e+02
9.38400e+04 5.86000e+02 -4.84143e+02 -4.83052e+02 -4.85234e+02 -4.83891e+02 -4.83121e+02 -4.84661e+02
9.39200e+04 5.87000e+02 -4.84766e+02 -4.83350e+02 -4.86182e+02 -4.83900e+02 -4.83113e+02 -4.84686e+02
9.40000e+04 5.87000e+02 -4.84766e+02 -4.83350e+02 -4.86182e+02 -4.83918e+02 -4.83116e+02 -4.84721e+02
9.40800e+04 5.88000e+02 -4.84388e+02 -4.82672e+02 -4.86104e+02 -4.83937e+02 -4.83119e+02 -4.84755e+02
9.41600e+04 5.88000e+02 -4.84388e+02 -4.82672e+02 -4.86104e+02 -4.83953e+02 -4.83126e+02 -4.84779e+02
9.42400e+04 5.89000e+02 -4.84313e+02 -4.83449e+02 -4.85176e+02 -4.83969e+02 -4.83136e+02 -4.84802e+02
9.43200e+04 5.89000e+02 -4.84313e+02 -4.83449e+02 -4.85176e+02 -4.83982e+02 -4.83148e+02 -4.84816e+02
9.44000e+04 5.90000e+02 -4.83892e+02 -4.82529e+02 -4.85254e+02 -4.83992e+02 -4.83155e+02 -4.84828e+02
9.44800e+04 5.90000e+02 -4.83892e+02 -4.82529e+02 -4.85254e+02 -4.83994e+02 -4.83145e+02 -4.84843e+02
9.45600e+04 5.91000e+02 -4.84537e+02 -4.82879e+02 -4.86195e+02 -4.83996e+02 -4.83134e+02 -4.84858e+02
9.46400e+04 5.91000e+02 -4.84537e+02 -4.82879e+02 -4.86195e+02 -4.84012e+02 -4.83147e+02 -4.84876e+02
9.47200e+04 5.92000e+02 -4.83687e+02 -4.82939e+02 -4.84434e+02 -4.84027e+02 -4.83162e+02 -4.84892e+02
9.48000e+04 5.92000e+02 -4.83687e+02 -4.82939e+02 -4.84434e+02 -4.84032e+02 -4.83167e+02 -4.84896e+02
9.48800e+04 5.93000e+02 -4.84141e+02 -4.83162e+02 -4.85119e+02 -4.84037e+02 -4.83170e+02 -4.84904e+02
9.49600e+04 5.93000e+02 -4.84141e+02 -4.83162e+02 -4.85119e+02 -4.84044e+02 -4.83178e+02 -4.84910e+02
9.50400e+04 5.94000e+02 -4.83739e+02 -4.82932e+02 -4.84545e+02 -4.84046e+02 -4.83184e+02 -4.84908e+02
9.51200e+04 5.94000e+02 -4.83739e+02 -4.82932e+02 -4.84545e+02 -4.84045e+02 -4.83185e+02 -4.84905e+02
9.52000e+04 5.95000e+02 -4.84533e+02 -4.82931e+02 -4.86136e+02 -4.84047e+02 -4.83185e+02 -4.84909e+02
9.52800e+04 5.95000e+02 -4.84533e+02 -4.82931e+02 -4.86136e+02 -4.84056e+02 -4.83184e+02 -4.84929e+02
9.53600e+04 5.96000e+02 -4.83856e+02 -4.82623e+02 -4.85090e+02 -4.84062e+02 -4.83181e+02 -4.84942e+02
9.54400e+04 5.96000e+02 -4.83856e+02 -4.82623e+02 -4.85090e+02 -4.84059e+02 -4.83174e+02 -4.84945e+02
9.55200e+04 5.97000e+02 -4.84131e+02 -4.82957e+02 -4.85306e+02 -4.84058e+02 -4.83165e+02 -4.84951e+02
9.56000e+04 5.97000e+02 -4.84131e+02 -4.82957e+02 -4.85306e+02 -4.84060e+02 -4.83161e+02 -4.84959e+02
9.56800e+04 5.98000e+02 -4.85054e+02 -4.82133e+02 -4.87975e+02 -4.84064e+02 -4.83159e+02 -4.84968e+02
9.57600e+04 5.98000e+02 -4.85054e+02 -4.82133e+02 -4.87975e+02 -4.84084e+02 -4.83166e+02 -4.85002e+02
9.58400e+04 5.99000e+02 -4.83810e+02 -4.83081e+02 -4.84540e+02 -4.84104e+02 -4.83171e+02 -4.85037e+02
9.59200e+04 5.99000e+02 -4.83810e+02 -4.83081e+02 -4.84540e+02 -4.84103e+02 -4.83175e+02 -4.85031e+02
9.60000e+04 6.00000e+02 -4.83661e+02 -4.82875e+02 -4.84447e+02 -4.84099e+02 -4.83180e+02 -4.85018e+02
9.60800e+04 6.00000e+02 -4.83661e+02 -4.82875e+02 -4.84447e+02 -4.84096e+02 -4.83179e+02 -4.85012e+02
9.61600e+04 6.01000e+02 -4.84139e+02 -4.82590e+02 -4.85688e+02 -4.84096e+02 -4.83178e+02 -4.85013e+02
9.62400e+04 6.01000e+02 -4.84139e+02 -4.82590e+02 -4.85688e+02 -4.84101e+02 -4.83178e+02 -4.85023e+02
9.63200e+04 6.02000e+02 -4.84020e+02 -4.82906e+02 -4.85134e+02 -4.84105e+02 -4.83179e+02 -4.85031e+02
9.64000e+04 6.02000e+02 -4.84020e+02 -4.82906e+02 -4.85134e+02 -4.84109e+02 -4.83174e+02 -4.85044e+02
9.64800e+04 6.03000e+02 -4.83870e+02 -4.83239e+02 -4.84501e+02 -4.84115e+02 -4.83169e+02 -4.85062e+02
9.65600e+04 6.03000e+02 -4.83870e+02 -4.83239e+02 -4.84501e+02 -4.84115e+02 -4.83169e+02 -4.85061e+02
9.66400e+04 6.04000e+02 -4.84748e+02 -4.83495e+02 -4.86001e+02 -4.84114e+02 -4.83171e+02 -4.85057e+02
9.67200e+04 6.04000e+02 -4.84748e+02 -4.83495e+02 -4.86001e+02 -4.84127e+02 -4.83178e+02 -4.85076e+02
9.68000e+04 6.05000e+02 -4.85763e+02 -4.82919e+02 -4.88607e+02 -4.84143e+02 -4.83185e+02 -4.85101e+02
9.68800e+04 6.05000e+02 -4.85763e+02 -4.82919e+02 -4.88607e+02 -4.84175e+02 -4.83192e+02 -4.85157e+02
9.69600e+04 6.06000e+02 -4.84421e+02 -4.83552e+02 -4.85290e+02 -4.84205e+02 -4.83197e+02 -4.85213e+02
9.70400e+04 6.06000e+02 -4.84421e+02 -4.83552e+02 -4.85290e+02 -4.84216e+02 -4.83204e+02 -4.85228e+02
9.71200e+04 6.07000e+02 -4.83695e+02 -4.82884e+02 -4.84507e+02 -4.84226e+02 -4.83210e+02 -4.85241e+02
9.72000e+04 6.07000e+02 -4.83695e+02 -4.82884e+02 -4.84507e+02 -4.84217e+02 -4.83207e+02 -4.85227e+02
9.72800e+04 6.08000e+02 -4.83795e+02 -4.82743e+02 -4.84847e+02 -4.84204e+02 -4.83204e+02 -4.85204e+02
9.73600e+04 6.08000e+02 -4.83795e+02 -4.82743e+02 -4.84847e+02 -4.84193e+02 -4.83189e+02 -4.85196e+02
9.74400e+04 6.09000e+02 -4.84453e+02 -4.82394e+02 -4.86512e+02 -4.84185e+02 -4.83171e+02 -4.85198e+02
9.75200e+04 6.09000e+02 -4.84453e+02 -4.82394e+02 -4.86512e+02 -4.84184e+02 -4.83153e+02 -4.85215e+02
9.76000e+04 6.10000e+02 -4.84498e+02 -4.82975e+02 -4.86021e+02 -4.84182e+02 -4.83137e+02 -4.85228e+02
9.76800e+04 6.10000e+02 -4.84498e+02 -4.82975e+02 -4.86021e+02 -4.84190e+02 -4.83135e+02 -4.85245e+02
9.77600e+04 6.11000e+02 -4.83827e+02 -4.82436e+02 -4.85218e+02 -4.84200e+02 -4.83134e+02 -4.85266e+02
9.78400e+04 6.11000e+02 -4.83827e+02 -4.82436e+02 -4.85218e+02 -4.84194e+02 -4.83127e+02 -4.85261e+02
9.79200e+04 6.12000e+02 -4.83947e+02 -4.83055e+02 -4.84838e+02 -4.84183e+02 -4.83120e+02 -4.85247e+02
9.80000e+04 6.12000e+02 -4.83947e+02 -4.83055e+02 -4.84838e+02 -4.84178e+02 -4.83120e+02 -4.85236e+02
9.80800e+04 6.13000e+02 -4.85169e+02 -4.82249e+02 -4.88089e+02 -4.84178e+02 -4.83122e+02 -4.85234e+02
9.81600e+04 6.13000e+02 -4.85169e+02 -4.82249e+02 -4.88089e+02 -4.84197e+02 -4.83123e+02 -4.85270e+02
9.82400e+04 6.14000e+02 -4.84751e+02 -4.82997e+02 -4.86505e+02 -4.84216e+02 -4.83125e+02 -4.85308e+02
9.83200e+04 6.14000e+02 -4.84751e+02 -4.82997e+02 -4.86505e+02 -4.84226e+02 -4.83133e+02 -4.85319e+02
9.84000e+04 6.15000e+02 -4.83909e+02 -4.82609e+02 -4.85209e+02 -4.84232e+02 -4.83139e+02 -4.85325e+02
9.84800e+04 6.15000e+02 -4.83909e+02 -4.82609e+02 -4.85209e+02 -4.84229e+02 -4.83136e+02 -4.85322e+02
9.85600e+04 6.16000e+02 -4.84212e+02 -4.82800e+02 -4.85623e+02 -4.84229e+02 -4.83134e+02 -4.85323e+02
9.86400e+04 6.16000e+02 -4.84212e+02 -4.82800e+02 -4.85623e+02 -4.84237e+02 -4.83136e+02 -4.85339e+02
9.87200e+04 6.17000e+02 -4.83951e+02 -4.82831e+02 -4.85070e+02 -4.84248e+02 -4.83138e+02 -4.85358e+02
9.88000e+04 6.17000e+02 -4.83951e+02 -4.82831e+02 -4.85070e+02 -4.84250e+02 -4.83139e+02 -4.85360e+02
9.88800e+04 6.18000e+02 -4.83635e+02 -4.82561e+02 -4.84709e+02 -4.84246e+02 -4.83137e+02 -4.85355e+02
9.89600e+04 6.18000e+02 -4.83635e+02 -4.82561e+02 -4.84709e+02 -4.84231e+02 -4.83129e+02 -4.85334e+02
9.90400e+04 6.19000e+02 -4.84051e+02 -4.82309e+02 -4.85793e+02 -4.84214e+02 -4.83119e+02 -4.85310e+02
9.91200e+04 6.19000e+02 -4.84051e+02 -4.82309e+02 -4.85793e+02 -4.84206e+02 -4.83115e+02 -4.85298e+02
9.92000e+04 6.20000e+02 -4.84065e+02 -4.82790e+02 -4.85341e+02 -4.84201e+02 -4.83113e+02 -4.85289e+02
9.92800e+04 6.20000e+02 -4.84065e+02 -4.82790e+02 -4.85341e+02 -4.84196e+02 -4.83108e+02 -4.85285e+02
9.93600e+04 6.21000e+02 -4.84110e+02 -4.82741e+02 -4.85479e+02 -4.84193e+02 -4.83099e+02 -4.85287e+02
9.94400e+04 6.21000e+02 -4.84110e+02 -4.82741e+02 -4.85479e+02 -4.84194e+02 -4.83096e+02 -4.85291e+02
9.95200e+04 6.22000e+02 -4.84395e+02 -4.83092e+02 -4.85697e+02 -4.84198e+02 -4.83099e+02 -4.85297e+02
9.96000e+04 6.22000e+02 -4.84395e+02 -4.83092e+02 -4.85697e+02 -4.84199e+02 -4.83093e+02 -4.85306e+02
9.96800e+04 6.23000e+02 -4.83901e+02 -4.83040e+02 -4.84762e+02 -4.84196e+02 -4.83080e+02 -4.85312e+02
9.97600e+04 6.23000e+02 -4.83901e+02 -4.83040e+02 -4.84762e+02 -4.84195e+02 -4.83075e+02 -4.85314e+02
9.98400e+04 6.24000e+02 -4.83989e+02 -4.82663e+02 -4.85315e+02 -4.84198e+02 -4.83077e+02 -4.85319e+02
9.99200e+04 6.24000e+02 -4.83989e+02 -4.82663e+02 -4.85315e+02 -4.84198e+02 -4.83079e+02 -4.85318e+02
1.00000e+05 6.25000e+02 -4.83780e+02 -4.82935e+02 -4.84626e+02 -4.84196e+02 -4.83077e+02 -4.85314e+02
1.00080e+05 6.25000e+02 -4.83780e+02 -4.82935e+02 -4.84626e+02 -4.84194e+02 -4.83074e+02 -4.85314e+02
1.00160e+05 6.26000e+02 -4.83610e+02 -4.82623e+02 -4.84597e+02 -4.84194e+02 -4.83075e+02 -4.85313e+02
1.00240e+05 6.26000e+02 -4.83610e+02 -4.82623e+02 -4.84597e+02 -4.84184e+02 -4.83073e+02 -4.85295e+02
1.00320e+05 6.27000e+02 -4.83952e+02 -4.82854e+02 -4.85050e+02 -4.84170e+02 -4.83072e+02 -4.85268e+02
1.00400e+05 6.27000e+02 -4.83952e+02 -4.82854e+02 -4.85050e+02 -4.84167e+02 -4.83078e+02 -4.85257e+02
1.00480e+05 6.28000e+02 -4.83854e+02 -4.82808e+02 -4.84899e+02 -4.84169e+02 -4.83085e+02 -4.85253e+02
1.00560e+05 6.28000e+02 -4.83854e+02 -4.82808e+02 -4.84899e+02 -4.84166e+02 -4.83089e+02 -4.85243e+02
1.00640e+05 6.29000e+02 -4.83985e+02 -4.82693e+02 -4.85276e+02 -4.84162e+02 -4.83092e+02 -4.85232e+02
1.00720e+05 6.29000e+02 -4.83985e+02 -4.82693e+02 -4.85276e+02 -4.84150e+02 -4.83087e+02 -4.85213e+02
1.00800e+05 6.30000e+02 -4.83699e+02 -4.82516e+02 -4.84882e+02 -4.84133e+02 -4.83076e+02 -4.85189e+02
1.00880e+05 6.30000e+02 -4.83699e+02 -4.82516e+02 -4.84882e+02 -4.84123e+02 -4.83064e+02 -4.85183e+02
1.00960e+05 6.31000e+02 -4.83832e+02 -4.82990e+02 -4.84675e+02 -4.84122e+02 -4.83058e+02 -4.85186e+02
1.01040e+05 6.31000e+02 -4.83832e+02 -4.82990e+02 -4.84675e+02 -4.84124e+02 -4.83058e+02 -4.85190e+02
1.01120e+05 6.32000e+02 -4.83656e+02 -4.82700e+02 -4.84611e+02 -4.84126e+02 -4.83058e+02 -4.85194e+02
1.01200e+05 6.32000e+02 -4.83656e+02 -4.82700e+02 -4.84611e+02 -4.84121e+02 -4.83056e+02 -4.85187e+02
1.01280e+05 6.33000e+02 -4.83770e+02 -4.82517e+02 -4.85022e+02 -4.84114e+02 -4.83054e+02 -4.85174e+02
1.01360e+05 6.33000e+02 -4.83770e+02 -4.82517e+02 -4.85022e+02 -4.84109e+02 -4.83051e+02 -4.85168e+02
1.01440e+05 6.34000e+02 -4.84008e+02 -4.82477e+02 -4.85540e+02 -4.84105e+02 -4.83046e+02 -4.85165e+02
1.01520e+05 6.34000e+02 -4.84008e+02 -4.82477e+02 -4.85540e+02 -4.84107e+02 -4.83039e+02 -4.85174e+02
1.01600e+05 6.35000e+02 -4.83912e+02 -4.82919e+02 -4.84906e+02 -4.84109e+02 -4.83031e+02 -4.85187e+02
1.01680e+05 6.35000e+02 -4.83912e+02 -4.82919e+02 -4.84906e+02 -4.84101e+02 -4.83022e+02 -4.85179e+02
1.01760e+05 6.36000e+02 -4.83941e+02 -4.82754e+02 -4.85129e+02 -4.84087e+02 -4.83010e+02 -4.85165e+02
1.01840e+05 6.36000e+02 -4.83941e+02 -4.82754e+02 -4.85129e+02 -4.84064e+02 -4.82986e+02 -4.85143e+02
1.01920e+05 6.37000e+02 -4.83707e+02 -4.82371e+02 -4.85043e+02 -4.84035e+02 -4.82954e+02 -4.85116e+02
1.02000e+05 6.37000e+02 -4.83707e+02 -4.82371e+02 -4.85043e+02 -4.84015e+02 -4.82927e+02 -4.85103e+02
1.02080e+05 6.38000e+02 -4.83693e+02 -4.82526e+02 -4.84859e+02 -4.84004e+02 -4.82908e+02 -4.85100e+02
1.02160e+05 6.38000e+02 -4.83693e+02 -4.82526e+02 -4.84859e+02 -4.83999e+02 -4.82898e+02 -4.85101e+02
1.02240e+05 6.39000e+02 -4.83423e+02 -4.82714e+02 -4.84132e+02 -4.83999e+02 -4.82892e+02 -4.85105e+02
1.02320e+05 6.39000e+02 -4.83423e+02 -4.82714e+02 -4.84132e+02 -4.83993e+02 -4.82891e+02 -4.85095e+02
1.02400e+05 6.40000e+02 -4.83648e+02 -4.82616e+02 -4.84680e+02 -4.83988e+02 -4.82892e+02 -4.85084e+02
1.02480e+05 6.40000e+02 -4.83648e+02 -4.82616e+02 -4.84680e+02 -4.83979e+02 -4.82891e+02 -4.85067e+02
1.02560e+05 6.41000e+02 -4.83991e+02 -4.82737e+02 -4.85244e+02 -4.83967e+02 -4.82892e+02 -4.85042e+02
1.02640e+05 6.41000e+02 -4.83991e+02 -4.82737e+02 -4.85244e+02 -4.83959e+02 -4.82891e+02 -4.85026e+02
1.02720e+05 6.42000e+02 -4.83398e+02 -4.82818e+02 -4.83978e+02 -4.83950e+02 -4.82888e+02 -4.85011e+02
1.02800e+05 6.42000e+02 -4.83398e+02 -4.82818e+02 -4.83978e+02 -4.83939e+02 -4.82891e+02 -4.84987e+02
1.02880e+05 6.43000e+02 -4.84324e+02 -4.82845e+02 -4.85803e+02 -4.83934e+02 -4.82897e+02 -4.84970e+02
1.02960e+05 6.43000e+02 -4.84324e+02 -4.82845e+02 -4.85803e+02 -4.83941e+02 -4.82895e+02 -4.84986e+02
1.03040e+05 6.44000e+02 -4.83630e+02 -4.82899e+02 -4.84360e+02 -4.83945e+02 -4.82889e+02 -4.85002e+02
1.03120e+05 6.44000e+02 -4.83630e+02 -4.82899e+02 -4.84360e+02 -4.83928e+02 -4.82873e+02 -4.84983e+02
1.03200e+05 6.45000e+02 -4.84194e+02 -4.82927e+02 -4.85461e+02 -4.83904e+02 -4.82851e+02 -4.84958e+02
1.03280e+05 6.45000e+02 -4.84194e+02 -4.82927e+02 -4.85461e+02 -4.83893e+02 -4.82837e+02 -4.84950e+02
1.03360e+05 6.46000e+02 -4.84680e+02 -4.83000e+02 -4.86360e+02 -4.83885e+02 -4.82828e+02 -4.84943e+02
1.03440e+05 6.46000e+02 -4.84680e+02 -4.83000e+02 -4.86360e+02 -4.83892e+02 -4.82825e+02 -4.84960e+02
1.03520e+05 6.47000e+02 -4.83936e+02 -4.82688e+02 -4.85184e+02 -4.83903e+02 -4.82824e+02 -4.84983e+02
1.03600e+05 6.47000e+02 -4.83936e+02 -4.82688e+02 -4.85184e+02 -4.83901e+02 -4.82819e+02 -4.84982e+02
1.03680e+05 6.48000e+02 -4.83655e+02 -4.82609e+02 -4.84700e+02 -4.83895e+02 -4.82816e+02 -4.84974e+02
1.03760e+05 6.48000e+02 -4.83655e+02 -4.82609e+02 -4.84700e+02 -4.83889e+02 -4.82812e+02 -4.84966e+02
1.03840e+05 6.49000e+02 -4.83811e+02 -4.83132e+02 -4.84489e+02 -4.83885e+02 -4.82810e+02 -4.84960e+02
1.03920e+05 6.49000e+02 -4.83811e+02 -4.83132e+02 -4.84489e+02 -4.83886e+02 -4.82819e+02 -4.84953e+02
1.04000e+05 6.50000e+02 -4.83754e+02 -4.82660e+02 -4.84847e+02 -4.83888e+02 -4.82827e+02 -4.84949e+02
1.04080e+05 6.50000e+02 -4.83754e+02 -4.82660e+02 -4.84847e+02 -4.83886e+02 -4.82832e+02 -4.84941e+02
1.04160e+05 6.51000e+02 -4.83852e+02 -4.82608e+02 -4.85096e+02 -4.83882e+02 -4.82839e+02 -4.84925e+02
1.04240e+05 6.51000e+02 -4.83852e+02 -4.82608e+02 -4.85096e+02 -4.83879e+02 -4.82840e+02 -4.84918e+02
1.04320e+05 6.52000e+02 -4.83734e+02 -4.82818e+02 -4.84649e+02 -4.83875e+02 -4.82838e+02 -4.84912e+02
1.04400e+05 6.52000e+02 -4.83734e+02 -4.82818e+02 -4.84649e+02 -4.83869e+02 -4.82839e+02 -4.84899e+02
1.04480e+05 6.53000e+02 -4.84115e+02 -4.83033e+02 -4.85197e+02 -4.83864e+02 -4.82841e+02 -4.84886e+02
1.04560e+05 6.53000e+02 -4.84115e+02 -4.83033e+02 -4.85197e+02 -4.83861e+02 -4.82842e+02 -4.84880e+02
1.04640e+05 6.54000e+02 -4.83773e+02 -4.83023e+02 -4.84522e+02 -4.83856e+02 -4.82840e+02 -4.84872e+02
1.04720e+05 6.54000e+02 -4.83773e+02 -4.83023e+02 -4.84522e+02 -4.83851e+02 -4.82840e+02 -4.84862e+02
1.04800e+05 6.55000e+02 -4.83765e+02 -4.82909e+02 -4.84620e+02 -4.83849e+02 -4.82839e+02 -4.84858e+02
1.04880e+05 6.55000e+02 -4.83765e+02 -4.82909e+02 -4.84620e+02 -4.83846e+02 -4.82839e+02 -4.84853e+02
1.04960e+05 6.56000e+02 -4.83637e+02 -4.82899e+02 -4.84374e+02 -4.83842e+02 -4.82839e+02 -4.84845e+02
1.05040e+05 6.56000e+02 -4.83637e+02 -4.82899e+02 -4.84374e+02 -4.83838e+02 -4.82839e+02 -4.84838e+02
1.05120e+05 6.57000e+02 -4.83557e+02 -4.82611e+02 -4.84504e+02 -4.83836e+02 -4.82839e+02 -4.84833e+02
1.05200e+05 6.57000e+02 -4.83557e+02 -4.82611e+02 -4.84504e+02 -4.83834e+02 -4.82836e+02 -4.84831e+02
1.05280e+05 6.58000e+02 -4.83850e+02 -4.82991e+02 -4.84709e+02 -4.83834e+02 -4.82837e+02 -4.84830e+02
1.05360e+05 6.58000e+02 -4.83850e+02 -4.82991e+02 -4.84709e+02 -4.83834e+02 -4.82839e+02 -4.84829e+02
1.05440e+05 6.59000e+02 -4.83465e+02 -4.83033e+02 -4.83898e+02 -4.83832e+02 -4.82839e+02 -4.84825e+02
1.05520e+05 6.59000e+02 -4.83465e+02 -4.83033e+02 -4.83898e+02 -4.83825e+02 -4.82840e+02 -4.84810e+02
1.05600e+05 6.60000e+02 -4.84703e+02 -4.82808e+02 -4.86599e+02 -4.83821e+02 -4.82846e+02 -4.84796e+02
1.05680e+05 6.60000e+02 -4.84703e+02 -4.82808e+02 -4.86599e+02 -4.83833e+02 -4.82876e+02 -4.84791e+02
1.05760e+05 6.61000e+02 -4.84004e+02 -4.83427e+02 -4.84581e+02 -4.83844e+02 -4.82902e+02 -4.84785e+02
1.05840e+05 6.61000e+02 -4.84004e+02 -4.83427e+02 -4.84581e+02 -4.83847e+02 -4.82918e+02 -4.84775e+02
1.05920e+05 6.62000e+02 -4.84041e+02 -4.82871e+02 -4.85211e+02 -4.83852e+02 -4.82935e+02 -4.84769e+02
1.06000e+05 6.62000e+02 -4.84041e+02 -4.82871e+02 -4.85211e+02 -4.83856e+02 -4.82935e+02 -4.84776e+02
1.06080e+05 6.63000e+02 -4.83966e+02 -4.82978e+02 -4.84954e+02 -4.83859e+02 -4.82932e+02 -4.84786e+02
1.06160e+05 6.63000e+02 -4.83966e+02 -4.82978e+02 -4.84954e+02 -4.83863e+02 -4.82934e+02 -4.84792e+02
1.06240e+05 6.64000e+02 -4.86429e+02 -4.81060e+02 -4.91798e+02 -4.83873e+02 -4.82948e+02 -4.84797e+02
1.06320e+05 6.64000e+02 -4.86429e+02 -4.81060e+02 -4.91798e+02 -4.83916e+02 -4.83032e+02 -4.84800e+02
1.06400e+05 6.65000e+02 -4.83901e+02 -4.82712e+02 -4.85090e+02 -4.83953e+02 -4.83100e+02 -4.84806e+02
1.06480e+05 6.65000e+02 -4.83901e+02 -4.82712e+02 -4.85090e+02 -4.83953e+02 -4.83104e+02 -4.84803e+02
1.06560e+05 6.66000e+02 -4.83677e+02 -4.82657e+02 -4.84696e+02 -4.83951e+02 -4.83107e+02 -4.84795e+02
1.06640e+05 6.66000e+02 -4.83677e+02 -4.82657e+02 -4.84696e+02 -4.83947e+02 -4.83104e+02 -4.84789e+02
1.06720e+05 6.67000e+02 -4.83827e+02 -4.82752e+02 -4.84901e+02 -4.83943e+02 -4.83099e+02 -4.84787e+02
1.06800e+05 6.67000e+02 -4.83827e+02 -4.82752e+02 -4.84901e+02 -4.83942e+02 -4.83096e+02 -4.84787e+02
1.06880e+05 6.68000e+02 -4.84570e+02 -4.83503e+02 -4.85637e+02 -4.83941e+02 -4.83096e+02 -4.84786e+02
1.06960e+05 6.68000e+02 -4.84570e+02 -4.83503e+02 -4.85637e+02 -4.83954e+02 -4.83119e+02 -4.84788e+02
1.07040e+05 6.69000e+02 -4.83999e+02 -4.83341e+02 -4.84657e+02 -4.83966e+02 -4.83144e+02 -4.84788e+02
1.07120e+05 6.69000e+02 -4.83999e+02 -4.83341e+02 -4.84657e+02 -4.83971e+02 -4.83158e+02 -4.84785e+02
1.07200e+05 6.70000e+02 -4.83956e+02 -4.83211e+02 -4.84702e+02 -4.83976e+02 -4.83170e+02 -4.84782e+02
1.07280e+05 6.70000e+02 -4.83956e+02 -4.83211e+02 -4.84702e+02 -4.83983e+02 -4.83178e+02 -4.84788e+02
1.07360e+05 6.71000e+02 -4.83890e+02 -4.83070e+02 -4.84709e+02 -4.83991e+02 -4.83184e+02 -4.84799e+02
1.07440e+05 6.71000e+02 -4.83890e+02 -4.83070e+02 -4.84709e+02 -4.83997e+02 -4.83190e+02 -4.84803e+02
1.07520e+05 6.72000e+02 -4.83687e+02 -4.82939e+02 -4.84436e+02 -4.84000e+02 -4.83197e+02 -4.84803e+02
1.07600e+05 6.72000e+02 -4.83687e+02 -4.82939e+02 -4.84436e+02 -4.83997e+02 -4.83199e+02 -4.84795e+02
1.07680e+05 6.73000e+02 -4.84588e+02 -4.82632e+02 -4.86544e+02 -4.83994e+02 -4.83199e+02 -4.84789e+02
1.07760e+05 6.73000e+02 -4.84588e+02 -4.82632e+02 -4.86544e+02 -4.84010e+02 -4.83196e+02 -4.84823e+02
1.07840e+05 6.74000e+02 -4.84086e+02 -4.82309e+02 -4.85863e+02 -4.84028e+02 -4.83194e+02 -4.84862e+02
1.07920e+05 6.74000e+02 -4.84086e+02 -4.82309e+02 -4.85863e+02 -4.84029e+02 -4.83186e+02 -4.84873e+02
1.08000e+05 6.75000e+02 -4.83818e+02 -4.83244e+02 -4.84391e+02 -4.84025e+02 -4.83179e+02 -4.84871e+02
1.08080e+05 6.75000e+02 -4.83818e+02 -4.83244e+02 -4.84391e+02 -4.84024e+02 -4.83188e+02 -4.84859e+02
1.08160e+05 6.76000e+02 -4.83778e+02 -4.83108e+02 -4.84448e+02 -4.84027e+02 -4.83196e+02 -4.84857e+02
1.08240e+05 6.76000e+02 -4.83778e+02 -4.83108e+02 -4.84448e+02 -4.84023e+02 -4.83201e+02 -4.84845e+02
1.08320e+05 6.77000e+02 -4.83972e+02 -4.82821e+02 -4.85122e+02 -4.84017e+02 -4.83205e+02 -4.84829e+02
1.08400e+05 6.77000e+02 -4.83972e+02 -4.82821e+02 -4.85122e+02 -4.84009e+02 -4.83201e+02 -4.84816e+02
1.08480e+05 6.78000e+02 -4.84234e+02 -4.83211e+02 -4.85257e+02 -4.83998e+02 -4.83197e+02 -4.84799e+02
1.08560e+05 6.78000e+02 -4.84234e+02 -4.83211e+02 -4.85257e+02 -4.83998e+02 -4.83206e+02 -4.84790e+02
1.08640e+05 6.79000e+02 -4.83545e+02 -4.83006e+02 -4.84085e+02 -4.84002e+02 -4.83218e+02 -4.84786e+02
1.08720e+05 6.79000e+02 -4.83545e+02 -4.83006e+02 -4.84085e+02 -4.83998e+02 -4.83223e+02 -4.84774e+02
1.08800e+05 6.80000e+02 -4.83787e+02 -4.82980e+02 -4.84594e+02 -4.83997e+02 -4.83229e+02 -4.84765e+02
1.08880e+05 6.80000e+02 -4.83787e+02 -4.82980e+02 -4.84594e+02 -4.83997e+02 -4.83229e+02 -4.84766e+02
1.08960e+05 6.81000e+02 -4.84468e+02 -4.83364e+02 -4.85571e+02 -4.83999e+02 -4.83226e+02 -4.84771e+02
1.09040e+05 6.81000e+02 -4.84468e+02 -4.83364e+02 -4.85571e+02 -4.84010e+02 -4.83236e+02 -4.84783e+02
1.09120e+05 6.82000e+02 -4.84226e+02 -4.83646e+02 -4.84807e+02 -4.84020e+02 -4.83252e+02 -4.84789e+02
1.09200e+05 6.82000e+02 -4.84226e+02 -4.83646e+02 -4.84807e+02 -4.84027e+02 -4.83267e+02 -4.84787e+02
1.09280e+05 6.83000e+02 -4.83946e+02 -4.82616e+02 -4.85276e+02 -4.84032e+02 -4.83279e+02 -4.84786e+02
1.09360e+05 6.83000e+02 -4.83946e+02 -4.82616e+02 -4.85276e+02 -4.84035e+02 -4.83273e+02 -4.84797e+02
1.09440e+05 6.84000e+02 -4.83811e+02 -4.83046e+02 -4.84575e+02 -4.84038e+02 -4.83268e+02 -4.84808e+02
1.09520e+05 6.84000e+02 -4.83811e+02 -4.83046e+02 -4.84575e+02 -4.84036e+02 -4.83270e+02 -4.84801e+02
1.09600e+05 6.85000e+02 -4.85584e+02 -4.82310e+02 -4.88858e+02 -4.84034e+02 -4.83276e+02 -4.84793e+02
1.09680e+05 6.85000e+02 -4.85584e+02 -4.82310e+02 -4.88858e+02 -4.84061e+02 -4.83314e+02 -4.84809e+02
1.09760e+05 6.86000e+02 -4.84183e+02 -4.83230e+02 -4.85135e+02 -4.84087e+02 -4.83344e+02 -4.84831e+02
1.09840e+05 6.86000e+02 -4.84183e+02 -4.83230e+02 -4.85135e+02 -4.84094e+02 -4.83350e+02 -4.84838e+02
1.09920e+05 6.87000e+02 -4.84128e+02 -4.83562e+02 -4.84694e+02 -4.84101e+02 -4.83357e+02 -4.84845e+02
1.10000e+05 6.87000e+02 -4.84128e+02 -4.83562e+02 -4.84694e+02 -4.84108e+02 -4.83364e+02 -4.84852e+02
1.10080e+05 6.88000e+02 -4.83675e+02 -4.83053e+02 -4.84296e+02 -4.84115e+02 -4.83368e+02 -4.84862e+02
1.10160e+05 6.88000e+02 -4.83675e+02 -4.83053e+02 -4.84296e+02 -4.84116e+02 -4.83370e+02 -4.84862e+02
1.10240e+05 6.89000e+02 -4.83732e+02 -4.83081e+02 -4.84383e+02 -4.84118e+02 -4.83376e+02 -4.84860e+02
1.10320e+05 6.89000e+02 -4.83732e+02 -4.83081e+02 -4.84383e+02 -4.84118e+02 -4.83379e+02 -4.84857e+02
1.10400e+05 6.90000e+02 -4.83572e+02 -4.82714e+02 -4.84429e+02 -4.84116e+02 -4.83381e+02 -4.84851e+02
1.10480e+05 6.90000e+02 -4.83572e+02 -4.82714e+02 -4.84429e+02 -4.84115e+02 -4.83375e+02 -4.84855e+02
1.10560e+05 6.91000e+02 -4.83842e+02 -4.83167e+02 -4.84517e+02 -4.84117e+02 -4.83370e+02 -4.84864e+02
1.10640e+05 6.91000e+02 -4.83842e+02 -4.83167e+02 -4.84517e+02 -4.84111e+02 -4.83362e+02 -4.84861e+02
1.10720e+05 6.92000e+02 -4.84434e+02 -4.83742e+02 -4.85126e+02 -4.84099e+02 -4.83346e+02 -4.84851e+02
1.10800e+05 6.92000e+02 -4.84434e+02 -4.83742e+02 -4.85126e+02 -4.84101e+02 -4.83346e+02 -4.84856e+02
1.10880e+05 6.93000e+02 -4.83950e+02 -4.83150e+02 -4.84750e+02 -4.84107e+02 -4.83349e+02 -4.84865e+02
1.10960e+05 6.93000e+02 -4.83950e+02 -4.83150e+02 -4.84750e+02 -4.84106e+02 -4.83349e+02 -4.84863e+02
1.11040e+05 6.94000e+02 -4.84556e+02 -4.82726e+02 -4.86385e+02 -4.84106e+02 -4.83351e+02 -4.84860e+02
1.11120e+05 6.94000e+02 -4.84556e+02 -4.82726e+02 -4.86385e+02 -4.84115e+02 -4.83348e+02 -4.84881e+02
1.11200e+05 6.95000e+02 -4.84431e+02 -4.82490e+02 -4.86372e+02 -4.84124e+02 -4.83345e+02 -4.84903e+02
1.11280e+05 6.95000e+02 -4.84431e+02 -4.82490e+02 -4.86372e+02 -4.84107e+02 -4.83302e+02 -4.84911e+02
1.11360e+05 6.96000e+02 -4.84673e+02 -4.83416e+02 -4.85929e+02 -4.84075e+02 -4.83233e+02 -4.84917e+02
1.11440e+05 6.96000e+02 -4.84673e+02 -4.83416e+02 -4.85929e+02 -4.84072e+02 -4.83227e+02 -4.84918e+02
1.11520e+05 6.97000e+02 -4.84431e+02 -4.82888e+02 -4.85973e+02 -4.84084e+02 -4.83247e+02 -4.84921e+02
1.11600e+05 6.97000e+02 -4.84431e+02 -4.82888e+02 -4.85973e+02 -4.84095e+02 -4.83262e+02 -4.84928e+02
1.11680e+05 6.98000e+02 -4.84653e+02 -4.82968e+02 -4.86337e+02 -4.84107e+02 -4.83275e+02 -4.84940e+02
1.11760e+05 6.98000e+02 -4.84653e+02 -4.82968e+02 -4.86337e+02 -4.84122e+02 -4.83292e+02 -4.84951e+02
1.11840e+05 6.99000e+02 -4.84728e+02 -4.82845e+02 -4.86611e+02 -4.84135e+02 -4.83308e+02 -4.84962e+02
1.11920e+05 6.99000e+02 -4.84728e+02 -4.82845e+02 -4.86611e+02 -4.84142e+02 -4.83323e+02 -4.84961e+02
1.12000e+05 7.00000e+02 -4.84106e+02 -4.83162e+02 -4.85050e+02 -4.84143e+02 -4.83325e+02 -4.84962e+02
1.12080e+05 7.00000e+02 -4.84106e+02 -4.83162e+02 -4.85050e+02 -4.84141e+02 -4.83317e+02 -4.84966e+02
1.12160e+05 7.01000e+02 -4.84586e+02 -4.82753e+02 -4.86419e+02 -4.84144e+02 -4.83316e+02 -4.84973e+02
1.12240e+05 7.01000e+02 -4.84586e+02 -4.82753e+02 -4.86419e+02 -4.84154e+02 -4.83324e+02 -4.84984e+02
1.12320e+05 7.02000e+02 -4.84239e+02 -4.83258e+02 -4.85219e+02 -4.84163e+02 -4.83332e+02 -4.84995e+02
1.12400e+05 7.02000e+02 -4.84239e+02 -4.83258e+02 -4.85219e+02 -4.84169e+02 -4.83333e+02 -4.85004e+02
1.12480e+05 7.03000e+02 -4.84452e+02 -4.83401e+02 -4.85503e+02 -4.84174e+02 -4.83336e+02 -4.85012e+02
1.12560e+05 7.03000e+02 -4.84452e+02 -4.83401e+02 -4.85503e+02 -4.84185e+02 -4.83342e+02 -4.85029e+02
1.12640e+05 7.04000e+02 -4.84415e+02 -4.82797e+02 -4.86033e+02 -4.84198e+02 -4.83347e+02 -4.85049e+02
1.12720e+05 7.04000e+02 -4.84415e+02 -4.82797e+02 -4.86033e+02 -4.84201e+02 -4.83346e+02 -4.85056e+02
1.12800e+05 7.05000e+02 -4.84643e+02 -4.83226e+02 -4.86059e+02 -4.84198e+02 -4.83347e+02 -4.85049e+02
1.12880e+05 7.05000e+02 -4.84643e+02 -4.83226e+02 -4.86059e+02 -4.84204e+02 -4.83366e+02 -4.85041e+02
1.12960e+05 7.06000e+02 -4.84710e+02 -4.83290e+02 -4.86131e+02 -4.84213e+02 -4.83387e+02 -4.85039e+02
1.13040e+05 7.06000e+02 -4.84710e+02 -4.83290e+02 -4.86131e+02 -4.84226e+02 -4.83394e+02 -4.85057e+02
1.13120e+05 7.07000e+02 -4.84972e+02 -4.83642e+02 -4.86303e+02 -4.84241e+02 -4.83397e+02 -4.85085e+02
1.13200e+05 7.07000e+02 -4.84972e+02 -4.83642e+02 -4.86303e+02 -4.84259e+02 -4.83405e+02 -4.85114e+02
1.13280e+05 7.08000e+02 -4.84296e+02 -4.83086e+02 -4.85505e+02 -4.84277e+02 -4.83412e+02 -4.85143e+02
1.13360e+05 7.08000e+02 -4.84296e+02 -4.83086e+02 -4.85505e+02 -4.84283e+02 -4.83413e+02 -4.85153e+02
1.13440e+05 7.09000e+02 -4.84183e+02 -4.83062e+02 -4.85304e+02 -4.84288e+02 -4.83417e+02 -4.85159e+02
1.13520e+05 7.09000e+02 -4.84183e+02 -4.83062e+02 -4.85304e+02 -4.84289e+02 -4.83417e+02 -4.85161e+02
1.13600e+05 7.10000e+02 -4.84399e+02 -4.82907e+02 -4.85892e+02 -4.84289e+02 -4.83417e+02 -4.85161e+02
1.13680e+05 7.10000e+02 -4.84399e+02 -4.82907e+02 -4.85892e+02 -4.84298e+02 -4.83416e+02 -4.85181e+02
1.13760e+05 7.11000e+02 -4.84486e+02 -4.83259e+02 -4.85714e+02 -4.84312e+02 -4.83414e+02 -4.85210e+02
1.13840e+05 7.11000e+02 -4.84486e+02 -4.83259e+02 -4.85714e+02 -4.84325e+02 -4.83415e+02 -4.85235e+02
1.13920e+05 7.12000e+02 -4.84816e+02 -4.82850e+02 -4.86783e+02 -4.84337e+02 -4.83417e+02 -4.85257e+02
1.14000e+05 7.12000e+02 -4.84816e+02 -4.82850e+02 -4.86783e+02 -4.84346e+02 -4.83413e+02 -4.85279e+02
1.14080e+05 7.13000e+02 -4.85071e+02 -4.83575e+02 -4.86567e+02 -4.84352e+02 -4.83408e+02 -4.85296e+02
1.14160e+05 7.13000e+02 -4.85071e+02 -4.83575e+02 -4.86567e+02 -4.84365e+02 -4.83414e+02 -4.85315e+02
1.14240e+05 7.14000e+02 -4.84514e+02 -4.82900e+02 -4.86127e+02 -4.84377e+02 -4.83417e+02 -4.85336e+02
1.14320e+05 7.14000e+02 -4.84514e+02 -4.82900e+02 -4.86127e+02 -4.84384e+02 -4.83415e+02 -4.85353e+02
1.14400e+05 7.15000e+02 -4.84831e+02 -4.83090e+02 -4.86573e+02 -4.84394e+02 -4.83419e+02 -4.85369e+02
1.14480e+05 7.15000e+02 -4.84831e+02 -4.83090e+02 -4.86573e+02 -4.84409e+02 -4.83423e+02 -4.85396e+02
1.14560e+05 7.16000e+02 -4.83931e+02 -4.82552e+02 -4.85309e+02 -4.84424e+02 -4.83423e+02 -4.85425e+02
1.14640e+05 7.16000e+02 -4.83931e+02 -4.82552e+02 -4.85309e+02 -4.84408e+02 -4.83392e+02 -4.85424e+02
1.14720e+05 7.17000e+02 -4.84341e+02 -4.83260e+02 -4.85421e+02 -4.84383e+02 -4.83346e+02 -4.85419e+02
1.14800e+05 7.17000e+02 -4.84341e+02 -4.83260e+02 -4.85421e+02 -4.84377e+02 -4.83327e+02 -4.85426e+02
1.14880e+05 7.18000e+02 -4.84293e+02 -4.83072e+02 -4.85515e+02 -4.84379e+02 -4.83321e+02 -4.85437e+02
1.14960e+05 7.18000e+02 -4.84293e+02 -4.83072e+02 -4.85515e+02 -4.84381e+02 -4.83310e+02 -4.85453e+02
1.15040e+05 7.19000e+02 -4.85588e+02 -4.81983e+02 -4.89192e+02 -4.84387e+02 -4.83300e+02 -4.85474e+02
1.15120e+05 7.19000e+02 -4.85588e+02 -4.81983e+02 -4.89192e+02 -4.84414e+02 -4.83290e+02 -4.85539e+02
1.15200e+05 7.20000e+02 -4.83963e+02 -4.82691e+02 -4.85235e+02 -4.84442e+02 -4.83281e+02 -4.85603e+02
1.15280e+05 7.20000e+02 -4.83963e+02 -4.82691e+02 -4.85235e+02 -4.84446e+02 -4.83270e+02 -4.85622e+02
1.15360e+05 7.21000e+02 -4.83666e+02 -4.82519e+02 -4.84812e+02 -4.84449e+02 -4.83257e+02 -4.85641e+02
1.15440e+05 7.21000e+02 -4.83666e+02 -4.82519e+02 -4.84812e+02 -4.84450e+02 -4.83245e+02 -4.85655e+02
1.15520e+05 7.22000e+02 -4.84369e+02 -4.82791e+02 -4.85948e+02 -4.84452e+02 -4.83234e+02 -4.85670e+02
1.15600e+05 7.22000e+02 -4.84369e+02 -4.82791e+02 -4.85948e+02 -4.84462e+02 -4.83228e+02 -4.85697e+02
1.15680e+05 7.23000e+02 -4.84357e+02 -4.82470e+02 -4.86245e+02 -4.84471e+02 -4.83221e+02 -4.85721e+02
1.15760e+05 7.23000e+02 -4.84357e+02 -4.82470e+02 -4.86245e+02 -4.84473e+02 -4.83200e+02 -4.85746e+02
1.15840e+05 7.24000e+02 -4.84204e+02 -4.83088e+02 -4.85321e+02 -4.84472e+02 -4.83173e+02 -4.85770e+02
1.15920e+05 7.24000e+02 -4.84204e+02 -4.83088e+02 -4.85321e+02 -4.84473e+02 -4.83161e+02 -4.85785e+02
1.16000e+05 7.25000e+02 -4.84247e+02 -4.82927e+02 -4.85567e+02 -4.84477e+02 -4.83153e+02 -4.85801e+02
1.16080e+05 7.25000e+02 -4.84247e+02 -4.82927e+02 -4.85567e+02 -4.84476e+02 -4.83141e+02 -4.85810e+02
1.16160e+05 7.26000e+02 -4.83933e+02 -4.82704e+02 -4.85163e+02 -4.84470e+02 -4.83126e+02 -4.85815e+02
1.16240e+05 7.26000e+02 -4.83933e+02 -4.82704e+02 -4.85163e+02 -4.84462e+02 -4.83107e+02 -4.85817e+02
1.16320e+05 7.27000e+02 -4.84454e+02 -4.82651e+02 -4.86257e+02 -4.84454e+02 -4.83087e+02 -4.85822e+02
1.16400e+05 7.27000e+02 -4.84454e+02 -4.82651e+02 -4.86257e+02 -4.84453e+02 -4.83074e+02 -4.85831e+02
1.16480e+05 7.28000e+02 -4.84310e+02 -4.82627e+02 -4.85992e+02 -4.84449e+02 -4.83062e+02 -4.85835e+02
1.16560e+05 7.28000e+02 -4.84310e+02 -4.82627e+02 -4.85992e+02 -4.84445e+02 -4.83058e+02 -4.85833e+02
1.16640e+05 7.29000e+02 -4.83746e+02 -4.82410e+02 -4.85083e+02 -4.84442e+02 -4.83056e+02 -4.85829e+02
1.16720e+05 7.29000e+02 -4.83746e+02 -4.82410e+02 -4.85083e+02 -4.84429e+02 -4.83049e+02 -4.85810e+02
1.16800e+05 7.30000e+02 -4.84315e+02 -4.82648e+02 -4.85981e+02 -4.84416e+02 -4.83041e+02 -4.85790e+02
1.16880e+05 7.30000e+02 -4.84315e+02 -4.82648e+02 -4.85981e+02 -4.84410e+02 -4.83035e+02 -4.85784e+02
1.16960e+05 7.31000e+02 -4.84098e+02 -4.83073e+02 -4.85124e+02 -4.84403e+02 -4.83030e+02 -4.85775e+02
1.17040e+05 7.31000e+02 -4.84098e+02 -4.83073e+02 -4.85124e+02 -4.84399e+02 -4.83032e+02 -4.85765e+02
1.17120e+05 7.32000e+02 -4.83874e+02 -4.82774e+02 -4.84973e+02 -4.84398e+02 -4.83031e+02 -4.85766e+02
1.17200e+05 7.32000e+02 -4.83874e+02 -4.82774e+02 -4.84973e+02 -4.84390e+02 -4.83028e+02 -4.85752e+02
1.17280e+05 7.33000e+02 -4.84499e+02 -4.82409e+02 -4.86590e+02 -4.84380e+02 -4.83026e+02 -4.85733e+02
1.17360e+05 7.33000e+02 -4.84499e+02 -4.82409e+02 -4.86590e+02 -4.84381e+02 -4.83016e+02 -4.85747e+02
1.17440e+05 7.34000e+02 -4.84121e+02 -4.82988e+02 -4.85254e+02 -4.84385e+02 -4.83004e+02 -4.85766e+02
1.17520e+05 7.34000e+02 -4.84121e+02 -4.82988e+02 -4.85254e+02 -4.84381e+02 -4.82999e+02 -4.85763e+02
1.17600e+05 7.35000e+02 -4.83993e+02 -4.83170e+02 -4.84816e+02 -4.84375e+02 -4.82993e+02 -4.85757e+02
1.17680e+05 7.35000e+02 -4.83993e+02 -4.83170e+02 -4.84816e+02 -4.84368e+02 -4.82995e+02 -4.85742e+02
1.17760e+05 7.36000e+02 -4.83911e+02 -4.83080e+02 -4.84742e+02 -4.84362e+02 -4.83000e+02 -4.85723e+02
1.17840e+05 7.36000e+02 -4.83911e+02 -4.83080e+02 -4.84742e+02 -4.84351e+02 -4.82999e+02 -4.85703e+02
1.17920e+05 7.37000e+02 -4.83789e+02 -4.82428e+02 -4.85150e+02 -4.84339e+02 -4.82995e+02 -4.85683e+02
1.18000e+05 7.37000e+02 -4.83789e+02 -4.82428e+02 -4.85150e+02 -4.84325e+02 -4.82985e+02 -4.85665e+02
1.18080e+05 7.38000e+02 -4.83548e+02 -4.82564e+02 -4.84532e+02 -4.84309e+02 -4.82975e+02 -4.85644e+02
1.18160e+05 7.38000e+02 -4.83548e+02 -4.82564e+02 -4.84532e+02 -4.84288e+02 -4.82960e+02 -4.85617e+02
1.18240e+05 7.39000e+02 -4.84176e+02 -4.82635e+02 -4.85717e+02 -4.84267e+02 -4.82943e+02 -4.85591e+02
1.18320e+05 7.39000e+02 -4.84176e+02 -4.82635e+02 -4.85717e+02 -4.84261e+02 -4.82933e+02 -4.85589e+02
1.18400e+05 7.40000e+02 -4.84341e+02 -4.83284e+02 -4.85398e+02 -4.84259e+02 -4.82926e+02 -4.85592e+02
1.18480e+05 7.40000e+02 -4.84341e+02 -4.83284e+02 -4.85398e+02 -4.84261e+02 -4.82929e+02 -4.85593e+02
1.18560e+05 7.41000e+02 -4.84110e+02 -4.82626e+02 -4.85593e+02 -4.84263e+02 -4.82932e+02 -4.85594e+02
1.18640e+05 7.41000e+02 -4.84110e+02 -4.82626e+02 -4.85593e+02 -4.84260e+02 -4.82928e+02 -4.85592e+02
1.18720e+05 7.42000e+02 -4.84184e+02 -4.82703e+02 -4.85664e+02 -4.84255e+02 -4.82925e+02 -4.85586e+02
1.18800e+05 7.42000e+02 -4.84184e+02 -4.82703e+02 -4.85664e+02 -4.84251e+02 -4.82919e+02 -4.85584e+02
1.18880e+05 7.43000e+02 -4.83968e+02 -4.82753e+02 -4.85183e+02 -4.84246e+02 -4.82909e+02 -4.85582e+02
1.18960e+05 7.43000e+02 -4.83968e+02 -4.82753e+02 -4.85183e+02 -4.84234e+02 -4.82907e+02 -4.85561e+02
1.19040e+05 7.44000e+02 -4.84151e+02 -4.82577e+02 -4.85725e+02 -4.84221e+02 -4.82908e+02 -4.85535e+02
1.19120e+05 7.44000e+02 -4.84151e+02 -4.82577e+02 -4.85725e+02 -4.84208e+02 -4.82897e+02 -4.85518e+02
1.19200e+05 7.45000e+02 -4.84235e+02 -4.82634e+02 -4.85837e+02 -4.84193e+02 -4.82882e+02 -4.85504e+02
1.19280e+05 7.45000e+02 -4.84235e+02 -4.82634e+02 -4.85837e+02 -4.84186e+02 -4.82874e+02 -4.85497e+02
1.19360e+05 7.46000e+02 -4.84108e+02 -4.82608e+02 -4.85609e+02 -4.84181e+02 -4.82871e+02 -4.85491e+02
1.19440e+05 7.46000e+02 -4.84108e+02 -4.82608e+02 -4.85609e+02 -4.84171e+02 -4.82865e+02 -4.85478e+02
1.19520e+05 7.47000e+02 -4.83829e+02 -4.82978e+02 -4.84681e+02 -4.84159e+02 -4.82857e+02 -4.85461e+02
1.19600e+05 7.47000e+02 -4.83829e+02 -4.82978e+02 -4.84681e+02 -4.84152e+02 -4.82860e+02 -4.85444e+02
1.19680e+05 7.48000e+02 -4.84541e+02 -4.82565e+02 -4.86518e+02 -4.84152e+02 -4.82865e+02 -4.85438e+02
1.19760e+05 7.48000e+02 -4.84541e+02 -4.82565e+02 -4.86518e+02 -4.84157e+02 -4.82858e+02 -4.85457e+02
1.19840e+05 7.49000e+02 -4.83990e+02 -4.83068e+02 -4.84913e+02 -4.84160e+02 -4.82847e+02 -4.85472e+02
1.19920e+05 7.49000e+02 -4.83990e+02 -4.83068e+02 -4.84913e+02 -4.84154e+02 -4.82845e+02 -4.85464e+02
1.20000e+05 7.50000e+02 -4.83840e+02 -4.82898e+02 -4.84783e+02 -4.84149e+02 -4.82843e+02 -4.85456e+02
1.20080e+05 7.50000e+02 -4.83840e+02 -4.82898e+02 -4.84783e+02 -4.84129e+02 -4.82844e+02 -4.85414e+02
1.20160e+05 7.51000e+02 -4.84366e+02 -4.83494e+02 -4.85237e+02 -4.84102e+02 -4.82850e+02 -4.85354e+02
1.20240e+05 7.51000e+02 -4.84366e+02 -4.83494e+02 -4.85237e+02 -4.84099e+02 -4.82864e+02 -4.85334e+02
1.20320e+05 7.52000e+02 -4.83880e+02 -4.82933e+02 -4.84827e+02 -4.84105e+02 -4.82876e+02 -4.85333e+02
1.20400e+05 7.52000e+02 -4.83880e+02 -4.82933e+02 -4.84827e+02 -4.84106e+02 -4.82881e+02 -4.85331e+02
1.20480e+05 7.53000e+02 -4.84095e+02 -4.82787e+02 -4.85402e+02 -4.84110e+02 -4.82888e+02 -4.85332e+02
1.20560e+05 7.53000e+02 -4.84095e+02 -4.82787e+02 -4.85402e+02 -4.84110e+02 -4.82889e+02 -4.85330e+02
1.20640e+05 7.54000e+02 -4.84244e+02 -4.82829e+02 -4.85660e+02 -4.84106e+02 -4.82888e+02 -4.85323e+02
1.20720e+05 7.54000e+02 -4.84244e+02 -4.82829e+02 -4.85660e+02 -4.84104e+02 -4.82890e+02 -4.85317e+02
1.20800e+05 7.55000e+02 -4.84067e+02 -4.82585e+02 -4.85548e+02 -4.84102e+02 -4.82891e+02 -4.85312e+02
1.20880e+05 7.55000e+02 -4.84067e+02 -4.82585e+02 -4.85548e+02 -4.84098e+02 -4.82885e+02 -4.85312e+02
1.20960e+05 7.56000e+02 -4.85536e+02 -4.83186e+02 -4.87885e+02 -4.84099e+02 -4.82882e+02 -4.85316e+02
1.21040e+05 7.56000e+02 -4.85536e+02 -4.83186e+02 -4.87885e+02 -4.84120e+02 -4.82915e+02 -4.85325e+02
1.21120e+05 7.57000e+02 -4.84814e+02 -4.82604e+02 -4.87024e+02 -4.84139e+02 -4.82943e+02 -4.85335e+02
1.21200e+05 7.57000e+02 -4.84814e+02 -4.82604e+02 -4.87024e+02 -4.84151e+02 -4.82944e+02 -4.85358e+02
1.21280e+05 7.58000e+02 -4.83622e+02 -4.82957e+02 -4.84286e+02 -4.84163e+02 -4.82947e+02 -4.85379e+02
1.21360e+05 7.58000e+02 -4.83622e+02 -4.82957e+02 -4.84286e+02 -4.84153e+02 -4.82951e+02 -4.85354e+02
1.21440e+05 7.59000e+02 -4.84173e+02 -4.82801e+02 -4.85545e+02 -4.84141e+02 -4.82956e+02 -4.85325e+02
1.21520e+05 7.59000e+02 -4.84173e+02 -4.82801e+02 -4.85545e+02 -4.84138e+02 -4.82958e+02 -4.85317e+02
1.21600e+05 7.60000e+02 -4.84334e+02 -4.82861e+02 -4.85806e+02 -4.84136e+02 -4.82960e+02 -4.85312e+02
1.21680e+05 7.60000e+02 -4.84334e+02 -4.82861e+02 -4.85806e+02 -4.84142e+02 -4.82965e+02 -4.85319e+02
1.21760e+05 7.61000e+02 -4.84689e+02 -4.82104e+02 -4.87274e+02 -4.84152e+02 -4.82971e+02 -4.85333e+02
1.21840e+05 7.61000e+02 -4.84689e+02 -4.82104e+02 -4.87274e+02 -4.84161e+02 -4.82964e+02 -4.85359e+02
1.21920e+05 7.62000e+02 -4.84764e+02 -4.82909e+02 -4.86618e+02 -4.84168e+02 -4.82958e+02 -4.85377e+02
1.22000e+05 7.62000e+02 -4.84764e+02 -4.82909e+02 -4.86618e+02 -4.84177e+02 -4.82957e+02 -4.85397e+02
1.22080e+05 7.63000e+02 -4.84350e+02 -4.82940e+02 -4.85759e+02 -4.84187e+02 -4.82954e+02 -4.85419e+02
1.22160e+05 7.63000e+02 -4.84350e+02 -4.82940e+02 -4.85759e+02 -4.84193e+02 -4.82974e+02 -4.85412e+02
1.22240e+05 7.64000e+02 -4.84408e+02 -4.83173e+02 -4.85642e+02 -4.84200e+02 -4.82994e+02 -4.85407e+02
1.22320e+05 7.64000e+02 -4.84408e+02 -4.83173e+02 -4.85642e+02 -4.84203e+02 -4.83004e+02 -4.85402e+02
1.22400e+05 7.65000e+02 -4.84242e+02 -4.83155e+02 -4.85329e+02 -4.84201e+02 -4.83016e+02 -4.85387e+02
1.22480e+05 7.65000e+02 -4.84242e+02 -4.83155e+02 -4.85329e+02 -4.84201e+02 -4.83025e+02 -4.85377e+02
1.22560e+05 7.66000e+02 -4.83346e+02 -4.82346e+02 -4.84345e+02 -4.84201e+02 -4.83028e+02 -4.85374e+02
1.22640e+05 7.66000e+02 -4.83346e+02 -4.82346e+02 -4.84345e+02 -4.84190e+02 -4.83015e+02 -4.85365e+02
1.22720e+05 7.67000e+02 -4.84240e+02 -4.82688e+02 -4.85792e+02 -4.84181e+02 -4.83001e+02 -4.85361e+02
1.22800e+05 7.67000e+02 -4.84240e+02 -4.82688e+02 -4.85792e+02 -4.84186e+02 -4.82994e+02 -4.85378e+02
1.22880e+05 7.68000e+02 -4.83840e+02 -4.82575e+02 -4.85104e+02 -4.84190e+02 -4.82987e+02 -4.85393e+02
1.22960e+05 7.68000e+02 -4.83840e+02 -4.82575e+02 -4.85104e+02 -4.84191e+02 -4.82985e+02 -4.85397e+02
1.23040e+05 7.69000e+02 -4.84077e+02 -4.82527e+02 -4.85628e+02 -4.84192e+02 -4.82985e+02 -4.85399e+02
1.23120e+05 7.69000e+02 -4.84077e+02 -4.82527e+02 -4.85628e+02 -4.84199e+02 -4.82983e+02 -4.85415e+02
1.23200e+05 7.70000e+02 -4.83761e+02 -4.82549e+02 -4.84973e+02 -4.84207e+02 -4.82982e+02 -4.85432e+02
1.23280e+05 7.70000e+02 -4.83761e+02 -4.82549e+02 -4.84973e+02 -4.84204e+02 -4.82981e+02 -4.85427e+02
1.23360e+05 7.71000e+02 -4.83872e+02 -4.83070e+02 -4.84675e+02 -4.84198e+02 -4.82981e+02 -4.85414e+02
1.23440e+05 7.71000e+02 -4.83872e+02 -4.83070e+02 -4.84675e+02 -4.84191e+02 -4.82982e+02 -4.85400e+02
1.23520e+05 7.72000e+02 -4.84240e+02 -4.82882e+02 -4.85598e+02 -4.84184e+02 -4.82978e+02 -4.85390e+02
1.23600e+05 7.72000e+02 -4.84240e+02 -4.82882e+02 -4.85598e+02 -4.84185e+02 -4.82977e+02 -4.85392e+02
1.23680e+05 7.73000e+02 -4.84250e+02 -4.82161e+02 -4.86339e+02 -4.84187e+02 -4.82979e+02 -4.85395e+02
1.23760e+05 7.73000e+02 -4.84250e+02 -4.82161e+02 -4.86339e+02 -4.84189e+02 -4.82973e+02 -4.85404e+02
1.23840e+05 7.74000e+02 -4.84714e+02 -4.82926e+02 -4.86502e+02 -4.84190e+02 -4.82970e+02 -4.85411e+02
1.23920e+05 7.74000e+02 -4.84714e+02 -4.82926e+02 -4.86502e+02 -4.84201e+02 -4.82976e+02 -4.85426e+02
1.24000e+05 7.75000e+02 -4.84212e+02 -4.82696e+02 -4.85727e+02 -4.84212e+02 -4.82981e+02 -4.85443e+02
1.24080e+05 7.75000e+02 -4.84212e+02 -4.82696e+02 -4.85727e+02 -4.84214e+02 -4.82979e+02 -4.85449e+02
1.24160e+05 7.76000e+02 -4.83876e+02 -4.82553e+02 -4.85199e+02 -4.84214e+02 -4.82977e+02 -4.85451e+02
1.24240e+05 7.76000e+02 -4.83876e+02 -4.82553e+02 -4.85199e+02 -4.84209e+02 -4.82977e+02 -4.85441e+02
1.24320e+05 7.77000e+02 -4.84009e+02 -4.82584e+02 -4.85434e+02 -4.84204e+02 -4.82977e+02 -4.85430e+02
1.24400e+05 7.77000e+02 -4.84009e+02 -4.82584e+02 -4.85434e+02 -4.84201e+02 -4.82978e+02 -4.85425e+02
1.24480e+05 7.78000e+02 -4.84461e+02 -4.82734e+02 -4.86187e+02 -4.84200e+02 -4.82977e+02 -4.85424e+02
1.24560e+05 7.78000e+02 -4.84461e+02 -4.82734e+02 -4.86187e+02 -4.84209e+02 -4.82974e+02 -4.85444e+02
1.24640e+05 7.79000e+02 -4.84738e+02 -4.83163e+02 -4.86312e+02 -4.84220e+02 -4.82971e+02 -4.85468e+02
1.24720e+05 7.79000e+02 -4.84738e+02 -4.83163e+02 -4.86312e+02 -4.84227e+02 -4.82982e+02 -4.85472e+02
1.24800e+05 7.80000e+02 -4.84067e+02 -4.82521e+02 -4.85613e+02 -4.84229e+02 -4.82995e+02 -4.85463e+02
1.24880e+05 7.80000e+02 -4.84067e+02 -4.82521e+02 -4.85613e+02 -4.84227e+02 -4.82995e+02 -4.85458e+02
1.24960e+05 7.81000e+02 -4.85851e+02 -4.83194e+02 -4.88507e+02 -4.84231e+02 -4.82998e+02 -4.85465e+02
1.25040e+05 7.81000e+02 -4.85851e+02 -4.83194e+02 -4.88507e+02 -4.84263e+02 -4.83048e+02 -4.85478e+02
1.25120e+05 7.82000e+02 -4.83737e+02 -4.82922e+02 -4.84551e+02 -4.84291e+02 -4.83091e+02 -4.85490e+02
1.25200e+05 7.82000e+02 -4.83737e+02 -4.82922e+02 -4.84551e+02 -4.84284e+02 -4.83086e+02 -4.85482e+02
1.25280e+05 7.83000e+02 -4.84292e+02 -4.82888e+02 -4.85696e+02 -4.84275e+02 -4.83077e+02 -4.85474e+02
1.25360e+05 7.83000e+02 -4.84292e+02 -4.82888e+02 -4.85696e+02 -4.84279e+02 -4.83078e+02 -4.85479e+02
1.25440e+05 7.84000e+02 -4.84315e+02 -4.82565e+02 -4.86064e+02 -4.84285e+02 -4.83083e+02 -4.85488e+02
1.25520e+05 7.84000e+02 -4.84315e+02 -4.82565e+02 -4.86064e+02 -4.84290e+02 -4.83080e+02 -4.85500e+02
1.25600e+05 7.85000e+02 -4.83762e+02 -4.82822e+02 -4.84702e+02 -4.84292e+02 -4.83078e+02 -4.85507e+02
1.25680e+05 7.85000e+02 -4.83762e+02 -4.82822e+02 -4.84702e+02 -4.84286e+02 -4.83079e+02 -4.85492e+02
1.25760e+05 7.86000e+02 -4.83876e+02 -4.82071e+02 -4.85681e+02 -4.84278e+02 -4.83077e+02 -4.85479e+02
1.25840e+05 7.86000e+02 -4.83876e+02 -4.82071e+02 -4.85681e+02 -4.84274e+02 -4.83067e+02 -4.85481e+02
1.25920e+05 7.87000e+02 -4.83787e+02 -4.82559e+02 -4.85016e+02 -4.84271e+02 -4.83059e+02 -4.85483e+02
1.26000e+05 7.87000e+02 -4.83787e+02 -4.82559e+02 -4.85016e+02 -4.84252e+02 -4.83036e+02 -4.85467e+02
1.26080e+05 7.88000e+02 -4.84009e+02 -4.83142e+02 -4.84876e+02 -4.84224e+02 -4.83001e+02 -4.85447e+02
1.26160e+05 7.88000e+02 -4.84009e+02 -4.83142e+02 -4.84876e+02 -4.84207e+02 -4.82996e+02 -4.85417e+02
1.26240e+05 7.89000e+02 -4.84013e+02 -4.83117e+02 -4.84909e+02 -4.84194e+02 -4.83004e+02 -4.85384e+02
1.26320e+05 7.89000e+02 -4.84013e+02 -4.83117e+02 -4.84909e+02 -4.84193e+02 -4.83014e+02 -4.85372e+02
1.26400e+05 7.90000e+02 -4.83332e+02 -4.82293e+02 -4.84371e+02 -4.84198e+02 -4.83021e+02 -4.85375e+02
1.26480e+05 7.90000e+02 -4.83332e+02 -4.82293e+02 -4.84371e+02 -4.84188e+02 -4.83011e+02 -4.85364e+02
1.26560e+05 7.91000e+02 -4.84169e+02 -4.83054e+02 -4.85284e+02 -4.84176e+02 -4.83004e+02 -4.85348e+02
1.26640e+05 7.91000e+02 -4.84169e+02 -4.83054e+02 -4.85284e+02 -4.84174e+02 -4.83007e+02 -4.85342e+02
1.26720e+05 7.92000e+02 -4.85079e+02 -4.82358e+02 -4.87799e+02 -4.84174e+02 -4.83016e+02 -4.85332e+02
1.26800e+05 7.92000e+02 -4.85079e+02 -4.82358e+02 -4.87799e+02 -4.84182e+02 -4.83071e+02 -4.85293e+02
1.26880e+05 7.93000e+02 -4.84185e+02 -4.83235e+02 -4.85135e+02 -4.84186e+02 -4.83123e+02 -4.85249e+02
1.26960e+05 7.93000e+02 -4.84185e+02 -4.83235e+02 -4.85135e+02 -4.84177e+02 -4.83135e+02 -4.85220e+02
1.27040e+05 7.94000e+02 -4.84339e+02 -4.83614e+02 -4.85064e+02 -4.84169e+02 -4.83143e+02 -4.85194e+02
1.27120e+05 7.94000e+02 -4.84339e+02 -4.83614e+02 -4.85064e+02 -4.84166e+02 -4.83145e+02 -4.85187e+02
1.27200e+05 7.95000e+02 -4.85267e+02 -4.82500e+02 -4.88034e+02 -4.84168e+02 -4.83144e+02 -4.85192e+02
1.27280e+05 7.95000e+02 -4.85267e+02 -4.82500e+02 -4.88034e+02 -4.84182e+02 -4.83184e+02 -4.85179e+02
1.27360e+05 7.96000e+02 -4.84249e+02 -4.82813e+02 -4.85684e+02 -4.84193e+02 -4.83222e+02 -4.85165e+02
1.27440e+05 7.96000e+02 -4.84249e+02 -4.82813e+02 -4.85684e+02 -4.84193e+02 -4.83212e+02 -4.85174e+02
1.27520e+05 7.97000e+02 -4.84241e+02 -4.83183e+02 -4.85299e+02 -4.84193e+02 -4.83200e+02 -4.85185e+02
1.27600e+05 7.97000e+02 -4.84241e+02 -4.83183e+02 -4.85299e+02 -4.84202e+02 -4.83206e+02 -4.85197e+02
1.27680e+05 7.98000e+02 -4.83947e+02 -4.82668e+02 -4.85226e+02 -4.84215e+02 -4.83219e+02 -4.85212e+02
1.27760e+05 7.98000e+02 -4.83947e+02 -4.82668e+02 -4.85226e+02 -4.84216e+02 -4.83221e+02 -4.85211e+02
1.27840e+05 7.99000e+02 -4.84094e+02 -4.82853e+02 -4.85335e+02 -4.84212e+02 -4.83221e+02 -4.85202e+02
1.27920e+05 7.99000e+02 -4.84094e+02 -4.82853e+02 -4.85335e+02 -4.84213e+02 -4.83225e+02 -4.85202e+02


==> fig/v_loss_bs.dat <==
3.20000e+03 8.00000e+00 8.04551e-03 8.27659e-03 7.81443e-03 -1.75675e-01 -1.60253e-01 -1.91098e-01
6.40000e+03 1.60000e+01 6.42611e-03 6.71938e-03 6.13284e-03 -3.34866e-01 -3.21745e-01 -3.47986e-01
9.60000e+03 2.40000e+01 5.03099e-03 5.18677e-03 4.87521e-03 -4.34478e-01 -4.23648e-01 -4.45307e-01
1.28000e+04 3.20000e+01 4.00548e-03 4.16035e-03 3.85061e-03 -4.97801e-01 -4.82521e-01 -5.13081e-01
1.60000e+04 4.00000e+01 3.31834e-03 3.78107e-03 2.85561e-03 -5.12432e-01 -4.84317e-01 -5.40547e-01
1.92000e+04 4.80000e+01 2.72946e-03 3.11682e-03 2.34210e-03 -4.86536e-01 -4.58750e-01 -5.14322e-01
2.24000e+04 5.60000e+01 2.19186e-03 2.38002e-03 2.00369e-03 -4.60017e-01 -4.41921e-01 -4.78112e-01
2.56000e+04 6.40000e+01 1.80800e-03 1.98108e-03 1.63491e-03 -4.16118e-01 -3.98078e-01 -4.34158e-01
2.88000e+04 7.20000e+01 1.33958e-03 1.47585e-03 1.20331e-03 -3.63440e-01 -3.49580e-01 -3.77300e-01
3.20000e+04 8.00000e+01 1.06343e-03 1.21267e-03 9.14180e-04 -3.27058e-01 -3.14717e-01 -3.39399e-01
3.52000e+04 8.80000e+01 7.44378e-04 8.22743e-04 6.66014e-04 -2.88718e-01 -2.74947e-01 -3.02488e-01
3.84000e+04 9.60000e+01 5.80525e-04 6.47631e-04 5.13419e-04 -2.55337e-01 -2.42447e-01 -2.68227e-01
4.16000e+04 1.04000e+02 4.30498e-04 4.43941e-04 4.17055e-04 -2.25225e-01 -2.14970e-01 -2.35480e-01
4.48000e+04 1.12000e+02 3.49937e-04 3.69244e-04 3.30630e-04 -2.03617e-01 -1.93342e-01 -2.13892e-01
4.80000e+04 1.20000e+02 3.11440e-04 3.60445e-04 2.62436e-04 -1.87454e-01 -1.75706e-01 -1.99203e-01
5.12000e+04 1.28000e+02 2.57356e-04 2.92548e-04 2.22164e-04 -1.73511e-01 -1.62872e-01 -1.84150e-01
5.44000e+04 1.36000e+02 2.06449e-04 2.24280e-04 1.88618e-04 -1.58931e-01 -1.49484e-01 -1.68379e-01
5.76000e+04 1.44000e+02 1.70331e-04 1.78935e-04 1.61727e-04 -1.44988e-01 -1.37342e-01 -1.52634e-01
6.08000e+04 1.52000e+02 1.57392e-04 1.71765e-04 1.43018e-04 -1.34560e-01 -1.29945e-01 -1.39176e-01
6.40000e+04 1.60000e+02 1.46217e-04 1.58122e-04 1.34312e-04 -1.26228e-01 -1.21924e-01 -1.30531e-01
6.72000e+04 1.68000e+02 1.40291e-04 1.53656e-04 1.26926e-04 -1.18725e-01 -1.14890e-01 -1.22560e-01
7.04000e+04 1.76000e+02 1.53745e-04 1.81794e-04 1.25695e-04 -1.14140e-01 -1.11572e-01 -1.16707e-01
7.36000e+04 1.84000e+02 1.34721e-04 1.47151e-04 1.22292e-04 -1.09714e-01 -1.05621e-01 -1.13807e-01
7.68000e+04 1.92000e+02 1.34767e-04 1.42766e-04 1.26768e-04 -1.06048e-01 -1.01713e-01 -1.10383e-01
8.00000e+04 2.00000e+02 1.20129e-04 1.30357e-04 1.09901e-04 -1.02025e-01 -9.77567e-02 -1.06293e-01
8.32000e+04 2.08000e+02 1.09051e-04 1.14855e-04 1.03246e-04 -9.74553e-02 -9.35820e-02 -1.01329e-01
8.64000e+04 2.16000e+02 1.07474e-04 1.31163e-04 8.37851e-05 -9.29718e-02 -8.84202e-02 -9.75235e-02
8.96000e+04 2.24000e+02 9.91528e-05 1.07012e-04 9.12936e-05 -8.94839e-02 -8.53080e-02 -9.36598e-02
9.28000e+04 2.32000e+02 1.02171e-04 1.17553e-04 8.67893e-05 -8.71781e-02 -8.35142e-02 -9.08420e-02
9.60000e+04 2.40000e+02 8.94129e-05 9.77692e-05 8.10567e-05 -8.53445e-02 -8.10567e-02 -8.96323e-02
9.92000e+04 2.48000e+02 9.66739e-05 1.08342e-04 8.50054e-05 -8.39595e-02 -7.97564e-02 -8.81626e-02
1.02400e+05 2.56000e+02 8.20060e-05 9.05284e-05 7.34835e-05 -8.18246e-02 -7.73260e-02 -8.63232e-02
1.05600e+05 2.64000e+02 7.42906e-05 8.37751e-05 6.48061e-05 -7.86413e-02 -7.42522e-02 -8.30304e-02
1.08800e+05 2.72000e+02 6.52331e-05 7.18893e-05 5.85769e-05 -7.62468e-02 -7.18740e-02 -8.06195e-02
1.12000e+05 2.80000e+02 6.82983e-05 7.75120e-05 5.90847e-05 -7.51634e-02 -6.97548e-02 -8.05720e-02
1.15200e+05 2.88000e+02 6.35891e-05 7.73254e-05 4.98528e-05 -7.34274e-02 -6.74324e-02 -7.94224e-02
1.18400e+05 2.96000e+02 6.48235e-05 8.11835e-05 4.84635e-05 -7.16726e-02 -6.51719e-02 -7.81732e-02
1.21600e+05 3.04000e+02 7.18107e-05 8.74171e-05 5.62043e-05 -7.03728e-02 -6.41214e-02 -7.66243e-02
1.24800e+05 3.12000e+02 7.55774e-05 8.23585e-05 6.87963e-05 -7.05959e-02 -6.51871e-02 -7.60047e-02
1.28000e+05 3.20000e+02 6.64084e-05 7.27709e-05 6.00459e-05 -6.96724e-02 -6.46473e-02 -7.46975e-02
1.31200e+05 3.28000e+02 6.16134e-05 7.07213e-05 5.25054e-05 -6.80866e-02 -6.37367e-02 -7.24366e-02
1.34400e+05 3.36000e+02 6.90970e-05 8.59657e-05 5.22282e-05 -6.70158e-02 -6.35255e-02 -7.05061e-02
1.37600e+05 3.44000e+02 5.90839e-05 7.28642e-05 4.53035e-05 -6.57620e-02 -6.34712e-02 -6.80528e-02
1.40800e+05 3.52000e+02 5.78432e-05 7.23150e-05 4.33714e-05 -6.45722e-02 -6.25804e-02 -6.65640e-02
1.44000e+05 3.60000e+02 5.19303e-05 6.13583e-05 4.25023e-05 -6.32903e-02 -6.08878e-02 -6.56928e-02
1.47200e+05 3.68000e+02 5.20777e-05 6.30335e-05 4.11219e-05 -6.19412e-02 -5.98227e-02 -6.40597e-02
1.50400e+05 3.76000e+02 5.60309e-05 6.70081e-05 4.50538e-05 -6.10826e-02 -5.81717e-02 -6.39934e-02
1.53600e+05 3.84000e+02 6.03116e-05 8.10384e-05 3.95849e-05 -6.03822e-02 -5.61429e-02 -6.46214e-02
1.56800e+05 3.92000e+02 5.30362e-05 7.14341e-05 3.46382e-05 -5.92126e-02 -5.45168e-02 -6.39083e-02
1.60000e+05 4.00000e+02 5.19323e-05 7.11055e-05 3.27591e-05 -5.85031e-02 -5.37337e-02 -6.32726e-02
1.63200e+05 4.08000e+02 5.86055e-05 7.48779e-05 4.23330e-05 -5.83737e-02 -5.38363e-02 -6.29110e-02
1.66400e+05 4.16000e+02 5.10714e-05 6.10256e-05 4.11173e-05 -5.70513e-02 -5.23715e-02 -6.17311e-02
1.69600e+05 4.24000e+02 5.45842e-05 7.11879e-05 3.79805e-05 -5.58201e-02 -5.11389e-02 -6.05014e-02
1.72800e+05 4.32000e+02 5.14025e-05 6.61800e-05 3.66250e-05 -5.58344e-02 -5.00168e-02 -6.16519e-02
1.76000e+05 4.40000e+02 5.01484e-05 6.67357e-05 3.35610e-05 -5.51409e-02 -4.96758e-02 -6.06061e-02
1.79200e+05 4.48000e+02 5.01219e-05 6.92462e-05 3.09977e-05 -5.42159e-02 -4.91382e-02 -5.92936e-02
1.82400e+05 4.56000e+02 4.79638e-05 5.54242e-05 4.05035e-05 -5.37332e-02 -4.99243e-02 -5.75421e-02
1.85600e+05 4.64000e+02 5.01204e-05 5.51140e-05 4.51268e-05 -5.32315e-02 -4.97695e-02 -5.66935e-02
1.88800e+05 4.72000e+02 4.60911e-05 4.70597e-05 4.51226e-05 -5.36295e-02 -5.12667e-02 -5.59923e-02
1.92000e+05 4.80000e+02 5.76521e-05 6.55297e-05 4.97745e-05 -5.49880e-02 -5.20603e-02 -5.79156e-02
1.95200e+05 4.88000e+02 5.14062e-05 6.07279e-05 4.20845e-05 -5.58550e-02 -5.14694e-02 -6.02405e-02
1.98400e+05 4.96000e+02 4.39167e-05 5.29477e-05 3.48857e-05 -5.53890e-02 -5.06527e-02 -6.01254e-02
2.01600e+05 5.04000e+02 8.05880e-05 1.11887e-04 4.92887e-05 -5.60293e-02 -5.19812e-02 -6.00774e-02


==> fig/v_loss_no_bs.dat <==
3.20000e+03 8.00000e+00 8.02383e-03 8.63723e-03 7.41043e-03 -1.79883e-01 -1.64570e-01 -1.95195e-01
6.40000e+03 1.60000e+01 1.00874e-02 1.09914e-02 9.18330e-03 -3.24657e-01 -3.08909e-01 -3.40405e-01
9.60000e+03 2.40000e+01 1.11394e-02 1.21931e-02 1.00857e-02 -4.18710e-01 -3.91805e-01 -4.45615e-01
1.28000e+04 3.20000e+01 1.16119e-02 1.27771e-02 1.04467e-02 -4.55179e-01 -4.32357e-01 -4.78002e-01
1.60000e+04 4.00000e+01 1.07145e-02 1.13533e-02 1.00757e-02 -4.63872e-01 -4.49467e-01 -4.78276e-01
1.92000e+04 4.80000e+01 9.71557e-03 1.08735e-02 8.55769e-03 -4.53575e-01 -4.29783e-01 -4.77367e-01
2.24000e+04 5.60000e+01 9.16871e-03 1.03486e-02 7.98883e-03 -4.48165e-01 -4.13658e-01 -4.82672e-01
2.56000e+04 6.40000e+01 8.37552e-03 9.59684e-03 7.15420e-03 -4.33045e-01 -3.94111e-01 -4.71980e-01
2.88000e+04 7.20000e+01 7.03587e-03 8.13616e-03 5.93559e-03 -4.02728e-01 -3.61732e-01 -4.43725e-01
3.20000e+04 8.00000e+01 6.46910e-03 7.54370e-03 5.39449e-03 -3.80639e-01 -3.41428e-01 -4.19849e-01
3.52000e+04 8.80000e+01 5.17193e-03 6.12395e-03 4.21990e-03 -3.44571e-01 -3.11088e-01 -3.78055e-01
3.84000e+04 9.60000e+01 4.32968e-03 5.32268e-03 3.33668e-03 -3.18236e-01 -2.85555e-01 -3.50918e-01
4.16000e+04 1.04000e+02 3.69666e-03 4.69069e-03 2.70264e-03 -2.90976e-01 -2.57233e-01 -3.24720e-01
4.48000e+04 1.12000e+02 3.21609e-03 3.97054e-03 2.46164e-03 -2.72326e-01 -2.48389e-01 -2.96264e-01
4.80000e+04 1.20000e+02 2.70925e-03 3.21148e-03 2.20703e-03 -2.47152e-01 -2.27534e-01 -2.66769e-01
5.12000e+04 1.28000e+02 2.20229e-03 2.60530e-03 1.79927e-03 -2.26413e-01 -2.08180e-01 -2.44645e-01
5.44000e+04 1.36000e+02 1.83961e-03 2.17357e-03 1.50564e-03 -2.08609e-01 -1.94369e-01 -2.22850e-01
5.76000e+04 1.44000e+02 1.51253e-03 1.82258e-03 1.20247e-03 -1.92024e-01 -1.77293e-01 -2.06755e-01
6.08000e+04 1.52000e+02 1.37562e-03 1.63489e-03 1.11636e-03 -1.78647e-01 -1.64940e-01 -1.92354e-01
6.40000e+04 1.60000e+02 1.24887e-03 1.52553e-03 9.72207e-04 -1.69813e-01 -1.54474e-01 -1.85152e-01
6.72000e+04 1.68000e+02 1.02192e-03 1.26628e-03 7.77559e-04 -1.56004e-01 -1.38672e-01 -1.73337e-01
7.04000e+04 1.76000e+02 8.81902e-04 1.09333e-03 6.70472e-04 -1.46970e-01 -1.30915e-01 -1.63024e-01
7.36000e+04 1.84000e+02 8.13209e-04 9.91295e-04 6.35123e-04 -1.39683e-01 -1.24158e-01 -1.55208e-01
7.68000e+04 1.92000e+02 8.93126e-04 1.12657e-03 6.59679e-04 -1.38929e-01 -1.20454e-01 -1.57404e-01
8.00000e+04 2.00000e+02 7.58903e-04 9.30320e-04 5.87485e-04 -1.31171e-01 -1.16531e-01 -1.45812e-01
8.32000e+04 2.08000e+02 7.28782e-04 9.35762e-04 5.21801e-04 -1.25080e-01 -1.11049e-01 -1.39110e-01
8.64000e+04 2.16000e+02 6.95938e-04 8.40979e-04 5.50896e-04 -1.20861e-01 -1.10439e-01 -1.31282e-01
8.96000e+04 2.24000e+02 6.25610e-04 7.53427e-04 4.97793e-04 -1.17913e-01 -1.09734e-01 -1.26093e-01
9.28000e+04 2.32000e+02 6.02621e-04 7.73590e-04 4.31651e-04 -1.13227e-01 -1.02960e-01 -1.23495e-01
9.60000e+04 2.40000e+02 5.18144e-04 6.54837e-04 3.81450e-04 -1.08085e-01 -9.84420e-02 -1.17728e-01
9.92000e+04 2.48000e+02 5.03881e-04 6.11034e-04 3.96728e-04 -1.04345e-01 -9.87507e-02 -1.09939e-01
1.02400e+05 2.56000e+02 4.71209e-04 5.46431e-04 3.95986e-04 -1.01378e-01 -9.91334e-02 -1.03622e-01
1.05600e+05 2.64000e+02 4.36115e-04 5.07895e-04 3.64334e-04 -9.87550e-02 -9.55752e-02 -1.01935e-01
1.08800e+05 2.72000e+02 3.92351e-04 4.49031e-04 3.35670e-04 -9.78435e-02 -9.45653e-02 -1.01122e-01
1.12000e+05 2.80000e+02 3.56422e-04 4.21963e-04 2.90880e-04 -9.44667e-02 -9.01347e-02 -9.87987e-02
1.15200e+05 2.88000e+02 3.46530e-04 3.91252e-04 3.01808e-04 -9.15752e-02 -8.76728e-02 -9.54775e-02
1.18400e+05 2.96000e+02 3.18508e-04 3.62399e-04 2.74616e-04 -8.79643e-02 -8.34635e-02 -9.24652e-02
1.21600e+05 3.04000e+02 3.26773e-04 3.87335e-04 2.66210e-04 -8.67685e-02 -8.32498e-02 -9.02871e-02
1.24800e+05 3.12000e+02 3.21799e-04 3.66398e-04 2.77199e-04 -8.56618e-02 -8.09201e-02 -9.04036e-02
1.28000e+05 3.20000e+02 3.15395e-04 3.68309e-04 2.62481e-04 -8.61108e-02 -8.11104e-02 -9.11111e-02
1.31200e+05 3.28000e+02 3.11481e-04 3.51740e-04 2.71222e-04 -8.52705e-02 -8.11663e-02 -8.93748e-02
1.34400e+05 3.36000e+02 3.00436e-04 3.45581e-04 2.55291e-04 -8.30593e-02 -7.91826e-02 -8.69360e-02
1.37600e+05 3.44000e+02 2.83979e-04 3.40836e-04 2.27122e-04 -8.25505e-02 -7.64084e-02 -8.86926e-02
1.40800e+05 3.52000e+02 2.76395e-04 3.32228e-04 2.20563e-04 -8.08968e-02 -7.50667e-02 -8.67270e-02
1.44000e+05 3.60000e+02 2.54009e-04 2.73720e-04 2.34299e-04 -7.81421e-02 -7.31105e-02 -8.31737e-02
1.47200e+05 3.68000e+02 2.42120e-04 2.70484e-04 2.13756e-04 -7.61198e-02 -7.07338e-02 -8.15059e-02
1.50400e+05 3.76000e+02 2.29607e-04 2.50543e-04 2.08671e-04 -7.37933e-02 -7.09711e-02 -7.66156e-02
1.53600e+05 3.84000e+02 2.26916e-04 2.44541e-04 2.09291e-04 -7.17837e-02 -6.81627e-02 -7.54047e-02
1.56800e+05 3.92000e+02 1.99368e-04 2.09531e-04 1.89205e-04 -6.93825e-02 -6.59525e-02 -7.28126e-02
1.60000e+05 4.00000e+02 1.88346e-04 2.16587e-04 1.60106e-04 -6.82598e-02 -6.28016e-02 -7.37181e-02
1.63200e+05 4.08000e+02 1.78307e-04 1.96949e-04 1.59665e-04 -6.74460e-02 -6.26041e-02 -7.22880e-02
1.66400e+05 4.16000e+02 1.75898e-04 2.00320e-04 1.51475e-04 -6.70403e-02 -6.19587e-02 -7.21220e-02
1.69600e+05 4.24000e+02 1.56571e-04 1.79202e-04 1.33940e-04 -6.47995e-02 -5.95872e-02 -7.00119e-02
1.72800e+05 4.32000e+02 1.57091e-04 1.80504e-04 1.33679e-04 -6.33040e-02 -5.85039e-02 -6.81042e-02
1.76000e+05 4.40000e+02 1.57717e-04 1.83755e-04 1.31680e-04 -6.29076e-02 -5.74284e-02 -6.83869e-02
1.79200e+05 4.48000e+02 1.46810e-04 1.63135e-04 1.30486e-04 -6.27333e-02 -5.79089e-02 -6.75577e-02
1.82400e+05 4.56000e+02 1.60172e-04 1.95018e-04 1.25327e-04 -6.40010e-02 -5.75506e-02 -7.04514e-02
1.85600e+05 4.64000e+02 1.62827e-04 1.89468e-04 1.36186e-04 -6.44450e-02 -5.83938e-02 -7.04963e-02
1.88800e+05 4.72000e+02 1.53963e-04 1.85913e-04 1.22013e-04 -6.40684e-02 -5.80397e-02 -7.00971e-02
1.92000e+05 4.80000e+02 1.52433e-04 1.94360e-04 1.10506e-04 -6.32690e-02 -5.64024e-02 -7.01357e-02
1.95200e+05 4.88000e+02 1.61277e-04 1.79247e-04 1.43307e-04 -6.24742e-02 -5.80968e-02 -6.68516e-02
1.98400e+05 4.96000e+02 1.56874e-04 1.67131e-04 1.46617e-04 -6.13570e-02 -5.73648e-02 -6.53492e-02
2.01600e+05 5.04000e+02 1.70713e-04 1.85030e-04 1.56396e-04 -6.17506e-02 -5.65933e-02 -6.69078e-02


==> fig/value_ep_0.dat <==
-3.420103490352630615e-01
-2.928017079830169678e-01
-2.942763268947601318e-01
-3.144260942935943604e-01
-3.420734703540802002e-01
-3.419369757175445557e-01
-3.309845328330993652e-01
-2.173589468002319336e-01
-2.926594316959381104e-01
-2.784384787082672119e-01
-2.937631309032440186e-01
-3.180544078350067139e-01
-3.001731932163238525e-01
-3.483559787273406982e-01
-3.408247232437133789e-01
-3.050713837146759033e-01
-2.635757625102996826e-01
-3.200312554836273193e-01
-3.434602320194244385e-01
-2.800016701221466064e-01
-3.364879786968231201e-01
-3.982512354850769043e-01
-2.798338532447814941e-01
-2.897744476795196533e-01
-3.069263696670532227e-01
-3.349618017673492432e-01
-3.356298804283142090e-01
-2.964852750301361084e-01
-3.135386109352111816e-01
-2.804219424724578857e-01
-2.847470641136169434e-01
-2.810662388801574707e-01
-2.985052764415740967e-01
-3.319905698299407959e-01
-2.478859424591064453e-01
-3.010520339012145996e-01
-2.987472712993621826e-01
-3.605673015117645264e-01
-2.169059813022613525e-01
-3.336157500743865967e-01
-3.463305234909057617e-01
-3.315155208110809326e-01
-3.070464432239532471e-01
-3.253067731857299805e-01
-2.933623492717742920e-01
-3.293851315975189209e-01
-2.883121371269226074e-01
-3.934612274169921875e-01
-3.308918774127960205e-01
-3.177755475044250488e-01
-3.276098072528839111e-01
-3.370980918407440186e-01
-3.343106210231781006e-01
-2.866730093955993652e-01
-2.846550047397613525e-01
-2.871789634227752686e-01
-3.483667671680450439e-01
-2.910699248313903809e-01
-3.301178514957427979e-01
-3.322879970073699951e-01
-2.955308258533477783e-01
-2.128292918205261230e-01
-3.123328387737274170e-01
-3.388912379741668701e-01
-3.623871505260467529e-01
-3.306741416454315186e-01
-3.303558528423309326e-01
-2.338630557060241699e-01
-2.981110513210296631e-01
-3.373186290264129639e-01
-3.426467478275299072e-01
-3.156436383724212646e-01
-2.951292991638183594e-01
-3.540338873863220215e-01
-3.198683559894561768e-01
-3.126827180385589600e-01
-3.309687674045562744e-01
-2.974791824817657471e-01
-3.297908604145050049e-01
-2.873713970184326172e-01
-3.520394265651702881e-01
-2.861591875553131104e-01
-3.120265305042266846e-01
-3.305967748165130615e-01
-3.332279324531555176e-01
-2.952971756458282471e-01
-3.464029729366302490e-01
-2.946380078792572021e-01
-3.306324779987335205e-01
-2.752246558666229248e-01
-3.075860440731048584e-01
-3.159081041812896729e-01
-3.221410214900970459e-01
-2.944222986698150635e-01
-3.019751310348510742e-01
-3.577865660190582275e-01
-3.148186802864074707e-01
-3.128075599670410156e-01
-2.900771498680114746e-01
-3.423493802547454834e-01
-3.399683237075805664e-01
-3.469931185245513916e-01
-3.156352639198303223e-01
-2.997699677944183350e-01
-3.205232322216033936e-01
-3.188922107219696045e-01
-3.188071548938751221e-01
-2.249535918235778809e-01
-3.081214725971221924e-01
-3.240653574466705322e-01
-2.799660563468933105e-01
-3.115998804569244385e-01
-3.392401933670043945e-01
-3.134299218654632568e-01
-3.012814819812774658e-01
-3.338751494884490967e-01
-3.549061715602874756e-01
-3.057476282119750977e-01
-3.291482031345367432e-01
-3.607482016086578369e-01
-3.135453760623931885e-01
-2.940587997436523438e-01
-2.721806466579437256e-01
-3.392970860004425049e-01
-3.415479660034179688e-01
-3.277112841606140137e-01
-3.957937657833099365e-01
-2.674168944358825684e-01
-3.141187131404876709e-01
-2.994064986705780029e-01
-2.822094857692718506e-01
-2.806068956851959229e-01
-3.162883818149566650e-01
-3.454437851905822754e-01
-2.871363162994384766e-01
-3.641465604305267334e-01
-3.160360157489776611e-01
-2.875007688999176025e-01
-2.859783172607421875e-01
-3.332487642765045166e-01
-3.203029632568359375e-01
-3.531700074672698975e-01
-3.415262997150421143e-01
-3.503511548042297363e-01
-2.790654003620147705e-01
-3.016307353973388672e-01
-2.806229889392852783e-01
-3.451620340347290039e-01
-2.255535721778869629e-01
-3.498340547084808350e-01
-2.893228828907012939e-01
-3.361437618732452393e-01
-3.057545721530914307e-01
-3.034431636333465576e-01
-2.788949310779571533e-01
-2.837456166744232178e-01
-2.974840402603149414e-01
-3.242059350013732910e-01
-3.468997776508331299e-01
-3.492809236049652100e-01
-3.197492957115173340e-01
-2.910524904727935791e-01
-3.139260113239288330e-01
-3.078850507736206055e-01
-3.233501017093658447e-01
-3.271961808204650879e-01
-3.387742936611175537e-01
-2.853362858295440674e-01
-2.862842082977294922e-01
-3.009624183177947998e-01
-3.108661770820617676e-01
-3.179205954074859619e-01
-2.890822887420654297e-01
-2.231192588806152344e-01
-3.177964389324188232e-01
-3.119437396526336670e-01
-3.026046454906463623e-01
-3.419573605060577393e-01
-3.318542540073394775e-01
-3.255975544452667236e-01
-3.384234905242919922e-01
-3.082553744316101074e-01
-3.196071684360504150e-01
-3.155755698680877686e-01
-3.390133082866668701e-01
-3.196629881858825684e-01
-2.992962002754211426e-01
-2.941641211509704590e-01
-3.192175030708312988e-01
-2.902834117412567139e-01
-3.071811497211456299e-01
-3.153182268142700195e-01
-3.287143111228942871e-01
-3.942688107490539551e-01
-3.167020976543426514e-01
-3.216002285480499268e-01
-3.173748552799224854e-01
-2.904521524906158447e-01
-3.849020004272460938e-01
-3.224489986896514893e-01
-3.469151854515075684e-01
-3.629308938980102539e-01
-3.357930779457092285e-01
-2.760998308658599854e-01
-2.877266108989715576e-01
-3.286689519882202148e-01
-3.231186568737030029e-01
-3.418647646903991699e-01
-2.777186036109924316e-01
-3.570951521396636963e-01
-3.264235556125640869e-01
-3.407289087772369385e-01
-3.167022466659545898e-01
-3.123603165149688721e-01
-3.183961212635040283e-01
-2.855841219425201416e-01
-3.055178523063659668e-01
-2.799592316150665283e-01
-2.839336097240447998e-01
-3.366009593009948730e-01
-3.027832210063934326e-01
-3.434632420539855957e-01
-3.361649215221405029e-01
-3.078940212726593018e-01
-3.936122953891754150e-01
-2.265627384185791016e-01
-3.176439106464385986e-01
-3.210678398609161377e-01
-3.276123702526092529e-01
-2.794912457466125488e-01
-3.262238800525665283e-01
-3.283549249172210693e-01
-2.690922915935516357e-01
-2.771905660629272461e-01
-2.778444588184356689e-01
-3.303760886192321777e-01
-2.831771075725555420e-01
-2.776031792163848877e-01
-3.239856660366058350e-01
-3.110570013523101807e-01
-3.126200735569000244e-01
-3.204632401466369629e-01
-3.398207128047943115e-01
-3.478933870792388916e-01
-3.236081898212432861e-01
-2.809674441814422607e-01
-3.775316774845123291e-01
-3.312708437442779541e-01
-2.963723242282867432e-01
-2.764019072055816650e-01
-3.410913050174713135e-01
-3.682068884372711182e-01
-2.889233231544494629e-01
-2.898421585559844971e-01
-3.185225427150726318e-01
-3.180543780326843262e-01
-3.402747809886932373e-01
-3.095451593399047852e-01
-2.938776314258575439e-01
-3.221356868743896484e-01
-3.165059387683868408e-01
-3.348971009254455566e-01
-3.305043876171112061e-01
-3.383108377456665039e-01
-2.928979694843292236e-01
-2.856645286083221436e-01
-3.241612315177917480e-01
-3.186327517032623291e-01
-3.754073679447174072e-01
-3.703620433807373047e-01
-3.185672461986541748e-01
-3.169077336788177490e-01
-3.105855882167816162e-01
-2.723919749259948730e-01
-2.936436831951141357e-01
-3.094193041324615479e-01
-2.859146296977996826e-01
-3.407676219940185547e-01
-2.825657427310943604e-01
-3.297078311443328857e-01
-3.558095991611480713e-01
-3.616183996200561523e-01
-3.065395355224609375e-01
-3.463561236858367920e-01
-3.143572807312011719e-01
-3.246178030967712402e-01
-3.203941881656646729e-01
-3.125364184379577637e-01
-3.156846463680267334e-01
-3.635695874691009521e-01
-3.454916179180145264e-01
-2.991301417350769043e-01
-3.427158296108245850e-01
-3.129567205905914307e-01
-2.755508720874786377e-01
-3.209330737590789795e-01
-2.968504428863525391e-01
-2.784651219844818115e-01
-3.007331788539886475e-01
-3.360448777675628662e-01
-3.018198907375335693e-01
-3.091493546962738037e-01
-3.557825386524200439e-01
-3.324463665485382080e-01
-3.246042430400848389e-01
-2.280771136283874512e-01
-2.754458189010620117e-01
-3.636605441570281982e-01
-3.057559430599212646e-01
-2.846135795116424561e-01
-2.568620741367340088e-01
-3.585193753242492676e-01
-3.159833252429962158e-01
-2.771248817443847656e-01
-3.285837471485137939e-01
-3.116016685962677002e-01
-2.752715051174163818e-01
-3.314781188964843750e-01
-2.817442119121551514e-01
-3.091516196727752686e-01
-3.020962774753570557e-01
-3.247430622577667236e-01
-3.076525926589965820e-01
-3.165369331836700439e-01
-3.481241762638092041e-01
-3.477429151535034180e-01
-3.208003938198089600e-01
-3.813351690769195557e-01
-2.972954213619232178e-01
-3.168092072010040283e-01
-2.796895802021026611e-01
-2.860144674777984619e-01
-2.791269123554229736e-01
-2.918268740177154541e-01
-2.781021595001220703e-01
-2.864612638950347900e-01
-3.237429559230804443e-01
-2.718036472797393799e-01
-3.191500604152679443e-01
-3.442436158657073975e-01
-3.218577802181243896e-01
-2.926464974880218506e-01
-2.897150218486785889e-01
-2.896465659141540527e-01
-3.271563947200775146e-01
-3.484933078289031982e-01
-3.229050934314727783e-01
-3.093449473381042480e-01
-2.833229601383209229e-01
-3.004887402057647705e-01
-3.038398921489715576e-01
-3.338274061679840088e-01
-3.478383421897888184e-01
-2.956352531909942627e-01
-3.213804066181182861e-01
-2.937338352203369141e-01
-2.244091928005218506e-01
-3.200871348381042480e-01
-2.885829806327819824e-01
-2.803308665752410889e-01
-3.061517775058746338e-01
-2.907909154891967773e-01
-3.215293586254119873e-01
-2.786874175071716309e-01
-3.459678590297698975e-01
-3.194112777709960938e-01
-3.217920362949371338e-01
-2.121017277240753174e-01
-2.866201102733612061e-01
-3.415268361568450928e-01
-3.113076984882354736e-01
-3.091686666011810303e-01
-2.927956581115722656e-01
-2.956557869911193848e-01
-3.593114316463470459e-01
-3.058413565158843994e-01
-2.808524966239929199e-01
-3.092834651470184326e-01
-3.016714453697204590e-01
-3.256855309009552002e-01
-2.118646800518035889e-01
-2.838885784149169922e-01
-3.555103540420532227e-01
-3.338283002376556396e-01
-3.047635853290557861e-01
-2.919612526893615723e-01
-3.111078739166259766e-01
-3.332184553146362305e-01
-3.334474861621856689e-01
-3.337399065494537354e-01
-2.877928912639617920e-01
-2.821310162544250488e-01
-2.849708497524261475e-01
-3.201880753040313721e-01
-3.039984405040740967e-01
-2.508464157581329346e-01
-3.102246820926666260e-01
-3.147197961807250977e-01
-3.398993611335754395e-01
-3.018525540828704834e-01


==> fig/value_ep_100.dat <==
-2.434041798114776611e-01
-2.299357056617736816e-01
-1.876268684864044189e-01
-1.828929185867309570e-01
-1.892179548740386963e-01
-1.946491450071334839e-01
-1.954917162656784058e-01
-2.278195619583129883e-01
-1.933888047933578491e-01
-1.935425847768783569e-01
-2.166855186223983765e-01
-1.936189234256744385e-01
-1.939267814159393311e-01
-2.775127887725830078e-01
-1.918473094701766968e-01
-2.004971057176589966e-01
-2.176735401153564453e-01
-1.931130588054656982e-01
-1.935848295688629150e-01
-1.945313066244125366e-01
-1.941342353820800781e-01
-2.809190452098846436e-01
-1.948129236698150635e-01
-1.910088360309600830e-01
-2.264303267002105713e-01
-1.845351308584213257e-01
-1.982153952121734619e-01
-1.986231207847595215e-01
-2.681712508201599121e-01
-2.041037082672119141e-01
-2.004800736904144287e-01
-1.927155554294586182e-01
-2.075994908809661865e-01
-1.961018145084381104e-01
-1.981111317873001099e-01
-1.987371742725372314e-01
-2.199949920177459717e-01
-1.984137594699859619e-01
-1.846987605094909668e-01
-1.958255916833877563e-01
-2.339290082454681396e-01
-1.921392232179641724e-01
-2.159904390573501587e-01
-2.019444704055786133e-01
-1.911222934722900391e-01
-1.942549943923950195e-01
-3.630032241344451904e-01
-1.915060728788375854e-01
-2.677475512027740479e-01
-1.991018056869506836e-01
-1.946969032287597656e-01
-2.219162881374359131e-01
-1.952139437198638916e-01
-1.907040774822235107e-01
-1.800440102815628052e-01
-3.149407804012298584e-01
-2.129499912261962891e-01
-1.999802291393280029e-01
-2.009223401546478271e-01
-1.983752548694610596e-01
-1.906036883592605591e-01
-1.860283017158508301e-01
-2.127385884523391724e-01
-1.965827643871307373e-01
-2.334774434566497803e-01
-1.957890838384628296e-01
-2.073734998703002930e-01
-1.933722794055938721e-01
-3.331831395626068115e-01
-2.252997457981109619e-01
-1.973017454147338867e-01
-1.978227198123931885e-01
-2.071531116962432861e-01
-1.838050037622451782e-01
-1.920686662197113037e-01
-1.928160190582275391e-01
-1.887199878692626953e-01
-1.906208992004394531e-01
-1.951430141925811768e-01
-2.004912197589874268e-01
-2.021944820880889893e-01
-1.910941600799560547e-01
-3.288442790508270264e-01
-3.266938626766204834e-01
-1.833844780921936035e-01
-2.311014235019683838e-01
-2.776727676391601562e-01
-2.980937957763671875e-01
-1.943067610263824463e-01
-2.343764752149581909e-01
-1.895726025104522705e-01
-1.941918134689331055e-01
-1.958850622177124023e-01
-1.930178999900817871e-01
-1.927453428506851196e-01
-1.938687115907669067e-01
-2.051499783992767334e-01
-2.218955755233764648e-01
-2.016483247280120850e-01
-1.974490284919738770e-01
-1.884041428565979004e-01
-1.940995901823043823e-01
-1.947978138923645020e-01
-1.907479315996170044e-01
-1.892367452383041382e-01
-3.041402995586395264e-01
-1.952975392341613770e-01
-1.982394307851791382e-01
-2.589526474475860596e-01
-2.336528897285461426e-01
-2.043007016181945801e-01
-2.209755182266235352e-01
-1.866264939308166504e-01
-2.282709628343582153e-01
-2.180849015712738037e-01
-1.816097199916839600e-01
-2.172587364912033081e-01
-1.970840692520141602e-01
-2.017671018838882446e-01
-1.906830072402954102e-01
-2.266077101230621338e-01
-1.932470053434371948e-01
-2.288147807121276855e-01
-1.910744160413742065e-01
-1.915614306926727295e-01
-1.920439302921295166e-01
-2.047886401414871216e-01
-2.692821323871612549e-01
-1.971245259046554565e-01
-1.932541429996490479e-01
-2.081662416458129883e-01
-1.924570202827453613e-01
-1.950101852416992188e-01
-3.178703486919403076e-01
-1.906597316265106201e-01
-2.099986821413040161e-01
-1.912544369697570801e-01
-2.611609101295471191e-01
-2.023103237152099609e-01
-1.941114217042922974e-01
-1.922646611928939819e-01
-1.929441392421722412e-01
-1.896679550409317017e-01
-1.937464773654937744e-01
-2.416025400161743164e-01
-1.847454607486724854e-01
-1.967871785163879395e-01
-2.017784714698791504e-01
-1.877302825450897217e-01
-1.844370961189270020e-01
-1.941340565681457520e-01
-1.861401200294494629e-01
-1.948173195123672485e-01
-1.984074413776397705e-01
-1.966283768415451050e-01
-1.847580671310424805e-01
-2.232927083969116211e-01
-1.995352208614349365e-01
-1.982058882713317871e-01
-3.124694526195526123e-01
-1.940998286008834839e-01
-2.251249253749847412e-01
-1.937310099601745605e-01
-2.021863758563995361e-01
-1.940975040197372437e-01
-1.902682781219482422e-01
-1.929950863122940063e-01
-1.973973810672760010e-01
-1.943725496530532837e-01
-1.859563887119293213e-01
-1.804736554622650146e-01
-2.705259025096893311e-01
-1.935898959636688232e-01
-1.973113864660263062e-01
-1.841147094964981079e-01
-1.878459602594375610e-01
-1.996312439441680908e-01
-1.927864849567413330e-01
-1.935148984193801880e-01
-3.746625483036041260e-01
-2.222212851047515869e-01
-2.739313840866088867e-01
-1.823605000972747803e-01
-1.960332840681076050e-01
-1.992648690938949585e-01
-1.882904767990112305e-01
-2.920654416084289551e-01
-2.132214009761810303e-01
-2.709950804710388184e-01
-2.028989195823669434e-01
-1.933733373880386353e-01
-2.494090646505355835e-01
-3.349334001541137695e-01
-1.968858391046524048e-01
-1.951945722103118896e-01
-1.931387484073638916e-01
-3.267217576503753662e-01
-2.136812955141067505e-01
-1.901434361934661865e-01
-2.104415893554687500e-01
-3.375059962272644043e-01
-1.875095963478088379e-01
-1.959033310413360596e-01
-1.963146924972534180e-01
-2.024005353450775146e-01
-1.975917816162109375e-01
-2.186556160449981689e-01
-1.859291642904281616e-01
-2.186954021453857422e-01
-2.092168480157852173e-01
-1.912077963352203369e-01
-2.027440220117568970e-01
-2.089557945728302002e-01
-1.867096126079559326e-01
-1.957749128341674805e-01
-1.981823295354843140e-01
-1.947154402732849121e-01
-2.098903954029083252e-01
-2.029187977313995361e-01
-1.848693490028381348e-01
-1.943180859088897705e-01
-2.102762460708618164e-01
-1.974686831235885620e-01
-1.909327507019042969e-01
-2.683610022068023682e-01
-2.006938904523849487e-01
-2.950049936771392822e-01
-1.988053321838378906e-01
-2.369290739297866821e-01
-1.991678476333618164e-01
-1.924795657396316528e-01
-3.666840195655822754e-01
-1.989050954580307007e-01
-1.941488385200500488e-01
-1.947829127311706543e-01
-2.249816358089447021e-01
-2.625752389430999756e-01
-1.979957818984985352e-01
-1.910091042518615723e-01
-1.951109021902084351e-01
-2.659283280372619629e-01
-1.883243918418884277e-01
-1.893439739942550659e-01
-2.912978827953338623e-01
-2.019520401954650879e-01
-1.919576525688171387e-01
-2.263638675212860107e-01
-2.269491553306579590e-01
-1.926720142364501953e-01
-2.016773223876953125e-01
-1.965326666831970215e-01
-2.265198081731796265e-01
-2.074972391128540039e-01
-2.066006660461425781e-01
-2.185077965259552002e-01
-1.893159002065658569e-01
-1.987279355525970459e-01
-2.471886575222015381e-01
-2.374777793884277344e-01
-2.022390067577362061e-01
-3.381789922714233398e-01
-1.899973452091217041e-01
-1.979940980672836304e-01
-2.304043322801589966e-01
-2.568330764770507812e-01
-3.337434232234954834e-01
-1.859281957149505615e-01
-2.275753617286682129e-01
-1.885915100574493408e-01
-1.924593150615692139e-01
-1.918424367904663086e-01
-2.035114467144012451e-01
-1.873050034046173096e-01
-2.010702192783355713e-01
-2.205413579940795898e-01
-1.975892037153244019e-01
-1.965562850236892700e-01
-2.104639708995819092e-01
-2.005712091922760010e-01
-1.964800357818603516e-01
-1.861236691474914551e-01
-1.958886981010437012e-01
-1.888481974601745605e-01
-3.241760134696960449e-01
-1.941760182380676270e-01
-2.754231989383697510e-01
-1.903471350669860840e-01
-2.004871815443038940e-01
-2.644148766994476318e-01
-2.001760751008987427e-01
-1.958203911781311035e-01
-2.246908545494079590e-01
-1.971851140260696411e-01
-1.895450055599212646e-01
-1.929716169834136963e-01
-1.943991184234619141e-01
-1.994076222181320190e-01
-1.833589673042297363e-01
-1.854944229125976562e-01
-1.908953189849853516e-01
-1.895972788333892822e-01
-1.909688115119934082e-01
-2.958145439624786377e-01
-2.010765671730041504e-01
-1.912985146045684814e-01
-1.985352039337158203e-01
-2.112720161676406860e-01
-1.838636845350265503e-01
-1.910708993673324585e-01
-1.949534118175506592e-01
-2.018723189830780029e-01
-1.964526474475860596e-01
-3.006349802017211914e-01
-1.921621263027191162e-01
-1.961665451526641846e-01
-2.728798687458038330e-01
-1.964574307203292847e-01
-1.921463608741760254e-01
-2.850868999958038330e-01
-2.105949968099594116e-01
-2.260503619909286499e-01
-3.288801312446594238e-01
-1.973913908004760742e-01
-2.414744943380355835e-01
-2.074580788612365723e-01
-2.315913438796997070e-01
-1.788517534732818604e-01
-2.773723006248474121e-01
-1.948077082633972168e-01
-2.255697399377822876e-01
-2.564689218997955322e-01
-2.106618285179138184e-01
-1.993470042943954468e-01
-1.874496340751647949e-01
-1.901667118072509766e-01
-1.949308663606643677e-01
-1.970512568950653076e-01
-1.894924044609069824e-01
-3.542299270629882812e-01
-2.067525982856750488e-01
-1.990090310573577881e-01
-2.089127600193023682e-01
-2.929444611072540283e-01
-1.971175968647003174e-01
-1.887922137975692749e-01
-1.871761977672576904e-01
-1.918437927961349487e-01
-1.928142905235290527e-01
-2.078011929988861084e-01
-3.260733187198638916e-01
-1.886449605226516724e-01
-2.333488762378692627e-01
-2.672623991966247559e-01
-2.408553361892700195e-01
-1.939688622951507568e-01
-2.303015142679214478e-01
-2.243767380714416504e-01
-1.933766007423400879e-01
-1.951384097337722778e-01
-2.871060669422149658e-01
-2.386489510536193848e-01
-2.042793035507202148e-01
-1.984429508447647095e-01
-1.963240504264831543e-01
-2.008289992809295654e-01
-1.965604424476623535e-01
-2.010279297828674316e-01
-2.628021240234375000e-01
-2.291554063558578491e-01
-2.851355373859405518e-01
-1.942054629325866699e-01
-2.012457698583602905e-01
-1.796674281358718872e-01
-2.027836740016937256e-01
-1.951987147331237793e-01
-1.894051581621170044e-01
-2.282312214374542236e-01
-1.968721449375152588e-01
-2.329829186201095581e-01
-2.035666704177856445e-01
-2.528331875801086426e-01
-1.999486684799194336e-01
-1.884073913097381592e-01
-3.134952485561370850e-01
-2.913985252380371094e-01
-2.007386982440948486e-01
-1.839652061462402344e-01
-2.913970053195953369e-01
-2.282910645008087158e-01
-2.774467766284942627e-01
-1.934518665075302124e-01
-1.925569623708724976e-01
-1.999630182981491089e-01
-1.830200254917144775e-01
-1.959265470504760742e-01
-1.983884871006011963e-01
-2.154289186000823975e-01
-2.257261127233505249e-01
-2.273474633693695068e-01
-2.175819724798202515e-01


==> fig/value_ep_20.dat <==
-4.893341660499572754e-01
-3.533824086189270020e-01
-4.287298321723937988e-01
-4.749845266342163086e-01
-3.935045599937438965e-01
-4.168114960193634033e-01
-3.708086907863616943e-01
-3.603678345680236816e-01
-5.043923854827880859e-01
-4.450378119945526123e-01
-4.709182381629943848e-01
-3.650891184806823730e-01
-4.549862146377563477e-01
-5.078265070915222168e-01
-3.727869391441345215e-01
-4.751346111297607422e-01
-3.580257892608642578e-01
-4.444469809532165527e-01
-4.392753839492797852e-01
-4.148811101913452148e-01
-4.022594690322875977e-01
-3.847677111625671387e-01
-4.986232519149780273e-01
-3.481075763702392578e-01
-3.283745050430297852e-01
-4.406031966209411621e-01
-4.047257304191589355e-01
-3.633210361003875732e-01
-3.783062100410461426e-01
-4.075194299221038818e-01
-3.498960733413696289e-01
-4.300987124443054199e-01
-3.462928533554077148e-01
-4.299100041389465332e-01
-3.762286305427551270e-01
-3.112766146659851074e-01
-3.941106200218200684e-01
-4.049134850502014160e-01
-4.098737835884094238e-01
-3.679080605506896973e-01
-4.734250307083129883e-01
-3.884133100509643555e-01
-3.968276679515838623e-01
-5.195718407630920410e-01
-3.912571966648101807e-01
-3.487259745597839355e-01
-3.990805745124816895e-01
-4.866391420364379883e-01
-4.747697114944458008e-01
-4.313610792160034180e-01
-4.059174060821533203e-01
-4.199497997760772705e-01
-3.914923667907714844e-01
-4.886793196201324463e-01
-4.087024033069610596e-01
-4.776318371295928955e-01
-4.159700274467468262e-01
-3.990303874015808105e-01
-4.182915985584259033e-01
-4.660641551017761230e-01
-4.044944345951080322e-01
-4.051508903503417969e-01
-3.707251548767089844e-01
-4.710086584091186523e-01
-4.107052683830261230e-01
-3.665212392807006836e-01
-4.018526673316955566e-01
-3.607376217842102051e-01
-4.084225296974182129e-01
-5.146439671516418457e-01
-3.398363590240478516e-01
-3.994516134262084961e-01
-4.036009013652801514e-01
-4.035783708095550537e-01
-4.427914023399353027e-01
-3.941409885883331299e-01
-2.997997999191284180e-01
-4.247378706932067871e-01
-3.125783205032348633e-01
-4.124771654605865479e-01
-4.844262003898620605e-01
-5.259816646575927734e-01
-4.869385361671447754e-01
-3.930520415306091309e-01
-3.622922301292419434e-01
-5.084908604621887207e-01
-3.539946377277374268e-01
-4.296601116657257080e-01
-4.821228086948394775e-01
-4.847192168235778809e-01
-3.469831645488739014e-01
-4.380931258201599121e-01
-4.776063859462738037e-01
-4.161738455295562744e-01
-4.716713428497314453e-01
-4.475373029708862305e-01
-4.019288718700408936e-01
-3.516815602779388428e-01
-3.225814104080200195e-01
-3.793129026889801025e-01
-4.338997006416320801e-01
-3.513616323471069336e-01
-4.185468554496765137e-01
-4.417465329170227051e-01
-3.741501569747924805e-01
-4.135412573814392090e-01
-4.125702977180480957e-01
-4.440440237522125244e-01
-3.033519089221954346e-01
-4.081186950206756592e-01
-5.097214579582214355e-01
-4.304424524307250977e-01
-5.074003338813781738e-01
-3.028845787048339844e-01
-3.450642526149749756e-01
-3.266310691833496094e-01
-3.700614869594573975e-01
-4.868873357772827148e-01
-4.014875292778015137e-01
-4.712139964103698730e-01
-3.907368779182434082e-01
-4.155100882053375244e-01
-4.048455953598022461e-01
-5.017914772033691406e-01
-3.568116128444671631e-01
-3.783232867717742920e-01
-4.333212375640869141e-01
-4.904671907424926758e-01
-5.137984156608581543e-01
-3.804071843624114990e-01
-3.466783761978149414e-01
-4.120625853538513184e-01
-3.742735683917999268e-01
-4.457730054855346680e-01
-3.524011373519897461e-01
-4.135810136795043945e-01
-4.048955440521240234e-01
-4.818261265754699707e-01
-4.444989264011383057e-01
-3.805582523345947266e-01
-4.339597225189208984e-01
-3.269494473934173584e-01
-3.489210009574890137e-01
-3.839069604873657227e-01
-3.466115891933441162e-01
-4.725114703178405762e-01
-4.242710471153259277e-01
-3.763282597064971924e-01
-3.895365595817565918e-01
-3.980910480022430420e-01
-3.964911103248596191e-01
-4.130657911300659180e-01
-3.898437023162841797e-01
-4.342525899410247803e-01
-4.081190824508666992e-01
-4.498427808284759521e-01
-4.405198097229003906e-01
-4.146569967269897461e-01
-4.527942836284637451e-01
-3.808754086494445801e-01
-3.528062403202056885e-01
-3.683400750160217285e-01
-4.063960313796997070e-01
-4.079270064830780029e-01
-3.369829654693603516e-01
-4.589732289314270020e-01
-3.180521726608276367e-01
-4.076468646526336670e-01
-4.041630327701568604e-01
-3.956142365932464600e-01
-3.836579024791717529e-01
-3.997575938701629639e-01
-4.736372530460357666e-01
-5.107269287109375000e-01
-4.245281815528869629e-01
-4.861481785774230957e-01
-3.598245978355407715e-01
-3.219859302043914795e-01
-3.769283294677734375e-01
-4.101536870002746582e-01
-4.465201795101165771e-01
-4.778985381126403809e-01
-4.838055968284606934e-01
-4.570427536964416504e-01
-4.720671772956848145e-01
-4.284085631370544434e-01
-3.909929990768432617e-01
-3.612040579319000244e-01
-4.006069004535675049e-01
-5.032904744148254395e-01
-4.126292169094085693e-01
-5.071842670440673828e-01
-4.778687655925750732e-01
-3.943087756633758545e-01
-4.091435670852661133e-01
-3.495953977108001709e-01
-4.227573871612548828e-01
-3.087152242660522461e-01
-4.119176864624023438e-01
-4.056662917137145996e-01
-4.028534889221191406e-01
-3.992394506931304932e-01
-4.884486198425292969e-01
-4.780790805816650391e-01
-4.129080474376678467e-01
-4.878086745738983154e-01
-4.041643142700195312e-01
-3.480208814144134521e-01
-4.912793338298797607e-01
-4.205888807773590088e-01
-3.875750303268432617e-01
-4.024386703968048096e-01
-3.875683844089508057e-01
-3.754329085350036621e-01
-3.934481739997863770e-01
-4.692688584327697754e-01
-4.131143391132354736e-01
-4.361079335212707520e-01
-4.136459231376647949e-01
-3.686767220497131348e-01
-5.219821333885192871e-01
-3.843242526054382324e-01
-3.005675077438354492e-01
-4.717882871627807617e-01
-5.031131505966186523e-01
-4.048756361007690430e-01
-4.466519355773925781e-01
-4.907401800155639648e-01
-4.159551858901977539e-01
-4.198688864707946777e-01
-4.376824498176574707e-01
-4.094852209091186523e-01
-4.888124465942382812e-01
-4.236482381820678711e-01
-4.215363264083862305e-01
-3.450184464454650879e-01
-4.075888693332672119e-01
-3.737483620643615723e-01
-4.845545887947082520e-01
-3.980510234832763672e-01
-4.109253883361816406e-01
-4.455928802490234375e-01
-4.267849326133728027e-01
-3.973529636859893799e-01
-3.933634757995605469e-01
-5.029047131538391113e-01
-4.252261817455291748e-01
-4.515044689178466797e-01
-4.525141417980194092e-01
-4.008330702781677246e-01
-4.206715822219848633e-01
-4.091750383377075195e-01
-4.094214439392089844e-01
-3.519062995910644531e-01
-4.476851224899291992e-01
-4.470937252044677734e-01
-5.212823152542114258e-01
-4.899042248725891113e-01
-4.064308106899261475e-01
-4.847342967987060547e-01
-4.137407839298248291e-01
-5.000276565551757812e-01
-4.014939069747924805e-01
-4.020105600357055664e-01
-4.881573319435119629e-01
-4.307627081871032715e-01
-3.975928127765655518e-01
-4.715135395526885986e-01
-4.098926782608032227e-01
-3.269553780555725098e-01
-3.878297805786132812e-01
-3.909967839717864990e-01
-4.153673052787780762e-01
-4.073700606822967529e-01
-3.595800995826721191e-01
-4.365982413291931152e-01
-3.757431209087371826e-01
-4.105910956859588623e-01
-4.116198718547821045e-01
-3.748547136783599854e-01
-4.043332338333129883e-01
-4.047049582004547119e-01
-4.718270301818847656e-01
-4.162814617156982422e-01
-4.958423376083374023e-01
-4.070593118667602539e-01
-3.492821455001831055e-01
-4.130505323410034180e-01
-4.269184470176696777e-01
-4.165138006210327148e-01
-4.758448004722595215e-01
-3.385002613067626953e-01
-4.540638327598571777e-01
-3.948718905448913574e-01
-3.994458019733428955e-01
-4.779963195323944092e-01
-4.026153087615966797e-01
-3.549782037734985352e-01
-3.133075535297393799e-01
-4.129644632339477539e-01
-5.029608011245727539e-01
-4.671864807605743408e-01
-4.078415036201477051e-01
-3.974570035934448242e-01
-4.053943157196044922e-01
-4.881576895713806152e-01
-4.067280590534210205e-01
-4.253220260143280029e-01
-4.788856506347656250e-01
-3.194747865200042725e-01
-3.309676051139831543e-01
-3.314183950424194336e-01
-4.842157959938049316e-01
-3.633866012096405029e-01
-4.003720283508300781e-01
-5.082281231880187988e-01
-4.033172130584716797e-01
-4.851002693176269531e-01
-3.578466176986694336e-01
-3.517988324165344238e-01
-4.169110357761383057e-01
-4.878119528293609619e-01
-4.132667779922485352e-01
-3.658156394958496094e-01
-3.718318641185760498e-01
-4.873814582824707031e-01
-3.858232498168945312e-01
-3.869222700595855713e-01
-3.315114974975585938e-01
-3.142768740653991699e-01
-4.731004238128662109e-01
-5.271815657615661621e-01
-4.626873731613159180e-01
-4.114183187484741211e-01
-3.794534802436828613e-01
-4.569863379001617432e-01
-3.720362782478332520e-01
-4.277867674827575684e-01
-4.316203296184539795e-01
-4.016258716583251953e-01
-3.540667593479156494e-01
-4.146767258644104004e-01
-4.922977983951568604e-01
-4.242036938667297363e-01
-4.047780036926269531e-01
-3.212641775608062744e-01
-4.723222851753234863e-01
-4.801607728004455566e-01
-4.309512972831726074e-01
-4.065296649932861328e-01
-3.801278471946716309e-01
-4.318241477012634277e-01
-3.618220090866088867e-01
-3.066212832927703857e-01
-4.998765587806701660e-01
-4.123875498771667480e-01
-4.199717044830322266e-01
-3.515452444553375244e-01
-4.330169856548309326e-01
-4.096920490264892578e-01
-3.559140563011169434e-01
-4.535541534423828125e-01
-4.828895926475524902e-01
-4.575456380844116211e-01
-4.226342737674713135e-01
-3.687754273414611816e-01
-3.132531046867370605e-01
-3.565905094146728516e-01
-3.565686047077178955e-01
-4.877683818340301514e-01
-4.214259982109069824e-01
-4.185903072357177734e-01
-4.048413336277008057e-01
-3.732835650444030762e-01
-4.134707450866699219e-01
-3.642824292182922363e-01
-3.917645215988159180e-01
-4.088082909584045410e-01
-5.006727576255798340e-01
-3.965412378311157227e-01
-4.166401326656341553e-01
-3.989959359169006348e-01
-4.110337495803833008e-01
-3.761206567287445068e-01
-4.831076562404632568e-01
-4.657068252563476562e-01
-5.239701271057128906e-01
-4.174828529357910156e-01
-3.544047474861145020e-01
-4.068091809749603271e-01
-4.343804717063903809e-01
-4.049087762832641602e-01
-4.680171906948089600e-01
-3.944365978240966797e-01
-4.850240945816040039e-01
-4.067166149616241455e-01
-2.997153997421264648e-01
-4.101060926914215088e-01
-4.852497577667236328e-01
-5.039476752281188965e-01


==> fig/value_ep_200.dat <==
-8.388887345790863037e-02
-8.316244930028915405e-02
-1.377355456352233887e-01
-9.043990075588226318e-02
-7.629634439945220947e-02
-8.235695213079452515e-02
-8.452402800321578979e-02
-8.215618133544921875e-02
-8.830355107784271240e-02
-8.449506014585494995e-02
-8.589544892311096191e-02
-8.642415702342987061e-02
-9.088280797004699707e-02
-7.946110516786575317e-02
-1.568121463060379028e-01
-1.869163811206817627e-01
-8.651148527860641479e-02
-8.440643548965454102e-02
-1.837678551673889160e-01
-9.047709405422210693e-02
-7.884129136800765991e-02
-8.991235494613647461e-02
-1.430958211421966553e-01
-8.286805450916290283e-02
-8.449050039052963257e-02
-9.138461947441101074e-02
-8.372789621353149414e-02
-8.082628250122070312e-02
-8.878932893276214600e-02
-7.754170149564743042e-02
-7.642100006341934204e-02
-8.174378424882888794e-02
-9.303864836692810059e-02
-8.754450827836990356e-02
-1.047378927469253540e-01
-7.915730774402618408e-02
-8.683566749095916748e-02
-8.101356029510498047e-02
-8.974442631006240845e-02
-7.847958803176879883e-02
-1.382078230381011963e-01
-8.775960654020309448e-02
-7.548313587903976440e-02
-8.061940968036651611e-02
-9.038253128528594971e-02
-8.795540034770965576e-02
-8.380281925201416016e-02
-8.609939366579055786e-02
-8.397078514099121094e-02
-8.179373294115066528e-02
-8.697644621133804321e-02
-8.208676427602767944e-02
-8.489397913217544556e-02
-9.020680189132690430e-02
-8.179866522550582886e-02
-8.164172619581222534e-02
-8.638904988765716553e-02
-7.954855263233184814e-02
-2.047748863697052002e-01
-8.809192478656768799e-02
-8.862006664276123047e-02
-9.002148360013961792e-02
-7.733523845672607422e-02
-8.764225989580154419e-02
-8.479142189025878906e-02
-9.183013439178466797e-02
-9.042227268218994141e-02
-9.061685949563980103e-02
-8.228945732116699219e-02
-7.776088267564773560e-02
-8.393090218305587769e-02
-8.319929242134094238e-02
-8.552129566669464111e-02
-7.921609282493591309e-02
-8.703470230102539062e-02
-7.959819585084915161e-02
-1.481293141841888428e-01
-7.316695153713226318e-02
-7.712977379560470581e-02
-8.688662946224212646e-02
-8.120401203632354736e-02
-8.333186805248260498e-02
-1.041456013917922974e-01
-8.479681611061096191e-02
-8.436886966228485107e-02
-7.727902382612228394e-02
-7.781027257442474365e-02
-8.910995721817016602e-02
-7.385964691638946533e-02
-8.028364926576614380e-02
-8.138706535100936890e-02
-8.169960975646972656e-02
-8.805446326732635498e-02
-8.761469274759292603e-02
-8.789299428462982178e-02
-8.160187304019927979e-02
-8.498098701238632202e-02
-8.897291123867034912e-02
-1.463141739368438721e-01
-8.461998403072357178e-02
-8.225417137145996094e-02
-8.736220002174377441e-02
-8.582271635532379150e-02
-8.774248510599136353e-02
-8.173658698797225952e-02
-8.743564039468765259e-02
-8.189423382282257080e-02
-8.611674606800079346e-02
-8.285732567310333252e-02
-1.052611768245697021e-01
-8.657364547252655029e-02
-8.939339220523834229e-02
-8.702262490987777710e-02
-8.521260321140289307e-02
-8.021201193332672119e-02
-8.600951731204986572e-02
-8.076206594705581665e-02
-9.314899146556854248e-02
-8.946389704942703247e-02
-1.108883619308471680e-01
-8.871286362409591675e-02
-8.966888487339019775e-02
-7.962784916162490845e-02
-9.095789492130279541e-02
-7.905745506286621094e-02
-9.455563127994537354e-02
-9.078006446361541748e-02
-7.788690179586410522e-02
-8.180252462625503540e-02
-8.128070086240768433e-02
-8.210305869579315186e-02
-8.815434575080871582e-02
-1.511511802673339844e-01
-8.607484400272369385e-02
-8.094631135463714600e-02
-8.881791681051254272e-02
-8.416514843702316284e-02
-8.834253251552581787e-02
-8.606238663196563721e-02
-8.159063756465911865e-02
-8.822817355394363403e-02
-8.915617316961288452e-02
-7.597012072801589966e-02
-1.439039111137390137e-01
-8.228816837072372437e-02
-8.613470941781997681e-02
-8.782221376895904541e-02
-1.129553616046905518e-01
-1.025337055325508118e-01
-8.647390455007553101e-02
-9.250643849372863770e-02
-8.676609396934509277e-02
-9.582205116748809814e-02
-8.096580207347869873e-02
-1.221312582492828369e-01
-8.371698111295700073e-02
-9.353266656398773193e-02
-8.240734040737152100e-02
-9.349754452705383301e-02
-8.360197395086288452e-02
-8.551443368196487427e-02
-8.898721635341644287e-02
-1.648964285850524902e-01
-9.290942549705505371e-02
-1.282755732536315918e-01
-8.887462317943572998e-02
-7.965562492609024048e-02
-8.361656963825225830e-02
-8.108411729335784912e-02
-1.091635599732398987e-01
-8.737963438034057617e-02
-1.082641780376434326e-01
-7.659585028886795044e-02
-8.265933394432067871e-02
-7.590406388044357300e-02
-8.101391792297363281e-02
-8.541841804981231689e-02
-8.598970621824264526e-02
-1.059050261974334717e-01
-8.729997277259826660e-02
-8.248755335807800293e-02
-8.123535662889480591e-02
-1.111587733030319214e-01
-8.536967635154724121e-02
-9.320919960737228394e-02
-2.161697149276733398e-01
-8.651695400476455688e-02
-8.831468224525451660e-02
-8.638633042573928833e-02
-8.364168554544448853e-02
-8.313293009996414185e-02
-9.275520592927932739e-02
-8.089724183082580566e-02
-8.107619732618331909e-02
-9.206543862819671631e-02
-8.542970567941665649e-02
-1.957497298717498779e-01
-8.096023648977279663e-02
-8.705434203147888184e-02
-8.113615959882736206e-02
-7.946727424860000610e-02
-8.323411643505096436e-02
-8.648965507745742798e-02
-8.490279316902160645e-02
-1.456043273210525513e-01
-1.388981789350509644e-01
-7.502514868974685669e-02
-9.133785963058471680e-02
-2.349939495325088501e-01
-1.056450754404067993e-01
-7.863970100879669189e-02
-1.134743243455886841e-01
-8.690297603607177734e-02
-8.472770452499389648e-02
-8.483740687370300293e-02
-8.224775642156600952e-02
-7.953722774982452393e-02
-2.217380702495574951e-01
-8.776661753654479980e-02
-1.092138886451721191e-01
-9.398209303617477417e-02
-1.001658663153648376e-01
-1.173511445522308350e-01
-8.233159780502319336e-02
-9.358556568622589111e-02
-7.659427076578140259e-02
-8.689139038324356079e-02
-8.568044006824493408e-02
-9.135650098323822021e-02
-1.813072711229324341e-01
-8.597275614738464355e-02
-8.247180283069610596e-02
-8.760895580053329468e-02
-7.829018682241439819e-02
-8.995980024337768555e-02
-8.345568180084228516e-02
-8.883977681398391724e-02
-9.216734021902084351e-02
-8.795518428087234497e-02
-8.451588451862335205e-02
-8.693154156208038330e-02
-8.573245257139205933e-02
-8.369874209165573120e-02
-8.855639398097991943e-02
-8.408506959676742554e-02
-8.667216449975967407e-02
-8.685527741909027100e-02
-8.271082490682601929e-02
-8.261992782354354858e-02
-1.763932257890701294e-01
-8.262249082326889038e-02
-7.877725362777709961e-02
-7.744795083999633789e-02
-8.599471300840377808e-02
-8.821202069520950317e-02
-8.332673460245132446e-02
-8.449875563383102417e-02
-8.930256217718124390e-02
-8.621840178966522217e-02
-8.660890161991119385e-02
-2.091874480247497559e-01
-8.606244623661041260e-02
-8.124646544456481934e-02
-8.169588446617126465e-02
-8.403350412845611572e-02
-8.051758259534835815e-02
-8.259551227092742920e-02
-8.491299301385879517e-02
-8.247983455657958984e-02
-8.565028011798858643e-02
-1.040084958076477051e-01
-8.571358025074005127e-02
-8.645932376384735107e-02
-8.638411015272140503e-02
-9.353677183389663696e-02
-8.799070119857788086e-02
-8.341307938098907471e-02
-9.917386621236801147e-02
-8.940775692462921143e-02
-8.860979974269866943e-02
-9.138832986354827881e-02
-7.524316757917404175e-02
-8.043446391820907593e-02
-8.504591882228851318e-02
-7.776232808828353882e-02
-1.043216139078140259e-01
-1.629065573215484619e-01
-7.473690807819366455e-02
-9.233316034078598022e-02
-8.689330518245697021e-02
-8.462976664304733276e-02
-1.131716966629028320e-01
-7.725192606449127197e-02
-2.180646806955337524e-01
-9.523507952690124512e-02
-8.350040763616561890e-02
-9.024181216955184937e-02
-8.851593732833862305e-02
-8.738424628973007202e-02
-7.767035067081451416e-02
-9.186668694019317627e-02
-8.237130939960479736e-02
-8.549639582633972168e-02
-8.286435902118682861e-02
-1.689792871475219727e-01
-9.128702431917190552e-02
-7.776614278554916382e-02
-8.361025154590606689e-02
-8.695603907108306885e-02
-1.486198157072067261e-01
-8.602912724018096924e-02
-8.361370116472244263e-02
-8.354913443326950073e-02
-8.672788739204406738e-02
-8.074089884757995605e-02
-8.962828665971755981e-02
-8.364071696996688843e-02
-7.837519794702529907e-02
-8.611662685871124268e-02
-1.066216975450515747e-01
-8.792160451412200928e-02
-7.438251376152038574e-02
-8.181531727313995361e-02
-8.813653886318206787e-02
-7.781183719635009766e-02
-8.602568507194519043e-02
-7.488106191158294678e-02
-8.437114208936691284e-02
-9.008204936981201172e-02
-8.612537384033203125e-02
-8.731328696012496948e-02
-1.410239636898040771e-01
-9.128916263580322266e-02
-8.032593131065368652e-02
-9.306371212005615234e-02
-7.875918596982955933e-02
-1.298710852861404419e-01
-9.246785938739776611e-02
-8.385699242353439331e-02
-8.647613227367401123e-02
-8.424884825944900513e-02
-8.423490077257156372e-02
-8.429444581270217896e-02
-8.249278366565704346e-02
-8.091041445732116699e-02
-8.209744095802307129e-02
-1.134397834539413452e-01
-8.484227210283279419e-02
-8.297652751207351685e-02
-8.880342543125152588e-02
-8.451393991708755493e-02
-7.938444614410400391e-02
-8.744987845420837402e-02
-7.752356678247451782e-02
-8.272160589694976807e-02
-7.885404676198959351e-02
-8.485912531614303589e-02
-8.150041103363037109e-02
-1.086300462484359741e-01
-8.490151911973953247e-02
-9.016378223896026611e-02
-9.389778226613998413e-02
-7.748550176620483398e-02
-8.137625455856323242e-02
-8.912628144025802612e-02
-8.836547285318374634e-02
-1.114341169595718384e-01
-8.560197055339813232e-02
-7.774779945611953735e-02
-1.053869575262069702e-01
-1.933497637510299683e-01
-8.052157610654830933e-02
-8.206675201654434204e-02
-8.349225670099258423e-02
-8.418036997318267822e-02
-8.605815470218658447e-02
-8.492866903543472290e-02
-8.742040395736694336e-02
-9.175197035074234009e-02
-7.567799836397171021e-02
-8.705119788646697998e-02
-8.300963789224624634e-02
-7.883284986019134521e-02
-8.142264187335968018e-02
-8.874098956584930420e-02
-1.516176462173461914e-01
-8.052987605333328247e-02
-8.271715044975280762e-02
-1.459191441535949707e-01
-9.252626448869705200e-02
-8.645289391279220581e-02
-8.870789408683776855e-02
-1.101743727922439575e-01
-8.886058628559112549e-02
-1.308367997407913208e-01
-8.307855576276779175e-02
-8.901447057723999023e-02
-8.549186587333679199e-02
-1.444863677024841309e-01
-8.464431762695312500e-02


==> fig/value_ep_50.dat <==
-5.191935896873474121e-01
-4.757583737373352051e-01
-5.123046040534973145e-01
-5.449405312538146973e-01
-4.963512718677520752e-01
-4.934853315353393555e-01
-4.853760898113250732e-01
-4.590503871440887451e-01
-4.629914462566375732e-01
-5.016798973083496094e-01
-4.723409414291381836e-01
-4.993386864662170410e-01
-4.683230817317962646e-01
-5.193738341331481934e-01
-5.305535197257995605e-01
-4.682296216487884521e-01
-4.697123765945434570e-01
-5.198119878768920898e-01
-4.864628016948699951e-01
-4.532278180122375488e-01
-4.847658872604370117e-01
-4.946861565113067627e-01
-5.170698761940002441e-01
-4.890275895595550537e-01
-4.671775996685028076e-01
-4.603597819805145264e-01
-4.536703824996948242e-01
-4.532565772533416748e-01
-5.017409324645996094e-01
-5.138787627220153809e-01
-5.664212703704833984e-01
-5.140073895454406738e-01
-6.116087436676025391e-01
-4.856929481029510498e-01
-4.959982931613922119e-01
-4.533626139163970947e-01
-4.731337130069732666e-01
-5.425263047218322754e-01
-4.531272947788238525e-01
-4.449408948421478271e-01
-4.493648111820220947e-01
-4.863986670970916748e-01
-6.018347144126892090e-01
-5.739199519157409668e-01
-4.556006491184234619e-01
-4.552713632583618164e-01
-5.181183815002441406e-01
-5.131711363792419434e-01
-4.691352546215057373e-01
-5.322411060333251953e-01
-4.823985993862152100e-01
-4.583688080310821533e-01
-5.023581385612487793e-01
-4.844916164875030518e-01
-4.609239399433135986e-01
-5.272541046142578125e-01
-4.598898291587829590e-01
-4.635801017284393311e-01
-4.448707103729248047e-01
-4.875646829605102539e-01
-4.607751071453094482e-01
-5.124357342720031738e-01
-4.742183387279510498e-01
-4.603563249111175537e-01
-5.223748683929443359e-01
-4.963538646697998047e-01
-4.861926138401031494e-01
-5.792117714881896973e-01
-5.134137868881225586e-01
-4.535484015941619873e-01
-4.556989073753356934e-01
-4.968455731868743896e-01
-5.418707728385925293e-01
-5.120527148246765137e-01
-5.475003123283386230e-01
-4.759504497051239014e-01
-4.931488335132598877e-01
-5.401214957237243652e-01
-4.889855682849884033e-01
-4.887395203113555908e-01
-5.175237655639648438e-01
-4.668229520320892334e-01
-4.836329221725463867e-01
-4.660800695419311523e-01
-4.911862909793853760e-01
-5.349934697151184082e-01
-4.478953778743743896e-01
-4.737363755702972412e-01
-5.317168235778808594e-01
-4.562081396579742432e-01
-4.601812660694122314e-01
-4.813287556171417236e-01
-5.440694689750671387e-01
-4.858566820621490479e-01
-4.631480276584625244e-01
-5.199616551399230957e-01
-5.145733356475830078e-01
-4.642103314399719238e-01
-5.120120048522949219e-01
-5.193305611610412598e-01
-6.085246801376342773e-01
-4.728026092052459717e-01
-4.724117219448089600e-01
-4.940029084682464600e-01
-5.010875463485717773e-01
-5.104124546051025391e-01
-4.824403226375579834e-01
-4.658737778663635254e-01
-4.842376410961151123e-01
-5.152033567428588867e-01
-4.876422286033630371e-01
-5.551256537437438965e-01
-5.175374746322631836e-01
-4.612151682376861572e-01
-5.106897950172424316e-01
-4.631699025630950928e-01
-5.362325310707092285e-01
-4.867589175701141357e-01
-4.999078810214996338e-01
-4.870963692665100098e-01
-5.236395001411437988e-01
-5.127797722816467285e-01
-4.493085145950317383e-01
-5.117703676223754883e-01
-4.651939570903778076e-01
-5.181988477706909180e-01
-4.523337185382843018e-01
-4.738261401653289795e-01
-4.638465344905853271e-01
-5.805870890617370605e-01
-5.292289853096008301e-01
-4.963190257549285889e-01
-4.716727435588836670e-01
-4.648079276084899902e-01
-4.464050531387329102e-01
-4.605203866958618164e-01
-5.501406788825988770e-01
-4.595298767089843750e-01
-5.292146205902099609e-01
-5.470297336578369141e-01
-5.404684543609619141e-01
-4.482876062393188477e-01
-4.871137738227844238e-01
-6.161374449729919434e-01
-5.245211720466613770e-01
-4.960977137088775635e-01
-5.252205729484558105e-01
-5.103973150253295898e-01
-4.679558575153350830e-01
-4.813705682754516602e-01
-5.337324738502502441e-01
-4.915118217468261719e-01
-4.917098879814147949e-01
-4.482220709323883057e-01
-4.954733252525329590e-01
-4.959376752376556396e-01
-4.946960508823394775e-01
-4.645314216613769531e-01
-6.083880066871643066e-01
-5.139952898025512695e-01
-4.579813182353973389e-01
-4.989604949951171875e-01
-5.298221111297607422e-01
-4.895176589488983154e-01
-4.924243390560150146e-01
-5.012503862380981445e-01
-4.682407975196838379e-01
-5.745499134063720703e-01
-5.340571403503417969e-01
-5.378049612045288086e-01
-4.549538493156433105e-01
-4.832661449909210205e-01
-4.973097145557403564e-01
-4.844789206981658936e-01
-4.988417625427246094e-01
-4.817037284374237061e-01
-4.598530232906341553e-01
-4.686590135097503662e-01
-4.553667604923248291e-01
-4.959025681018829346e-01
-4.623882472515106201e-01
-5.257666707038879395e-01
-4.978190958499908447e-01
-4.700310528278350830e-01
-4.930388629436492920e-01
-5.263239145278930664e-01
-4.816479980945587158e-01
-4.578234851360321045e-01
-4.908955395221710205e-01
-5.101150274276733398e-01
-4.618161022663116455e-01
-4.907557070255279541e-01
-4.612880051136016846e-01
-4.592951238155364990e-01
-4.927019178867340088e-01
-5.267770886421203613e-01
-4.896303415298461914e-01
-5.069009661674499512e-01
-4.653305113315582275e-01
-4.558344781398773193e-01
-5.456299781799316406e-01
-5.134318470954895020e-01
-5.151109695434570312e-01
-4.725806415081024170e-01
-4.751929640769958496e-01
-4.584555327892303467e-01
-5.195303559303283691e-01
-4.786922335624694824e-01
-4.569450616836547852e-01
-4.981398284435272217e-01
-5.378850102424621582e-01
-4.624881446361541748e-01
-4.893613755702972412e-01
-4.585036635398864746e-01
-6.023077368736267090e-01
-4.908113777637481689e-01
-4.499160945415496826e-01
-4.535757601261138916e-01
-4.564424455165863037e-01
-5.125818848609924316e-01
-5.079535841941833496e-01
-4.684474468231201172e-01
-6.076579689979553223e-01
-4.616223871707916260e-01
-5.277737975120544434e-01
-4.542872905731201172e-01
-4.871907532215118408e-01
-4.859524965286254883e-01
-4.861301481723785400e-01
-4.970273077487945557e-01
-4.567979276180267334e-01
-5.183554887771606445e-01
-4.654844701290130615e-01
-5.342370867729187012e-01
-4.642255008220672607e-01
-4.750577807426452637e-01
-5.272536873817443848e-01
-5.037630796432495117e-01
-4.610699117183685303e-01
-4.905622303485870361e-01
-4.920133054256439209e-01
-5.362015366554260254e-01
-4.717357754707336426e-01
-5.235218405723571777e-01
-4.631095230579376221e-01
-4.643982946872711182e-01
-4.689415395259857178e-01
-4.573296010494232178e-01
-5.167848467826843262e-01
-4.505616724491119385e-01
-4.643009305000305176e-01
-4.853902757167816162e-01
-4.734953939914703369e-01
-5.492427945137023926e-01
-4.875179529190063477e-01
-5.953518748283386230e-01
-5.204921364784240723e-01
-4.904106855392456055e-01
-4.621415436267852783e-01
-4.491156041622161865e-01
-4.607550799846649170e-01
-5.150716900825500488e-01
-4.455146789550781250e-01
-4.625771939754486084e-01
-4.611178934574127197e-01
-4.610334336757659912e-01
-4.540825486183166504e-01
-4.940590560436248779e-01
-5.046203136444091797e-01
-4.592761993408203125e-01
-5.300744175910949707e-01
-4.799314141273498535e-01
-4.772561192512512207e-01
-5.698807239532470703e-01
-4.626888632774353027e-01
-5.008004903793334961e-01
-4.780837595462799072e-01
-4.680720567703247070e-01
-4.759452641010284424e-01
-4.804585278034210205e-01
-4.481129050254821777e-01
-4.846071600914001465e-01
-4.546524286270141602e-01
-6.092998385429382324e-01
-5.140910148620605469e-01
-5.025718212127685547e-01
-4.947445094585418701e-01
-4.899969995021820068e-01
-5.458329319953918457e-01
-4.715507328510284424e-01
-4.950798451900482178e-01
-4.836853146553039551e-01
-4.763090610504150391e-01
-4.972241818904876709e-01
-5.007790923118591309e-01
-5.006975531578063965e-01
-4.806813001632690430e-01
-5.044654607772827148e-01
-4.833785593509674072e-01
-4.486453533172607422e-01
-4.951613247394561768e-01
-4.759445190429687500e-01
-4.803767502307891846e-01
-4.793028235435485840e-01
-4.610525369644165039e-01
-4.923777580261230469e-01
-4.831759929656982422e-01
-4.674905836582183838e-01
-4.952642917633056641e-01
-4.885477721691131592e-01
-5.004913210868835449e-01
-5.046001076698303223e-01
-4.851797521114349365e-01
-4.966458380222320557e-01
-4.851329624652862549e-01
-4.639276564121246338e-01
-6.073837876319885254e-01
-4.592399001121520996e-01
-4.711428284645080566e-01
-4.587534368038177490e-01
-4.657945930957794189e-01
-4.539403319358825684e-01
-4.817589223384857178e-01
-5.267576575279235840e-01
-4.889873564243316650e-01
-4.905380308628082275e-01
-4.835684597492218018e-01
-4.951935708522796631e-01
-4.692071974277496338e-01
-4.841796159744262695e-01
-4.547513425350189209e-01
-4.504765570163726807e-01
-4.981780946254730225e-01
-4.933978021144866943e-01
-4.646692574024200439e-01
-5.727551579475402832e-01
-4.864048063755035400e-01
-4.554765820503234863e-01
-4.928255379199981689e-01
-5.072177648544311523e-01
-4.536793231964111328e-01
-4.949489533901214600e-01
-5.009467601776123047e-01
-4.806751608848571777e-01
-4.514360725879669189e-01
-6.014055609703063965e-01
-5.097970962524414062e-01
-4.798102676868438721e-01
-4.832676947116851807e-01
-4.780315458774566650e-01
-5.220984220504760742e-01
-4.662218689918518066e-01
-4.640177488327026367e-01
-4.542116522789001465e-01
-4.932757318019866943e-01
-4.835894703865051270e-01
-5.094836354255676270e-01
-4.915342032909393311e-01
-4.575157165527343750e-01
-4.783486425876617432e-01
-5.090168118476867676e-01
-5.002705454826354980e-01
-5.557225346565246582e-01
-4.525249302387237549e-01
-5.116656422615051270e-01
-4.740699529647827148e-01
-5.306532979011535645e-01
-4.572339653968811035e-01
-4.754729270935058594e-01
-4.566014111042022705e-01
-4.698491394519805908e-01
-4.833006858825683594e-01
-4.871490299701690674e-01
-4.605513513088226318e-01
-4.585206806659698486e-01
-5.175186991691589355e-01
-5.272058844566345215e-01
-5.284314155578613281e-01
-4.941417276859283447e-01
-5.256591439247131348e-01
-5.081425905227661133e-01
-4.647019505500793457e-01
-4.784018397331237793e-01
-5.382863283157348633e-01
-5.003428459167480469e-01
-4.551672041416168213e-01
-4.605600535869598389e-01
-4.720800220966339111e-01
-4.420576691627502441e-01
-5.050571560859680176e-01
-4.757337868213653564e-01
-5.312694907188415527e-01
-5.006121993064880371e-01
-4.742541313171386719e-01
-4.745474755764007568e-01
-4.974215924739837646e-01
-4.802859127521514893e-01
-4.670645296573638916e-01
-4.944842755794525146e-01
-4.713851213455200195e-01


==> fig/value_ep_regular_0.dat <==
-3.420103490352630615e-01
-2.928017079830169678e-01
-2.942763268947601318e-01
-3.144260942935943604e-01
-3.420734703540802002e-01
-3.419369757175445557e-01
-3.309845328330993652e-01
-2.173589468002319336e-01
-2.926594316959381104e-01
-2.784384787082672119e-01
-2.937631309032440186e-01
-3.180544078350067139e-01
-3.001731932163238525e-01
-3.483559787273406982e-01
-3.408247232437133789e-01
-3.050713837146759033e-01
-2.635757625102996826e-01
-3.200312554836273193e-01
-3.434602320194244385e-01
-2.800016701221466064e-01
-3.364879786968231201e-01
-3.982512354850769043e-01
-2.798338532447814941e-01
-2.897744476795196533e-01
-3.069263696670532227e-01
-3.349618017673492432e-01
-3.356298804283142090e-01
-2.964852750301361084e-01
-3.135386109352111816e-01
-2.804219424724578857e-01
-2.847470641136169434e-01
-2.810662388801574707e-01
-2.985052764415740967e-01
-3.319905698299407959e-01
-2.478859424591064453e-01
-3.010520339012145996e-01
-2.987472712993621826e-01
-3.605673015117645264e-01
-2.169059813022613525e-01
-3.336157500743865967e-01
-3.463305234909057617e-01
-3.315155208110809326e-01
-3.070464432239532471e-01
-3.253067731857299805e-01
-2.933623492717742920e-01
-3.293851315975189209e-01
-2.883121371269226074e-01
-3.934612274169921875e-01
-3.308918774127960205e-01
-3.177755475044250488e-01
-3.276098072528839111e-01
-3.370980918407440186e-01
-3.343106210231781006e-01
-2.866730093955993652e-01
-2.846550047397613525e-01
-2.871789634227752686e-01
-3.483667671680450439e-01
-2.910699248313903809e-01
-3.301178514957427979e-01
-3.322879970073699951e-01
-2.955308258533477783e-01
-2.128292918205261230e-01
-3.123328387737274170e-01
-3.388912379741668701e-01
-3.623871505260467529e-01
-3.306741416454315186e-01
-3.303558528423309326e-01
-2.338630557060241699e-01
-2.981110513210296631e-01
-3.373186290264129639e-01
-3.426467478275299072e-01
-3.156436383724212646e-01
-2.951292991638183594e-01
-3.540338873863220215e-01
-3.198683559894561768e-01
-3.126827180385589600e-01
-3.309687674045562744e-01
-2.974791824817657471e-01
-3.297908604145050049e-01
-2.873713970184326172e-01
-3.520394265651702881e-01
-2.861591875553131104e-01
-3.120265305042266846e-01
-3.305967748165130615e-01
-3.332279324531555176e-01
-2.952971756458282471e-01
-3.464029729366302490e-01
-2.946380078792572021e-01
-3.306324779987335205e-01
-2.752246558666229248e-01
-3.075860440731048584e-01
-3.159081041812896729e-01
-3.221410214900970459e-01
-2.944222986698150635e-01
-3.019751310348510742e-01
-3.577865660190582275e-01
-3.148186802864074707e-01
-3.128075599670410156e-01
-2.900771498680114746e-01
-3.423493802547454834e-01
-3.399683237075805664e-01
-3.469931185245513916e-01
-3.156352639198303223e-01
-2.997699677944183350e-01
-3.205232322216033936e-01
-3.188922107219696045e-01
-3.188071548938751221e-01
-2.249535918235778809e-01
-3.081214725971221924e-01
-3.240653574466705322e-01
-2.799660563468933105e-01
-3.115998804569244385e-01
-3.392401933670043945e-01
-3.134299218654632568e-01
-3.012814819812774658e-01
-3.338751494884490967e-01
-3.549061715602874756e-01
-3.057476282119750977e-01
-3.291482031345367432e-01
-3.607482016086578369e-01
-3.135453760623931885e-01
-2.940587997436523438e-01
-2.721806466579437256e-01
-3.392970860004425049e-01
-3.415479660034179688e-01
-3.277112841606140137e-01
-3.957937657833099365e-01
-2.674168944358825684e-01
-3.141187131404876709e-01
-2.994064986705780029e-01
-2.822094857692718506e-01
-2.806068956851959229e-01
-3.162883818149566650e-01
-3.454437851905822754e-01
-2.871363162994384766e-01
-3.641465604305267334e-01
-3.160360157489776611e-01
-2.875007688999176025e-01
-2.859783172607421875e-01
-3.332487642765045166e-01
-3.203029632568359375e-01
-3.531700074672698975e-01
-3.415262997150421143e-01
-3.503511548042297363e-01
-2.790654003620147705e-01
-3.016307353973388672e-01
-2.806229889392852783e-01
-3.451620340347290039e-01
-2.255535721778869629e-01
-3.498340547084808350e-01
-2.893228828907012939e-01
-3.361437618732452393e-01
-3.057545721530914307e-01
-3.034431636333465576e-01
-2.788949310779571533e-01
-2.837456166744232178e-01
-2.974840402603149414e-01
-3.242059350013732910e-01
-3.468997776508331299e-01
-3.492809236049652100e-01
-3.197492957115173340e-01
-2.910524904727935791e-01
-3.139260113239288330e-01
-3.078850507736206055e-01
-3.233501017093658447e-01
-3.271961808204650879e-01
-3.387742936611175537e-01
-2.853362858295440674e-01
-2.862842082977294922e-01
-3.009624183177947998e-01
-3.108661770820617676e-01
-3.179205954074859619e-01
-2.890822887420654297e-01
-2.231192588806152344e-01
-3.177964389324188232e-01
-3.119437396526336670e-01
-3.026046454906463623e-01
-3.419573605060577393e-01
-3.318542540073394775e-01
-3.255975544452667236e-01
-3.384234905242919922e-01
-3.082553744316101074e-01
-3.196071684360504150e-01
-3.155755698680877686e-01
-3.390133082866668701e-01
-3.196629881858825684e-01
-2.992962002754211426e-01
-2.941641211509704590e-01
-3.192175030708312988e-01
-2.902834117412567139e-01
-3.071811497211456299e-01
-3.153182268142700195e-01
-3.287143111228942871e-01
-3.942688107490539551e-01
-3.167020976543426514e-01
-3.216002285480499268e-01
-3.173748552799224854e-01
-2.904521524906158447e-01
-3.849020004272460938e-01
-3.224489986896514893e-01
-3.469151854515075684e-01
-3.629308938980102539e-01
-3.357930779457092285e-01
-2.760998308658599854e-01
-2.877266108989715576e-01
-3.286689519882202148e-01
-3.231186568737030029e-01
-3.418647646903991699e-01
-2.777186036109924316e-01
-3.570951521396636963e-01
-3.264235556125640869e-01
-3.407289087772369385e-01
-3.167022466659545898e-01
-3.123603165149688721e-01
-3.183961212635040283e-01
-2.855841219425201416e-01
-3.055178523063659668e-01
-2.799592316150665283e-01
-2.839336097240447998e-01
-3.366009593009948730e-01
-3.027832210063934326e-01
-3.434632420539855957e-01
-3.361649215221405029e-01
-3.078940212726593018e-01
-3.936122953891754150e-01
-2.265627384185791016e-01
-3.176439106464385986e-01
-3.210678398609161377e-01
-3.276123702526092529e-01
-2.794912457466125488e-01
-3.262238800525665283e-01
-3.283549249172210693e-01
-2.690922915935516357e-01
-2.771905660629272461e-01
-2.778444588184356689e-01
-3.303760886192321777e-01
-2.831771075725555420e-01
-2.776031792163848877e-01
-3.239856660366058350e-01
-3.110570013523101807e-01
-3.126200735569000244e-01
-3.204632401466369629e-01
-3.398207128047943115e-01
-3.478933870792388916e-01
-3.236081898212432861e-01
-2.809674441814422607e-01
-3.775316774845123291e-01
-3.312708437442779541e-01
-2.963723242282867432e-01
-2.764019072055816650e-01
-3.410913050174713135e-01
-3.682068884372711182e-01
-2.889233231544494629e-01
-2.898421585559844971e-01
-3.185225427150726318e-01
-3.180543780326843262e-01
-3.402747809886932373e-01
-3.095451593399047852e-01
-2.938776314258575439e-01
-3.221356868743896484e-01
-3.165059387683868408e-01
-3.348971009254455566e-01
-3.305043876171112061e-01
-3.383108377456665039e-01
-2.928979694843292236e-01
-2.856645286083221436e-01
-3.241612315177917480e-01
-3.186327517032623291e-01
-3.754073679447174072e-01
-3.703620433807373047e-01
-3.185672461986541748e-01
-3.169077336788177490e-01
-3.105855882167816162e-01
-2.723919749259948730e-01
-2.936436831951141357e-01
-3.094193041324615479e-01
-2.859146296977996826e-01
-3.407676219940185547e-01
-2.825657427310943604e-01
-3.297078311443328857e-01
-3.558095991611480713e-01
-3.616183996200561523e-01
-3.065395355224609375e-01
-3.463561236858367920e-01
-3.143572807312011719e-01
-3.246178030967712402e-01
-3.203941881656646729e-01
-3.125364184379577637e-01
-3.156846463680267334e-01
-3.635695874691009521e-01
-3.454916179180145264e-01
-2.991301417350769043e-01
-3.427158296108245850e-01
-3.129567205905914307e-01
-2.755508720874786377e-01
-3.209330737590789795e-01
-2.968504428863525391e-01
-2.784651219844818115e-01
-3.007331788539886475e-01
-3.360448777675628662e-01
-3.018198907375335693e-01
-3.091493546962738037e-01
-3.557825386524200439e-01
-3.324463665485382080e-01
-3.246042430400848389e-01
-2.280771136283874512e-01
-2.754458189010620117e-01
-3.636605441570281982e-01
-3.057559430599212646e-01
-2.846135795116424561e-01
-2.568620741367340088e-01
-3.585193753242492676e-01
-3.159833252429962158e-01
-2.771248817443847656e-01
-3.285837471485137939e-01
-3.116016685962677002e-01
-2.752715051174163818e-01
-3.314781188964843750e-01
-2.817442119121551514e-01
-3.091516196727752686e-01
-3.020962774753570557e-01
-3.247430622577667236e-01
-3.076525926589965820e-01
-3.165369331836700439e-01
-3.481241762638092041e-01
-3.477429151535034180e-01
-3.208003938198089600e-01
-3.813351690769195557e-01
-2.972954213619232178e-01
-3.168092072010040283e-01
-2.796895802021026611e-01
-2.860144674777984619e-01
-2.791269123554229736e-01
-2.918268740177154541e-01
-2.781021595001220703e-01
-2.864612638950347900e-01
-3.237429559230804443e-01
-2.718036472797393799e-01
-3.191500604152679443e-01
-3.442436158657073975e-01
-3.218577802181243896e-01
-2.926464974880218506e-01
-2.897150218486785889e-01
-2.896465659141540527e-01
-3.271563947200775146e-01
-3.484933078289031982e-01
-3.229050934314727783e-01
-3.093449473381042480e-01
-2.833229601383209229e-01
-3.004887402057647705e-01
-3.038398921489715576e-01
-3.338274061679840088e-01
-3.478383421897888184e-01
-2.956352531909942627e-01
-3.213804066181182861e-01
-2.937338352203369141e-01
-2.244091928005218506e-01
-3.200871348381042480e-01
-2.885829806327819824e-01
-2.803308665752410889e-01
-3.061517775058746338e-01
-2.907909154891967773e-01
-3.215293586254119873e-01
-2.786874175071716309e-01
-3.459678590297698975e-01
-3.194112777709960938e-01
-3.217920362949371338e-01
-2.121017277240753174e-01
-2.866201102733612061e-01
-3.415268361568450928e-01
-3.113076984882354736e-01
-3.091686666011810303e-01
-2.927956581115722656e-01
-2.956557869911193848e-01
-3.593114316463470459e-01
-3.058413565158843994e-01
-2.808524966239929199e-01
-3.092834651470184326e-01
-3.016714453697204590e-01
-3.256855309009552002e-01
-2.118646800518035889e-01
-2.838885784149169922e-01
-3.555103540420532227e-01
-3.338283002376556396e-01
-3.047635853290557861e-01
-2.919612526893615723e-01
-3.111078739166259766e-01
-3.332184553146362305e-01
-3.334474861621856689e-01
-3.337399065494537354e-01
-2.877928912639617920e-01
-2.821310162544250488e-01
-2.849708497524261475e-01
-3.201880753040313721e-01
-3.039984405040740967e-01
-2.508464157581329346e-01
-3.102246820926666260e-01
-3.147197961807250977e-01
-3.398993611335754395e-01
-3.018525540828704834e-01


==> fig/value_ep_regular_100.dat <==
-2.434041798114776611e-01
-2.299357056617736816e-01
-1.876268684864044189e-01
-1.828929185867309570e-01
-1.892179548740386963e-01
-1.946491450071334839e-01
-1.954917162656784058e-01
-2.278195619583129883e-01
-1.933888047933578491e-01
-1.935425847768783569e-01
-2.166855186223983765e-01
-1.936189234256744385e-01
-1.939267814159393311e-01
-2.775127887725830078e-01
-1.918473094701766968e-01
-2.004971057176589966e-01
-2.176735401153564453e-01
-1.931130588054656982e-01
-1.935848295688629150e-01
-1.945313066244125366e-01
-1.941342353820800781e-01
-2.809190452098846436e-01
-1.948129236698150635e-01
-1.910088360309600830e-01
-2.264303267002105713e-01
-1.845351308584213257e-01
-1.982153952121734619e-01
-1.986231207847595215e-01
-2.681712508201599121e-01
-2.041037082672119141e-01
-2.004800736904144287e-01
-1.927155554294586182e-01
-2.075994908809661865e-01
-1.961018145084381104e-01
-1.981111317873001099e-01
-1.987371742725372314e-01
-2.199949920177459717e-01
-1.984137594699859619e-01
-1.846987605094909668e-01
-1.958255916833877563e-01
-2.339290082454681396e-01
-1.921392232179641724e-01
-2.159904390573501587e-01
-2.019444704055786133e-01
-1.911222934722900391e-01
-1.942549943923950195e-01
-3.630032241344451904e-01
-1.915060728788375854e-01
-2.677475512027740479e-01
-1.991018056869506836e-01
-1.946969032287597656e-01
-2.219162881374359131e-01
-1.952139437198638916e-01
-1.907040774822235107e-01
-1.800440102815628052e-01
-3.149407804012298584e-01
-2.129499912261962891e-01
-1.999802291393280029e-01
-2.009223401546478271e-01
-1.983752548694610596e-01
-1.906036883592605591e-01
-1.860283017158508301e-01
-2.127385884523391724e-01
-1.965827643871307373e-01
-2.334774434566497803e-01
-1.957890838384628296e-01
-2.073734998703002930e-01
-1.933722794055938721e-01
-3.331831395626068115e-01
-2.252997457981109619e-01
-1.973017454147338867e-01
-1.978227198123931885e-01
-2.071531116962432861e-01
-1.838050037622451782e-01
-1.920686662197113037e-01
-1.928160190582275391e-01
-1.887199878692626953e-01
-1.906208992004394531e-01
-1.951430141925811768e-01
-2.004912197589874268e-01
-2.021944820880889893e-01
-1.910941600799560547e-01
-3.288442790508270264e-01
-3.266938626766204834e-01
-1.833844780921936035e-01
-2.311014235019683838e-01
-2.776727676391601562e-01
-2.980937957763671875e-01
-1.943067610263824463e-01
-2.343764752149581909e-01
-1.895726025104522705e-01
-1.941918134689331055e-01
-1.958850622177124023e-01
-1.930178999900817871e-01
-1.927453428506851196e-01
-1.938687115907669067e-01
-2.051499783992767334e-01
-2.218955755233764648e-01
-2.016483247280120850e-01
-1.974490284919738770e-01
-1.884041428565979004e-01
-1.940995901823043823e-01
-1.947978138923645020e-01
-1.907479315996170044e-01
-1.892367452383041382e-01
-3.041402995586395264e-01
-1.952975392341613770e-01
-1.982394307851791382e-01
-2.589526474475860596e-01
-2.336528897285461426e-01
-2.043007016181945801e-01
-2.209755182266235352e-01
-1.866264939308166504e-01
-2.282709628343582153e-01
-2.180849015712738037e-01
-1.816097199916839600e-01
-2.172587364912033081e-01
-1.970840692520141602e-01
-2.017671018838882446e-01
-1.906830072402954102e-01
-2.266077101230621338e-01
-1.932470053434371948e-01
-2.288147807121276855e-01
-1.910744160413742065e-01
-1.915614306926727295e-01
-1.920439302921295166e-01
-2.047886401414871216e-01
-2.692821323871612549e-01
-1.971245259046554565e-01
-1.932541429996490479e-01
-2.081662416458129883e-01
-1.924570202827453613e-01
-1.950101852416992188e-01
-3.178703486919403076e-01
-1.906597316265106201e-01
-2.099986821413040161e-01
-1.912544369697570801e-01
-2.611609101295471191e-01
-2.023103237152099609e-01
-1.941114217042922974e-01
-1.922646611928939819e-01
-1.929441392421722412e-01
-1.896679550409317017e-01
-1.937464773654937744e-01
-2.416025400161743164e-01
-1.847454607486724854e-01
-1.967871785163879395e-01
-2.017784714698791504e-01
-1.877302825450897217e-01
-1.844370961189270020e-01
-1.941340565681457520e-01
-1.861401200294494629e-01
-1.948173195123672485e-01
-1.984074413776397705e-01
-1.966283768415451050e-01
-1.847580671310424805e-01
-2.232927083969116211e-01
-1.995352208614349365e-01
-1.982058882713317871e-01
-3.124694526195526123e-01
-1.940998286008834839e-01
-2.251249253749847412e-01
-1.937310099601745605e-01
-2.021863758563995361e-01
-1.940975040197372437e-01
-1.902682781219482422e-01
-1.929950863122940063e-01
-1.973973810672760010e-01
-1.943725496530532837e-01
-1.859563887119293213e-01
-1.804736554622650146e-01
-2.705259025096893311e-01
-1.935898959636688232e-01
-1.973113864660263062e-01
-1.841147094964981079e-01
-1.878459602594375610e-01
-1.996312439441680908e-01
-1.927864849567413330e-01
-1.935148984193801880e-01
-3.746625483036041260e-01
-2.222212851047515869e-01
-2.739313840866088867e-01
-1.823605000972747803e-01
-1.960332840681076050e-01
-1.992648690938949585e-01
-1.882904767990112305e-01
-2.920654416084289551e-01
-2.132214009761810303e-01
-2.709950804710388184e-01
-2.028989195823669434e-01
-1.933733373880386353e-01
-2.494090646505355835e-01
-3.349334001541137695e-01
-1.968858391046524048e-01
-1.951945722103118896e-01
-1.931387484073638916e-01
-3.267217576503753662e-01
-2.136812955141067505e-01
-1.901434361934661865e-01
-2.104415893554687500e-01
-3.375059962272644043e-01
-1.875095963478088379e-01
-1.959033310413360596e-01
-1.963146924972534180e-01
-2.024005353450775146e-01
-1.975917816162109375e-01
-2.186556160449981689e-01
-1.859291642904281616e-01
-2.186954021453857422e-01
-2.092168480157852173e-01
-1.912077963352203369e-01
-2.027440220117568970e-01
-2.089557945728302002e-01
-1.867096126079559326e-01
-1.957749128341674805e-01
-1.981823295354843140e-01
-1.947154402732849121e-01
-2.098903954029083252e-01
-2.029187977313995361e-01
-1.848693490028381348e-01
-1.943180859088897705e-01
-2.102762460708618164e-01
-1.974686831235885620e-01
-1.909327507019042969e-01
-2.683610022068023682e-01
-2.006938904523849487e-01
-2.950049936771392822e-01
-1.988053321838378906e-01
-2.369290739297866821e-01
-1.991678476333618164e-01
-1.924795657396316528e-01
-3.666840195655822754e-01
-1.989050954580307007e-01
-1.941488385200500488e-01
-1.947829127311706543e-01
-2.249816358089447021e-01
-2.625752389430999756e-01
-1.979957818984985352e-01
-1.910091042518615723e-01
-1.951109021902084351e-01
-2.659283280372619629e-01
-1.883243918418884277e-01
-1.893439739942550659e-01
-2.912978827953338623e-01
-2.019520401954650879e-01
-1.919576525688171387e-01
-2.263638675212860107e-01
-2.269491553306579590e-01
-1.926720142364501953e-01
-2.016773223876953125e-01
-1.965326666831970215e-01
-2.265198081731796265e-01
-2.074972391128540039e-01
-2.066006660461425781e-01
-2.185077965259552002e-01
-1.893159002065658569e-01
-1.987279355525970459e-01
-2.471886575222015381e-01
-2.374777793884277344e-01
-2.022390067577362061e-01
-3.381789922714233398e-01
-1.899973452091217041e-01
-1.979940980672836304e-01
-2.304043322801589966e-01
-2.568330764770507812e-01
-3.337434232234954834e-01
-1.859281957149505615e-01
-2.275753617286682129e-01
-1.885915100574493408e-01
-1.924593150615692139e-01
-1.918424367904663086e-01
-2.035114467144012451e-01
-1.873050034046173096e-01
-2.010702192783355713e-01
-2.205413579940795898e-01
-1.975892037153244019e-01
-1.965562850236892700e-01
-2.104639708995819092e-01
-2.005712091922760010e-01
-1.964800357818603516e-01
-1.861236691474914551e-01
-1.958886981010437012e-01
-1.888481974601745605e-01
-3.241760134696960449e-01
-1.941760182380676270e-01
-2.754231989383697510e-01
-1.903471350669860840e-01
-2.004871815443038940e-01
-2.644148766994476318e-01
-2.001760751008987427e-01
-1.958203911781311035e-01
-2.246908545494079590e-01
-1.971851140260696411e-01
-1.895450055599212646e-01
-1.929716169834136963e-01
-1.943991184234619141e-01
-1.994076222181320190e-01
-1.833589673042297363e-01
-1.854944229125976562e-01
-1.908953189849853516e-01
-1.895972788333892822e-01
-1.909688115119934082e-01
-2.958145439624786377e-01
-2.010765671730041504e-01
-1.912985146045684814e-01
-1.985352039337158203e-01
-2.112720161676406860e-01
-1.838636845350265503e-01
-1.910708993673324585e-01
-1.949534118175506592e-01
-2.018723189830780029e-01
-1.964526474475860596e-01
-3.006349802017211914e-01
-1.921621263027191162e-01
-1.961665451526641846e-01
-2.728798687458038330e-01
-1.964574307203292847e-01
-1.921463608741760254e-01
-2.850868999958038330e-01
-2.105949968099594116e-01
-2.260503619909286499e-01
-3.288801312446594238e-01
-1.973913908004760742e-01
-2.414744943380355835e-01
-2.074580788612365723e-01
-2.315913438796997070e-01
-1.788517534732818604e-01
-2.773723006248474121e-01
-1.948077082633972168e-01
-2.255697399377822876e-01
-2.564689218997955322e-01
-2.106618285179138184e-01
-1.993470042943954468e-01
-1.874496340751647949e-01
-1.901667118072509766e-01
-1.949308663606643677e-01
-1.970512568950653076e-01
-1.894924044609069824e-01
-3.542299270629882812e-01
-2.067525982856750488e-01
-1.990090310573577881e-01
-2.089127600193023682e-01
-2.929444611072540283e-01
-1.971175968647003174e-01
-1.887922137975692749e-01
-1.871761977672576904e-01
-1.918437927961349487e-01
-1.928142905235290527e-01
-2.078011929988861084e-01
-3.260733187198638916e-01
-1.886449605226516724e-01
-2.333488762378692627e-01
-2.672623991966247559e-01
-2.408553361892700195e-01
-1.939688622951507568e-01
-2.303015142679214478e-01
-2.243767380714416504e-01
-1.933766007423400879e-01
-1.951384097337722778e-01
-2.871060669422149658e-01
-2.386489510536193848e-01
-2.042793035507202148e-01
-1.984429508447647095e-01
-1.963240504264831543e-01
-2.008289992809295654e-01
-1.965604424476623535e-01
-2.010279297828674316e-01
-2.628021240234375000e-01
-2.291554063558578491e-01
-2.851355373859405518e-01
-1.942054629325866699e-01
-2.012457698583602905e-01
-1.796674281358718872e-01
-2.027836740016937256e-01
-1.951987147331237793e-01
-1.894051581621170044e-01
-2.282312214374542236e-01
-1.968721449375152588e-01
-2.329829186201095581e-01
-2.035666704177856445e-01
-2.528331875801086426e-01
-1.999486684799194336e-01
-1.884073913097381592e-01
-3.134952485561370850e-01
-2.913985252380371094e-01
-2.007386982440948486e-01
-1.839652061462402344e-01
-2.913970053195953369e-01
-2.282910645008087158e-01
-2.774467766284942627e-01
-1.934518665075302124e-01
-1.925569623708724976e-01
-1.999630182981491089e-01
-1.830200254917144775e-01
-1.959265470504760742e-01
-1.983884871006011963e-01
-2.154289186000823975e-01
-2.257261127233505249e-01
-2.273474633693695068e-01
-2.175819724798202515e-01

